An Efficient Sliding Mesh Interface Method for High-Order Discontinuous Galerkin Schemes

Sliding meshes are a powerful method to treat deformed domains in computational fluid dynamics, where different parts of the domain are in relative motion. In this paper, we present an efficient implementation of a sliding mesh method into a discontinuous Galerkin compressible Navier-Stokes solver and its application to a large eddy simulation of a 1-1/2 stage turbine. The method is based on the mortar method and is high-order accurate. It can handle three-dimensional sliding mesh interfaces with various interface shapes. For plane interfaces, which are the most common case, conservativity and free-stream preservation are ensured. We put an emphasis on efficient parallel implementation. Our implementation generates little computational and storage overhead. Inter-node communication via MPI in a dynamically changing mesh topology is reduced to a bare minimum by ensuring a priori information about communication partners and data sorting. We provide performance and scaling results showing the capability of the implementation strategy. Apart from analytical validation computations and convergence results, we present a wall-resolved implicit LES of the 1-1/2 stage Aachen turbine test case as a large scale practical application example.

==> data/Turbine_Results/BodyForces/Turbine_BodyForces_BC_Wall_Rotor.csv <==
Time,x-Force,y-Force,z-Force,Fp_x,Fp_y,Fp_z,Fv_x,Fv_y,Fv_z
0.00000000000000E+00000, 0.14289715049964E+00001, 0.25528871231754E+00001, -.84313960058903E-00004, 0.14117834496399E+00001, 0.25620766068307E+00001, -.45741895539413E-00013, 0.17188055356533E-00001, -.91894836552677E-00002, -.84313960013161E-00004
0.22556470000000E-00005, 0.14332863820440E+00001, 0.25492540615565E+00001, -.78915191805405E-00004, 0.14161058981776E+00001, 0.25584231615986E+00001, -.46128695242730E-00013, 0.17180483866363E-00001, -.91691000421425E-00002, -.78915191759276E-00004
0.45112940000000E-00005, 0.14506640875111E+00001, 0.25519053985597E+00001, -.70354896311098E-00004, 0.14334654076472E+00001, 0.25610498020557E+00001, -.48897373169849E-00013, 0.17198679863905E-00001, -.91444034960196E-00002, -.70354896262201E-00004
0.67669410000000E-00005, 0.14619359941127E+00001, 0.25682396375280E+00001, -.62723922236208E-00004, 0.14447040447722E+00001, 0.25773789206780E+00001, -.46527384817793E-00013, 0.17231949340489E-00001, -.91392831500021E-00002, -.62723922189681E-00004
0.90225880000000E-00005, 0.14775082334102E+00001, 0.25997932737718E+00001, -.56302951372297E-00004, 0.14602392157475E+00001, 0.26089607601385E+00001, -.41559619228899E-00013, 0.17269017662649E-00001, -.91674863667842E-00002, -.56302951330737E-00004
0.11278235000000E-00004, 0.14910365107407E+00001, 0.26242811451865E+00001, -.50430394295746E-00004, 0.14737224559858E+00001, 0.26335103634832E+00001, -.37975831824437E-00013, 0.17314054754886E-00001, -.92292182966966E-00002, -.50430394257770E-00004
0.13533882000000E-00004, 0.14987417182410E+00001, 0.26308914634227E+00001, -.44321485954013E-00004, 0.14813686522436E+00001, 0.26401774918117E+00001, -.34672980948246E-00013, 0.17373065997472E-00001, -.92860283890049E-00002, -.44321485919340E-00004
0.15789529000000E-00004, 0.14926381272333E+00001, 0.26419895474776E+00001, -.39201285520939E-00004, 0.14752061644498E+00001, 0.26513255986366E+00001, -.38710470776925E-00013, 0.17431962783508E-00001, -.93360511590288E-00002, -.39201285482229E-00004
0.18045176000000E-00004, 0.14911274991652E+00001, 0.26562670167838E+00001, -.35360519116999E-00004, 0.14736587875030E+00001, 0.26656429833498E+00001, -.34346380324799E-00013, 0.17468711662180E-00001, -.93759665660417E-00002, -.35360519082653E-00004
0.20300823000000E-00004, 0.14933341658184E+00001, 0.26811952691157E+00001, -.34283819732241E-00004, 0.14758470511384E+00001, 0.26906017447518E+00001, -.32767086968402E-00013, 0.17487114679949E-00001, -.94064756361213E-00002, -.34283819699474E-00004
0.22556470000000E-00004, 0.14907246899970E+00001, 0.26965271765622E+00001, -.32266770692221E-00004, 0.14732289265348E+00001, 0.27059474463817E+00001, -.40866018008766E-00013, 0.17495763462189E-00001, -.94202698195818E-00002, -.32266770651355E-00004
0.24812117000000E-00004, 0.14851901940171E+00001, 0.26795826158230E+00001, -.28822220259822E-00004, 0.14677069272012E+00001, 0.26890124842972E+00001, -.43431985817388E-00013, 0.17483266815906E-00001, -.94298684742355E-00002, -.28822220216390E-00004
0.27067764000000E-00004, 0.14650131371784E+00001, 0.26434974783909E+00001, -.24512946260336E-00004, 0.14475772379291E+00001, 0.26529370260646E+00001, -.41846544223549E-00013, 0.17435899249240E-00001, -.94395476736737E-00002, -.24512946218489E-00004
0.29323411000000E-00004, 0.14354602723997E+00001, 0.26095967301336E+00001, -.24121746406372E-00004, 0.14180626882645E+00001, 0.26190562565389E+00001, -.42649058552582E-00013, 0.17397584135136E-00001, -.94595264052968E-00002, -.24121746363723E-00004
0.31579058000000E-00004, 0.14212457322974E+00001, 0.26027524316150E+00001, -.23874612650269E-00004, 0.14038627196263E+00001, 0.26122355016849E+00001, -.43606612481059E-00013, 0.17383012671133E-00001, -.94830700698390E-00002, -.23874612606662E-00004
0.33834705000000E-00004, 0.14310694770684E+00001, 0.26019093654946E+00001, -.23939906931324E-00004, 0.14136899141753E+00001, 0.26114249782653E+00001, -.43643931962671E-00013, 0.17379562893141E-00001, -.95156127706202E-00002, -.23939906887681E-00004
0.36090352000000E-00004, 0.14491998635877E+00001, 0.25985177437776E+00001, -.24735529751417E-00004, 0.14318259643675E+00001, 0.26080628454368E+00001, -.44047796296435E-00013, 0.17373899220170E-00001, -.95451016592071E-00002, -.24735529707369E-00004
0.38345999000000E-00004, 0.14561399338558E+00001, 0.26309732239681E+00001, -.22261750727618E-00004, 0.14387617395966E+00001, 0.26405283063578E+00001, -.41897931783904E-00013, 0.17378194259241E-00001, -.95550823897016E-00002, -.22261750685720E-00004
0.40601646000000E-00004, 0.14316237545383E+00001, 0.26617933000275E+00001, -.19237748031217E-00004, 0.14142404120599E+00001, 0.26713436582024E+00001, -.40891025717779E-00013, 0.17383342478348E-00001, -.95503581749571E-00002, -.19237747990326E-00004
0.42857293000000E-00004, 0.13988033676556E+00001, 0.26418272524079E+00001, -.19703324562391E-00004, 0.13814191030454E+00001, 0.26513714817180E+00001, -.38356238824441E-00013, 0.17384264610259E-00001, -.95442293100975E-00002, -.19703324524035E-00004
0.45112940000000E-00004, 0.13758622968818E+00001, 0.26168789516986E+00001, -.19380632583572E-00004, 0.13584750519311E+00001, 0.26264247461693E+00001, -.38915601636916E-00013, 0.17387244950721E-00001, -.95457944707635E-00002, -.19380632544657E-00004
0.47368587000000E-00004, 0.13751360843886E+00001, 0.26371713030161E+00001, -.20690909349698E-00004, 0.13577593891574E+00001, 0.26467158719314E+00001, -.39921387976291E-00013, 0.17376695231197E-00001, -.95445689152509E-00002, -.20690909309776E-00004
0.49624234000000E-00004, 0.14092744532151E+00001, 0.27132161768411E+00001, -.21435178673143E-00004, 0.13918940938687E+00001, 0.27227663560034E+00001, -.38569824218961E-00013, 0.17380359346430E-00001, -.95501791622946E-00002, -.21435178634574E-00004
0.51879881000000E-00004, 0.14319055552680E+00001, 0.27793266342601E+00001, -.18429645286357E-00004, 0.14144917132412E+00001, 0.27888858717009E+00001, -.39806355327375E-00013, 0.17413842026871E-00001, -.95592374407497E-00002, -.18429645246550E-00004
0.54135528000000E-00004, 0.14455961808438E+00001, 0.28117559516740E+00001, -.14020513540244E-00004, 0.14281361982332E+00001, 0.28213412246876E+00001, -.37988358944905E-00013, 0.17459982610594E-00001, -.95852730136599E-00002, -.14020513502256E-00004
0.56391175000000E-00004, 0.14814024172824E+00001, 0.28172225154958E+00001, -.10559512093237E-00004, 0.14638908829583E+00001, 0.28268382946634E+00001, -.38147796986799E-00013, 0.17511534324109E-00001, -.96157791675603E-00002, -.10559512055089E-00004
0.56391175000000E-00004, 0.14814024172824E+00001, 0.28172225154958E+00001, -.10559512093237E-00004, 0.14638908829583E+00001, 0.28268382946634E+00001, -.38147796986799E-00013, 0.17511534324109E-00001, -.96157791675603E-00002, -.10559512055089E-00004
0.58646822000000E-00004, 0.15218967759833E+00001, 0.28064202991820E+00001, -.55802690536062E-00005, 0.15043394676558E+00001, 0.28160590150731E+00001, -.40227691697056E-00013, 0.17557308327502E-00001, -.96387158911386E-00002, -.55802690133785E-00005
0.60902469000000E-00004, 0.15709822073793E+00001, 0.27787963505183E+00001, -.25041282477213E-00005, 0.15533989959757E+00001, 0.27884427846166E+00001, -.45127884139709E-00013, 0.17583211403560E-00001, -.96464340983793E-00002, -.25041282025934E-00005
0.63158116000000E-00004, 0.15973059745892E+00001, 0.27461085946311E+00001, 0.33282791012337E-00006, 0.15796931835302E+00001, 0.27557592895564E+00001, -.42783174557495E-00013, 0.17612791058989E-00001, -.96506949252928E-00002, 0.33282795290654E-00006
0.65413763000000E-00004, 0.15860781588126E+00001, 0.27091702532114E+00001, 0.11196504653382E-00005, 0.15684343412426E+00001, 0.27188399092142E+00001, -.42322934013646E-00013, 0.17643817570024E-00001, -.96696560027912E-00002, 0.11196505076612E-00005
0.67669410000000E-00004, 0.15532121988589E+00001, 0.26778407699696E+00001, 0.40469949309853E-00005, 0.15355534543925E+00001, 0.26875251089357E+00001, -.40839894947188E-00013, 0.17658744466412E-00001, -.96843389661751E-00002, 0.40469949718252E-00005
0.69925057000000E-00004, 0.15143359695637E+00001, 0.26694468989959E+00001, 0.86700586970624E-00005, 0.14966785571222E+00001, 0.26791299130998E+00001, -.38083531092089E-00013, 0.17657412441549E-00001, -.96830141039936E-00002, 0.86700587351460E-00005
0.72180704000000E-00004, 0.14817578956345E+00001, 0.26626924171832E+00001, 0.93613536669017E-00005, 0.14641111854519E+00001, 0.26723809468163E+00001, -.40855105249594E-00013, 0.17646710182661E-00001, -.96885296330419E-00002, 0.93613537077568E-00005
0.74436351000000E-00004, 0.14666701888350E+00001, 0.26875225570874E+00001, 0.58929649346116E-00005, 0.14490145391422E+00001, 0.26972174736849E+00001, -.39185716921969E-00013, 0.17655649692831E-00001, -.96949165975250E-00002, 0.58929649737973E-00005
0.76691998000000E-00004, 0.14712579098862E+00001, 0.27480654423211E+00001, 0.26436431592537E-00005, 0.14535894620510E+00001, 0.27577584124042E+00001, -.33134318314505E-00013, 0.17668447835157E-00001, -.96929700831044E-00002, 0.26436431923880E-00005
0.78947645000000E-00004, 0.14581676797024E+00001, 0.27833362043717E+00001, 0.50394713784772E-00005, 0.14405069528767E+00001, 0.27930108081756E+00001, -.31533138347071E-00013, 0.17660726825689E-00001, -.96746038039346E-00002, 0.50394714100104E-00005
0.81203292000000E-00004, 0.14539592305674E+00001, 0.27913527357372E+00001, 0.61278137650808E-00005, 0.14363194362994E+00001, 0.28009912913439E+00001, -.40450012730108E-00013, 0.17639794267993E-00001, -.96385556067086E-00002, 0.61278138055309E-00005
0.83458939000000E-00004, 0.14350234174716E+00001, 0.27802973762246E+00001, 0.11567279715061E-00005, 0.14174180179580E+00001, 0.27899195320281E+00001, -.39369163278764E-00013, 0.17605399513574E-00001, -.96221558034385E-00002, 0.11567280108752E-00005
0.85714586000000E-00004, 0.13821114448618E+00001, 0.27548518767097E+00001, -.46355809880836E-00005, 0.13645595389373E+00001, 0.27644841080907E+00001, -.42214716941853E-00013, 0.17551905924483E-00001, -.96322313810193E-00002, -.46355809458689E-00005
0.87970233000000E-00004, 0.13208117724265E+00001, 0.27015567549111E+00001, -.66800978662027E-00005, 0.13033125824679E+00001, 0.27111951840043E+00001, -.43689203211859E-00013, 0.17499189958646E-00001, -.96384290932564E-00002, -.66800978225135E-00005
0.90225880000000E-00004, 0.12866244063645E+00001, 0.26515955023546E+00001, -.94617088780968E-00005, 0.12691874204998E+00001, 0.26612345528628E+00001, -.44261212369668E-00013, 0.17436985864706E-00001, -.96390505082081E-00002, -.94617088338356E-00005
0.92481527000000E-00004, 0.12687965748629E+00001, 0.26242492043435E+00001, -.10333979808162E-00004, 0.12514122091772E+00001, 0.26338909697646E+00001, -.41422946753141E-00013, 0.17384365685640E-00001, -.96417654211351E-00002, -.10333979766739E-00004
0.94737174000000E-00004, 0.12752444869602E+00001, 0.26237661142970E+00001, -.11355900901105E-00004, 0.12578803128305E+00001, 0.26334005313242E+00001, -.41839513192421E-00013, 0.17364174129674E-00001, -.96344170272342E-00002, -.11355900859266E-00004
0.96992821000000E-00004, 0.13183099062060E+00001, 0.26308689300191E+00001, -.12864859465591E-00004, 0.13009592499996E+00001, 0.26404775655809E+00001, -.44340710896060E-00013, 0.17350656206396E-00001, -.96086355618262E-00002, -.12864859421251E-00004
0.99248468000000E-00004, 0.13781644129654E+00001, 0.26638154690567E+00001, -.12228175068782E-00004, 0.13608105708562E+00001, 0.26733865581467E+00001, -.42494898260974E-00013, 0.17353842109254E-00001, -.95710890900056E-00002, -.12228175026288E-00004
0.10150411500000E-00003, 0.14212580355405E+00001, 0.26601499862556E+00001, -.13202745703738E-00004, 0.14038987825875E+00001, 0.26697035347657E+00001, -.41909173803487E-00013, 0.17359252953066E-00001, -.95535485101399E-00002, -.13202745661829E-00004
0.10375976200000E-00003, 0.14578773902388E+00001, 0.26308651476563E+00001, -.14914455364467E-00004, 0.14405103698541E+00001, 0.26404086362252E+00001, -.40783168859621E-00013, 0.17367020384744E-00001, -.95434885689557E-00002, -.14914455323683E-00004
0.10601540900000E-00003, 0.14927013829741E+00001, 0.26378584154673E+00001, -.16305440937161E-00004, 0.14753185099660E+00001, 0.26474012911369E+00001, -.40137952998510E-00013, 0.17382873008119E-00001, -.95428756695923E-00002, -.16305440897023E-00004
0.10827105600000E-00003, 0.15181668762071E+00001, 0.26666968931432E+00001, -.19074791904705E-00004, 0.15007496142911E+00001, 0.26762426918476E+00001, -.41531413419462E-00013, 0.17417261916005E-00001, -.95457987043910E-00002, -.19074791863174E-00004
0.11052670300000E-00003, 0.15259058441546E+00001, 0.26796830764155E+00001, -.23963422557211E-00004, 0.15084417601392E+00001, 0.26892296065998E+00001, -.40739111062537E-00013, 0.17464084015394E-00001, -.95465301843084E-00002, -.23963422516472E-00004
0.11278235000000E-00003, 0.14985770497471E+00001, 0.26961306610304E+00001, -.29039031108692E-00004, 0.14810837958366E+00001, 0.27056827962439E+00001, -.37485682883423E-00013, 0.17493253910516E-00001, -.95521352134909E-00002, -.29039031071206E-00004
0.11278235000000E-00003, 0.14985770497471E+00001, 0.26961306610304E+00001, -.29039031108692E-00004, 0.14810837958366E+00001, 0.27056827962439E+00001, -.37485682883423E-00013, 0.17493253910516E-00001, -.95521352134909E-00002, -.29039031071206E-00004
0.11503799700000E-00003, 0.14733554920079E+00001, 0.27180367445416E+00001, -.32953546512465E-00004, 0.14558617177204E+00001, 0.27275907475164E+00001, -.42011637490669E-00013, 0.17493774287456E-00001, -.95540029747784E-00002, -.32953546470454E-00004
0.11729364400000E-00003, 0.14681003836595E+00001, 0.27210657983712E+00001, -.36822265428539E-00004, 0.14506214685075E+00001, 0.27306038457320E+00001, -.39634911762108E-00013, 0.17478915152039E-00001, -.95380473608719E-00002, -.36822265388904E-00004
0.11954929100000E-00003, 0.14713515593581E+00001, 0.27511000868643E+00001, -.41506185320739E-00004, 0.14538832884130E+00001, 0.27606171866796E+00001, -.36845549578705E-00013, 0.17468270945107E-00001, -.95170998152878E-00002, -.41506185283893E-00004
0.12180493800000E-00003, 0.14607152531495E+00001, 0.27820614949865E+00001, -.44257860745895E-00004, 0.14432712193380E+00001, 0.27915572872184E+00001, -.40202872996382E-00013, 0.17444033811550E-00001, -.94957922319211E-00002, -.44257860705692E-00004
0.12406058500000E-00003, 0.14300173453779E+00001, 0.27792495109506E+00001, -.43595532455905E-00004, 0.14126011070023E+00001, 0.27886939768254E+00001, -.38963336858366E-00013, 0.17416238375632E-00001, -.94444658748059E-00002, -.43595532416942E-00004
0.12631623200000E-00003, 0.13754750071397E+00001, 0.27429516154135E+00001, -.40876437752665E-00004, 0.13580765963284E+00001, 0.27523520169998E+00001, -.38922966518441E-00013, 0.17398410811212E-00001, -.94004015863783E-00002, -.40876437713742E-00004
0.12857187900000E-00003, 0.13406866666905E+00001, 0.27132090484139E+00001, -.36558172262337E-00004, 0.13233177497403E+00001, 0.27225736188900E+00001, -.35007995059169E-00013, 0.17368916950218E-00001, -.93645704760885E-00002, -.36558172227329E-00004
0.13082752600000E-00003, 0.13169147475708E+00001, 0.26841795001349E+00001, -.32550126548567E-00004, 0.12995736598135E+00001, 0.26935131442097E+00001, -.42888627222884E-00013, 0.17341087757224E-00001, -.93336440747666E-00002, -.32550126505678E-00004
0.13308317300000E-00003, 0.13238927031854E+00001, 0.26734114582616E+00001, -.28172221430753E-00004, 0.13065889245019E+00001, 0.26827292665655E+00001, -.43078442340946E-00013, 0.17303778683448E-00001, -.93178083039241E-00002, -.28172221387674E-00004
0.13533882000000E-00003, 0.13382166438942E+00001, 0.26543598995645E+00001, -.24639626382987E-00004, 0.13209656625046E+00001, 0.26636577101283E+00001, -.41346593666263E-00013, 0.17250981389634E-00001, -.92978105638076E-00002, -.24639626341640E-00004
0.13759446700000E-00003, 0.13372018104456E+00001, 0.26204456194295E+00001, -.19994355217151E-00004, 0.13200136223059E+00001, 0.26297295367069E+00001, -.44454363452394E-00013, 0.17188188139621E-00001, -.92839172774891E-00002, -.19994355172696E-00004
0.13985011400000E-00003, 0.13472560322139E+00001, 0.26265190066623E+00001, -.15728422937514E-00004, 0.13301163674171E+00001, 0.26357874740673E+00001, -.45039861474095E-00013, 0.17139664796803E-00001, -.92684674049832E-00002, -.15728422892474E-00004
0.14210576100000E-00003, 0.13632662313811E+00001, 0.26320863483590E+00001, -.15393765071259E-00004, 0.13461555605631E+00001, 0.26413438301398E+00001, -.42372403078488E-00013, 0.17110670817992E-00001, -.92574817808515E-00002, -.15393765028887E-00004
0.14436140800000E-00003, 0.13793397600434E+00001, 0.26041974219313E+00001, -.17832133273601E-00004, 0.13622207828847E+00001, 0.26134509916869E+00001, -.41931910076490E-00013, 0.17118977158713E-00001, -.92535697556745E-00002, -.17832133231669E-00004
0.14661705500000E-00003, 0.13701241978765E+00001, 0.25788917625339E+00001, -.22304885783538E-00004, 0.13529855404137E+00001, 0.25881280272414E+00001, -.37977146293301E-00013, 0.17138657462808E-00001, -.92362647074641E-00002, -.22304885745561E-00004
0.14887270200000E-00003, 0.13742390516728E+00001, 0.25984389793043E+00001, -.29108907398049E-00004, 0.13570965554650E+00001, 0.26076302734253E+00001, -.35642491481932E-00013, 0.17142496207817E-00001, -.91912941210179E-00002, -.29108907362407E-00004
0.15112834900000E-00003, 0.13914147259843E+00001, 0.26393482030581E+00001, -.34472675061578E-00004, 0.13742768976255E+00001, 0.26484924716075E+00001, -.38414447955113E-00013, 0.17137828358771E-00001, -.91442685493837E-00002, -.34472675023163E-00004
0.15338399600000E-00003, 0.13808153382043E+00001, 0.26504384428718E+00001, -.40111749298488E-00004, 0.13636771999879E+00001, 0.26595538709074E+00001, -.41763830596251E-00013, 0.17138138216451E-00001, -.91154280356058E-00002, -.40111749256724E-00004
0.15563964300000E-00003, 0.13784010048451E+00001, 0.26821419052625E+00001, -.42073437372429E-00004, 0.13612572762026E+00001, 0.26912186444584E+00001, -.40009858214298E-00013, 0.17143728642486E-00001, -.90767391958716E-00002, -.42073437332419E-00004
0.15789529000000E-00003, 0.13985465235182E+00001, 0.27180451906997E+00001, -.41280332460461E-00004, 0.13813953188054E+00001, 0.27270796731403E+00001, -.40177127134578E-00013, 0.17151204712871E-00001, -.90344824405845E-00002, -.41280332420284E-00004
0.16015093700000E-00003, 0.14375231556064E+00001, 0.27374297838624E+00001, -.39616282913850E-00004, 0.14203603812937E+00001, 0.27464215033567E+00001, -.42460831332622E-00013, 0.17162774312749E-00001, -.89917194942931E-00002, -.39616282871389E-00004
0.16240658400000E-00003, 0.14681427650157E+00001, 0.27580564893288E+00001, -.37851274553449E-00004, 0.14509558489460E+00001, 0.27670134793124E+00001, -.43812218049355E-00013, 0.17186916069740E-00001, -.89569899835421E-00002, -.37851274509637E-00004
0.16466223100000E-00003, 0.14734630275512E+00001, 0.27722461168831E+00001, -.35911927231338E-00004, 0.14562495225544E+00001, 0.27811764213359E+00001, -.44209732058711E-00013, 0.17213504996858E-00001, -.89303044528488E-00002, -.35911927187129E-00004
0.16691787800000E-00003, 0.14217497150374E+00001, 0.27303986930688E+00001, -.35207668487778E-00004, 0.14045261871816E+00001, 0.27393037244586E+00001, -.42721405898137E-00013, 0.17223527855763E-00001, -.89050313897735E-00002, -.35207668445056E-00004
0.16917352500000E-00003, 0.13531121847464E+00001, 0.27027934142964E+00001, -.34027958593616E-00004, 0.13359093712136E+00001, 0.27116795275758E+00001, -.42061789267500E-00013, 0.17202813532802E-00001, -.88861132793773E-00002, -.34027958551554E-00004
0.17142917200000E-00003, 0.13103837420494E+00001, 0.27058802586226E+00001, -.31311963873312E-00004, 0.12932206055035E+00001, 0.27147652914423E+00001, -.38060907022462E-00013, 0.17163136545940E-00001, -.88850328197050E-00002, -.31311963835251E-00004
0.17368481900000E-00003, 0.13000654013925E+00001, 0.27083371147488E+00001, -.29214404230016E-00004, 0.12829418624702E+00001, 0.27172076846219E+00001, -.43106502205837E-00013, 0.17123538922307E-00001, -.88705698731421E-00002, -.29214404186909E-00004
0.17594046600000E-00003, 0.13304514115474E+00001, 0.27346738694331E+00001, -.30517747341533E-00004, 0.13133601444413E+00001, 0.27435025100641E+00001, -.45159755556329E-00013, 0.17091267106037E-00001, -.88286406309635E-00002, -.30517747296373E-00004
0.17819611300000E-00003, 0.13750570296374E+00001, 0.27627017722805E+00001, -.33260282410847E-00004, 0.13580113945028E+00001, 0.27714733553062E+00001, -.45765447230414E-00013, 0.17045635134595E-00001, -.87715830256815E-00002, -.33260282365082E-00004
0.18045176000000E-00003, 0.13932177058252E+00001, 0.27561069016511E+00001, -.36553348312266E-00004, 0.13762134030452E+00001, 0.27648341172771E+00001, -.42601997889395E-00013, 0.17004302780016E-00001, -.87272156259998E-00002, -.36553348269664E-00004
0.18270740700000E-00003, 0.14151573614896E+00001, 0.27408037190332E+00001, -.39607946721454E-00004, 0.13981850396746E+00001, 0.27494961841329E+00001, -.40564946712472E-00013, 0.16972321814951E-00001, -.86924650996702E-00002, -.39607946680889E-00004
0.18496305400000E-00003, 0.14367312858684E+00001, 0.27380456651345E+00001, -.40944701148224E-00004, 0.14197765725147E+00001, 0.27467068042644E+00001, -.35764691355175E-00013, 0.16954713353720E-00001, -.86611391298975E-00002, -.40944701112459E-00004
0.18721870100000E-00003, 0.14427319163098E+00001, 0.27366981348207E+00001, -.39936421949319E-00004, 0.14257816296865E+00001, 0.27453359917424E+00001, -.34676863649154E-00013, 0.16950286623335E-00001, -.86378569216811E-00002, -.39936421914642E-00004
0.18947434800000E-00003, 0.14490255270423E+00001, 0.27295385849118E+00001, -.38249381969670E-00004, 0.14320771129310E+00001, 0.27381506601346E+00001, -.35532904994543E-00013, 0.16948414111298E-00001, -.86120752227646E-00002, -.38249381934137E-00004
0.19172999500000E-00003, 0.14709905296274E+00001, 0.27373589082293E+00001, -.36754361419969E-00004, 0.14540404458202E+00001, 0.27459482261018E+00001, -.38659723676856E-00013, 0.16950083807169E-00001, -.85893178725076E-00002, -.36754361381309E-00004
0.19398564200000E-00003, 0.14432629367225E+00001, 0.27311075112825E+00001, -.35200383658685E-00004, 0.14263119891859E+00001, 0.27396857157159E+00001, -.43977414143097E-00013, 0.16950947536580E-00001, -.85782044333701E-00002, -.35200383614708E-00004
0.19624128900000E-00003, 0.13802491911416E+00001, 0.26903141438475E+00001, -.34082689922716E-00004, 0.13633054725097E+00001, 0.26988769403512E+00001, -.45240260672578E-00013, 0.16943718631875E-00001, -.85627965036820E-00002, -.34082689877476E-00004
0.19849693600000E-00003, 0.13340526728941E+00001, 0.26469381549918E+00001, -.33119306744136E-00004, 0.13171105607086E+00001, 0.26554747854592E+00001, -.51733587984438E-00013, 0.16942112185520E-00001, -.85366304673437E-00002, -.33119306692402E-00004
0.20075258300000E-00003, 0.12853142600178E+00001, 0.26259269664928E+00001, -.33225935512965E-00004, 0.12683687261088E+00001, 0.26344631530645E+00001, -.48664718209601E-00013, 0.16945533909016E-00001, -.85361865716813E-00002, -.33225935464300E-00004
0.20300823000000E-00003, 0.12275745436247E+00001, 0.25944563614048E+00001, -.32796507776937E-00004, 0.12106402360662E+00001, 0.26030019882006E+00001, -.45777522291104E-00013, 0.16934307558463E-00001, -.85456267957762E-00002, -.32796507731160E-00004
0.20526387700000E-00003, 0.11943728459267E+00001, 0.25916850301269E+00001, -.34706866979040E-00004, 0.11774689976456E+00001, 0.26002188406831E+00001, -.41774065420469E-00013, 0.16903848281158E-00001, -.85338105562162E-00002, -.34706866937266E-00004
0.20751952400000E-00003, 0.12083233694781E+00001, 0.26627316381610E+00001, -.38867433375333E-00004, 0.11914579690096E+00001, 0.26712428202706E+00001, -.41177943056984E-00013, 0.16865400468469E-00001, -.85111821095360E-00002, -.38867433334155E-00004
0.20977517100000E-00003, 0.12461592067761E+00001, 0.27167506315719E+00001, -.41712489692363E-00004, 0.12293429228869E+00001, 0.27252218092755E+00001, -.37617063670396E-00013, 0.16816283889205E-00001, -.84711777036095E-00002, -.41712489654746E-00004
0.21203081800000E-00003, 0.13187551138764E+00001, 0.27345384841398E+00001, -.42361545652330E-00004, 0.13019772901063E+00001, 0.27429544429255E+00001, -.31304215262820E-00013, 0.16777823770152E-00001, -.84159587857022E-00002, -.42361545621026E-00004
0.21428646500000E-00003, 0.14088284691993E+00001, 0.27545779688166E+00001, -.41261761720792E-00004, 0.13920577286928E+00001, 0.27629424741636E+00001, -.34146248138132E-00013, 0.16770740506488E-00001, -.83645053469308E-00002, -.41261761686646E-00004
0.21654211200000E-00003, 0.14582733356746E+00001, 0.27828026051321E+00001, -.39272979603114E-00004, 0.14415072775669E+00001, 0.27911148680374E+00001, -.38998258661072E-00013, 0.16766058107727E-00001, -.83122629052812E-00002, -.39272979564115E-00004
0.21879775900000E-00003, 0.14805060447200E+00001, 0.28141744870597E+00001, -.36816696778158E-00004, 0.14637601439128E+00001, 0.28224364092102E+00001, -.41782607803272E-00013, 0.16745900807135E-00001, -.82619221504986E-00002, -.36816696736376E-00004
0.22105340600000E-00003, 0.14958395754040E+00001, 0.28264914078162E+00001, -.34783708447343E-00004, 0.14791160925421E+00001, 0.28347389485917E+00001, -.43585271699550E-00013, 0.16723482861905E-00001, -.82475407755017E-00002, -.34783708403758E-00004
0.22330905300000E-00003, 0.14548519097698E+00001, 0.28149294064563E+00001, -.33153734786392E-00004, 0.14381343081449E+00001, 0.28232068151029E+00001, -.47640681686587E-00013, 0.16717601624943E-00001, -.82774086466524E-00002, -.33153734738751E-00004
0.22556470000000E-00003, 0.13762918300211E+00001, 0.27772497002251E+00001, -.31049570546449E-00004, 0.13595885381868E+00001, 0.27855737210847E+00001, -.49220458207270E-00013, 0.16703291834353E-00001, -.83240208596354E-00002, -.31049570497228E-00004
0.22782034700000E-00003, 0.13075353181307E+00001, 0.27274487531679E+00001, -.27687049254336E-00004, 0.12908657046718E+00001, 0.27358168275126E+00001, -.43935328688204E-00013, 0.16669613458955E-00001, -.83680743446965E-00002, -.27687049210400E-00004
0.23007599400000E-00003, 0.12778961816645E+00001, 0.26850750169711E+00001, -.26669878462631E-00004, 0.12612739838871E+00001, 0.26934687653247E+00001, -.38139427194133E-00013, 0.16622197777443E-00001, -.83937483535628E-00002, -.26669878424492E-00004
0.23233164100000E-00003, 0.12823594262789E+00001, 0.26493568887593E+00001, -.27917697271803E-00004, 0.12657718823193E+00001, 0.26577655652037E+00001, -.40837047372693E-00013, 0.16587543959581E-00001, -.84086764444282E-00002, -.27917697230966E-00004
0.23458728800000E-00003, 0.13294802802894E+00001, 0.26336862300219E+00001, -.28840897371296E-00004, 0.13128962367811E+00001, 0.26420925115423E+00001, -.43019040788578E-00013, 0.16584043508330E-00001, -.84062815203780E-00002, -.28840897328277E-00004
0.23684293500000E-00003, 0.13878196944519E+00001, 0.26627098021651E+00001, -.29014058407834E-00004, 0.13712343512392E+00001, 0.26711093974183E+00001, -.44168467245194E-00013, 0.16585343212677E-00001, -.83995952531662E-00002, -.29014058363665E-00004
0.23909858200000E-00003, 0.14048272341575E+00001, 0.26794225460771E+00001, -.31473815711592E-00004, 0.13882232816773E+00001, 0.26878237435185E+00001, -.41883792290534E-00013, 0.16603952480213E-00001, -.84011974414140E-00002, -.31473815669708E-00004
0.24135422900000E-00003, 0.13916114983983E+00001, 0.26793513821375E+00001, -.35942178011509E-00004, 0.13749931798663E+00001, 0.26877452030444E+00001, -.37683807991985E-00013, 0.16618318531971E-00001, -.83938209069230E-00002, -.35942177973825E-00004
0.24360987600000E-00003, 0.13948271283019E+00001, 0.26607308789356E+00001, -.37601682532048E-00004, 0.13781972612845E+00001, 0.26690889894873E+00001, -.40467046583059E-00013, 0.16629867017409E-00001, -.83581105516878E-00002, -.37601682491581E-00004
0.24586552300000E-00003, 0.13872362029160E+00001, 0.26561394067186E+00001, -.35383020941528E-00004, 0.13705869770372E+00001, 0.26644332556409E+00001, -.40033856549155E-00013, 0.16649225878756E-00001, -.82938489223164E-00002, -.35383020901494E-00004
0.24812117000000E-00003, 0.13668364614258E+00001, 0.26510271088932E+00001, -.33482238421564E-00004, 0.13501828249226E+00001, 0.26592394043753E+00001, -.40661615495216E-00013, 0.16653636503195E-00001, -.82122954821255E-00002, -.33482238380902E-00004
0.25037681700000E-00003, 0.13440624928301E+00001, 0.26417888393837E+00001, -.31171582287841E-00004, 0.13274366038651E+00001, 0.26499515613954E+00001, -.45475823073117E-00013, 0.16625888964962E-00001, -.81627220117219E-00002, -.31171582242366E-00004
0.25263246400000E-00003, 0.13168908077913E+00001, 0.26276503696403E+00001, -.27081662413320E-00004, 0.13003121093252E+00001, 0.26358000694723E+00001, -.45689865540391E-00013, 0.16578698466023E-00001, -.81496998320608E-00002, -.27081662367630E-00004
0.25488811100000E-00003, 0.13068171431891E+00001, 0.26379298351906E+00001, -.24126086477988E-00004, 0.12902731659500E+00001, 0.26460789316709E+00001, -.39989739124487E-00013, 0.16543977239052E-00001, -.81490964803931E-00002, -.24126086437998E-00004
0.25714375800000E-00003, 0.13255582911556E+00001, 0.26879231537299E+00001, -.21683205914799E-00004, 0.13090305834840E+00001, 0.26960690133214E+00001, -.40241455497615E-00013, 0.16527707671667E-00001, -.81458595915404E-00002, -.21683205874558E-00004
0.25939940500000E-00003, 0.13562427573223E+00001, 0.27086595094536E+00001, -.17535244261777E-00004, 0.13397274883721E+00001, 0.27168152675656E+00001, -.42732622515156E-00013, 0.16515268950177E-00001, -.81557581119092E-00002, -.17535244219044E-00004
0.26165505200000E-00003, 0.13944023522095E+00001, 0.27022335664765E+00001, -.12707303619367E-00004, 0.13778728961635E+00001, 0.27103994252857E+00001, -.43734673674382E-00013, 0.16529456045986E-00001, -.81658588092521E-00002, -.12707303575632E-00004
0.26391069900000E-00003, 0.14197245119810E+00001, 0.26892433439407E+00001, -.96608122039488E-00005, 0.14031751475715E+00001, 0.26974151056840E+00001, -.41778764511622E-00013, 0.16549364409465E-00001, -.81717617433024E-00002, -.96608121621700E-00005
0.26616634600000E-00003, 0.14102013424728E+00001, 0.26503077955814E+00001, -.80710598710449E-00005, 0.13936742396508E+00001, 0.26584961168747E+00001, -.36688181968376E-00013, 0.16527102821947E-00001, -.81883212933018E-00002, -.80710598343567E-00005
0.26842199300000E-00003, 0.13986905881264E+00001, 0.26167596600144E+00001, -.59111809811156E-00005, 0.13821933139327E+00001, 0.26249468167859E+00001, -.36316833682132E-00013, 0.16497274193675E-00001, -.81871567715186E-00002, -.59111809447988E-00005
0.27067764000000E-00003, 0.13999638184147E+00001, 0.25967033213837E+00001, -.45059607056083E-00005, 0.13834961735087E+00001, 0.26048604712749E+00001, -.33057371376269E-00013, 0.16467644906008E-00001, -.81571498911294E-00002, -.45059606725509E-00005
0.27293328700000E-00003, 0.14031323451924E+00001, 0.25695240316535E+00001, -.54870302734888E-00005, 0.13866876613354E+00001, 0.25776464001587E+00001, -.37708113711187E-00013, 0.16444683856988E-00001, -.81223685052262E-00002, -.54870302357807E-00005
0.27518893400000E-00003, 0.13695588047891E+00001, 0.25543809052790E+00001, -.64608436336180E-00005, 0.13531250976633E+00001, 0.25624816578327E+00001, -.44256889861264E-00013, 0.16433707125827E-00001, -.81007525536924E-00002, -.64608435893611E-00005
0.27744458100000E-00003, 0.13284135229010E+00001, 0.25250149707266E+00001, -.72811659584262E-00005, 0.13119908565178E+00001, 0.25331009624398E+00001, -.47952722931701E-00013, 0.16422666383270E-00001, -.80859917131536E-00002, -.72811659104735E-00005
0.27970022800000E-00003, 0.13135573782403E+00001, 0.25233391612736E+00001, -.80609455739894E-00005, 0.12971336533638E+00001, 0.25314218632700E+00001, -.45561096129735E-00013, 0.16423724876492E-00001, -.80827019964194E-00002, -.80609455284284E-00005
0.28195587500000E-00003, 0.13112762680166E+00001, 0.25642716290831E+00001, -.10056731865162E-00004, 0.12948559150649E+00001, 0.25723680366145E+00001, -.45948785721242E-00013, 0.16420352951744E-00001, -.80964075314250E-00002, -.10056731819213E-00004
0.28421152200000E-00003, 0.13212400684661E+00001, 0.25993897972298E+00001, -.10899950666788E-00004, 0.13048260460959E+00001, 0.26075011113684E+00001, -.40011720229048E-00013, 0.16414022370246E-00001, -.81113141385885E-00002, -.10899950626776E-00004
0.28646716900000E-00003, 0.13331258354497E+00001, 0.26252116794279E+00001, -.10132491735948E-00004, 0.13167186361083E+00001, 0.26333475612248E+00001, -.40083472232169E-00013, 0.16407199341409E-00001, -.81358817969412E-00002, -.10132491695864E-00004
0.28872281600000E-00003, 0.13557596359592E+00001, 0.26472310219474E+00001, -.10243003298999E-00004, 0.13393747138638E+00001, 0.26553925127806E+00001, -.37670888916370E-00013, 0.16384922095359E-00001, -.81614908332284E-00002, -.10243003261328E-00004
0.29097846300000E-00003, 0.13983315529132E+00001, 0.26685234741863E+00001, -.10315950872996E-00004, 0.13819356285564E+00001, 0.26766939321721E+00001, -.37617918383058E-00013, 0.16395924356868E-00001, -.81704579857663E-00002, -.10315950835378E-00004
0.29323411000000E-00003, 0.14222386713464E+00001, 0.26899040873921E+00001, -.92633127784676E-00005, 0.14057991736823E+00001, 0.26980702614568E+00001, -.42397225025543E-00013, 0.16439497664146E-00001, -.81661740646566E-00002, -.92633127360703E-00005
0.29548975700000E-00003, 0.14221075724201E+00001, 0.26906921788844E+00001, -.79738424234934E-00005, 0.14056148986887E+00001, 0.26988439284566E+00001, -.41256499064170E-00013, 0.16492673731387E-00001, -.81517495722114E-00002, -.79738423822369E-00005
0.29774540400000E-00003, 0.13995789716505E+00001, 0.26702533457321E+00001, -.85529476355181E-00005, 0.13830510287098E+00001, 0.26783932956791E+00001, -.41475747569355E-00013, 0.16527942940660E-00001, -.81399499470633E-00002, -.85529475940423E-00005
0.30000105100000E-00003, 0.13459938942163E+00001, 0.26273540501586E+00001, -.11848274067850E-00004, 0.13294621249511E+00001, 0.26354669624254E+00001, -.47057974656539E-00013, 0.16531769265212E-00001, -.81129122667382E-00002, -.11848274020792E-00004
0.30225669800000E-00003, 0.13140582062304E+00001, 0.25999129867123E+00001, -.16798659992397E-00004, 0.12975657338758E+00001, 0.26079912222813E+00001, -.48157110644420E-00013, 0.16492472354526E-00001, -.80782355689893E-00002, -.16798659944240E-00004
0.30451234500000E-00003, 0.13102996320763E+00001, 0.25826988820272E+00001, -.19920757154276E-00004, 0.12938578497561E+00001, 0.25907558169505E+00001, -.44560305301182E-00013, 0.16441782320137E-00001, -.80569349232546E-00002, -.19920757109716E-00004
0.30676799200000E-00003, 0.13427648453904E+00001, 0.25690493291025E+00001, -.21188130322930E-00004, 0.13263620923372E+00001, 0.25771009914967E+00001, -.40235605208779E-00013, 0.16402753053183E-00001, -.80516623941085E-00002, -.21188130282694E-00004
0.30902363900000E-00003, 0.13843256955332E+00001, 0.25534629424002E+00001, -.21023974758532E-00004, 0.13679436862366E+00001, 0.25615215232859E+00001, -.40529493440591E-00013, 0.16382009296625E-00001, -.80585808856994E-00002, -.21023974718002E-00004
0.31127928600000E-00003, 0.14134893300856E+00001, 0.25674610924006E+00001, -.18744159642890E-00004, 0.13971164849555E+00001, 0.25755224230515E+00001, -.37112427294003E-00013, 0.16372845130066E-00001, -.80613306509977E-00002, -.18744159605778E-00004
0.31353493300000E-00003, 0.14362716012741E+00001, 0.26028630859161E+00001, -.15210159490720E-00004, 0.14199046095296E+00001, 0.26109328526171E+00001, -.37491654623330E-00013, 0.16366991744468E-00001, -.80697667009244E-00002, -.15210159453229E-00004
0.31579058000000E-00003, 0.14607622608495E+00001, 0.26416737273251E+00001, -.11735202455890E-00004, 0.14443774006685E+00001, 0.26497518648857E+00001, -.37090177550239E-00013, 0.16384860181008E-00001, -.80781375606390E-00002, -.11735202418800E-00004
0.31804622700000E-00003, 0.14614604412597E+00001, 0.26591030472269E+00001, -.78193592080599E-00005, 0.14450535984239E+00001, 0.26671835860019E+00001, -.40375099822886E-00013, 0.16406842835838E-00001, -.80805387749517E-00002, -.78193591676848E-00005
0.32030187400000E-00003, 0.14423745884199E+00001, 0.26567440748178E+00001, -.65444329772836E-00005, 0.14259530198321E+00001, 0.26648425968905E+00001, -.38077461309819E-00013, 0.16421568587872E-00001, -.80985220727105E-00002, -.65444329392061E-00005
0.32255752100000E-00003, 0.14004187964771E+00001, 0.26430340118813E+00001, -.82977213886524E-00005, 0.13839872998886E+00001, 0.26511713535847E+00001, -.33086306604362E-00013, 0.16431496588557E-00001, -.81373417033766E-00002, -.82977213555661E-00005
0.32481316800000E-00003, 0.13582686926887E+00001, 0.26302799567533E+00001, -.86393929373763E-00005, 0.13418428872807E+00001, 0.26384551393953E+00001, -.35836584000871E-00013, 0.16425805408003E-00001, -.81751826420275E-00002, -.86393929015397E-00005
0.32706881500000E-00003, 0.13394128881874E+00001, 0.26459858883114E+00001, -.71347595797608E-00005, 0.13230017245665E+00001, 0.26541758548802E+00001, -.35390774424545E-00013, 0.16411163620887E-00001, -.81899665688282E-00002, -.71347595443700E-00005
0.32932446200000E-00003, 0.13391796564641E+00001, 0.26664831067791E+00001, -.64704567073419E-00005, 0.13227664470074E+00001, 0.26746832501557E+00001, -.40044926833316E-00013, 0.16413209456663E-00001, -.82001433766504E-00002, -.64704566672970E-00005
0.33158010900000E-00003, 0.13397440737937E+00001, 0.26457221172461E+00001, -.60068854500701E-00005, 0.13233123236801E+00001, 0.26539390745243E+00001, -.43337179911222E-00013, 0.16431750113635E-00001, -.82169572781524E-00002, -.60068854067330E-00005
0.33383575600000E-00003, 0.13376546324049E+00001, 0.26078573131336E+00001, -.46164224874372E-00005, 0.13212054744807E+00001, 0.26161114852259E+00001, -.48068695237154E-00013, 0.16449157924249E-00001, -.82541720923176E-00002, -.46164224393685E-00005
0.33609140300000E-00003, 0.13343336204003E+00001, 0.25832820007835E+00001, -.21765376044755E-00005, 0.13178775927888E+00001, 0.25915632354038E+00001, -.49950099789877E-00013, 0.16456027611494E-00001, -.82812346202626E-00002, -.21765375545254E-00005
0.33834705000000E-00003, 0.13309095270883E+00001, 0.25812634638216E+00001, 0.29062444818644E-00005, 0.13144583781616E+00001, 0.25895374177242E+00001, -.51764826010487E-00013, 0.16451148926740E-00001, -.82739539025323E-00002, 0.29062445336292E-00005
0.34060269700000E-00003, 0.13369229547835E+00001, 0.25907040248790E+00001, 0.70688673336844E-00005, 0.13204949404033E+00001, 0.25989488994983E+00001, -.48330661595158E-00013, 0.16428014380149E-00001, -.82448746192848E-00002, 0.70688673820151E-00005
0.34285834400000E-00003, 0.13688674880060E+00001, 0.26206950679074E+00001, 0.11421620223640E-00004, 0.13524837476784E+00001, 0.26289068963903E+00001, -.46881415128935E-00013, 0.16383740327609E-00001, -.82118284829780E-00002, 0.11421620270521E-00004
0.34511399100000E-00003, 0.14143734348111E+00001, 0.26470314667844E+00001, 0.14072260802168E-00004, 0.13980097404483E+00001, 0.26552224436101E+00001, -.43432575366277E-00013, 0.16363694362792E-00001, -.81909768257305E-00002, 0.14072260845600E-00004
0.34736963800000E-00003, 0.14676775784002E+00001, 0.26815689605405E+00001, 0.14914469313496E-00004, 0.14512927628865E+00001, 0.26897570048339E+00001, -.40807131613575E-00013, 0.16384815513641E-00001, -.81880442934593E-00002, 0.14914469354303E-00004
0.34962528500000E-00003, 0.15088662091522E+00001, 0.27180974904208E+00001, 0.14353838704374E-00004, 0.14924497938812E+00001, 0.27262928664112E+00001, -.37374486796874E-00013, 0.16416415270997E-00001, -.81953759903188E-00002, 0.14353838741748E-00004
0.35188093200000E-00003, 0.15057224910971E+00001, 0.27016444931485E+00001, 0.11634989833756E-00004, 0.14892747223876E+00001, 0.27098534118547E+00001, -.37068730116423E-00013, 0.16447768709521E-00001, -.82089187061755E-00002, 0.11634989870825E-00004
0.35413657900000E-00003, 0.14937308603066E+00001, 0.26630778839341E+00001, 0.10932293393967E-00004, 0.14772548020470E+00001, 0.26712988312516E+00001, -.35580875764681E-00013, 0.16476058259563E-00001, -.82209473174294E-00002, 0.10932293429547E-00004
0.35639222600000E-00003, 0.14558854785199E+00001, 0.26029915822585E+00001, 0.13366603500306E-00004, 0.14394051287617E+00001, 0.26112217896809E+00001, -.33096906200849E-00013, 0.16480349758287E-00001, -.82302074224451E-00002, 0.13366603533403E-00004
0.35864787300000E-00003, 0.13975549555540E+00001, 0.25601192706550E+00001, 0.15691794659919E-00004, 0.13810927011735E+00001, 0.25683393238452E+00001, -.41530055186467E-00013, 0.16462254380533E-00001, -.82200531901543E-00002, 0.15691794701449E-00004
0.36090352000000E-00003, 0.13479206067593E+00001, 0.25482893099446E+00001, 0.17793159660071E-00004, 0.13314708199476E+00001, 0.25564791696789E+00001, -.46259246686888E-00013, 0.16449786811736E-00001, -.81898597342707E-00002, 0.17793159706330E-00004
0.36315916700000E-00003, 0.13177659982566E+00001, 0.25686900802756E+00001, 0.17468148994135E-00004, 0.13013186341083E+00001, 0.25768517753384E+00001, -.48189149075118E-00013, 0.16447364148239E-00001, -.81616950627826E-00002, 0.17468149042324E-00004
0.36541481400000E-00003, 0.13315927349855E+00001, 0.26441559375616E+00001, 0.15659257440298E-00004, 0.13151566916382E+00001, 0.26522951594715E+00001, -.40642894316415E-00013, 0.16436043347294E-00001, -.81392219098713E-00002, 0.15659257480941E-00004
0.36767046100000E-00003, 0.13983210496186E+00001, 0.27490435496923E+00001, 0.14086389239786E-00004, 0.13818894229076E+00001, 0.27571833641182E+00001, -.36709890878940E-00013, 0.16431626711098E-00001, -.81398144258497E-00002, 0.14086389276496E-00004
0.36992610800000E-00003, 0.14569566437608E+00001, 0.27888944884791E+00001, 0.12709147800751E-00004, 0.14405151051208E+00001, 0.27970617195285E+00001, -.34210866187934E-00013, 0.16441538639995E-00001, -.81672310493690E-00002, 0.12709147834962E-00004
0.37218175500000E-00003, 0.15034324902870E+00001, 0.27877732255011E+00001, 0.11705774856095E-00004, 0.14869877126238E+00001, 0.27959861069463E+00001, -.36662952020957E-00013, 0.16444777663223E-00001, -.82128814452532E-00002, 0.11705774892758E-00004
0.37443740200000E-00003, 0.15113482072425E+00001, 0.27353864943166E+00001, 0.81040491224225E-00005, 0.14949107106957E+00001, 0.27436451689372E+00001, -.39339876252376E-00013, 0.16437496546785E-00001, -.82586746206449E-00002, 0.81040491617624E-00005
0.37669304900000E-00003, 0.14750695945047E+00001, 0.26567245756543E+00001, 0.18441174451827E-00005, 0.14586373687970E+00001, 0.26650033114500E+00001, -.45276497624256E-00013, 0.16432225707615E-00001, -.82787357956502E-00002, 0.18441174904592E-00005
0.37894869600000E-00003, 0.14447550815468E+00001, 0.26139860328102E+00001, -.28213636388515E-00005, 0.14283139999883E+00001, 0.26222593483423E+00001, -.50119100369997E-00013, 0.16441081558539E-00001, -.82733155321707E-00002, -.28213635887324E-00005
0.38120434300000E-00003, 0.14288061649746E+00001, 0.25929137086374E+00001, -.51127501928615E-00005, 0.14123530485714E+00001, 0.26011807287354E+00001, -.44894083984850E-00013, 0.16453116403209E-00001, -.82670200980460E-00002, -.51127501479675E-00005
0.38345999000000E-00003, 0.14246444853678E+00001, 0.25822347885104E+00001, -.55072394177641E-00005, 0.14081768864383E+00001, 0.25904922579025E+00001, -.41117241512102E-00013, 0.16467598929512E-00001, -.82574693920385E-00002, -.55072393766469E-00005
0.38571563700000E-00003, 0.14323701647812E+00001, 0.25921820784970E+00001, -.31945680932305E-00005, 0.14158904595718E+00001, 0.26004355539403E+00001, -.40400370927033E-00013, 0.16479705209446E-00001, -.82534754433098E-00002, -.31945680528302E-00005
0.38797128400000E-00003, 0.14250668515658E+00001, 0.25920988144508E+00001, -.72382899800045E-00006, 0.14085860070273E+00001, 0.26003539764813E+00001, -.40783989392115E-00013, 0.16480844538459E-00001, -.82551620304409E-00002, -.72382895721646E-00006
0.39022693100000E-00003, 0.13961118903503E+00001, 0.25756594702108E+00001, 0.25342457801605E-00005, 0.13796397258757E+00001, 0.25839099949498E+00001, -.42568886158288E-00013, 0.16472164474574E-00001, -.82505247389936E-00002, 0.25342458227293E-00005
0.39248257800000E-00003, 0.13881499965039E+00001, 0.25461732692042E+00001, 0.27676925527804E-00005, 0.13716942149640E+00001, 0.25544105728849E+00001, -.40069308970335E-00013, 0.16455781539907E-00001, -.82373036807319E-00002, 0.27676925928497E-00005
0.39473822500000E-00003, 0.13823305277846E+00001, 0.25085382379487E+00001, 0.12850223516552E-00005, 0.13658848614610E+00001, 0.25167558885654E+00001, -.39404481544952E-00013, 0.16445666323589E-00001, -.82176506166670E-00002, 0.12850223910597E-00005
0.39473822500000E-00003, 0.13823305277846E+00001, 0.25085382379487E+00001, 0.12850223516552E-00005, 0.13658848614610E+00001, 0.25167558885654E+00001, -.39404481544952E-00013, 0.16445666323589E-00001, -.82176506166670E-00002, 0.12850223910597E-00005
0.39699387200000E-00003, 0.13923335607304E+00001, 0.25057756158960E+00001, 0.16567286544892E-00005, 0.13759005728819E+00001, 0.25139823632636E+00001, -.37873904386420E-00013, 0.16432987848518E-00001, -.82067473676029E-00002, 0.16567286923631E-00005
0.39924951900000E-00003, 0.14054754201523E+00001, 0.25375733338035E+00001, 0.32393274338154E-00005, 0.13890401541960E+00001, 0.25457799396011E+00001, -.36145580052650E-00013, 0.16435265956333E-00001, -.82066057976478E-00002, 0.32393274699610E-00005
0.40150516600000E-00003, 0.14200738020291E+00001, 0.26001365165833E+00001, 0.31827730212578E-00005, 0.14036212315380E+00001, 0.26083626291408E+00001, -.40605165373164E-00013, 0.16452570491133E-00001, -.82261125574953E-00002, 0.31827730618630E-00005
0.40376081300000E-00003, 0.14487801320922E+00001, 0.26661841551451E+00001, 0.21774043043511E-00005, 0.14322966752109E+00001, 0.26744421619480E+00001, -.40404916819746E-00013, 0.16483456881304E-00001, -.82580068028928E-00002, 0.21774043447560E-00005
0.40601646000000E-00003, 0.14929342828856E+00001, 0.27282337746218E+00001, 0.12545517430700E-00005, 0.14764257488898E+00001, 0.27365252716865E+00001, -.42102318286728E-00013, 0.16508533995792E-00001, -.82914970646744E-00002, 0.12545517851723E-00005
0.40827210700000E-00003, 0.15196898692073E+00001, 0.27488709248317E+00001, -.17069413911728E-00005, 0.15031660641340E+00001, 0.27571854715472E+00001, -.41105752290370E-00013, 0.16523805073264E-00001, -.83145467155082E-00002, -.17069413500670E-00005
0.41052775400000E-00003, 0.15294434825738E+00001, 0.27555028323381E+00001, -.61930648245067E-00005, 0.15129000233504E+00001, 0.27638142302473E+00001, -.45951214224508E-00013, 0.16543459223371E-00001, -.83113979092319E-00002, -.61930647785555E-00005
0.41278340100000E-00003, 0.15316063725327E+00001, 0.27656279828948E+00001, -.10748842655678E-00004, 0.15150322637729E+00001, 0.27739258546440E+00001, -.45225895260839E-00013, 0.16574108759758E-00001, -.82978717491730E-00002, -.10748842610452E-00004
0.41503904800000E-00003, 0.15076301602207E+00001, 0.27513565242899E+00001, -.13548227713565E-00004, 0.14910280865680E+00001, 0.27596383530072E+00001, -.44801262277356E-00013, 0.16602073652747E-00001, -.82818287173178E-00002, -.13548227668764E-00004
0.41729469500000E-00003, 0.14518136132288E+00001, 0.27081412441681E+00001, -.14370204887871E-00004, 0.14352178437757E+00001, 0.27164103136662E+00001, -.46638355650775E-00013, 0.16595769453029E-00001, -.82690694981017E-00002, -.14370204841233E-00004
0.41955034200000E-00003, 0.14103032126693E+00001, 0.26647799290202E+00001, -.13432996057220E-00004, 0.13937443267708E+00001, 0.26730401362913E+00001, -.42454267426815E-00013, 0.16558885898542E-00001, -.82602072711025E-00002, -.13432996014766E-00004
0.42180598900000E-00003, 0.14014194930765E+00001, 0.26026020097316E+00001, -.12152611510111E-00004, 0.13848875591510E+00001, 0.26108526814205E+00001, -.40481638492274E-00013, 0.16531933925526E-00001, -.82506716888866E-00002, -.12152611469630E-00004
0.42406163600000E-00003, 0.14068456778335E+00001, 0.25553428432390E+00001, -.13128235501867E-00004, 0.13903396978919E+00001, 0.25636034009991E+00001, -.39228803544545E-00013, 0.16505979941592E-00001, -.82605577600665E-00002, -.13128235462638E-00004
0.42631728300000E-00003, 0.13941934512368E+00001, 0.25214623471437E+00001, -.15251050895202E-00004, 0.13776950488586E+00001, 0.25297468282715E+00001, -.38051913291250E-00013, 0.16498402378168E-00001, -.82844811278066E-00002, -.15251050857150E-00004
0.42857293000000E-00003, 0.13882897056893E+00001, 0.25036550368937E+00001, -.14782439797319E-00004, 0.13717761699598E+00001, 0.25119661225909E+00001, -.42650160374518E-00013, 0.16513535729472E-00001, -.83110856972560E-00002, -.14782439754669E-00004
0.43082857700000E-00003, 0.14040992449172E+00001, 0.25042301577363E+00001, -.11216758479297E-00004, 0.13875599766060E+00001, 0.25125629711618E+00001, -.39910771402971E-00013, 0.16539268311163E-00001, -.83328134255053E-00002, -.11216758439386E-00004
0.43308422400000E-00003, 0.14155518023994E+00001, 0.25240331693701E+00001, -.89742911086595E-00005, 0.13989709007761E+00001, 0.25323816477386E+00001, -.42114047106654E-00013, 0.16580901623292E-00001, -.83484783685337E-00002, -.89742910665455E-00005
0.43533987100000E-00003, 0.14038409423078E+00001, 0.25220519054064E+00001, -.59136240072628E-00005, 0.13872003820698E+00001, 0.25304144141412E+00001, -.41009198538066E-00013, 0.16640560237999E-00001, -.83625087348200E-00002, -.59136239662536E-00005
0.43759551800000E-00003, 0.14241988704801E+00001, 0.25192649815470E+00001, -.28088965022518E-00005, 0.14075075045695E+00001, 0.25276423735684E+00001, -.39239807468415E-00013, 0.16691365910653E-00001, -.83773920214694E-00002, -.28088964630120E-00005
0.43985116500000E-00003, 0.14542556713777E+00001, 0.25403950960456E+00001, -.42031836765364E-00006, 0.14375352322047E+00001, 0.25487860630865E+00001, -.35375797650665E-00013, 0.16720439172999E-00001, -.83909670408991E-00002, -.42031833227784E-00006
0.44210681200000E-00003, 0.14546159047685E+00001, 0.25822296641077E+00001, 0.14246482449089E-00005, 0.14378884940039E+00001, 0.25906282009928E+00001, -.34077156695530E-00013, 0.16727410764635E-00001, -.83985368850166E-00002, 0.14246482789860E-00005
0.44436245900000E-00003, 0.14457896630965E+00001, 0.26284010397856E+00001, 0.16454836084181E-00005, 0.14290649059329E+00001, 0.26367883347999E+00001, -.38235636864643E-00013, 0.16724757163665E-00001, -.83872950143349E-00002, 0.16454836466537E-00005
0.44661810600000E-00003, 0.14577197822641E+00001, 0.26847947743088E+00001, -.16535737774254E-00005, 0.14410207306899E+00001, 0.26931565572676E+00001, -.41732580757679E-00013, 0.16699051574176E-00001, -.83617829587691E-00002, -.16535737356929E-00005
0.44887375300000E-00003, 0.14689626890856E+00001, 0.27163746129498E+00001, -.33717482403733E-00005, 0.14522887792180E+00001, 0.27247134593177E+00001, -.42869904853077E-00013, 0.16673909867655E-00001, -.83388463679528E-00002, -.33717481975034E-00005
0.45112940000000E-00003, 0.14721056252689E+00001, 0.27259645018956E+00001, -.25982852204797E-00005, 0.14554490586133E+00001, 0.27343021155779E+00001, -.43939828346081E-00013, 0.16656566655670E-00001, -.83376136823286E-00002, -.25982851765398E-00005
0.45112940000000E-00003, 0.14721056252689E+00001, 0.27259645018956E+00001, -.25982852204797E-00005, 0.14554490586133E+00001, 0.27343021155779E+00001, -.43939828346081E-00013, 0.16656566655670E-00001, -.83376136823286E-00002, -.25982851765398E-00005
0.45338504700000E-00003, 0.14348633342635E+00001, 0.27022581522383E+00001, 0.16635723855500E-00005, 0.14182099590974E+00001, 0.27106213173917E+00001, -.43645352614407E-00013, 0.16653375166130E-00001, -.83631651534634E-00002, 0.16635724291953E-00005
0.45564069400000E-00003, 0.14188233074039E+00001, 0.26647857594609E+00001, 0.63273215590406E-00005, 0.14021547529010E+00001, 0.26731828645791E+00001, -.43286132584456E-00013, 0.16668554502856E-00001, -.83971051182537E-00002, 0.63273216023267E-00005
0.45789634100000E-00003, 0.14466569702155E+00001, 0.26216111532942E+00001, 0.10647457639511E-00004, 0.14299554044191E+00001, 0.26300544106081E+00001, -.43989349769473E-00013, 0.16701565796373E-00001, -.84432573138934E-00002, 0.10647457683500E-00004
0.46015198800000E-00003, 0.14878141348187E+00001, 0.25915558059273E+00001, 0.11038971979398E-00004, 0.14710499701429E+00001, 0.26000370377449E+00001, -.43936138662920E-00013, 0.16764164675805E-00001, -.84812318175766E-00002, 0.11038972023334E-00004
0.46240763500000E-00003, 0.15039398653403E+00001, 0.25692503210262E+00001, 0.11293543670424E-00004, 0.14871020883045E+00001, 0.25777477399441E+00001, -.37901014630571E-00013, 0.16837777035753E-00001, -.84974189179493E-00002, 0.11293543708325E-00004
0.46466328200000E-00003, 0.15018840046964E+00001, 0.25738537538759E+00001, 0.14110594992949E-00004, 0.14849928641044E+00001, 0.25823334118072E+00001, -.39227078693075E-00013, 0.16891140591977E-00001, -.84796579313379E-00002, 0.14110595032176E-00004
0.46691892900000E-00003, 0.15180911896055E+00001, 0.26019548910179E+00001, 0.14764452156398E-00004, 0.15011596923688E+00001, 0.26103949183237E+00001, -.42190259608673E-00013, 0.16931497236703E-00001, -.84400273058456E-00002, 0.14764452198589E-00004
0.46917457600000E-00003, 0.15319174328993E+00001, 0.26250639685557E+00001, 0.17275418580213E-00004, 0.15149447070620E+00001, 0.26334572730599E+00001, -.43941282844021E-00013, 0.16972725837280E-00001, -.83933045041758E-00002, 0.17275418624155E-00004
0.47143022300000E-00003, 0.15230975023184E+00001, 0.26535519590509E+00001, 0.19544144894791E-00004, 0.15061004186509E+00001, 0.26619145996529E+00001, -.44485877733986E-00013, 0.16997083667506E-00001, -.83626406019443E-00002, 0.19544144939277E-00004
0.47368587000000E-00003, 0.14786286591505E+00001, 0.26696952835328E+00001, 0.20778634602201E-00004, 0.14616438144410E+00001, 0.26780495421967E+00001, -.43351446718350E-00013, 0.16984844709544E-00001, -.83542586639165E-00002, 0.20778634645552E-00004
0.47594151700000E-00003, 0.14482924059656E+00001, 0.26927247284760E+00001, 0.18577033782826E-00004, 0.14313432603471E+00001, 0.27010800793791E+00001, -.38250436643130E-00013, 0.16949145618513E-00001, -.83553509030849E-00002, 0.18577033821076E-00004
0.47819716400000E-00003, 0.14359965141439E+00001, 0.26911993178260E+00001, 0.12989545294504E-00004, 0.14190712391238E+00001, 0.26995735900793E+00001, -.36046625780585E-00013, 0.16925275020057E-00001, -.83742722533284E-00002, 0.12989545330550E-00004
0.48045281100000E-00003, 0.14073380856504E+00001, 0.26551914079353E+00001, 0.68385614853775E-00005, 0.13904273501552E+00001, 0.26636055893366E+00001, -.35666155304134E-00013, 0.16910735495256E-00001, -.84141814012978E-00002, 0.68385615210436E-00005
0.48270845800000E-00003, 0.13779468560146E+00001, 0.26395095896044E+00001, 0.32778291012595E-00005, 0.13610411969722E+00001, 0.26479653615641E+00001, -.37355458102218E-00013, 0.16905659042347E-00001, -.84557719597344E-00002, 0.32778291386150E-00005
0.48496410500000E-00003, 0.13401073525527E+00001, 0.26096911844951E+00001, 0.43929131883644E-00005, 0.13231892778468E+00001, 0.26181961091268E+00001, -.36673958696782E-00013, 0.16918074705841E-00001, -.85049246317139E-00002, 0.43929132250384E-00005
0.48721975200000E-00003, 0.13241387523649E+00001, 0.25626184033146E+00001, 0.83399511890711E-00005, 0.13071867795389E+00001, 0.25711615889918E+00001, -.41160213167863E-00013, 0.16951972826054E-00001, -.85431856772457E-00002, 0.83399512302313E-00005
0.48947539900000E-00003, 0.13333502276708E+00001, 0.25312883518828E+00001, 0.13085751707367E-00004, 0.13163659708360E+00001, 0.25398646352311E+00001, -.42823681686652E-00013, 0.16984256834867E-00001, -.85762833482684E-00002, 0.13085751750191E-00004
0.49173104600000E-00003, 0.13846132660781E+00001, 0.25524852254719E+00001, 0.20593954340516E-00004, 0.13675931608819E+00001, 0.25610618145056E+00001, -.47462490137814E-00013, 0.17020105196214E-00001, -.85765890337316E-00002, 0.20593954387978E-00004
0.49398669300000E-00003, 0.14435826731292E+00001, 0.25851469354600E+00001, 0.27638274585806E-00004, 0.14265324349822E+00001, 0.25937000161313E+00001, -.44305461012119E-00013, 0.17050238147031E-00001, -.85530806712952E-00002, 0.27638274630112E-00004
0.49624234000000E-00003, 0.14985557698467E+00001, 0.26216388932488E+00001, 0.31872433515734E-00004, 0.14814746874274E+00001, 0.26301567832830E+00001, -.41823238425030E-00013, 0.17081082419362E-00001, -.85178900342038E-00002, 0.31872433557557E-00004
0.49849798700000E-00003, 0.15487568830360E+00001, 0.26808511648848E+00001, 0.31647280884600E-00004, 0.15316521952725E+00001, 0.26893613749351E+00001, -.39685134302589E-00013, 0.17104687763528E-00001, -.85102100503004E-00002, 0.31647280924285E-00004
0.50075363400000E-00003, 0.15558275356115E+00001, 0.27504995134891E+00001, 0.30373051202003E-00004, 0.15387236873471E+00001, 0.27590285247489E+00001, -.35955167558594E-00013, 0.17103848264367E-00001, -.85290112597969E-00002, 0.30373051237958E-00004
0.50300928100000E-00003, 0.15279642921498E+00001, 0.27708990001454E+00001, 0.29103684165314E-00004, 0.15108731170849E+00001, 0.27794451141490E+00001, -.33432854818554E-00013, 0.17091175064961E-00001, -.85461140036728E-00002, 0.29103684198747E-00004
0.50526492800000E-00003, 0.14986268780316E+00001, 0.27435088228921E+00001, 0.25079919157743E-00004, 0.14815169679187E+00001, 0.27520687710730E+00001, -.33376053270943E-00013, 0.17109910112974E-00001, -.85599481808050E-00002, 0.25079919191119E-00004
0.50752057500000E-00003, 0.14769081679747E+00001, 0.26929768145025E+00001, 0.22998659722360E-00004, 0.14597650383796E+00001, 0.27015579990681E+00001, -.37798573592870E-00013, 0.17143129595019E-00001, -.85811845655302E-00002, 0.22998659760158E-00004
0.50752057500000E-00003, 0.14769081679747E+00001, 0.26929768145025E+00001, 0.22998659722360E-00004, 0.14597650383796E+00001, 0.27015579990681E+00001, -.37798573592870E-00013, 0.17143129595019E-00001, -.85811845655302E-00002, 0.22998659760158E-00004
0.50977622200000E-00003, 0.14274929090172E+00001, 0.26400767839836E+00001, 0.27025119269179E-00004, 0.14103444062267E+00001, 0.26487000005098E+00001, -.43605994228882E-00013, 0.17148502790472E-00001, -.86232165262423E-00002, 0.27025119312785E-00004
0.51203186900000E-00003, 0.13792211217678E+00001, 0.26328186629987E+00001, 0.34243425177285E-00004, 0.13620803906692E+00001, 0.26414755682773E+00001, -.43239994480674E-00013, 0.17140731098611E-00001, -.86569052786021E-00002, 0.34243425220525E-00004
0.51428751600000E-00003, 0.13681664110848E+00001, 0.26664728989026E+00001, 0.41792139783152E-00004, 0.13510342562311E+00001, 0.26751467553014E+00001, -.42402455529679E-00013, 0.17132154853690E-00001, -.86738563988330E-00002, 0.41792139825555E-00004
0.51654316300000E-00003, 0.13761372057592E+00001, 0.27069627957419E+00001, 0.46252147095525E-00004, 0.13590153772514E+00001, 0.27156511493314E+00001, -.44378810510635E-00013, 0.17121828507824E-00001, -.86883535895522E-00002, 0.46252147139904E-00004
0.51879881000000E-00003, 0.13984986764624E+00001, 0.27227134633885E+00001, 0.52075613928956E-00004, 0.13813833404893E+00001, 0.27313960160878E+00001, -.42367919053450E-00013, 0.17115335973034E-00001, -.86825526992930E-00002, 0.52075613971324E-00004
0.52105445700000E-00003, 0.14033483065557E+00001, 0.26876181389167E+00001, 0.55026371232062E-00004, 0.13862104101452E+00001, 0.26962962853825E+00001, -.44472819006910E-00013, 0.17137896410497E-00001, -.86781464657103E-00002, 0.55026371276535E-00004
0.52331010400000E-00003, 0.14125937904888E+00001, 0.26208242417010E+00001, 0.55513554191778E-00004, 0.13954087039295E+00001, 0.26295163447622E+00001, -.47688408216721E-00013, 0.17185086559277E-00001, -.86921030612506E-00002, 0.55513554239466E-00004
0.52556575100000E-00003, 0.14296172422497E+00001, 0.25535554184491E+00001, 0.56827014578998E-00004, 0.14123749933430E+00001, 0.25622708000115E+00001, -.43687967422466E-00013, 0.17242248906626E-00001, -.87153815624114E-00002, 0.56827014622686E-00004
0.52782139800000E-00003, 0.14511172353106E+00001, 0.25234712586580E+00001, 0.54684517668907E-00004, 0.14338233533742E+00001, 0.25322002519960E+00001, -.41010299344183E-00013, 0.17293881936389E-00001, -.87289933380215E-00002, 0.54684517709918E-00004
0.53007704500000E-00003, 0.14821475056550E+00001, 0.25578536963292E+00001, 0.51509014959794E-00004, 0.14648216819042E+00001, 0.25665892913581E+00001, -.35271247189904E-00013, 0.17325823750811E-00001, -.87355950289059E-00002, 0.51509014995065E-00004
0.53233269200000E-00003, 0.15129179445338E+00001, 0.26487623187884E+00001, 0.52131705209158E-00004, 0.14955761222498E+00001, 0.26574893764335E+00001, -.34747003386317E-00013, 0.17341822284050E-00001, -.87270576451019E-00002, 0.52131705243905E-00004
0.53458833900000E-00003, 0.15285332375996E+00001, 0.27546680061242E+00001, 0.58958079873784E-00004, 0.15111906997987E+00001, 0.27633904287459E+00001, -.36950588969994E-00013, 0.17342537800879E-00001, -.87224226216909E-00002, 0.58958079910735E-00004
0.53684398600000E-00003, 0.15006931333027E+00001, 0.28028202887162E+00001, 0.66223455881266E-00004, 0.14833492419168E+00001, 0.28115459161583E+00001, -.37551585442560E-00013, 0.17343891385936E-00001, -.87256274420454E-00002, 0.66223455918818E-00004
0.53909963300000E-00003, 0.14311377381902E+00001, 0.28107923422617E+00001, 0.69408018967310E-00004, 0.14138042568959E+00001, 0.28195147098670E+00001, -.37445202522666E-00013, 0.17333481294356E-00001, -.87223676052644E-00002, 0.69408019004755E-00004
0.54135528000000E-00003, 0.13698494961095E+00001, 0.28000320527858E+00001, 0.69702340369934E-00004, 0.13525362405234E+00001, 0.28087599549181E+00001, -.35272077385269E-00013, 0.17313255586099E-00001, -.87279021323636E-00002, 0.69702340405206E-00004
0.54361092700000E-00003, 0.13426498661147E+00001, 0.27947010012999E+00001, 0.67053139317545E-00004, 0.13253569107302E+00001, 0.28034416928829E+00001, -.34025079720666E-00013, 0.17292955384486E-00001, -.87406915830379E-00002, 0.67053139351570E-00004
0.54586657400000E-00003, 0.13433562202751E+00001, 0.27560935243197E+00001, 0.61550623332972E-00004, 0.13260675528814E+00001, 0.27648710898376E+00001, -.38818878769777E-00013, 0.17288667393746E-00001, -.87775655178702E-00002, 0.61550623371791E-00004
0.54812222100000E-00003, 0.13675009057455E+00001, 0.27006627411561E+00001, 0.55207229886231E-00004, 0.13502051376022E+00001, 0.27094850030510E+00001, -.40542852246888E-00013, 0.17295768143324E-00001, -.88222618949145E-00002, 0.55207229926774E-00004
0.55037786800000E-00003, 0.13807153040225E+00001, 0.26644160076877E+00001, 0.50830860152272E-00004, 0.13634324128053E+00001, 0.26732735110957E+00001, -.42909128593878E-00013, 0.17282891217219E-00001, -.88575034080782E-00002, 0.50830860195181E-00004
0.55263351500000E-00003, 0.14099361252200E+00001, 0.26326532675785E+00001, 0.49452057995369E-00004, 0.13926641559730E+00001, 0.26415439262949E+00001, -.42489598797730E-00013, 0.17271969246970E-00001, -.88906587164027E-00002, 0.49452058037859E-00004
0.55488916200000E-00003, 0.14409678561487E+00001, 0.26270826567523E+00001, 0.47844369705664E-00004, 0.14236945520375E+00001, 0.26359858097353E+00001, -.40542455148768E-00013, 0.17273304111143E-00001, -.89031529829330E-00002, 0.47844369746206E-00004
0.55714480900000E-00003, 0.14580786076948E+00001, 0.25950532590317E+00001, 0.43013962965332E-00004, 0.14407777670739E+00001, 0.26039568792301E+00001, -.45500101007472E-00013, 0.17300840620955E-00001, -.89036201983502E-00002, 0.43013963010832E-00004
0.55940045600000E-00003, 0.14625000691513E+00001, 0.25534550223960E+00001, 0.36628763001270E-00004, 0.14451657669248E+00001, 0.25623713765109E+00001, -.43639892499372E-00013, 0.17334302226501E-00001, -.89163541149134E-00002, 0.36628763044910E-00004
0.56165610300000E-00003, 0.14466305019385E+00001, 0.25608696164458E+00001, 0.31688088230741E-00004, 0.14292600100864E+00001, 0.25697912005743E+00001, -.43893104054150E-00013, 0.17370491852096E-00001, -.89215841284836E-00002, 0.31688088274634E-00004
0.56391175000000E-00003, 0.14285587592801E+00001, 0.26089750699752E+00001, 0.31111023555215E-00004, 0.14111654775045E+00001, 0.26178879326102E+00001, -.46672790179046E-00013, 0.17393281775583E-00001, -.89128626349889E-00002, 0.31111023601888E-00004
0.56616739700000E-00003, 0.14229774623699E+00001, 0.26791852756307E+00001, 0.28822712573487E-00004, 0.14055856669415E+00001, 0.26880809911473E+00001, -.43933110651279E-00013, 0.17391795428355E-00001, -.88957155165929E-00002, 0.28822712617420E-00004
0.56842304400000E-00003, 0.13934560368507E+00001, 0.27187951355367E+00001, 0.24862822738212E-00004, 0.13760825108643E+00001, 0.27276769007612E+00001, -.35403917047798E-00013, 0.17373525986408E-00001, -.88817652245368E-00002, 0.24862822773616E-00004
0.57067869100000E-00003, 0.13438342183790E+00001, 0.27279913767495E+00001, 0.18403105129146E-00004, 0.13264895098913E+00001, 0.27368415275931E+00001, -.38442927013804E-00013, 0.17344708487747E-00001, -.88501508435745E-00002, 0.18403105167589E-00004
0.57293433800000E-00003, 0.13268055159988E+00001, 0.27256579980587E+00001, 0.13677148282870E-00004, 0.13094908751800E+00001, 0.27344749151933E+00001, -.40074809451155E-00013, 0.17314640818794E-00001, -.88169171345921E-00002, 0.13677148322945E-00004
0.57518998500000E-00003, 0.13465630320135E+00001, 0.27280146486868E+00001, 0.12929887152166E-00004, 0.13292640556504E+00001, 0.27368165895343E+00001, -.40114416645826E-00013, 0.17298976363025E-00001, -.88019408475198E-00002, 0.12929887192280E-00004
0.57744563200000E-00003, 0.13912057433425E+00001, 0.27586943708546E+00001, 0.83081104497408E-00005, 0.13738843216479E+00001, 0.27674904439244E+00001, -.44011146505871E-00013, 0.17321421694619E-00001, -.87960730697487E-00002, 0.83081104937519E-00005
0.57970127900000E-00003, 0.14167169350308E+00001, 0.27547825298268E+00001, 0.98235251665176E-00006, 0.13993712138929E+00001, 0.27635880864675E+00001, -.38884620143579E-00013, 0.17345721137923E-00001, -.88055566407234E-00002, 0.98235255553638E-00006
0.58195692600000E-00003, 0.14313239469912E+00001, 0.27094079402029E+00001, -.46271322651504E-00005, 0.14139459583881E+00001, 0.27182433563803E+00001, -.36778514063070E-00013, 0.17377988603089E-00001, -.88354161774003E-00002, -.46271322283719E-00005
0.58421257300000E-00003, 0.14416126806721E+00001, 0.26677206778324E+00001, -.10014415905889E-00004, 0.14241821101426E+00001, 0.26765977106788E+00001, -.34379607298852E-00013, 0.17430570529503E-00001, -.88770328463899E-00002, -.10014415871509E-00004
0.58646822000000E-00003, 0.14656774123784E+00001, 0.26826852418993E+00001, -.11710265776297E-00004, 0.14482045925706E+00001, 0.26916002835094E+00001, -.37417723663624E-00013, 0.17472819807810E-00001, -.89150416100995E-00002, -.11710265738879E-00004
0.58872386700000E-00003, 0.14879355455590E+00001, 0.27164978280970E+00001, -.31551823888639E-00005, 0.14704286013483E+00001, 0.27254404292048E+00001, -.43350021367794E-00013, 0.17506944210675E-00001, -.89426011078680E-00002, -.31551823455138E-00005
0.59097951400000E-00003, 0.15016024140191E+00001, 0.27412274622301E+00001, 0.37873519018906E-00005, 0.14840738967255E+00001, 0.27501814943407E+00001, -.44840607192270E-00013, 0.17528517293554E-00001, -.89540321105939E-00002, 0.37873519467312E-00005
0.59323516100000E-00003, 0.14772913437883E+00001, 0.27414391089261E+00001, 0.63145116934282E-00005, 0.14597788882325E+00001, 0.27503903574130E+00001, -.46245518590127E-00013, 0.17512455555738E-00001, -.89512484869304E-00002, 0.63145117396737E-00005
0.59549080800000E-00003, 0.14119827997130E+00001, 0.27302577960679E+00001, 0.81465271991440E-00005, 0.13945132268052E+00001, 0.27391972089053E+00001, -.45302872376223E-00013, 0.17469572907731E-00001, -.89394128374423E-00002, 0.81465272444469E-00005
0.59774645500000E-00003, 0.13294284171458E+00001, 0.27064890017197E+00001, 0.14116364374397E-00004, 0.13120221650060E+00001, 0.27154088793563E+00001, -.45063840694182E-00013, 0.17406252139805E-00001, -.89198776366061E-00002, 0.14116364419461E-00004
0.60000210200000E-00003, 0.12655102218066E+00001, 0.26643150828768E+00001, 0.21619147897585E-00004, 0.12481683263362E+00001, 0.26732323578441E+00001, -.43308519000733E-00013, 0.17341895470356E-00001, -.89172749673168E-00002, 0.21619147940893E-00004
0.60225774900000E-00003, 0.12521417429656E+00001, 0.26051814319349E+00001, 0.22595973430903E-00004, 0.12348384525364E+00001, 0.26141144706332E+00001, -.39779968474330E-00013, 0.17303290429224E-00001, -.89330386983271E-00002, 0.22595973470683E-00004
0.60451339600000E-00003, 0.12665010322372E+00001, 0.25577864589555E+00001, 0.19636861869941E-00004, 0.12492098186265E+00001, 0.25667428490999E+00001, -.38417252976483E-00013, 0.17291213610749E-00001, -.89563901444126E-00002, 0.19636861908358E-00004
0.60676904300000E-00003, 0.13220627850877E+00001, 0.25571854822401E+00001, 0.14085870276210E-00004, 0.13047558594097E+00001, 0.25661650163226E+00001, -.37989615343583E-00013, 0.17306925677994E-00001, -.89795340824661E-00002, 0.14085870314200E-00004
0.60902469000000E-00003, 0.14105942842497E+00001, 0.26194135114960E+00001, 0.10218599463908E-00004, 0.13932741916103E+00001, 0.26284179388089E+00001, -.36567139954811E-00013, 0.17320092639407E-00001, -.90044273128641E-00002, 0.10218599500475E-00004
0.61128033700000E-00003, 0.14613192364786E+00001, 0.26685009421980E+00001, 0.12071406758396E-00004, 0.14439861575857E+00001, 0.26775266863581E+00001, -.32645207119930E-00013, 0.17333078892890E-00001, -.90257441601192E-00002, 0.12071406791041E-00004
0.61353598400000E-00003, 0.14349922783930E+00001, 0.27036544094027E+00001, 0.13535213634173E-00004, 0.14176345385795E+00001, 0.27126818366249E+00001, -.33109906651865E-00013, 0.17357739813436E-00001, -.90274272221690E-00002, 0.13535213667283E-00004
0.61579163100000E-00003, 0.13849219421990E+00001, 0.27296143809099E+00001, 0.12118493356514E-00004, 0.13675411906162E+00001, 0.27386066286805E+00001, -.42246544153193E-00013, 0.17380751582787E-00001, -.89922477706331E-00002, 0.12118493398760E-00004
0.61804727800000E-00003, 0.13492944274699E+00001, 0.27222768043233E+00001, 0.76135462366254E-00005, 0.13319047179440E+00001, 0.27312186596503E+00001, -.49584984481858E-00013, 0.17389709525862E-00001, -.89418553270389E-00002, 0.76135462862104E-00005
0.62030292500000E-00003, 0.13281332463900E+00001, 0.27321630364386E+00001, 0.53504509336025E-00006, 0.13107455734938E+00001, 0.27410643296454E+00001, -.44904395885963E-00013, 0.17387672896161E-00001, -.89012932068134E-00002, 0.53504513826465E-00006
0.62255857200000E-00003, 0.13252460142561E+00001, 0.27489965080222E+00001, -.72925746704876E-00005, 0.13078612057622E+00001, 0.27578723951261E+00001, -.45614306712480E-00013, 0.17384808493861E-00001, -.88758871038715E-00002, -.72925746248733E-00005
0.62481421900000E-00003, 0.13424790200375E+00001, 0.27343518494680E+00001, -.11490858185698E-00004, 0.13251098555799E+00001, 0.27432243863182E+00001, -.49466055619392E-00013, 0.17369164457534E-00001, -.88725368501870E-00002, -.11490858136232E-00004
0.62706986600000E-00003, 0.13858299600896E+00001, 0.27242828408213E+00001, -.13434256507676E-00004, 0.13684788766134E+00001, 0.27331654742976E+00001, -.43990476946184E-00013, 0.17351083476285E-00001, -.88826334763484E-00002, -.13434256463686E-00004
0.62932551300000E-00003, 0.14327635693432E+00001, 0.27281570958217E+00001, -.14006878834757E-00004, 0.14154458261048E+00001, 0.27370506038767E+00001, -.42961955021268E-00013, 0.17317743238376E-00001, -.88935080550244E-00002, -.14006878791795E-00004
0.63158116000000E-00003, 0.14671791576483E+00001, 0.27386749435099E+00001, -.14144260015724E-00004, 0.14498863697843E+00001, 0.27475602674091E+00001, -.43821974100669E-00013, 0.17292787864021E-00001, -.88853238992297E-00002, -.14144259971902E-00004
0.63383680700000E-00003, 0.14762816148890E+00001, 0.27515701065889E+00001, -.15413720345131E-00004, 0.14589890359792E+00001, 0.27604488482420E+00001, -.40408423360329E-00013, 0.17292578909765E-00001, -.88787416530924E-00002, -.15413720304723E-00004
0.63609245400000E-00003, 0.14603430375662E+00001, 0.27465973915400E+00001, -.18236340919769E-00004, 0.14430346939848E+00001, 0.27554979486422E+00001, -.30756828628476E-00013, 0.17308343581359E-00001, -.89005571021829E-00002, -.18236340889012E-00004
0.63834810100000E-00003, 0.14494809778421E+00001, 0.27728125610672E+00001, -.19543375250064E-00004, 0.14321540480384E+00001, 0.27817360526879E+00001, -.26354346596235E-00013, 0.17326929803759E-00001, -.89234916207248E-00002, -.19543375223710E-00004
0.64060374800000E-00003, 0.14388405245052E+00001, 0.28025944139831E+00001, -.16926586204190E-00004, 0.14214985418255E+00001, 0.28115323744683E+00001, -.36490243728798E-00013, 0.17341982679666E-00001, -.89379604851743E-00002, -.16926586167700E-00004
0.64285939500000E-00003, 0.13998677577885E+00001, 0.27651906027695E+00001, -.13535986847035E-00004, 0.13825098552713E+00001, 0.27741533801607E+00001, -.40596087901376E-00013, 0.17357902517123E-00001, -.89627773911148E-00002, -.13535986806439E-00004
0.64511504200000E-00003, 0.13349571873633E+00001, 0.27081049639691E+00001, -.77362325309050E-00005, 0.13175842265035E+00001, 0.27170989050010E+00001, -.44511120373647E-00013, 0.17372960859760E-00001, -.89939410319061E-00002, -.77362324863938E-00005
0.64737068900000E-00003, 0.13018108097682E+00001, 0.26695512225995E+00001, 0.16690378587619E-00005, 0.12844252953685E+00001, 0.26785678988672E+00001, -.42603792662111E-00013, 0.17385514399623E-00001, -.90166762677074E-00002, 0.16690379013657E-00005
0.64962633600000E-00003, 0.12683830556566E+00001, 0.26351156545148E+00001, 0.10763568563156E-00004, 0.12509892580926E+00001, 0.26441348361077E+00001, -.43080855781358E-00013, 0.17393797564040E-00001, -.90191815929305E-00002, 0.10763568606237E-00004
0.65188198300000E-00003, 0.12483108935006E+00001, 0.26307532558435E+00001, 0.16410135016231E-00004, 0.12309083239762E+00001, 0.26397637255022E+00001, -.48469464354410E-00013, 0.17402569524392E-00001, -.90104696587057E-00002, 0.16410135064700E-00004
0.65413763000000E-00003, 0.12390279379919E+00001, 0.26401140841208E+00001, 0.20892648169651E-00004, 0.12216095766114E+00001, 0.26491229537658E+00001, -.48505768914768E-00013, 0.17418361380487E-00001, -.90088696449535E-00002, 0.20892648218156E-00004
0.65639327700000E-00003, 0.12482509812995E+00001, 0.26609465150924E+00001, 0.22906973892300E-00004, 0.12308205615560E+00001, 0.26699419177440E+00001, -.46219757960780E-00013, 0.17430419743566E-00001, -.89954026516229E-00002, 0.22906973938520E-00004
0.65864892400000E-00003, 0.12977028847441E+00001, 0.26934164702533E+00001, 0.20765246980115E-00004, 0.12802565231000E+00001, 0.27023982677402E+00001, -.45088463295888E-00013, 0.17446361644135E-00001, -.89817974869828E-00002, 0.20765247025203E-00004
0.66090457100000E-00003, 0.13512760608001E+00001, 0.27024494110640E+00001, 0.20441303647419E-00004, 0.13338052410150E+00001, 0.27114430930798E+00001, -.41176590665869E-00013, 0.17470819785105E-00001, -.89936820158170E-00002, 0.20441303688596E-00004
0.66316021800000E-00003, 0.14034845854856E+00001, 0.27196026316126E+00001, 0.21882091630737E-00004, 0.13859899033383E+00001, 0.27286245808734E+00001, -.37390824183451E-00013, 0.17494682147307E-00001, -.90219492607241E-00002, 0.21882091668128E-00004
0.66541586500000E-00003, 0.14630269508208E+00001, 0.27426993076568E+00001, 0.21963351835559E-00004, 0.14455147038905E+00001, 0.27517446483225E+00001, -.38296403292600E-00013, 0.17512246930306E-00001, -.90453406656809E-00002, 0.21963351873856E-00004
0.66767151200000E-00003, 0.14918063633112E+00001, 0.27382613282933E+00001, 0.22785490140275E-00004, 0.14742819356939E+00001, 0.27473296289978E+00001, -.38826635722268E-00013, 0.17524427617301E-00001, -.90683007045206E-00002, 0.22785490179102E-00004
0.66992715900000E-00003, 0.14807445841415E+00001, 0.27301394888685E+00001, 0.24791671539226E-00004, 0.14632062936719E+00001, 0.27392157961240E+00001, -.39482157427941E-00013, 0.17538290469604E-00001, -.90763072555095E-00002, 0.24791671578708E-00004
0.67218280600000E-00003, 0.14373672949614E+00001, 0.27137029190520E+00001, 0.24792601648713E-00004, 0.14198299165375E+00001, 0.27227627168974E+00001, -.40467916769304E-00013, 0.17537378423902E-00001, -.90597978454334E-00002, 0.24792601689181E-00004
0.67443845300000E-00003, 0.13645144844286E+00001, 0.27017382385275E+00001, 0.22886793452494E-00004, 0.13469926763989E+00001, 0.27107790858375E+00001, -.40125577043596E-00013, 0.17521808029719E-00001, -.90408473100198E-00002, 0.22886793492620E-00004
0.67669410000000E-00003, 0.13155332537676E+00001, 0.26894375801900E+00001, 0.22589001156572E-00004, 0.12980225128718E+00001, 0.26984607810725E+00001, -.45945592284008E-00013, 0.17510740895778E-00001, -.90232008824805E-00002, 0.22589001202517E-00004
0.67894974700000E-00003, 0.13202781324613E+00001, 0.27042432580916E+00001, 0.23513781795490E-00004, 0.13027871275986E+00001, 0.27132599088711E+00001, -.45327342387812E-00013, 0.17491004862654E-00001, -.90166507794636E-00002, 0.23513781840817E-00004
0.68120539400000E-00003, 0.13539642121294E+00001, 0.27237909037476E+00001, 0.27461757539489E-00004, 0.13365040130913E+00001, 0.27328081769419E+00001, -.40725191887379E-00013, 0.17460199038175E-00001, -.90172731942684E-00002, 0.27461757580214E-00004
0.68346104100000E-00003, 0.13719099710512E+00001, 0.27315934584058E+00001, 0.30355779220747E-00004, 0.13544619153498E+00001, 0.27406225558442E+00001, -.44653299400028E-00013, 0.17448055701316E-00001, -.90290974384172E-00002, 0.30355779265400E-00004
0.68571668800000E-00003, 0.14002050930877E+00001, 0.27723778574570E+00001, 0.33444883375068E-00004, 0.13827598722035E+00001, 0.27814173077533E+00001, -.41590277036239E-00013, 0.17445220884209E-00001, -.90394502962858E-00002, 0.33444883416659E-00004
0.68797233500000E-00003, 0.14155719853020E+00001, 0.28152043688534E+00001, 0.37405448514188E-00004, 0.13981039684230E+00001, 0.28242499719755E+00001, -.35818915399228E-00013, 0.17468016878906E-00001, -.90456031221341E-00002, 0.37405448550007E-00004
0.69022798200000E-00003, 0.13678265279301E+00001, 0.28157081628098E+00001, 0.40307906850148E-00004, 0.13503311869336E+00001, 0.28247547947211E+00001, -.41819340316200E-00013, 0.17495340996544E-00001, -.90466319112602E-00002, 0.40307906891968E-00004
0.69248362900000E-00003, 0.12853783597925E+00001, 0.27683727537719E+00001, 0.42994367747548E-00004, 0.12678677652911E+00001, 0.27774225938113E+00001, -.47674618083554E-00013, 0.17510594501396E-00001, -.90498400394588E-00002, 0.42994367795222E-00004
0.69473927600000E-00003, 0.12420197627082E+00001, 0.27214532201318E+00001, 0.47957247744162E-00004, 0.12245124243196E+00001, 0.27305244565341E+00001, -.46235399952879E-00013, 0.17507338388605E-00001, -.90712364022495E-00002, 0.47957247790397E-00004
0.69699492300000E-00003, 0.12506862024602E+00001, 0.26700671918175E+00001, 0.55885798657180E-00004, 0.12331727058715E+00001, 0.26791643081788E+00001, -.41801082326372E-00013, 0.17513496588746E-00001, -.90971163612901E-00002, 0.55885798698981E-00004
0.69925057000000E-00003, 0.12973403466652E+00001, 0.26134469671850E+00001, 0.62392013499812E-00004, 0.12798176547384E+00001, 0.26225742652398E+00001, -.40066431297993E-00013, 0.17522691926791E-00001, -.91272980548311E-00002, 0.62392013539879E-00004
0.70150621700000E-00003, 0.13450966508200E+00001, 0.25750882615510E+00001, 0.65862148020782E-00004, 0.13275659506902E+00001, 0.25842388964999E+00001, -.37142064949759E-00013, 0.17530700129825E-00001, -.91506349488449E-00002, 0.65862148057924E-00004
0.70376186400000E-00003, 0.13707213075836E+00001, 0.25668782229415E+00001, 0.66932772873788E-00004, 0.13531856886652E+00001, 0.25760468354447E+00001, -.34883033024383E-00013, 0.17535618918370E-00001, -.91686125031578E-00002, 0.66932772908671E-00004
0.70601751100000E-00003, 0.13868946921361E+00001, 0.25862017267581E+00001, 0.67499351167338E-00004, 0.13693487466116E+00001, 0.25953833278819E+00001, -.38930799728850E-00013, 0.17545945524527E-00001, -.91816011238589E-00002, 0.67499351206269E-00004
0.70827315800000E-00003, 0.14035093608885E+00001, 0.26318346526576E+00001, 0.67997601507130E-00004, 0.13859646619487E+00001, 0.26410083510636E+00001, -.40516934715509E-00013, 0.17544698939771E-00001, -.91736984060177E-00002, 0.67997601547647E-00004
0.71052880500000E-00003, 0.14237832654264E+00001, 0.26814773466324E+00001, 0.68305017016033E-00004, 0.14062392010106E+00001, 0.26906445912738E+00001, -.42229615402904E-00013, 0.17544064415776E-00001, -.91672446413824E-00002, 0.68305017058262E-00004
0.71278445200000E-00003, 0.14258307782867E+00001, 0.27099475418444E+00001, 0.69697120451547E-00004, 0.14082899329110E+00001, 0.27191228260811E+00001, -.45827091709979E-00013, 0.17540845375657E-00001, -.91752842366715E-00002, 0.69697120497374E-00004
0.71504009900000E-00003, 0.14232750641375E+00001, 0.27280232941001E+00001, 0.73091961713419E-00004, 0.14057408624212E+00001, 0.27371985832142E+00001, -.42141571494692E-00013, 0.17534201716279E-00001, -.91752891140674E-00002, 0.73091961755560E-00004
0.71729574600000E-00003, 0.14207019727978E+00001, 0.27397157900913E+00001, 0.75486464003636E-00004, 0.14031803394968E+00001, 0.27488917399536E+00001, -.42343412560571E-00013, 0.17521633300989E-00001, -.91759498623397E-00002, 0.75486464045979E-00004
0.71955139300000E-00003, 0.13982904003299E+00001, 0.27427318038148E+00001, 0.74690952935540E-00004, 0.13807785871906E+00001, 0.27519184236468E+00001, -.40984346424398E-00013, 0.17511813139338E-00001, -.91866198320266E-00002, 0.74690952976524E-00004
0.72180704000000E-00003, 0.13704374298665E+00001, 0.27172283763296E+00001, 0.73754602677741E-00004, 0.13529483824794E+00001, 0.27264297488570E+00001, -.38300152926325E-00013, 0.17489047387070E-00001, -.92013725274142E-00002, 0.73754602716041E-00004
0.72406268700000E-00003, 0.13639311621847E+00001, 0.26889699009531E+00001, 0.72656090848250E-00004, 0.13464528890863E+00001, 0.26981739763130E+00001, -.39954913386477E-00013, 0.17478273098392E-00001, -.92040753599081E-00002, 0.72656090888205E-00004
0.72631833400000E-00003, 0.13790408580366E+00001, 0.26891966895514E+00001, 0.72856287072214E-00004, 0.13615714581371E+00001, 0.26984000960047E+00001, -.41343342410500E-00013, 0.17469399899437E-00001, -.92034064533405E-00002, 0.72856287113557E-00004
0.72857398100000E-00003, 0.13869725250762E+00001, 0.26672481668139E+00001, 0.73668508816498E-00004, 0.13694907901097E+00001, 0.26764519325881E+00001, -.45749621673835E-00013, 0.17481734966496E-00001, -.92037657742223E-00002, 0.73668508862247E-00004
0.73082962800000E-00003, 0.13749145121195E+00001, 0.26499385447834E+00001, 0.76190146807574E-00004, 0.13574092115672E+00001, 0.26591455076328E+00001, -.47054311676064E-00013, 0.17505300552274E-00001, -.92069628493868E-00002, 0.76190146854629E-00004
0.73308527500000E-00003, 0.13503657549176E+00001, 0.26397091837787E+00001, 0.78476720619860E-00004, 0.13328504137611E+00001, 0.26489272024964E+00001, -.41340197289455E-00013, 0.17515341156504E-00001, -.92180187176323E-00002, 0.78476720661200E-00004
0.73534092200000E-00003, 0.13071608426374E+00001, 0.26221942985268E+00001, 0.79440508622270E-00004, 0.12896595329243E+00001, 0.26314214231972E+00001, -.41227185137738E-00013, 0.17501309713102E-00001, -.92271246703756E-00002, 0.79440508663497E-00004
0.73759656900000E-00003, 0.12915274967518E+00001, 0.26212876732864E+00001, 0.79160518318076E-00004, 0.12740638303555E+00001, 0.26305049430987E+00001, -.46169689921316E-00013, 0.17463666396381E-00001, -.92172698122619E-00002, 0.79160518364246E-00004
0.73985221600000E-00003, 0.12967846300527E+00001, 0.26015288006496E+00001, 0.79547492834755E-00004, 0.12793565777627E+00001, 0.26107289873700E+00001, -.46014146730106E-00013, 0.17428052290016E-00001, -.92001867204611E-00002, 0.79547492880769E-00004
0.74210786300000E-00003, 0.13194468455234E+00001, 0.25633452514135E+00001, 0.77887062825656E-00004, 0.13020458807478E+00001, 0.25725286427481E+00001, -.46176147326367E-00013, 0.17400964775598E-00001, -.91833913346001E-00002, 0.77887062871832E-00004
0.74436351000000E-00003, 0.13514309097992E+00001, 0.25427509982889E+00001, 0.74563805090023E-00004, 0.13340387416808E+00001, 0.25519121853417E+00001, -.41902646119169E-00013, 0.17392168118440E-00001, -.91611870527684E-00002, 0.74563805131925E-00004
0.74661915700000E-00003, 0.13982844609904E+00001, 0.25514764207805E+00001, 0.71175274899549E-00004, 0.13808650551373E+00001, 0.25606170615284E+00001, -.43754670578948E-00013, 0.17419405853152E-00001, -.91406407479311E-00002, 0.71175274943304E-00004
0.74887480400000E-00003, 0.14113490079374E+00001, 0.25666625331949E+00001, 0.66090310783332E-00004, 0.13939096033693E+00001, 0.25758143648229E+00001, -.41525643479406E-00013, 0.17439404568090E-00001, -.91518316279671E-00002, 0.66090310824858E-00004
0.75113045100000E-00003, 0.13920583563044E+00001, 0.25889158238886E+00001, 0.61316556808833E-00004, 0.13746326856541E+00001, 0.25980823575071E+00001, -.38030555336315E-00013, 0.17425670650238E-00001, -.91665336185086E-00002, 0.61316556846863E-00004
0.75338609800000E-00003, 0.13976441393584E+00001, 0.26291791385571E+00001, 0.57874001725455E-00004, 0.13802461361526E+00001, 0.26383453324354E+00001, -.36565722511922E-00013, 0.17398003205877E-00001, -.91661938782324E-00002, 0.57874001762021E-00004
0.75564174500000E-00003, 0.14209565889400E+00001, 0.26622452863779E+00001, 0.59665114932778E-00004, 0.14035612647308E+00001, 0.26714227899959E+00001, -.36176461827373E-00013, 0.17395324209164E-00001, -.91775036179752E-00002, 0.59665114968955E-00004
0.75789739200000E-00003, 0.14361191705944E+00001, 0.26998399609422E+00001, 0.66080862252077E-00004, 0.14187137102977E+00001, 0.27090403049388E+00001, -.37807293294411E-00013, 0.17405460296739E-00001, -.92003439965401E-00002, 0.66080862289884E-00004
0.76015303900000E-00003, 0.14507477005106E+00001, 0.27261220875351E+00001, 0.74880894845493E-00004, 0.14333259396963E+00001, 0.27353479558976E+00001, -.35513245590908E-00013, 0.17421760814346E-00001, -.92258683625752E-00002, 0.74880894881006E-00004
0.76240868600000E-00003, 0.14409228912638E+00001, 0.27200007707605E+00001, 0.78653604781952E-00004, 0.14234923837085E+00001, 0.27292499575427E+00001, -.33810326365541E-00013, 0.17430507555303E-00001, -.92491867821931E-00002, 0.78653604815762E-00004
0.76466433300000E-00003, 0.14240270635117E+00001, 0.26957055969715E+00001, 0.78188000760949E-00004, 0.14065756387230E+00001, 0.27049739706418E+00001, -.40092365923422E-00013, 0.17451424788763E-00001, -.92683736702749E-00002, 0.78188000801041E-00004
0.76691998000000E-00003, 0.13927116214845E+00001, 0.26383559175896E+00001, 0.77787402652081E-00004, 0.13752416646699E+00001, 0.26476370976032E+00001, -.41825073143410E-00013, 0.17469956814535E-00001, -.92811800135884E-00002, 0.77787402693906E-00004
0.76917562700000E-00003, 0.13637106573820E+00001, 0.25862497929610E+00001, 0.80166964463396E-00004, 0.13462274906287E+00001, 0.25955392637181E+00001, -.42135707360541E-00013, 0.17483166753366E-00001, -.92894707570983E-00002, 0.80166964505532E-00004
0.77143127400000E-00003, 0.13488708928433E+00001, 0.25691694513376E+00001, 0.83748181430000E-00004, 0.13314014315358E+00001, 0.25784819213407E+00001, -.41990987812212E-00013, 0.17469461307484E-00001, -.93124700031440E-00002, 0.83748181471991E-00004
0.77368692100000E-00003, 0.13518573166172E+00001, 0.25733805550680E+00001, 0.84788185318902E-00004, 0.13344188915263E+00001, 0.25827284069507E+00001, -.42772366489031E-00013, 0.17438425090942E-00001, -.93478518826606E-00002, 0.84788185361674E-00004
0.77594256800000E-00003, 0.13680928663063E+00001, 0.26094761940210E+00001, 0.83627152187715E-00004, 0.13506857819094E+00001, 0.26188419037546E+00001, -.43876026131047E-00013, 0.17407084396929E-00001, -.93657097336160E-00002, 0.83627152231591E-00004
0.77819821500000E-00003, 0.13603961035556E+00001, 0.26497186750609E+00001, 0.79937382880896E-00004, 0.13430252308733E+00001, 0.26590998179512E+00001, -.47484260492471E-00013, 0.17370872682280E-00001, -.93811428903071E-00002, 0.79937382928380E-00004
0.78045386200000E-00003, 0.13486889648997E+00001, 0.26488901036677E+00001, 0.77566242643049E-00004, 0.13313331321437E+00001, 0.26582794775950E+00001, -.43969359216713E-00013, 0.17355832755997E-00001, -.93893739273185E-00002, 0.77566242687018E-00004
0.78270950900000E-00003, 0.13593972682230E+00001, 0.26336505874563E+00001, 0.75991063881362E-00004, 0.13420411603911E+00001, 0.26430460658788E+00001, -.41102247213165E-00013, 0.17356107831940E-00001, -.93954784224409E-00002, 0.75991063922464E-00004
0.78496515600000E-00003, 0.13695284029779E+00001, 0.25907558932828E+00001, 0.72814572143742E-00004, 0.13521685842828E+00001, 0.26001589481508E+00001, -.45576990930860E-00013, 0.17359818695086E-00001, -.94030548679392E-00002, 0.72814572189319E-00004
0.78722080300000E-00003, 0.13793617906067E+00001, 0.25527161245954E+00001, 0.69183686157873E-00004, 0.13620064968646E+00001, 0.25621095662017E+00001, -.45903384238063E-00013, 0.17355293742095E-00001, -.93934416062942E-00002, 0.69183686203776E-00004
0.78947645000000E-00003, 0.13944000586398E+00001, 0.25391506220001E+00001, 0.66682224199025E-00004, 0.13770406385335E+00001, 0.25485437118406E+00001, -.47192715510808E-00013, 0.17359420106280E-00001, -.93930898405321E-00002, 0.66682224246218E-00004
0.79173209700000E-00003, 0.14192485501344E+00001, 0.25346044265014E+00001, 0.66245993766474E-00004, 0.14018690354060E+00001, 0.25440109260004E+00001, -.44798057323052E-00013, 0.17379514728365E-00001, -.94064994989608E-00002, 0.66245993811272E-00004
0.79398774400000E-00003, 0.14483661196875E+00001, 0.25390108624763E+00001, 0.65845096157924E-00004, 0.14309692294086E+00001, 0.25484235988621E+00001, -.42161692153793E-00013, 0.17396890278844E-00001, -.94127363857906E-00002, 0.65845096200086E-00004
0.79624339100000E-00003, 0.14999806657785E+00001, 0.25709614842336E+00001, 0.65662090117743E-00004, 0.14825628296343E+00001, 0.25803776031968E+00001, -.36031880873465E-00013, 0.17417836144229E-00001, -.94161189631989E-00002, 0.65662090153775E-00004
0.79849903800000E-00003, 0.15288345561955E+00001, 0.26107671766198E+00001, 0.65124720702520E-00004, 0.15113763254070E+00001, 0.26202113158226E+00001, -.34034968033406E-00013, 0.17458230788454E-00001, -.94441392027376E-00002, 0.65124720736555E-00004
0.80075468500000E-00003, 0.15188622402651E+00001, 0.26775530585128E+00001, 0.62295245838052E-00004, 0.15013715811771E+00001, 0.26870321029833E+00001, -.34782131936166E-00013, 0.17490659087984E-00001, -.94790444704605E-00002, 0.62295245872834E-00004
0.80301033200000E-00003, 0.14840193633311E+00001, 0.27563509583148E+00001, 0.58153047032435E-00004, 0.14665025299770E+00001, 0.27658781597364E+00001, -.33157550755175E-00013, 0.17516833354048E-00001, -.95272014216442E-00002, 0.58153047065592E-00004
0.80526597900000E-00003, 0.14275131840005E+00001, 0.27789880909407E+00001, 0.52903982025054E-00004, 0.14099814699883E+00001, 0.27885462699120E+00001, -.32687758915902E-00013, 0.17531714012126E-00001, -.95581789712972E-00002, 0.52903982057742E-00004
0.80752162600000E-00003, 0.13720921579363E+00001, 0.27570243277263E+00001, 0.50571394739022E-00004, 0.13545637106626E+00001, 0.27665859558823E+00001, -.33872857952825E-00013, 0.17528447273675E-00001, -.95616281559931E-00002, 0.50571394772895E-00004
0.80977727300000E-00003, 0.13430272392949E+00001, 0.27293001550877E+00001, 0.50163944597390E-00004, 0.13255109910215E+00001, 0.27388427874448E+00001, -.39106539632660E-00013, 0.17516248273465E-00001, -.95426323570891E-00002, 0.50163944636497E-00004
0.81203292000000E-00003, 0.13342340239309E+00001, 0.26897257417617E+00001, 0.50214944636707E-00004, 0.13167435539960E+00001, 0.26992503612074E+00001, -.38916356902206E-00013, 0.17490469934889E-00001, -.95246194457303E-00002, 0.50214944675623E-00004
0.81428856700000E-00003, 0.13338407667971E+00001, 0.26180384540707E+00001, 0.50755557776050E-00004, 0.13163944575581E+00001, 0.26275611636202E+00001, -.41897185631000E-00013, 0.17446309239064E-00001, -.95227095494686E-00002, 0.50755557817948E-00004
0.81654421400000E-00003, 0.13178281429786E+00001, 0.25509293237495E+00001, 0.52551306927802E-00004, 0.13004411513713E+00001, 0.25604360282042E+00001, -.41919626716489E-00013, 0.17386991607262E-00001, -.95067044546410E-00002, 0.52551306969722E-00004
0.81879986100000E-00003, 0.13406064858545E+00001, 0.25321802727723E+00001, 0.53550792294576E-00004, 0.13232398455776E+00001, 0.25416683307785E+00001, -.45126306382113E-00013, 0.17366640276939E-00001, -.94880580061390E-00002, 0.53550792339702E-00004
0.82105550800000E-00003, 0.13733843155854E+00001, 0.25432762847323E+00001, 0.56441937015355E-00004, 0.13560159115937E+00001, 0.25527827307364E+00001, -.48626754308218E-00013, 0.17368403991639E-00001, -.95064460041276E-00002, 0.56441937063982E-00004
0.82331115500000E-00003, 0.14108904068742E+00001, 0.25541744040351E+00001, 0.61608553633778E-00004, 0.13935053895454E+00001, 0.25637278737605E+00001, -.45549647395911E-00013, 0.17385017328835E-00001, -.95534697254044E-00002, 0.61608553679328E-00004
0.82556680200000E-00003, 0.14379579145594E+00001, 0.25523628510212E+00001, 0.69292925536206E-00004, 0.14205408736984E+00001, 0.25619717231359E+00001, -.42988475838680E-00013, 0.17417040861033E-00001, -.96088721147004E-00002, 0.69292925579195E-00004
0.82782244900000E-00003, 0.14466896665880E+00001, 0.25586565401371E+00001, 0.79899602051817E-00004, 0.14292371467876E+00001, 0.25683100674689E+00001, -.44165522600546E-00013, 0.17452519800398E-00001, -.96535273318236E-00002, 0.79899602095983E-00004
0.83007809599999E-00003, 0.14616974984668E+00001, 0.25900639237540E+00001, 0.90204861458014E-00004, 0.14442211138120E+00001, 0.25997304036798E+00001, -.44416401785944E-00013, 0.17476384654824E-00001, -.96664799258090E-00002, 0.90204861502430E-00004
0.83233374299999E-00003, 0.14798691722015E+00001, 0.26146274933287E+00001, 0.97274074806811E-00004, 0.14623622676822E+00001, 0.26243045443583E+00001, -.44108449786645E-00013, 0.17506904519329E-00001, -.96770510295313E-00002, 0.97274074850920E-00004
0.83458938999999E-00003, 0.14969140478659E+00001, 0.26401578508496E+00001, 0.10100139759581E-00003, 0.14793753760473E+00001, 0.26498436415041E+00001, -.40383226066080E-00013, 0.17538671818604E-00001, -.96857906544144E-00002, 0.10100139763619E-00003
0.83684503699999E-00003, 0.14884472927895E+00001, 0.26636979482883E+00001, 0.10207670335535E-00003, 0.14709191975837E+00001, 0.26733726658475E+00001, -.41358110221130E-00013, 0.17528095205858E-00001, -.96747175592253E-00002, 0.10207670339671E-00003
0.83910068399999E-00003, 0.14484958626476E+00001, 0.26678155782567E+00001, 0.10135184505238E-00003, 0.14310002135351E+00001, 0.26774765063177E+00001, -.39494748134864E-00013, 0.17495649112502E-00001, -.96609280610675E-00002, 0.10135184509188E-00003
0.84135633099999E-00003, 0.14213510146423E+00001, 0.26532846388848E+00001, 0.10304183402136E-00003, 0.14039001463657E+00001, 0.26629647633134E+00001, -.47369855334626E-00013, 0.17450868276682E-00001, -.96801244286027E-00002, 0.10304183406873E-00003
0.84361197799999E-00003, 0.13959043219035E+00001, 0.25899889858505E+00001, 0.10438153893176E-00003, 0.13785074297917E+00001, 0.25997032889513E+00001, -.46640875594416E-00013, 0.17396892111796E-00001, -.97143031007335E-00002, 0.10438153897840E-00003
0.84586762499999E-00003, 0.13957765038559E+00001, 0.25015666376779E+00001, 0.99866480466561E-00004, 0.13784235368968E+00001, 0.25113143259418E+00001, -.40587238167617E-00013, 0.17352966959076E-00001, -.97476882638370E-00002, 0.99866480507148E-00004
0.84586762499999E-00003, 0.13957765038559E+00001, 0.25015666376779E+00001, 0.99866480466561E-00004, 0.13784235368968E+00001, 0.25113143259418E+00001, -.40587238167617E-00013, 0.17352966959076E-00001, -.97476882638370E-00002, 0.99866480507148E-00004
0.84812327199999E-00003, 0.14241544395195E+00001, 0.24561395703933E+00001, 0.94681047114981E-00004, 0.14068106996715E+00001, 0.24659016868720E+00001, -.40097999704756E-00013, 0.17343739848009E-00001, -.97621164787911E-00002, 0.94681047155079E-00004
0.85037891899999E-00003, 0.14407864054441E+00001, 0.24886578906514E+00001, 0.92547608841681E-00004, 0.14234320014456E+00001, 0.24984105283338E+00001, -.42310183460949E-00013, 0.17354403998552E-00001, -.97526376823479E-00002, 0.92547608883991E-00004
0.85263456599999E-00003, 0.14389121486070E+00001, 0.25513298940823E+00001, 0.92977531334592E-00004, 0.14215563768228E+00001, 0.25610661149633E+00001, -.34334734984251E-00013, 0.17355771784240E-00001, -.97362208810616E-00002, 0.92977531368927E-00004
0.85489021299999E-00003, 0.14301261568016E+00001, 0.26106910623915E+00001, 0.94778581504529E-00004, 0.14127875304887E+00001, 0.26204024880549E+00001, -.33592285284285E-00013, 0.17338626312898E-00001, -.97114256634137E-00002, 0.94778581538122E-00004
0.85714585999999E-00003, 0.14366044128667E+00001, 0.26657569752474E+00001, 0.97650232753210E-00004, 0.14192850848151E+00001, 0.26754343841969E+00001, -.38402567153875E-00013, 0.17319328051694E-00001, -.96774089495398E-00002, 0.97650232791613E-00004
0.85940150699999E-00003, 0.14444956276413E+00001, 0.26989119606865E+00001, 0.98886686306279E-00004, 0.14271968102911E+00001, 0.27085634013208E+00001, -.40303201284431E-00013, 0.17298817350215E-00001, -.96514406343240E-00002, 0.98886686346582E-00004
0.86165715399999E-00003, 0.14609031571976E+00001, 0.27355145121689E+00001, 0.10152147741384E-00003, 0.14436283986584E+00001, 0.27451586725999E+00001, -.44110300853812E-00013, 0.17274758539200E-00001, -.96441604309982E-00002, 0.10152147745795E-00003
0.86391280099999E-00003, 0.14758296578735E+00001, 0.27334312686373E+00001, 0.10352495759672E-00003, 0.14585594395044E+00001, 0.27430819676410E+00001, -.44150359737284E-00013, 0.17270218369108E-00001, -.96506990036906E-00002, 0.10352495764087E-00003
0.86616844799999E-00003, 0.14890510540829E+00001, 0.26898897415439E+00001, 0.10517552473108E-00003, 0.14717541592840E+00001, 0.26995654909070E+00001, -.42454907595995E-00013, 0.17296894798970E-00001, -.96757493630984E-00002, 0.10517552477354E-00003
0.86842409499999E-00003, 0.14940796156902E+00001, 0.26429514393440E+00001, 0.10537711207820E-00003, 0.14767471265343E+00001, 0.26526548057124E+00001, -.42838735799979E-00013, 0.17332489155959E-00001, -.97033663683898E-00002, 0.10537711212104E-00003
0.87067974199999E-00003, 0.14821048633832E+00001, 0.25915674593492E+00001, 0.10334881651978E-00003, 0.14647587320980E+00001, 0.26013047767783E+00001, -.44561737804059E-00013, 0.17346131285240E-00001, -.97373174291048E-00002, 0.10334881656434E-00003
0.87293538899999E-00003, 0.14760199110953E+00001, 0.25678037319243E+00001, 0.10244094010909E-00003, 0.14586944590002E+00001, 0.25775599596402E+00001, -.42222175439637E-00013, 0.17325452095062E-00001, -.97562277158342E-00002, 0.10244094015131E-00003
0.87519103599999E-00003, 0.14914026137089E+00001, 0.25637799841878E+00001, 0.10199619489254E-00003, 0.14741186681251E+00001, 0.25735423892508E+00001, -.40510730186269E-00013, 0.17283945583785E-00001, -.97624050630438E-00002, 0.10199619493305E-00003
0.87744668299999E-00003, 0.14895177034934E+00001, 0.25698018927482E+00001, 0.10254756752592E-00003, 0.14722696822475E+00001, 0.25795657102188E+00001, -.36849973917001E-00013, 0.17248021245900E-00001, -.97638174705352E-00002, 0.10254756756277E-00003
0.87970232999999E-00003, 0.14948058391170E+00001, 0.26097627506191E+00001, 0.10544940712237E-00003, 0.14775975821093E+00001, 0.26194993758845E+00001, -.36131728811314E-00013, 0.17208257007727E-00001, -.97366252653634E-00002, 0.10544940715850E-00003
0.88195797699999E-00003, 0.14925119352430E+00001, 0.26385743895826E+00001, 0.10608705937181E-00003, 0.14753392175665E+00001, 0.26482602463246E+00001, -.42087020981575E-00013, 0.17172717676499E-00001, -.96858567419645E-00002, 0.10608705941390E-00003
0.88421362399999E-00003, 0.14837282054897E+00001, 0.26637977512579E+00001, 0.10365612012061E-00003, 0.14665834965489E+00001, 0.26734279427619E+00001, -.36482382069230E-00013, 0.17144708940878E-00001, -.96301915039737E-00002, 0.10365612015710E-00003
0.88646927099999E-00003, 0.14479161733011E+00001, 0.26588619832587E+00001, 0.10207681677237E-00003, 0.14308087271616E+00001, 0.26684601033659E+00001, -.39967034272758E-00013, 0.17107446139415E-00001, -.95981201072008E-00002, 0.10207681681234E-00003
0.88872491799999E-00003, 0.14124486031212E+00001, 0.26203599104950E+00001, 0.10195965643396E-00003, 0.13953520541673E+00001, 0.26299473327644E+00001, -.39052518046625E-00013, 0.17096548953901E-00001, -.95874222694905E-00002, 0.10195965647301E-00003
0.89098056499999E-00003, 0.14124711215905E+00001, 0.25828534952473E+00001, 0.10370912109291E-00003, 0.13953609590963E+00001, 0.25924471593396E+00001, -.39701279729659E-00013, 0.17110162494262E-00001, -.95936640923477E-00002, 0.10370912113261E-00003
0.89323621199999E-00003, 0.14337596484036E+00001, 0.25508719458486E+00001, 0.10765837812053E-00003, 0.14166186570946E+00001, 0.25604844286730E+00001, -.36831644366168E-00013, 0.17140991308928E-00001, -.96124828244366E-00002, 0.10765837815736E-00003
0.89549185899999E-00003, 0.14544214498688E+00001, 0.25388880376859E+00001, 0.10974876651466E-00003, 0.14372590249830E+00001, 0.25485321026506E+00001, -.36202039108239E-00013, 0.17162424885820E-00001, -.96440649646812E-00002, 0.10974876655087E-00003
0.89774750599999E-00003, 0.14534926400065E+00001, 0.25323038839668E+00001, 0.11016875930902E-00003, 0.14363367462120E+00001, 0.25419823247731E+00001, -.40440022569537E-00013, 0.17155893794572E-00001, -.96784408062969E-00002, 0.11016875934946E-00003
0.90000315299999E-00003, 0.14575475629596E+00001, 0.25361280017747E+00001, 0.10796515090498E-00003, 0.14404163284694E+00001, 0.25458238337698E+00001, -.44603143610442E-00013, 0.17131234490205E-00001, -.96958319950443E-00002, 0.10796515094958E-00003
0.90225879999999E-00003, 0.14558049262659E+00001, 0.25390309192771E+00001, 0.10270642879070E-00003, 0.14386844143154E+00001, 0.25487323463975E+00001, -.48497548359360E-00013, 0.17120511950503E-00001, -.97014271203211E-00002, 0.10270642883920E-00003
0.90225879999999E-00003, 0.14558049262659E+00001, 0.25390309192771E+00001, 0.10270642879070E-00003, 0.14386844143154E+00001, 0.25487323463975E+00001, -.48497548359360E-00013, 0.17120511950503E-00001, -.97014271203211E-00002, 0.10270642883920E-00003
0.90451444699999E-00003, 0.14542972274556E+00001, 0.25241299535337E+00001, 0.97793045310873E-00004, 0.14371772874737E+00001, 0.25338247325705E+00001, -.48203744522774E-00013, 0.17119939981900E-00001, -.96947790368078E-00002, 0.97793045359076E-00004
0.90677009399999E-00003, 0.14491949778712E+00001, 0.25184783235711E+00001, 0.93996849866851E-00004, 0.14320520948018E+00001, 0.25281553593290E+00001, -.47066120017517E-00013, 0.17142883069385E-00001, -.96770357578689E-00002, 0.93996849913917E-00004
0.90902574099999E-00003, 0.14606877421176E+00001, 0.25190250421814E+00001, 0.89665068834638E-00004, 0.14435031270413E+00001, 0.25286885773076E+00001, -.44391547368482E-00013, 0.17184615076310E-00001, -.96635351261318E-00002, 0.89665068879030E-00004
0.91128138799999E-00003, 0.14850149220361E+00001, 0.25195241085059E+00001, 0.85357780692447E-00004, 0.14677804335590E+00001, 0.25291802781435E+00001, -.39564684089421E-00013, 0.17234488477081E-00001, -.96561696375137E-00002, 0.85357780732012E-00004
0.91353703499999E-00003, 0.14839909901002E+00001, 0.25291885775782E+00001, 0.82373575286849E-00004, 0.14667367547245E+00001, 0.25388298849333E+00001, -.36626906899516E-00013, 0.17254235375705E-00001, -.96413073550790E-00002, 0.82373575323476E-00004
0.91579268199999E-00003, 0.14630711500899E+00001, 0.25661783383985E+00001, 0.81404851548107E-00004, 0.14458353712184E+00001, 0.25757982060259E+00001, -.31002762228091E-00013, 0.17235778871443E-00001, -.96198676274211E-00002, 0.81404851579110E-00004
0.91804832899999E-00003, 0.14417570223201E+00001, 0.25848836255014E+00001, 0.81487908634531E-00004, 0.14245571821019E+00001, 0.25944737253242E+00001, -.36708501106917E-00013, 0.17199840218156E-00001, -.95900998228262E-00002, 0.81487908671240E-00004
0.92030397599999E-00003, 0.14316494899858E+00001, 0.25999652696085E+00001, 0.81430976873558E-00004, 0.14144822725247E+00001, 0.26095325094249E+00001, -.39660437865125E-00013, 0.17167217461121E-00001, -.95672398163902E-00002, 0.81430976913219E-00004
0.92255962299999E-00003, 0.14360794361807E+00001, 0.26351738816985E+00001, 0.81555148540401E-00004, 0.14189486965472E+00001, 0.26447299444730E+00001, -.39446829256589E-00013, 0.17130739633464E-00001, -.95560627745005E-00002, 0.81555148579847E-00004
0.92481526999999E-00003, 0.14486054774845E+00001, 0.26786487949607E+00001, 0.83591463236244E-00004, 0.14315239096607E+00001, 0.26881928360528E+00001, -.44969892125701E-00013, 0.17081567823862E-00001, -.95440410921072E-00002, 0.83591463281214E-00004
0.92707091699999E-00003, 0.14699751443838E+00001, 0.26829850698916E+00001, 0.85899420710289E-00004, 0.14529303702487E+00001, 0.26925230809637E+00001, -.41774759440478E-00013, 0.17044774135017E-00001, -.95380110721511E-00002, 0.85899420752064E-00004
0.92932656399999E-00003, 0.14819676176752E+00001, 0.26498407049782E+00001, 0.87086199120978E-00004, 0.14649323872074E+00001, 0.26593769781057E+00001, -.40871301433070E-00013, 0.17035230467749E-00001, -.95362731274925E-00002, 0.87086199161849E-00004
0.93158221099999E-00003, 0.15141471872716E+00001, 0.26419362344387E+00001, 0.86209120122408E-00004, 0.14970887288386E+00001, 0.26514798591661E+00001, -.40640887261452E-00013, 0.17058458433064E-00001, -.95436247274335E-00002, 0.86209120163049E-00004
0.93383785799999E-00003, 0.15192953687935E+00001, 0.26378588352448E+00001, 0.83994541135174E-00004, 0.15022137126632E+00001, 0.26474116658300E+00001, -.37935878681071E-00013, 0.17081656130289E-00001, -.95528305852067E-00002, 0.83994541173110E-00004
0.93609350499999E-00003, 0.15147829590026E+00001, 0.26063574954933E+00001, 0.80651072424628E-00004, 0.14976823414762E+00001, 0.26159257372813E+00001, -.38827449785006E-00013, 0.17100617526400E-00001, -.95682417879704E-00002, 0.80651072463456E-00004
0.93834915199999E-00003, 0.14941675353254E+00001, 0.25869399522866E+00001, 0.76929910749485E-00004, 0.14770437434969E+00001, 0.25965293263659E+00001, -.37502689758793E-00013, 0.17123791828513E-00001, -.95893740792667E-00002, 0.76929910786987E-00004
0.94060479899999E-00003, 0.14528325247019E+00001, 0.25805368611912E+00001, 0.75006553036011E-00004, 0.14356892768828E+00001, 0.25901364879226E+00001, -.38751437891511E-00013, 0.17143247819161E-00001, -.95996267313873E-00002, 0.75006553074762E-00004
0.94286044599999E-00003, 0.13820407745486E+00001, 0.25582663145426E+00001, 0.75679185331997E-00004, 0.13648614988148E+00001, 0.25678761665891E+00001, -.42471310452100E-00013, 0.17179275733836E-00001, -.96098520464270E-00002, 0.75679185374469E-00004
0.94511609299999E-00003, 0.13194894712701E+00001, 0.25286893638900E+00001, 0.77012951148508E-00004, 0.13022895365971E+00001, 0.25383131776489E+00001, -.38191953773080E-00013, 0.17199934672975E-00001, -.96238137588745E-00002, 0.77012951186700E-00004
0.94737173999999E-00003, 0.13132954619721E+00001, 0.25395927843894E+00001, 0.74684355387273E-00004, 0.12961077097013E+00001, 0.25492023793407E+00001, -.41205847280377E-00013, 0.17187752270836E-00001, -.96095949513354E-00002, 0.74684355428479E-00004
0.94962738699999E-00003, 0.13482698148420E+00001, 0.25970326432317E+00001, 0.68136536050719E-00004, 0.13311223920741E+00001, 0.26066162717594E+00001, -.48590654133247E-00013, 0.17147422767848E-00001, -.95836285277032E-00002, 0.68136536099310E-00004
0.95188303399999E-00003, 0.13812558595248E+00001, 0.26404273259458E+00001, 0.59838242511650E-00004, 0.13641464699643E+00001, 0.26499875284790E+00001, -.45668107473033E-00013, 0.17109389560440E-00001, -.95602025331812E-00002, 0.59838242557318E-00004
0.95413868099999E-00003, 0.13915554496511E+00001, 0.26544437570840E+00001, 0.52708800146984E-00004, 0.13744841088199E+00001, 0.26639884378498E+00001, -.38743798071066E-00013, 0.17071340831201E-00001, -.95446807657586E-00002, 0.52708800185728E-00004
0.95639432799999E-00003, 0.14250177126813E+00001, 0.26625669052727E+00001, 0.46871946843799E-00004, 0.14079499918306E+00001, 0.26720911403599E+00001, -.38536379652745E-00013, 0.17067720850702E-00001, -.95242350872238E-00002, 0.46871946882335E-00004
0.95864997499999E-00003, 0.14587342414074E+00001, 0.26783472232004E+00001, 0.43792261947744E-00004, 0.14416559996757E+00001, 0.26878507581684E+00001, -.38138422678339E-00013, 0.17078241731709E-00001, -.95035349679178E-00002, 0.43792261985882E-00004
0.95864997499999E-00003, 0.14587342414074E+00001, 0.26783472232004E+00001, 0.43792261947744E-00004, 0.14416559996757E+00001, 0.26878507581684E+00001, -.38138422678339E-00013, 0.17078241731709E-00001, -.95035349679178E-00002, 0.43792261985882E-00004
0.96090562199999E-00003, 0.14903491792046E+00001, 0.27009925171929E+00001, 0.42717971075224E-00004, 0.14732630728172E+00001, 0.27104586810086E+00001, -.39193264515541E-00013, 0.17086106387342E-00001, -.94661638156559E-00002, 0.42717971114417E-00004
0.96316126899999E-00003, 0.15002514951741E+00001, 0.26982209989506E+00001, 0.43704355547393E-00004, 0.14831666906730E+00001, 0.27076470753972E+00001, -.44744530550606E-00013, 0.17084804501066E-00001, -.94260764465748E-00002, 0.43704355592138E-00004
0.96541691599999E-00003, 0.14820413199941E+00001, 0.26877301832077E+00001, 0.45515244991683E-00004, 0.14649705847468E+00001, 0.26971288194347E+00001, -.44758664418664E-00013, 0.17070735247242E-00001, -.93986362270871E-00002, 0.45515245036441E-00004
0.96767256299999E-00003, 0.14660221707319E+00001, 0.26533020739630E+00001, 0.44732429078003E-00004, 0.14489474614232E+00001, 0.26626868081626E+00001, -.39472754247873E-00013, 0.17074709308675E-00001, -.93847341996193E-00002, 0.44732429117476E-00004
0.96992820999999E-00003, 0.14480919815110E+00001, 0.26285192924568E+00001, 0.42769246278651E-00004, 0.14310061979906E+00001, 0.26378874259959E+00001, -.38554073542727E-00013, 0.17085783520354E-00001, -.93681335391043E-00002, 0.42769246317205E-00004
0.97218385699999E-00003, 0.14393161058968E+00001, 0.26479685034456E+00001, 0.42392719020912E-00004, 0.14222250081029E+00001, 0.26573337102571E+00001, -.38282147542037E-00013, 0.17091097793901E-00001, -.93652068114511E-00002, 0.42392719059194E-00004
0.97443950399999E-00003, 0.14490616639330E+00001, 0.26688051395039E+00001, 0.41238502760235E-00004, 0.14319618247971E+00001, 0.26781690312328E+00001, -.38708230542630E-00013, 0.17099839135964E-00001, -.93638917288372E-00002, 0.41238502798943E-00004
0.97669515099999E-00003, 0.14729450181392E+00001, 0.27071604800261E+00001, 0.40043564951187E-00004, 0.14558471697970E+00001, 0.27165071423261E+00001, -.38245466364121E-00013, 0.17097848342248E-00001, -.93466623000081E-00002, 0.40043564989433E-00004
0.97895079799999E-00003, 0.15043769827284E+00001, 0.27511338048399E+00001, 0.38576091040053E-00004, 0.14872893264026E+00001, 0.27604526950454E+00001, -.39501434056729E-00013, 0.17087656325842E-00001, -.93188902054671E-00002, 0.38576091079554E-00004
0.98120644499999E-00003, 0.15053587074965E+00001, 0.27917183136881E+00001, 0.36645637032507E-00004, 0.14882924917512E+00001, 0.28010006024332E+00001, -.39002074875091E-00013, 0.17066215745356E-00001, -.92822887450631E-00002, 0.36645637071509E-00004
0.98346209199999E-00003, 0.14725561659338E+00001, 0.28139412814015E+00001, 0.35341267138764E-00004, 0.14555180119051E+00001, 0.28231868171963E+00001, -.39605401004803E-00013, 0.17038154028645E-00001, -.92455357947910E-00002, 0.35341267178370E-00004
0.98571773899999E-00003, 0.14011922982972E+00001, 0.28007662673954E+00001, 0.36923402407421E-00004, 0.13842122158650E+00001, 0.28099866364423E+00001, -.44061031958145E-00013, 0.16980082432156E-00001, -.92203690469065E-00002, 0.36923402451482E-00004
0.98797338599999E-00003, 0.13342318393276E+00001, 0.27482800541158E+00001, 0.38974590541073E-00004, 0.13173223210649E+00001, 0.27574824472763E+00001, -.46588330577053E-00013, 0.16909518262707E-00001, -.92023931605196E-00002, 0.38974590587661E-00004
0.99022903299999E-00003, 0.12915517329136E+00001, 0.26876794674177E+00001, 0.39148067288026E-00004, 0.12746812777270E+00001, 0.26968671981477E+00001, -.43517852100139E-00013, 0.16870455186675E-00001, -.91877307299326E-00002, 0.39148067331544E-00004
0.99248467999999E-00003, 0.12779684606160E+00001, 0.26398159668938E+00001, 0.39072791607752E-00004, 0.12611278545383E+00001, 0.26489743103890E+00001, -.39291032932895E-00013, 0.16840606077741E-00001, -.91583434952654E-00002, 0.39072791647043E-00004
0.99474032699999E-00003, 0.13030843852949E+00001, 0.26080113576649E+00001, 0.38406247972675E-00004, 0.12862512173340E+00001, 0.26171476050912E+00001, -.40412289400696E-00013, 0.16833167960864E-00001, -.91362474262315E-00002, 0.38406248013087E-00004
0.99699597399999E-00003, 0.13506593791257E+00001, 0.25859466622401E+00001, 0.37702354647571E-00004, 0.13337869100339E+00001, 0.25950731892019E+00001, -.34696183908265E-00013, 0.16872469091775E-00001, -.91265269617969E-00002, 0.37702354682268E-00004
0.99925162099999E-00003, 0.14197964820200E+00001, 0.26097402399231E+00001, 0.38172086399629E-00004, 0.14028795220436E+00001, 0.26188380749264E+00001, -.39688380896467E-00013, 0.16916959976418E-00001, -.90978350032911E-00002, 0.38172086439317E-00004
0.10015072680000E-00002, 0.14580695190589E+00001, 0.26381779196121E+00001, 0.37914785186975E-00004, 0.14411389945028E+00001, 0.26472330074180E+00001, -.39219390897214E-00013, 0.16930524556080E-00001, -.90550878059030E-00002, 0.37914785226195E-00004
0.10037629150000E-00002, 0.14979236219326E+00001, 0.26489950988111E+00001, 0.39001663504004E-00004, 0.14809812876474E+00001, 0.26580361876329E+00001, -.36840182019082E-00013, 0.16942334285126E-00001, -.90410888218185E-00002, 0.39001663540845E-00004
0.10060185620000E-00002, 0.15448319110680E+00001, 0.26276934119301E+00001, 0.40840893674096E-00004, 0.15278669857513E+00001, 0.26367278821611E+00001, -.39342310347809E-00013, 0.16964925316624E-00001, -.90344702310062E-00002, 0.40840893713439E-00004
0.10082742090000E-00002, 0.15731260549657E+00001, 0.26068342574778E+00001, 0.41855715128614E-00004, 0.15561234323319E+00001, 0.26158584051111E+00001, -.44162068302797E-00013, 0.17002622633820E-00001, -.90241476332888E-00002, 0.41855715172776E-00004
0.10105298560000E-00002, 0.15471376631658E+00001, 0.26210523361267E+00001, 0.43308137047977E-00004, 0.15300862894791E+00001, 0.26300822866900E+00001, -.44827023738044E-00013, 0.17051373686628E-00001, -.90299505632581E-00002, 0.43308137092804E-00004
0.10127855030000E-00002, 0.14996199793928E+00001, 0.26600239217972E+00001, 0.47291573441015E-00004, 0.14825292528722E+00001, 0.26690818608030E+00001, -.42597767879203E-00013, 0.17090726520630E-00001, -.90579390058157E-00002, 0.47291573483612E-00004
0.10150411500000E-00002, 0.14477957011322E+00001, 0.26845596573336E+00001, 0.47383734277580E-00004, 0.14306830701229E+00001, 0.26936536149587E+00001, -.42424997274216E-00013, 0.17112631009334E-00001, -.90939576250784E-00002, 0.47383734320005E-00004
0.10172967970000E-00002, 0.14223447965807E+00001, 0.27031773384168E+00001, 0.44723824199297E-00004, 0.14052276704878E+00001, 0.27122844849922E+00001, -.38298932262783E-00013, 0.17117126092926E-00001, -.91071465753454E-00002, 0.44723824237596E-00004
0.10195524440000E-00002, 0.14223437343609E+00001, 0.27233942815256E+00001, 0.42423078159160E-00004, 0.14052256556952E+00001, 0.27324999992270E+00001, -.38133879091442E-00013, 0.17118078665724E-00001, -.91057177014364E-00002, 0.42423078197294E-00004
0.10218080910000E-00002, 0.14367733695704E+00001, 0.27703647365880E+00001, 0.43005673550517E-00004, 0.14196660303343E+00001, 0.27794632120955E+00001, -.40328540028383E-00013, 0.17107339236192E-00001, -.90984755074486E-00002, 0.43005673590845E-00004
0.10240637380000E-00002, 0.14544897906423E+00001, 0.28277784165092E+00001, 0.46117146969270E-00004, 0.14373950865709E+00001, 0.28368545855413E+00001, -.40547571737756E-00013, 0.17094704071459E-00001, -.90761690320482E-00002, 0.46117147009818E-00004
0.10263193850000E-00002, 0.14535817515387E+00001, 0.28400185320944E+00001, 0.47830943303681E-00004, 0.14364873429315E+00001, 0.28490692590645E+00001, -.38441323243916E-00013, 0.17094408607171E-00001, -.90507269701257E-00002, 0.47830943342122E-00004
0.10285750320000E-00002, 0.14396507416014E+00001, 0.28263194861866E+00001, 0.47672122499202E-00004, 0.14225575932958E+00001, 0.28353419147113E+00001, -.39502132412816E-00013, 0.17093148305621E-00001, -.90224285247148E-00002, 0.47672122538704E-00004
0.10308306790000E-00002, 0.14276215881532E+00001, 0.27518926485745E+00001, 0.48065944141670E-00004, 0.14105160632931E+00001, 0.27608720618425E+00001, -.41030178908020E-00013, 0.17105524860112E-00001, -.89794132679953E-00002, 0.48065944182701E-00004
0.10330863260000E-00002, 0.14428890119390E+00001, 0.26839550664847E+00001, 0.45731980560285E-00004, 0.14257660127899E+00001, 0.26928783193240E+00001, -.40683684150777E-00013, 0.17122999149059E-00001, -.89232528392982E-00002, 0.45731980600969E-00004
0.10353419730000E-00002, 0.14344906095881E+00001, 0.26655142630899E+00001, 0.41433024871752E-00004, 0.14173775107139E+00001, 0.26744062160183E+00001, -.44930997665888E-00013, 0.17113098874204E-00001, -.88919529284460E-00002, 0.41433024916683E-00004
0.10375976200000E-00002, 0.13903550767051E+00001, 0.26624217746138E+00001, 0.37567476290708E-00004, 0.13732687094815E+00001, 0.26713082463417E+00001, -.45821403603307E-00013, 0.17086367223623E-00001, -.88864717278893E-00002, 0.37567476336530E-00004
0.10398532670000E-00002, 0.13442387313271E+00001, 0.26657307803808E+00001, 0.37597906821247E-00004, 0.13271782820477E+00001, 0.26746170931359E+00001, -.50040339385469E-00013, 0.17060449279431E-00001, -.88863127550824E-00002, 0.37597906871288E-00004
0.10421089140000E-00002, 0.13020418496153E+00001, 0.26624704985486E+00001, 0.38698295436907E-00004, 0.12850031094162E+00001, 0.26713554536809E+00001, -.50855529598213E-00013, 0.17038740199076E-00001, -.88849551322630E-00002, 0.38698295487762E-00004
0.10443645610000E-00002, 0.12744050993981E+00001, 0.26067877174588E+00001, 0.37822914513628E-00004, 0.12573650856466E+00001, 0.26156719234960E+00001, -.43158869026879E-00013, 0.17040013751432E-00001, -.88842060372160E-00002, 0.37822914556787E-00004
0.10466202080000E-00002, 0.12750534075093E+00001, 0.25682794472358E+00001, 0.35477105364176E-00004, 0.12579953392400E+00001, 0.25771740675320E+00001, -.33441719565344E-00013, 0.17058068269227E-00001, -.88946202961741E-00002, 0.35477105397617E-00004
0.10488758550000E-00002, 0.12868134253967E+00001, 0.25472726205267E+00001, 0.32748914471329E-00004, 0.12697307164955E+00001, 0.25561982451254E+00001, -.31963948267789E-00013, 0.17082708901186E-00001, -.89256245986808E-00002, 0.32748914503293E-00004
0.10511315020000E-00002, 0.12990520997910E+00001, 0.25502274415005E+00001, 0.31552851849703E-00004, 0.12819633161599E+00001, 0.25591851855604E+00001, -.33325023106250E-00013, 0.17088783631097E-00001, -.89577440599474E-00002, 0.31552851883028E-00004
0.10533871490000E-00002, 0.13220072781243E+00001, 0.25569108453296E+00001, 0.35318849452586E-00004, 0.13048920872373E+00001, 0.25658889764741E+00001, -.35859899584161E-00013, 0.17115190887056E-00001, -.89781311444418E-00002, 0.35318849488446E-00004
0.10556427960000E-00002, 0.13720962814296E+00001, 0.25766058109880E+00001, 0.38017400421139E-00004, 0.13549350138453E+00001, 0.25855981771766E+00001, -.37002862740849E-00013, 0.17161267584235E-00001, -.89923661885435E-00002, 0.38017400458142E-00004
0.10578984430000E-00002, 0.14201173690849E+00001, 0.26174002592772E+00001, 0.42621849111485E-00004, 0.14028987506742E+00001, 0.26263877582194E+00001, -.33898725585849E-00013, 0.17218618410659E-00001, -.89874989422322E-00002, 0.42621849145384E-00004
0.10601540900000E-00002, 0.14644807778743E+00001, 0.26933754906926E+00001, 0.47617101946743E-00004, 0.14472136304645E+00001, 0.27023496951186E+00001, -.38745359253766E-00013, 0.17267147409860E-00001, -.89742044259893E-00002, 0.47617101985489E-00004
0.10624097370000E-00002, 0.14757003975585E+00001, 0.27505829162042E+00001, 0.51764035786537E-00004, 0.14583946775245E+00001, 0.27595461396623E+00001, -.47254873683040E-00013, 0.17305720034025E-00001, -.89632234581011E-00002, 0.51764035833791E-00004
0.10646653840000E-00002, 0.14623906037999E+00001, 0.27742578018777E+00001, 0.54164605050689E-00004, 0.14450458245237E+00001, 0.27832242339723E+00001, -.43820903814449E-00013, 0.17344779276251E-00001, -.89664320946402E-00002, 0.54164605094510E-00004
0.10669210310000E-00002, 0.14283790413841E+00001, 0.27691901077767E+00001, 0.56718440829566E-00004, 0.14110236913285E+00001, 0.27781569270529E+00001, -.46457621030045E-00013, 0.17355350055611E-00001, -.89668192762702E-00002, 0.56718440876024E-00004
0.10691766780000E-00002, 0.13664635220889E+00001, 0.27383544410286E+00001, 0.59844030514037E-00004, 0.13490969785150E+00001, 0.27473377994629E+00001, -.48301256196454E-00013, 0.17366543573840E-00001, -.89833584342244E-00002, 0.59844030562338E-00004
0.10714323250000E-00002, 0.12871789411244E+00001, 0.26698581542674E+00001, 0.61908431663958E-00004, 0.12697800822302E+00001, 0.26788807028837E+00001, -.51823611650527E-00013, 0.17398858894203E-00001, -.90225486162835E-00002, 0.61908431715781E-00004
0.10736879720000E-00002, 0.12588863181107E+00001, 0.26424329104889E+00001, 0.61514759631305E-00004, 0.12414619444082E+00001, 0.26514912747665E+00001, -.49026318227493E-00013, 0.17424373702468E-00001, -.90583642776283E-00002, 0.61514759680331E-00004
0.10759436190000E-00002, 0.13017379198286E+00001, 0.26744843055830E+00001, 0.59846071980445E-00004, 0.12842956256777E+00001, 0.26835576959221E+00001, -.40334740067065E-00013, 0.17442294150933E-00001, -.90733903390918E-00002, 0.59846072020780E-00004
0.10781992660000E-00002, 0.13653678384581E+00001, 0.27171718537348E+00001, 0.56975249171560E-00004, 0.13479322784398E+00001, 0.27262364730206E+00001, -.34942165420712E-00013, 0.17435560018342E-00001, -.90646192857998E-00002, 0.56975249206503E-00004
0.10804549130000E-00002, 0.14190003837179E+00001, 0.27207376212196E+00001, 0.54702982595355E-00004, 0.14015790163326E+00001, 0.27297884689271E+00001, -.32577769549901E-00013, 0.17421367385275E-00001, -.90508477075755E-00002, 0.54702982627933E-00004
0.10827105600000E-00002, 0.14613920568482E+00001, 0.27048997853442E+00001, 0.52361097338221E-00004, 0.14439592961848E+00001, 0.27139472372022E+00001, -.35173202960564E-00013, 0.17432760663432E-00001, -.90474518579745E-00002, 0.52361097373394E-00004
0.10849662070000E-00002, 0.14826086576932E+00001, 0.27269696109910E+00001, 0.45742462777745E-00004, 0.14651674732187E+00001, 0.27360298304673E+00001, -.35134385761598E-00013, 0.17441184474557E-00001, -.90602194763421E-00002, 0.45742462812879E-00004
0.10872218540000E-00002, 0.14706752319767E+00001, 0.27447023271708E+00001, 0.37129130905029E-00004, 0.14532119079763E+00001, 0.27537861266393E+00001, -.35599173333099E-00013, 0.17463324000316E-00001, -.90837994684660E-00002, 0.37129130940629E-00004
0.10894775010000E-00002, 0.14363918988636E+00001, 0.27270053012652E+00001, 0.33022139354346E-00004, 0.14189066022856E+00001, 0.27361104553648E+00001, -.38332602258934E-00013, 0.17485296577972E-00001, -.91051540996109E-00002, 0.33022139392679E-00004
0.10917331480000E-00002, 0.13708704571465E+00001, 0.26696232479169E+00001, 0.32131828446860E-00004, 0.13533662818368E+00001, 0.26787463818894E+00001, -.47034036254770E-00013, 0.17504175309789E-00001, -.91231339724919E-00002, 0.32131828493894E-00004
0.10939887950000E-00002, 0.13034473801352E+00001, 0.26247967786986E+00001, 0.28562804118243E-00004, 0.12859157035948E+00001, 0.26339228974205E+00001, -.46610479960963E-00013, 0.17531676540407E-00001, -.91261187219092E-00002, 0.28562804164854E-00004
0.10962444420000E-00002, 0.12509904168201E+00001, 0.26114887680224E+00001, 0.22592844242543E-00004, 0.12334297968578E+00001, 0.26205977792176E+00001, -.51943183842290E-00013, 0.17560619962309E-00001, -.91090111952576E-00002, 0.22592844294486E-00004
0.10985000890000E-00002, 0.12375195030733E+00001, 0.26145023644036E+00001, 0.16678097404878E-00004, 0.12199445621203E+00001, 0.26235914536972E+00001, -.47408646877051E-00013, 0.17574940952907E-00001, -.90890892935041E-00002, 0.16678097452287E-00004
0.11007557360000E-00002, 0.12603106749974E+00001, 0.26194705022358E+00001, 0.13074876522840E-00004, 0.12427152436255E+00001, 0.26285462163816E+00001, -.42647372246196E-00013, 0.17595431371830E-00001, -.90757141458217E-00002, 0.13074876565487E-00004
0.11030113830000E-00002, 0.12761791019270E+00001, 0.26275262702577E+00001, 0.10209941510328E-00004, 0.12585566559138E+00001, 0.26366099028624E+00001, -.43972952627813E-00013, 0.17622446013201E-00001, -.90836326046816E-00002, 0.10209941554301E-00004
0.11052670300000E-00002, 0.12951415760811E+00001, 0.26567255017868E+00001, 0.90732015075963E-00005, 0.12774827182662E+00001, 0.26658269313523E+00001, -.40090145144296E-00013, 0.17658857814941E-00001, -.91014295655666E-00002, 0.90732015476864E-00005
0.11075226770000E-00002, 0.13158869881452E+00001, 0.27081273157145E+00001, 0.98836942755660E-00005, 0.12981926463480E+00001, 0.27172357646748E+00001, -.40680107478488E-00013, 0.17694341797228E-00001, -.91084489602773E-00002, 0.98836943162462E-00005
0.11097783240000E-00002, 0.13580139746764E+00001, 0.27900421759652E+00001, 0.76819869593639E-00005, 0.13402990037979E+00001, 0.27991414997674E+00001, -.37047614054937E-00013, 0.17714970878572E-00001, -.90993238022828E-00002, 0.76819869964115E-00005
0.11120339710000E-00002, 0.14176758580456E+00001, 0.28250816603681E+00001, 0.62232525676105E-00005, 0.13999539746404E+00001, 0.28341831889931E+00001, -.33709003448827E-00013, 0.17721883405248E-00001, -.91015286250222E-00002, 0.62232526013195E-00005
0.11142896180000E-00002, 0.14710811316293E+00001, 0.28317022156087E+00001, 0.79386315690890E-00005, 0.14533162088225E+00001, 0.28408060950887E+00001, -.33535561017848E-00013, 0.17764922806795E-00001, -.91038794799176E-00002, 0.79386316026246E-00005
0.11165452650000E-00002, 0.14896832140418E+00001, 0.28358518000941E+00001, 0.10988357276253E-00004, 0.14718318911841E+00001, 0.28449656855162E+00001, -.35764093746564E-00013, 0.17851322857707E-00001, -.91138854221450E-00002, 0.10988357312017E-00004
0.11188009120000E-00002, 0.14708657898978E+00001, 0.28188972305690E+00001, 0.93063331262311E-00005, 0.14529477086971E+00001, 0.28280438266956E+00001, -.36195499659916E-00013, 0.17918081200698E-00001, -.91465961266446E-00002, 0.93063331624266E-00005
0.11210565590000E-00002, 0.14396778996793E+00001, 0.28076380231151E+00001, 0.72748648591294E-00005, 0.14217081579044E+00001, 0.28168458461562E+00001, -.39745943480477E-00013, 0.17969741774943E-00001, -.92078230411182E-00002, 0.72748648988754E-00005
0.11233122060000E-00002, 0.13873998622948E+00001, 0.27823714942254E+00001, 0.50526931719002E-00005, 0.13693725805151E+00001, 0.27916547802588E+00001, -.41681943478021E-00013, 0.18027281779718E-00001, -.92832860334039E-00002, 0.50526932135822E-00005
0.11255678530000E-00002, 0.13315405763974E+00001, 0.27451062491028E+00001, 0.11862993664931E-00005, 0.13134473952583E+00001, 0.27544617952278E+00001, -.46590159283707E-00013, 0.18093181139067E-00001, -.93555461250649E-00002, 0.11862994130833E-00005
0.11278235000000E-00002, 0.13292702909326E+00001, 0.27023428628378E+00001, -.16483718095483E-00005, 0.13111074074957E+00001, 0.27117702451508E+00001, -.43074500743924E-00013, 0.18162883436942E-00001, -.94273823130813E-00002, -.16483717664738E-00005
0.11300791470000E-00002, 0.13637817672483E+00001, 0.26667553765065E+00001, -.27572937026030E-00005, 0.13455654327191E+00001, 0.26762676146916E+00001, -.40266470190220E-00013, 0.18216334529134E-00001, -.95122381850450E-00002, -.27572936623366E-00005
0.11323347940000E-00002, 0.13971452036210E+00001, 0.26355524304757E+00001, -.51640056336028E-00005, 0.13788734732838E+00001, 0.26451490784478E+00001, -.42335643702082E-00013, 0.18271730337189E-00001, -.95966479721475E-00002, -.51640055912671E-00005
0.11345904410000E-00002, 0.14461280371128E+00001, 0.26731466826286E+00001, -.80434671679632E-00005, 0.14278231210164E+00001, 0.26827843290642E+00001, -.50862347780606E-00013, 0.18304916096389E-00001, -.96376464355161E-00002, -.80434671171008E-00005
0.11368460880000E-00002, 0.15010692801941E+00001, 0.27450948813305E+00001, -.10991205464881E-00004, 0.14827670134409E+00001, 0.27547468854860E+00001, -.52066932670265E-00013, 0.18302266753262E-00001, -.96520041555833E-00002, -.10991205412814E-00004
0.11391017350000E-00002, 0.15075354240900E+00001, 0.27693648463066E+00001, -.17266801654211E-00004, 0.14892101943890E+00001, 0.27790298061916E+00001, -.44919509742613E-00013, 0.18325229701050E-00001, -.96649598850611E-00002, -.17266801609292E-00004
0.11413573820000E-00002, 0.14845775487447E+00001, 0.27567238957037E+00001, -.18421771864978E-00004, 0.14662248570976E+00001, 0.27663990427009E+00001, -.46791750346462E-00013, 0.18352691647183E-00001, -.96751469972307E-00002, -.18421771818187E-00004
0.11436130290000E-00002, 0.14403422850226E+00001, 0.27142313884616E+00001, -.15919398876623E-00004, 0.14219550678352E+00001, 0.27239257610862E+00001, -.39448967375274E-00013, 0.18387217187425E-00001, -.96943726245222E-00002, -.15919398837174E-00004
0.11458686760000E-00002, 0.13907544267541E+00001, 0.27008775805381E+00001, -.14175825938906E-00004, 0.13723217187734E+00001, 0.27105926651790E+00001, -.40456186745482E-00013, 0.18432707980736E-00001, -.97150846408653E-00002, -.14175825898449E-00004
0.11481243230000E-00002, 0.13449657091507E+00001, 0.26804975501084E+00001, -.95153666940760E-00005, 0.13264987060205E+00001, 0.26902167821704E+00001, -.38709715190248E-00013, 0.18467003130158E-00001, -.97192320620057E-00002, -.95153666553662E-00005
0.11503799700000E-00002, 0.13132664991434E+00001, 0.26682871034019E+00001, -.34853154134872E-00005, 0.12947875697003E+00001, 0.26779997066552E+00001, -.38532138199618E-00013, 0.18478929443140E-00001, -.97126032533318E-00002, -.34853153749551E-00005
0.11526356170000E-00002, 0.13101821955103E+00001, 0.26832283159927E+00001, 0.21131587667634E-00005, 0.12917023388738E+00001, 0.26929426524333E+00001, -.40442319914706E-00013, 0.18479856636433E-00001, -.97143364406001E-00002, 0.21131588072057E-00005
0.11548912640000E-00002, 0.13408327105411E+00001, 0.27057344975370E+00001, 0.70261178107075E-00005, 0.13223482374942E+00001, 0.27154551401796E+00001, -.41550395980001E-00013, 0.18484473046899E-00001, -.97206426425888E-00002, 0.70261178522579E-00005
0.11571469110000E-00002, 0.13964430312239E+00001, 0.27305888379912E+00001, 0.10557629785432E-00004, 0.13779547244930E+00001, 0.27403212429712E+00001, -.38868381739370E-00013, 0.18488306730822E-00001, -.97324049800112E-00002, 0.10557629824300E-00004
0.11594025580000E-00002, 0.14536257899210E+00001, 0.27498662181161E+00001, 0.10541364595504E-00004, 0.14351426435100E+00001, 0.27595986189541E+00001, -.39793858957868E-00013, 0.18483146411039E-00001, -.97324008379936E-00002, 0.10541364635298E-00004
0.11616582050000E-00002, 0.14821163665612E+00001, 0.27466120540981E+00001, 0.12311210187338E-00004, 0.14636592366683E+00001, 0.27563572894774E+00001, -.40397090253130E-00013, 0.18457129892864E-00001, -.97452353792773E-00002, 0.12311210227735E-00004
0.11639138520000E-00002, 0.14698687269068E+00001, 0.27004833781705E+00001, 0.13931196627275E-00004, 0.14514330615913E+00001, 0.27102507525739E+00001, -.41339221640021E-00013, 0.18435665315556E-00001, -.97673744033516E-00002, 0.13931196668614E-00004
0.11661694990000E-00002, 0.14462495201569E+00001, 0.26372393302365E+00001, 0.12511942780730E-00004, 0.14278073241328E+00001, 0.26470352431665E+00001, -.38066648606440E-00013, 0.18442196024131E-00001, -.97959129299946E-00002, 0.12511942818796E-00004
0.11684251460000E-00002, 0.14223283758168E+00001, 0.25869398455616E+00001, 0.14742169794142E-00004, 0.14038768161157E+00001, 0.25967743988092E+00001, -.39233643988288E-00013, 0.18451559701135E-00001, -.98345532476504E-00002, 0.14742169833376E-00004
0.11706807930000E-00002, 0.13998721059407E+00001, 0.25761039922816E+00001, 0.17795356785125E-00004, 0.13814073673276E+00001, 0.25859813494610E+00001, -.45634479137813E-00013, 0.18464738613098E-00001, -.98773571794419E-00002, 0.17795356830760E-00004
0.11729364400000E-00002, 0.13890109521563E+00001, 0.26157759830759E+00001, 0.16656904511876E-00004, 0.13705210849044E+00001, 0.26256952348565E+00001, -.46363170607847E-00013, 0.18489867251919E-00001, -.99192517806843E-00002, 0.16656904558240E-00004
0.11751920870000E-00002, 0.13571799212309E+00001, 0.26571039808821E+00001, 0.15134354611427E-00004, 0.13386570474704E+00001, 0.26670706833507E+00001, -.43258702157710E-00013, 0.18522873760549E-00001, -.99667024686486E-00002, 0.15134354654685E-00004
0.11774477340000E-00002, 0.13172915143165E+00001, 0.26422414885354E+00001, 0.15225371529937E-00004, 0.12987443658033E+00001, 0.26522429756398E+00001, -.43581458712164E-00013, 0.18547148513245E-00001, -.10001487104382E-00001, 0.15225371573518E-00004
0.11797033810000E-00002, 0.13016618114179E+00001, 0.25922702910088E+00001, 0.15718229704041E-00004, 0.12831000854790E+00001, 0.26022846904739E+00001, -.42516530782891E-00013, 0.18561725938941E-00001, -.10014399465147E-00001, 0.15718229746558E-00004
0.11819590280000E-00002, 0.12993021918558E+00001, 0.25833885159738E+00001, 0.16116680630776E-00004, 0.12807373254940E+00001, 0.25934016833459E+00001, -.40464155531926E-00013, 0.18564866361845E-00001, -.10013167372052E-00001, 0.16116680671241E-00004
0.11842146750000E-00002, 0.13341840779781E+00001, 0.26032475155564E+00001, 0.15360285828194E-00004, 0.13156287827688E+00001, 0.26132484245073E+00001, -.38801147524711E-00013, 0.18555295209292E-00001, -.10000908950852E-00001, 0.15360285866995E-00004
0.11864703220000E-00002, 0.13783686350130E+00001, 0.26306496216714E+00001, 0.15897168172942E-00004, 0.13598240885684E+00001, 0.26406322487286E+00001, -.37700149036120E-00013, 0.18544546444588E-00001, -.99826270572070E-00002, 0.15897168210642E-00004
0.11887259690000E-00002, 0.14111017072751E+00001, 0.26360074739495E+00001, 0.16086132785117E-00004, 0.13925816123010E+00001, 0.26459874066230E+00001, -.41953214363996E-00013, 0.18520094974085E-00001, -.99799326735211E-00002, 0.16086132827070E-00004
0.11909816160000E-00002, 0.14298731874949E+00001, 0.26283038555219E+00001, 0.18511446741058E-00004, 0.14113524663374E+00001, 0.26382815546980E+00001, -.46168467783030E-00013, 0.18520721157512E-00001, -.99776991761177E-00002, 0.18511446787226E-00004
0.11932372630000E-00002, 0.14489113490162E+00001, 0.26059953745219E+00001, 0.20702992317706E-00004, 0.14303597123218E+00001, 0.26159685004671E+00001, -.46621580990526E-00013, 0.18551636694393E-00001, -.99731259451528E-00002, 0.20702992364327E-00004
0.11954929100000E-00002, 0.14415285315784E+00001, 0.25856844060352E+00001, 0.23028717117006E-00004, 0.14229288966894E+00001, 0.25956513228409E+00001, -.44785655956376E-00013, 0.18599634889007E-00001, -.99669168056949E-00002, 0.23028717161792E-00004
0.11977485570000E-00002, 0.13948227878277E+00001, 0.25673793673298E+00001, 0.24399209764238E-00004, 0.13761968304257E+00001, 0.25773561919358E+00001, -.41023791560661E-00013, 0.18625957401966E-00001, -.99768246059783E-00002, 0.24399209805262E-00004
0.12000042040000E-00002, 0.13395986031855E+00001, 0.25720648977814E+00001, 0.23038360989551E-00004, 0.13209738440363E+00001, 0.25820728881798E+00001, -.45900823055624E-00013, 0.18624759149233E-00001, -.10007990398325E-00001, 0.23038361035452E-00004
0.12022598510000E-00002, 0.13199422905453E+00001, 0.26214685562742E+00001, 0.19140126977368E-00004, 0.13013383506865E+00001, 0.26315098226798E+00001, -.45251074643374E-00013, 0.18603939858842E-00001, -.10041266405595E-00001, 0.19140127022619E-00004
0.12045154980000E-00002, 0.13164085710704E+00001, 0.26549271423296E+00001, 0.18339077028976E-00004, 0.12978378639410E+00001, 0.26649981771379E+00001, -.45716637743142E-00013, 0.18570707129373E-00001, -.10071034808271E-00001, 0.18339077074693E-00004
0.12067711450000E-00002, 0.13440121035523E+00001, 0.26789087282889E+00001, 0.21201530645493E-00004, 0.13254893014481E+00001, 0.26889934829059E+00001, -.39038104063673E-00013, 0.18522802104196E-00001, -.10084754617004E-00001, 0.21201530684531E-00004
0.12090267920000E-00002, 0.13754313728401E+00001, 0.26574429524739E+00001, 0.21058678663887E-00004, 0.13569427098667E+00001, 0.26675343759476E+00001, -.37904542168414E-00013, 0.18488662973474E-00001, -.10091423473668E-00001, 0.21058678701791E-00004
0.12112824390000E-00002, 0.13903913416355E+00001, 0.25951565381003E+00001, 0.21118126254509E-00004, 0.13719107186343E+00001, 0.26052470106587E+00001, -.37207884957832E-00013, 0.18480623001205E-00001, -.10090472558446E-00001, 0.21118126291717E-00004
0.12135380860000E-00002, 0.14022357222528E+00001, 0.25360954706139E+00001, 0.19635458127039E-00004, 0.13837613909164E+00001, 0.25461844311179E+00001, -.34756865087693E-00013, 0.18474331336336E-00001, -.10088960503983E-00001, 0.19635458161796E-00004
0.12157937330000E-00002, 0.14050811721456E+00001, 0.25183558643093E+00001, 0.16339522480910E-00004, 0.13866131465687E+00001, 0.25284544738551E+00001, -.41698721896465E-00013, 0.18468025576855E-00001, -.10098609545836E-00001, 0.16339522522609E-00004
0.12180493800000E-00002, 0.14203238793102E+00001, 0.25430243889221E+00001, 0.11186142831065E-00004, 0.14018547244974E+00001, 0.25531451918481E+00001, -.41391936003397E-00013, 0.18469154812822E-00001, -.10120802926049E-00001, 0.11186142872457E-00004
0.12203050270000E-00002, 0.14255290184093E+00001, 0.25893095580242E+00001, 0.49719254550360E-00005, 0.14070569185598E+00001, 0.25994522075167E+00001, -.41272851368092E-00013, 0.18472099849450E-00001, -.10142649492419E-00001, 0.49719254963089E-00005
0.12225606740000E-00002, 0.14072880945708E+00001, 0.26171991126393E+00001, 0.20748691961337E-00006, 0.13888156859550E+00001, 0.26273735774744E+00001, -.36285502420777E-00013, 0.18472408615788E-00001, -.10174464835093E-00001, 0.20748695589887E-00006
0.12248163210000E-00002, 0.13671037792134E+00001, 0.26435114007502E+00001, -.40445708667919E-00005, 0.13486460120128E+00001, 0.26537209396518E+00001, -.34079830453941E-00013, 0.18457767200531E-00001, -.10209538901636E-00001, -.40445708327120E-00005
0.12270719680000E-00002, 0.13426584424962E+00001, 0.26659743728088E+00001, -.75766998417490E-00005, 0.13242188668445E+00001, 0.26762017005988E+00001, -.37779170037451E-00013, 0.18439575651682E-00001, -.10227327789959E-00001, -.75766998039698E-00005
0.12293276150000E-00002, 0.13478224446769E+00001, 0.26840757072409E+00001, -.94871497401679E-00005, 0.13293989736271E+00001, 0.26942958050149E+00001, -.40102448187887E-00013, 0.18423471049889E-00001, -.10220097774082E-00001, -.94871497000655E-00005
0.12315832620000E-00002, 0.13572733928353E+00001, 0.26767048412525E+00001, -.11337505877881E-00004, 0.13388740335094E+00001, 0.26868969500819E+00001, -.40178197605660E-00013, 0.18399359325910E-00001, -.10192108829431E-00001, -.11337505837703E-00004
0.12338389090000E-00002, 0.13738924576116E+00001, 0.26579326924214E+00001, -.13931633322455E-00004, 0.13555106036506E+00001, 0.26680903294060E+00001, -.47002269254599E-00013, 0.18381853961082E-00001, -.10157636984542E-00001, -.13931633275453E-00004
0.12360945560000E-00002, 0.13887336702363E+00001, 0.26420064467719E+00001, -.14168972225784E-00004, 0.13703680869309E+00001, 0.26521342210887E+00001, -.52161360991420E-00013, 0.18365583305435E-00001, -.10127774316792E-00001, -.14168972173622E-00004
0.12383502030000E-00002, 0.13882089857757E+00001, 0.26232418885463E+00001, -.12135253013587E-00004, 0.13698624008639E+00001, 0.26333411462480E+00001, -.44680403147660E-00013, 0.18346584911840E-00001, -.10099257701649E-00001, -.12135252968907E-00004
0.12406058500000E-00002, 0.14002966284730E+00001, 0.26152517361412E+00001, -.97288445859068E-00005, 0.13819771269155E+00001, 0.26253239516117E+00001, -.43866930056418E-00013, 0.18319501557508E-00001, -.10072215470487E-00001, -.97288445420399E-00005
0.12406058500000E-00002, 0.14002966284730E+00001, 0.26152517361412E+00001, -.97288445859068E-00005, 0.13819771269155E+00001, 0.26253239516117E+00001, -.43866930056418E-00013, 0.18319501557508E-00001, -.10072215470487E-00001, -.97288445420399E-00005
0.12428614970000E-00002, 0.14225543735808E+00001, 0.26040521411439E+00001, -.43030505861062E-00005, 0.14042628666544E+00001, 0.26141218482182E+00001, -.43672265495236E-00013, 0.18291506926433E-00001, -.10069707074313E-00001, -.43030505424339E-00005
0.12451171440000E-00002, 0.14596701074597E+00001, 0.26330581786380E+00001, 0.89710352088711E-00006, 0.14413924172508E+00001, 0.26431406305331E+00001, -.39249523971658E-00013, 0.18277690208905E-00001, -.10082451895133E-00001, 0.89710356013664E-00006
0.12473727910000E-00002, 0.14889385651685E+00001, 0.26818219337002E+00001, 0.54643213373716E-00005, 0.14706676355446E+00001, 0.26919376167026E+00001, -.39320930357504E-00013, 0.18270929623926E-00001, -.10115683002392E-00001, 0.54643213766926E-00005
0.12496284380000E-00002, 0.14974193364526E+00001, 0.27098636963803E+00001, 0.92273393204527E-00005, 0.14791415771242E+00001, 0.27200078050486E+00001, -.34786244237318E-00013, 0.18277759328428E-00001, -.10144108668255E-00001, 0.92273393552390E-00005
0.12518840850000E-00002, 0.14803084379136E+00001, 0.26993394636019E+00001, 0.10498345857461E-00004, 0.14620179090496E+00001, 0.27094896882098E+00001, -.38032436321250E-00013, 0.18290528863949E-00001, -.10150224607938E-00001, 0.10498345895493E-00004
0.12541397320000E-00002, 0.14432586164217E+00001, 0.26469874562498E+00001, 0.11214248835660E-00004, 0.14249589614185E+00001, 0.26571336235980E+00001, -.38998133808776E-00013, 0.18299655003242E-00001, -.10146167348186E-00001, 0.11214248874658E-00004
0.12563953790000E-00002, 0.14011245702591E+00001, 0.25778643583451E+00001, 0.95800145528512E-00005, 0.13828356534616E+00001, 0.25880148066464E+00001, -.38636173471046E-00013, 0.18288916797562E-00001, -.10150448301325E-00001, 0.95800145914874E-00005
0.12586510260000E-00002, 0.13601514552023E+00001, 0.25493696754966E+00001, 0.48678811521910E-00005, 0.13418859056219E+00001, 0.25595295346933E+00001, -.42565235843557E-00013, 0.18265549580395E-00001, -.10159859196759E-00001, 0.48678811947562E-00005
0.12609066730000E-00002, 0.13449265034239E+00001, 0.25555337776832E+00001, 0.11497084421889E-00005, 0.13266831893276E+00001, 0.25656851429773E+00001, -.48821889802101E-00013, 0.18243314096245E-00001, -.10151365294097E-00001, 0.11497084910108E-00005
0.12631623200000E-00002, 0.13711268680412E+00001, 0.25860098743040E+00001, 0.59201273304465E-00006, 0.13528885765181E+00001, 0.25961411544499E+00001, -.53500714370841E-00013, 0.18238291523093E-00001, -.10131280145973E-00001, 0.59201278654536E-00006
0.12654179670000E-00002, 0.14189898087743E+00001, 0.26215648344155E+00001, 0.13532974086075E-00006, 0.14007584577446E+00001, 0.26316792355614E+00001, -.42897249838696E-00013, 0.18231351029724E-00001, -.10114401145954E-00001, 0.13532978375799E-00006
0.12676736140000E-00002, 0.14586822030604E+00001, 0.26584764403164E+00001, -.13643845759324E-00005, 0.14404774988466E+00001, 0.26685973613238E+00001, -.38991763446745E-00013, 0.18204704213737E-00001, -.10120921007370E-00001, -.13643845369407E-00005
0.12699292610000E-00002, 0.14601757456373E+00001, 0.26891011038659E+00001, -.28596323547003E-00005, 0.14419967859993E+00001, 0.26992453524594E+00001, -.33491376641695E-00013, 0.18178959637977E-00001, -.10144248593529E-00001, -.28596323212090E-00005
0.12721849080000E-00002, 0.14457401857303E+00001, 0.27169819452511E+00001, -.22579886409175E-00005, 0.14275754902545E+00001, 0.27271317293280E+00001, -.34913978028934E-00013, 0.18164695475787E-00001, -.10149784076828E-00001, -.22579886060035E-00005
0.12744405550000E-00002, 0.14286230212119E+00001, 0.27062741163479E+00001, -.29132194771898E-00005, 0.14104759394575E+00001, 0.27164153771503E+00001, -.40842566409206E-00013, 0.18147081754394E-00001, -.10141260802322E-00001, -.29132194363472E-00005
0.12766962020000E-00002, 0.14144774782275E+00001, 0.26465148388798E+00001, -.75252795710162E-00005, 0.13963438018073E+00001, 0.26566493191911E+00001, -.42961411402479E-00013, 0.18133676420204E-00001, -.10134480311245E-00001, -.75252795280548E-00005
0.12789518490000E-00002, 0.14046527752761E+00001, 0.25993244462773E+00001, -.13007999881086E-00004, 0.13865149044853E+00001, 0.26094531843464E+00001, -.44652078851502E-00013, 0.18137870790826E-00001, -.10128738069037E-00001, -.13007999836434E-00004
0.12812074960000E-00002, 0.14043036788272E+00001, 0.25904356727680E+00001, -.20435332519096E-00004, 0.13861657908662E+00001, 0.26005580348555E+00001, -.48160689891942E-00013, 0.18137887961007E-00001, -.10122362087458E-00001, -.20435332470936E-00004
0.12834631430000E-00002, 0.13962101249637E+00001, 0.25902198898934E+00001, -.28164914842841E-00004, 0.13780945040274E+00001, 0.26003449007832E+00001, -.42279010729558E-00013, 0.18115620936361E-00001, -.10125010889822E-00001, -.28164914800562E-00004
0.12857187900000E-00002, 0.14087107633789E+00001, 0.25767837234754E+00001, -.31579244892903E-00004, 0.13906235793452E+00001, 0.25869172562845E+00001, -.42055544428590E-00013, 0.18087184033673E-00001, -.10133532809042E-00001, -.31579244850847E-00004
0.12879744370000E-00002, 0.14261315817398E+00001, 0.25599994601822E+00001, -.32830764915998E-00004, 0.14080828894169E+00001, 0.25701573999686E+00001, -.35826611114536E-00013, 0.18048692322885E-00001, -.10157939786412E-00001, -.32830764880172E-00004
0.12902300840000E-00002, 0.14499215845435E+00001, 0.25598292827833E+00001, -.35653718192546E-00004, 0.14319046337257E+00001, 0.25700118975816E+00001, -.34354633896354E-00013, 0.18016950817728E-00001, -.10182614798359E-00001, -.35653718158191E-00004
0.12924857310000E-00002, 0.14839230925430E+00001, 0.25927635608788E+00001, -.37898450121569E-00004, 0.14659302521744E+00001, 0.26029538583933E+00001, -.38052552646586E-00013, 0.17992840368646E-00001, -.10190297514568E-00001, -.37898450083517E-00004
0.12947413780000E-00002, 0.14898363716334E+00001, 0.26126682836898E+00001, -.37311561483066E-00004, 0.14718447931055E+00001, 0.26228383862259E+00001, -.42487607867729E-00013, 0.17991578527905E-00001, -.10170102536066E-00001, -.37311561440579E-00004
0.12969970250000E-00002, 0.14721975008362E+00001, 0.26110360449867E+00001, -.34026071534611E-00004, 0.14542100267786E+00001, 0.26211729732836E+00001, -.42004277188800E-00013, 0.17987474057607E-00001, -.10136928296952E-00001, -.34026071492607E-00004
0.12969970250000E-00002, 0.14721975008362E+00001, 0.26110360449867E+00001, -.34026071534611E-00004, 0.14542100267786E+00001, 0.26211729732836E+00001, -.42004277188800E-00013, 0.17987474057607E-00001, -.10136928296952E-00001, -.34026071492607E-00004
0.12992526720000E-00002, 0.14697973953790E+00001, 0.26152679457862E+00001, -.27489237000460E-00004, 0.14518170096739E+00001, 0.26253587203867E+00001, -.42128481065300E-00013, 0.17980385705058E-00001, -.10090774600512E-00001, -.27489236958331E-00004
0.13015083190000E-00002, 0.14764527997946E+00001, 0.26378499416834E+00001, -.20896748789573E-00004, 0.14584638668135E+00001, 0.26479046961601E+00001, -.43203679675101E-00013, 0.17988932981168E-00001, -.10054754476742E-00001, -.20896748746370E-00004
0.13037639660000E-00002, 0.14825005023608E+00001, 0.26603083187975E+00001, -.17933858475331E-00004, 0.14645013420120E+00001, 0.26703637987329E+00001, -.42423537125609E-00013, 0.17999160348824E-00001, -.10055479935469E-00001, -.17933858432908E-00004
0.13060196130000E-00002, 0.14940428709512E+00001, 0.27059919545668E+00001, -.16258538586337E-00004, 0.14760485808196E+00001, 0.27160827905409E+00001, -.40032410386954E-00013, 0.17994290131608E-00001, -.10090835974064E-00001, -.16258538546304E-00004
0.13082752600000E-00002, 0.14933907367351E+00001, 0.27073632222458E+00001, -.16881038488169E-00004, 0.14754119322498E+00001, 0.27175077037133E+00001, -.44930821311666E-00013, 0.17978804485328E-00001, -.10144481467525E-00001, -.16881038443239E-00004
0.13105309070000E-00002, 0.14735120640075E+00001, 0.26579970474617E+00001, -.17374958185155E-00004, 0.14555439121501E+00001, 0.26681805213614E+00001, -.48508162271843E-00013, 0.17968151857378E-00001, -.10183473899696E-00001, -.17374958136647E-00004
0.13127865540000E-00002, 0.14523524001122E+00001, 0.26078733789232E+00001, -.18067893563339E-00004, 0.14343805262570E+00001, 0.26180653463124E+00001, -.43390784249785E-00013, 0.17971873855157E-00001, -.10191967389271E-00001, -.18067893519948E-00004
0.13150422010000E-00002, 0.14432935146186E+00001, 0.25785578849825E+00001, -.18695188584934E-00004, 0.14253142999399E+00001, 0.25887374530708E+00001, -.43606926836593E-00013, 0.17979214678681E-00001, -.10179568088324E-00001, -.18695188541327E-00004
0.13172978480000E-00002, 0.14356703264652E+00001, 0.25761636972737E+00001, -.18127562107913E-00004, 0.14176885061807E+00001, 0.25863255985147E+00001, -.42381991032816E-00013, 0.17981820284529E-00001, -.10161901241000E-00001, -.18127562065531E-00004
0.13195534950000E-00002, 0.14172788914628E+00001, 0.25795626793730E+00001, -.15310670871753E-00004, 0.13993142543741E+00001, 0.25897046200664E+00001, -.38806992159503E-00013, 0.17964637088646E-00001, -.10141940693354E-00001, -.15310670832946E-00004
0.13218091420000E-00002, 0.14036984422231E+00001, 0.25822666344043E+00001, -.13668687718375E-00004, 0.13857727233751E+00001, 0.25923848937676E+00001, -.32192508846777E-00013, 0.17925718848001E-00001, -.10118259363307E-00001, -.13668687686183E-00004
0.13240647890000E-00002, 0.13999812954900E+00001, 0.25712433052898E+00001, -.12932205992639E-00004, 0.13820975827774E+00001, 0.25813341289148E+00001, -.37385584352534E-00013, 0.17883712712572E-00001, -.10090823625024E-00001, -.12932205955253E-00004
0.13263204360000E-00002, 0.14037884085559E+00001, 0.25593639408648E+00001, -.11914302664550E-00004, 0.13859409731155E+00001, 0.25694388189242E+00001, -.40094336589621E-00013, 0.17847435440448E-00001, -.10074878059424E-00001, -.11914302624456E-00004
0.13285760830000E-00002, 0.14096087989689E+00001, 0.25306629685571E+00001, -.15397657283695E-00004, 0.13917774250126E+00001, 0.25407386719155E+00001, -.41171120881483E-00013, 0.17831373956315E-00001, -.10075703358406E-00001, -.15397657242524E-00004
0.13308317300000E-00002, 0.14308584205370E+00001, 0.24958922061537E+00001, -.18435164988659E-00004, 0.14130366830137E+00001, 0.25059679006498E+00001, -.43950486898754E-00013, 0.17821737523280E-00001, -.10075694496048E-00001, -.18435164944708E-00004
0.13330873770000E-00002, 0.14417982023370E+00001, 0.24828413514964E+00001, -.18245072566261E-00004, 0.14239663310006E+00001, 0.24929202207820E+00001, -.48333772476142E-00013, 0.17831871336328E-00001, -.10078869285588E-00001, -.18245072517927E-00004
0.13353430240000E-00002, 0.14534442830236E+00001, 0.25127462681009E+00001, -.17083940282815E-00004, 0.14355868748971E+00001, 0.25228205283765E+00001, -.43353721826714E-00013, 0.17857408126584E-00001, -.10074260275639E-00001, -.17083940239461E-00004
0.13375986710000E-00002, 0.14704526443669E+00001, 0.25688554454073E+00001, -.15933898827594E-00004, 0.14525927096082E+00001, 0.25789158469134E+00001, -.39575770216402E-00013, 0.17859934758795E-00001, -.10060401506123E-00001, -.15933898788018E-00004
0.13398543180000E-00002, 0.14643741258524E+00001, 0.26171057214276E+00001, -.16658382091387E-00004, 0.14465280177120E+00001, 0.26271538392709E+00001, -.40370036214344E-00013, 0.17846108140355E-00001, -.10048117843317E-00001, -.16658382051017E-00004
0.13421099650000E-00002, 0.14500755329180E+00001, 0.26654022826708E+00001, -.20003592842166E-00004, 0.14322786154145E+00001, 0.26754385087148E+00001, -.40081070510416E-00013, 0.17796917503469E-00001, -.10036226043971E-00001, -.20003592802085E-00004
0.13443656120000E-00002, 0.14271257108766E+00001, 0.26890839590874E+00001, -.22746364324526E-00004, 0.14093923410263E+00001, 0.26991061796664E+00001, -.39702206670205E-00013, 0.17733369850219E-00001, -.10022220579024E-00001, -.22746364284824E-00004
0.13466212590000E-00002, 0.14211216803409E+00001, 0.27108385367933E+00001, -.25037687606088E-00004, 0.14034363749172E+00001, 0.27208453219039E+00001, -.39820951282426E-00013, 0.17685305423727E-00001, -.10006785110577E-00001, -.25037687566267E-00004
0.13488769060000E-00002, 0.14137504380470E+00001, 0.27022515100822E+00001, -.28317597949238E-00004, 0.13961192461661E+00001, 0.27122567511442E+00001, -.36111742878330E-00013, 0.17631191880901E-00001, -.10005241061943E-00001, -.28317597913126E-00004
0.13511325530000E-00002, 0.13886569432614E+00001, 0.26335250279178E+00001, -.28307401250993E-00004, 0.13710682003790E+00001, 0.26435412913944E+00001, -.41351525324023E-00013, 0.17588742882425E-00001, -.10016263476626E-00001, -.28307401209641E-00004
0.13533882000000E-00002, 0.13741974430190E+00001, 0.25691749544749E+00001, -.24147459290453E-00004, 0.13566192672031E+00001, 0.25792074085914E+00001, -.39258523281146E-00013, 0.17578175815853E-00001, -.10032454116420E-00001, -.24147459251194E-00004
0.13533882000000E-00002, 0.13741974430190E+00001, 0.25691749544749E+00001, -.24147459290453E-00004, 0.13566192672031E+00001, 0.25792074085914E+00001, -.39258523281146E-00013, 0.17578175815853E-00001, -.10032454116420E-00001, -.24147459251194E-00004
0.13556438470000E-00002, 0.13957987609904E+00001, 0.25295663909506E+00001, -.21507526136710E-00004, 0.13781872799983E+00001, 0.25396311264231E+00001, -.42191297416947E-00013, 0.17611480992108E-00001, -.10064735472477E-00001, -.21507526094518E-00004
0.13578994940000E-00002, 0.14442462551645E+00001, 0.25233306011019E+00001, -.22517127833594E-00004, 0.14265855256619E+00001, 0.25334181035630E+00001, -.41851469892374E-00013, 0.17660729502579E-00001, -.10087502461118E-00001, -.22517127791743E-00004
0.13601551410000E-00002, 0.15148444488721E+00001, 0.25305289214731E+00001, -.22579855523391E-00004, 0.14971326004215E+00001, 0.25406197070596E+00001, -.44175885853734E-00013, 0.17711848450654E-00001, -.10090785586502E-00001, -.22579855479215E-00004
0.13624107880000E-00002, 0.15523626489488E+00001, 0.25516380003856E+00001, -.20356963856907E-00004, 0.15346175755394E+00001, 0.25617318552781E+00001, -.37759566055716E-00013, 0.17745073409484E-00001, -.10093854892577E-00001, -.20356963819148E-00004
0.13646664350000E-00002, 0.15512894415529E+00001, 0.26018870693728E+00001, -.20517372832306E-00004, 0.15335396892836E+00001, 0.26119781837842E+00001, -.37128879626152E-00013, 0.17749752269279E-00001, -.10091114411384E-00001, -.20517372795177E-00004
0.13669220820000E-00002, 0.15376534790073E+00001, 0.26666734017986E+00001, -.23237374037427E-00004, 0.15199367202788E+00001, 0.26767403358158E+00001, -.39186312052363E-00013, 0.17716758728572E-00001, -.10066934017236E-00001, -.23237373998241E-00004
0.13691777290000E-00002, 0.15110302225335E+00001, 0.27191236275144E+00001, -.26453888668778E-00004, 0.14933683978087E+00001, 0.27291484375339E+00001, -.42041181266653E-00013, 0.17661824724798E-00001, -.10024810019499E-00001, -.26453888626737E-00004
0.13714333760000E-00002, 0.14671286182581E+00001, 0.27443898941426E+00001, -.30861334810752E-00004, 0.14495128877857E+00001, 0.27543795401853E+00001, -.42981665454578E-00013, 0.17615730472456E-00001, -.99896460427141E-00002, -.30861334767770E-00004
0.13736890230000E-00002, 0.14295123175330E+00001, 0.27410742001479E+00001, -.35577613744469E-00004, 0.14119509995518E+00001, 0.27510408386295E+00001, -.39209592952064E-00013, 0.17561317981197E-00001, -.99666384815534E-00002, -.35577613705260E-00004
0.13759446700000E-00002, 0.14212160928274E+00001, 0.27319255434598E+00001, -.40106722158512E-00004, 0.14037076748047E+00001, 0.27418659717534E+00001, -.44185819816464E-00013, 0.17508418022736E-00001, -.99404282935809E-00002, -.40106722114326E-00004
0.13782003170000E-00002, 0.14530085996176E+00001, 0.27070528761368E+00001, -.43957707245499E-00004, 0.14355322710221E+00001, 0.27169826068177E+00001, -.41556690050676E-00013, 0.17476328595546E-00001, -.99297306808634E-00002, -.43957707203942E-00004
0.13804559640000E-00002, 0.14543253754374E+00001, 0.26577395625280E+00001, -.46777145692735E-00004, 0.14368886686486E+00001, 0.26676879823240E+00001, -.45957285246821E-00013, 0.17436706788806E-00001, -.99484197960184E-00002, -.46777145646778E-00004
0.13827116110000E-00002, 0.14369862011266E+00001, 0.26073439314486E+00001, -.49774609942614E-00004, 0.14195797271370E+00001, 0.26173148654632E+00001, -.41053757215602E-00013, 0.17406473989578E-00001, -.99709340145595E-00002, -.49774609901560E-00004
0.13849672580000E-00002, 0.13964034326398E+00001, 0.25742055210683E+00001, -.51222583289758E-00004, 0.13790300855009E+00001, 0.25841841479369E+00001, -.41750344891085E-00013, 0.17373347138880E-00001, -.99786268686576E-00002, -.51222583248008E-00004
0.13872229050000E-00002, 0.13701154662608E+00001, 0.25451793283847E+00001, -.51372112031179E-00004, 0.13527719461043E+00001, 0.25551446324613E+00001, -.41812039593404E-00013, 0.17343520156570E-00001, -.99653040765795E-00002, -.51372111989367E-00004
0.13894785520000E-00002, 0.13746787772571E+00001, 0.25315827572614E+00001, -.51481793941664E-00004, 0.13573510032529E+00001, 0.25415171145931E+00001, -.41510025129635E-00013, 0.17327774004161E-00001, -.99343573316857E-00002, -.51481793900154E-00004
0.13917341990000E-00002, 0.13982676315837E+00001, 0.25603341355075E+00001, -.53112234816805E-00004, 0.13809445472774E+00001, 0.25702218075236E+00001, -.46014909989843E-00013, 0.17323084306333E-00001, -.98876720161772E-00002, -.53112234770790E-00004
0.13939898460000E-00002, 0.14494121045888E+00001, 0.26286928806363E+00001, -.56465554321191E-00004, 0.14320800561172E+00001, 0.26385300892581E+00001, -.40856856603826E-00013, 0.17332048471585E-00001, -.98372086217301E-00002, -.56465554280334E-00004
0.13962454930000E-00002, 0.14826473454635E+00001, 0.27189702660968E+00001, -.60384558775916E-00004, 0.14653277460984E+00001, 0.27287642208366E+00001, -.34016575346253E-00013, 0.17319599365151E-00001, -.97939547397748E-00002, -.60384558741900E-00004
0.13985011400000E-00002, 0.14846769690454E+00001, 0.28004621257089E+00001, -.62593230453021E-00004, 0.14673816911981E+00001, 0.28102536041798E+00001, -.35299662376685E-00013, 0.17295277847342E-00001, -.97914784708689E-00002, -.62593230417721E-00004
0.14007567870000E-00002, 0.14719636164942E+00001, 0.28450186886850E+00001, -.60964169203290E-00004, 0.14546981877300E+00001, 0.28548473487207E+00001, -.33654005947104E-00013, 0.17265428764195E-00001, -.98286600357335E-00002, -.60964169169636E-00004
0.14030124340000E-00002, 0.14662139062139E+00001, 0.28504931743196E+00001, -.57400931663012E-00004, 0.14489713643454E+00001, 0.28603537318599E+00001, -.36044056993584E-00013, 0.17242541868529E-00001, -.98605575402694E-00002, -.57400931626968E-00004
0.14052680810000E-00002, 0.14769926495194E+00001, 0.28232382983438E+00001, -.50775785427494E-00004, 0.14597703429340E+00001, 0.28331046318520E+00001, -.38063316005414E-00013, 0.17222306585448E-00001, -.98663335081760E-00002, -.50775785389431E-00004
0.14075237280000E-00002, 0.14837013296125E+00001, 0.27710224042053E+00001, -.44036869813202E-00004, 0.14664929234895E+00001, 0.27808837721054E+00001, -.42139897333973E-00013, 0.17208406123032E-00001, -.98613679000322E-00002, -.44036869771062E-00004
0.14097793750000E-00002, 0.14917964390579E+00001, 0.27226243304918E+00001, -.41451425616098E-00004, 0.14746103764596E+00001, 0.27324825945536E+00001, -.46826908865027E-00013, 0.17186062598286E-00001, -.98582640617993E-00002, -.41451425569271E-00004
0.14097793750000E-00002, 0.14917964390579E+00001, 0.27226243304918E+00001, -.41451425616098E-00004, 0.14746103764596E+00001, 0.27324825945536E+00001, -.46826908865027E-00013, 0.17186062598286E-00001, -.98582640617993E-00002, -.41451425569271E-00004
0.14120350220000E-00002, 0.14803837235803E+00001, 0.26910679834515E+00001, -.39604265741291E-00004, 0.14632402348184E+00001, 0.27009174960022E+00001, -.45247905030524E-00013, 0.17143488761951E-00001, -.98495125506246E-00002, -.39604265696043E-00004
0.14142906690000E-00002, 0.14523984803585E+00001, 0.26527995550430E+00001, -.36402767127972E-00004, 0.14352851927588E+00001, 0.26626230880796E+00001, -.43245782812178E-00013, 0.17113287599684E-00001, -.98235330366813E-00002, -.36402767084726E-00004
0.14165463160000E-00002, 0.14357379891432E+00001, 0.26499746408726E+00001, -.32766355015696E-00004, 0.14186553257569E+00001, 0.26597594969028E+00001, -.40742639596928E-00013, 0.17082663386303E-00001, -.97848560302012E-00002, -.32766354974954E-00004
0.14188019630000E-00002, 0.14493209141613E+00001, 0.26614782874018E+00001, -.30941780451040E-00004, 0.14322567199230E+00001, 0.26712153094017E+00001, -.38576027625741E-00013, 0.17064194238304E-00001, -.97370219998953E-00002, -.30941780412464E-00004
0.14210576100000E-00002, 0.14613138369647E+00001, 0.26464922908853E+00001, -.31243955324712E-00004, 0.14442340506092E+00001, 0.26561735807291E+00001, -.41639926001790E-00013, 0.17079786355507E-00001, -.96812898438425E-00002, -.31243955283072E-00004
0.14233132570000E-00002, 0.14549930730041E+00001, 0.26020286041936E+00001, -.32942857037165E-00004, 0.14378855876882E+00001, 0.26116788322017E+00001, -.40579898238205E-00013, 0.17107485315861E-00001, -.96502280080896E-00002, -.32942856996585E-00004
0.14255689040000E-00002, 0.14432125537343E+00001, 0.25840118069870E+00001, -.35360802573655E-00004, 0.14260757443406E+00001, 0.25936576691747E+00001, -.41292091486850E-00013, 0.17136809393649E-00001, -.96458621877148E-00002, -.35360802532363E-00004
0.14278245510000E-00002, 0.14631986332588E+00001, 0.26379637030594E+00001, -.38597017641797E-00004, 0.14460513269598E+00001, 0.26475914871354E+00001, -.41693564653152E-00013, 0.17147306298966E-00001, -.96277840760457E-00002, -.38597017600103E-00004
0.14300801980000E-00002, 0.14597239976291E+00001, 0.26789975706287E+00001, -.42417787863782E-00004, 0.14426006045366E+00001, 0.26885895774047E+00001, -.39175058255245E-00013, 0.17123393092458E-00001, -.95920067759245E-00002, -.42417787824607E-00004
0.14323358450000E-00002, 0.14384690165493E+00001, 0.27013438999860E+00001, -.43920703653687E-00004, 0.14213903028157E+00001, 0.27108976508159E+00001, -.43898443028001E-00013, 0.17078713733609E-00001, -.95537508298365E-00002, -.43920703609789E-00004
0.14345914920000E-00002, 0.14522070332408E+00001, 0.27616164764710E+00001, -.45143994117913E-00004, 0.14351715360531E+00001, 0.27711385983744E+00001, -.41492132355539E-00013, 0.17035497187715E-00001, -.95221219033749E-00002, -.45143994076420E-00004
0.14368471390000E-00002, 0.14650419576359E+00001, 0.28032124160337E+00001, -.50254421103933E-00004, 0.14480501122246E+00001, 0.28127123703879E+00001, -.37653901569230E-00013, 0.16991845411284E-00001, -.94999543541809E-00002, -.50254421066279E-00004
0.14391027860000E-00002, 0.14493089541854E+00001, 0.28209401106330E+00001, -.56457163953544E-00004, 0.14323705977810E+00001, 0.28304212861061E+00001, -.32182403510810E-00013, 0.16938356404354E-00001, -.94811754730281E-00002, -.56457163921362E-00004
0.14413584330000E-00002, 0.14262465693976E+00001, 0.28276091383540E+00001, -.62467762784621E-00004, 0.14093682297571E+00001, 0.28370705525772E+00001, -.35612366400346E-00013, 0.16878339640543E-00001, -.94614142231868E-00002, -.62467762749009E-00004
0.14436140800000E-00002, 0.14110489459279E+00001, 0.28131546250657E+00001, -.65649714492568E-00004, 0.13942043961061E+00001, 0.28225941663752E+00001, -.39021521440089E-00013, 0.16844549821788E-00001, -.94395413094463E-00002, -.65649714453546E-00004
0.14458697270000E-00002, 0.13940225232501E+00001, 0.27576915731693E+00001, -.64629720329333E-00004, 0.13771823271636E+00001, 0.27671373831653E+00001, -.39533902833526E-00013, 0.16840196086570E-00001, -.94458099960757E-00002, -.64629720289799E-00004
0.14481253740000E-00002, 0.13933530294427E+00001, 0.26971453992801E+00001, -.61391168267783E-00004, 0.13765238511997E+00001, 0.27066078290335E+00001, -.39614197851750E-00013, 0.16829178242981E-00001, -.94624297534711E-00002, -.61391168228169E-00004
0.14503810210000E-00002, 0.13957446535036E+00001, 0.26705509635567E+00001, -.57595240849319E-00004, 0.13789419475892E+00001, 0.26800357026430E+00001, -.39291209351362E-00013, 0.16802705914350E-00001, -.94847390863397E-00002, -.57595240810028E-00004
0.14526366680000E-00002, 0.13831248921371E+00001, 0.26511683138000E+00001, -.56114491887808E-00004, 0.13663572088283E+00001, 0.26606762015873E+00001, -.44285776302223E-00013, 0.16767683308743E-00001, -.95078877872602E-00002, -.56114491843522E-00004
0.14548923150000E-00002, 0.13696960224188E+00001, 0.26137764257828E+00001, -.55408839204498E-00004, 0.13529564715328E+00001, 0.26232989983825E+00001, -.44517117285446E-00013, 0.16739550885994E-00001, -.95225725997122E-00002, -.55408839159981E-00004
0.14571479620000E-00002, 0.13824591831304E+00001, 0.25930700107534E+00001, -.56756323488458E-00004, 0.13657112075077E+00001, 0.26025929555242E+00001, -.39064873538478E-00013, 0.16747975622698E-00001, -.95229447707889E-00002, -.56756323449393E-00004
0.14594036090000E-00002, 0.14054013061857E+00001, 0.26224194771141E+00001, -.57133160092190E-00004, 0.13886334499828E+00001, 0.26319410205154E+00001, -.42395335618325E-00013, 0.16767856202946E-00001, -.95215434012417E-00002, -.57133160049794E-00004
0.14616592560000E-00002, 0.14220371164354E+00001, 0.26260198479077E+00001, -.54114769504919E-00004, 0.14052638852594E+00001, 0.26355227833235E+00001, -.44245521158605E-00013, 0.16773231175938E-00001, -.95029354157385E-00002, -.54114769460673E-00004
0.14639149030000E-00002, 0.14288521264610E+00001, 0.26337428141248E+00001, -.49626997262487E-00004, 0.14120643829874E+00001, 0.26431909479060E+00001, -.42781186096235E-00013, 0.16787743473601E-00001, -.94481337811975E-00002, -.49626997219706E-00004
0.14661705500000E-00002, 0.14448594621124E+00001, 0.26678113655579E+00001, -.46132620323054E-00004, 0.14280626847711E+00001, 0.26771885006941E+00001, -.43915624980917E-00013, 0.16796777341256E-00001, -.93771351361648E-00002, -.46132620279139E-00004
0.14661705500000E-00002, 0.14448594621124E+00001, 0.26678113655579E+00001, -.46132620323054E-00004, 0.14280626847711E+00001, 0.26771885006941E+00001, -.43915624980917E-00013, 0.16796777341256E-00001, -.93771351361648E-00002, -.46132620279139E-00004
0.14684261970000E-00002, 0.14506325699765E+00001, 0.27156226900532E+00001, -.44811494808316E-00004, 0.14338427241955E+00001, 0.27249372738752E+00001, -.39280464622387E-00013, 0.16789845780955E-00001, -.93145838220047E-00002, -.44811494769036E-00004
0.14706818440000E-00002, 0.14315044641472E+00001, 0.27536336142830E+00001, -.44589691544039E-00004, 0.14147347304322E+00001, 0.27629114476391E+00001, -.36501883536214E-00013, 0.16769733714991E-00001, -.92778333561370E-00002, -.44589691507537E-00004
0.14729374910000E-00002, 0.14137400921289E+00001, 0.27860620646344E+00001, -.46162737332265E-00004, 0.13969920517283E+00001, 0.27953220005222E+00001, -.30861913881926E-00013, 0.16748040400624E-00001, -.92599358878766E-00002, -.46162737301403E-00004
0.14751931380000E-00002, 0.13967522081783E+00001, 0.27787122459613E+00001, -.48831973891399E-00004, 0.13800395468457E+00001, 0.27879460218619E+00001, -.29556405672278E-00013, 0.16712661332566E-00001, -.92337759005735E-00002, -.48831973861843E-00004
0.14774487850000E-00002, 0.13786406962906E+00001, 0.27334499097659E+00001, -.52479429423426E-00004, 0.13619682480294E+00001, 0.27426263859398E+00001, -.34418813170009E-00013, 0.16672448261179E-00001, -.91764761739021E-00002, -.52479429389007E-00004
0.14797044320000E-00002, 0.13783368380312E+00001, 0.26943233699974E+00001, -.57533410651536E-00004, 0.13616849640176E+00001, 0.27034438314667E+00001, -.40270996990329E-00013, 0.16651874013574E-00001, -.91204614692583E-00002, -.57533410611265E-00004
0.14819600790000E-00002, 0.13924232475485E+00001, 0.26783413474250E+00001, -.61255996610539E-00004, 0.13757832936697E+00001, 0.26874489480152E+00001, -.39463645890112E-00013, 0.16639953878810E-00001, -.91076005901146E-00002, -.61255996571076E-00004
0.14842157260000E-00002, 0.14065960287915E+00001, 0.26859346750937E+00001, -.62193589016271E-00004, 0.13899616598353E+00001, 0.26950353697948E+00001, -.46684820583375E-00013, 0.16634368956168E-00001, -.91006947011040E-00002, -.62193588969587E-00004
0.14864713730000E-00002, 0.14223294763412E+00001, 0.27170826231786E+00001, -.61378004083172E-00004, 0.14057066296324E+00001, 0.27261770182609E+00001, -.52056060178394E-00013, 0.16622846708766E-00001, -.90943950823646E-00002, -.61378004031116E-00004
0.14887270200000E-00002, 0.14458247399397E+00001, 0.27233138507686E+00001, -.58557516816250E-00004, 0.14292214737524E+00001, 0.27323967672216E+00001, -.51599859887758E-00013, 0.16603266187327E-00001, -.90829164529431E-00002, -.58557516764650E-00004
0.14909826670000E-00002, 0.14592668079482E+00001, 0.27153219301165E+00001, -.55790217137739E-00004, 0.14426673436732E+00001, 0.27243984932998E+00001, -.45714930673948E-00013, 0.16599464274988E-00001, -.90765631833565E-00002, -.55790217092024E-00004
0.14932383140000E-00002, 0.14262250310838E+00001, 0.27075679901999E+00001, -.52349949953774E-00004, 0.14096202243038E+00001, 0.27166561892206E+00001, -.40099722172577E-00013, 0.16604806779972E-00001, -.90881990206503E-00002, -.52349949913674E-00004
0.14954939610000E-00002, 0.13657258038124E+00001, 0.26944295388995E+00001, -.47864570573884E-00004, 0.13491427073146E+00001, 0.27035324723625E+00001, -.39051183876578E-00013, 0.16583096497835E-00001, -.91029334630130E-00002, -.47864570534832E-00004
0.14977496080000E-00002, 0.13291213476488E+00001, 0.26795614405174E+00001, -.44183720129928E-00004, 0.13125846093260E+00001, 0.26886652180862E+00001, -.38407852337433E-00013, 0.16536738322763E-00001, -.91037775687943E-00002, -.44183720091520E-00004
0.15000052550000E-00002, 0.13113789957894E+00001, 0.26755267940155E+00001, -.40487198925512E-00004, 0.12949008891960E+00001, 0.26846158809003E+00001, -.38504722172812E-00013, 0.16478106593406E-00001, -.90890868848163E-00002, -.40487198887007E-00004
0.15022609020000E-00002, 0.13204636651758E+00001, 0.26454441402723E+00001, -.35758505113433E-00004, 0.13040189226038E+00001, 0.26545096193848E+00001, -.39116891379830E-00013, 0.16444742572059E-00001, -.90654791125622E-00002, -.35758505074316E-00004
0.15045165490000E-00002, 0.13525005047853E+00001, 0.26357742396839E+00001, -.31011474146855E-00004, 0.13360569117773E+00001, 0.26448152639820E+00001, -.40951117513118E-00013, 0.16443593007989E-00001, -.90410242981092E-00002, -.31011474105904E-00004
0.15067721960000E-00002, 0.13916108862323E+00001, 0.26276817540630E+00001, -.25895203961568E-00004, 0.13751567216991E+00001, 0.26367048764643E+00001, -.35287619968236E-00013, 0.16454164533159E-00001, -.90231224012260E-00002, -.25895203926281E-00004
0.15090278430000E-00002, 0.14279552792270E+00001, 0.26320824497076E+00001, -.19762824589904E-00004, 0.14114980535033E+00001, 0.26410700883422E+00001, -.31899835474890E-00013, 0.16457225723753E-00001, -.89876386346561E-00002, -.19762824558004E-00004
0.15112834900000E-00002, 0.14521450287102E+00001, 0.26713238367936E+00001, -.14464014178704E-00004, 0.14357001747582E+00001, 0.26802561170325E+00001, -.32698736029429E-00013, 0.16444853951978E-00001, -.89322802388800E-00002, -.14464014146005E-00004
0.15135391370000E-00002, 0.14282451346562E+00001, 0.27010352056079E+00001, -.10178204473224E-00004, 0.14118190511616E+00001, 0.27099118257419E+00001, -.38462302683340E-00013, 0.16426083494533E-00001, -.88766201339873E-00002, -.10178204434761E-00004
0.15157947840000E-00002, 0.13759767213232E+00001, 0.27037416383292E+00001, -.59199530729916E-00005, 0.13595661646385E+00001, 0.27125731970407E+00001, -.46886747056634E-00013, 0.16410556684699E-00001, -.88315587115203E-00002, -.59199530261048E-00005
0.15180504310000E-00002, 0.13083828409163E+00001, 0.26897115482838E+00001, -.59705203699803E-00006, 0.12919826479628E+00001, 0.26984929344088E+00001, -.48698982234196E-00013, 0.16400192953460E-00001, -.87813861249790E-00002, -.59705198829905E-00006
0.15203060780000E-00002, 0.12716075407324E+00001, 0.26938875007688E+00001, 0.58744775575804E-00005, 0.12552127758836E+00001, 0.27026089349927E+00001, -.53615588539677E-00013, 0.16394764848812E-00001, -.87214342239286E-00002, 0.58744776111960E-00005
0.15225617250000E-00002, 0.12854977784084E+00001, 0.26985838124006E+00001, 0.10565499981705E-00004, 0.12691040638180E+00001, 0.27072520811651E+00001, -.50610148523796E-00013, 0.16393714590490E-00001, -.86682687645346E-00002, 0.10565500032315E-00004
0.15225617250000E-00002, 0.12854977784084E+00001, 0.26985838124006E+00001, 0.10565499981705E-00004, 0.12691040638180E+00001, 0.27072520811651E+00001, -.50610148523796E-00013, 0.16393714590490E-00001, -.86682687645346E-00002, 0.10565500032315E-00004
0.15248173720000E-00002, 0.13485268490369E+00001, 0.26954718740411E+00001, 0.13371172035442E-00004, 0.13321412882135E+00001, 0.27040929541472E+00001, -.47622300393237E-00013, 0.16385560823357E-00001, -.86210801061404E-00002, 0.13371172083065E-00004
0.15270730190000E-00002, 0.14173697214162E+00001, 0.26780797509199E+00001, 0.14772690357002E-00004, 0.14009764104797E+00001, 0.26866651378347E+00001, -.44573977015540E-00013, 0.16393310936482E-00001, -.85853869148679E-00002, 0.14772690401576E-00004
0.15293286660000E-00002, 0.14399693198497E+00001, 0.26768607429535E+00001, 0.17641105056053E-00004, 0.14235873159460E+00001, 0.26854288442853E+00001, -.43316688960678E-00013, 0.16382003903756E-00001, -.85681013317989E-00002, 0.17641105099370E-00004
0.15315843130000E-00002, 0.14547885330961E+00001, 0.27093021149345E+00001, 0.21108912255293E-00004, 0.14384501583731E+00001, 0.27178625409065E+00001, -.37462295781962E-00013, 0.16338374722998E-00001, -.85604259720717E-00002, 0.21108912292756E-00004
0.15338399600000E-00002, 0.14608586200162E+00001, 0.27373065814234E+00001, 0.23273750365450E-00004, 0.14445611532883E+00001, 0.27458556460667E+00001, -.29122526249704E-00013, 0.16297466727860E-00001, -.85490646432938E-00002, 0.23273750394573E-00004
0.15360956070000E-00002, 0.14434486495276E+00001, 0.27423085196497E+00001, 0.23899186881125E-00004, 0.14271721644838E+00001, 0.27508568526128E+00001, -.30296586712626E-00013, 0.16276485043792E-00001, -.85483329631126E-00002, 0.23899186911422E-00004
0.15383512540000E-00002, 0.14185037181999E+00001, 0.27487498381187E+00001, 0.23483603879060E-00004, 0.14022395501399E+00001, 0.27572866797760E+00001, -.35656311344504E-00013, 0.16264168059945E-00001, -.85368416573566E-00002, 0.23483603914716E-00004
0.15406069010000E-00002, 0.13825345289092E+00001, 0.27482563321650E+00001, 0.21800668186922E-00004, 0.13662830268375E+00001, 0.27567637085046E+00001, -.39866582842155E-00013, 0.16251502071650E-00001, -.85073763395206E-00002, 0.21800668226789E-00004
0.15428625480000E-00002, 0.13404580733689E+00001, 0.27453723054329E+00001, 0.19873869849747E-00004, 0.13242316964565E+00001, 0.27538367441282E+00001, -.43443125439858E-00013, 0.16226376912432E-00001, -.84644386952809E-00002, 0.19873869893190E-00004
0.15451181950000E-00002, 0.12920674748500E+00001, 0.27395896137830E+00001, 0.18711994747133E-00004, 0.12758682850045E+00001, 0.27480010958573E+00001, -.55000760178109E-00013, 0.16199189845468E-00001, -.84114820743051E-00002, 0.18711994802134E-00004
0.15473738420000E-00002, 0.12676570761145E+00001, 0.27202727701226E+00001, 0.18462996131447E-00004, 0.12514642012038E+00001, 0.27286503380370E+00001, -.51762395817801E-00013, 0.16192874910780E-00001, -.83775679144191E-00002, 0.18462996183210E-00004
0.15496294890000E-00002, 0.12640574376948E+00001, 0.27028584356045E+00001, 0.16895745700705E-00004, 0.12478645858275E+00001, 0.27112197244495E+00001, -.44396756466238E-00013, 0.16192851867270E-00001, -.83612888450623E-00002, 0.16895745745102E-00004
0.15518851360000E-00002, 0.12787528770756E+00001, 0.27045891488542E+00001, 0.13328242693872E-00004, 0.12625587102226E+00001, 0.27129488791948E+00001, -.40526527237030E-00013, 0.16194166853020E-00001, -.83597303406674E-00002, 0.13328242734399E-00004
0.15541407830000E-00002, 0.13042399106044E+00001, 0.27170928617300E+00001, 0.65271302813997E-00005, 0.12880273255737E+00001, 0.27254389871622E+00001, -.38434737462061E-00013, 0.16212585030647E-00001, -.83461254321476E-00002, 0.65271303198345E-00005
0.15563964300000E-00002, 0.13398710232898E+00001, 0.27308658457292E+00001, -.42639612882903E-00006, 0.13236342883354E+00001, 0.27391913300669E+00001, -.38734946129565E-00013, 0.16236734954436E-00001, -.83254843376996E-00002, -.42639609009408E-00006
0.15586520770000E-00002, 0.13899923743758E+00001, 0.27224696398028E+00001, -.59513174960681E-00005, 0.13737359982991E+00001, 0.27307819109044E+00001, -.37899019506927E-00013, 0.16256376076661E-00001, -.83122711016579E-00002, -.59513174581691E-00005
0.15609077240000E-00002, 0.14250922338589E+00001, 0.27037403614553E+00001, -.89152343349567E-00005, 0.14088200156106E+00001, 0.27120471097613E+00001, -.40983145701247E-00013, 0.16272218248300E-00001, -.83067483059146E-00002, -.89152342939735E-00005
0.15631633710000E-00002, 0.14203177141631E+00001, 0.26682914946770E+00001, -.88122170620656E-00005, 0.14040388056787E+00001, 0.26766028925694E+00001, -.38413849956437E-00013, 0.16278908484420E-00001, -.83113978923153E-00002, -.88122170236518E-00005
0.15654190180000E-00002, 0.14147008214162E+00001, 0.26410806921225E+00001, -.81853314659851E-00005, 0.13984201401651E+00001, 0.26493934541631E+00001, -.41071843580426E-00013, 0.16280681251127E-00001, -.83127620405695E-00002, -.81853314249133E-00005
0.15676746650000E-00002, 0.13999908219993E+00001, 0.26165092049782E+00001, -.91757733769950E-00005, 0.13837150197411E+00001, 0.26248035100241E+00001, -.44212480020505E-00013, 0.16275802258170E-00001, -.82943050458340E-00002, -.91757733327825E-00005
0.15699303120000E-00002, 0.13759237388032E+00001, 0.25960920889830E+00001, -.10483565776554E-00004, 0.13596671957524E+00001, 0.26043501701894E+00001, -.42033466437761E-00013, 0.16256543050770E-00001, -.82580812064374E-00002, -.10483565734520E-00004
0.15721859590000E-00002, 0.13108815880731E+00001, 0.25729771233177E+00001, -.11021150245259E-00004, 0.12946544989179E+00001, 0.25812092019944E+00001, -.40283108053623E-00013, 0.16227089155188E-00001, -.82320786766481E-00002, -.11021150204976E-00004
0.15744416060000E-00002, 0.12533351610387E+00001, 0.25682306536157E+00001, -.11434316126803E-00004, 0.12371418957747E+00001, 0.25764486684456E+00001, -.40243247251779E-00013, 0.16193265263935E-00001, -.82180148299176E-00002, -.11434316086560E-00004
0.15766972530000E-00002, 0.12436201358158E+00001, 0.25797472471577E+00001, -.13922963243342E-00004, 0.12274589703994E+00001, 0.25879545384095E+00001, -.37945456312887E-00013, 0.16161165416461E-00001, -.82072912518542E-00002, -.13922963205396E-00004
0.15789529000000E-00002, 0.12672606674821E+00001, 0.26254306822769E+00001, -.16113080285410E-00004, 0.12511259549661E+00001, 0.26336134448883E+00001, -.40257814771442E-00013, 0.16134712515973E-00001, -.81827626114339E-00002, -.16113080245152E-00004
0.15789529000000E-00002, 0.12672606674821E+00001, 0.26254306822769E+00001, -.16113080285410E-00004, 0.12511259549661E+00001, 0.26336134448883E+00001, -.40257814771442E-00013, 0.16134712515973E-00001, -.81827626114339E-00002, -.16113080245152E-00004
0.15812085470000E-00002, 0.13084122193257E+00001, 0.27088892411519E+00001, -.15071574628284E-00004, 0.12923016569016E+00001, 0.27170501796790E+00001, -.43930330641282E-00013, 0.16110562424159E-00001, -.81609385270896E-00002, -.15071574584354E-00004
0.15834641940000E-00002, 0.13740897183517E+00001, 0.28180917968173E+00001, -.12393543606390E-00004, 0.13579954515582E+00001, 0.28262408199338E+00001, -.40582115874612E-00013, 0.16094266793442E-00001, -.81490231165634E-00002, -.12393543565808E-00004
0.15857198410000E-00002, 0.14211255295714E+00001, 0.28747377472643E+00001, -.77643148828657E-00005, 0.14050330266891E+00001, 0.28828730698398E+00001, -.40745396946143E-00013, 0.16092502882345E-00001, -.81353225755608E-00002, -.77643148421203E-00005
0.15879754880000E-00002, 0.14431273790474E+00001, 0.29003818875832E+00001, -.24176694486244E-00005, 0.14270218174351E+00001, 0.29084836947096E+00001, -.41379741887088E-00013, 0.16105561612300E-00001, -.81018071264558E-00002, -.24176694072446E-00005
0.15902311350000E-00002, 0.14319255342206E+00001, 0.28888793524145E+00001, 0.69411302901025E-00006, 0.14158164050293E+00001, 0.28969383273479E+00001, -.45475857033561E-00013, 0.16109129191241E-00001, -.80589749333673E-00002, 0.69411307448611E-00006
0.15924867820000E-00002, 0.13681658170167E+00001, 0.28099865366986E+00001, 0.12513056575878E-00005, 0.13520614011908E+00001, 0.28180115571576E+00001, -.47852690836183E-00013, 0.16104415825915E-00001, -.80250204589692E-00002, 0.12513057054405E-00005
0.15947424290000E-00002, 0.13139891893576E+00001, 0.27115094944252E+00001, 0.11982883921620E-00005, 0.12978892537899E+00001, 0.27195095128171E+00001, -.48859760537502E-00013, 0.16099935567643E-00001, -.80000183918967E-00002, 0.11982884410217E-00005
0.15969980760000E-00002, 0.13040876960401E+00001, 0.26298016445157E+00001, 0.21378006994133E-00005, 0.12880027991577E+00001, 0.26377874706475E+00001, -.46606843090815E-00013, 0.16084896882381E-00001, -.79858261317846E-00002, 0.21378007460201E-00005
0.15992537230000E-00002, 0.13254309017469E+00001, 0.25660183423153E+00001, 0.25014239027739E-00005, 0.13093584949586E+00001, 0.25740146555570E+00001, -.41476936637324E-00013, 0.16072406788318E-00001, -.79963132417488E-00002, 0.25014239442508E-00005
0.16015093700000E-00002, 0.13471422728678E+00001, 0.25576125556891E+00001, 0.19764294520480E-00005, 0.13310775615526E+00001, 0.25656491665810E+00001, -.35864120903574E-00013, 0.16064711315113E-00001, -.80366108919345E-00002, 0.19764294879121E-00005
0.16037650170000E-00002, 0.13517214066027E+00001, 0.25917573388038E+00001, 0.15584551215501E-00005, 0.13356541837234E+00001, 0.25998421285609E+00001, -.35067027561810E-00013, 0.16067222879322E-00001, -.80847897570709E-00002, 0.15584551566171E-00005
0.16060206640000E-00002, 0.13782193738232E+00001, 0.26470638581154E+00001, 0.28844229804584E-00005, 0.13621466801624E+00001, 0.26551825007611E+00001, -.33333229232894E-00013, 0.16072693660754E-00001, -.81186426456995E-00002, 0.28844230137917E-00005
0.16082763110000E-00002, 0.14075650776776E+00001, 0.26988397223595E+00001, 0.53148332439727E-00005, 0.13914830910515E+00001, 0.27069722659873E+00001, -.34620601074510E-00013, 0.16081986626085E-00001, -.81325436277666E-00002, 0.53148332785933E-00005
0.16105319580000E-00002, 0.14038395195598E+00001, 0.27039311224477E+00001, 0.74054046756753E-00005, 0.13877615902722E+00001, 0.27120730348129E+00001, -.35594425618020E-00013, 0.16077929287628E-00001, -.81419123651667E-00002, 0.74054047112697E-00005
0.16127876050000E-00002, 0.13696032589323E+00001, 0.26569274151831E+00001, 0.76474484295234E-00005, 0.13535560014005E+00001, 0.26650735221418E+00001, -.40095453763353E-00013, 0.16047257531794E-00001, -.81461069587123E-00002, 0.76474484696189E-00005
0.16150432520000E-00002, 0.13513389338729E+00001, 0.26263059167641E+00001, 0.72766116678452E-00005, 0.13353189040391E+00001, 0.26344282035282E+00001, -.42788123392306E-00013, 0.16020029833770E-00001, -.81222867641575E-00002, 0.72766117106333E-00005
0.16172988990000E-00002, 0.13472642785028E+00001, 0.26226265653348E+00001, 0.67198980316923E-00005, 0.13312335222449E+00001, 0.26307178639832E+00001, -.48094936486254E-00013, 0.16030756257859E-00001, -.80912986484203E-00002, 0.67198980797873E-00005
0.16195545460000E-00002, 0.13401409308009E+00001, 0.26453427439753E+00001, 0.46890152835826E-00005, 0.13241021768433E+00001, 0.26534178542407E+00001, -.43209860513398E-00013, 0.16038753957608E-00001, -.80751102653419E-00002, 0.46890153267925E-00005
0.16218101930000E-00002, 0.13347918663888E+00001, 0.26410375721522E+00001, 0.36847052534739E-00005, 0.13187553763734E+00001, 0.26490968944846E+00001, -.39998779142355E-00013, 0.16036490015450E-00001, -.80593223323567E-00002, 0.36847052934727E-00005
0.16240658400000E-00002, 0.13430595623155E+00001, 0.26540137751961E+00001, -.18452745749351E-00006, 0.13270161158435E+00001, 0.26620564332152E+00001, -.37770112627680E-00013, 0.16043446471947E-00001, -.80426580190649E-00002, -.18452741972339E-00006
0.16263214870000E-00002, 0.13666652427271E+00001, 0.26934602546451E+00001, -.57868436837799E-00005, 0.13506173548477E+00001, 0.27014922157273E+00001, -.40743674304347E-00013, 0.16047887879381E-00001, -.80319610821889E-00002, -.57868436430362E-00005
0.16285771340000E-00002, 0.13723071129243E+00001, 0.26986664264270E+00001, -.92908120124455E-00005, 0.13562584796939E+00001, 0.27066828329511E+00001, -.42615417308744E-00013, 0.16048633230398E-00001, -.80164065240589E-00002, -.92908119698301E-00005
0.16308327810000E-00002, 0.13637172623576E+00001, 0.26584035746914E+00001, -.12496657985157E-00004, 0.13476794768217E+00001, 0.26663998952175E+00001, -.46746755091389E-00013, 0.16037785535968E-00001, -.79963205260658E-00002, -.12496657938411E-00004
0.16330884280000E-00002, 0.13789476674738E+00001, 0.26126526263241E+00001, -.16578731740985E-00004, 0.13629200604179E+00001, 0.26206339723894E+00001, -.43601996135659E-00013, 0.16027607055931E-00001, -.79813460652630E-00002, -.16578731697383E-00004
0.16353440750000E-00002, 0.14017488579999E+00001, 0.26172244009975E+00001, -.21556826582865E-00004, 0.13857399923499E+00001, 0.26252051793129E+00001, -.39936885348619E-00013, 0.16008865650045E-00001, -.79807783154280E-00002, -.21556826542928E-00004
0.16353440750000E-00002, 0.14017488579999E+00001, 0.26172244009975E+00001, -.21556826582865E-00004, 0.13857399923499E+00001, 0.26252051793129E+00001, -.39936885348619E-00013, 0.16008865650045E-00001, -.79807783154280E-00002, -.21556826542928E-00004
0.16375997220000E-00002, 0.14110980277089E+00001, 0.26081041966063E+00001, -.26799663340515E-00004, 0.13951134706171E+00001, 0.26160825811381E+00001, -.45084741879192E-00013, 0.15984557091742E-00001, -.79783845317360E-00002, -.26799663295431E-00004
0.16398553690000E-00002, 0.14209317872117E+00001, 0.25898992401238E+00001, -.30609070928869E-00004, 0.14049630781544E+00001, 0.25978641819453E+00001, -.45124070176215E-00013, 0.15968709057299E-00001, -.79649418215303E-00002, -.30609070883744E-00004
0.16421110160000E-00002, 0.14214606381290E+00001, 0.25897674403963E+00001, -.35134392872132E-00004, 0.14054879897276E+00001, 0.25977183353622E+00001, -.39662429727265E-00013, 0.15972648401336E-00001, -.79508949658547E-00002, -.35134392832469E-00004
0.16443666630000E-00002, 0.14348618728717E+00001, 0.26007532603767E+00001, -.38609434820529E-00004, 0.14188676242650E+00001, 0.26087012739529E+00001, -.40059740836098E-00013, 0.15994248606711E-00001, -.79480135761855E-00002, -.38609434780469E-00004
0.16466223100000E-00002, 0.14269079261075E+00001, 0.25953427367831E+00001, -.40968964343464E-00004, 0.14108804737317E+00001, 0.26032924520164E+00001, -.42705453136808E-00013, 0.16027452375789E-00001, -.79497152333445E-00002, -.40968964300758E-00004
0.16488779570000E-00002, 0.13880937570301E+00001, 0.25912563445195E+00001, -.42707176632922E-00004, 0.13720540203615E+00001, 0.25992115081559E+00001, -.40053289780815E-00013, 0.16039736668620E-00001, -.79551636364099E-00002, -.42707176592869E-00004
0.16511336040000E-00002, 0.13331755180504E+00001, 0.25807426640953E+00001, -.42971638977003E-00004, 0.13171514019751E+00001, 0.25886954407274E+00001, -.41245677039029E-00013, 0.16024116075286E-00001, -.79527766321138E-00002, -.42971638935757E-00004
0.16533892510000E-00002, 0.12899388287948E+00001, 0.25986851657330E+00001, -.41912669233394E-00004, 0.12739479497234E+00001, 0.26066183794393E+00001, -.35417511118563E-00013, 0.15990879071408E-00001, -.79332137063293E-00002, -.41912669197976E-00004
0.16556448980000E-00002, 0.12799901505774E+00001, 0.26178194684789E+00001, -.42130958586829E-00004, 0.12640141071139E+00001, 0.26257187156259E+00001, -.35038984106181E-00013, 0.15976043463502E-00001, -.78992471469323E-00002, -.42130958551790E-00004
0.16579005450000E-00002, 0.13344168787099E+00001, 0.26363122012057E+00001, -.44893033710580E-00004, 0.13183957288733E+00001, 0.26442015310673E+00001, -.36651745879649E-00013, 0.16021149836620E-00001, -.78893298615931E-00002, -.44893033673928E-00004
0.16601561920000E-00002, 0.14174553383328E+00001, 0.26591582548557E+00001, -.47462164168976E-00004, 0.14013628565343E+00001, 0.26670709474986E+00001, -.33031656490578E-00013, 0.16092481798470E-00001, -.79126926428406E-00002, -.47462164135944E-00004
0.16624118390000E-00002, 0.14783545592938E+00001, 0.27044065401192E+00001, -.49671769897060E-00004, 0.14622129292746E+00001, 0.27123420036249E+00001, -.33585224892848E-00013, 0.16141630019241E-00001, -.79354635057220E-00002, -.49671769863475E-00004
0.16646674860000E-00002, 0.14721191327594E+00001, 0.26950090230767E+00001, -.51074873922420E-00004, 0.14559579174994E+00001, 0.27029456447263E+00001, -.37409156464754E-00013, 0.16161215259980E-00001, -.79366216495981E-00002, -.51074873885011E-00004
0.16669231330000E-00002, 0.14290902160391E+00001, 0.26556284391766E+00001, -.50488157915933E-00004, 0.14129415170094E+00001, 0.26635549167063E+00001, -.46332736501683E-00013, 0.16148699029643E-00001, -.79264775296494E-00002, -.50488157869600E-00004
0.16691787800000E-00002, 0.13824216144477E+00001, 0.26087004992102E+00001, -.49805749787104E-00004, 0.13662986231970E+00001, 0.26166004006524E+00001, -.42748159997486E-00013, 0.16122991250663E-00001, -.78999014422379E-00002, -.49805749744356E-00004
0.16714344270000E-00002, 0.13504006355889E+00001, 0.25577072246008E+00001, -.49875786711542E-00004, 0.13342974622340E+00001, 0.25655848967526E+00001, -.42702459661295E-00013, 0.16103173354898E-00001, -.78776721518460E-00002, -.49875786668839E-00004
0.16736900740000E-00002, 0.13469337330345E+00001, 0.25639724272455E+00001, -.53319294955778E-00004, 0.13308530649874E+00001, 0.25718474559611E+00001, -.46168247354742E-00013, 0.16080668047084E-00001, -.78750287155387E-00002, -.53319294909610E-00004
0.16759457210000E-00002, 0.13546450294986E+00001, 0.26287031039223E+00001, -.59594750167634E-00004, 0.13385968189447E+00001, 0.26365942009518E+00001, -.47013775342374E-00013, 0.16048210553950E-00001, -.78910970294584E-00002, -.59594750120620E-00004
0.16782013680000E-00002, 0.13603418718991E+00001, 0.26502677977157E+00001, -.63155919212156E-00004, 0.13443333412109E+00001, 0.26581920906409E+00001, -.44606329336361E-00013, 0.16008530688198E-00001, -.79242929251785E-00002, -.63155919167549E-00004
0.16804570150000E-00002, 0.13809177127695E+00001, 0.26516237085584E+00001, -.62193669133380E-00004, 0.13649202108895E+00001, 0.26595911328468E+00001, -.36790254338700E-00013, 0.15997501879998E-00001, -.79674242884440E-00002, -.62193669096589E-00004
0.16827126620000E-00002, 0.13688616562454E+00001, 0.26289807784104E+00001, -.59416284194699E-00004, 0.13528621625219E+00001, 0.26369782693495E+00001, -.39443032734598E-00013, 0.15999493723498E-00001, -.79974909390670E-00002, -.59416284155256E-00004
0.16849683090000E-00002, 0.13492937769541E+00001, 0.25705929682082E+00001, -.56660433603116E-00004, 0.13332685559102E+00001, 0.25786020849666E+00001, -.40724650673484E-00013, 0.16025221043959E-00001, -.80091167584427E-00002, -.56660433562391E-00004
0.16872239560000E-00002, 0.13465666996932E+00001, 0.25367224768129E+00001, -.54112629552421E-00004, 0.13305157203842E+00001, 0.25447220278993E+00001, -.40869000964033E-00013, 0.16050979308992E-00001, -.79995510863870E-00002, -.54112629511552E-00004
0.16894796030000E-00002, 0.13589615508738E+00001, 0.25151875576705E+00001, -.52753407351356E-00004, 0.13428860455829E+00001, 0.25231762872662E+00001, -.47200271513414E-00013, 0.16075505290854E-00001, -.79887295957045E-00002, -.52753407304156E-00004
0.16917352500000E-00002, 0.13610415308953E+00001, 0.25004022901462E+00001, -.52011101833873E-00004, 0.13449421445005E+00001, 0.25083849801171E+00001, -.47020963668048E-00013, 0.16099386394840E-00001, -.79826899708324E-00002, -.52011101786852E-00004
0.16917352500000E-00002, 0.13610415308953E+00001, 0.25004022901462E+00001, -.52011101833873E-00004, 0.13449421445005E+00001, 0.25083849801171E+00001, -.47020963668048E-00013, 0.16099386394840E-00001, -.79826899708324E-00002, -.52011101786852E-00004
0.16939908970000E-00002, 0.13810603182269E+00001, 0.25073072302170E+00001, -.53225593044209E-00004, 0.13649400195261E+00001, 0.25152857801724E+00001, -.40231218415254E-00013, 0.16120298700761E-00001, -.79785499554596E-00002, -.53225593003978E-00004
0.16962465440000E-00002, 0.14469126138189E+00001, 0.25793132942495E+00001, -.55830358305188E-00004, 0.14307699493477E+00001, 0.25873042522489E+00001, -.39224995472910E-00013, 0.16142664471195E-00001, -.79909579994706E-00002, -.55830358265963E-00004
0.16985021910000E-00002, 0.14916724681045E+00001, 0.26528042928040E+00001, -.57241718496622E-00004, 0.14755035613892E+00001, 0.26608364675328E+00001, -.31915631861615E-00013, 0.16168906715289E-00001, -.80321747287453E-00002, -.57241718464706E-00004
0.17007578380000E-00002, 0.14604176861096E+00001, 0.26718297111691E+00001, -.55619866941730E-00004, 0.14442302271439E+00001, 0.26799100422142E+00001, -.35380815407285E-00013, 0.16187458965745E-00001, -.80803310451089E-00002, -.55619866906349E-00004
0.17030134850000E-00002, 0.14069524695939E+00001, 0.26716902942638E+00001, -.53099538737708E-00004, 0.13907495174842E+00001, 0.26798091406514E+00001, -.38352538461842E-00013, 0.16202952109719E-00001, -.81188463875938E-00002, -.53099538699356E-00004
0.17052691320000E-00002, 0.13829134203610E+00001, 0.26611143003303E+00001, -.52981185781362E-00004, 0.13666856247299E+00001, 0.26692481290691E+00001, -.38742528063929E-00013, 0.16227795631039E-00001, -.81338287388388E-00002, -.52981185742619E-00004
0.17075247790000E-00002, 0.13583106587306E+00001, 0.26507020602472E+00001, -.51831839416341E-00004, 0.13420539802855E+00001, 0.26588174452992E+00001, -.39595401365160E-00013, 0.16256678445085E-00001, -.81153850520205E-00002, -.51831839376745E-00004
0.17097804260000E-00002, 0.13356266894007E+00001, 0.26467801528468E+00001, -.51537727441747E-00004, 0.13193531791329E+00001, 0.26548618778959E+00001, -.44468666595905E-00013, 0.16273510267810E-00001, -.80817250490628E-00002, -.51537727397279E-00004
0.17120360730000E-00002, 0.13189197838558E+00001, 0.26295294520588E+00001, -.50432512019345E-00004, 0.13026444849811E+00001, 0.26375915786379E+00001, -.47624523339406E-00013, 0.16275298874685E-00001, -.80621265791214E-00002, -.50432511971720E-00004
0.17142917200000E-00002, 0.13331665219949E+00001, 0.26211457395580E+00001, -.48226307671545E-00004, 0.13169017026000E+00001, 0.26291953110967E+00001, -.46645994367205E-00013, 0.16264819394897E-00001, -.80495715386518E-00002, -.48226307624899E-00004
0.17165473670000E-00002, 0.13503217236474E+00001, 0.26307019403113E+00001, -.47459647195487E-00004, 0.13340590186878E+00001, 0.26387634952826E+00001, -.48164787965553E-00013, 0.16262704959613E-00001, -.80615549712882E-00002, -.47459647147322E-00004
0.17188030140000E-00002, 0.13609170113270E+00001, 0.26600726994154E+00001, -.44194716890725E-00004, 0.13446465925968E+00001, 0.26681843929926E+00001, -.46648030588372E-00013, 0.16270418730207E-00001, -.81116935772498E-00002, -.44194716844077E-00004
0.17210586610000E-00002, 0.13820859139065E+00001, 0.26942436617805E+00001, -.39400735524244E-00004, 0.13658049015204E+00001, 0.27024213630226E+00001, -.44338011119101E-00013, 0.16281012386098E-00001, -.81777012421047E-00002, -.39400735479906E-00004
0.17233143080000E-00002, 0.13956429480276E+00001, 0.27034432601102E+00001, -.38610975705312E-00004, 0.13793517489518E+00001, 0.27116869356844E+00001, -.41916514304606E-00013, 0.16291199075742E-00001, -.82436755741633E-00002, -.38610975663396E-00004
0.17255699550000E-00002, 0.13936237446735E+00001, 0.26738796651977E+00001, -.41486409222892E-00004, 0.13773087424760E+00001, 0.26821762240028E+00001, -.40541114907245E-00013, 0.16315002197547E-00001, -.82965588051292E-00002, -.41486409182351E-00004
0.17278256020000E-00002, 0.13933782148523E+00001, 0.26340475786152E+00001, -.43339116423151E-00004, 0.13770175948997E+00001, 0.26423691852371E+00001, -.40039024780977E-00013, 0.16360619952666E-00001, -.83216066219265E-00002, -.43339116383112E-00004
0.17300812490000E-00002, 0.14237315594778E+00001, 0.25926413845347E+00001, -.42172687170895E-00004, 0.14073112060294E+00001, 0.26009710689678E+00001, -.38279822133863E-00013, 0.16420353448485E-00001, -.83296844330795E-00002, -.42172687132615E-00004
0.17323368960000E-00002, 0.14714492646307E+00001, 0.25739345918339E+00001, -.41564195453043E-00004, 0.14549642064123E+00001, 0.25822691606129E+00001, -.37684320909184E-00013, 0.16485058218447E-00001, -.83345687789944E-00002, -.41564195415359E-00004
0.17345925430000E-00002, 0.15243350363858E+00001, 0.25595589121709E+00001, -.44433763964490E-00004, 0.15077961434528E+00001, 0.25679038178043E+00001, -.36172378042582E-00013, 0.16538892932942E-00001, -.83449056333729E-00002, -.44433763928318E-00004
0.17368481900000E-00002, 0.15432003496183E+00001, 0.25501419402669E+00001, -.51106205103902E-00004, 0.15266468033610E+00001, 0.25585000225964E+00001, -.36518562756857E-00013, 0.16553546257263E-00001, -.83580823295002E-00002, -.51106205067383E-00004
0.17391038370000E-00002, 0.15083730698521E+00001, 0.25647212116390E+00001, -.56706810211373E-00004, 0.14918201450094E+00001, 0.25730839133770E+00001, -.41150095270928E-00013, 0.16552924842636E-00001, -.83627017380632E-00002, -.56706810170223E-00004
0.17413594840000E-00002, 0.14439398915292E+00001, 0.25663107276093E+00001, -.59687049905004E-00004, 0.14273920298286E+00001, 0.25746841436208E+00001, -.46168508130186E-00013, 0.16547861700604E-00001, -.83734160114780E-00002, -.59687049858836E-00004
0.17436151310000E-00002, 0.14046218658363E+00001, 0.25477795270674E+00001, -.65573526202898E-00004, 0.13880805539418E+00001, 0.25561668447160E+00001, -.45236342675291E-00013, 0.16541311894499E-00001, -.83873176486239E-00002, -.65573526157662E-00004
0.17458707780000E-00002, 0.13907316118014E+00001, 0.25286931444829E+00001, -.72901562598797E-00004, 0.13742099084447E+00001, 0.25370857149525E+00001, -.45035032594647E-00013, 0.16521703356625E-00001, -.83925704695711E-00002, -.72901562553762E-00004
0.17481264250000E-00002, 0.13968471558185E+00001, 0.25189013091987E+00001, -.75062423798312E-00004, 0.13803401985943E+00001, 0.25272935235702E+00001, -.45890759645300E-00013, 0.16506957224138E-00001, -.83922143714825E-00002, -.75062423752422E-00004
0.17481264250000E-00002, 0.13968471558185E+00001, 0.25189013091987E+00001, -.75062423798312E-00004, 0.13803401985943E+00001, 0.25272935235702E+00001, -.45890759645300E-00013, 0.16506957224138E-00001, -.83922143714825E-00002, -.75062423752422E-00004
0.17503820720000E-00002, 0.14094768642672E+00001, 0.25296322152388E+00001, -.76618520949726E-00004, 0.13929804508636E+00001, 0.25380309915466E+00001, -.43548643903295E-00013, 0.16496413403654E-00001, -.83987763077579E-00002, -.76618520906177E-00004
0.17526377190000E-00002, 0.14265348051239E+00001, 0.25484578069404E+00001, -.78115219906253E-00004, 0.14100551224427E+00001, 0.25568581044785E+00001, -.37864383373168E-00013, 0.16479682681224E-00001, -.84002975381215E-00002, -.78115219868389E-00004
0.17548933660000E-00002, 0.14527812833765E+00001, 0.25926478180537E+00001, -.79578290257321E-00004, 0.14363097612932E+00001, 0.26010455408323E+00001, -.40282361582585E-00013, 0.16471522083293E-00001, -.83977227785652E-00002, -.79578290217039E-00004
0.17571490130000E-00002, 0.14884122153219E+00001, 0.26518781715405E+00001, -.82152843995437E-00004, 0.14719412680326E+00001, 0.26602808281786E+00001, -.41001832973658E-00013, 0.16470947289280E-00001, -.84026566380458E-00002, -.82152843954435E-00004
0.17594046600000E-00002, 0.15128159927979E+00001, 0.26905020866955E+00001, -.83887698821149E-00004, 0.14963121577451E+00001, 0.26989076807455E+00001, -.41460489443757E-00013, 0.16503835052781E-00001, -.84055940499251E-00002, -.83887698779688E-00004
0.17616603070000E-00002, 0.15272806239527E+00001, 0.27021086689836E+00001, -.84610310772264E-00004, 0.15107121662171E+00001, 0.27105256373090E+00001, -.44906218333882E-00013, 0.16568457735633E-00001, -.84169683254656E-00002, -.84610310727358E-00004
0.17639159540000E-00002, 0.15326414741419E+00001, 0.26883817901847E+00001, -.86031324334878E-00004, 0.15160143370016E+00001, 0.26968357794983E+00001, -.42505834042976E-00013, 0.16627137140285E-00001, -.84539893135420E-00002, -.86031324292373E-00004
0.17661716010000E-00002, 0.15241175430257E+00001, 0.26674078469594E+00001, -.86704447676755E-00004, 0.15074431216323E+00001, 0.26758999801396E+00001, -.41622765468401E-00013, 0.16674421393406E-00001, -.84921331801359E-00002, -.86704447635132E-00004
0.17684272480000E-00002, 0.14985460741120E+00001, 0.26632877269061E+00001, -.88402896722123E-00004, 0.14818514949369E+00001, 0.26718033682306E+00001, -.44767463111915E-00013, 0.16694579175011E-00001, -.85156413244124E-00002, -.88402896677355E-00004
0.17706828950000E-00002, 0.14827022988942E+00001, 0.26753400304420E+00001, -.90598911243922E-00004, 0.14660091719967E+00001, 0.26838651439993E+00001, -.45318488563717E-00013, 0.16693126897449E-00001, -.85251135572720E-00002, -.90598911198603E-00004
0.17729385420000E-00002, 0.14809832856812E+00001, 0.26820114857431E+00001, -.92160835453687E-00004, 0.14643055683038E+00001, 0.26905317053686E+00001, -.42240382923580E-00013, 0.16677717377364E-00001, -.85202196255244E-00002, -.92160835411446E-00004
0.17751941890000E-00002, 0.14812291629924E+00001, 0.26619458928223E+00001, -.91826290707050E-00004, 0.14645726163769E+00001, 0.26704671717247E+00001, -.37879976034042E-00013, 0.16656546615496E-00001, -.85212789023707E-00002, -.91826290669170E-00004
0.17774498360000E-00002, 0.14686476113498E+00001, 0.26465323580541E+00001, -.93577618491937E-00004, 0.14520103250221E+00001, 0.26550579851420E+00001, -.34760404582892E-00013, 0.16637286327713E-00001, -.85256270879322E-00002, -.93577618457176E-00004
0.17797054830000E-00002, 0.14503345966331E+00001, 0.26351695501788E+00001, -.97161568218741E-00004, 0.14337034958129E+00001, 0.26437045610539E+00001, -.30777633919073E-00013, 0.16631100820232E-00001, -.85350108750900E-00002, -.97161568187963E-00004
0.17819611300000E-00002, 0.14347061460863E+00001, 0.26049603498336E+00001, -.10099681744917E-00003, 0.14180529026419E+00001, 0.26135045664037E+00001, -.31520815460820E-00013, 0.16653243444437E-00001, -.85442165701348E-00002, -.10099681741765E-00003
0.17842167770000E-00002, 0.14053391650567E+00001, 0.25401435872446E+00001, -.10360859376141E-00003, 0.13886348828469E+00001, 0.25487124284654E+00001, -.39283691397789E-00013, 0.16704282209791E-00001, -.85688412208018E-00002, -.10360859372213E-00003
0.17864724240000E-00002, 0.13690760361433E+00001, 0.24813096590969E+00001, -.10698003067681E-00003, 0.13523248981036E+00001, 0.24899050349441E+00001, -.41931343294025E-00013, 0.16751138039716E-00001, -.85953758472492E-00002, -.10698003063488E-00003
0.17887280710000E-00002, 0.13676421103913E+00001, 0.24778561795794E+00001, -.11140562296428E-00003, 0.13508668502689E+00001, 0.24864847442593E+00001, -.47917435577263E-00013, 0.16775260122440E-00001, -.86285646799253E-00002, -.11140562291637E-00003
0.17909837180000E-00002, 0.13781723986334E+00001, 0.25093075500210E+00001, -.11205062667514E-00003, 0.13613917568066E+00001, 0.25179745616550E+00001, -.44751110513837E-00013, 0.16780641826781E-00001, -.86670116340360E-00002, -.11205062663038E-00003
0.17932393650000E-00002, 0.14020823181602E+00001, 0.25633372576907E+00001, -.10729758534602E-00003, 0.13853034026126E+00001, 0.25720278072586E+00001, -.41112329769500E-00013, 0.16778915547605E-00001, -.86905495678165E-00002, -.10729758530491E-00003
0.17954950120000E-00002, 0.14414394892161E+00001, 0.26022947537857E+00001, -.99685541055648E-00004, 0.14246604117071E+00001, 0.26109967435270E+00001, -.42301155346669E-00013, 0.16779077508985E-00001, -.87019897412478E-00002, -.99685541013347E-00004
0.17977506590000E-00002, 0.14717760298351E+00001, 0.26134201213706E+00001, -.94368826172442E-00004, 0.14549920363713E+00001, 0.26221236146282E+00001, -.44997396801363E-00013, 0.16783993463763E-00001, -.87034932575701E-00002, -.94368826127444E-00004
0.18000063060000E-00002, 0.14832869934369E+00001, 0.26049092358901E+00001, -.87573267411946E-00004, 0.14664854431517E+00001, 0.26136308668572E+00001, -.42357387755118E-00013, 0.16801550285220E-00001, -.87216309671862E-00002, -.87573267369588E-00004
0.18022619530000E-00002, 0.14883551442058E+00001, 0.25813775098372E+00001, -.79070129199560E-00004, 0.14715216421099E+00001, 0.25901463206256E+00001, -.45865392354530E-00013, 0.16833502095859E-00001, -.87688107883571E-00002, -.79070129153694E-00004
0.18045176000000E-00002, 0.14841452371465E+00001, 0.25557058567807E+00001, -.70681046211933E-00004, 0.14672759790927E+00001, 0.25645393294728E+00001, -.48305512838313E-00013, 0.16869258053760E-00001, -.88334726921330E-00002, -.70681046163628E-00004
0.18045176000000E-00002, 0.14841452371465E+00001, 0.25557058567807E+00001, -.70681046211933E-00004, 0.14672759790927E+00001, 0.25645393294728E+00001, -.48305512838313E-00013, 0.16869258053760E-00001, -.88334726921330E-00002, -.70681046163628E-00004
0.18067732470000E-00002, 0.14730831032484E+00001, 0.25059018187789E+00001, -.62798023703424E-00004, 0.14561816085975E+00001, 0.25147984852457E+00001, -.50000629783019E-00013, 0.16901494650893E-00001, -.88966664668354E-00002, -.62798023653423E-00004
0.18090288940000E-00002, 0.14509544269895E+00001, 0.24613339552313E+00001, -.56314295944188E-00004, 0.14340198584220E+00001, 0.24702686756436E+00001, -.45430979487858E-00013, 0.16934568567505E-00001, -.89347204123374E-00002, -.56314295898757E-00004
0.18112845410000E-00002, 0.14363237312011E+00001, 0.24483641749915E+00001, -.51158973651901E-00004, 0.14193571709914E+00001, 0.24573059252865E+00001, -.36167048969932E-00013, 0.16966560209619E-00001, -.89417502949988E-00002, -.51158973615734E-00004
0.18135401880000E-00002, 0.14191655848926E+00001, 0.24668319634943E+00001, -.45403891643009E-00004, 0.14021975607295E+00001, 0.24757596617269E+00001, -.33655290319613E-00013, 0.16968024163158E-00001, -.89276982325785E-00002, -.45403891609353E-00004
0.18157958350000E-00002, 0.14093174623402E+00001, 0.25282225903083E+00001, -.41246694671505E-00004, 0.13923616958859E+00001, 0.25371272913701E+00001, -.35542393794628E-00013, 0.16955766454306E-00001, -.89047010617779E-00002, -.41246694635962E-00004
0.18180514820000E-00002, 0.14226209778768E+00001, 0.26007618499390E+00001, -.37623733688917E-00004, 0.14056666768193E+00001, 0.26096500833284E+00001, -.37958029885021E-00013, 0.16954301057554E-00001, -.88882333893925E-00002, -.37623733650959E-00004
0.18203071290000E-00002, 0.14338643265348E+00001, 0.26670029717735E+00001, -.34999255909514E-00004, 0.14169060371435E+00001, 0.26758815453075E+00001, -.43026669071160E-00013, 0.16958289391342E-00001, -.88785735340211E-00002, -.34999255866488E-00004
0.18225627760000E-00002, 0.14333838144819E+00001, 0.27116860316765E+00001, -.36350606730182E-00004, 0.14164345628923E+00001, 0.27205585451331E+00001, -.39323288725638E-00013, 0.16949251589609E-00001, -.88725134565423E-00002, -.36350606690859E-00004
0.18248184230000E-00002, 0.14464056642674E+00001, 0.27491284414561E+00001, -.40285771749750E-00004, 0.14294699856610E+00001, 0.27579968260125E+00001, -.37936354567920E-00013, 0.16935678606423E-00001, -.88683845564148E-00002, -.40285771711814E-00004
0.18270740700000E-00002, 0.14676744068444E+00001, 0.27678547718234E+00001, -.41098248014713E-00004, 0.14507362447010E+00001, 0.27767197920133E+00001, -.36239660807004E-00013, 0.16938162143365E-00001, -.88650201899665E-00002, -.41098247978473E-00004
0.18293297170000E-00002, 0.14837816101804E+00001, 0.27418510596410E+00001, -.41357467654754E-00004, 0.14668345252200E+00001, 0.27507195473355E+00001, -.36006414748652E-00013, 0.16947084960348E-00001, -.88684876944561E-00002, -.41357467618748E-00004
0.18315853640000E-00002, 0.14785103205492E+00001, 0.26501573527563E+00001, -.42695702793473E-00004, 0.14615496078627E+00001, 0.26590458182198E+00001, -.37793364146133E-00013, 0.16960712686538E-00001, -.88884654634848E-00002, -.42695702755680E-00004
0.18338410110000E-00002, 0.14660552489946E+00001, 0.25503408985590E+00001, -.40383378891530E-00004, 0.14490501248234E+00001, 0.25592616020762E+00001, -.40943981210629E-00013, 0.17005124171211E-00001, -.89207035172086E-00002, -.40383378850586E-00004
0.18360966580000E-00002, 0.14528595939177E+00001, 0.25287768769088E+00001, -.39373109183593E-00004, 0.14358059002202E+00001, 0.25377250777443E+00001, -.37288874487372E-00013, 0.17053693697509E-00001, -.89482008354377E-00002, -.39373109146304E-00004
0.18383523050000E-00002, 0.14336858513520E+00001, 0.25430354304627E+00001, -.39505679308621E-00004, 0.14165937376067E+00001, 0.25520036766444E+00001, -.39434507706551E-00013, 0.17092113745300E-00001, -.89682461816558E-00002, -.39505679269187E-00004
0.18406079520000E-00002, 0.14164827240281E+00001, 0.25716346117018E+00001, -.39756378837628E-00004, 0.13993747433605E+00001, 0.25806190174946E+00001, -.37006967366790E-00013, 0.17107980667627E-00001, -.89844057928030E-00002, -.39756378800621E-00004
0.18428635990000E-00002, 0.13913394663153E+00001, 0.25938092927656E+00001, -.42553812085814E-00004, 0.13742240597718E+00001, 0.26028064231996E+00001, -.42509288622278E-00013, 0.17115406543534E-00001, -.89971304339722E-00002, -.42553812043304E-00004
0.18451192460000E-00002, 0.13771820771558E+00001, 0.26154433746938E+00001, -.44677539368815E-00004, 0.13600615955526E+00001, 0.26244522216023E+00001, -.41178319703237E-00013, 0.17120481603177E-00001, -.90088469084985E-00002, -.44677539327636E-00004
0.18473748930000E-00002, 0.13554176112312E+00001, 0.26320526954276E+00001, -.46649679420829E-00004, 0.13382905541529E+00001, 0.26410825666501E+00001, -.42977960327340E-00013, 0.17127057078347E-00001, -.90298712224978E-00002, -.46649679377851E-00004
0.18496305400000E-00002, 0.13634957494530E+00001, 0.26439040642038E+00001, -.47748321257817E-00004, 0.13463633973271E+00001, 0.26529639481906E+00001, -.43036083452009E-00013, 0.17132352125902E-00001, -.90598839868670E-00002, -.47748321214780E-00004
0.18518861870000E-00002, 0.13762536976013E+00001, 0.26278567375946E+00001, -.47705505055599E-00004, 0.13591235281632E+00001, 0.26369552077644E+00001, -.41035437457951E-00013, 0.17130169438088E-00001, -.90984701697663E-00002, -.47705505014563E-00004
0.18541418340000E-00002, 0.13939406457288E+00001, 0.26383490083279E+00001, -.44964589554932E-00004, 0.13768002703973E+00001, 0.26474820770932E+00001, -.40620254966881E-00013, 0.17140375331517E-00001, -.91330687652983E-00002, -.44964589514312E-00004
0.18563974810000E-00002, 0.14235333069857E+00001, 0.26882081196806E+00001, -.41179287563739E-00004, 0.14063679423792E+00001, 0.26973571807596E+00001, -.42027860807760E-00013, 0.17165364606476E-00001, -.91490610789914E-00002, -.41179287521711E-00004
0.18586531280000E-00002, 0.14773858270369E+00001, 0.27135900488187E+00001, -.39138856326023E-00004, 0.14601911645405E+00001, 0.27227317916609E+00001, -.41214646836736E-00013, 0.17194662496411E-00001, -.91417428422025E-00002, -.39138856284809E-00004
0.18609087750000E-00002, 0.14999468934541E+00001, 0.26830674776098E+00001, -.36525387717416E-00004, 0.14826982368550E+00001, 0.26921914709063E+00001, -.39152742376590E-00013, 0.17248656599109E-00001, -.91239932965705E-00002, -.36525387678264E-00004
0.18609087750000E-00002, 0.14999468934541E+00001, 0.26830674776098E+00001, -.36525387717416E-00004, 0.14826982368550E+00001, 0.26921914709063E+00001, -.39152742376590E-00013, 0.17248656599109E-00001, -.91239932965705E-00002, -.36525387678264E-00004
0.18631644220000E-00002, 0.14870628345756E+00001, 0.26590968394955E+00001, -.36547497484622E-00004, 0.14697621456389E+00001, 0.26682157982230E+00001, -.40075660987904E-00013, 0.17300688936685E-00001, -.91189587274524E-00002, -.36547497444546E-00004
0.18654200690000E-00002, 0.14753190152628E+00001, 0.26433181298773E+00001, -.39744697764351E-00004, 0.14579907505962E+00001, 0.26524430888463E+00001, -.40247490688987E-00013, 0.17328264666596E-00001, -.91249589689411E-00002, -.39744697724103E-00004
0.18676757160000E-00002, 0.14800013324125E+00001, 0.26340389287611E+00001, -.44513093849331E-00004, 0.14626443752320E+00001, 0.26431664939823E+00001, -.38694411137377E-00013, 0.17356957180423E-00001, -.91275652211433E-00002, -.44513093810636E-00004
0.18699313630000E-00002, 0.14763834164267E+00001, 0.26449069183789E+00001, -.47824905301155E-00004, 0.14589726913778E+00001, 0.26540301132885E+00001, -.35406350062206E-00013, 0.17410725048955E-00001, -.91231949096480E-00002, -.47824905265748E-00004
0.18721870100000E-00002, 0.14789525043976E+00001, 0.26609127282305E+00001, -.50238964032182E-00004, 0.14614835873383E+00001, 0.26700435497309E+00001, -.36937996800555E-00013, 0.17468917059276E-00001, -.91308215004319E-00002, -.50238963995244E-00004
0.18744426570000E-00002, 0.15109160685890E+00001, 0.27031945213099E+00001, -.49254798238396E-00004, 0.14934034577769E+00001, 0.27123314645950E+00001, -.40416427436598E-00013, 0.17512610812089E-00001, -.91369432851586E-00002, -.49254798197980E-00004
0.18766983040000E-00002, 0.15360989139535E+00001, 0.27721703388042E+00001, -.46903050260911E-00004, 0.15185808341767E+00001, 0.27813038194158E+00001, -.43585919006062E-00013, 0.17518079776859E-00001, -.91334806115600E-00002, -.46903050217325E-00004
0.18789539510000E-00002, 0.15478668308389E+00001, 0.28103158132647E+00001, -.47530707236397E-00004, 0.15303563642602E+00001, 0.28194386800252E+00001, -.43456246572951E-00013, 0.17510466578636E-00001, -.91228667605238E-00002, -.47530707192940E-00004
0.18812095980000E-00002, 0.15212820491514E+00001, 0.28047541838373E+00001, -.52936677798872E-00004, 0.15037797852973E+00001, 0.28138878359666E+00001, -.42224721230785E-00013, 0.17502263854101E-00001, -.91336521292910E-00002, -.52936677756648E-00004
0.18834652450000E-00002, 0.14805708462465E+00001, 0.28023708111812E+00001, -.59629980171548E-00004, 0.14630696321767E+00001, 0.28115190957989E+00001, -.40609952898792E-00013, 0.17501214069838E-00001, -.91482846176362E-00002, -.59629980130938E-00004
0.18857208920000E-00002, 0.14388679534088E+00001, 0.27725142744191E+00001, -.61926269434324E-00004, 0.14213724032190E+00001, 0.27816872888146E+00001, -.46203153584740E-00013, 0.17495550189784E-00001, -.91730143955287E-00002, -.61926269388121E-00004
0.18879765390000E-00002, 0.13851476288744E+00001, 0.27180865841344E+00001, -.58988003469652E-00004, 0.13676672493512E+00001, 0.27272950437539E+00001, -.49116865994640E-00013, 0.17480379523199E-00001, -.92084596194833E-00002, -.58988003420535E-00004
0.18902321860000E-00002, 0.13442729853346E+00001, 0.26905135751735E+00001, -.55128063957587E-00004, 0.13268173255511E+00001, 0.26997585801604E+00001, -.42445633617412E-00013, 0.17455659783588E-00001, -.92450049869368E-00002, -.55128063915141E-00004
0.18924878330000E-00002, 0.13455022651891E+00001, 0.27072201321974E+00001, -.49721428423973E-00004, 0.13280649804976E+00001, 0.27164906658988E+00001, -.38620878320254E-00013, 0.17437284691497E-00001, -.92705337014841E-00002, -.49721428385352E-00004
0.18947434800000E-00002, 0.13730083647867E+00001, 0.27527989067704E+00001, -.42526810123597E-00004, 0.13555659640101E+00001, 0.27620877289093E+00001, -.37668144102856E-00013, 0.17442400776605E-00001, -.92888221388576E-00002, -.42526810085929E-00004
0.18969991270000E-00002, 0.14203219984875E+00001, 0.27802359652081E+00001, -.37998397909462E-00004, 0.14028621475722E+00001, 0.27895403236134E+00001, -.30633242188145E-00013, 0.17459850915328E-00001, -.93043584053608E-00002, -.37998397878829E-00004
0.18992547740000E-00002, 0.14378852751703E+00001, 0.27509684417954E+00001, -.33856976776010E-00004, 0.14203944125014E+00001, 0.27602893975187E+00001, -.31913335175597E-00013, 0.17490862668973E-00001, -.93209557232954E-00002, -.33856976744097E-00004
0.19015104210000E-00002, 0.14538964320771E+00001, 0.27098814694393E+00001, -.30923767368061E-00004, 0.14363816270899E+00001, 0.27192152283644E+00001, -.32965087261491E-00013, 0.17514804987216E-00001, -.93337589251337E-00002, -.30923767335096E-00004
0.19037660680000E-00002, 0.14552284300434E+00001, 0.26513189942006E+00001, -.29572973470578E-00004, 0.14376850368932E+00001, 0.26606703999128E+00001, -.40134960869296E-00013, 0.17543393150266E-00001, -.93514057121390E-00002, -.29572973430443E-00004
0.19060217150000E-00002, 0.14663478835231E+00001, 0.25825831555924E+00001, -.29398214238599E-00004, 0.14487611059544E+00001, 0.25919515943481E+00001, -.43083718049313E-00013, 0.17586777568796E-00001, -.93684387556777E-00002, -.29398214195515E-00004
0.19082773620000E-00002, 0.14924842391928E+00001, 0.25350433278179E+00001, -.31136777477811E-00004, 0.14748555650536E+00001, 0.25444244476391E+00001, -.42834208655407E-00013, 0.17628674139265E-00001, -.93811198211996E-00002, -.31136777434977E-00004
0.19105330090000E-00002, 0.15091438933248E+00001, 0.25563573819302E+00001, -.35088570530359E-00004, 0.14914651368041E+00001, 0.25657499123777E+00001, -.42595384452607E-00013, 0.17678756520680E-00001, -.93925304475325E-00002, -.35088570487763E-00004
0.19127886560000E-00002, 0.14964019955310E+00001, 0.26279916466979E+00001, -.38455583637518E-00004, 0.14786844075296E+00001, 0.26373991246241E+00001, -.43921078469183E-00013, 0.17717588001395E-00001, -.94074779262004E-00002, -.38455583593597E-00004
0.19150443030000E-00002, 0.14740727427308E+00001, 0.26871911821478E+00001, -.39048150876492E-00004, 0.14563346972448E+00001, 0.26966221974285E+00001, -.40330862529381E-00013, 0.17738045485980E-00001, -.94310152807434E-00002, -.39048150836162E-00004
0.19172999500000E-00002, 0.14597080162031E+00001, 0.27221373491068E+00001, -.35981317724595E-00004, 0.14419538754738E+00001, 0.27316050584962E+00001, -.39329395161577E-00013, 0.17754140729309E-00001, -.94677093894639E-00002, -.35981317685265E-00004
0.19172999500000E-00002, 0.14597080162031E+00001, 0.27221373491068E+00001, -.35981317724595E-00004, 0.14419538754738E+00001, 0.27316050584962E+00001, -.39329395161577E-00013, 0.17754140729309E-00001, -.94677093894639E-00002, -.35981317685265E-00004
0.19195555970000E-00002, 0.14589368825658E+00001, 0.27498797608498E+00001, -.30407183731367E-00004, 0.14411823973090E+00001, 0.27593705779497E+00001, -.39800025267313E-00013, 0.17754485256836E-00001, -.94908170998717E-00002, -.30407183691567E-00004
0.19218112440000E-00002, 0.14277198466353E+00001, 0.27470535863418E+00001, -.26946090378854E-00004, 0.14099716933838E+00001, 0.27565532478911E+00001, -.44991285874654E-00013, 0.17748153251511E-00001, -.94996615493653E-00002, -.26946090333862E-00004
0.19240668910000E-00002, 0.13995603632751E+00001, 0.27530879703953E+00001, -.27388142954661E-00004, 0.13818092741925E+00001, 0.27626022157401E+00001, -.43988097981529E-00013, 0.17751089082640E-00001, -.95142453448481E-00002, -.27388142910673E-00004
0.19263225380000E-00002, 0.14233045351206E+00001, 0.27860823153479E+00001, -.27874521061788E-00004, 0.14055453130037E+00001, 0.27956224455267E+00001, -.42375770296465E-00013, 0.17759222116947E-00001, -.95401301788079E-00002, -.27874521019412E-00004
0.19285781850000E-00002, 0.14534904855782E+00001, 0.27955375244577E+00001, -.27812432309438E-00004, 0.14357213835651E+00001, 0.28050898359000E+00001, -.40305938001742E-00013, 0.17769102013076E-00001, -.95523114423135E-00002, -.27812432269132E-00004
0.19308338320000E-00002, 0.14729894615528E+00001, 0.27826922211748E+00001, -.26055161725895E-00004, 0.14552162700857E+00001, 0.27922198243034E+00001, -.40865458572802E-00013, 0.17773191467161E-00001, -.95276031285683E-00002, -.26055161685030E-00004
0.19330894790000E-00002, 0.14712820097387E+00001, 0.27626164508553E+00001, -.24307969626908E-00004, 0.14535259512265E+00001, 0.27721141032597E+00001, -.39236026163935E-00013, 0.17756058512164E-00001, -.94976524043844E-00002, -.24307969587672E-00004
0.19353451260000E-00002, 0.14265641513507E+00001, 0.27156463395128E+00001, -.22964920491533E-00004, 0.14088391812621E+00001, 0.27251353986082E+00001, -.43252486579163E-00013, 0.17724970088590E-00001, -.94890590954410E-00002, -.22964920448281E-00004
0.19376007730000E-00002, 0.13850619976091E+00001, 0.26894004240152E+00001, -.23454567926860E-00004, 0.13673607754400E+00001, 0.26989044104724E+00001, -.41813522478537E-00013, 0.17701222169131E-00001, -.95039864571776E-00002, -.23454567885047E-00004
0.19398564200000E-00002, 0.13578051645799E+00001, 0.26690771244625E+00001, -.23253737351611E-00004, 0.13401303901296E+00001, 0.26786247782172E+00001, -.44851606956942E-00013, 0.17674774450296E-00001, -.95476537547039E-00002, -.23253737306759E-00004
0.19421120670000E-00002, 0.13234998347658E+00001, 0.26286980005632E+00001, -.24152141033810E-00004, 0.13058450496741E+00001, 0.26382938437506E+00001, -.45105140107131E-00013, 0.17654785091670E-00001, -.95958431873795E-00002, -.24152140988704E-00004
0.19443677140000E-00002, 0.12624045930649E+00001, 0.25801165796874E+00001, -.26317822439218E-00004, 0.12447657919003E+00001, 0.25897549475213E+00001, -.37771074678541E-00013, 0.17638801164613E-00001, -.96383678338394E-00002, -.26317822401447E-00004
0.19466233610000E-00002, 0.12180903434980E+00001, 0.25270091043359E+00001, -.26978076358596E-00004, 0.12004569689759E+00001, 0.25366783665076E+00001, -.31597455276456E-00013, 0.17633374522054E-00001, -.96692621716764E-00002, -.26978076326999E-00004
0.19488790080000E-00002, 0.12264873693056E+00001, 0.25101866165406E+00001, -.24955866671321E-00004, 0.12088573007584E+00001, 0.25198836223497E+00001, -.34730963093665E-00013, 0.17630068547233E-00001, -.96970058091085E-00002, -.24955866636590E-00004
0.19511346550000E-00002, 0.12828695942039E+00001, 0.25338632214693E+00001, -.23653036733074E-00004, 0.12652505603760E+00001, 0.25435880414295E+00001, -.35542512841747E-00013, 0.17619033827834E-00001, -.97248199601525E-00002, -.23653036697531E-00004
0.19533903020000E-00002, 0.13639343038743E+00001, 0.25945771338059E+00001, -.24034934995489E-00004, 0.13463034643913E+00001, 0.26043185540482E+00001, -.34804469487704E-00013, 0.17630839482993E-00001, -.97414202422949E-00002, -.24034934960685E-00004
0.19556459490000E-00002, 0.14285613007814E+00001, 0.26832159533847E+00001, -.25030321475837E-00004, 0.14108899205263E+00001, 0.26929656325242E+00001, -.36264044912242E-00013, 0.17671380255195E-00001, -.97496791394850E-00002, -.25030321439573E-00004
0.19579015960000E-00002, 0.14559621323897E+00001, 0.27244039397364E+00001, -.25137410454842E-00004, 0.14382425298311E+00001, 0.27341580484527E+00001, -.40666858698571E-00013, 0.17719602558504E-00001, -.97541087163272E-00002, -.25137410414175E-00004
0.19601572430000E-00002, 0.14545640748375E+00001, 0.27213802120992E+00001, -.24020851771399E-00004, 0.14367677092479E+00001, 0.27311234526350E+00001, -.43294881824921E-00013, 0.17796365589611E-00001, -.97432405357473E-00002, -.24020851728104E-00004
0.19624128900000E-00002, 0.14195199601084E+00001, 0.27365417158868E+00001, -.20760813789828E-00004, 0.14016699633966E+00001, 0.27462677901573E+00001, -.49539663074310E-00013, 0.17849996711775E-00001, -.97260742704537E-00002, -.20760813740289E-00004
0.19646685370000E-00002, 0.13707020072842E+00001, 0.27410821611992E+00001, -.14879345963001E-00004, 0.13528426168314E+00001, 0.27507980358424E+00001, -.44302874141846E-00013, 0.17859390452829E-00001, -.97158746431433E-00002, -.14879345918698E-00004
0.19669241840000E-00002, 0.13118189513321E+00001, 0.26959470359127E+00001, -.11095580645074E-00004, 0.12939725527122E+00001, 0.27056583260274E+00001, -.51281499787580E-00013, 0.17846398619836E-00001, -.97112901146638E-00002, -.11095580593792E-00004
0.19691798310000E-00002, 0.12851720552234E+00001, 0.26632151576874E+00001, -.95428270261305E-00005, 0.12673387762014E+00001, 0.26729380177190E+00001, -.53712467438539E-00013, 0.17833279021967E-00001, -.97228600315534E-00002, -.95428269724180E-00005
0.19714354780000E-00002, 0.12855935950730E+00001, 0.26576996887313E+00001, -.10613852009666E-00004, 0.12677766960016E+00001, 0.26674498843844E+00001, -.48430146249869E-00013, 0.17816899071393E-00001, -.97501956530863E-00002, -.10613851961236E-00004
0.19736911250000E-00002, 0.13256166697952E+00001, 0.27254003606060E+00001, -.16672282250365E-00004, 0.13078130580376E+00001, 0.27351784531845E+00001, -.44609146076397E-00013, 0.17803611757593E-00001, -.97780925785090E-00002, -.16672282205756E-00004
0.19736911250000E-00002, 0.13256166697952E+00001, 0.27254003606060E+00001, -.16672282250365E-00004, 0.13078130580376E+00001, 0.27351784531845E+00001, -.44609146076397E-00013, 0.17803611757593E-00001, -.97780925785090E-00002, -.16672282205756E-00004
0.19759467720000E-00002, 0.14042049754120E+00001, 0.28391761205397E+00001, -.23204661780084E-00004, 0.13864176396280E+00001, 0.28489795218390E+00001, -.39885154077886E-00013, 0.17787335784011E-00001, -.98034012992831E-00002, -.23204661740198E-00004
0.19782024190000E-00002, 0.14707938637837E+00001, 0.28766489847140E+00001, -.28003498471649E-00004, 0.14530233676221E+00001, 0.28864677362328E+00001, -.30877542594214E-00013, 0.17770496161563E-00001, -.98187515187277E-00002, -.28003498440772E-00004
0.19804580660000E-00002, 0.15098777796279E+00001, 0.28411096180721E+00001, -.31361418570091E-00004, 0.14921205326225E+00001, 0.28509356186862E+00001, -.34610619001088E-00013, 0.17757247005470E-00001, -.98260006140119E-00002, -.31361418535480E-00004
0.19827137130000E-00002, 0.15112506476568E+00001, 0.27623565452212E+00001, -.31482994361920E-00004, 0.14934762619400E+00001, 0.27721772410689E+00001, -.38508703491795E-00013, 0.17774385716736E-00001, -.98206958477440E-00002, -.31482994323411E-00004
0.19849693600000E-00002, 0.14789465966058E+00001, 0.26861669785938E+00001, -.32319170277329E-00004, 0.14611542998247E+00001, 0.26959939026211E+00001, -.37167051646739E-00013, 0.17792296781121E-00001, -.98269240273601E-00002, -.32319170240162E-00004
0.19872250070000E-00002, 0.14260139524546E+00001, 0.26447856476079E+00001, -.35803640377484E-00004, 0.14082281093285E+00001, 0.26546431004737E+00001, -.42837659836810E-00013, 0.17785843126062E-00001, -.98574528658190E-00002, -.35803640334647E-00004
0.19894806540000E-00002, 0.13727131244028E+00001, 0.26373174460414E+00001, -.39702761259892E-00004, 0.13549409822802E+00001, 0.26472105758526E+00001, -.44089511888006E-00013, 0.17772142122539E-00001, -.98931298112200E-00002, -.39702761215803E-00004
0.19917363010000E-00002, 0.13143983840389E+00001, 0.26292164488494E+00001, -.42623222352338E-00004, 0.12966418079935E+00001, 0.26391351945786E+00001, -.45365050558021E-00013, 0.17756576045411E-00001, -.99187457291727E-00002, -.42623222306973E-00004
0.19939919480000E-00002, 0.12608866415349E+00001, 0.26467479549387E+00001, -.45597294537614E-00004, 0.12431485727280E+00001, 0.26566842250089E+00001, -.44697127667926E-00013, 0.17738068806912E-00001, -.99362700701812E-00002, -.45597294492916E-00004
0.19962475950000E-00002, 0.12526992881968E+00001, 0.26896932446273E+00001, -.48228573829459E-00004, 0.12349794313198E+00001, 0.26996433397604E+00001, -.44084714626865E-00013, 0.17719856877012E-00001, -.99500951330523E-00002, -.48228573785375E-00004
0.19985032420000E-00002, 0.13102016801435E+00001, 0.27236248710098E+00001, -.43931620336048E-00004, 0.12924872912251E+00001, 0.27335766293776E+00001, -.43767468319456E-00013, 0.17714388918420E-00001, -.99517583677789E-00002, -.43931620292281E-00004
0.20007588890000E-00002, 0.13913172802068E+00001, 0.27650200961530E+00001, -.39825612929164E-00004, 0.13736024978521E+00001, 0.27749580873429E+00001, -.38764219194552E-00013, 0.17714782354671E-00001, -.99379911898964E-00002, -.39825612890400E-00004
0.20030145360000E-00002, 0.14157627507958E+00001, 0.27638751732600E+00001, -.38949760624872E-00004, 0.13980422681576E+00001, 0.27737962402626E+00001, -.33842193805141E-00013, 0.17720482638203E-00001, -.99210670025694E-00002, -.38949760591030E-00004
0.20052701830000E-00002, 0.14165080388641E+00001, 0.27674602138396E+00001, -.38005352553517E-00004, 0.13987869393713E+00001, 0.27773718331512E+00001, -.37370450422043E-00013, 0.17721099492861E-00001, -.99116193116049E-00002, -.38005352516147E-00004
0.20075258300000E-00002, 0.14172258451469E+00001, 0.27596798603993E+00001, -.34825299064677E-00004, 0.13995021023446E+00001, 0.27695987846341E+00001, -.36774706567137E-00013, 0.17723742802309E-00001, -.99189242347900E-00002, -.34825299027902E-00004
0.20097814770000E-00002, 0.14319744648730E+00001, 0.27592847976884E+00001, -.33039668334847E-00004, 0.14142660284156E+00001, 0.27692246399893E+00001, -.35891615779102E-00013, 0.17708436457333E-00001, -.99398423008509E-00002, -.33039668298955E-00004
0.20120371240000E-00002, 0.14397251104513E+00001, 0.27728789566159E+00001, -.34934465649616E-00004, 0.14220541300159E+00001, 0.27828261423103E+00001, -.39190881997435E-00013, 0.17670980435436E-00001, -.99471856943187E-00002, -.34934465610425E-00004
0.20142927710000E-00002, 0.14237847846742E+00001, 0.27958498062489E+00001, -.34074093290653E-00004, 0.14061481455462E+00001, 0.28057788386801E+00001, -.43750755325089E-00013, 0.17636639128035E-00001, -.99290324312722E-00002, -.34074093246902E-00004
0.20165484180000E-00002, 0.13952085277183E+00001, 0.28315342563330E+00001, -.30501122562311E-00004, 0.13775711954075E+00001, 0.28414485834561E+00001, -.42538118745088E-00013, 0.17637332310810E-00001, -.99143271230954E-00002, -.30501122519773E-00004
0.20188040650000E-00002, 0.13989205591081E+00001, 0.28621609096920E+00001, -.24498939945145E-00004, 0.13812905755498E+00001, 0.28720594495383E+00001, -.45016013029996E-00013, 0.17629983558312E-00001, -.98985398462743E-00002, -.24498939900129E-00004
0.20210597120000E-00002, 0.14112712266804E+00001, 0.28236164177669E+00001, -.22921388824706E-00004, 0.13936448622201E+00001, 0.28335013211565E+00001, -.46393571269372E-00013, 0.17626364460321E-00001, -.98849033896289E-00002, -.22921388778313E-00004
0.20233153590000E-00002, 0.14135227296949E+00001, 0.27722956667661E+00001, -.24043020051289E-00004, 0.13958823880958E+00001, 0.27821735413471E+00001, -.42222574480709E-00013, 0.17640341599114E-00001, -.98778745809169E-00002, -.24043020009066E-00004
0.20255710060000E-00002, 0.14006217925883E+00001, 0.27321191532287E+00001, -.26323766517291E-00004, 0.13829726389269E+00001, 0.27419979946236E+00001, -.41786052642025E-00013, 0.17649153661325E-00001, -.98788413949103E-00002, -.26323766475505E-00004
0.20278266530000E-00002, 0.14013729917113E+00001, 0.27155937607922E+00001, -.26314110419205E-00004, 0.13837282988996E+00001, 0.27254887537826E+00001, -.35355841358957E-00013, 0.17644692811737E-00001, -.98949929904127E-00002, -.26314110383849E-00004
0.20300823000000E-00002, 0.14368772532916E+00001, 0.27295293577179E+00001, -.25457163279389E-00004, 0.14192359542206E+00001, 0.27394565504319E+00001, -.39910898424228E-00013, 0.17641299070987E-00001, -.99271927139739E-00002, -.25457163239479E-00004
0.20300823000000E-00002, 0.14368772532916E+00001, 0.27295293577179E+00001, -.25457163279389E-00004, 0.14192359542206E+00001, 0.27394565504319E+00001, -.39910898424228E-00013, 0.17641299070987E-00001, -.99271927139739E-00002, -.25457163239479E-00004
0.20323379470000E-00002, 0.14762081880484E+00001, 0.27448319401738E+00001, -.27811079436142E-00004, 0.14585772224911E+00001, 0.27547793524103E+00001, -.45759690635420E-00013, 0.17630965557322E-00001, -.99474122364761E-00002, -.27811079390383E-00004
0.20345935940000E-00002, 0.14845165362446E+00001, 0.27550888602367E+00001, -.33080500973457E-00004, 0.14669189013719E+00001, 0.27650384746041E+00001, -.42985914720594E-00013, 0.17597634872644E-00001, -.99496143674525E-00002, -.33080500930471E-00004
0.20368492410000E-00002, 0.14796238683667E+00001, 0.27799937552812E+00001, -.35187499378520E-00004, 0.14620745854393E+00001, 0.27899304085695E+00001, -.44358547504464E-00013, 0.17549282927376E-00001, -.99366532882804E-00002, -.35187499334161E-00004
0.20391048880000E-00002, 0.14421790193226E+00001, 0.27728277110700E+00001, -.32463992307937E-00004, 0.14246536407288E+00001, 0.27827619057287E+00001, -.48810477616508E-00013, 0.17525378593803E-00001, -.99341946587177E-00002, -.32463992259127E-00004
0.20413605350000E-00002, 0.13964585515696E+00001, 0.27297517687960E+00001, -.26150283789302E-00004, 0.13789269103296E+00001, 0.27397058064568E+00001, -.44394974343582E-00013, 0.17531641240017E-00001, -.99540376608718E-00002, -.26150283744907E-00004
0.20436161820000E-00002, 0.13369357913244E+00001, 0.26467618951953E+00001, -.22212755650712E-00004, 0.13193982792780E+00001, 0.26567324542112E+00001, -.44826591239930E-00013, 0.17537512046466E-00001, -.99705590159373E-00002, -.22212755605886E-00004
0.20458718290000E-00002, 0.13172973438407E+00001, 0.25920808016556E+00001, -.19096143659034E-00004, 0.12997659743198E+00001, 0.26020267373593E+00001, -.44007552941891E-00013, 0.17531369520856E-00001, -.99459357037576E-00002, -.19096143615026E-00004
0.20481274760000E-00002, 0.13419197500772E+00001, 0.25918343856863E+00001, -.15331306643925E-00004, 0.13244094826098E+00001, 0.26017383413518E+00001, -.39581043690660E-00013, 0.17510267467332E-00001, -.99039556654821E-00002, -.15331306604344E-00004
0.20503831230000E-00002, 0.13837362589377E+00001, 0.26425226836751E+00001, -.13988730364308E-00004, 0.13662614973641E+00001, 0.26524007324026E+00001, -.39539981978361E-00013, 0.17474761573613E-00001, -.98780487274823E-00002, -.13988730324768E-00004
0.20526387700000E-00002, 0.13864858147082E+00001, 0.26741666053754E+00001, -.15062163650134E-00004, 0.13690401202158E+00001, 0.26840399402923E+00001, -.38583054968423E-00013, 0.17445694492331E-00001, -.98733349168697E-00002, -.15062163611551E-00004
0.20548944170000E-00002, 0.13937074162707E+00001, 0.27039369578453E+00001, -.16159046869014E-00004, 0.13762985236184E+00001, 0.27137967977354E+00001, -.42641248201597E-00013, 0.17408892652228E-00001, -.98598398901169E-00002, -.16159046826373E-00004
0.20571500640000E-00002, 0.14383943379265E+00001, 0.27630061961054E+00001, -.17605384560273E-00004, 0.14210313365302E+00001, 0.27728377772637E+00001, -.41767617050459E-00013, 0.17363001396301E-00001, -.98315811583233E-00002, -.17605384518506E-00004
0.20594057110000E-00002, 0.14420271307161E+00001, 0.27909925355274E+00001, -.20665313619140E-00004, 0.14246997270302E+00001, 0.28008043076230E+00001, -.41264260512895E-00013, 0.17327403685903E-00001, -.98117720955672E-00002, -.20665313577876E-00004
0.20616613580000E-00002, 0.13854718393892E+00001, 0.27285530826828E+00001, -.23950697162231E-00004, 0.13682030734638E+00001, 0.27383574538158E+00001, -.37452750099115E-00013, 0.17268765925451E-00001, -.98043711330009E-00002, -.23950697124778E-00004
0.20639170050000E-00002, 0.13211823456861E+00001, 0.26506666752700E+00001, -.22880039339938E-00004, 0.13039737756026E+00001, 0.26604745786094E+00001, -.36930333894455E-00013, 0.17208570083465E-00001, -.98079033394051E-00002, -.22880039303008E-00004
0.20661726520000E-00002, 0.12920852519998E+00001, 0.25753012584334E+00001, -.17073254930904E-00004, 0.12748977010369E+00001, 0.25851248335734E+00001, -.40086028980482E-00013, 0.17187550962861E-00001, -.98235751400205E-00002, -.17073254890818E-00004
0.20684282990000E-00002, 0.13053659628672E+00001, 0.25523629945255E+00001, -.10204160147784E-00004, 0.12881821481417E+00001, 0.25621975410089E+00001, -.40311610752504E-00013, 0.17183814725479E-00001, -.98345464834576E-00002, -.10204160107472E-00004
0.20706839460000E-00002, 0.13077028851434E+00001, 0.25532176086744E+00001, -.60368702299877E-00005, 0.12905244670794E+00001, 0.25630618021997E+00001, -.38823633188232E-00013, 0.17178418063998E-00001, -.98441935253330E-00002, -.60368701911641E-00005
0.20729395930000E-00002, 0.13222518075566E+00001, 0.25833780664388E+00001, -.36164108318140E-00005, 0.13050704550690E+00001, 0.25932288423971E+00001, -.42632931653063E-00013, 0.17181352487555E-00001, -.98507759582023E-00002, -.36164107891811E-00005
0.20751952400000E-00002, 0.13395799160083E+00001, 0.26561008327349E+00001, -.12359888014937E-00005, 0.13223793266270E+00001, 0.26659636786579E+00001, -.43956562158355E-00013, 0.17200589381330E-00001, -.98628459229367E-00002, -.12359887575371E-00005
0.20774508870000E-00002, 0.13330853722732E+00001, 0.27249586854016E+00001, 0.34205672023584E-00006, 0.13158718298315E+00001, 0.27348258299471E+00001, -.40660612811486E-00013, 0.17213542441780E-00001, -.98671445454937E-00002, 0.34205676089645E-00006
0.20797065340000E-00002, 0.13336358229037E+00001, 0.27164777389446E+00001, -.20789735337567E-00005, 0.13164184629828E+00001, 0.27263170984948E+00001, -.39633531177615E-00013, 0.17217359920893E-00001, -.98393595502555E-00002, -.20789734941232E-00005
0.20819621810000E-00002, 0.13367117882728E+00001, 0.26805345362394E+00001, -.94822678432934E-00005, 0.13195145773857E+00001, 0.26903349806456E+00001, -.43464731386196E-00013, 0.17197210887125E-00001, -.98004444061342E-00002, -.94822677998287E-00005
0.20842178280000E-00002, 0.13465377994300E+00001, 0.26037156494351E+00001, -.15717843712858E-00004, 0.13293708615144E+00001, 0.26135021313730E+00001, -.42879534094816E-00013, 0.17166937915594E-00001, -.97864819379170E-00002, -.15717843669978E-00004
0.20864734750000E-00002, 0.13713128777540E+00001, 0.25393708729037E+00001, -.19468015987126E-00004, 0.13541760170130E+00001, 0.25491618423487E+00001, -.46142231914121E-00013, 0.17136860741017E-00001, -.97909694449901E-00002, -.19468015940984E-00004
0.20864734750000E-00002, 0.13713128777540E+00001, 0.25393708729037E+00001, -.19468015987126E-00004, 0.13541760170130E+00001, 0.25491618423487E+00001, -.46142231914121E-00013, 0.17136860741017E-00001, -.97909694449901E-00002, -.19468015940984E-00004
0.20887291220000E-00002, 0.13824533081164E+00001, 0.25083703239269E+00001, -.21732878068650E-00004, 0.13653447582064E+00001, 0.25181662589847E+00001, -.46805792925569E-00013, 0.17108549909961E-00001, -.97959350578203E-00002, -.21732878021844E-00004
0.20909847690000E-00002, 0.13734789432063E+00001, 0.25017179032981E+00001, -.22785616265783E-00004, 0.13563913395514E+00001, 0.25115129613767E+00001, -.48358979090130E-00013, 0.17087603654838E-00001, -.97950580786495E-00002, -.22785616217424E-00004
0.20932404160000E-00002, 0.13750461408622E+00001, 0.25259724218689E+00001, -.26612043292210E-00004, 0.13579690167355E+00001, 0.25357643926286E+00001, -.46006143224678E-00013, 0.17077124126633E-00001, -.97919707596282E-00002, -.26612043246204E-00004
0.20954960630000E-00002, 0.13863814220846E+00001, 0.25546617256766E+00001, -.28140096387339E-00004, 0.13692817676391E+00001, 0.25644508071470E+00001, -.40273160703599E-00013, 0.17099654445418E-00001, -.97890814704574E-00002, -.28140096347066E-00004
0.20977517100000E-00002, 0.13768806882275E+00001, 0.26031878858938E+00001, -.25644885200909E-00004, 0.13597536098452E+00001, 0.26129893298645E+00001, -.39266519649012E-00013, 0.17127078382362E-00001, -.98014439706303E-00002, -.25644885161643E-00004
0.21000073570000E-00002, 0.13603051688944E+00001, 0.26498594473920E+00001, -.22689188908643E-00004, 0.13431837296385E+00001, 0.26596762770748E+00001, -.39070728821720E-00013, 0.17121439255991E-00001, -.98168296828395E-00002, -.22689188869573E-00004
0.21022630040000E-00002, 0.13437866737093E+00001, 0.27001763479618E+00001, -.19632230105464E-00004, 0.13267012546765E+00001, 0.27099830961244E+00001, -.38066670972128E-00013, 0.17085419032737E-00001, -.98067481625711E-00002, -.19632230067397E-00004
0.21045186510000E-00002, 0.13224516377823E+00001, 0.27217261497129E+00001, -.16203622703843E-00004, 0.13054180586973E+00001, 0.27315063258751E+00001, -.45735051459002E-00013, 0.17033579085051E-00001, -.97801761621948E-00002, -.16203622658108E-00004
0.21067742980000E-00002, 0.12922065206660E+00001, 0.26883411927697E+00001, -.13047930743829E-00004, 0.12752323849689E+00001, 0.26980760108352E+00001, -.44069565033896E-00013, 0.16974135697108E-00001, -.97348180655178E-00002, -.13047930699759E-00004
0.21090299450000E-00002, 0.12913346795838E+00001, 0.26347311103226E+00001, -.12546006955307E-00004, 0.12744253051203E+00001, 0.26444235288629E+00001, -.40131080497439E-00013, 0.16909374463540E-00001, -.96924185403667E-00002, -.12546006915175E-00004
0.21112855920000E-00002, 0.13012139946215E+00001, 0.25764692043713E+00001, -.13950632289421E-00004, 0.12843525243582E+00001, 0.25861409703266E+00001, -.36210966201628E-00013, 0.16861470263248E-00001, -.96717659553094E-00002, -.13950632253210E-00004
0.21135412390000E-00002, 0.13258302629368E+00001, 0.25499371924817E+00001, -.13816611898901E-00004, 0.13090102470154E+00001, 0.25596048023181E+00001, -.39641943850189E-00013, 0.16820015921398E-00001, -.96676098364301E-00002, -.13816611859259E-00004
0.21157968860000E-00002, 0.13733303066039E+00001, 0.25510135242789E+00001, -.13950257061045E-00004, 0.13565457220617E+00001, 0.25606849939267E+00001, -.38799200828301E-00013, 0.16784584542118E-00001, -.96714696477893E-00002, -.13950257022246E-00004
0.21180525330000E-00002, 0.14257575737503E+00001, 0.25902692585101E+00001, -.14959668195310E-00004, 0.14089874911720E+00001, 0.25999553022642E+00001, -.40802718185235E-00013, 0.16770082578262E-00001, -.96860437540628E-00002, -.14959668154507E-00004
0.21203081800000E-00002, 0.14373716868484E+00001, 0.26336484511114E+00001, -.17633909277430E-00004, 0.14205881364957E+00001, 0.26433466131297E+00001, -.41439122645789E-00013, 0.16783550352706E-00001, -.96981620182343E-00002, -.17633909235991E-00004
0.21225638270000E-00002, 0.14179324178015E+00001, 0.26524921031026E+00001, -.19869407424482E-00004, 0.14011229224633E+00001, 0.26622189310039E+00001, -.37510619552532E-00013, 0.16809495338164E-00001, -.97268279013368E-00002, -.19869407386971E-00004
0.21248194740000E-00002, 0.13881660072759E+00001, 0.26401610889733E+00001, -.22036084744358E-00004, 0.13713354279309E+00001, 0.26499198860216E+00001, -.35307965463360E-00013, 0.16830579344997E-00001, -.97587970482756E-00002, -.22036084709050E-00004
0.21270751210000E-00002, 0.13688492348575E+00001, 0.26144503001872E+00001, -.26637700374897E-00004, 0.13520086829213E+00001, 0.26242281905616E+00001, -.34037848717267E-00013, 0.16840551936228E-00001, -.97778903744214E-00002, -.26637700340860E-00004
0.21293307680000E-00002, 0.13514402151729E+00001, 0.25877605764887E+00001, -.28496211478595E-00004, 0.13346090123870E+00001, 0.25975435610519E+00001, -.41693221239706E-00013, 0.16831202785855E-00001, -.97829845632248E-00002, -.28496211436902E-00004
0.21315864150000E-00002, 0.13514405286569E+00001, 0.25872463700502E+00001, -.28527211020214E-00004, 0.13346363587026E+00001, 0.25970181724862E+00001, -.46545493169197E-00013, 0.16804169954253E-00001, -.97718024359933E-00002, -.28527210973669E-00004
0.21338420620000E-00002, 0.13556366619653E+00001, 0.25894924057771E+00001, -.26710249730250E-00004, 0.13388721529889E+00001, 0.25992530751318E+00001, -.48180505854111E-00013, 0.16764508976352E-00001, -.97606693546860E-00002, -.26710249682070E-00004
0.21360977090000E-00002, 0.13571810443302E+00001, 0.25618599146297E+00001, -.25424136378814E-00004, 0.13404370380458E+00001, 0.25716155326460E+00001, -.45891303442516E-00013, 0.16744006284347E-00001, -.97556180163073E-00002, -.25424136332923E-00004
0.21383533560000E-00002, 0.13697492649863E+00001, 0.25633900317328E+00001, -.27927507219545E-00004, 0.13530067637644E+00001, 0.25731420956895E+00001, -.44029258463495E-00013, 0.16742501221962E-00001, -.97520639567252E-00002, -.27927507175515E-00004
0.21406090030000E-00002, 0.13835642774333E+00001, 0.25863534587810E+00001, -.29926063025547E-00004, 0.13668260759234E+00001, 0.25960962255326E+00001, -.37848993796049E-00013, 0.16738201509930E-00001, -.97427667516122E-00002, -.29926062987698E-00004
0.21428646500000E-00002, 0.13852118241655E+00001, 0.25828695526968E+00001, -.32523170962060E-00004, 0.13684830900827E+00001, 0.25926107513828E+00001, -.35573973053248E-00013, 0.16728734082841E-00001, -.97411986860358E-00002, -.32523170926487E-00004
0.21428646500000E-00002, 0.13852118241655E+00001, 0.25828695526968E+00001, -.32523170962060E-00004, 0.13684830900827E+00001, 0.25926107513828E+00001, -.35573973053248E-00013, 0.16728734082841E-00001, -.97411986860358E-00002, -.32523170926487E-00004
0.21451202970000E-00002, 0.14087051215942E+00001, 0.26046244928667E+00001, -.32618382304458E-00004, 0.13919700993264E+00001, 0.26143658815040E+00001, -.39882542019449E-00013, 0.16735022267766E-00001, -.97413886373088E-00002, -.32618382264575E-00004
0.21473759440000E-00002, 0.14440013435164E+00001, 0.26370809551528E+00001, -.33554404968242E-00004, 0.14272525737892E+00001, 0.26468345429352E+00001, -.43169436086287E-00013, 0.16748769727162E-00001, -.97535877823771E-00002, -.33554404925073E-00004
0.21496315910000E-00002, 0.14560200233632E+00001, 0.26921960789906E+00001, -.35855272907451E-00004, 0.14392575799774E+00001, 0.27019564450539E+00001, -.43667436943375E-00013, 0.16762443385793E-00001, -.97603660632979E-00002, -.35855272863784E-00004
0.21518872380000E-00002, 0.14321509224176E+00001, 0.27119946916986E+00001, -.40649555539010E-00004, 0.14153818273155E+00001, 0.27217464614679E+00001, -.43541481384830E-00013, 0.16769095102113E-00001, -.97517697692887E-00002, -.40649555495469E-00004
0.21541428850000E-00002, 0.13835973119376E+00001, 0.26759625590007E+00001, -.43570340147835E-00004, 0.13668396655682E+00001, 0.26856831661106E+00001, -.42880555857013E-00013, 0.16757646369447E-00001, -.97206071099068E-00002, -.43570340104955E-00004
0.21563985320000E-00002, 0.13541735834678E+00001, 0.26235960766550E+00001, -.43377187017629E-00004, 0.13374254559306E+00001, 0.26332938790733E+00001, -.46071277075289E-00013, 0.16748127537208E-00001, -.96978024182879E-00002, -.43377186971557E-00004
0.21586541790000E-00002, 0.13427681265684E+00001, 0.25792492029829E+00001, -.44603122649619E-00004, 0.13260263726217E+00001, 0.25889367668172E+00001, -.43967041371069E-00013, 0.16741753946706E-00001, -.96875638342948E-00002, -.44603122605652E-00004
0.21609098260000E-00002, 0.13421670261620E+00001, 0.25543317316810E+00001, -.45817608398633E-00004, 0.13254374946395E+00001, 0.25640030157161E+00001, -.43430537832124E-00013, 0.16729531522500E-00001, -.96712840350053E-00002, -.45817608355203E-00004
0.21631654730000E-00002, 0.13597919270958E+00001, 0.25566974931963E+00001, -.45008681049094E-00004, 0.13430776812458E+00001, 0.25663580509253E+00001, -.46819608045880E-00013, 0.16714245849989E-00001, -.96605577289863E-00002, -.45008681002275E-00004
0.21654211200000E-00002, 0.13815891589123E+00001, 0.25424165308893E+00001, -.43940794354862E-00004, 0.13649002924627E+00001, 0.25520931654413E+00001, -.41614888236082E-00013, 0.16688866449516E-00001, -.96766345520173E-00002, -.43940794313247E-00004
0.21676767670000E-00002, 0.14109224906469E+00001, 0.25509245651580E+00001, -.44385988054887E-00004, 0.13942613668936E+00001, 0.25606186297691E+00001, -.40647780425651E-00013, 0.16661123753366E-00001, -.96940646111069E-00002, -.44385988014239E-00004
0.21699324140000E-00002, 0.14153572819800E+00001, 0.25978920171653E+00001, -.44406340720609E-00004, 0.13987230277451E+00001, 0.26075810653338E+00001, -.40121619157325E-00013, 0.16634254234878E-00001, -.96890481684544E-00002, -.44406340680488E-00004
0.21721880610000E-00002, 0.14039144424111E+00001, 0.26411602645984E+00001, -.44277195509584E-00004, 0.13872940369742E+00001, 0.26508271640096E+00001, -.39926897719639E-00013, 0.16620405436929E-00001, -.96668994112441E-00002, -.44277195469657E-00004
0.21744437080000E-00002, 0.14107395600644E+00001, 0.26472737519028E+00001, -.45873840535627E-00004, 0.13941124347121E+00001, 0.26569142903404E+00001, -.37273218760381E-00013, 0.16627125352317E-00001, -.96405384375028E-00002, -.45873840498354E-00004
0.21766993550000E-00002, 0.14063227339200E+00001, 0.26468903909537E+00001, -.46749467488515E-00004, 0.13896961528464E+00001, 0.26565103591716E+00001, -.38045839988652E-00013, 0.16626581073541E-00001, -.96199682179313E-00002, -.46749467450469E-00004
0.21789550020000E-00002, 0.14011584762052E+00001, 0.26588454736591E+00001, -.47655322818324E-00004, 0.13845207453666E+00001, 0.26684471790428E+00001, -.42010627642474E-00013, 0.16637730838661E-00001, -.96017053836417E-00002, -.47655322776314E-00004
0.21812106490000E-00002, 0.14032419317287E+00001, 0.26524242954898E+00001, -.47840906230362E-00004, 0.13865896303062E+00001, 0.26620242032192E+00001, -.44452069707980E-00013, 0.16652301422472E-00001, -.95999077293226E-00002, -.47840906185910E-00004
0.21834662960000E-00002, 0.14138405421556E+00001, 0.26144103198524E+00001, -.49128861605207E-00004, 0.13971540158627E+00001, 0.26240318168181E+00001, -.40707294573605E-00013, 0.16686526292832E-00001, -.96214969656873E-00002, -.49128861564500E-00004
0.21857219430000E-00002, 0.14173722769322E+00001, 0.25621494146291E+00001, -.53077766313264E-00004, 0.14006559672525E+00001, 0.25718153616021E+00001, -.36250314757419E-00013, 0.16716309679659E-00001, -.96659469730148E-00002, -.53077766277013E-00004
0.21879775900000E-00002, 0.13963450882658E+00001, 0.25079616207236E+00001, -.56336195281531E-00004, 0.13796137237618E+00001, 0.25176676892045E+00001, -.38159648521578E-00013, 0.16731364504023E-00001, -.97060684808298E-00002, -.56336195243372E-00004
0.21902332370000E-00002, 0.13780691160131E+00001, 0.24609802895771E+00001, -.54870256139838E-00004, 0.13613620297941E+00001, 0.24707019834113E+00001, -.39188128484034E-00013, 0.16707086218992E-00001, -.97216938341087E-00002, -.54870256100650E-00004
0.21924888840000E-00002, 0.14058851221972E+00001, 0.24579073410268E+00001, -.48447160997847E-00004, 0.13892063114431E+00001, 0.24676177810862E+00001, -.42364254372095E-00013, 0.16678810754016E-00001, -.97104400594728E-00002, -.48447160955483E-00004
0.21947445310000E-00002, 0.14484389556674E+00001, 0.24643641778494E+00001, -.42272876904076E-00004, 0.14317605972757E+00001, 0.24740607644761E+00001, -.45825459076329E-00013, 0.16678358391658E-00001, -.96965866266514E-00002, -.42272876858250E-00004
0.21970001780000E-00002, 0.14690463058161E+00001, 0.24819590587563E+00001, -.40767096097521E-00004, 0.14523558794525E+00001, 0.24916210998503E+00001, -.46971776585634E-00013, 0.16690426363604E-00001, -.96620410939923E-00002, -.40767096050549E-00004
0.21992558250000E-00002, 0.14483863555137E+00001, 0.25134957609981E+00001, -.38001015298276E-00004, 0.14316740990897E+00001, 0.25231241710879E+00001, -.44582971527291E-00013, 0.16712256423965E-00001, -.96284100898105E-00002, -.38001015253693E-00004
0.21992558250000E-00002, 0.14483863555137E+00001, 0.25134957609981E+00001, -.38001015298276E-00004, 0.14316740990897E+00001, 0.25231241710879E+00001, -.44582971527291E-00013, 0.16712256423965E-00001, -.96284100898105E-00002, -.38001015253693E-00004
0.22015114720000E-00002, 0.14434092027159E+00001, 0.25727941180756E+00001, -.36514020473972E-00004, 0.14266732606756E+00001, 0.25823977768543E+00001, -.40443231890571E-00013, 0.16735942040347E-00001, -.96036587786601E-00002, -.36514020433529E-00004
0.22037671190000E-00002, 0.14521370194386E+00001, 0.26569093073504E+00001, -.39060482363357E-00004, 0.14353991578172E+00001, 0.26665210265789E+00001, -.39461637674717E-00013, 0.16737861621408E-00001, -.96117192284923E-00002, -.39060482323896E-00004
0.22060227660000E-00002, 0.14572778438960E+00001, 0.26958548725939E+00001, -.42062172340969E-00004, 0.14405487006170E+00001, 0.27055015902189E+00001, -.38895876797238E-00013, 0.16729143278930E-00001, -.96467176250397E-00002, -.42062172302074E-00004
0.22082784130000E-00002, 0.14443161020056E+00001, 0.26868678394572E+00001, -.43446164899847E-00004, 0.14276038625080E+00001, 0.26965670451578E+00001, -.44882173050632E-00013, 0.16712239497627E-00001, -.96992057006275E-00002, -.43446164854964E-00004
0.22105340600000E-00002, 0.14461000256669E+00001, 0.26525576344875E+00001, -.42432225803789E-00004, 0.14293948687950E+00001, 0.26622998317145E+00001, -.46568744919509E-00013, 0.16705156871819E-00001, -.97421972270328E-00002, -.42432225757220E-00004
0.22127897070000E-00002, 0.14617358649684E+00001, 0.26149171478529E+00001, -.40136170605289E-00004, 0.14450268755546E+00001, 0.26246808679827E+00001, -.46575091437940E-00013, 0.16708989413781E-00001, -.97637201297603E-00002, -.40136170558714E-00004
0.22150453540000E-00002, 0.14764535551092E+00001, 0.26160937057483E+00001, -.38648685723782E-00004, 0.14597258046481E+00001, 0.26258539468027E+00001, -.44727255125862E-00013, 0.16727750461074E-00001, -.97602410544723E-00002, -.38648685679054E-00004
0.22173010010000E-00002, 0.14817926666619E+00001, 0.26325087000022E+00001, -.39235506619809E-00004, 0.14650299049189E+00001, 0.26422557292651E+00001, -.42512231742023E-00013, 0.16762761742971E-00001, -.97470292629531E-00002, -.39235506577297E-00004
0.22195566480000E-00002, 0.14765087482743E+00001, 0.26553215758050E+00001, -.40188146191803E-00004, 0.14597207413666E+00001, 0.26650545122190E+00001, -.37003999598837E-00013, 0.16788006907777E-00001, -.97329364140461E-00002, -.40188146154799E-00004
0.22218122950000E-00002, 0.14463422540273E+00001, 0.26200856865861E+00001, -.42336894465848E-00004, 0.14295514576462E+00001, 0.26298035244792E+00001, -.37713886157594E-00013, 0.16790796381047E-00001, -.97178378930606E-00002, -.42336894428134E-00004
0.22240679420000E-00002, 0.14208351579059E+00001, 0.25568533951979E+00001, -.43973061169377E-00004, 0.14040562355577E+00001, 0.25665549202776E+00001, -.39806125036039E-00013, 0.16778922348238E-00001, -.97015250797147E-00002, -.43973061129571E-00004
0.22263235890000E-00002, 0.14095185915572E+00001, 0.25016960691014E+00001, -.44022206312208E-00004, 0.13927439830800E+00001, 0.25113785543569E+00001, -.39588768554323E-00013, 0.16774608477188E-00001, -.96824852555012E-00002, -.44022206272620E-00004
0.22285792360000E-00002, 0.14108443054081E+00001, 0.24603291598891E+00001, -.42957023030971E-00004, 0.13940550785810E+00001, 0.24700054091134E+00001, -.39244074881279E-00013, 0.16789226827112E-00001, -.96762492242666E-00002, -.42957022991727E-00004
0.22308348830000E-00002, 0.14120581000148E+00001, 0.24411935050086E+00001, -.43559884242051E-00004, 0.13952552849491E+00001, 0.24508765084756E+00001, -.41707962003414E-00013, 0.16802815065671E-00001, -.96830034669957E-00002, -.43559884200343E-00004
0.22330905300000E-00002, 0.14098262136863E+00001, 0.24640662366643E+00001, -.43402105640424E-00004, 0.13930155668478E+00001, 0.24737695615024E+00001, -.46288213613590E-00013, 0.16810646838476E-00001, -.97033248381055E-00002, -.43402105594136E-00004
0.22353461770000E-00002, 0.13950577357660E+00001, 0.25194735236603E+00001, -.42194412480650E-00004, 0.13782469796545E+00001, 0.25292150293620E+00001, -.46610818195749E-00013, 0.16810756111553E-00001, -.97415057017360E-00002, -.42194412434040E-00004
0.22376018240000E-00002, 0.13909578007684E+00001, 0.25998069389669E+00001, -.45801941954027E-00004, 0.13741483776980E+00001, 0.26095883066730E+00001, -.43290079195265E-00013, 0.16809423070341E-00001, -.97813677060958E-00002, -.45801941910737E-00004
0.22398574710000E-00002, 0.14223409851849E+00001, 0.26762141976918E+00001, -.51381006745575E-00004, 0.14055490904482E+00001, 0.26860359970386E+00001, -.40405178022584E-00013, 0.16791894736712E-00001, -.98217993468034E-00002, -.51381006705170E-00004
0.22421131180000E-00002, 0.14289677390045E+00001, 0.26985836178440E+00001, -.55710389512789E-00004, 0.14122080235816E+00001, 0.27084288007989E+00001, -.38660507978144E-00013, 0.16759715422926E-00001, -.98451829548953E-00002, -.55710389474128E-00004
0.22443687650000E-00002, 0.14329740976562E+00001, 0.26972858265760E+00001, -.58594416743650E-00004, 0.14162354060886E+00001, 0.27071195240474E+00001, -.36091346943372E-00013, 0.16738691567659E-00001, -.98336974713850E-00002, -.58594416707558E-00004
0.22466244120000E-00002, 0.14402541058510E+00001, 0.27096625100942E+00001, -.58412527344007E-00004, 0.14235120694746E+00001, 0.27194631098485E+00001, -.37809260784455E-00013, 0.16742036376456E-00001, -.98005997543243E-00002, -.58412527306198E-00004
0.22488800590000E-00002, 0.14626433300552E+00001, 0.27146781631332E+00001, -.59377547550574E-00004, 0.14458816516022E+00001, 0.27244495696660E+00001, -.39869730614516E-00013, 0.16761678452986E-00001, -.97714065327931E-00002, -.59377547510704E-00004
0.22511357060000E-00002, 0.14916852813427E+00001, 0.26814705319848E+00001, -.65257713393160E-00004, 0.14748981625552E+00001, 0.26912504368450E+00001, -.42721072642279E-00013, 0.16787118787510E-00001, -.97799048601996E-00002, -.65257713350439E-00004
0.22533913530000E-00002, 0.15067345689966E+00001, 0.26235543710698E+00001, -.71603238427701E-00004, 0.14899157208551E+00001, 0.26333620093507E+00001, -.41792890411526E-00013, 0.16818848141551E-00001, -.98076382809368E-00002, -.71603238385908E-00004
0.22556470000000E-00002, 0.14917185564418E+00001, 0.25558850952694E+00001, -.76111670694947E-00004, 0.14748592201203E+00001, 0.25657207959316E+00001, -.42162067161367E-00013, 0.16859336321546E-00001, -.98357006621624E-00002, -.76111670652785E-00004
0.22556470000000E-00002, 0.14917185564418E+00001, 0.25558850952694E+00001, -.76111670694947E-00004, 0.14748592201203E+00001, 0.25657207959316E+00001, -.42162067161367E-00013, 0.16859336321546E-00001, -.98357006621624E-00002, -.76111670652785E-00004
0.22579026470000E-00002, 0.14571034787066E+00001, 0.25167283492181E+00001, -.82847209373373E-00004, 0.14402017876154E+00001, 0.25265852847357E+00001, -.40137646859501E-00013, 0.16901691091228E-00001, -.98569355176600E-00002, -.82847209333236E-00004
0.22601582940000E-00002, 0.14314137080385E+00001, 0.25008475663590E+00001, -.89576026836190E-00004, 0.14144989665741E+00001, 0.25107026672570E+00001, -.37615378137016E-00013, 0.16914741464455E-00001, -.98551008980069E-00002, -.89576026798575E-00004
0.22624139410000E-00002, 0.14425456137462E+00001, 0.25295444231629E+00001, -.94519044301581E-00004, 0.14256237128166E+00001, 0.25393988619605E+00001, -.36754304314177E-00013, 0.16921900929573E-00001, -.98544387975801E-00002, -.94519044264826E-00004
0.22646695880000E-00002, 0.14776120767584E+00001, 0.25746894431820E+00001, -.97487560184275E-00004, 0.14607027638585E+00001, 0.25845374398822E+00001, -.39970372428828E-00013, 0.16909312899927E-00001, -.98479967002046E-00002, -.97487560144305E-00004
0.22669252350000E-00002, 0.14880122541154E+00001, 0.26199058622777E+00001, -.10170156669822E-00003, 0.14711280123276E+00001, 0.26297398910142E+00001, -.40820121659260E-00013, 0.16884241787772E-00001, -.98340287365214E-00002, -.10170156665740E-00003
0.22691808820000E-00002, 0.14895370833949E+00001, 0.26751086248673E+00001, -.10423134177610E-00003, 0.14726825536029E+00001, 0.26849282749941E+00001, -.42236106086787E-00013, 0.16854529791995E-00001, -.98196501267902E-00002, -.10423134173387E-00003
0.22714365290000E-00002, 0.14735904313102E+00001, 0.26951352516196E+00001, -.10540474866173E-00003, 0.14567510669820E+00001, 0.27049405267017E+00001, -.44115630499802E-00013, 0.16839364328153E-00001, -.98052750821609E-00002, -.10540474861761E-00003
0.22736921760000E-00002, 0.14678092744003E+00001, 0.27260878478241E+00001, -.11000805785089E-00003, 0.14509575586801E+00001, 0.27358876461978E+00001, -.42980777684318E-00013, 0.16851715720189E-00001, -.97997983736823E-00002, -.11000805780791E-00003
0.22759478230000E-00002, 0.14675285244541E+00001, 0.27485820905435E+00001, -.11620056783396E-00003, 0.14506819343090E+00001, 0.27583753279039E+00001, -.46274658284704E-00013, 0.16846590145043E-00001, -.97932373604290E-00002, -.11620056778768E-00003
0.22782034700000E-00002, 0.14723043879902E+00001, 0.27212323414593E+00001, -.12014561712084E-00003, 0.14554839261127E+00001, 0.27310170725289E+00001, -.46541085538452E-00013, 0.16820461877594E-00001, -.97847310695780E-00002, -.12014561707430E-00003
0.22804591170000E-00002, 0.14878648065074E+00001, 0.26730349358660E+00001, -.12058507784252E-00003, 0.14710666526132E+00001, 0.26828328734893E+00001, -.43790408579748E-00013, 0.16798153894237E-00001, -.97979376233228E-00002, -.12058507779873E-00003
0.22827147640000E-00002, 0.15029095507665E+00001, 0.26420243178025E+00001, -.11934008073296E-00003, 0.14861232537116E+00001, 0.26518553445536E+00001, -.40384108905492E-00013, 0.16786297054893E-00001, -.98310267510442E-00002, -.11934008069258E-00003
0.22849704110000E-00002, 0.14738973227573E+00001, 0.26245358015708E+00001, -.11636017477064E-00003, 0.14571131100777E+00001, 0.26343990867378E+00001, -.40847773777805E-00013, 0.16784212679566E-00001, -.98632851670148E-00002, -.11636017472979E-00003
0.22872260580000E-00002, 0.14141205627050E+00001, 0.25986655184525E+00001, -.11252301687003E-00003, 0.13973345255574E+00001, 0.26085501834493E+00001, -.40370352315720E-00013, 0.16786037147589E-00001, -.98846649967571E-00002, -.11252301682966E-00003
0.22894817050000E-00002, 0.13693778810129E+00001, 0.25832364963590E+00001, -.11174639878121E-00003, 0.13525927874559E+00001, 0.25931322141181E+00001, -.43624337931206E-00013, 0.16785093557031E-00001, -.98957177591221E-00002, -.11174639873758E-00003
0.22917373520000E-00002, 0.13528933225787E+00001, 0.26001389196150E+00001, -.11391082678810E-00003, 0.13361224110399E+00001, 0.26100507916156E+00001, -.39763042699870E-00013, 0.16770911538800E-00001, -.99118720006289E-00002, -.11391082674834E-00003
0.22939929990000E-00002, 0.13741686262678E+00001, 0.26644897520275E+00001, -.11320638810392E-00003, 0.13574036712303E+00001, 0.26744094271291E+00001, -.32234717455100E-00013, 0.16764955037465E-00001, -.99196751015263E-00002, -.11320638807168E-00003
0.22962486460000E-00002, 0.14000231853557E+00001, 0.27309151377541E+00001, -.11026276885403E-00003, 0.13832544200239E+00001, 0.27408518453512E+00001, -.31323544963906E-00013, 0.16768765331825E-00001, -.99367075971535E-00002, -.11026276882271E-00003
0.22985042930000E-00002, 0.14349583452314E+00001, 0.27939467633045E+00001, -.10863608552980E-00003, 0.14181980852962E+00001, 0.28039043704309E+00001, -.33794111542741E-00013, 0.16760259935177E-00001, -.99576071263537E-00002, -.10863608549601E-00003
0.23007599400000E-00002, 0.14557530682474E+00001, 0.27951448945756E+00001, -.10394203466779E-00003, 0.14389918817174E+00001, 0.28051302831482E+00001, -.35686807478704E-00013, 0.16761186529989E-00001, -.99853885726435E-00002, -.10394203463210E-00003
0.23030155870000E-00002, 0.14670822331512E+00001, 0.27770500472085E+00001, -.98859658705660E-00004, 0.14503142785733E+00001, 0.27870572290014E+00001, -.39777844288103E-00013, 0.16767954577908E-00001, -.10007181792907E-00001, -.98859658665882E-00004
0.23052712340000E-00002, 0.14753706319708E+00001, 0.27572580274823E+00001, -.93597528827172E-00004, 0.14585850198320E+00001, 0.27672636244869E+00001, -.41428251624315E-00013, 0.16785612138778E-00001, -.10005597004610E-00001, -.93597528785744E-00004
0.23075268810000E-00002, 0.14828239434356E+00001, 0.27116815393156E+00001, -.89670802514110E-00004, 0.14659991463588E+00001, 0.27216769798031E+00001, -.40463478665880E-00013, 0.16824797076803E-00001, -.99954404874898E-00002, -.89670802473646E-00004
0.23097825280000E-00002, 0.14899193714272E+00001, 0.26812156004079E+00001, -.89515779177158E-00004, 0.14730717850231E+00001, 0.26911996388160E+00001, -.44843958326915E-00013, 0.16847586404080E-00001, -.99840384080807E-00002, -.89515779132314E-00004
0.23120381750000E-00002, 0.15048259199457E+00001, 0.26681041262427E+00001, -.91753874045355E-00004, 0.14879835907971E+00001, 0.26780602559093E+00001, -.38437588742202E-00013, 0.16842329148611E-00001, -.99561296665455E-00002, -.91753874006917E-00004
0.23120381750000E-00002, 0.15048259199457E+00001, 0.26681041262427E+00001, -.91753874045355E-00004, 0.14879835907971E+00001, 0.26780602559093E+00001, -.38437588742202E-00013, 0.16842329148611E-00001, -.99561296665455E-00002, -.91753874006917E-00004
0.23142938220000E-00002, 0.15225562537204E+00001, 0.26559211076353E+00001, -.95287763548206E-00004, 0.15057224274536E+00001, 0.26658431771581E+00001, -.37405839292346E-00013, 0.16833826266817E-00001, -.99220695227817E-00002, -.95287763510800E-00004
0.23165494690000E-00002, 0.15256602318059E+00001, 0.26357663034072E+00001, -.97441460432960E-00004, 0.15088083107269E+00001, 0.26456761742608E+00001, -.43381213625048E-00013, 0.16851921079058E-00001, -.99098708535982E-00002, -.97441460389579E-00004
0.23188051160000E-00002, 0.15228477792591E+00001, 0.26250415845452E+00001, -.98988908325115E-00004, 0.15059491241774E+00001, 0.26349440881027E+00001, -.43783125009593E-00013, 0.16898655081725E-00001, -.99025035575018E-00002, -.98988908281332E-00004
0.23210607630000E-00002, 0.15154526175072E+00001, 0.26508497267464E+00001, -.98147237888809E-00004, 0.14985105090137E+00001, 0.26607561587300E+00001, -.44469899052278E-00013, 0.16942108493526E-00001, -.99064319836471E-00002, -.98147237844339E-00004
0.23233164100000E-00002, 0.14757468850473E+00001, 0.26689808879102E+00001, -.95535856961084E-00004, 0.14587890330404E+00001, 0.26789005685485E+00001, -.43500843993880E-00013, 0.16957852006877E-00001, -.99196806382779E-00002, -.95535856917583E-00004
0.23255720570000E-00002, 0.14384259854115E+00001, 0.26604168713185E+00001, -.93922767111136E-00004, 0.14214855000500E+00001, 0.26703466292565E+00001, -.45279209060043E-00013, 0.16940485361529E-00001, -.99297579379675E-00002, -.93922767065857E-00004
0.23278277040000E-00002, 0.14196704198652E+00001, 0.26706875702889E+00001, -.94985876795462E-00004, 0.14027568889463E+00001, 0.26806267159756E+00001, -.44827314143247E-00013, 0.16913530918876E-00001, -.99391456866567E-00002, -.94985876750635E-00004
0.23300833510000E-00002, 0.14053778646650E+00001, 0.26989612989010E+00001, -.96554180909635E-00004, 0.13884873014775E+00001, 0.27089075921223E+00001, -.40907313860076E-00013, 0.16890563187498E-00001, -.99462932213190E-00002, -.96554180868728E-00004
0.23323389980000E-00002, 0.13928854873651E+00001, 0.27252833676372E+00001, -.97895630757581E-00004, 0.13760307658253E+00001, 0.27352285026866E+00001, -.39219209279804E-00013, 0.16854721539818E-00001, -.99451350493583E-00002, -.97895630718362E-00004
0.23345946450000E-00002, 0.13766003200417E+00001, 0.27439363434362E+00001, -.96471348833736E-00004, 0.13597824463916E+00001, 0.27538795546648E+00001, -.35853495994729E-00013, 0.16817873650044E-00001, -.99432112286285E-00002, -.96471348797883E-00004
0.23368502920000E-00002, 0.13772143533371E+00001, 0.27341764565547E+00001, -.94851205084854E-00004, 0.13604236937162E+00001, 0.27441203928176E+00001, -.33812960267833E-00013, 0.16790659620909E-00001, -.99439362628465E-00002, -.94851205051041E-00004
0.23391059390000E-00002, 0.13887357764889E+00001, 0.27308222835913E+00001, -.93395033652304E-00004, 0.13719715467102E+00001, 0.27407724864731E+00001, -.35988028484362E-00013, 0.16764229778718E-00001, -.99502028817304E-00002, -.93395033616315E-00004
0.23413615860000E-00002, 0.13956951064043E+00001, 0.27386481705976E+00001, -.91141195216481E-00004, 0.13789478882252E+00001, 0.27486033534912E+00001, -.35843034555066E-00013, 0.16747218179106E-00001, -.99551828935786E-00002, -.91141195180638E-00004
0.23436172330000E-00002, 0.14068449077045E+00001, 0.27325019164584E+00001, -.88704687142109E-00004, 0.13900788599076E+00001, 0.27424670177522E+00001, -.38483165443417E-00013, 0.16766047796906E-00001, -.99651012937042E-00002, -.88704687103626E-00004
0.23458728800000E-00002, 0.13830724947164E+00001, 0.27073760622301E+00001, -.88148890151959E-00004, 0.13662654495518E+00001, 0.27173645784355E+00001, -.34727011004720E-00013, 0.16807045164605E-00001, -.99885162053904E-00002, -.88148890117232E-00004
0.23481285270000E-00002, 0.13740202704039E+00001, 0.26793872099149E+00001, -.87653714085464E-00004, 0.13571803544258E+00001, 0.26893797411014E+00001, -.41946634407008E-00013, 0.16839915978191E-00001, -.99925311864790E-00002, -.87653714043517E-00004
0.23503841740000E-00002, 0.13792887402560E+00001, 0.26520189556870E+00001, -.89249033439367E-00004, 0.13624404345254E+00001, 0.26620136056067E+00001, -.42489235115248E-00013, 0.16848305730623E-00001, -.99946499196913E-00002, -.89249033396878E-00004
0.23526398210000E-00002, 0.13749346311059E+00001, 0.26224346098799E+00001, -.93088891871087E-00004, 0.13580718940964E+00001, 0.26324510165931E+00001, -.46265824659490E-00013, 0.16862737009523E-00001, -.10016406713211E-00001, -.93088891824821E-00004
0.23548954680000E-00002, 0.13707362079630E+00001, 0.25928250453073E+00001, -.93563458854030E-00004, 0.13538300266960E+00001, 0.26028602108983E+00001, -.44824698786068E-00013, 0.16906181267078E-00001, -.10035165591023E-00001, -.93563458809205E-00004
0.23571511150000E-00002, 0.13883521077739E+00001, 0.25752349878922E+00001, -.93616369338923E-00004, 0.13713933194004E+00001, 0.25852761445130E+00001, -.42299424059161E-00013, 0.16958788373527E-00001, -.10041156620788E-00001, -.93616369296624E-00004
0.23594067620000E-00002, 0.14185083085929E+00001, 0.25833915360657E+00001, -.94887288552855E-00004, 0.14014983278402E+00001, 0.25934311698518E+00001, -.43938784769295E-00013, 0.17009980752736E-00001, -.10039633786133E-00001, -.94887288508917E-00004
0.23616624090000E-00002, 0.14449254576122E+00001, 0.26324580351896E+00001, -.94651721773011E-00004, 0.14278787566586E+00001, 0.26424918758558E+00001, -.43948709968116E-00013, 0.17046700953636E-00001, -.10033840666139E-00001, -.94651721729063E-00004
0.23639180560000E-00002, 0.14645618841009E+00001, 0.26746185427548E+00001, -.92501957948633E-00004, 0.14474979195791E+00001, 0.26846269413229E+00001, -.46867803581702E-00013, 0.17063964521774E-00001, -.10008398568064E-00001, -.92501957901765E-00004
0.23661737030000E-00002, 0.14715439724698E+00001, 0.27042307226727E+00001, -.92457944622683E-00004, 0.14544866128523E+00001, 0.27142076654231E+00001, -.40749980190899E-00013, 0.17057359617494E-00001, -.99769427504470E-00002, -.92457944581933E-00004
0.23684293500000E-00002, 0.14603510640142E+00001, 0.27505682131936E+00001, -.94729991999636E-00004, 0.14433003416380E+00001, 0.27605132159083E+00001, -.35817371384948E-00013, 0.17050722376182E-00001, -.99450027146642E-00002, -.94729991963818E-00004
0.23684293500000E-00002, 0.14603510640142E+00001, 0.27505682131936E+00001, -.94729991999636E-00004, 0.14433003416380E+00001, 0.27605132159083E+00001, -.35817371384948E-00013, 0.17050722376182E-00001, -.99450027146642E-00002, -.94729991963818E-00004
0.23706849970000E-00002, 0.14345428518120E+00001, 0.27699182291841E+00001, -.10018740056969E-00003, 0.14174834813561E+00001, 0.27798409837949E+00001, -.34588146297752E-00013, 0.17059370455906E-00001, -.99227546107228E-00002, -.10018740053510E-00003
0.23729406440000E-00002, 0.14006841138727E+00001, 0.27607764949384E+00001, -.10929023088068E-00003, 0.13836044395702E+00001, 0.27707030968988E+00001, -.37652303843874E-00013, 0.17079674302484E-00001, -.99266019604053E-00002, -.10929023084303E-00003
0.23751962910000E-00002, 0.13885962373130E+00001, 0.27694861741092E+00001, -.11382636920866E-00003, 0.13715067301150E+00001, 0.27794123733667E+00001, -.33207857591039E-00013, 0.17089507197988E-00001, -.99261992575607E-00002, -.11382636917545E-00003
0.23774519380000E-00002, 0.13787800271586E+00001, 0.27792825080381E+00001, -.11451208640228E-00003, 0.13617167275736E+00001, 0.27891873661465E+00001, -.38352326554927E-00013, 0.17063299584967E-00001, -.99048581084242E-00002, -.11451208636393E-00003
0.23797075850000E-00002, 0.13735313325785E+00001, 0.27556352923959E+00001, -.11302569282849E-00003, 0.13565003273064E+00001, 0.27655043124069E+00001, -.40899961651918E-00013, 0.17031005272189E-00001, -.98690200110749E-00002, -.11302569278759E-00003
0.23819632320000E-00002, 0.13814619914427E+00001, 0.26918271096398E+00001, -.11023693965995E-00003, 0.13644425126375E+00001, 0.27016431822963E+00001, -.38510756486579E-00013, 0.17019478805196E-00001, -.98160726564722E-00002, -.11023693962144E-00003
0.23842188790000E-00002, 0.13970653191095E+00001, 0.26205944151002E+00001, -.10756049620146E-00003, 0.13800501789409E+00001, 0.26303629812840E+00001, -.45669027576713E-00013, 0.17015140168684E-00001, -.97685661838172E-00002, -.10756049615580E-00003
0.23864745260000E-00002, 0.13794301719848E+00001, 0.25863124836979E+00001, -.10300042419499E-00003, 0.13624185410176E+00001, 0.25960754138473E+00001, -.48212845331581E-00013, 0.17011630967181E-00001, -.97629301493693E-00002, -.10300042414678E-00003
0.23887301730000E-00002, 0.13516888460160E+00001, 0.25769443255921E+00001, -.97299618850387E-00004, 0.13346771259905E+00001, 0.25867413154967E+00001, -.50433004445613E-00013, 0.17011720025427E-00001, -.97969899046352E-00002, -.97299618799954E-00004
0.23909858200000E-00002, 0.13334274608168E+00001, 0.25851316579180E+00001, -.90196110894825E-00004, 0.13164188260781E+00001, 0.25949827192574E+00001, -.49904874824558E-00013, 0.17008634738731E-00001, -.98510613394260E-00002, -.90196110844920E-00004
0.23932414670000E-00002, 0.13257078488676E+00001, 0.26204637997369E+00001, -.87144681750311E-00004, 0.13086910163858E+00001, 0.26303661822914E+00001, -.42549855303698E-00013, 0.17016832481778E-00001, -.99023825544869E-00002, -.87144681707761E-00004
0.23954971140000E-00002, 0.13228709145670E+00001, 0.26534432838746E+00001, -.86398218233124E-00004, 0.13058288166092E+00001, 0.26633757042279E+00001, -.34556129736707E-00013, 0.17042097957882E-00001, -.99324203533404E-00002, -.86398218198567E-00004
0.23977527610000E-00002, 0.13172081185581E+00001, 0.26642422706343E+00001, -.85537568890020E-00004, 0.13001668059133E+00001, 0.26741780695622E+00001, -.39742352120560E-00013, 0.17041312644788E-00001, -.99357989279246E-00002, -.85537568850278E-00004
0.24000084080000E-00002, 0.13362025643540E+00001, 0.26741243237408E+00001, -.86104391090524E-00004, 0.13191758408493E+00001, 0.26840515577140E+00001, -.38911436692748E-00013, 0.17026723504760E-00001, -.99272339732411E-00002, -.86104391051613E-00004
0.24022640550000E-00002, 0.14013740414626E+00001, 0.26990316318976E+00001, -.90785787257698E-00004, 0.13843328871412E+00001, 0.27089463014454E+00001, -.33424798307518E-00013, 0.17041154321439E-00001, -.99146695477401E-00002, -.90785787224273E-00004
0.24045197020000E-00002, 0.14358725807146E+00001, 0.27367077710450E+00001, -.95223616989550E-00004, 0.14187961466992E+00001, 0.27466080860606E+00001, -.41626544644373E-00013, 0.17076434015359E-00001, -.99003150155610E-00002, -.95223616947924E-00004
0.24067753490000E-00002, 0.14301237546911E+00001, 0.27483975421714E+00001, -.98928916850814E-00004, 0.14130112194315E+00001, 0.27582731260253E+00001, -.42561939077517E-00013, 0.17112535259648E-00001, -.98755838538768E-00002, -.98928916808252E-00004
0.24090309960000E-00002, 0.14306036680213E+00001, 0.27567735891062E+00001, -.10044712134039E-00003, 0.14134647724726E+00001, 0.27665964979032E+00001, -.31190446137400E-00013, 0.17138895548728E-00001, -.98229087970478E-00002, -.10044712130920E-00003
0.24112866430000E-00002, 0.14215131484922E+00001, 0.27768667706563E+00001, -.99457698767904E-00004, 0.14043564348325E+00001, 0.27866385117276E+00001, -.37852647859515E-00013, 0.17156713659685E-00001, -.97717410713135E-00002, -.99457698730051E-00004
0.24135422900000E-00002, 0.14109627562801E+00001, 0.27830041208180E+00001, -.96270598443931E-00004, 0.13937996332846E+00001, 0.27927457924929E+00001, -.39593206494037E-00013, 0.17163122995473E-00001, -.97416716749383E-00002, -.96270598404338E-00004
0.24157979370000E-00002, 0.13848490917522E+00001, 0.27490297999529E+00001, -.90554374869622E-00004, 0.13676896664489E+00001, 0.27587577859996E+00001, -.42762261834131E-00013, 0.17159425303374E-00001, -.97279860466941E-00002, -.90554374826860E-00004
0.24180535840000E-00002, 0.13697954221268E+00001, 0.27173268203643E+00001, -.88063906595654E-00004, 0.13526357247197E+00001, 0.27270577242459E+00001, -.43559972542498E-00013, 0.17159697407105E-00001, -.97309038816553E-00002, -.88063906552094E-00004
0.24203092310000E-00002, 0.13613823039849E+00001, 0.27176997777435E+00001, -.92631953238324E-00004, 0.13442201040870E+00001, 0.27274441039728E+00001, -.43215166389810E-00013, 0.17162199897959E-00001, -.97443262292978E-00002, -.92631953195109E-00004
0.24225648780000E-00002, 0.13775110585457E+00001, 0.27319594018326E+00001, -.98213335802558E-00004, 0.13603546818951E+00001, 0.27417153991693E+00001, -.44204418970598E-00013, 0.17156376650681E-00001, -.97559973367473E-00002, -.98213335758354E-00004
0.24248205250000E-00002, 0.14279445454618E+00001, 0.27505166778508E+00001, -.10606386524539E-00003, 0.14108028639385E+00001, 0.27602710958260E+00001, -.43096976475390E-00013, 0.17141681523287E-00001, -.97544179751646E-00002, -.10606386520229E-00003
0.24248205250000E-00002, 0.14279445454618E+00001, 0.27505166778508E+00001, -.10606386524539E-00003, 0.14108028639385E+00001, 0.27602710958260E+00001, -.43096976475390E-00013, 0.17141681523287E-00001, -.97544179751646E-00002, -.10606386520229E-00003
0.24270761720000E-00002, 0.14587264499060E+00001, 0.27477980281660E+00001, -.11543163557434E-00003, 0.14416012654549E+00001, 0.27575521920701E+00001, -.41909606152830E-00013, 0.17125184451052E-00001, -.97541639040996E-00002, -.11543163553243E-00003
0.24293318190000E-00002, 0.14533568474680E+00001, 0.27291690594578E+00001, -.12013544522776E-00003, 0.14362380260158E+00001, 0.27389255321197E+00001, -.42874627058764E-00013, 0.17118821452206E-00001, -.97564726618646E-00002, -.12013544518488E-00003
0.24315874660000E-00002, 0.14137426155266E+00001, 0.27038700794120E+00001, -.12070629610927E-00003, 0.13966260772157E+00001, 0.27136260237272E+00001, -.44541804400666E-00013, 0.17116538310931E-00001, -.97559443152526E-00002, -.12070629606473E-00003
0.24338431130000E-00002, 0.13788734395858E+00001, 0.26693700686918E+00001, -.11986933618748E-00003, 0.13617497296029E+00001, 0.26791382773265E+00001, -.41513873644440E-00013, 0.17123709982987E-00001, -.97682086346885E-00002, -.11986933614597E-00003
0.24360987600000E-00002, 0.13559393901806E+00001, 0.26451503799035E+00001, -.11822429873781E-00003, 0.13388011802315E+00001, 0.26549386398933E+00001, -.38015194298537E-00013, 0.17138209949122E-00001, -.97882599898020E-00002, -.11822429869980E-00003
0.24383544070000E-00002, 0.13554331718260E+00001, 0.26630066662311E+00001, -.11372794555878E-00003, 0.13382967108483E+00001, 0.26727980575511E+00001, -.38121725141831E-00013, 0.17136460977697E-00001, -.97913913199714E-00002, -.11372794552066E-00003
0.24406100540000E-00002, 0.13780756574557E+00001, 0.26833841888040E+00001, -.10835135725465E-00003, 0.13609279906346E+00001, 0.26931500054662E+00001, -.40310908206947E-00013, 0.17147666821151E-00001, -.97658166621899E-00002, -.10835135721434E-00003
0.24428657010000E-00002, 0.13664683819328E+00001, 0.26803008895200E+00001, -.10300312313114E-00003, 0.13492861393779E+00001, 0.26900423283360E+00001, -.42312522609025E-00013, 0.17182242554912E-00001, -.97414388159940E-00002, -.10300312308882E-00003
0.24451213480000E-00002, 0.13284496041832E+00001, 0.26496287424702E+00001, -.98555259824896E-00004, 0.13112320628158E+00001, 0.26593497992395E+00001, -.43192937116660E-00013, 0.17217541367446E-00001, -.97210567693425E-00002, -.98555259781703E-00004
0.24473769950000E-00002, 0.13047389870101E+00001, 0.26146415903546E+00001, -.94223625100946E-00004, 0.12874898289767E+00001, 0.26243446394449E+00001, -.40823622372443E-00013, 0.17249158033363E-00001, -.97030490902846E-00002, -.94223625060122E-00004
0.24496326420000E-00002, 0.13225419307071E+00001, 0.26083595649452E+00001, -.89957678210282E-00004, 0.13052840751487E+00001, 0.26180541668217E+00001, -.36739801958272E-00013, 0.17257855558413E-00001, -.96946018765201E-00002, -.89957678173542E-00004
0.24518882890000E-00002, 0.13753497510505E+00001, 0.26263414364058E+00001, -.84936074897051E-00004, 0.13581029479414E+00001, 0.26360390722899E+00001, -.43527900902145E-00013, 0.17246803109104E-00001, -.96976358840425E-00002, -.84936074853523E-00004
0.24541439360000E-00002, 0.14402320677796E+00001, 0.26648252443244E+00001, -.85339743053036E-00004, 0.14229857922627E+00001, 0.26745358465570E+00001, -.38137453442887E-00013, 0.17246275516922E-00001, -.97106022325294E-00002, -.85339743014898E-00004
0.24563995830000E-00002, 0.15017889273053E+00001, 0.27363626665396E+00001, -.85250507428963E-00004, 0.14845173529177E+00001, 0.27460999788829E+00001, -.35202060443757E-00013, 0.17271574387643E-00001, -.97373123432505E-00002, -.85250507393761E-00004
0.24586552300000E-00002, 0.15159900522399E+00001, 0.28058449784785E+00001, -.83983277475932E-00004, 0.14986841858029E+00001, 0.28156163461705E+00001, -.35000026004878E-00013, 0.17305866437006E-00001, -.97713676920123E-00002, -.83983277440932E-00004
0.24609108770000E-00002, 0.14724935104753E+00001, 0.28078346976596E+00001, -.86772260163824E-00004, 0.14551758241521E+00001, 0.28176391584264E+00001, -.40697727990348E-00013, 0.17317686323250E-00001, -.98044607667512E-00002, -.86772260123126E-00004
0.24631665240000E-00002, 0.14144320895585E+00001, 0.27797725577476E+00001, -.89689664096600E-00004, 0.13971338128403E+00001, 0.27895902743517E+00001, -.42204851116087E-00013, 0.17298276718210E-00001, -.98177166041001E-00002, -.89689664054395E-00004
0.24654221710000E-00002, 0.13656362442778E+00001, 0.27722492933971E+00001, -.94406434625857E-00004, 0.13483627241701E+00001, 0.27820681653309E+00001, -.40253321884001E-00013, 0.17273520107661E-00001, -.98188719337996E-00002, -.94406434585603E-00004
0.24676778180000E-00002, 0.13394879047916E+00001, 0.27713335780681E+00001, -.98263933608965E-00004, 0.13222266525139E+00001, 0.27811227352764E+00001, -.44509616005667E-00013, 0.17261252277681E-00001, -.97891572082594E-00002, -.98263933564456E-00004
0.24699334650000E-00002, 0.13131901669876E+00001, 0.27553462859393E+00001, -.96975242768862E-00004, 0.12959430941727E+00001, 0.27651094977498E+00001, -.48244559274639E-00013, 0.17247072814944E-00001, -.97632118104792E-00002, -.96975242720617E-00004
0.24721891120000E-00002, 0.12794322407349E+00001, 0.27060239129612E+00001, -.92785316923932E-00004, 0.12622013393940E+00001, 0.27157756676474E+00001, -.44391290045593E-00013, 0.17230901340851E-00001, -.97517546862394E-00002, -.92785316879541E-00004
0.24744447590000E-00002, 0.12798061710465E+00001, 0.26841537650075E+00001, -.91864505367668E-00004, 0.12625954007440E+00001, 0.26938822000940E+00001, -.34668551843868E-00013, 0.17210770302499E-00001, -.97284350864372E-00002, -.91864505333000E-00004
0.24767004060000E-00002, 0.12847931316511E+00001, 0.26707847856835E+00001, -.92705049030171E-00004, 0.12676082735748E+00001, 0.26804784920167E+00001, -.34022697353079E-00013, 0.17184858076305E-00001, -.96937063331792E-00002, -.92705048996149E-00004
0.24789560530000E-00002, 0.12954480929655E+00001, 0.26449928500714E+00001, -.89039688652164E-00004, 0.12782641509208E+00001, 0.26546571426622E+00001, -.39513482536170E-00013, 0.17183942044759E-00001, -.96642925907369E-00002, -.89039688612650E-00004
0.24812117000000E-00002, 0.13326901436899E+00001, 0.26360323329296E+00001, -.84795005863689E-00004, 0.13155018993845E+00001, 0.26456822654401E+00001, -.40738987386446E-00013, 0.17188244305400E-00001, -.96499325105240E-00002, -.84795005822950E-00004
0.24812117000000E-00002, 0.13326901436899E+00001, 0.26360323329296E+00001, -.84795005863689E-00004, 0.13155018993845E+00001, 0.26456822654401E+00001, -.40738987386446E-00013, 0.17188244305400E-00001, -.96499325105240E-00002, -.84795005822950E-00004
0.24834673470000E-00002, 0.13526575594333E+00001, 0.26517078202821E+00001, -.83213019676405E-00004, 0.13354793212772E+00001, 0.26613573255271E+00001, -.38882814852088E-00013, 0.17178238156029E-00001, -.96495052449215E-00002, -.83213019637522E-00004
0.24857229940000E-00002, 0.13647565142782E+00001, 0.26786111647868E+00001, -.81195082671840E-00004, 0.13475933320732E+00001, 0.26882631618126E+00001, -.41807676076650E-00013, 0.17163182204953E-00001, -.96519970257573E-00002, -.81195082630032E-00004
0.24879786410000E-00002, 0.13840799859065E+00001, 0.26791445956774E+00001, -.78799484008001E-00004, 0.13669254606957E+00001, 0.26887812014031E+00001, -.42145581753280E-00013, 0.17154525210855E-00001, -.96366057256959E-00002, -.78799483965856E-00004
0.24902342880000E-00002, 0.14004375938591E+00001, 0.26469958157048E+00001, -.76844963322024E-00004, 0.13832755044930E+00001, 0.26566117588450E+00001, -.46533477954502E-00013, 0.17162089366118E-00001, -.96159431402745E-00002, -.76844963275491E-00004
0.24924899350000E-00002, 0.14060620707094E+00001, 0.26180459310193E+00001, -.75649693266777E-00004, 0.13888866383245E+00001, 0.26276633290983E+00001, -.45145766969677E-00013, 0.17175432384875E-00001, -.96173980789689E-00002, -.75649693221631E-00004
0.24947455820000E-00002, 0.13887032126434E+00001, 0.26091334690551E+00001, -.74680345074073E-00004, 0.13715285786651E+00001, 0.26187697414879E+00001, -.46508099025622E-00013, 0.17174633978267E-00001, -.96362724328092E-00002, -.74680345027565E-00004
0.24970012290000E-00002, 0.13957287826341E+00001, 0.26506969391971E+00001, -.73541820916094E-00004, 0.13785787262758E+00001, 0.26603475929651E+00001, -.43950231991041E-00013, 0.17150056358298E-00001, -.96506537680058E-00002, -.73541820872144E-00004
0.24992568760000E-00002, 0.14317924877816E+00001, 0.27333680330042E+00001, -.73094782658073E-00004, 0.14146675560458E+00001, 0.27430298001058E+00001, -.42374742253350E-00013, 0.17124931735875E-00001, -.96617671016681E-00002, -.73094782615698E-00004
0.25015125230000E-00002, 0.14427052271903E+00001, 0.27898514491565E+00001, -.71407085892183E-00004, 0.14255956438100E+00001, 0.27995364447142E+00001, -.41255545888294E-00013, 0.17109583380234E-00001, -.96849955576576E-00002, -.71407085850927E-00004
0.25037681700000E-00002, 0.14102329603652E+00001, 0.27889683150812E+00001, -.66001443409985E-00004, 0.13931442155285E+00001, 0.27986877921708E+00001, -.35523835484672E-00013, 0.17088744836723E-00001, -.97194770896654E-00002, -.66001443374461E-00004
0.25060238170000E-00002, 0.13713834104207E+00001, 0.27520605453776E+00001, -.59489129526880E-00004, 0.13543133658320E+00001, 0.27617962150594E+00001, -.28309875871450E-00013, 0.17070044588703E-00001, -.97356696817974E-00002, -.59489129498571E-00004
0.25082794640000E-00002, 0.13447176763889E+00001, 0.26956693218360E+00001, -.55214701575848E-00004, 0.13276661779945E+00001, 0.27053964448030E+00001, -.35981476345425E-00013, 0.17051498394310E-00001, -.97271229669769E-00002, -.55214701539866E-00004
0.25105351110000E-00002, 0.13215520017030E+00001, 0.26328657326388E+00001, -.52101018608664E-00004, 0.13045182418200E+00001, 0.26425758671685E+00001, -.37905041635270E-00013, 0.17033759882947E-00001, -.97101345296768E-00002, -.52101018570759E-00004
0.25127907580000E-00002, 0.13114631012630E+00001, 0.25712347719300E+00001, -.46277438256548E-00004, 0.12944533409384E+00001, 0.25809231418649E+00001, -.41141970573008E-00013, 0.17009760324563E-00001, -.96883699349284E-00002, -.46277438215406E-00004
0.25150464050000E-00002, 0.13398908863834E+00001, 0.25484604984539E+00001, -.39356511155370E-00004, 0.13228950050938E+00001, 0.25581230151835E+00001, -.46803286621330E-00013, 0.16995881289610E-00001, -.96625167296519E-00002, -.39356511108567E-00004
0.25173020520000E-00002, 0.13781658596475E+00001, 0.25885699092307E+00001, -.34018211726917E-00004, 0.13611701722795E+00001, 0.25982160169958E+00001, -.47064717607382E-00013, 0.16995687367979E-00001, -.96461077651664E-00002, -.34018211679852E-00004
0.25195576990000E-00002, 0.14110893265000E+00001, 0.26357558745525E+00001, -.29962838570752E-00004, 0.13940779218713E+00001, 0.26453951034211E+00001, -.42808513268291E-00013, 0.17011404628699E-00001, -.96392288686449E-00002, -.29962838527944E-00004
0.25218133460000E-00002, 0.14319942307629E+00001, 0.27002630705464E+00001, -.23939151331318E-00004, 0.14149603552613E+00001, 0.27099113769613E+00001, -.40117445620525E-00013, 0.17033875501620E-00001, -.96483064149105E-00002, -.23939151291200E-00004
0.25240689930000E-00002, 0.14345221599387E+00001, 0.27417056441341E+00001, -.22013687581988E-00004, 0.14174666554834E+00001, 0.27513550094064E+00001, -.36879438435660E-00013, 0.17055504455338E-00001, -.96493652723068E-00002, -.22013687545109E-00004
0.25263246400000E-00002, 0.14261349677133E+00001, 0.27076475896590E+00001, -.23474715312422E-00004, 0.14090633379616E+00001, 0.27172802485496E+00001, -.37856767225930E-00013, 0.17071629751685E-00001, -.96326588906805E-00002, -.23474715274565E-00004
0.25285802870000E-00002, 0.14050746520869E+00001, 0.26464791789710E+00001, -.24847171635518E-00004, 0.13879982009755E+00001, 0.26560765636182E+00001, -.43617673101717E-00013, 0.17076451111403E-00001, -.95973846471735E-00002, -.24847171591901E-00004
0.25308359340000E-00002, 0.13895514522003E+00001, 0.26222883652710E+00001, -.26352883008478E-00004, 0.13724859194941E+00001, 0.26318544179330E+00001, -.47977196907763E-00013, 0.17065532706225E-00001, -.95660526620366E-00002, -.26352882960501E-00004
0.25330915810000E-00002, 0.13629925676231E+00001, 0.26337685901066E+00001, -.32183929703259E-00004, 0.13459614115536E+00001, 0.26433217053435E+00001, -.46365214067326E-00013, 0.17031156069477E-00001, -.95531152368093E-00002, -.32183929656894E-00004
0.25353472280000E-00002, 0.13481562648778E+00001, 0.26589516351705E+00001, -.35529786633189E-00004, 0.13311880564157E+00001, 0.26685022715640E+00001, -.44635014322329E-00013, 0.16968208462147E-00001, -.95506363934644E-00002, -.35529786588554E-00004
0.25376028750000E-00002, 0.13432786257813E+00001, 0.26547224979979E+00001, -.36130219322798E-00004, 0.13263619523177E+00001, 0.26642825013137E+00001, -.45118783973117E-00013, 0.16916673463640E-00001, -.95600033157463E-00002, -.36130219277679E-00004
0.25376028750000E-00002, 0.13432786257813E+00001, 0.26547224979979E+00001, -.36130219322798E-00004, 0.13263619523177E+00001, 0.26642825013137E+00001, -.45118783973117E-00013, 0.16916673463640E-00001, -.95600033157463E-00002, -.36130219277679E-00004
0.25398585220000E-00002, 0.13610343115108E+00001, 0.26160074096552E+00001, -.34245254720298E-00004, 0.13441560541701E+00001, 0.26255846117111E+00001, -.43407984012778E-00013, 0.16878257340712E-00001, -.95772020558853E-00002, -.34245254676890E-00004
0.25421141690000E-00002, 0.13957958338394E+00001, 0.26069582880402E+00001, -.31856185180565E-00004, 0.13789233211303E+00001, 0.26165470764725E+00001, -.41618735868654E-00013, 0.16872512709096E-00001, -.95887884323440E-00002, -.31856185138946E-00004
0.25443698160000E-00002, 0.14208475731154E+00001, 0.26179525512511E+00001, -.26988822337921E-00004, 0.14039428094441E+00001, 0.26275565507422E+00001, -.39127180417817E-00013, 0.16904763671324E-00001, -.96039994911780E-00002, -.26988822298794E-00004
0.25466254630000E-00002, 0.14162094544960E+00001, 0.26045247992786E+00001, -.19220729847904E-00004, 0.13992561526855E+00001, 0.26141385082927E+00001, -.36926588749794E-00013, 0.16953301810503E-00001, -.96137090141503E-00002, -.19220729810978E-00004
0.25488811100000E-00002, 0.14059937642079E+00001, 0.26000033981440E+00001, -.12057471575536E-00004, 0.13890083446291E+00001, 0.26096128487408E+00001, -.36652266284179E-00013, 0.16985419578770E-00001, -.96094505968661E-00002, -.12057471538884E-00004
0.25511367570000E-00002, 0.13892323765421E+00001, 0.26117534292695E+00001, -.75458632038442E-00005, 0.13722473279058E+00001, 0.26213408165941E+00001, -.39024413148525E-00013, 0.16985048636294E-00001, -.95873873246729E-00002, -.75458631648198E-00005
0.25533924040000E-00002, 0.13884269113264E+00001, 0.26554067259389E+00001, -.55770872692155E-00005, 0.13714501727868E+00001, 0.26649622115054E+00001, -.40352835682489E-00013, 0.16976738539599E-00001, -.95554855665008E-00002, -.55770872288627E-00005
0.25556480510000E-00002, 0.14087633491394E+00001, 0.26718478576767E+00001, -.46170041809327E-00005, 0.13917827368081E+00001, 0.26813812938021E+00001, -.40843499421584E-00013, 0.16980612331315E-00001, -.95334361253384E-00002, -.46170041400892E-00005
0.25579036980000E-00002, 0.14225144948704E+00001, 0.26548332850895E+00001, -.35782162378775E-00005, 0.14055209952210E+00001, 0.26643504623433E+00001, -.37286899775101E-00013, 0.16993499649399E-00001, -.95171772538116E-00002, -.35782162005906E-00005
0.25601593450000E-00002, 0.14188275055819E+00001, 0.26458867444696E+00001, 0.21293112902851E-00006, 0.14018135076677E+00001, 0.26554076813708E+00001, -.31977239371903E-00013, 0.17013997914133E-00001, -.95209369012598E-00002, 0.21293116100575E-00006
0.25624149920000E-00002, 0.13925883546674E+00001, 0.26407787819887E+00001, 0.51231861582217E-00005, 0.13755812363030E+00001, 0.26503118322014E+00001, -.37289183466043E-00013, 0.17007118364463E-00001, -.95330502127289E-00002, 0.51231861955109E-00005
0.25646706390000E-00002, 0.13312022635577E+00001, 0.26090143764437E+00001, 0.60502060717051E-00005, 0.13142260433975E+00001, 0.26185680459641E+00001, -.43398637895882E-00013, 0.16976220160194E-00001, -.95536695203745E-00002, 0.60502061151038E-00005
0.25669262860000E-00002, 0.12893988036062E+00001, 0.25948326803108E+00001, 0.37538006668042E-00005, 0.12724668765294E+00001, 0.26044041562767E+00001, -.42545609124204E-00013, 0.16931927076767E-00001, -.95714759659473E-00002, 0.37538007093498E-00005
0.25691819330000E-00002, 0.13002688501530E+00001, 0.25601122343380E+00001, 0.59317178550657E-00006, 0.12833531777745E+00001, 0.25696890311535E+00001, -.45336107330296E-00013, 0.16915672378465E-00001, -.95767968154983E-00002, 0.59317183084268E-00006
0.25714375800000E-00002, 0.13694421790293E+00001, 0.25766278034710E+00001, -.34400587957717E-00005, 0.13525149469742E+00001, 0.25862047612193E+00001, -.45916068141914E-00013, 0.16927232055045E-00001, -.95769577482938E-00002, -.34400587498557E-00005
0.25736932270000E-00002, 0.14169151482219E+00001, 0.26129057575111E+00001, -.72022392249425E-00005, 0.13999952842103E+00001, 0.26224818668298E+00001, -.45573869584070E-00013, 0.16919864011583E-00001, -.95761093186946E-00002, -.72022391793686E-00005
0.25759488740000E-00002, 0.14331106904057E+00001, 0.26620431031985E+00001, -.84060841554159E-00005, 0.14162190896251E+00001, 0.26716072013078E+00001, -.47799587806376E-00013, 0.16891600780628E-00001, -.95640981092711E-00002, -.84060841076163E-00005
0.25782045210000E-00002, 0.14361835065593E+00001, 0.27388809811312E+00001, -.89365169684082E-00005, 0.14193348982750E+00001, 0.27484351129426E+00001, -.43606685848628E-00013, 0.16848608284316E-00001, -.95541318114540E-00002, -.89365169248015E-00005
0.25804601680000E-00002, 0.13971844162473E+00001, 0.27357242496050E+00001, -.96271967458576E-00005, 0.13803784518300E+00001, 0.27452756766541E+00001, -.40903175255332E-00013, 0.16805964417272E-00001, -.95514270491399E-00002, -.96271967049544E-00005
0.25827158150000E-00002, 0.13589557400220E+00001, 0.26788551805540E+00001, -.10529277581888E-00004, 0.13421764831723E+00001, 0.26884094891629E+00001, -.39483426424836E-00013, 0.16779256849734E-00001, -.95543086088579E-00002, -.10529277542404E-00004
0.25849714620000E-00002, 0.13266544801707E+00001, 0.25963639348596E+00001, -.77509063061010E-00005, 0.13098859755867E+00001, 0.26059199844266E+00001, -.41511344678890E-00013, 0.16768504584020E-00001, -.95560495669809E-00002, -.77509062645897E-00005
0.25872271090000E-00002, 0.13000425618513E+00001, 0.25168555673881E+00001, -.39340376917948E-00005, 0.12832824742181E+00001, 0.25264086414410E+00001, -.39248732500281E-00013, 0.16760087633169E-00001, -.95530740529826E-00002, -.39340376525460E-00005
0.25894827560000E-00002, 0.12885630918168E+00001, 0.24768468827546E+00001, -.14062174621809E-00005, 0.12718154348995E+00001, 0.24863806295236E+00001, -.41876785013098E-00013, 0.16747656917232E-00001, -.95337467689122E-00002, -.14062174203041E-00005
0.25917384030000E-00002, 0.13042401091012E+00001, 0.24870718651108E+00001, 0.11494794306402E-00005, 0.12875143635958E+00001, 0.24965827497323E+00001, -.46142494662175E-00013, 0.16725745505391E-00001, -.95108846215009E-00002, 0.11494794767827E-00005
0.25939940500000E-00002, 0.13842250479823E+00001, 0.25804833563889E+00001, 0.37945612715933E-00005, 0.13675083305084E+00001, 0.25899691283866E+00001, -.43063491625478E-00013, 0.16716717473972E-00001, -.94857719976145E-00002, 0.37945613146568E-00005
0.25939940500000E-00002, 0.13842250479823E+00001, 0.25804833563889E+00001, 0.37945612715933E-00005, 0.13675083305084E+00001, 0.25899691283866E+00001, -.43063491625478E-00013, 0.16716717473972E-00001, -.94857719976145E-00002, 0.37945613146568E-00005
0.25962496970000E-00002, 0.14941706016912E+00001, 0.27069249115766E+00001, 0.53242615452698E-00005, 0.14774381258815E+00001, 0.27164016291061E+00001, -.40883943521602E-00013, 0.16732475809689E-00001, -.94767175295179E-00002, 0.53242615861538E-00005
0.25985053440000E-00002, 0.15643098072615E+00001, 0.27732089205510E+00001, 0.60769121007244E-00005, 0.15475548332563E+00001, 0.27827091617249E+00001, -.37983111225850E-00013, 0.16754974005207E-00001, -.95002411738221E-00002, 0.60769121387075E-00005
0.26007609910000E-00002, 0.15600764370080E+00001, 0.27596803457216E+00001, 0.37699177271580E-00005, 0.15432875385318E+00001, 0.27692011232691E+00001, -.35231517854512E-00013, 0.16788898476172E-00001, -.95207775474910E-00002, 0.37699177623896E-00005
0.26030166380000E-00002, 0.15010445474348E+00001, 0.27213742999212E+00001, 0.43097918214069E-00006, 0.14842113409354E+00001, 0.27309006362915E+00001, -.34377831242936E-00013, 0.16833206499369E-00001, -.95263363703051E-00002, 0.43097921651852E-00006
0.26052722850000E-00002, 0.14388173607893E+00001, 0.26939937392615E+00001, -.91520960128439E-00006, 0.14219517216456E+00001, 0.27035048396260E+00001, -.38843469532769E-00013, 0.16865639143728E-00001, -.95111003644513E-00002, -.91520956244092E-00006
0.26075279320000E-00002, 0.13885704518939E+00001, 0.26406333993735E+00001, -.81363459646056E-00006, 0.13717083679046E+00001, 0.26501103989924E+00001, -.38497043401175E-00013, 0.16862083989287E-00001, -.94769996188570E-00002, -.81363455796352E-00006
0.26097835790000E-00002, 0.13622514786103E+00001, 0.25767154412641E+00001, -.11282654870157E-00005, 0.13454274722548E+00001, 0.25861414266024E+00001, -.40863014817361E-00013, 0.16824006355520E-00001, -.94259853382752E-00002, -.11282654461526E-00005
0.26120392260000E-00002, 0.13538003102712E+00001, 0.25255834310865E+00001, -.19344155146167E-00005, 0.13369925683784E+00001, 0.25349720368607E+00001, -.48583961142314E-00013, 0.16807741892822E-00001, -.93886057742295E-00002, -.19344154660328E-00005
0.26142948730000E-00002, 0.13660735119607E+00001, 0.25145815128586E+00001, -.34785171193513E-00005, 0.13492664465423E+00001, 0.25239604418941E+00001, -.48930510882573E-00013, 0.16807065418369E-00001, -.93789290354711E-00002, -.34785170704207E-00005
0.26165505200000E-00002, 0.13916516616633E+00001, 0.25571778537789E+00001, -.52524202978093E-00005, 0.13748498609912E+00001, 0.25665550110351E+00001, -.43557118056103E-00013, 0.16801800672086E-00001, -.93771572561672E-00002, -.52524202542522E-00005
0.26188061670000E-00002, 0.13973781337232E+00001, 0.26400459227603E+00001, -.96153544477105E-00005, 0.13805972640791E+00001, 0.26494211642356E+00001, -.42843549644168E-00013, 0.16780869644169E-00001, -.93752414753407E-00002, -.96153544048670E-00005
0.26210618140000E-00002, 0.13951062243858E+00001, 0.27266131942485E+00001, -.11984310985358E-00004, 0.13783635134877E+00001, 0.27359968549575E+00001, -.40647294210102E-00013, 0.16742710898020E-00001, -.93836607089799E-00002, -.11984310944710E-00004
0.26233174610000E-00002, 0.13903523036840E+00001, 0.27604229099294E+00001, -.90911433492981E-00005, 0.13736478565821E+00001, 0.27698159685029E+00001, -.42279884273966E-00013, 0.16704447101936E-00001, -.93930585734724E-00002, -.90911433070182E-00005
0.26255731080000E-00002, 0.13937080815888E+00001, 0.27376324809322E+00001, -.29961204515447E-00005, 0.13770044144922E+00001, 0.27470204491235E+00001, -.44844869435671E-00013, 0.16703667096615E-00001, -.93879681913320E-00002, -.29961204066998E-00005
0.26278287550000E-00002, 0.14075378195612E+00001, 0.26739719371779E+00001, 0.56123990758779E-00005, 0.13908033222941E+00001, 0.26833505049701E+00001, -.40082011254560E-00013, 0.16734497267120E-00001, -.93785677921736E-00002, 0.56123991159599E-00005
0.26300844020000E-00002, 0.14428416658850E+00001, 0.26137126222935E+00001, 0.11680165961982E-00004, 0.14260719186599E+00001, 0.26230825835879E+00001, -.38343746499652E-00013, 0.16769747225132E-00001, -.93699612943882E-00002, 0.11680166000326E-00004
0.26323400490000E-00002, 0.14638733424099E+00001, 0.25854472420113E+00001, 0.13948848966496E-00004, 0.14470729776983E+00001, 0.25948259927540E+00001, -.37992468875421E-00013, 0.16800364711607E-00001, -.93787507427222E-00002, 0.13948849004489E-00004
0.26345956960000E-00002, 0.14630993554742E+00001, 0.25378002378304E+00001, 0.14369536841832E-00004, 0.14462886731786E+00001, 0.25471949788198E+00001, -.34695717168551E-00013, 0.16810682295561E-00001, -.93947409894167E-00002, 0.14369536876528E-00004
0.26368513430000E-00002, 0.14527260553418E+00001, 0.24883270821452E+00001, 0.14071857810008E-00004, 0.14359201978513E+00001, 0.24977348058190E+00001, -.35468837287050E-00013, 0.16805857490537E-00001, -.94077236738254E-00002, 0.14071857845477E-00004
0.26391069900000E-00002, 0.14399777046832E+00001, 0.24525308283616E+00001, 0.13691449084028E-00004, 0.14231804490061E+00001, 0.24619450523354E+00001, -.46845064654422E-00013, 0.16797255677039E-00001, -.94142239737708E-00002, 0.13691449130873E-00004
0.26413626370000E-00002, 0.14404322062705E+00001, 0.24315205611042E+00001, 0.13372269967249E-00004, 0.14236401708657E+00001, 0.24409466444282E+00001, -.47786299854316E-00013, 0.16792035404877E-00001, -.94260833240384E-00002, 0.13372270015035E-00004
0.26436182840000E-00002, 0.14729828489022E+00001, 0.24691634145739E+00001, 0.12111580850476E-00004, 0.14561780513733E+00001, 0.24786001028043E+00001, -.51590194732655E-00013, 0.16804797528868E-00001, -.94366882304391E-00002, 0.12111580902066E-00004
0.26458739310000E-00002, 0.15046285134348E+00001, 0.25471887270301E+00001, 0.11297526813548E-00004, 0.14878022257273E+00001, 0.25566310752098E+00001, -.48051900307231E-00013, 0.16826287707539E-00001, -.94423481796816E-00002, 0.11297526861600E-00004
0.26481295780000E-00002, 0.15047594372175E+00001, 0.26253596968261E+00001, 0.10715582445402E-00004, 0.14879113002030E+00001, 0.26348021152022E+00001, -.41228527744839E-00013, 0.16848137014521E-00001, -.94424183761242E-00002, 0.10715582486631E-00004
0.26503852250000E-00002, 0.14819877711336E+00001, 0.27091457038105E+00001, 0.10119477050175E-00004, 0.14651277286177E+00001, 0.27185761913034E+00001, -.41438200195996E-00013, 0.16860042515936E-00001, -.94304874929380E-00002, 0.10119477091613E-00004
0.26503852250000E-00002, 0.14819877711336E+00001, 0.27091457038105E+00001, 0.10119477050175E-00004, 0.14651277286177E+00001, 0.27185761913034E+00001, -.41438200195996E-00013, 0.16860042515936E-00001, -.94304874929380E-00002, 0.10119477091613E-00004
0.26526408720000E-00002, 0.14643027553855E+00001, 0.27589486635399E+00001, 0.89374667583251E-00005, 0.14474512601497E+00001, 0.27683594108519E+00001, -.34358951611456E-00013, 0.16851495235768E-00001, -.94107473119887E-00002, 0.89374667926841E-00005
0.26548965190000E-00002, 0.14574260417011E+00001, 0.27422817562925E+00001, 0.54642098083704E-00005, 0.14405772407244E+00001, 0.27517058903781E+00001, -.37446930916646E-00013, 0.16848800976698E-00001, -.94241340856207E-00002, 0.54642098458173E-00005
0.26571521660000E-00002, 0.14591779708463E+00001, 0.26886033945024E+00001, 0.29703782482991E-00005, 0.14423305401540E+00001, 0.26980705994535E+00001, -.40415885165434E-00013, 0.16847430692278E-00001, -.94672049511062E-00002, 0.29703782887150E-00005
0.26594078130000E-00002, 0.14718320485052E+00001, 0.26455268008204E+00001, -.42741495811946E-00006, 0.14549628155365E+00001, 0.26550135587773E+00001, -.43433281181938E-00013, 0.16869232968660E-00001, -.94867579569399E-00002, -.42741491468618E-00006
0.26616634600000E-00002, 0.14879781408018E+00001, 0.26124950783938E+00001, -.37750960635118E-00005, 0.14710710058915E+00001, 0.26219977325242E+00001, -.45413439552224E-00013, 0.16907134910266E-00001, -.95026541303746E-00002, -.37750960180984E-00005
0.26639191070000E-00002, 0.14994964893369E+00001, 0.25650337829631E+00001, -.54121631378085E-00005, 0.14825510317366E+00001, 0.25745544556380E+00001, -.44409508829712E-00013, 0.16945457600271E-00001, -.95206726748496E-00002, -.54121630933990E-00005
0.26661747540000E-00002, 0.15298399298474E+00001, 0.25577403420011E+00001, -.66793894098670E-00005, 0.15128665691554E+00001, 0.25672716911813E+00001, -.42210760161616E-00013, 0.16973360692055E-00001, -.95313491801341E-00002, -.66793893676563E-00005
0.26684304010000E-00002, 0.15356516108020E+00001, 0.25883477121726E+00001, -.80179536117992E-00005, 0.15186576553709E+00001, 0.25978824922601E+00001, -.41843343251001E-00013, 0.16993955431137E-00001, -.95347800874053E-00002, -.80179535699558E-00005
0.26706860480000E-00002, 0.15158384308302E+00001, 0.26148168901929E+00001, -.68972444009546E-00005, 0.14988471548482E+00001, 0.26243338928518E+00001, -.40307681346843E-00013, 0.16991275981992E-00001, -.95170026589002E-00002, -.68972443606469E-00005
0.26729416950000E-00002, 0.14978219749612E+00001, 0.26221800628495E+00001, -.43084716116740E-00005, 0.14808487514841E+00001, 0.26316597865618E+00001, -.39699061033963E-00013, 0.16973223477035E-00001, -.94797237122575E-00002, -.43084715719749E-00005
0.26751973420000E-00002, 0.14864358133960E+00001, 0.26116562534740E+00001, -.23606379181944E-00005, 0.14694800041245E+00001, 0.26210906313367E+00001, -.36798292369010E-00013, 0.16955809271491E-00001, -.94343778627084E-00002, -.23606378813961E-00005
0.26774529890000E-00002, 0.14689734319744E+00001, 0.25986821589739E+00001, -.25967811400140E-00005, 0.14520294746984E+00001, 0.26080908983016E+00001, -.39456656177403E-00013, 0.16943957275995E-00001, -.94087393276947E-00002, -.25967811005573E-00005
0.26797086360000E-00002, 0.14319589686684E+00001, 0.25884283122370E+00001, -.19691707041153E-00005, 0.14150309522489E+00001, 0.25978312136985E+00001, -.38433777502804E-00013, 0.16928016419565E-00001, -.94029014614548E-00002, -.19691706656815E-00005
0.26819642830000E-00002, 0.13902824773360E+00001, 0.25607429321386E+00001, -.11580252782268E-00005, 0.13733537105473E+00001, 0.25701539570912E+00001, -.38060326823125E-00013, 0.16928766788658E-00001, -.94110249526180E-00002, -.11580252401664E-00005
0.26842199300000E-00002, 0.13699751130267E+00001, 0.25095095784551E+00001, -.58263015587282E-00006, 0.13530159260606E+00001, 0.25189402556689E+00001, -.37646439198385E-00013, 0.16959186966072E-00001, -.94306772137898E-00002, -.58263011822638E-00006
0.26864755770000E-00002, 0.13385999033077E+00001, 0.24838754631832E+00001, 0.30332990611445E-00006, 0.13216292358855E+00001, 0.24933309801433E+00001, -.38403933839595E-00013, 0.16970667422132E-00001, -.94555169601476E-00002, 0.30332994451838E-00006
0.26887312240000E-00002, 0.13226116415475E+00001, 0.25015003530302E+00001, 0.26771709248053E-00005, 0.13056548386061E+00001, 0.25109778943221E+00001, -.43509653269676E-00013, 0.16956802941334E-00001, -.94775412919216E-00002, 0.26771709683149E-00005
0.26909868710000E-00002, 0.13656682661466E+00001, 0.25525034999701E+00001, 0.36573600893663E-00005, 0.13487157759944E+00001, 0.25619872928045E+00001, -.41583121093174E-00013, 0.16952490152209E-00001, -.94837928343773E-00002, 0.36573601309495E-00005
0.26932425180000E-00002, 0.14408134239850E+00001, 0.26002530576844E+00001, 0.21617346858644E-00005, 0.14238535039236E+00001, 0.26097355184923E+00001, -.39265931567620E-00013, 0.16959920061447E-00001, -.94824608079173E-00002, 0.21617347251303E-00005
0.26954981650000E-00002, 0.15065085781333E+00001, 0.26410498406534E+00001, 0.11441303372626E-00005, 0.14895227462891E+00001, 0.26505148993883E+00001, -.36903511455199E-00013, 0.16985831844175E-00001, -.94650587348571E-00002, 0.11441303741661E-00005
0.26977538120000E-00002, 0.15405447081681E+00001, 0.26628678156252E+00001, 0.24853031820524E-00005, 0.15235182257984E+00001, 0.26723136303733E+00001, -.39769480552570E-00013, 0.17026482369716E-00001, -.94458147481073E-00002, 0.24853032218219E-00005
0.27000094590000E-00002, 0.15505171790555E+00001, 0.26760045876647E+00001, 0.48114559825519E-00005, 0.15334599966133E+00001, 0.26854330263784E+00001, -.39195866936864E-00013, 0.17057182442296E-00001, -.94284387136721E-00002, 0.48114560217478E-00005
0.27022651060000E-00002, 0.15339079339634E+00001, 0.26814498612250E+00001, 0.65235900063694E-00005, 0.15168414969324E+00001, 0.26908997767088E+00001, -.43587973694155E-00013, 0.17066437030999E-00001, -.94499154837796E-00002, 0.65235900499574E-00005
0.27045207530000E-00002, 0.14932842349717E+00001, 0.26634680671975E+00001, 0.98564946960741E-00005, 0.14761984657189E+00001, 0.26729754563404E+00001, -.48335651510402E-00013, 0.17085769252845E-00001, -.95073891429207E-00002, 0.98564947444098E-00005
0.27067764000000E-00002, 0.14725816524737E+00001, 0.26172370732936E+00001, 0.12929322339456E-00004, 0.14554599496317E+00001, 0.26268041290469E+00001, -.49268561188926E-00013, 0.17121702841945E-00001, -.95670557533168E-00002, 0.12929322388725E-00004
0.27067764000000E-00002, 0.14725816524737E+00001, 0.26172370732936E+00001, 0.12929322339456E-00004, 0.14554599496317E+00001, 0.26268041290469E+00001, -.49268561188926E-00013, 0.17121702841945E-00001, -.95670557533168E-00002, 0.12929322388725E-00004
0.27090320470000E-00002, 0.14460704192863E+00001, 0.25542414342329E+00001, 0.15426840139720E-00004, 0.14288976257893E+00001, 0.25638371802041E+00001, -.44787812428972E-00013, 0.17172793496958E-00001, -.95957459711784E-00002, 0.15426840184508E-00004
0.27112876940000E-00002, 0.14062134933613E+00001, 0.25104964102663E+00001, 0.15152070954934E-00004, 0.13890192056075E+00001, 0.25200802860392E+00001, -.42409666553643E-00013, 0.17194287753822E-00001, -.95838757729059E-00002, 0.15152070997344E-00004
0.27135433410000E-00002, 0.13834632545612E+00001, 0.25074499710426E+00001, 0.15423377678238E-00004, 0.13662867314904E+00001, 0.25170005153124E+00001, -.45396430427487E-00013, 0.17176523070835E-00001, -.95505442697453E-00002, 0.15423377723635E-00004
0.27157989880000E-00002, 0.13948838246081E+00001, 0.25335804172454E+00001, 0.15538666458127E-00004, 0.13777139106874E+00001, 0.25430999022163E+00001, -.43495244990163E-00013, 0.17169913920722E-00001, -.95194849708598E-00002, 0.15538666501622E-00004
0.27180546350000E-00002, 0.14004397939466E+00001, 0.25575096774122E+00001, 0.14466059429423E-00004, 0.13832757553462E+00001, 0.25670131209517E+00001, -.41574491635263E-00013, 0.17164038600410E-00001, -.95034435395294E-00002, 0.14466059470998E-00004
0.27203102820000E-00002, 0.13940561981874E+00001, 0.25882939086645E+00001, 0.12748482150962E-00004, 0.13769192960302E+00001, 0.25977675978063E+00001, -.39393675030189E-00013, 0.17136902157146E-00001, -.94736891417846E-00002, 0.12748482190355E-00004
0.27225659290000E-00002, 0.13857111598772E+00001, 0.26204095406353E+00001, 0.10279491718574E-00004, 0.13686191800616E+00001, 0.26298543346546E+00001, -.40918957112918E-00013, 0.17091979815667E-00001, -.94447940193642E-00002, 0.10279491759493E-00004
0.27248215760000E-00002, 0.13826098517097E+00001, 0.26240780592920E+00001, 0.10109682433857E-00004, 0.13655522671274E+00001, 0.26335095529918E+00001, -.35303926955685E-00013, 0.17057584582278E-00001, -.94314936997816E-00002, 0.10109682469161E-00004
0.27270772230000E-00002, 0.14038008421574E+00001, 0.26296052398816E+00001, 0.12802942691108E-00004, 0.13867540130227E+00001, 0.26390495044725E+00001, -.34331200729035E-00013, 0.17046829134759E-00001, -.94442645909508E-00002, 0.12802942725439E-00004
0.27293328700000E-00002, 0.14443077170775E+00001, 0.26302507969944E+00001, 0.14124186555000E-00004, 0.14272390562420E+00001, 0.26397173300787E+00001, -.34881763531103E-00013, 0.17068660835507E-00001, -.94665330843126E-00002, 0.14124186589881E-00004
0.27315885170000E-00002, 0.14746336097182E+00001, 0.26138811656477E+00001, 0.11548974059824E-00004, 0.14575274436046E+00001, 0.26233607219129E+00001, -.36987907504814E-00013, 0.17106166113675E-00001, -.94795562652341E-00002, 0.11548974096811E-00004
0.27338441640000E-00002, 0.14936717368211E+00001, 0.25967718446982E+00001, 0.76535324187466E-00005, 0.14765110274661E+00001, 0.26062549665266E+00001, -.40517265813515E-00013, 0.17160709355015E-00001, -.94831218283524E-00002, 0.76535324592639E-00005
0.27360998110000E-00002, 0.14910811658605E+00001, 0.25951240698700E+00001, 0.63615638695931E-00005, 0.14738691723275E+00001, 0.26046067532847E+00001, -.39303814542441E-00013, 0.17211993533020E-00001, -.94826834146700E-00002, 0.63615639088970E-00005
0.27383554580000E-00002, 0.14760261134982E+00001, 0.26091319732348E+00001, 0.61287202620450E-00005, 0.14587715357775E+00001, 0.26186003347181E+00001, -.39793576605606E-00013, 0.17254577720613E-00001, -.94683614832248E-00002, 0.61287203018386E-00005
0.27406111050000E-00002, 0.14817134087550E+00001, 0.26419478831966E+00001, 0.97240296301876E-00005, 0.14644322920348E+00001, 0.26513865052525E+00001, -.42699161141239E-00013, 0.17281116720177E-00001, -.94386220558259E-00002, 0.97240296728868E-00005
0.27428667520000E-00002, 0.14750016680224E+00001, 0.26802060117470E+00001, 0.13395370349605E-00004, 0.14577399833650E+00001, 0.26896125367041E+00001, -.41469187767039E-00013, 0.17261684657338E-00001, -.94065249571166E-00002, 0.13395370391074E-00004
0.27451223990000E-00002, 0.14691185728367E+00001, 0.27060999523250E+00001, 0.14358022961096E-00004, 0.14518815291946E+00001, 0.27155222185555E+00001, -.41375715718317E-00013, 0.17237043642068E-00001, -.94222662304781E-00002, 0.14358023002472E-00004
0.27473780460000E-00002, 0.14481715779141E+00001, 0.26924543277403E+00001, 0.12132125094971E-00004, 0.14309602171592E+00001, 0.27019215514778E+00001, -.48516308366497E-00013, 0.17211360754840E-00001, -.94672237374663E-00002, 0.12132125143487E-00004
0.27496336930000E-00002, 0.14257700748724E+00001, 0.26959421351560E+00001, 0.11480901955668E-00004, 0.14085801940547E+00001, 0.27054638161579E+00001, -.46737545045966E-00013, 0.17189880817682E-00001, -.95216810018331E-00002, 0.11480902002406E-00004
0.27518893400000E-00002, 0.14070722750373E+00001, 0.26727111573405E+00001, 0.10246346867881E-00004, 0.13898813747297E+00001, 0.26822803043981E+00001, -.41448582914596E-00013, 0.17190900307547E-00001, -.95691470576471E-00002, 0.10246346909330E-00004
0.27541449870000E-00002, 0.13895278668184E+00001, 0.26973057566142E+00001, 0.98938630690865E-00005, 0.13723356481627E+00001, 0.27068864351819E+00001, -.42586056325815E-00013, 0.17192218655718E-00001, -.95806785676727E-00002, 0.98938631116726E-00005
0.27564006340000E-00002, 0.13965921681563E+00001, 0.27516389955851E+00001, 0.93850086232205E-00005, 0.13794140435821E+00001, 0.27611874711847E+00001, -.42305127895060E-00013, 0.17178124574198E-00001, -.95484755995885E-00002, 0.93850086655256E-00005
0.27586562810000E-00002, 0.14032412940453E+00001, 0.27694696518918E+00001, 0.70933613459073E-00005, 0.13860822316106E+00001, 0.27789876012380E+00001, -.39712778620571E-00013, 0.17159062434685E-00001, -.95179493461795E-00002, 0.70933613856200E-00005
0.27609119280000E-00002, 0.13996489040559E+00001, 0.27379031332930E+00001, 0.22456251007575E-00005, 0.13824899303572E+00001, 0.27473979209638E+00001, -.37860942871233E-00013, 0.17158973698690E-00001, -.94947876708269E-00002, 0.22456251386184E-00005
0.27631675750000E-00002, 0.14047003308204E+00001, 0.26786493235293E+00001, -.25826362025826E-00005, 0.13875256421253E+00001, 0.26881300232449E+00001, -.39666300778553E-00013, 0.17174688695126E-00001, -.94806997155563E-00002, -.25826361629163E-00005
0.27631675750000E-00002, 0.14047003308204E+00001, 0.26786493235293E+00001, -.25826362025826E-00005, 0.13875256421253E+00001, 0.26881300232449E+00001, -.39666300778553E-00013, 0.17174688695126E-00001, -.94806997155563E-00002, -.25826361629163E-00005
0.27654232220000E-00002, 0.14056560166204E+00001, 0.26226981482694E+00001, -.62307725014750E-00005, 0.13884843504620E+00001, 0.26321758469829E+00001, -.38917381230992E-00013, 0.17171666158423E-00001, -.94776987134977E-00002, -.62307724625576E-00005
0.27676788690000E-00002, 0.14308832924326E+00001, 0.26117867216722E+00001, -.68926047501927E-00005, 0.14137094420286E+00001, 0.26212568688776E+00001, -.39597506626052E-00013, 0.17173850403943E-00001, -.94701472054091E-00002, -.68926047105952E-00005
0.27699345160000E-00002, 0.14761794035761E+00001, 0.26059866176610E+00001, -.10368896492631E-00004, 0.14589691852640E+00001, 0.26154586166588E+00001, -.34745444065481E-00013, 0.17210218312075E-00001, -.94719989978067E-00002, -.10368896457886E-00004
0.27721901630000E-00002, 0.15171826234820E+00001, 0.26082702956106E+00001, -.14498847578749E-00004, 0.14999223515121E+00001, 0.26177385092588E+00001, -.39938183342139E-00013, 0.17260271969897E-00001, -.94682136481896E-00002, -.14498847538811E-00004
0.27744458100000E-00002, 0.15538022801991E+00001, 0.26456253128070E+00001, -.18988868222187E-00004, 0.15364967272212E+00001, 0.26550784964519E+00001, -.43131850991223E-00013, 0.17305552977972E-00001, -.94531836449103E-00002, -.18988868179055E-00004
0.27767014570000E-00002, 0.15565477217757E+00001, 0.26885092617186E+00001, -.19169661267235E-00004, 0.15392309823282E+00001, 0.26979503319848E+00001, -.48777207325843E-00013, 0.17316739447509E-00001, -.94410702661291E-00002, -.19169661218457E-00004
0.27789571040000E-00002, 0.15231700678197E+00001, 0.27229926526695E+00001, -.15967872008227E-00004, 0.15058905282646E+00001, 0.27324222388126E+00001, -.46504625319581E-00013, 0.17279539555120E-00001, -.94295861430762E-00002, -.15967871961723E-00004
0.27812127510000E-00002, 0.14857893155606E+00001, 0.27197036586920E+00001, -.13827361036289E-00004, 0.14685404462886E+00001, 0.27291263299402E+00001, -.46850149789318E-00013, 0.17248869272059E-00001, -.94226712482083E-00002, -.13827360989439E-00004
0.27834683980000E-00002, 0.14684995863723E+00001, 0.27311227652984E+00001, -.16821451387511E-00004, 0.14512649046629E+00001, 0.27405544315968E+00001, -.42908536335177E-00013, 0.17234681709426E-00001, -.94316662983608E-00002, -.16821451344602E-00004
0.27857240450000E-00002, 0.14512160630607E+00001, 0.27292001575481E+00001, -.17708904048987E-00004, 0.14339902496619E+00001, 0.27386565842092E+00001, -.36179699434848E-00013, 0.17225813398820E-00001, -.94564266610910E-00002, -.17708904012807E-00004
0.27879796920000E-00002, 0.14385535316576E+00001, 0.27401332448206E+00001, -.18458087591604E-00004, 0.14213571665432E+00001, 0.27496098253899E+00001, -.39422190110098E-00013, 0.17196365114416E-00001, -.94765805693143E-00002, -.18458087552182E-00004
0.27902353390000E-00002, 0.14355012130539E+00001, 0.27715514328278E+00001, -.18893109565738E-00004, 0.14183468588975E+00001, 0.27810441309706E+00001, -.37326993856180E-00013, 0.17154354156324E-00001, -.94926981427701E-00002, -.18893109528411E-00004
0.27924909860000E-00002, 0.14646589817743E+00001, 0.28467461537364E+00001, -.15158418071694E-00004, 0.14475333317597E+00001, 0.28562259184349E+00001, -.35094465851344E-00013, 0.17125650014629E-00001, -.94797646985059E-00002, -.15158418036599E-00004
0.27947466330000E-00002, 0.14948746507690E+00001, 0.28846190178527E+00001, -.13926962492412E-00004, 0.14777536877965E+00001, 0.28940974702089E+00001, -.40600143375257E-00013, 0.17120962972552E-00001, -.94784523562226E-00002, -.13926962451812E-00004
0.27970022800000E-00002, 0.15020788841922E+00001, 0.28847890982890E+00001, -.15140335113868E-00004, 0.14849408051349E+00001, 0.28942794361187E+00001, -.36514813798817E-00013, 0.17138079057317E-00001, -.94903378296741E-00002, -.15140335077353E-00004
0.27992579270000E-00002, 0.14791008716023E+00001, 0.28522785724351E+00001, -.16967161846980E-00004, 0.14619532358460E+00001, 0.28617860531251E+00001, -.35333110111240E-00013, 0.17147635756300E-00001, -.95074806900090E-00002, -.16967161811647E-00004
0.28015135740000E-00002, 0.14300031080057E+00001, 0.27875267697405E+00001, -.18276195798580E-00004, 0.14128464928801E+00001, 0.27970666613762E+00001, -.39967109971383E-00013, 0.17156615125605E-00001, -.95398916356772E-00002, -.18276195758612E-00004
0.28037692210000E-00002, 0.13817313748347E+00001, 0.26941963653566E+00001, -.17415893260826E-00004, 0.13645658001807E+00001, 0.27037516378523E+00001, -.44473968790401E-00013, 0.17165574653989E-00001, -.95552724956930E-00002, -.17415893216352E-00004
0.28060248680000E-00002, 0.13660891509342E+00001, 0.25907643316305E+00001, -.13683649940695E-00004, 0.13489041293526E+00001, 0.26003101074808E+00001, -.41613880137809E-00013, 0.17185021581636E-00001, -.95457758503827E-00002, -.13683649899081E-00004
0.28082805150000E-00002, 0.13724276255653E+00001, 0.25108042968233E+00001, -.11033271857969E-00004, 0.13552307324796E+00001, 0.25203362116255E+00001, -.39579858104041E-00013, 0.17196893085762E-00001, -.95319148021682E-00002, -.11033271818389E-00004
0.28105361620000E-00002, 0.13796349133358E+00001, 0.24968981225689E+00001, -.47978086632851E-00005, 0.13624371617437E+00001, 0.25064109857454E+00001, -.38657326693101E-00013, 0.17197751592120E-00001, -.95128631765035E-00002, -.47978086246277E-00005
0.28127918090000E-00002, 0.13879161180585E+00001, 0.25339062522544E+00001, 0.80673842644432E-00006, 0.13707097671603E+00001, 0.25433886319999E+00001, -.41993943456869E-00013, 0.17206350898277E-00001, -.94823797454907E-00002, 0.80673846843826E-00006
0.28150474560000E-00002, 0.14036080515322E+00001, 0.25948577109170E+00001, 0.36635095938006E-00005, 0.13863843025168E+00001, 0.26042966509403E+00001, -.41508229453728E-00013, 0.17223749015325E-00001, -.94389400233303E-00002, 0.36635096353088E-00005
0.28173031030000E-00002, 0.14392190269885E+00001, 0.26725639388318E+00001, 0.60847472504532E-00005, 0.14219863652994E+00001, 0.26819697305034E+00001, -.44556122875953E-00013, 0.17232661689158E-00001, -.94057916716867E-00002, 0.60847472950093E-00005
0.28195587500000E-00002, 0.14578232738213E+00001, 0.27161773109037E+00001, 0.65309784773478E-00005, 0.14405973418375E+00001, 0.27255469770283E+00001, -.43268579892307E-00013, 0.17225931983755E-00001, -.93696661245753E-00002, 0.65309785206164E-00005
0.28195587500000E-00002, 0.14578232738213E+00001, 0.27161773109037E+00001, 0.65309784773478E-00005, 0.14405973418375E+00001, 0.27255469770283E+00001, -.43268579892307E-00013, 0.17225931983755E-00001, -.93696661245753E-00002, 0.65309785206164E-00005
0.28218143970000E-00002, 0.14745133174040E+00001, 0.27706004654100E+00001, 0.46443575791079E-00005, 0.14573032565562E+00001, 0.27799467488184E+00001, -.40359432869411E-00013, 0.17210060847770E-00001, -.93462834083676E-00002, 0.46443576194674E-00005
0.28240700440000E-00002, 0.14905796640614E+00001, 0.28219843576096E+00001, 0.18368594990117E-00005, 0.14733838993791E+00001, 0.28313288096826E+00001, -.39394152726339E-00013, 0.17195764682362E-00001, -.93444520729835E-00002, 0.18368595384058E-00005
0.28263256910000E-00002, 0.14882819237390E+00001, 0.28658390015387E+00001, 0.72208978095222E-00006, 0.14710941821535E+00001, 0.28751950919441E+00001, -.37996827311175E-00013, 0.17187741585511E-00001, -.93560904054362E-00002, 0.72208981894905E-00006
0.28285813380000E-00002, 0.14674928035279E+00001, 0.28245257950888E+00001, -.81514703955779E-00006, 0.14503207424771E+00001, 0.28338985097268E+00001, -.40281059165984E-00013, 0.17172061050792E-00001, -.93727146380495E-00002, -.81514699927673E-00006
0.28308369850000E-00002, 0.14517678036896E+00001, 0.27531370589556E+00001, -.42387499350140E-00005, 0.14346331773884E+00001, 0.27625084190321E+00001, -.41160034533266E-00013, 0.17134626301186E-00001, -.93713600765288E-00002, -.42387498938540E-00005
0.28330926320000E-00002, 0.14282145085658E+00001, 0.26967356151556E+00001, -.85287459415575E-00005, 0.14111251575051E+00001, 0.27060908330868E+00001, -.39955798849871E-00013, 0.17089351060714E-00001, -.93552179311969E-00002, -.85287459016017E-00005
0.28353482790000E-00002, 0.13771397802062E+00001, 0.26320494299531E+00001, -.12593122426711E-00004, 0.13600926739056E+00001, 0.26413993921411E+00001, -.44829321328068E-00013, 0.17047106300633E-00001, -.93499621880113E-00002, -.12593122381882E-00004
0.28376039260000E-00002, 0.13158160624404E+00001, 0.25808957390204E+00001, -.15581352431145E-00004, 0.12988097970330E+00001, 0.25902574727182E+00001, -.48143735788961E-00013, 0.17006265407384E-00001, -.93617336977666E-00002, -.15581352383002E-00004
0.28398595730000E-00002, 0.12898621979332E+00001, 0.25809093106476E+00001, -.17167495382685E-00004, 0.12728857796213E+00001, 0.25902755066973E+00001, -.49836271804453E-00013, 0.16976418311900E-00001, -.93661960497614E-00002, -.17167495332849E-00004
0.28421152200000E-00002, 0.12927654577809E+00001, 0.25977025490331E+00001, -.16640255896725E-00004, 0.12757992771226E+00001, 0.26070590350265E+00001, -.41590545925481E-00013, 0.16966180658267E-00001, -.93564859933410E-00002, -.16640255855134E-00004
0.28443708670000E-00002, 0.13127103421166E+00001, 0.26013140848734E+00001, -.14798425038750E-00004, 0.12957345774407E+00001, 0.26106617620899E+00001, -.35761650639922E-00013, 0.16975764675958E-00001, -.93476772164587E-00002, -.14798425002988E-00004
0.28466265140000E-00002, 0.13144721226624E+00001, 0.26076154124063E+00001, -.15196415573256E-00004, 0.12974656341269E+00001, 0.26169607436430E+00001, -.38832666212179E-00013, 0.17006488535541E-00001, -.93453312367468E-00002, -.15196415534424E-00004
0.28488821610000E-00002, 0.13136082906271E+00001, 0.26416137953766E+00001, -.17608255026522E-00004, 0.12965808662338E+00001, 0.26509671603816E+00001, -.34743722565358E-00013, 0.17027424393293E-00001, -.93533650050247E-00002, -.17608254991778E-00004
0.28511378080000E-00002, 0.13178912575194E+00001, 0.26747170568462E+00001, -.16592205451332E-00004, 0.13008663042174E+00001, 0.26840935948421E+00001, -.38235916669223E-00013, 0.17024953301959E-00001, -.93765379959045E-00002, -.16592205413096E-00004
0.28533934550000E-00002, 0.13175032455648E+00001, 0.26771084474558E+00001, -.10378412074139E-00004, 0.13004771445816E+00001, 0.26865087464872E+00001, -.40438168672631E-00013, 0.17026100983113E-00001, -.94002990313686E-00002, -.10378412033700E-00004
0.28556491020000E-00002, 0.13281522274135E+00001, 0.26730657782684E+00001, -.32268519477817E-00005, 0.13111059635543E+00001, 0.26824663110042E+00001, -.40177324965928E-00013, 0.17046263859275E-00001, -.94005327357923E-00002, -.32268519076044E-00005
0.28579047490001E-00002, 0.13676043663783E+00001, 0.26895807620350E+00001, 0.12930339710488E-00005, 0.13505358986256E+00001, 0.26989525699597E+00001, -.44070324018021E-00013, 0.17068467752654E-00001, -.93718079247581E-00002, 0.12930340151191E-00005
0.28601603960001E-00002, 0.14132017765690E+00001, 0.27100120515729E+00001, 0.64379945350635E-00005, 0.13961073138529E+00001, 0.27193373863935E+00001, -.41875341067649E-00013, 0.17094462716066E-00001, -.93253348205915E-00002, 0.64379945769389E-00005
0.28624160430001E-00002, 0.14216906366661E+00001, 0.27347344832403E+00001, 0.11367149489112E-00004, 0.14045726248028E+00001, 0.27440059305353E+00001, -.41084557249713E-00013, 0.17118011863328E-00001, -.92714472950591E-00002, 0.11367149530197E-00004
0.28646716900001E-00002, 0.13831467205781E+00001, 0.27491419897508E+00001, 0.15364265528302E-00004, 0.13660110373707E+00001, 0.27583738119396E+00001, -.46093912028402E-00013, 0.17135683207400E-00001, -.92318221887316E-00002, 0.15364265574396E-00004
0.28669273370001E-00002, 0.13436770294587E+00001, 0.27697390930827E+00001, 0.20875949297590E-00004, 0.13265502160921E+00001, 0.27789667571158E+00001, -.42230754213682E-00013, 0.17126813366505E-00001, -.92276640330499E-00002, 0.20875949339821E-00004
0.28691829840001E-00002, 0.13540406167312E+00001, 0.27989488916768E+00001, 0.29200527303472E-00004, 0.13369305428977E+00001, 0.28081819804406E+00001, -.42631868155733E-00013, 0.17110073833541E-00001, -.92330887638026E-00002, 0.29200527346103E-00004
0.28714386310001E-00002, 0.14070988330021E+00001, 0.28031141987598E+00001, 0.37209628751819E-00004, 0.13900083905580E+00001, 0.28123499676588E+00001, -.40477040659845E-00013, 0.17090442444074E-00001, -.92357688989870E-00002, 0.37209628792296E-00004
0.28736942780001E-00002, 0.14350870121350E+00001, 0.27723075623511E+00001, 0.42786545289228E-00004, 0.14180225161189E+00001, 0.27815499076202E+00001, -.40308843802741E-00013, 0.17064496016083E-00001, -.92423452691886E-00002, 0.42786545329537E-00004
0.28759499250001E-00002, 0.14687539895591E+00001, 0.27693155381254E+00001, 0.48237979397351E-00004, 0.14517185845505E+00001, 0.27785501789343E+00001, -.39052819557541E-00013, 0.17035405008592E-00001, -.92346408088663E-00002, 0.48237979436404E-00004
0.28782055720001E-00002, 0.14976847702371E+00001, 0.27385396247319E+00001, 0.50570080603663E-00004, 0.14806470418601E+00001, 0.27477604530540E+00001, -.42700359008328E-00013, 0.17037728376935E-00001, -.92208283220980E-00002, 0.50570080646363E-00004
0.28804612190001E-00002, 0.14819326755880E+00001, 0.26703773931136E+00001, 0.52424776657491E-00004, 0.14648660518319E+00001, 0.26795918940089E+00001, -.45058895754729E-00013, 0.17066623756056E-00001, -.92145008952566E-00002, 0.52424776702550E-00004
0.28827168660001E-00002, 0.14218670704683E+00001, 0.25745538860886E+00001, 0.55796613910367E-00004, 0.14047709455057E+00001, 0.25837669353207E+00001, -.45858183236900E-00013, 0.17096124962535E-00001, -.92130492320964E-00002, 0.55796613956225E-00004
0.28849725130001E-00002, 0.13892907367435E+00001, 0.25366630685402E+00001, 0.55539521811779E-00004, 0.13721854060344E+00001, 0.25458694695871E+00001, -.39507519962203E-00013, 0.17105330709158E-00001, -.92064010469422E-00002, 0.55539521851287E-00004
0.28872281600001E-00002, 0.13607914263611E+00001, 0.25627829229532E+00001, 0.54617880847625E-00004, 0.13437086318812E+00001, 0.25719762756429E+00001, -.34168152129864E-00013, 0.17082794479890E-00001, -.91933526896621E-00002, 0.54617880881793E-00004
0.28894838070001E-00002, 0.13431113903072E+00001, 0.26167384822221E+00001, 0.55523662226004E-00004, 0.13260610026092E+00001, 0.26259094581483E+00001, -.35115561282987E-00013, 0.17050387698093E-00001, -.91709759261730E-00002, 0.55523662261120E-00004
0.28917394540001E-00002, 0.13377863770820E+00001, 0.27048584301600E+00001, 0.55926562172864E-00004, 0.13207854947472E+00001, 0.27140158254839E+00001, -.38754767327962E-00013, 0.17000882334752E-00001, -.91573953239146E-00002, 0.55926562211619E-00004
0.28939951010001E-00002, 0.13298317160382E+00001, 0.27965533496605E+00001, 0.54391054969215E-00004, 0.13128899890023E+00001, 0.28057062477643E+00001, -.40905215079717E-00013, 0.16941727035949E-00001, -.91528981038169E-00002, 0.54391055010120E-00004
0.28962507480001E-00002, 0.13246397111170E+00001, 0.28172365689511E+00001, 0.55262378781167E-00004, 0.13077426991234E+00001, 0.28263655111049E+00001, -.42462303849365E-00013, 0.16897011993605E-00001, -.91289421538419E-00002, 0.55262378823629E-00004
0.28985063950001E-00002, 0.13599865468047E+00001, 0.27999610533750E+00001, 0.57166604480889E-00004, 0.13430879647431E+00001, 0.28090517438571E+00001, -.50680031981968E-00013, 0.16898582061673E-00001, -.90906904820309E-00002, 0.57166604531569E-00004
0.29007620420001E-00002, 0.14139869745405E+00001, 0.27951037311168E+00001, 0.60077378317555E-00004, 0.13970601655275E+00001, 0.28041554505849E+00001, -.52931580497629E-00013, 0.16926809013019E-00001, -.90517194681315E-00002, 0.60077378370486E-00004
0.29030176890001E-00002, 0.14481712071002E+00001, 0.27839853908471E+00001, 0.60568226948859E-00004, 0.14312182876780E+00001, 0.27929918593084E+00001, -.46372617790530E-00013, 0.16952919422132E-00001, -.90064684612494E-00002, 0.60568226995232E-00004
0.29052733360001E-00002, 0.14566713482754E+00001, 0.27739829961712E+00001, 0.57077999810117E-00004, 0.14397101017370E+00001, 0.27829482382119E+00001, -.40681884088079E-00013, 0.16961246538411E-00001, -.89652420407344E-00002, 0.57077999850799E-00004
0.29075289830001E-00002, 0.14742075111531E+00001, 0.27637360634116E+00001, 0.53270062326259E-00004, 0.14572491190352E+00001, 0.27726680234487E+00001, -.39367829726734E-00013, 0.16958392117853E-00001, -.89319600370654E-00002, 0.53270062365627E-00004
0.29097846300001E-00002, 0.14897813056279E+00001, 0.27623174018576E+00001, 0.50248894161751E-00004, 0.14728192323274E+00001, 0.27712387343716E+00001, -.39246578609346E-00013, 0.16962073300492E-00001, -.89213325139975E-00002, 0.50248894200998E-00004
0.29120402770001E-00002, 0.14780928843447E+00001, 0.27488280333666E+00001, 0.46374846359949E-00004, 0.14611140798136E+00001, 0.27577323335427E+00001, -.39278999299036E-00013, 0.16978804531124E-00001, -.89043001761063E-00002, 0.46374846399228E-00004
0.29142959240001E-00002, 0.14513597384575E+00001, 0.27250194347473E+00001, 0.42809400356651E-00004, 0.14343777608259E+00001, 0.27339034085764E+00001, -.35255091242048E-00013, 0.16981977631532E-00001, -.88839738290373E-00002, 0.42809400391906E-00004
0.29165515710001E-00002, 0.13974083021039E+00001, 0.27395070610510E+00001, 0.37923919808001E-00004, 0.13804451127077E+00001, 0.27483753919321E+00001, -.38525156524192E-00013, 0.16963189396183E-00001, -.88683308810842E-00002, 0.37923919846526E-00004
0.29188072180001E-00002, 0.13617090654230E+00001, 0.27840878484436E+00001, 0.30845791366895E-00004, 0.13447859422326E+00001, 0.27929358789233E+00001, -.39238552009932E-00013, 0.16923123190311E-00001, -.88480304796913E-00002, 0.30845791406133E-00004
0.29210628650001E-00002, 0.13340213670004E+00001, 0.27935647398684E+00001, 0.26092457545650E-00004, 0.13171436015282E+00001, 0.28023968498891E+00001, -.33782897767144E-00013, 0.16877765472175E-00001, -.88321100206869E-00002, 0.26092457579433E-00004
0.29233185120001E-00002, 0.13035207427404E+00001, 0.27541074914057E+00001, 0.23954596285182E-00004, 0.12866606988296E+00001, 0.27629348825901E+00001, -.32563991064133E-00013, 0.16860043910795E-00001, -.88273911843602E-00002, 0.23954596317746E-00004
0.29255741590001E-00002, 0.13117745592399E+00001, 0.27248971014737E+00001, 0.23570222166540E-00004, 0.12949168595760E+00001, 0.27337188140000E+00001, -.31154029257415E-00013, 0.16857699663981E-00001, -.88217125263753E-00002, 0.23570222197694E-00004
0.29278298060001E-00002, 0.13404182994942E+00001, 0.27009240634040E+00001, 0.24761933791099E-00004, 0.13235716056124E+00001, 0.27097368440050E+00001, -.40426998236855E-00013, 0.16846693881874E-00001, -.88127806010134E-00002, 0.24761933831526E-00004
0.29300854530001E-00002, 0.13737130840140E+00001, 0.26665885240958E+00001, 0.26402744312555E-00004, 0.13568603901867E+00001, 0.26753843627058E+00001, -.42835195541869E-00013, 0.16852693827343E-00001, -.87958386100736E-00002, 0.26402744355390E-00004
0.29323411000001E-00002, 0.14010540256681E+00001, 0.26556350736103E+00001, 0.25337337099360E-00004, 0.13841717191581E+00001, 0.26644179908588E+00001, -.45594056128444E-00013, 0.16882306510044E-00001, -.87829172484920E-00002, 0.25337337144955E-00004
0.29345967470001E-00002, 0.14101500170570E+00001, 0.26523151940817E+00001, 0.27109701610162E-00004, 0.13932458519791E+00001, 0.26610944638153E+00001, -.50931029913279E-00013, 0.16904165077938E-00001, -.87792697335398E-00002, 0.27109701661093E-00004
0.29368523940001E-00002, 0.14223250243759E+00001, 0.26559305860238E+00001, 0.26514750923374E-00004, 0.14054001703172E+00001, 0.26647187962220E+00001, -.54915064401021E-00013, 0.16924854058697E-00001, -.87882101981491E-00002, 0.26514750978289E-00004
0.29391080410001E-00002, 0.14037230043243E+00001, 0.26802811872667E+00001, 0.22957865341789E-00004, 0.13867842456920E+00001, 0.26890923117859E+00001, -.49924766595591E-00013, 0.16938758632291E-00001, -.88111245191527E-00002, 0.22957865391714E-00004
0.29413636880001E-00002, 0.13452079287157E+00001, 0.26874123301450E+00001, 0.17965799749898E-00004, 0.13282665849595E+00001, 0.26962422373634E+00001, -.51925654265710E-00013, 0.16941343756208E-00001, -.88299072183763E-00002, 0.17965799801824E-00004
0.29436193350001E-00002, 0.13073690701775E+00001, 0.26717768596053E+00001, 0.13330636421827E-00004, 0.12904292023680E+00001, 0.26806146979360E+00001, -.48642617206628E-00013, 0.16939867809571E-00001, -.88378383307240E-00002, 0.13330636470470E-00004
0.29458749820001E-00002, 0.13219948516646E+00001, 0.26645624974532E+00001, 0.13604139349940E-00004, 0.13050495903518E+00001, 0.26734053037755E+00001, -.46694019423646E-00013, 0.16945261312889E-00001, -.88428063223840E-00002, 0.13604139396634E-00004
0.29481306290001E-00002, 0.13551549224805E+00001, 0.26638593296353E+00001, 0.18923060770085E-00004, 0.13382058658680E+00001, 0.26726955065214E+00001, -.36755902118660E-00013, 0.16949056612542E-00001, -.88361768861177E-00002, 0.18923060806841E-00004
0.29503862760001E-00002, 0.13731313367749E+00001, 0.26746423235108E+00001, 0.20907131202011E-00004, 0.13561775516845E+00001, 0.26834583096994E+00001, -.37104682864336E-00013, 0.16953785090370E-00001, -.88159861885365E-00002, 0.20907131239115E-00004
0.29526419230001E-00002, 0.13410587036581E+00001, 0.26749008888394E+00001, 0.17577285817731E-00004, 0.13241067415663E+00001, 0.26836988891858E+00001, -.36961234222842E-00013, 0.16951962091807E-00001, -.87980003464164E-00002, 0.17577285854692E-00004
0.29548975700001E-00002, 0.13338889029497E+00001, 0.26883641024287E+00001, 0.11705297206934E-00004, 0.13169477835314E+00001, 0.26971429452293E+00001, -.33261166898921E-00013, 0.16941119418225E-00001, -.87788428005249E-00002, 0.11705297240196E-00004
0.29571532170001E-00002, 0.13316862921841E+00001, 0.26984964022367E+00001, 0.10247281760935E-00004, 0.13147732579002E+00001, 0.27072582680725E+00001, -.30927465588682E-00013, 0.16913034283934E-00001, -.87618658358119E-00002, 0.10247281791863E-00004
0.29594088640001E-00002, 0.12924467742546E+00001, 0.26591935334474E+00001, 0.12108883098471E-00004, 0.12755874225771E+00001, 0.26679373066368E+00001, -.35209898144398E-00013, 0.16859351677481E-00001, -.87437731894640E-00002, 0.12108883133681E-00004
0.29616645110001E-00002, 0.12709207903164E+00001, 0.26110311478144E+00001, 0.13994152299749E-00004, 0.12541202251618E+00001, 0.26197599862822E+00001, -.40227000527547E-00013, 0.16800565154653E-00001, -.87288384677452E-00002, 0.13994152339976E-00004
0.29639201580001E-00002, 0.12722350829190E+00001, 0.26057946593385E+00001, 0.17731304956615E-00004, 0.12554667831555E+00001, 0.26145144124373E+00001, -.43344023542715E-00013, 0.16768299763494E-00001, -.87197530987378E-00002, 0.17731304999959E-00004
0.29661758050001E-00002, 0.13189004397476E+00001, 0.26433849344108E+00001, 0.24398605009855E-00004, 0.13021268497631E+00001, 0.26521117510911E+00001, -.38162428452770E-00013, 0.16773589984431E-00001, -.87268166802661E-00002, 0.24398605048018E-00004
0.29684314520001E-00002, 0.13753147438151E+00001, 0.26654432796533E+00001, 0.32069455791874E-00004, 0.13585112883734E+00001, 0.26741852716630E+00001, -.40560060097778E-00013, 0.16803455441785E-00001, -.87419920097274E-00002, 0.32069455832434E-00004
0.29706870990001E-00002, 0.13703341705746E+00001, 0.26255191877986E+00001, 0.35262259371435E-00004, 0.13534981734627E+00001, 0.26342581023780E+00001, -.47103044823848E-00013, 0.16835997111917E-00001, -.87389145794560E-00002, 0.35262259418538E-00004
0.29729427460001E-00002, 0.13424342169716E+00001, 0.25864926737622E+00001, 0.35989883229188E-00004, 0.13255665060597E+00001, 0.25952137796878E+00001, -.48921232164994E-00013, 0.16867710911853E-00001, -.87211059256003E-00002, 0.35989883278109E-00004
0.29751983930001E-00002, 0.13408994330349E+00001, 0.25880378908490E+00001, 0.34575815730503E-00004, 0.13239943630975E+00001, 0.25967479138284E+00001, -.42861798315891E-00013, 0.16905069937407E-00001, -.87100229794623E-00002, 0.34575815773365E-00004
0.29774540400001E-00002, 0.13489987655218E+00001, 0.26272966481909E+00001, 0.32788658036536E-00004, 0.13320628034977E+00001, 0.26360119616426E+00001, -.40133941148824E-00013, 0.16935962024085E-00001, -.87153134516465E-00002, 0.32788658076670E-00004
0.29797096870001E-00002, 0.13357405338844E+00001, 0.26314241931586E+00001, 0.32537235676314E-00004, 0.13187959263184E+00001, 0.26401388440630E+00001, -.40789579230363E-00013, 0.16944607565999E-00001, -.87146509043811E-00002, 0.32537235717104E-00004
0.29819653340001E-00002, 0.13271514267256E+00001, 0.26200119164664E+00001, 0.28285652368799E-00004, 0.13102210285883E+00001, 0.26287164532559E+00001, -.41784120210558E-00013, 0.16930398137285E-00001, -.87045367894884E-00002, 0.28285652410583E-00004
0.29842209810001E-00002, 0.13129727382445E+00001, 0.26122874922643E+00001, 0.22339137592332E-00004, 0.12960536807068E+00001, 0.26209829788733E+00001, -.40029297670467E-00013, 0.16919057537666E-00001, -.86954866090256E-00002, 0.22339137632361E-00004
0.29864766280001E-00002, 0.13224497262103E+00001, 0.26005474806374E+00001, 0.19575683651771E-00004, 0.13055518336803E+00001, 0.26092318253028E+00001, -.41855694162725E-00013, 0.16897892530042E-00001, -.86843446654786E-00002, 0.19575683693627E-00004
0.29887322750001E-00002, 0.13439211851566E+00001, 0.25841484565222E+00001, 0.16938190591943E-00004, 0.13270549314001E+00001, 0.25928085638092E+00001, -.44445837470414E-00013, 0.16866253756518E-00001, -.86601072870617E-00002, 0.16938190636389E-00004
0.29909879220001E-00002, 0.13490308266647E+00001, 0.25742370865721E+00001, 0.13992912083026E-00004, 0.13321852263634E+00001, 0.25828766559285E+00001, -.45511677858133E-00013, 0.16845600301308E-00001, -.86395693564379E-00002, 0.13992912128538E-00004
0.29932435690001E-00002, 0.13601128823319E+00001, 0.25843825931971E+00001, 0.12971846859563E-00004, 0.13432810797752E+00001, 0.25930031472411E+00001, -.41871007993543E-00013, 0.16831802556744E-00001, -.86205540439550E-00002, 0.12971846901434E-00004
0.29954992160001E-00002, 0.13931196132739E+00001, 0.26123244485947E+00001, 0.13954425492292E-00004, 0.13762619613249E+00001, 0.26209413450780E+00001, -.38104359221242E-00013, 0.16857651949072E-00001, -.86168964832487E-00002, 0.13954425530396E-00004
0.29977548630001E-00002, 0.14105742527909E+00001, 0.26551367303104E+00001, 0.15175624895152E-00004, 0.13936655856860E+00001, 0.26637677310775E+00001, -.34927112064310E-00013, 0.16908667104986E-00001, -.86310007670493E-00002, 0.15175624930079E-00004
0.30000105100001E-00002, 0.14050599412068E+00001, 0.26597227484165E+00001, 0.16153291897862E-00004, 0.13881173751635E+00001, 0.26683607592402E+00001, -.33674369712534E-00013, 0.16942566043253E-00001, -.86380108237814E-00002, 0.16153291931537E-00004
0.30022661570001E-00002, 0.13984931155349E+00001, 0.26735220205096E+00001, 0.17734273496349E-00004, 0.13815392953783E+00001, 0.26821601875602E+00001, -.36416818186842E-00013, 0.16953820156676E-00001, -.86381670505486E-00002, 0.17734273532765E-00004
0.30045218040001E-00002, 0.13779011110656E+00001, 0.26785399381559E+00001, 0.19957156156159E-00004, 0.13609481585275E+00001, 0.26871792243192E+00001, -.41663913300690E-00013, 0.16952952538063E-00001, -.86392861632940E-00002, 0.19957156197823E-00004
0.30067774510001E-00002, 0.13461690820747E+00001, 0.26358305272595E+00001, 0.18302806810193E-00004, 0.13292168984547E+00001, 0.26444643284151E+00001, -.42501197853150E-00013, 0.16952183619983E-00001, -.86338011556332E-00002, 0.18302806852694E-00004
0.30090330980001E-00002, 0.13392828278475E+00001, 0.25727116022814E+00001, 0.17400782078754E-00004, 0.13223321716422E+00001, 0.25813329686416E+00001, -.40307704410828E-00013, 0.16950656205326E-00001, -.86213663602456E-00002, 0.17400782119061E-00004
0.30112887450001E-00002, 0.13534789359765E+00001, 0.25470750459929E+00001, 0.18447669321723E-00004, 0.13365415443372E+00001, 0.25556784192141E+00001, -.39951187958530E-00013, 0.16937391639266E-00001, -.86033732211821E-00002, 0.18447669361674E-00004
0.30135443920001E-00002, 0.13705753559665E+00001, 0.25686205625517E+00001, 0.20900277288657E-00004, 0.13536676929921E+00001, 0.25772156271872E+00001, -.45601503356047E-00013, 0.16907662974365E-00001, -.85950646355064E-00002, 0.20900277334258E-00004
0.30158000390001E-00002, 0.13797640508023E+00001, 0.25752311646384E+00001, 0.20123337789360E-00004, 0.13628920846813E+00001, 0.25838359186051E+00001, -.45143852139268E-00013, 0.16871966120982E-00001, -.86047539666371E-00002, 0.20123337834503E-00004
0.30180556860001E-00002, 0.14094350794924E+00001, 0.25853695653421E+00001, 0.19374416744882E-00004, 0.13925839328179E+00001, 0.25939817682499E+00001, -.45972075244387E-00013, 0.16851146674523E-00001, -.86122029078649E-00002, 0.19374416790854E-00004
0.30203113330001E-00002, 0.14553784579658E+00001, 0.26186919939475E+00001, 0.16723328209784E-00004, 0.14385190631158E+00001, 0.26273133708300E+00001, -.42317369801879E-00013, 0.16859394849963E-00001, -.86213768824672E-00002, 0.16723328252102E-00004
0.30225669800001E-00002, 0.14690964602641E+00001, 0.26684460449378E+00001, 0.15570637281190E-00004, 0.14522184117468E+00001, 0.26770914324093E+00001, -.38478971347320E-00013, 0.16878048517313E-00001, -.86453874714825E-00002, 0.15570637319669E-00004
0.30248226270001E-00002, 0.14390950406691E+00001, 0.26930087563638E+00001, 0.14144033155124E-00004, 0.14222160176091E+00001, 0.27016791242208E+00001, -.37392819475373E-00013, 0.16879023059960E-00001, -.86703678569146E-00002, 0.14144033192517E-00004
0.30270782740001E-00002, 0.14090233838119E+00001, 0.26881064761989E+00001, 0.12732206835266E-00004, 0.13921753688697E+00001, 0.26967818890074E+00001, -.37348902367119E-00013, 0.16848014942180E-00001, -.86754128084706E-00002, 0.12732206872615E-00004
0.30293339210001E-00002, 0.14013887260491E+00001, 0.26746037949798E+00001, 0.11464877708102E-00004, 0.13845665893029E+00001, 0.26832657553062E+00001, -.36158380324430E-00013, 0.16822136746207E-00001, -.86619603264568E-00002, 0.11464877744260E-00004
0.30315895680001E-00002, 0.14000776941102E+00001, 0.26534698663940E+00001, 0.98745440173147E-00005, 0.13832696978140E+00001, 0.26621311248291E+00001, -.41824110199545E-00013, 0.16807996296189E-00001, -.86612584350948E-00002, 0.98745440591388E-00005
0.30338452150001E-00002, 0.13820292745807E+00001, 0.26250118221608E+00001, 0.60253894140763E-00005, 0.13652474376673E+00001, 0.26336776861812E+00001, -.40373655472302E-00013, 0.16781836913443E-00001, -.86658640204199E-00002, 0.60253894544500E-00005
0.30361008620001E-00002, 0.13614664798916E+00001, 0.25930623349000E+00001, 0.29177470462906E-00005, 0.13447070830274E+00001, 0.26017221098652E+00001, -.37863382580524E-00013, 0.16759396864258E-00001, -.86597749651088E-00002, 0.29177470841539E-00005
0.30383565090001E-00002, 0.13553405325093E+00001, 0.25823178584025E+00001, 0.81166748465518E-00006, 0.13385881627143E+00001, 0.25909740821691E+00001, -.39222627440287E-00013, 0.16752369794945E-00001, -.86562237666573E-00002, 0.81166752387781E-00006
0.30406121560001E-00002, 0.13751444224368E+00001, 0.25926136803398E+00001, 0.13133675004447E-00006, 0.13583822485377E+00001, 0.26012808110693E+00001, -.37631684339765E-00013, 0.16762173899110E-00001, -.86671307295111E-00002, 0.13133678767615E-00006
0.30428678030001E-00002, 0.13993578877009E+00001, 0.26166690494643E+00001, 0.14972810142974E-00005, 0.13825890716412E+00001, 0.26253513619476E+00001, -.41542420829404E-00013, 0.16768816059658E-00001, -.86823124832423E-00002, 0.14972810558398E-00005
0.30451234500001E-00002, 0.14282540453950E+00001, 0.26688262669133E+00001, 0.26706536027155E-00005, 0.14115009444980E+00001, 0.26775233952306E+00001, -.40888884838032E-00013, 0.16753100897039E-00001, -.86971283172868E-00002, 0.26706536436044E-00005
0.30473790970001E-00002, 0.14316179658680E+00001, 0.26765953402552E+00001, 0.23083082218751E-00005, 0.14148873217684E+00001, 0.26853073588847E+00001, -.40452771295181E-00013, 0.16730644099611E-00001, -.87120186295215E-00002, 0.23083082623279E-00005
0.30496347440001E-00002, 0.14184719643706E+00001, 0.26915931075888E+00001, 0.48437682511328E-00005, 0.14017540220710E+00001, 0.27003166866771E+00001, -.40440750797406E-00013, 0.16717942299611E-00001, -.87235790883073E-00002, 0.48437682915735E-00005
0.30518903910001E-00002, 0.13861664393707E+00001, 0.26941731587593E+00001, 0.90806008995494E-00005, 0.13694481272248E+00001, 0.27028922053437E+00001, -.41746449453006E-00013, 0.16718312145958E-00001, -.87190465843987E-00002, 0.90806009412959E-00005
0.30541460380001E-00002, 0.13478378498468E+00001, 0.26747146298509E+00001, 0.12007092868513E-00004, 0.13311206833037E+00001, 0.26834137125546E+00001, -.45246020577138E-00013, 0.16717166543035E-00001, -.86990827036239E-00002, 0.12007092913759E-00004
0.30564016850001E-00002, 0.13457206156521E+00001, 0.26135897028254E+00001, 0.13381046506722E-00004, 0.13290034795393E+00001, 0.26222626076989E+00001, -.44358378634251E-00013, 0.16717136112766E-00001, -.86729048734837E-00002, 0.13381046551080E-00004
0.30586573320001E-00002, 0.13758717509689E+00001, 0.25376953780029E+00001, 0.12692149321151E-00004, 0.13591492080392E+00001, 0.25463560577608E+00001, -.49020542119634E-00013, 0.16722542929670E-00001, -.86606797579118E-00002, 0.12692149370171E-00004
0.30609129790001E-00002, 0.13971057580508E+00001, 0.24983258716143E+00001, 0.12093050469436E-00004, 0.13803787884782E+00001, 0.25069782707782E+00001, -.48059158941802E-00013, 0.16726969572526E-00001, -.86523991638592E-00002, 0.12093050517495E-00004
0.30631686260001E-00002, 0.13976990567373E+00001, 0.24904711425083E+00001, 0.14335218064095E-00004, 0.13809755115489E+00001, 0.24991222846983E+00001, -.43634989827319E-00013, 0.16723545188462E-00001, -.86511421899710E-00002, 0.14335218107730E-00004
0.30654242730001E-00002, 0.13939462526285E+00001, 0.25252706923818E+00001, 0.18657717441450E-00004, 0.13772474016174E+00001, 0.25339272390476E+00001, -.41823881973755E-00013, 0.16698851011027E-00001, -.86565466658714E-00002, 0.18657717483274E-00004
0.30676799200001E-00002, 0.13628898612666E+00001, 0.25738977657948E+00001, 0.22448208347524E-00004, 0.13462387073973E+00001, 0.25825582033951E+00001, -.39257716198358E-00013, 0.16651153869323E-00001, -.86604376002785E-00002, 0.22448208386782E-00004
0.30699355670001E-00002, 0.13500897408685E+00001, 0.26434237324585E+00001, 0.24740710420520E-00004, 0.13334898147844E+00001, 0.26520792419589E+00001, -.44817904316545E-00013, 0.16599926084134E-00001, -.86555095003870E-00002, 0.24740710465338E-00004
0.30721912140001E-00002, 0.13623278630153E+00001, 0.26625527715602E+00001, 0.24197153943734E-00004, 0.13457585586778E+00001, 0.26712205340507E+00001, -.40746014396807E-00013, 0.16569304337507E-00001, -.86677624904033E-00002, 0.24197153984480E-00004
0.30744468610001E-00002, 0.13935624484990E+00001, 0.26655372842426E+00001, 0.21547315308145E-00004, 0.13769998857540E+00001, 0.26742268141409E+00001, -.39299683683323E-00013, 0.16562562745036E-00001, -.86895298983082E-00002, 0.21547315347445E-00004
0.30767025080001E-00002, 0.14161076015639E+00001, 0.26680004492862E+00001, 0.18626656316612E-00004, 0.13995530663496E+00001, 0.26766924141406E+00001, -.40191843419136E-00013, 0.16554535214248E-00001, -.86919648544379E-00002, 0.18626656356804E-00004
0.30789581550001E-00002, 0.14267486751101E+00001, 0.26847741680783E+00001, 0.16130115795425E-00004, 0.14102055461992E+00001, 0.26934507509975E+00001, -.43725156334090E-00013, 0.16543128910919E-00001, -.86765829192666E-00002, 0.16130115839150E-00004
0.30812138020001E-00002, 0.14143192709754E+00001, 0.26797174847100E+00001, 0.13087228178756E-00004, 0.13977834547829E+00001, 0.26883632009524E+00001, -.45312806408874E-00013, 0.16535816192497E-00001, -.86457162423632E-00002, 0.13087228224068E-00004
0.30834694490001E-00002, 0.14076768916829E+00001, 0.26425687669270E+00001, 0.12129324393269E-00004, 0.13911546091549E+00001, 0.26511826441761E+00001, -.44514380612640E-00013, 0.16522282527965E-00001, -.86138772491664E-00002, 0.12129324437783E-00004
0.30857250960001E-00002, 0.14075840144053E+00001, 0.25820889135361E+00001, 0.11112709189345E-00004, 0.13910733781578E+00001, 0.25906828304515E+00001, -.37865164673443E-00013, 0.16510636247574E-00001, -.85939169154476E-00002, 0.11112709227210E-00004
0.30879807430001E-00002, 0.13820168064709E+00001, 0.25247374059290E+00001, 0.95447459203088E-00005, 0.13655203483581E+00001, 0.25333262371360E+00001, -.37506883335508E-00013, 0.16496458112771E-00001, -.85888312069357E-00002, 0.95447459578157E-00005
0.30902363900001E-00002, 0.13631867439710E+00001, 0.24860966877887E+00001, 0.69888503920002E-00005, 0.13467233272631E+00001, 0.24946810445762E+00001, -.38284198890815E-00013, 0.16463416707897E-00001, -.85843567874582E-00002, 0.69888504302844E-00005
0.30924920370001E-00002, 0.13690756571259E+00001, 0.24742403410665E+00001, 0.45540292119952E-00005, 0.13526524324848E+00001, 0.24828023187827E+00001, -.41435554334258E-00013, 0.16423224641010E-00001, -.85619777161512E-00002, 0.45540292534308E-00005
0.30947476840001E-00002, 0.13900023180962E+00001, 0.24935586821083E+00001, 0.17984638164174E-00005, 0.13736052638560E+00001, 0.25020916293916E+00001, -.40986871961243E-00013, 0.16397054240125E-00001, -.85329472832121E-00002, 0.17984638574043E-00005
0.30970033310001E-00002, 0.14138307288960E+00001, 0.25287852736623E+00001, -.20033661725747E-00005, 0.13974236593368E+00001, 0.25373075863131E+00001, -.42285973285705E-00013, 0.16407069559203E-00001, -.85223126507585E-00002, -.20033661302887E-00005
0.30992589780001E-00002, 0.14301406534462E+00001, 0.25900980103602E+00001, -.54472548548518E-00005, 0.14137193634719E+00001, 0.25986221363642E+00001, -.40250281910690E-00013, 0.16421289974350E-00001, -.85241260040144E-00002, -.54472548146015E-00005
0.31015146250001E-00002, 0.14283451341168E+00001, 0.26268037177274E+00001, -.80151336019230E-00005, 0.14119252476128E+00001, 0.26353451718850E+00001, -.42051449111457E-00013, 0.16419886504044E-00001, -.85414541575502E-00002, -.80151335598716E-00005
0.31037702720001E-00002, 0.14406718218897E+00001, 0.26517251610571E+00001, -.88329605256291E-00005, 0.14242588743676E+00001, 0.26602809234892E+00001, -.42454200638031E-00013, 0.16412947522116E-00001, -.85557624321623E-00002, -.88329604831749E-00005
0.31060259190001E-00002, 0.14692769667484E+00001, 0.26343651885432E+00001, -.79155292856073E-00005, 0.14528784718564E+00001, 0.26429439777284E+00001, -.40351249335180E-00013, 0.16398494891931E-00001, -.85787891852049E-00002, -.79155292452560E-00005
0.31082815660001E-00002, 0.14859866923226E+00001, 0.25836474162686E+00001, -.87664016235062E-00005, 0.14695918628781E+00001, 0.25922510783157E+00001, -.37688802016633E-00013, 0.16394829444430E-00001, -.86036620471653E-00002, -.87664015858173E-00005
0.31105372130001E-00002, 0.14846233016967E+00001, 0.25607049228835E+00001, -.12666003277723E-00004, 0.14682293559349E+00001, 0.25693294343599E+00001, -.39179902009109E-00013, 0.16393945761867E-00001, -.86245114764207E-00002, -.12666003238543E-00004
0.31127928600001E-00002, 0.14649525647186E+00001, 0.25618717768951E+00001, -.17202664630919E-00004, 0.14485718891537E+00001, 0.25705154665761E+00001, -.42351073490148E-00013, 0.16380675564886E-00001, -.86436896809869E-00002, -.17202664588568E-00004
0.31150485070001E-00002, 0.14608455980048E+00001, 0.25658601574101E+00001, -.20218307892527E-00004, 0.14444680610769E+00001, 0.25745137472215E+00001, -.42133127383374E-00013, 0.16377536927811E-00001, -.86535898114339E-00002, -.20218307850394E-00004
0.31173041540001E-00002, 0.14676226422792E+00001, 0.26005497997717E+00001, -.24741728544602E-00004, 0.14512363387557E+00001, 0.26092119446572E+00001, -.47409417042734E-00013, 0.16386303523409E-00001, -.86621448855372E-00002, -.24741728497192E-00004
0.31195598010001E-00002, 0.14565393794626E+00001, 0.26486610160495E+00001, -.28079833511482E-00004, 0.14401408630895E+00001, 0.26573271568587E+00001, -.47554325932605E-00013, 0.16398516373034E-00001, -.86661408091749E-00002, -.28079833463928E-00004
0.31218154480001E-00002, 0.14210789652794E+00001, 0.26465274796027E+00001, -.29404635570058E-00004, 0.14046878726018E+00001, 0.26551920624555E+00001, -.45385890755043E-00013, 0.16391092677597E-00001, -.86645828528160E-00002, -.29404635524672E-00004
0.31240710950001E-00002, 0.13886960019812E+00001, 0.26211518571488E+00001, -.29245519366439E-00004, 0.13723318194051E+00001, 0.26297952873509E+00001, -.45135150214518E-00013, 0.16364182576105E-00001, -.86434302020455E-00002, -.29245519321304E-00004
0.31263267420001E-00002, 0.13793986070156E+00001, 0.25852254597280E+00001, -.28082317759628E-00004, 0.13630733299758E+00001, 0.25938472711632E+00001, -.46514138880739E-00013, 0.16325277039759E-00001, -.86218114352448E-00002, -.28082317713114E-00004
0.31285823890001E-00002, 0.13854765036985E+00001, 0.25587955626394E+00001, -.24866514550161E-00004, 0.13691860416532E+00001, 0.25674027877166E+00001, -.46804535049152E-00013, 0.16290462045261E-00001, -.86072250772034E-00002, -.24866514503356E-00004
0.31308380360001E-00002, 0.13992126769656E+00001, 0.25173989961328E+00001, -.23050966207325E-00004, 0.13829388616468E+00001, 0.25259916880901E+00001, -.43066982071984E-00013, 0.16273815318821E-00001, -.85926919572972E-00002, -.23050966164258E-00004
0.31330936830001E-00002, 0.14190459376095E+00001, 0.24979620294583E+00001, -.24613187853661E-00004, 0.14027686941114E+00001, 0.25065512654360E+00001, -.40070503502675E-00013, 0.16277243498079E-00001, -.85892359776406E-00002, -.24613187813590E-00004
0.31353493300001E-00002, 0.14241038427314E+00001, 0.25016707326308E+00001, -.25268098306862E-00004, 0.14078285717973E+00001, 0.25102498283407E+00001, -.35789921948273E-00013, 0.16275270934133E-00001, -.85790957098945E-00002, -.25268098271072E-00004
0.31376049770001E-00002, 0.14483410823697E+00001, 0.25369814977154E+00001, -.27134199627255E-00004, 0.14320923620867E+00001, 0.25455529785819E+00001, -.35046287833075E-00013, 0.16248720283012E-00001, -.85714808664728E-00002, -.27134199592209E-00004
0.31398606240001E-00002, 0.14578613986955E+00001, 0.25636395386214E+00001, -.28370541131389E-00004, 0.14416384668176E+00001, 0.25722212725523E+00001, -.37895247831493E-00013, 0.16222931877892E-00001, -.85817339308825E-00002, -.28370541093494E-00004
0.31421162710001E-00002, 0.14539019755869E+00001, 0.25854137326314E+00001, -.27377307009709E-00004, 0.14376857246665E+00001, 0.25940113714030E+00001, -.41152471375568E-00013, 0.16216250920484E-00001, -.85976387715614E-00002, -.27377306968557E-00004
0.31443719180001E-00002, 0.14618988578553E+00001, 0.26179819554574E+00001, -.25681990570098E-00004, 0.14456662435687E+00001, 0.26265961711119E+00001, -.38742374901285E-00013, 0.16232614286646E-00001, -.86142156544884E-00002, -.25681990531356E-00004
0.31466275650001E-00002, 0.14556199390715E+00001, 0.26480477205709E+00001, -.24051484616250E-00004, 0.14393647277962E+00001, 0.26566581235413E+00001, -.37229629819001E-00013, 0.16255211275360E-00001, -.86104029703823E-00002, -.24051484579021E-00004
0.31488832120001E-00002, 0.14464912283198E+00001, 0.26921867053829E+00001, -.23893987586805E-00004, 0.14302302673962E+00001, 0.27007987890008E+00001, -.38819856692888E-00013, 0.16260960923570E-00001, -.86120836179162E-00002, -.23893987547985E-00004
0.31511388590001E-00002, 0.14490950793813E+00001, 0.27075516912034E+00001, -.25771311095144E-00004, 0.14328439433871E+00001, 0.27161851744394E+00001, -.37371756056759E-00013, 0.16251135994222E-00001, -.86334832359797E-00002, -.25771311057772E-00004
0.31533945060001E-00002, 0.14417440049550E+00001, 0.26937780203982E+00001, -.29073885500196E-00004, 0.14254988218748E+00001, 0.27024458830348E+00001, -.42756218157213E-00013, 0.16245183080196E-00001, -.86678626366409E-00002, -.29073885457440E-00004
0.31556501530001E-00002, 0.14302359463794E+00001, 0.26464373490068E+00001, -.31838935911719E-00004, 0.14139789390235E+00001, 0.26551453605369E+00001, -.44465700058571E-00013, 0.16257007355836E-00001, -.87080115300832E-00002, -.31838935867253E-00004
0.31579058000001E-00002, 0.14181461732574E+00001, 0.25848999471211E+00001, -.32175237824613E-00004, 0.14018733766869E+00001, 0.25936368550868E+00001, -.48000966019124E-00013, 0.16272796570591E-00001, -.87369079657108E-00002, -.32175237776613E-00004
0.31601614470001E-00002, 0.14381267788353E+00001, 0.25446536204317E+00001, -.29992781681142E-00004, 0.14218430744189E+00001, 0.25533980441455E+00001, -.41875619929764E-00013, 0.16283704416458E-00001, -.87444237137927E-00002, -.29992781639266E-00004
0.31624170940001E-00002, 0.14725948912018E+00001, 0.25413066054082E+00001, -.26482632591075E-00004, 0.14562997486522E+00001, 0.25500643625241E+00001, -.39657169468948E-00013, 0.16295142549625E-00001, -.87577571158803E-00002, -.26482632551418E-00004
0.31646727410001E-00002, 0.14882157378844E+00001, 0.25417986902207E+00001, -.22711708726021E-00004, 0.14719116670406E+00001, 0.25505631148497E+00001, -.32733093943856E-00013, 0.16304070843788E-00001, -.87644246290185E-00002, -.22711708693288E-00004
0.31669283880001E-00002, 0.14946883732399E+00001, 0.25565440963671E+00001, -.19318961786823E-00004, 0.14784023825506E+00001, 0.25652966446415E+00001, -.36049256893579E-00013, 0.16285990689322E-00001, -.87525482743838E-00002, -.19318961750774E-00004
0.31691840350001E-00002, 0.14821612151202E+00001, 0.25669701503060E+00001, -.17070523363421E-00004, 0.14658911248049E+00001, 0.25757101551701E+00001, -.37969727400235E-00013, 0.16270090315329E-00001, -.87400048641190E-00002, -.17070523325451E-00004
0.31714396820001E-00002, 0.14559971953304E+00001, 0.25763518261946E+00001, -.13413351798031E-00004, 0.14397133094854E+00001, 0.25850800654997E+00001, -.37890416259548E-00013, 0.16283885845006E-00001, -.87282393051084E-00002, -.13413351760140E-00004
0.31736953290001E-00002, 0.14444435965207E+00001, 0.26120905106068E+00001, -.90431523026035E-00005, 0.14281471526160E+00001, 0.26208025258508E+00001, -.39874540337522E-00013, 0.16296443904721E-00001, -.87120152440044E-00002, -.90431522627289E-00005
0.31759509760001E-00002, 0.14537267346550E+00001, 0.26709177074491E+00001, -.64318442254161E-00005, 0.14374363646309E+00001, 0.26796149028308E+00001, -.44602697845258E-00013, 0.16290370024075E-00001, -.86971953817192E-00002, -.64318441808134E-00005
0.31782066230001E-00002, 0.14787861921701E+00001, 0.27128095816245E+00001, -.55481428877112E-00005, 0.14625088110437E+00001, 0.27215044042710E+00001, -.43545544138092E-00013, 0.16277381126444E-00001, -.86948226464917E-00002, -.55481428441656E-00005
0.31804622700001E-00002, 0.15130367758099E+00001, 0.27265905297651E+00001, -.70675202903903E-00005, 0.14967791921161E+00001, 0.27352881625859E+00001, -.42192545375686E-00013, 0.16257583693802E-00001, -.86976328207480E-00002, -.70675202481977E-00005
0.31827179170001E-00002, 0.15246020788668E+00001, 0.26816040509665E+00001, -.65596298138720E-00005, 0.15083362704107E+00001, 0.26903115001309E+00001, -.45015524987902E-00013, 0.16265808456047E-00001, -.87074491643608E-00002, -.65596297688564E-00005
0.31849735640001E-00002, 0.14978747317824E+00001, 0.26398343195455E+00001, -.26684967261740E-00005, 0.14815881997328E+00001, 0.26485451633670E+00001, -.43465101651951E-00013, 0.16286532049573E-00001, -.87108438214247E-00002, -.26684966827089E-00005
0.31872292110001E-00002, 0.14478162332706E+00001, 0.26255583990682E+00001, 0.11872046121603E-00006, 0.14315338993658E+00001, 0.26342564143643E+00001, -.44184975256147E-00013, 0.16282333904880E-00001, -.86980152961562E-00002, 0.11872050540101E-00006
0.31894848580001E-00002, 0.14058240265948E+00001, 0.26418837657805E+00001, 0.19197951008790E-00005, 0.13895577771524E+00001, 0.26505526694861E+00001, -.39392592064672E-00013, 0.16266249442370E-00001, -.86689037055889E-00002, 0.19197951402716E-00005
0.31917405050001E-00002, 0.13777318948257E+00001, 0.26863234785514E+00001, 0.18974212790111E-00005, 0.13614896905790E+00001, 0.26949738899682E+00001, -.38459273641213E-00013, 0.16242204246647E-00001, -.86504114167644E-00002, 0.18974213174703E-00005
0.31939961520001E-00002, 0.13521443272805E+00001, 0.27436755618824E+00001, -.17178330116862E-00006, 0.13359261418268E+00001, 0.27523377961476E+00001, -.31908517681897E-00013, 0.16218185453684E-00001, -.86622342651888E-00002, -.17178326926010E-00006
0.31962517990001E-00002, 0.13468016271026E+00001, 0.27880557189441E+00001, -.20037300888103E-00005, 0.13305852720589E+00001, 0.27967668069414E+00001, -.33756259409372E-00013, 0.16216355043720E-00001, -.87110879972724E-00002, -.20037300550541E-00005
0.31985074460001E-00002, 0.13661433086054E+00001, 0.27906461284024E+00001, -.22092679944405E-00005, 0.13499126893157E+00001, 0.27994069086767E+00001, -.35786174279827E-00013, 0.16230619289735E-00001, -.87607802743269E-00002, -.22092679586544E-00005
0.32007630930001E-00002, 0.13824600797571E+00001, 0.27476841906287E+00001, -.23751013844206E-00005, 0.13662075046996E+00001, 0.27564828553533E+00001, -.38085908374477E-00013, 0.16252575057506E-00001, -.87986647246150E-00002, -.23751013463347E-00005
0.32030187400001E-00002, 0.14004294788569E+00001, 0.27089051444719E+00001, -.36970314347235E-00005, 0.13841776138780E+00001, 0.27177279412944E+00001, -.42686459783464E-00013, 0.16251864978822E-00001, -.88227968224799E-00002, -.36970313920370E-00005
0.32052743870001E-00002, 0.14179611061088E+00001, 0.26747747844245E+00001, -.49922035797035E-00005, 0.14017118748169E+00001, 0.26835916018245E+00001, -.38829807290402E-00013, 0.16249231291854E-00001, -.88168173999852E-00002, -.49922035408737E-00005
0.32075300340001E-00002, 0.14411721870273E+00001, 0.26553813369936E+00001, -.61794147900532E-00005, 0.14249091504138E+00001, 0.26641618691960E+00001, -.42106423327204E-00013, 0.16263036613500E-00001, -.87805322023715E-00002, -.61794147479468E-00005
0.32097856810001E-00002, 0.14523033884427E+00001, 0.26509628283298E+00001, -.66961335063792E-00005, 0.14360277007395E+00001, 0.26596894845387E+00001, -.42900715348584E-00013, 0.16275687703186E-00001, -.87266562088957E-00002, -.66961334634785E-00005
0.32120413280001E-00002, 0.14475427874094E+00001, 0.26632840891391E+00001, -.52448828370565E-00005, 0.14312634224170E+00001, 0.26719705288320E+00001, -.36993252744504E-00013, 0.16279364992394E-00001, -.86864396928571E-00002, -.52448828000632E-00005
0.32142969750001E-00002, 0.14579547904978E+00001, 0.26783372955090E+00001, -.43962299357942E-00005, 0.14416653201225E+00001, 0.26869857114852E+00001, -.36229116282087E-00013, 0.16289470375303E-00001, -.86484159762316E-00002, -.43962298995650E-00005
0.32165526220001E-00002, 0.14800286786145E+00001, 0.26699031547430E+00001, -.71378235238500E-00005, 0.14637012966463E+00001, 0.26785263897136E+00001, -.39617411485303E-00013, 0.16327381968231E-00001, -.86232349705431E-00002, -.71378234842326E-00005
0.32188082690001E-00002, 0.14981645745390E+00001, 0.26647051500082E+00001, -.11309316230389E-00004, 0.14818005706896E+00001, 0.26733250939103E+00001, -.43065741362351E-00013, 0.16364003849398E-00001, -.86199439020993E-00002, -.11309316187324E-00004
0.32210639160001E-00002, 0.15306681456905E+00001, 0.27033387473158E+00001, -.14461161466245E-00004, 0.15142792041480E+00001, 0.27119616023617E+00001, -.42516052947685E-00013, 0.16388941542463E-00001, -.86228550459198E-00002, -.14461161423729E-00004
0.32233195630001E-00002, 0.15394136581236E+00001, 0.27723328973298E+00001, -.13709150060914E-00004, 0.15230048171790E+00001, 0.27809741329432E+00001, -.43248288745696E-00013, 0.16408840944562E-00001, -.86412356133832E-00002, -.13709150017666E-00004
0.32255752100001E-00002, 0.15204824689798E+00001, 0.28056355225138E+00001, -.98642938867647E-00005, 0.15040603171682E+00001, 0.28142785245711E+00001, -.45925471889604E-00013, 0.16422151811509E-00001, -.86430020572696E-00002, -.98642938408392E-00005
0.32278308570001E-00002, 0.14878548624648E+00001, 0.27822990611106E+00001, -.75353711155510E-00005, 0.14714103974329E+00001, 0.27909403106622E+00001, -.46799670227491E-00013, 0.16444465031936E-00001, -.86412495515149E-00002, -.75353710687513E-00005
0.32300865040001E-00002, 0.14597279611880E+00001, 0.27509620853610E+00001, -.63030547476748E-00005, 0.14432704860616E+00001, 0.27596194814295E+00001, -.48058746087026E-00013, 0.16457475126372E-00001, -.86573960684591E-00002, -.63030546996161E-00005
0.32323421510001E-00002, 0.14277101604101E+00001, 0.27218718243457E+00001, -.46498514833772E-00005, 0.14112565720151E+00001, 0.27305435979313E+00001, -.40476762551761E-00013, 0.16453588395005E-00001, -.86717735856264E-00002, -.46498514429005E-00005
0.32345977980001E-00002, 0.13839770286752E+00001, 0.27019363477785E+00001, -.53689369205386E-00005, 0.13675490636567E+00001, 0.27106124693148E+00001, -.38239278829781E-00013, 0.16427965018429E-00001, -.86761215362507E-00002, -.53689368822994E-00005
0.32368534450001E-00002, 0.13427681219429E+00001, 0.26794008149343E+00001, -.76699482087724E-00005, 0.13263794255538E+00001, 0.26880791765101E+00001, -.37046981110544E-00013, 0.16388696389099E-00001, -.86783615758538E-00002, -.76699481717255E-00005
0.32391090920001E-00002, 0.13231787028906E+00001, 0.26812385521370E+00001, -.10771432593399E-00004, 0.13068259864029E+00001, 0.26899247533526E+00001, -.39723197810950E-00013, 0.16352716487769E-00001, -.86862012156703E-00002, -.10771432553676E-00004
0.32413647390001E-00002, 0.13396370566544E+00001, 0.27362822661967E+00001, -.11144451642899E-00004, 0.13232977399084E+00001, 0.27449791463306E+00001, -.41042862910318E-00013, 0.16339316745914E-00001, -.86968801339144E-00002, -.11144451601856E-00004
0.32436203860001E-00002, 0.13663206557273E+00001, 0.28062725521536E+00001, -.11576461036521E-00004, 0.13499544653797E+00001, 0.28149825659409E+00001, -.42490365180230E-00013, 0.16366190347600E-00001, -.87100137873490E-00002, -.11576460994030E-00004
0.32458760330001E-00002, 0.13947888176390E+00001, 0.28551864706777E+00001, -.11826734951721E-00004, 0.13783633118191E+00001, 0.28639318390367E+00001, -.36939806981375E-00013, 0.16425505819843E-00001, -.87453683589549E-00002, -.11826734914782E-00004
0.32481316800001E-00002, 0.14162905951205E+00001, 0.28496974235798E+00001, -.11679745350243E-00004, 0.13997818936336E+00001, 0.28584815089871E+00001, -.40270472503603E-00013, 0.16508701486844E-00001, -.87840854072851E-00002, -.11679745309972E-00004
0.32503873270001E-00002, 0.14560425913430E+00001, 0.28039605484340E+00001, -.92708106431615E-00005, 0.14394517256781E+00001, 0.28127852117985E+00001, -.39700155246685E-00013, 0.16590865664902E-00001, -.88246633645491E-00002, -.92708106034613E-00005
0.32526429740001E-00002, 0.14807864250790E+00001, 0.27446978344387E+00001, -.39949895424653E-00005, 0.14641244280540E+00001, 0.27535647566309E+00001, -.38046799714192E-00013, 0.16661997024991E-00001, -.88669221921513E-00002, -.39949895044185E-00005
0.32548986210001E-00002, 0.14786430219902E+00001, 0.26864474995066E+00001, 0.20145210884369E-00005, 0.14619195410342E+00001, 0.26953440344509E+00001, -.43086870656695E-00013, 0.16723480955975E-00001, -.88965349442939E-00002, 0.20145211315238E-00005
0.32571542680001E-00002, 0.14773380732596E+00001, 0.26168580186726E+00001, 0.59380986997768E-00005, 0.14605385901269E+00001, 0.26257815526014E+00001, -.45377468408063E-00013, 0.16799483132708E-00001, -.89235339288512E-00002, 0.59380987451542E-00005
0.32594099150001E-00002, 0.14671768622710E+00001, 0.25496194101420E+00001, 0.69556456976747E-00005, 0.14502859445067E+00001, 0.25585792446600E+00001, -.39461650104813E-00013, 0.16890917764283E-00001, -.89598345180143E-00002, 0.69556457371363E-00005
0.32616655620001E-00002, 0.14285658715384E+00001, 0.25175741407187E+00001, 0.56267625935627E-00005, 0.14116009557183E+00001, 0.25265688511465E+00001, -.38288829414471E-00013, 0.16964915820135E-00001, -.89947104277392E-00002, 0.56267626318515E-00005
0.32639212090001E-00002, 0.14339137467855E+00001, 0.25776317840428E+00001, 0.59448265063413E-00005, 0.14168966923673E+00001, 0.25866565317027E+00001, -.40623945185707E-00013, 0.17017054418190E-00001, -.90247476599238E-00002, 0.59448265469653E-00005
0.32661768560001E-00002, 0.14345931440435E+00001, 0.26481499547610E+00001, 0.49768751272254E-00005, 0.14175352359509E+00001, 0.26572180241138E+00001, -.39687155234145E-00013, 0.17057908092562E-00001, -.90680693528527E-00002, 0.49768751669126E-00005
0.32684325030001E-00002, 0.14097025926237E+00001, 0.26840916610008E+00001, 0.28535561021799E-00005, 0.13926217270413E+00001, 0.26931798735796E+00001, -.36276368152132E-00013, 0.17080865582464E-00001, -.90882125788158E-00002, 0.28535561384563E-00005
0.32706881500001E-00002, 0.14178498410777E+00001, 0.27316623272824E+00001, 0.12158187507273E-00005, 0.14007739075185E+00001, 0.27407383228286E+00001, -.36717332765376E-00013, 0.17075933559242E-00001, -.90759955461365E-00002, 0.12158187874447E-00005
0.32729437970001E-00002, 0.14012971599471E+00001, 0.27802183362115E+00001, -.74795387867290E-00006, 0.13842357935551E+00001, 0.27892775564072E+00001, -.37479622692364E-00013, 0.17061366392004E-00001, -.90592201956677E-00002, -.74795384119327E-00006
0.32751994440001E-00002, 0.14015118214381E+00001, 0.28128147889934E+00001, -.52201732106498E-00006, 0.13844603615496E+00001, 0.28218447562680E+00001, -.40193384108032E-00013, 0.17051459888456E-00001, -.90299672746182E-00002, -.52201728087160E-00006
0.32774550910001E-00002, 0.14204659775608E+00001, 0.28513380122955E+00001, -.14428866026975E-00005, 0.14034004340026E+00001, 0.28603537648994E+00001, -.42903077958421E-00013, 0.17065543558213E-00001, -.90157526039558E-00002, -.14428865597944E-00005
0.32797107380001E-00002, 0.14240095638619E+00001, 0.28459686346108E+00001, -.32884333873423E-00005, 0.14069241699060E+00001, 0.28549792872631E+00001, -.41303472760236E-00013, 0.17085393955938E-00001, -.90106526523756E-00002, -.32884333460388E-00005
0.32819663850001E-00002, 0.14061646888409E+00001, 0.27711718885587E+00001, -.28617348142161E-00005, 0.13890576385079E+00001, 0.27801852498490E+00001, -.44012240196462E-00013, 0.17107050333029E-00001, -.90133612902609E-00002, -.28617347702038E-00005
0.32842220320001E-00002, 0.13720868391857E+00001, 0.26665201556019E+00001, -.27006332074403E-00005, 0.13549693664662E+00001, 0.26755544464900E+00001, -.42902677395334E-00013, 0.17117472719526E-00001, -.90342908881373E-00002, -.27006331645377E-00005
0.32864776790001E-00002, 0.13347079887486E+00001, 0.26044035432440E+00001, -.34285909220569E-00005, 0.13175875460859E+00001, 0.26134644937944E+00001, -.43908489844807E-00013, 0.17120442662778E-00001, -.90609505503789E-00002, -.34285908781484E-00005
0.32887333260001E-00002, 0.13172267648774E+00001, 0.25703332579424E+00001, -.27553757353533E-00005, 0.13001052191205E+00001, 0.25794186316622E+00001, -.48087561865149E-00013, 0.17121545756859E-00001, -.90853737197329E-00002, -.27553756872657E-00005
0.32909889730001E-00002, 0.13148211997021E+00001, 0.25416497792577E+00001, -.15394489583148E-00005, 0.12976932918840E+00001, 0.25507508454296E+00001, -.43858777700126E-00013, 0.17127907818118E-00001, -.91010661719438E-00002, -.15394489144560E-00005
0.32932446200001E-00002, 0.13470905304123E+00001, 0.25338591924826E+00001, -.19847376495653E-00005, 0.13299434579259E+00001, 0.25429658143667E+00001, -.42756151236145E-00013, 0.17147072486469E-00001, -.91066218841021E-00002, -.19847376068092E-00005
0.32955002670001E-00002, 0.13676855300964E+00001, 0.25396492986779E+00001, -.28912091944636E-00005, 0.13504979222032E+00001, 0.25487435839707E+00001, -.36405910803307E-00013, 0.17187607893192E-00001, -.90942852928500E-00002, -.28912091580577E-00005
0.32977559140001E-00002, 0.13792619216580E+00001, 0.25602012012992E+00001, -.33569350569137E-00006, 0.13620251630770E+00001, 0.25692779651286E+00001, -.39533446462938E-00013, 0.17236758580949E-00001, -.90767638294293E-00002, -.33569346615792E-00006
0.33000115610001E-00002, 0.13881720385431E+00001, 0.25901953082919E+00001, 0.15074978890402E-00005, 0.13708992221613E+00001, 0.25992487029553E+00001, -.44216090479474E-00013, 0.17272816381783E-00001, -.90533946634959E-00002, 0.15074979332563E-00005
0.33022672080001E-00002, 0.13850325414929E+00001, 0.26567431212746E+00001, 0.41706181766909E-00005, 0.13677409694050E+00001, 0.26657871714974E+00001, -.45042517109968E-00013, 0.17291572087904E-00001, -.90440502228084E-00002, 0.41706182217334E-00005
0.33045228550001E-00002, 0.13912782030671E+00001, 0.27308302972976E+00001, 0.68915274144253E-00005, 0.13739691140681E+00001, 0.27398696210063E+00001, -.36639472677227E-00013, 0.17309088999058E-00001, -.90393237086987E-00002, 0.68915274510647E-00005
0.33067785020001E-00002, 0.13992351607129E+00001, 0.27604619765641E+00001, 0.10811342822114E-00004, 0.13818856569543E+00001, 0.27694939563489E+00001, -.38523373436057E-00013, 0.17349503758587E-00001, -.90319797847972E-00002, 0.10811342860637E-00004
0.33090341490001E-00002, 0.14188946907089E+00001, 0.27562972116062E+00001, 0.14826010828801E-00004, 0.14015073843492E+00001, 0.27653172432433E+00001, -.40754363519274E-00013, 0.17387306359742E-00001, -.90200316371480E-00002, 0.14826010869556E-00004
0.33112897960001E-00002, 0.14318375096661E+00001, 0.27431641650614E+00001, 0.15150701576834E-00004, 0.14144268317435E+00001, 0.27521917016728E+00001, -.37907331259352E-00013, 0.17410677922583E-00001, -.90275366113959E-00002, 0.15150701614741E-00004
0.33135454430001E-00002, 0.14187305573100E+00001, 0.27243369389840E+00001, 0.12432799229218E-00004, 0.14012919833968E+00001, 0.27333844707621E+00001, -.36252871387129E-00013, 0.17438573913209E-00001, -.90475317781685E-00002, 0.12432799265471E-00004
0.33158010900001E-00002, 0.13904792190978E+00001, 0.26865393602977E+00001, 0.10511046179884E-00004, 0.13730050504458E+00001, 0.26956149258935E+00001, -.43555859057858E-00013, 0.17474168652050E-00001, -.90755655958269E-00002, 0.10511046223440E-00004
0.33180567370001E-00002, 0.13431925883835E+00001, 0.26453779896198E+00001, 0.10184846672544E-00004, 0.13256952793995E+00001, 0.26544936064949E+00001, -.41109605342749E-00013, 0.17497308984037E-00001, -.91156168750576E-00002, 0.10184846713654E-00004
0.33203123840001E-00002, 0.13170710884597E+00001, 0.26238361857964E+00001, 0.14375648181195E-00004, 0.12995641986958E+00001, 0.26329963532597E+00001, -.34764761829678E-00013, 0.17506889763860E-00001, -.91601674632955E-00002, 0.14375648215960E-00004
0.33225680310001E-00002, 0.13252327413120E+00001, 0.26382214609314E+00001, 0.18137591715267E-00004, 0.13077207133221E+00001, 0.26473987751493E+00001, -.39905105561578E-00013, 0.17512027989914E-00001, -.91773142178717E-00002, 0.18137591755172E-00004
0.33248236780001E-00002, 0.13511987474279E+00001, 0.26718640031437E+00001, 0.21152730494090E-00004, 0.13336756234915E+00001, 0.26810344539414E+00001, -.42274904085120E-00013, 0.17523123936409E-00001, -.91704507976740E-00002, 0.21152730536365E-00004
0.33270793250001E-00002, 0.13923320427276E+00001, 0.26730548752869E+00001, 0.25625593950514E-00004, 0.13747863798374E+00001, 0.26822243306724E+00001, -.47502657284518E-00013, 0.17545662890205E-00001, -.91694553854448E-00002, 0.25625593998016E-00004
0.33293349720001E-00002, 0.14339595397411E+00001, 0.26481248510459E+00001, 0.29913875591154E-00004, 0.14163901748883E+00001, 0.26572899801724E+00001, -.47949979369023E-00013, 0.17569364852724E-00001, -.91651291264426E-00002, 0.29913875639104E-00004
0.33315906190001E-00002, 0.14592590186928E+00001, 0.26367330690682E+00001, 0.30964053039657E-00004, 0.14416707542605E+00001, 0.26459054654140E+00001, -.45173157216851E-00013, 0.17588264432266E-00001, -.91723963458913E-00002, 0.30964053084830E-00004
0.33338462660001E-00002, 0.14713942111295E+00001, 0.26359086827670E+00001, 0.32506291027841E-00004, 0.14537793654307E+00001, 0.26450930350657E+00001, -.38213251923960E-00013, 0.17614845698803E-00001, -.91843522986639E-00002, 0.32506291066054E-00004
0.33361019130001E-00002, 0.14543751882811E+00001, 0.26302088924064E+00001, 0.35175968717367E-00004, 0.14367361898183E+00001, 0.26394006501893E+00001, -.39125033963224E-00013, 0.17638998462816E-00001, -.91917577828583E-00002, 0.35175968756492E-00004
0.33383575600001E-00002, 0.13928697475299E+00001, 0.26632499219558E+00001, 0.37032163906144E-00004, 0.13752330109709E+00001, 0.26724586225704E+00001, -.38303099519465E-00013, 0.17636736558943E-00001, -.92087006146439E-00002, 0.37032163944448E-00004
0.33406132070001E-00002, 0.13597606929829E+00001, 0.27496140602762E+00001, 0.37617692288524E-00004, 0.13421482543749E+00001, 0.27588239035889E+00001, -.36408727658251E-00013, 0.17612438607958E-00001, -.92098433127504E-00002, 0.37617692324933E-00004
0.33428688540001E-00002, 0.13495769949227E+00001, 0.28217074052612E+00001, 0.41538293330832E-00004, 0.13319774713937E+00001, 0.28309016538186E+00001, -.44175180498866E-00013, 0.17599523529010E-00001, -.91942485573309E-00002, 0.41538293375008E-00004
0.33451245010001E-00002, 0.13335529069119E+00001, 0.28146560962873E+00001, 0.46194921053869E-00004, 0.13159329315353E+00001, 0.28238403703032E+00001, -.41348044865680E-00013, 0.17619975376577E-00001, -.91842740158843E-00002, 0.46194921095217E-00004
0.33473801480001E-00002, 0.13355933914711E+00001, 0.27490857323958E+00001, 0.47558085173308E-00004, 0.13179337408749E+00001, 0.27582517564582E+00001, -.41258244524276E-00013, 0.17659650596201E-00001, -.91660240623783E-00002, 0.47558085214566E-00004
0.33496357950001E-00002, 0.13690465509978E+00001, 0.26732313716952E+00001, 0.47058028589232E-00004, 0.13513589494289E+00001, 0.26823878911617E+00001, -.37152645485090E-00013, 0.17687601568813E-00001, -.91565194664863E-00002, 0.47058028626384E-00004
0.33518914420001E-00002, 0.13817412605709E+00001, 0.26176768405292E+00001, 0.47098875474724E-00004, 0.13640466471411E+00001, 0.26268477305079E+00001, -.40576151899601E-00013, 0.17694613429830E-00001, -.91708899787200E-00002, 0.47098875515300E-00004
0.33541470890001E-00002, 0.13911713334781E+00001, 0.26216388060551E+00001, 0.45597199498187E-00004, 0.13734701821296E+00001, 0.26308303073984E+00001, -.41365082975970E-00013, 0.17701151348521E-00001, -.91915013433543E-00002, 0.45597199539552E-00004
0.33564027360001E-00002, 0.14065544376079E+00001, 0.26768222208466E+00001, 0.42556900549355E-00004, 0.13888629036184E+00001, 0.26860273703099E+00001, -.35921944669179E-00013, 0.17691533989526E-00001, -.92051494632408E-00002, 0.42556900585277E-00004
0.33586583830001E-00002, 0.13886701300500E+00001, 0.27121893104687E+00001, 0.38090084769166E-00004, 0.13709879998683E+00001, 0.27214012754390E+00001, -.36933575350424E-00013, 0.17682130181734E-00001, -.92119649702715E-00002, 0.38090084806100E-00004
0.33609140300001E-00002, 0.13617109385571E+00001, 0.27275976451028E+00001, 0.34265153557688E-00004, 0.13440303452952E+00001, 0.27368105632467E+00001, -.40845683768638E-00013, 0.17680593261838E-00001, -.92129181439144E-00002, 0.34265153598534E-00004
0.33631696770001E-00002, 0.13485908261989E+00001, 0.27485015050517E+00001, 0.33722705328941E-00004, 0.13309040381415E+00001, 0.27577195454927E+00001, -.43917541676958E-00013, 0.17686788057396E-00001, -.92180404409168E-00002, 0.33722705372858E-00004
0.33654253240001E-00002, 0.13523626060260E+00001, 0.27802762240557E+00001, 0.36904383027797E-00004, 0.13346631406606E+00001, 0.27895038821171E+00001, -.42038484901592E-00013, 0.17699465365391E-00001, -.92276580613423E-00002, 0.36904383069835E-00004
0.33676809710001E-00002, 0.13559880021638E+00001, 0.28149751386049E+00001, 0.41307334532568E-00004, 0.13382818034748E+00001, 0.28242019182919E+00001, -.47311374671348E-00013, 0.17706198689044E-00001, -.92267796869687E-00002, 0.41307334579879E-00004
0.33699366180001E-00002, 0.13591187317906E+00001, 0.28297284002754E+00001, 0.44575996353408E-00004, 0.13414205223376E+00001, 0.28389589638370E+00001, -.49323560980226E-00013, 0.17698209452929E-00001, -.92305635616511E-00002, 0.44575996402731E-00004
0.33721922650001E-00002, 0.13940967039354E+00001, 0.28353120886337E+00001, 0.49026832741788E-00004, 0.13764064841170E+00001, 0.28445635409429E+00001, -.44464631601473E-00013, 0.17690219818424E-00001, -.92514523091910E-00002, 0.49026832786252E-00004
0.33744479120001E-00002, 0.14151011903922E+00001, 0.28227718792454E+00001, 0.54338488393084E-00004, 0.13974244185494E+00001, 0.28320365098031E+00001, -.43722691403858E-00013, 0.17676771842824E-00001, -.92646305576791E-00002, 0.54338488436807E-00004
0.33767035590001E-00002, 0.14015151180376E+00001, 0.27682495399059E+00001, 0.58682145916520E-00004, 0.13838433363709E+00001, 0.27774997688589E+00001, -.40829743601737E-00013, 0.17671781666729E-00001, -.92502289530006E-00002, 0.58682145957350E-00004
0.33789592060001E-00002, 0.13791781097870E+00001, 0.26738665060987E+00001, 0.60063776273599E-00004, 0.13614963167935E+00001, 0.26830884086297E+00001, -.40214334630173E-00013, 0.17681792993424E-00001, -.92219025309794E-00002, 0.60063776313813E-00004
0.33812148530001E-00002, 0.13816277411186E+00001, 0.25947025921188E+00001, 0.59005129305340E-00004, 0.13639422419856E+00001, 0.26038877043293E+00001, -.42013044755660E-00013, 0.17685499132940E-00001, -.91851122105081E-00002, 0.59005129347353E-00004
0.33834705000001E-00002, 0.13838040748589E+00001, 0.25953490482927E+00001, 0.58327383214506E-00004, 0.13661443645787E+00001, 0.26044961107922E+00001, -.43443659430653E-00013, 0.17659710280189E-00001, -.91470624994711E-00002, 0.58327383257950E-00004
0.33857261470001E-00002, 0.13877440624097E+00001, 0.26291188814104E+00001, 0.57196527433906E-00004, 0.13700991509367E+00001, 0.26382340328586E+00001, -.44425720066797E-00013, 0.17644911473071E-00001, -.91151514481821E-00002, 0.57196527478332E-00004
0.33879817940001E-00002, 0.14048918935222E+00001, 0.26632345385785E+00001, 0.56274639059434E-00004, 0.13872425047008E+00001, 0.26723342453315E+00001, -.40572446938141E-00013, 0.17649388821433E-00001, -.90997067529492E-00002, 0.56274639100006E-00004
0.33902374410001E-00002, 0.14117405772797E+00001, 0.26795276221438E+00001, 0.55287117281549E-00004, 0.13940880043767E+00001, 0.26886341575407E+00001, -.40874062250610E-00013, 0.17652572903014E-00001, -.91065353969017E-00002, 0.55287117322423E-00004
0.33924930880001E-00002, 0.14035165389828E+00001, 0.26796466671627E+00001, 0.54660070785034E-00004, 0.13858491629159E+00001, 0.26887709480727E+00001, -.43783918051253E-00013, 0.17667376066910E-00001, -.91242809100199E-00002, 0.54660070828818E-00004
0.33947487350001E-00002, 0.13614579261293E+00001, 0.26715140487975E+00001, 0.53974379230524E-00004, 0.13437867067745E+00001, 0.26806695984506E+00001, -.44188051998780E-00013, 0.17671219354791E-00001, -.91555496530448E-00002, 0.53974379274712E-00004
0.33970043820001E-00002, 0.13230174982770E+00001, 0.26853744456689E+00001, 0.51593033703335E-00004, 0.13053591871252E+00001, 0.26945608008084E+00001, -.47361162247208E-00013, 0.17658311151879E-00001, -.91863551394811E-00002, 0.51593033750697E-00004
0.33992600290001E-00002, 0.13201587472695E+00001, 0.27253366834359E+00001, 0.48740583211320E-00004, 0.13025085039655E+00001, 0.27345508128140E+00001, -.43683469266009E-00013, 0.17650243303978E-00001, -.92141293780883E-00002, 0.48740583255003E-00004
0.34015156760001E-00002, 0.13362142021947E+00001, 0.27422902433257E+00001, 0.43914518141817E-00004, 0.13185571439060E+00001, 0.27515526455016E+00001, -.39451310531264E-00013, 0.17657058288668E-00001, -.92624021758750E-00002, 0.43914518181269E-00004
0.34037713230001E-00002, 0.13675360730322E+00001, 0.27912148146128E+00001, 0.38652068927014E-00004, 0.13498869725158E+00001, 0.28005229423432E+00001, -.38589512062144E-00013, 0.17649100516348E-00001, -.93081277304398E-00002, 0.38652068965603E-00004
0.34060269700001E-00002, 0.13970202483157E+00001, 0.28659945951202E+00001, 0.34493454352289E-00004, 0.13793971543932E+00001, 0.28753175564804E+00001, -.36513443629007E-00013, 0.17623093922449E-00001, -.93229613602185E-00002, 0.34493454388803E-00004
0.34082826170001E-00002, 0.14150453355564E+00001, 0.28642890864172E+00001, 0.33590080809653E-00004, 0.13974468798630E+00001, 0.28735950266668E+00001, -.35585806661770E-00013, 0.17598455693452E-00001, -.93059402496884E-00002, 0.33590080845238E-00004
0.34105382640001E-00002, 0.13939933017061E+00001, 0.27691696864122E+00001, 0.36282256053966E-00004, 0.13764197338805E+00001, 0.27784457421738E+00001, -.38449319279489E-00013, 0.17573567825625E-00001, -.92760557615833E-00002, 0.36282256092416E-00004
0.34127939110001E-00002, 0.13697619659742E+00001, 0.26365931969447E+00001, 0.38176790454131E-00004, 0.13522047811308E+00001, 0.26458356880420E+00001, -.37865810312095E-00013, 0.17557184843404E-00001, -.92424910973125E-00002, 0.38176790491997E-00004
0.34150495580001E-00002, 0.13648074874498E+00001, 0.25470401035696E+00001, 0.38502265310516E-00004, 0.13472542176959E+00001, 0.25562645809997E+00001, -.39048674437689E-00013, 0.17553269753899E-00001, -.92244774301734E-00002, 0.38502265349565E-00004
0.34173052050001E-00002, 0.13704089824647E+00001, 0.25135340980371E+00001, 0.34906123035960E-00004, 0.13528670329474E+00001, 0.25227509872252E+00001, -.42544199771060E-00013, 0.17541949517265E-00001, -.92168891881064E-00002, 0.34906123078504E-00004
0.34195608520001E-00002, 0.13853710982312E+00001, 0.25389242892280E+00001, 0.29554515355049E-00004, 0.13678269855565E+00001, 0.25481343956158E+00001, -.41817802485135E-00013, 0.17544112674698E-00001, -.92101063877944E-00002, 0.29554515396867E-00004
0.34218164990001E-00002, 0.13837393962156E+00001, 0.25657468246748E+00001, 0.25272522322029E-00004, 0.13661897180635E+00001, 0.25749544789070E+00001, -.43398955306574E-00013, 0.17549678152086E-00001, -.92076542321665E-00002, 0.25272522365428E-00004
0.34240721460001E-00002, 0.13868041239548E+00001, 0.26103125734081E+00001, 0.19956802004407E-00004, 0.13692448977018E+00001, 0.26194964140713E+00001, -.47876941156864E-00013, 0.17559226253050E-00001, -.91838406632106E-00002, 0.19956802052283E-00004
0.34263277930001E-00002, 0.14208218796034E+00001, 0.26818745228349E+00001, 0.16621585776151E-00004, 0.14032447011284E+00001, 0.26910017503788E+00001, -.46404852160103E-00013, 0.17577178474954E-00001, -.91272275439387E-00002, 0.16621585822555E-00004
0.34285834400001E-00002, 0.14436461616811E+00001, 0.27387152839569E+00001, 0.14570417364405E-00004, 0.14260516604146E+00001, 0.27477897731656E+00001, -.45478546491935E-00013, 0.17594501266496E-00001, -.90744892087266E-00002, 0.14570417409883E-00004
0.34308390870001E-00002, 0.14277473382579E+00001, 0.27400141521519E+00001, 0.13644899611947E-00004, 0.14101456436966E+00001, 0.27490829418198E+00001, -.47999662057666E-00013, 0.17601694561312E-00001, -.90687896678935E-00002, 0.13644899659947E-00004
0.34330947340001E-00002, 0.13916127879360E+00001, 0.27155353742101E+00001, 0.13545443053641E-00004, 0.13740153926910E+00001, 0.27246244559955E+00001, -.44224771389540E-00013, 0.17597395245030E-00001, -.90890817853496E-00002, 0.13545443097866E-00004
0.34353503810001E-00002, 0.13660882419209E+00001, 0.26966375749733E+00001, 0.16161477871135E-00004, 0.13485228584944E+00001, 0.27057485028209E+00001, -.41935622157666E-00013, 0.17565383426583E-00001, -.91109278476035E-00002, 0.16161477913070E-00004
0.34376060280001E-00002, 0.13526821417710E+00001, 0.26821173311444E+00001, 0.16803188321905E-00004, 0.13351545892762E+00001, 0.26912486288335E+00001, -.39243577010976E-00013, 0.17527552494777E-00001, -.91312976891221E-00002, 0.16803188361149E-00004
0.34398616750001E-00002, 0.13385867650800E+00001, 0.26703203520121E+00001, 0.13149434572952E-00004, 0.13210949216588E+00001, 0.26794842142032E+00001, -.41062224824506E-00013, 0.17491843421216E-00001, -.91638621911387E-00002, 0.13149434614014E-00004
0.34421173220001E-00002, 0.13258696886634E+00001, 0.26331762400740E+00001, 0.43712944746497E-00005, 0.13084141233759E+00001, 0.26423627255032E+00001, -.37836288724266E-00013, 0.17455565287576E-00001, -.91864854292177E-00002, 0.43712945124860E-00005
0.34443729690001E-00002, 0.13288205492445E+00001, 0.26188261320958E+00001, -.64744717863295E-00005, 0.13113820929680E+00001, 0.26280202984141E+00001, -.40488316934668E-00013, 0.17438456276578E-00001, -.91941663182857E-00002, -.64744717458412E-00005
0.34466286160001E-00002, 0.13203796813495E+00001, 0.25996484457770E+00001, -.14164811330149E-00004, 0.13029303194726E+00001, 0.26088533447254E+00001, -.37038640985639E-00013, 0.17449361876878E-00001, -.92048989484462E-00002, -.14164811293110E-00004
0.34488842630001E-00002, 0.13397782083957E+00001, 0.25298524895144E+00001, -.17073235392022E-00004, 0.13222870536396E+00001, 0.25390674028115E+00001, -.39607813049295E-00013, 0.17491154756082E-00001, -.92149132971431E-00002, -.17073235352414E-00004
0.34511399100001E-00002, 0.13687595019011E+00001, 0.24915378105367E+00001, -.16962686687290E-00004, 0.13512421522218E+00001, 0.25007503791743E+00001, -.40243293416520E-00013, 0.17517349679342E-00001, -.92125686375636E-00002, -.16962686647047E-00004
0.34533955570001E-00002, 0.13753393221253E+00001, 0.24929111017623E+00001, -.14693525657070E-00004, 0.13577951721445E+00001, 0.25021025500123E+00001, -.40099103414712E-00013, 0.17544149980860E-00001, -.91914482499232E-00002, -.14693525616971E-00004
0.34556512040001E-00002, 0.14126173178631E+00001, 0.25455232942317E+00001, -.11533915970728E-00004, 0.13950425163886E+00001, 0.25546879043345E+00001, -.41395333888466E-00013, 0.17574801474495E-00001, -.91646101027999E-00002, -.11533915929332E-00004
0.34579068510001E-00002, 0.14314151955775E+00001, 0.25922660793983E+00001, -.88009573840628E-00005, 0.14138329104818E+00001, 0.26014235557099E+00001, -.43879764873927E-00013, 0.17582285095631E-00001, -.91574763116479E-00002, -.88009573401831E-00005
0.34601624980001E-00002, 0.14122640991701E+00001, 0.26149978777150E+00001, -.56875460313950E-00005, 0.13946816700465E+00001, 0.26241571737785E+00001, -.38389369868312E-00013, 0.17582429123588E-00001, -.91592960634671E-00002, -.56875459930056E-00005
0.34624181450001E-00002, 0.14102717768101E+00001, 0.26611029841718E+00001, -.11987638630423E-00006, 0.13927080084160E+00001, 0.26702662441051E+00001, -.32366243092888E-00013, 0.17563768394077E-00001, -.91632599333518E-00002, -.11987635393799E-00006
0.34646737920001E-00002, 0.13919918961657E+00001, 0.27137943886381E+00001, 0.59814399726489E-00005, 0.13744794393626E+00001, 0.27229538365604E+00001, -.36970322381393E-00013, 0.17512456803074E-00001, -.91594479223585E-00002, 0.59814400096192E-00005
0.34669294390001E-00002, 0.13719637062766E+00001, 0.27162811195865E+00001, 0.75068435979161E-00005, 0.13544963014878E+00001, 0.27254414356325E+00001, -.43816147790167E-00013, 0.17467404788745E-00001, -.91603160459266E-00002, 0.75068436417322E-00005
0.34691850860001E-00002, 0.13766569944629E+00001, 0.27249813821282E+00001, 0.67286051707796E-00005, 0.13592166610390E+00001, 0.27341650934800E+00001, -.41535567962544E-00013, 0.17440333423944E-00001, -.91837113517962E-00002, 0.67286052123151E-00005
0.34714407330001E-00002, 0.13731867504573E+00001, 0.27058969790880E+00001, 0.54259410867242E-00005, 0.13557582618901E+00001, 0.27150966292326E+00001, -.43464508461573E-00013, 0.17428488567278E-00001, -.91996501446669E-00002, 0.54259411301887E-00005
0.34736963800001E-00002, 0.13506195455450E+00001, 0.26791612377651E+00001, 0.53799560819492E-00005, 0.13331911530028E+00001, 0.26883722777724E+00001, -.41472216957470E-00013, 0.17428392542188E-00001, -.92110400072570E-00002, 0.53799561234215E-00005
0.34759520270001E-00002, 0.13540411954643E+00001, 0.26507539217102E+00001, 0.43964111898116E-00005, 0.13366227063587E+00001, 0.26599610882478E+00001, -.38544941878805E-00013, 0.17418489105615E-00001, -.92071665375077E-00002, 0.43964112283566E-00005
0.34782076740001E-00002, 0.13627952120970E+00001, 0.26359882186577E+00001, 0.25499230536769E-00005, 0.13454030156760E+00001, 0.26452007282708E+00001, -.44065870550079E-00013, 0.17392196420970E-00001, -.92125096130352E-00002, 0.25499230977428E-00005
0.34804633210001E-00002, 0.13680436909648E+00001, 0.26163436512421E+00001, 0.16882346532268E-00005, 0.13506830998197E+00001, 0.26255750323349E+00001, -.45182541599958E-00013, 0.17360591145101E-00001, -.92313810927787E-00002, 0.16882346984093E-00005
0.34827189680001E-00002, 0.13702658027887E+00001, 0.25667470372100E+00001, 0.21119821365760E-00005, 0.13529251657941E+00001, 0.25759827411394E+00001, -.43750033001760E-00013, 0.17340636994622E-00001, -.92357039293777E-00002, 0.21119821803260E-00005
0.34849746150001E-00002, 0.13516295070534E+00001, 0.25310908740698E+00001, 0.40868980270384E-00005, 0.13343011532251E+00001, 0.25403321804682E+00001, -.41396230033634E-00013, 0.17328353828300E-00001, -.92413063983584E-00002, 0.40868980684346E-00005
0.34872302620001E-00002, 0.13572541387038E+00001, 0.25406478883106E+00001, 0.52135934219138E-00005, 0.13399454840976E+00001, 0.25498982504257E+00001, -.42010448454693E-00013, 0.17308654606166E-00001, -.92503621151057E-00002, 0.52135934639243E-00005
0.34894859090001E-00002, 0.13789469109930E+00001, 0.25603400851708E+00001, 0.38978024063908E-00005, 0.13616428058442E+00001, 0.25695947630729E+00001, -.45569893249086E-00013, 0.17304105148743E-00001, -.92546779021316E-00002, 0.38978024519607E-00005
0.34917415560001E-00002, 0.14043202656542E+00001, 0.25738273635613E+00001, 0.35207497895017E-00005, 0.13870015676824E+00001, 0.25830797945774E+00001, -.41469382302464E-00013, 0.17318697971886E-00001, -.92524310161595E-00002, 0.35207498309711E-00005
0.34939972030001E-00002, 0.14399650873524E+00001, 0.25674598412534E+00001, 0.17538326848452E-00005, 0.14226139890661E+00001, 0.25767058468993E+00001, -.39321928706416E-00013, 0.17351098286302E-00001, -.92460056458870E-00002, 0.17538327241672E-00005
0.34962528500001E-00002, 0.14823014294535E+00001, 0.25454110704840E+00001, -.35626146257545E-00005, 0.14649036878703E+00001, 0.25546599573744E+00001, -.36771573383078E-00013, 0.17397741583200E-00001, -.92488868903993E-00002, -.35626145889830E-00005
0.34985084970001E-00002, 0.15190705951186E+00001, 0.25734756379748E+00001, -.92145940147938E-00005, 0.15016133535621E+00001, 0.25827275395335E+00001, -.35037244151599E-00013, 0.17457241556596E-00001, -.92519015587293E-00002, -.92145939797565E-00005
0.35007641440001E-00002, 0.15332344731008E+00001, 0.26585826439980E+00001, -.14592266385006E-00004, 0.15157357017192E+00001, 0.26678447234849E+00001, -.38737513838011E-00013, 0.17498771381585E-00001, -.92620794868409E-00002, -.14592266346269E-00004
0.35030197910001E-00002, 0.15204446369408E+00001, 0.27136123115327E+00001, -.19629452708030E-00004, 0.15029038518685E+00001, 0.27228934941416E+00001, -.39955688055150E-00013, 0.17540785072287E-00001, -.92811826089152E-00002, -.19629452668074E-00004
0.35052754380001E-00002, 0.14797781248959E+00001, 0.27334541237600E+00001, -.24630496123843E-00004, 0.14622138192639E+00001, 0.27427506930708E+00001, -.42407966998579E-00013, 0.17564305632033E-00001, -.92965693108113E-00002, -.24630496081435E-00004
0.35075310850001E-00002, 0.14358600887462E+00001, 0.27278498953305E+00001, -.31799570379246E-00004, 0.14183013259590E+00001, 0.27371430757895E+00001, -.40969476716358E-00013, 0.17558762787212E-00001, -.92931804589718E-00002, -.31799570338277E-00004
0.35097867320001E-00002, 0.13873467634963E+00001, 0.27204400232878E+00001, -.37454252423320E-00004, 0.13698208263713E+00001, 0.27297253841678E+00001, -.43098805812904E-00013, 0.17525937125051E-00001, -.92853608800257E-00002, -.37454252380221E-00004
0.35120423790001E-00002, 0.13358409674125E+00001, 0.27034817297009E+00001, -.38382685125239E-00004, 0.13183764149092E+00001, 0.27127496454376E+00001, -.41182710539706E-00013, 0.17464552503274E-00001, -.92679157367315E-00002, -.38382685084056E-00004
0.35142980260001E-00002, 0.13003815383799E+00001, 0.26653805018174E+00001, -.35323563223859E-00004, 0.12829676981624E+00001, 0.26746288347803E+00001, -.46656574214345E-00013, 0.17413840217554E-00001, -.92483329628766E-00002, -.35323563177203E-00004
0.35165536730001E-00002, 0.12936106870678E+00001, 0.26384926063252E+00001, -.32236598237296E-00004, 0.12762216579685E+00001, 0.26477485545650E+00001, -.41447557400482E-00013, 0.17389029099302E-00001, -.92559482397809E-00002, -.32236598195848E-00004
0.35188093200001E-00002, 0.13202232037433E+00001, 0.26494879734938E+00001, -.26805312107072E-00004, 0.13028424774000E+00001, 0.26587926166268E+00001, -.38035518460324E-00013, 0.17380726343330E-00001, -.93046431330157E-00002, -.26805312069036E-00004
0.35210649670001E-00002, 0.13703434724810E+00001, 0.26561093757853E+00001, -.21126758885891E-00004, 0.13529647944016E+00001, 0.26654967066092E+00001, -.43742745141506E-00013, 0.17378678079406E-00001, -.93873308238333E-00002, -.21126758842149E-00004
0.35233206140001E-00002, 0.14524191473916E+00001, 0.26345903938418E+00001, -.17990059120416E-00004, 0.14350220967808E+00001, 0.26440591301623E+00001, -.38819598061063E-00013, 0.17397050610813E-00001, -.94687363204838E-00002, -.17990059081597E-00004
0.35255762610001E-00002, 0.15116296465079E+00001, 0.26315946619823E+00001, -.19356388065280E-00004, 0.14941980681586E+00001, 0.26411168175127E+00001, -.38630347027375E-00013, 0.17431578349369E-00001, -.95221555304746E-00002, -.19356388026650E-00004
0.35278319080001E-00002, 0.15280287981982E+00001, 0.26360674441837E+00001, -.22134284737742E-00004, 0.15105376490737E+00001, 0.26456234524670E+00001, -.41349101099162E-00013, 0.17491149124504E-00001, -.95560082832398E-00002, -.22134284696393E-00004
0.35300875550001E-00002, 0.15278624809858E+00001, 0.26344360040737E+00001, -.23490216569084E-00004, 0.15103146934407E+00001, 0.26439819490917E+00001, -.39213516333746E-00013, 0.17547787545100E-00001, -.95459450179867E-00002, -.23490216529870E-00004
0.35323432020001E-00002, 0.15076427785979E+00001, 0.26295315759629E+00001, -.22931760635483E-00004, 0.14900701294603E+00001, 0.26390282929395E+00001, -.36119783437805E-00013, 0.17572649137586E-00001, -.94967169766372E-00002, -.22931760599363E-00004
0.35345988490001E-00002, 0.14923245468544E+00001, 0.26072828049444E+00001, -.22369749113114E-00004, 0.14747425365938E+00001, 0.26167470427938E+00001, -.35098816924813E-00013, 0.17582010260645E-00001, -.94642378493506E-00002, -.22369749078015E-00004
0.35368544960001E-00002, 0.14696658859081E+00001, 0.25601760607278E+00001, -.22200262441208E-00004, 0.14520985825505E+00001, 0.25696481474078E+00001, -.34682101663922E-00013, 0.17567303357544E-00001, -.94720866800644E-00002, -.22200262406526E-00004
0.35391101430001E-00002, 0.14478981023736E+00001, 0.25010899596832E+00001, -.23748855555949E-00004, 0.14303610640858E+00001, 0.25105750874304E+00001, -.39280862496591E-00013, 0.17537038287810E-00001, -.94851277471930E-00002, -.23748855516668E-00004
0.35413657900001E-00002, 0.14435702775155E+00001, 0.24640467476494E+00001, -.25394881512462E-00004, 0.14260623141423E+00001, 0.24735358099110E+00001, -.41834873582380E-00013, 0.17507963373218E-00001, -.94890622616212E-00002, -.25394881470627E-00004
0.35436214370001E-00002, 0.14429881508670E+00001, 0.24453575986279E+00001, -.25903277406667E-00004, 0.14254927316368E+00001, 0.24548542898129E+00001, -.45914208600441E-00013, 0.17495419230189E-00001, -.94966911849550E-00002, -.25903277360753E-00004
0.35458770840001E-00002, 0.14557244357518E+00001, 0.24735921223104E+00001, -.25585130170027E-00004, 0.14382259438295E+00001, 0.24830988257349E+00001, -.42519790938969E-00013, 0.17498491922376E-00001, -.95067034244670E-00002, -.25585130127507E-00004
0.35481327310001E-00002, 0.14856321258448E+00001, 0.25575854506777E+00001, -.28489580008084E-00004, 0.14681155212769E+00001, 0.25670965033402E+00001, -.46040297870423E-00013, 0.17516604567862E-00001, -.95110526625955E-00002, -.28489579962044E-00004
0.35503883780001E-00002, 0.15129129544022E+00001, 0.26549318039982E+00001, -.31745306505988E-00004, 0.14953588232652E+00001, 0.26644552690442E+00001, -.43676301944710E-00013, 0.17554131137069E-00001, -.95234650459934E-00002, -.31745306462312E-00004
0.35526440250001E-00002, 0.15063839407981E+00001, 0.27004123074212E+00001, -.32342638376464E-00004, 0.14887995692594E+00001, 0.27099563887481E+00001, -.41920492155280E-00013, 0.17584371538780E-00001, -.95440813269376E-00002, -.32342638334544E-00004
0.35548996720001E-00002, 0.14732725599450E+00001, 0.26853534315284E+00001, -.32972875959100E-00004, 0.14556704283144E+00001, 0.26949141265411E+00001, -.42522637564393E-00013, 0.17602131630617E-00001, -.95606950126783E-00002, -.32972875916578E-00004
0.35571553190001E-00002, 0.14400932795980E+00001, 0.26518855133323E+00001, -.33195103429251E-00004, 0.14224906240505E+00001, 0.26614619138359E+00001, -.42993736101131E-00013, 0.17602655547434E-00001, -.95764005036294E-00002, -.33195103386257E-00004
0.35594109660001E-00002, 0.14188565784485E+00001, 0.26193668542167E+00001, -.34237031313628E-00004, 0.14012768287759E+00001, 0.26289609225611E+00001, -.39022513507445E-00013, 0.17579749672667E-00001, -.95940683443380E-00002, -.34237031274605E-00004
0.35616666130001E-00002, 0.13980456407098E+00001, 0.26015604991232E+00001, -.35800756121993E-00004, 0.13804950479014E+00001, 0.26111675869682E+00001, -.40095370609996E-00013, 0.17550592808481E-00001, -.96070878450325E-00002, -.35800756081898E-00004
0.35639222600001E-00002, 0.13940474497952E+00001, 0.25594545696998E+00001, -.39686139417500E-00004, 0.13765141260569E+00001, 0.25690455818264E+00001, -.43563440204358E-00013, 0.17533323738295E-00001, -.95910121265897E-00002, -.39686139373936E-00004
0.35661779070001E-00002, 0.14198795978490E+00001, 0.25584748021880E+00001, -.42998156603501E-00004, 0.14023475668758E+00001, 0.25680359597868E+00001, -.46440406507335E-00013, 0.17532030973216E-00001, -.95611575987439E-00002, -.42998156557061E-00004
0.35684335540001E-00002, 0.14767003719971E+00001, 0.26116753446411E+00001, -.42749170241132E-00004, 0.14591567542324E+00001, 0.26212169250608E+00001, -.45418349058638E-00013, 0.17543617764716E-00001, -.95415804197544E-00002, -.42749170195714E-00004
0.35706892010001E-00002, 0.15044961384982E+00001, 0.26717243246506E+00001, -.38872855892603E-00004, 0.14869437418392E+00001, 0.26812435925439E+00001, -.40500274383146E-00013, 0.17552396659076E-00001, -.95192678932928E-00002, -.38872855852102E-00004
0.35729448480001E-00002, 0.14863207887908E+00001, 0.26752628976836E+00001, -.36188097494609E-00004, 0.14687676755768E+00001, 0.26847485762739E+00001, -.40129617424345E-00013, 0.17553113214043E-00001, -.94856785902934E-00002, -.36188097454479E-00004
0.35752004950001E-00002, 0.14456043883410E+00001, 0.26268360770018E+00001, -.34995808036288E-00004, 0.14280594657783E+00001, 0.26362892914968E+00001, -.40061266609307E-00013, 0.17544922562783E-00001, -.94532144949435E-00002, -.34995807996227E-00004
0.35774561420001E-00002, 0.14218199545888E+00001, 0.25868027328181E+00001, -.36382985287835E-00004, 0.14042847972029E+00001, 0.25962349276586E+00001, -.38522902084063E-00013, 0.17535157385943E-00001, -.94321948404992E-00002, -.36382985249313E-00004
0.35797117890001E-00002, 0.13930898382775E+00001, 0.25599115262286E+00001, -.40369624288938E-00004, 0.13755599410364E+00001, 0.25693435095731E+00001, -.41199410677005E-00013, 0.17529897241120E-00001, -.94319833444744E-00002, -.40369624247739E-00004
0.35819674360001E-00002, 0.13677838736773E+00001, 0.25411956596409E+00001, -.44748266540016E-00004, 0.13502543012067E+00001, 0.25506323752432E+00001, -.38773304378781E-00013, 0.17529572470600E-00001, -.94367156023535E-00002, -.44748266501242E-00004
0.35842230830001E-00002, 0.13902219149222E+00001, 0.25320021303249E+00001, -.46071086375394E-00004, 0.13726660914224E+00001, 0.25414361043959E+00001, -.37015200373338E-00013, 0.17555823499813E-00001, -.94339740709706E-00002, -.46071086338379E-00004
0.35864787300001E-00002, 0.14031955910446E+00001, 0.25517786407342E+00001, -.45206520371243E-00004, 0.13856010993795E+00001, 0.25612318462375E+00001, -.37445726856520E-00013, 0.17594491665072E-00001, -.94532055033453E-00002, -.45206520333797E-00004
0.35887343770001E-00002, 0.13977571839036E+00001, 0.25591081518000E+00001, -.48048726492713E-00004, 0.13801136492420E+00001, 0.25686037105778E+00001, -.37685657801452E-00013, 0.17643534661604E-00001, -.94955587777991E-00002, -.48048726455027E-00004
0.35909900240001E-00002, 0.14102033433184E+00001, 0.25831089980362E+00001, -.52380852921778E-00004, 0.13925390921178E+00001, 0.25926310066446E+00001, -.37150478546779E-00013, 0.17664251200525E-00001, -.95220086084384E-00002, -.52380852884627E-00004
0.35932456710001E-00002, 0.14230376530024E+00001, 0.26402479873584E+00001, -.55191227144184E-00004, 0.14053641734348E+00001, 0.26497540550005E+00001, -.37680219884494E-00013, 0.17673479567613E-00001, -.95060676421084E-00002, -.55191227106504E-00004
0.35955013180001E-00002, 0.14509819520981E+00001, 0.26965872558007E+00001, -.56796654710621E-00004, 0.14332823445937E+00001, 0.27060441944814E+00001, -.40215058120306E-00013, 0.17699607504441E-00001, -.94569386807019E-00002, -.56796654670406E-00004
0.35977569650001E-00002, 0.14607009926273E+00001, 0.26946584421123E+00001, -.57401673340476E-00004, 0.14429838844933E+00001, 0.27040768541926E+00001, -.41107125239017E-00013, 0.17717108133926E-00001, -.94184120802746E-00002, -.57401673299369E-00004
0.36000126120001E-00002, 0.14636041414904E+00001, 0.26583297276539E+00001, -.58116616944395E-00004, 0.14458732611853E+00001, 0.26677276047404E+00001, -.42296198835412E-00013, 0.17730880305123E-00001, -.93978770865055E-00002, -.58116616902098E-00004
0.36022682590001E-00002, 0.14709674346906E+00001, 0.26142464167437E+00001, -.59320190821028E-00004, 0.14532308733233E+00001, 0.26236196399377E+00001, -.45559347717370E-00013, 0.17736561367201E-00001, -.93732231940270E-00002, -.59320190775468E-00004
0.36045239060001E-00002, 0.14415232212016E+00001, 0.25580969678474E+00001, -.62883944654080E-00004, 0.14237833100394E+00001, 0.25674633094069E+00001, -.48800377318070E-00013, 0.17739911162224E-00001, -.93663415595135E-00002, -.62883944605280E-00004
0.36067795530001E-00002, 0.13883501323781E+00001, 0.25135747221754E+00001, -.66041450728192E-00004, 0.13706081980698E+00001, 0.25229609249490E+00001, -.48676077787203E-00013, 0.17741934308268E-00001, -.93862027735885E-00002, -.66041450679516E-00004
0.36090352000001E-00002, 0.13542377636449E+00001, 0.25035591597143E+00001, -.68193355908467E-00004, 0.13365143449347E+00001, 0.25129785471191E+00001, -.45278714715469E-00013, 0.17723418710192E-00001, -.94193874047728E-00002, -.68193355863189E-00004
0.36112908470001E-00002, 0.13586046920524E+00001, 0.25112846527371E+00001, -.71428084369168E-00004, 0.13408876404332E+00001, 0.25207166272962E+00001, -.39373278387615E-00013, 0.17717051619208E-00001, -.94319745591077E-00002, -.71428084329795E-00004
0.36135464940001E-00002, 0.13801534039664E+00001, 0.25164996749165E+00001, -.76269887586723E-00004, 0.13624329817506E+00001, 0.25259325949945E+00001, -.40243634924422E-00013, 0.17720422215859E-00001, -.94329200780126E-00002, -.76269887546479E-00004
0.36158021410001E-00002, 0.14005931877240E+00001, 0.25355550648306E+00001, -.81292848935249E-00004, 0.13828534405297E+00001, 0.25449747836521E+00001, -.41110933708195E-00013, 0.17739747194260E-00001, -.94197188215185E-00002, -.81292848894138E-00004
0.36180577880001E-00002, 0.14379161820189E+00001, 0.25815027779115E+00001, -.85993929783320E-00004, 0.14201481468432E+00001, 0.25908901912722E+00001, -.43530537734422E-00013, 0.17768035175692E-00001, -.93874133606972E-00002, -.85993929739789E-00004
0.36203134350001E-00002, 0.14580130964029E+00001, 0.26078317979766E+00001, -.90340804645631E-00004, 0.14402090422220E+00001, 0.26171914530386E+00001, -.42605839937615E-00013, 0.17804054180906E-00001, -.93596550620109E-00002, -.90340804603025E-00004
0.36225690820001E-00002, 0.14613038848493E+00001, 0.26229152259292E+00001, -.94541096636145E-00004, 0.14434693062100E+00001, 0.26322521598407E+00001, -.40448226296878E-00013, 0.17834578639298E-00001, -.93369339115304E-00002, -.94541096595697E-00004
0.36248247290001E-00002, 0.14485389360385E+00001, 0.26462606545133E+00001, -.97126334554828E-00004, 0.14306984441333E+00001, 0.26555806081207E+00001, -.39554033457739E-00013, 0.17840491905224E-00001, -.93199536073601E-00002, -.97126334515274E-00004
0.36270803760001E-00002, 0.14415279934172E+00001, 0.26600912226499E+00001, -.96737471552931E-00004, 0.14236871154034E+00001, 0.26694178910576E+00001, -.34965458215091E-00013, 0.17840878013802E-00001, -.93266684076894E-00002, -.96737471517966E-00004
0.36293360230001E-00002, 0.14586275057145E+00001, 0.26534756626642E+00001, -.92495462172086E-00004, 0.14407505233407E+00001, 0.26627906467174E+00001, -.37761795971857E-00013, 0.17876982373829E-00001, -.93149840531821E-00002, -.92495462134325E-00004
0.36315916700001E-00002, 0.14934709671625E+00001, 0.26502511990664E+00001, -.89229919874046E-00004, 0.14755249473157E+00001, 0.26595391841710E+00001, -.36791286068714E-00013, 0.17946019846798E-00001, -.92879851046534E-00002, -.89229919837255E-00004
0.36338473170001E-00002, 0.15166477335779E+00001, 0.26319169106324E+00001, -.92690839944551E-00004, 0.14985945864882E+00001, 0.26411877687145E+00001, -.42144849911188E-00013, 0.18053147089744E-00001, -.92708580821722E-00002, -.92690839902406E-00004
0.36361029640001E-00002, 0.15166362690074E+00001, 0.26094313989038E+00001, -.97216763685900E-00004, 0.14984540179402E+00001, 0.26186981423247E+00001, -.37758143339402E-00013, 0.18182251067234E-00001, -.92667434208589E-00002, -.97216763648142E-00004
0.36383586110001E-00002, 0.15069359022763E+00001, 0.26059189676923E+00001, -.10145413223603E-00003, 0.14886402380862E+00001, 0.26151794524234E+00001, -.40145962520741E-00013, 0.18295664190106E-00001, -.92604847311009E-00002, -.10145413219588E-00003
0.36406142580001E-00002, 0.14992352659156E+00001, 0.26265276276992E+00001, -.10598190458294E-00003, 0.14808618736626E+00001, 0.26357846304995E+00001, -.41239015741256E-00013, 0.18373392252991E-00001, -.92570028003252E-00002, -.10598190454170E-00003
0.36428699050001E-00002, 0.14815155478364E+00001, 0.26630750707376E+00001, -.10739850869296E-00003, 0.14631136208272E+00001, 0.26723337363088E+00001, -.44974353202015E-00013, 0.18401927009186E-00001, -.92586655712502E-00002, -.10739850864799E-00003
0.36451255520001E-00002, 0.14456383980675E+00001, 0.26693497381239E+00001, -.10272055356055E-00003, 0.14272508150976E+00001, 0.26786320898271E+00001, -.42830377954483E-00013, 0.18387582969941E-00001, -.92823517032713E-00002, -.10272055351772E-00003
0.36473811990001E-00002, 0.14173690899649E+00001, 0.26498529556229E+00001, -.10121885836102E-00003, 0.13989951396111E+00001, 0.26591762294894E+00001, -.37509323222847E-00013, 0.18373950353816E-00001, -.93232738664833E-00002, -.10121885832351E-00003
0.36496368460001E-00002, 0.13987364224619E+00001, 0.26329742028497E+00001, -.10011154320025E-00003, 0.13803474373045E+00001, 0.26423328663720E+00001, -.35593013578628E-00013, 0.18388985157427E-00001, -.93586635222831E-00002, -.10011154316466E-00003
0.36518924930001E-00002, 0.13811810537263E+00001, 0.26345560429333E+00001, -.10042029808498E-00003, 0.13627477327976E+00001, 0.26439259122176E+00001, -.35529234799043E-00013, 0.18433320928684E-00001, -.93698692842466E-00002, -.10042029804945E-00003
0.36541481400001E-00002, 0.13679032567121E+00001, 0.26522578189654E+00001, -.10305037350298E-00003, 0.13494048951373E+00001, 0.26616181495025E+00001, -.37757921164507E-00013, 0.18498361574837E-00001, -.93603305370569E-00002, -.10305037346522E-00003
0.36564037870001E-00002, 0.13260675369348E+00001, 0.26578810714188E+00001, -.10628433215686E-00003, 0.13075035673210E+00001, 0.26672197347095E+00001, -.45549125536374E-00013, 0.18563969613778E-00001, -.93386632907200E-00002, -.10628433211131E-00003
0.36586594340001E-00002, 0.13118113114010E+00001, 0.26582842435409E+00001, -.10857101426536E-00003, 0.12932165861543E+00001, 0.26676073953963E+00001, -.48737553706266E-00013, 0.18594725246696E-00001, -.93231518554189E-00002, -.10857101421662E-00003
0.36609150810001E-00002, 0.13334839295542E+00001, 0.26585869399967E+00001, -.11057818464422E-00003, 0.13148524352106E+00001, 0.26679174628120E+00001, -.45340144364177E-00013, 0.18631494343618E-00001, -.93305228152552E-00002, -.11057818459888E-00003
0.36631707280001E-00002, 0.13728250989219E+00001, 0.26558428754737E+00001, -.10794329295506E-00003, 0.13541282237775E+00001, 0.26651828970583E+00001, -.45157332676262E-00013, 0.18696875144482E-00001, -.93400215846020E-00002, -.10794329290990E-00003
0.36654263750001E-00002, 0.14368226571654E+00001, 0.26308402459459E+00001, -.10714341051451E-00003, 0.14180546811766E+00001, 0.26401814798574E+00001, -.42088280784592E-00013, 0.18767975988827E-00001, -.93412339115152E-00002, -.10714341047242E-00003
0.36676820220001E-00002, 0.15282262607119E+00001, 0.25965932812669E+00001, -.10646265635238E-00003, 0.15093913738435E+00001, 0.26059359156539E+00001, -.44184549055189E-00013, 0.18834886868405E-00001, -.93426343870642E-00002, -.10646265630820E-00003
0.36699376690001E-00002, 0.16190175155718E+00001, 0.26165116624007E+00001, -.11286434554471E-00003, 0.16001192951415E+00001, 0.26258608522079E+00001, -.42119469724767E-00013, 0.18898220430292E-00001, -.93491898072165E-00002, -.11286434550259E-00003
0.36721933160001E-00002, 0.16620439580907E+00001, 0.26397050834059E+00001, -.12035176068196E-00003, 0.16430778104317E+00001, 0.26490822350428E+00001, -.42075849682126E-00013, 0.18966147659041E-00001, -.93771516368728E-00002, -.12035176063989E-00003
0.36744489630001E-00002, 0.16443262436060E+00001, 0.26946555143927E+00001, -.12278438345986E-00003, 0.16252995066221E+00001, 0.27040612258315E+00001, -.43972685822180E-00013, 0.19026736983884E-00001, -.94057114388249E-00002, -.12278438341589E-00003
0.36767046100001E-00002, 0.16191032675931E+00001, 0.27560684953196E+00001, -.12538614235864E-00003, 0.16000198074471E+00001, 0.27655178260834E+00001, -.38805471420673E-00013, 0.19083460146037E-00001, -.94493307638377E-00002, -.12538614231983E-00003
0.36789602570001E-00002, 0.15733866548617E+00001, 0.27736685224533E+00001, -.12721884051043E-00003, 0.15542791475211E+00001, 0.27831624102084E+00001, -.41982660279670E-00013, 0.19107507340518E-00001, -.94938877551791E-00002, -.12721884046844E-00003
0.36812159040001E-00002, 0.15186664575821E+00001, 0.27506122436766E+00001, -.12492539167756E-00003, 0.14995829398991E+00001, 0.27601382875318E+00001, -.42969688460157E-00013, 0.19083517683008E-00001, -.95260438552119E-00002, -.12492539163459E-00003
0.36834715510001E-00002, 0.14733569835167E+00001, 0.27265948971166E+00001, -.11970656491907E-00003, 0.14543182880293E+00001, 0.27361375109261E+00001, -.33523570428311E-00013, 0.19038695487365E-00001, -.95426138094147E-00002, -.11970656488555E-00003
0.36857271980001E-00002, 0.14285797666413E+00001, 0.27082477522719E+00001, -.11088053863473E-00003, 0.14095863761802E+00001, 0.27178020869645E+00001, -.36838120729814E-00013, 0.18993390461096E-00001, -.95543346926403E-00002, -.11088053859789E-00003
0.36879828450001E-00002, 0.13882852707905E+00001, 0.27033323352753E+00001, -.10342425958650E-00003, 0.13693302533480E+00001, 0.27129088793740E+00001, -.38717115404581E-00013, 0.18955017442499E-00001, -.95765440987564E-00002, -.10342425954779E-00003
0.36902384920001E-00002, 0.13494804999184E+00001, 0.27263487766795E+00001, -.99191296788163E-00004, 0.13305715931173E+00001, 0.27359239780914E+00001, -.42648004233954E-00013, 0.18908906801059E-00001, -.95752014118629E-00002, -.99191296745515E-00004
0.36924941390001E-00002, 0.13153293974209E+00001, 0.27282145293582E+00001, -.99509812845867E-00004, 0.12964755469272E+00001, 0.27377684884937E+00001, -.40015351439671E-00013, 0.18853850493748E-00001, -.95539591355530E-00002, -.99509812805852E-00004
0.36947497860001E-00002, 0.13064390614241E+00001, 0.27161880188395E+00001, -.10322973572319E-00003, 0.12876133051796E+00001, 0.27257328936053E+00001, -.41227721625421E-00013, 0.18825756244550E-00001, -.95448747657823E-00002, -.10322973568197E-00003
0.36970054330001E-00002, 0.13757344508072E+00001, 0.27251790533360E+00001, -.10489484532272E-00003, 0.13568902661803E+00001, 0.27347034690959E+00001, -.38444282060102E-00013, 0.18844184626854E-00001, -.95244157599621E-00002, -.10489484528427E-00003
0.36992610800001E-00002, 0.14631682687865E+00001, 0.27286797375047E+00001, -.10516864189563E-00003, 0.14442659048712E+00001, 0.27381868953216E+00001, -.40431149055105E-00013, 0.18902363915287E-00001, -.95071578168979E-00002, -.10516864185520E-00003
0.37015167270001E-00002, 0.15156242691689E+00001, 0.27131558695637E+00001, -.10271359040038E-00003, 0.14966622538501E+00001, 0.27226522224572E+00001, -.41839291834071E-00013, 0.18962015318826E-00001, -.94963528934827E-00002, -.10271359035854E-00003
0.37037723740001E-00002, 0.15185967341862E+00001, 0.26902687739816E+00001, -.95380329938122E-00004, 0.14995905391225E+00001, 0.26997559278973E+00001, -.42369327376949E-00013, 0.19006195063681E-00001, -.94871539157693E-00002, -.95380329895753E-00004
0.37060280210001E-00002, 0.14895526055386E+00001, 0.26307001969657E+00001, -.88884885988639E-00004, 0.14704905457931E+00001, 0.26401871908763E+00001, -.43889319193014E-00013, 0.19062059745485E-00001, -.94869939106322E-00002, -.88884885944749E-00004
0.37082836680001E-00002, 0.14435390880227E+00001, 0.25723166159324E+00001, -.79317106420551E-00004, 0.14244178952078E+00001, 0.25818272193186E+00001, -.39118902694222E-00013, 0.19121192814934E-00001, -.95106033862134E-00002, -.79317106381432E-00004
0.37105393150001E-00002, 0.13947227304230E+00001, 0.25450154347296E+00001, -.69611675443581E-00004, 0.13755719011367E+00001, 0.25545781536751E+00001, -.40813123567020E-00013, 0.19150829286235E-00001, -.95627189454838E-00002, -.69611675402767E-00004
0.37127949620001E-00002, 0.13566752853818E+00001, 0.25676908488520E+00001, -.64139497267129E-00004, 0.13375383101472E+00001, 0.25773053376588E+00001, -.42398931847845E-00013, 0.19136975234612E-00001, -.96144888068727E-00002, -.64139497224730E-00004
0.37150506090001E-00002, 0.13305375572841E+00001, 0.26204609755841E+00001, -.62331389848527E-00004, 0.13114504855552E+00001, 0.26301028027947E+00001, -.40040942536055E-00013, 0.19087071728907E-00001, -.96418272106590E-00002, -.62331389808487E-00004
0.37173062560001E-00002, 0.13410648284572E+00001, 0.26932643685712E+00001, -.65294123291471E-00004, 0.13220457211075E+00001, 0.27029129973607E+00001, -.39168089666500E-00013, 0.19019107349637E-00001, -.96486287895007E-00002, -.65294123252303E-00004
0.37195619030001E-00002, 0.13832281108241E+00001, 0.27489073608884E+00001, -.67178681055732E-00004, 0.13642530108304E+00001, 0.27585275397374E+00001, -.40589390773863E-00013, 0.18975099993614E-00001, -.96201788489706E-00002, -.67178681015143E-00004
0.37218175500001E-00002, 0.14347703159718E+00001, 0.27756838544045E+00001, -.67344066576887E-00004, 0.14158118640511E+00001, 0.27852656659343E+00001, -.40032431961745E-00013, 0.18958451920761E-00001, -.95818115298302E-00002, -.67344066536855E-00004
0.37240731970001E-00002, 0.14498836356235E+00001, 0.28092106723977E+00001, -.68473812225642E-00004, 0.14309259365995E+00001, 0.28187726139722E+00001, -.40387268590879E-00013, 0.18957699023968E-00001, -.95619415745303E-00002, -.68473812185255E-00004
0.37263288440001E-00002, 0.14331868446514E+00001, 0.28057922782818E+00001, -.70524286112491E-00004, 0.14141927037586E+00001, 0.28153684077674E+00001, -.40826260255306E-00013, 0.18994140892849E-00001, -.95761294856722E-00002, -.70524286071665E-00004
0.37285844910001E-00002, 0.14157198923024E+00001, 0.27866678313536E+00001, -.72926841324791E-00004, 0.13966903580476E+00001, 0.27962764663640E+00001, -.41257542065815E-00013, 0.19029534254852E-00001, -.96086350104879E-00002, -.72926841283534E-00004
0.37308401380001E-00002, 0.13943090832773E+00001, 0.27722522118788E+00001, -.75030456741526E-00004, 0.13752898071207E+00001, 0.27819017717014E+00001, -.37350479172599E-00013, 0.19019276156574E-00001, -.96495598226099E-00002, -.75030456704175E-00004
0.37330957850001E-00002, 0.13444699529977E+00001, 0.26992460122032E+00001, -.74379320985231E-00004, 0.13254776668265E+00001, 0.27089307111406E+00001, -.38560286013143E-00013, 0.18992286171254E-00001, -.96846989374907E-00002, -.74379320946671E-00004
0.37353514320001E-00002, 0.13018958571000E+00001, 0.25988881019638E+00001, -.72107587111256E-00004, 0.12829346588011E+00001, 0.26085789506190E+00001, -.44156651243311E-00013, 0.18961198298850E-00001, -.96908486551169E-00002, -.72107587067099E-00004
0.37376070790001E-00002, 0.12918024180300E+00001, 0.25134852086500E+00001, -.70032487385519E-00004, 0.12728656983258E+00001, 0.25231659530343E+00001, -.45262286901841E-00013, 0.18936719704268E-00001, -.96807443843197E-00002, -.70032487340257E-00004
0.37398627260001E-00002, 0.13034367642671E+00001, 0.24628863796524E+00001, -.69097869820843E-00004, 0.12845267759935E+00001, 0.24725593792217E+00001, -.55052217876231E-00013, 0.18909988273559E-00001, -.96729995693771E-00002, -.69097869765790E-00004
0.37421183730001E-00002, 0.13256166075957E+00001, 0.24762537603880E+00001, -.69237178715838E-00004, 0.13067260540752E+00001, 0.24859161409554E+00001, -.46622914927549E-00013, 0.18890553520498E-00001, -.96623805673915E-00002, -.69237178669215E-00004
0.37443740200001E-00002, 0.13413197045152E+00001, 0.25513097722263E+00001, -.68798914333981E-00004, 0.13224310547382E+00001, 0.25609505042055E+00001, -.40975764663138E-00013, 0.18888649777000E-00001, -.96407319791694E-00002, -.68798914293005E-00004
0.37466296670001E-00002, 0.13407570035967E+00001, 0.26393906641886E+00001, -.67568552538838E-00004, 0.13218748628897E+00001, 0.26490034809244E+00001, -.35727666776946E-00013, 0.18882140706975E-00001, -.96128167357978E-00002, -.67568552503110E-00004
0.37488853140001E-00002, 0.13309818637633E+00001, 0.26983485321897E+00001, -.69190166687266E-00004, 0.13121172662667E+00001, 0.27079285620179E+00001, -.37421188448979E-00013, 0.18864597496551E-00001, -.95800298281763E-00002, -.69190166649845E-00004
0.37511409610001E-00002, 0.13293023248729E+00001, 0.27376905666008E+00001, -.74204494722570E-00004, 0.13104635573971E+00001, 0.27472368290828E+00001, -.39740294478333E-00013, 0.18838767475810E-00001, -.95462624820106E-00002, -.74204494682830E-00004
0.37533966080001E-00002, 0.13552200941880E+00001, 0.28034340998121E+00001, -.81407497420814E-00004, 0.13364101577741E+00001, 0.28129665096166E+00001, -.43183026861265E-00013, 0.18809936413859E-00001, -.95324098045488E-00002, -.81407497377631E-00004
0.37556522550001E-00002, 0.14126057770249E+00001, 0.28472365988233E+00001, -.89350266320261E-00004, 0.13938151122103E+00001, 0.28567585400213E+00001, -.38205794083716E-00013, 0.18790664814616E-00001, -.95219411979988E-00002, -.89350266282056E-00004
0.37579079020001E-00002, 0.14377846090330E+00001, 0.28677401580596E+00001, -.92883755681241E-00004, 0.14190112837312E+00001, 0.28772582065630E+00001, -.40060681249426E-00013, 0.18773325301800E-00001, -.95180485033615E-00002, -.92883755641180E-00004
0.37601635490001E-00002, 0.14246592370403E+00001, 0.28374588033637E+00001, -.94124274645883E-00004, 0.14058898187346E+00001, 0.28469782908287E+00001, -.39731046168385E-00013, 0.18769418305638E-00001, -.95194874650043E-00002, -.94124274606152E-00004
0.37624191960001E-00002, 0.14070782217024E+00001, 0.27707285989230E+00001, -.95380896529840E-00004, 0.13883155204146E+00001, 0.27802464628433E+00001, -.40477383865052E-00013, 0.18762701287857E-00001, -.95178639202163E-00002, -.95380896489363E-00004
0.37646748430001E-00002, 0.13967108257881E+00001, 0.27286257203720E+00001, -.95865635426318E-00004, 0.13779488074558E+00001, 0.27381471621523E+00001, -.41334403122400E-00013, 0.18762018332320E-00001, -.95214417803140E-00002, -.95865635384983E-00004
0.37669304900001E-00002, 0.13877366842448E+00001, 0.27290572597114E+00001, -.95294913235256E-00004, 0.13689777558409E+00001, 0.27385893449894E+00001, -.43355532101422E-00013, 0.18758928403848E-00001, -.95320852780106E-00002, -.95294913191901E-00004
0.37691861370001E-00002, 0.13747791935004E+00001, 0.27347880020209E+00001, -.93386706259511E-00004, 0.13560359531501E+00001, 0.27443412722931E+00001, -.39427477960951E-00013, 0.18743240350275E-00001, -.95532702721927E-00002, -.93386706220084E-00004
0.37714417840001E-00002, 0.14034114642983E+00001, 0.27287647752512E+00001, -.90968953328800E-00004, 0.13846861827914E+00001, 0.27383270795788E+00001, -.41176569772701E-00013, 0.18725281506914E-00001, -.95623043276827E-00002, -.90968953287623E-00004
0.37736974310001E-00002, 0.14603126713969E+00001, 0.27324868522167E+00001, -.88137286471815E-00004, 0.14415992979238E+00001, 0.27420416034902E+00001, -.40461031485623E-00013, 0.18713373473138E-00001, -.95547512734793E-00002, -.88137286431354E-00004
0.37759530780001E-00002, 0.15011967651510E+00001, 0.27320143040628E+00001, -.87544236055789E-00004, 0.14824949705095E+00001, 0.27415473280087E+00001, -.40053947446807E-00013, 0.18701794641464E-00001, -.95330239459831E-00002, -.87544236015735E-00004
0.37782087250001E-00002, 0.15150953357520E+00001, 0.27016076634301E+00001, -.87663018964196E-00004, 0.14964040402936E+00001, 0.27111127331603E+00001, -.43938718708163E-00013, 0.18691295458388E-00001, -.95050697301793E-00002, -.87663018920258E-00004
0.37804643720001E-00002, 0.14744830169441E+00001, 0.26273386112021E+00001, -.88814742096205E-00004, 0.14557936957636E+00001, 0.26368473320027E+00001, -.48787594778478E-00013, 0.18689321180430E-00001, -.95087208005691E-00002, -.88814742047417E-00004
0.37827200190001E-00002, 0.14034583841722E+00001, 0.25611138407685E+00001, -.90792067032136E-00004, 0.13847633278250E+00001, 0.25706344396270E+00001, -.46993977433065E-00013, 0.18695056347255E-00001, -.95205988584862E-00002, -.90792066985142E-00004
0.37849756660001E-00002, 0.13505373469648E+00001, 0.25408328854131E+00001, -.93548220770349E-00004, 0.13318348266582E+00001, 0.25503537450556E+00001, -.43481740051551E-00013, 0.18702520306627E-00001, -.95208596425405E-00002, -.93548220726867E-00004
0.37872313130001E-00002, 0.13307327370491E+00001, 0.25685581715281E+00001, -.96904076147158E-00004, 0.13120376036622E+00001, 0.25780665956395E+00001, -.36273872621768E-00013, 0.18695133386804E-00001, -.95084241114633E-00002, -.96904076110884E-00004
0.37894869600001E-00002, 0.13597988947886E+00001, 0.26475658199061E+00001, -.10107500095615E-00003, 0.13411451058510E+00001, 0.26570461910088E+00001, -.34935922693333E-00013, 0.18653788937675E-00001, -.94803711027022E-00002, -.10107500092121E-00003
0.37917426070001E-00002, 0.14219237745364E+00001, 0.27729290674957E+00001, -.10437439068875E-00003, 0.14033256711624E+00001, 0.27823851083006E+00001, -.34904174029971E-00013, 0.18598103374050E-00001, -.94560408048628E-00002, -.10437439065384E-00003
0.37939982540001E-00002, 0.14971995108650E+00001, 0.28639323376294E+00001, -.10560451731399E-00003, 0.14786661890583E+00001, 0.28733672477329E+00001, -.36592642363539E-00013, 0.18533321806674E-00001, -.94349101034409E-00002, -.10560451727739E-00003
0.37962539010001E-00002, 0.15090773419495E+00001, 0.28586435273350E+00001, -.10801187358545E-00003, 0.14906011293993E+00001, 0.28680496165758E+00001, -.44698179501776E-00013, 0.18476212550151E-00001, -.94060892408413E-00002, -.10801187354075E-00003
0.37985095480001E-00002, 0.14635548485954E+00001, 0.27925944465006E+00001, -.11360981848884E-00003, 0.14451052847954E+00001, 0.28019839334133E+00001, -.41207427695356E-00013, 0.18449563800041E-00001, -.93894869127431E-00002, -.11360981844764E-00003
0.38007651950001E-00002, 0.14037714715284E+00001, 0.27144564752231E+00001, -.11681550622749E-00003, 0.13853350444728E+00001, 0.27238583423390E+00001, -.42693358414173E-00013, 0.18436427055596E-00001, -.94018671159577E-00002, -.11681550618479E-00003
0.38030208420001E-00002, 0.13782899496136E+00001, 0.26842705317480E+00001, -.12227119297187E-00003, 0.13598579666580E+00001, 0.26936969404174E+00001, -.42053766129831E-00013, 0.18431982955568E-00001, -.94264086693899E-00002, -.12227119292982E-00003
0.38052764890001E-00002, 0.13627562295314E+00001, 0.27020944811469E+00001, -.13090986452783E-00003, 0.13443429583651E+00001, 0.27115431273734E+00001, -.43123267101594E-00013, 0.18413271166317E-00001, -.94486462264410E-00002, -.13090986448471E-00003
0.38075321360001E-00002, 0.13742080132222E+00001, 0.27632572188834E+00001, -.13921783739386E-00003, 0.13558337492852E+00001, 0.27727094817322E+00001, -.40910801361309E-00013, 0.18374263937040E-00001, -.94522628488054E-00002, -.13921783735295E-00003
0.38097877830001E-00002, 0.14169422487249E+00001, 0.28107534293635E+00001, -.14429777315014E-00003, 0.13985838276005E+00001, 0.28201957537281E+00001, -.38776936549220E-00013, 0.18358421124384E-00001, -.94423243645681E-00002, -.14429777311136E-00003
0.38120434300001E-00002, 0.14485570520897E+00001, 0.28211588913794E+00001, -.14674095368887E-00003, 0.14301870285277E+00001, 0.28305780162132E+00001, -.34805806708498E-00013, 0.18370023561934E-00001, -.94191248338494E-00002, -.14674095365406E-00003
0.38142990770001E-00002, 0.14621319103772E+00001, 0.28016523986801E+00001, -.14561362524715E-00003, 0.14437463411790E+00001, 0.28110387439067E+00001, -.38598552277867E-00013, 0.18385569198264E-00001, -.93863452266254E-00002, -.14561362520855E-00003
0.38165547240001E-00002, 0.14609375131726E+00001, 0.27913219471001E+00001, -.14429925990332E-00003, 0.14425432315607E+00001, 0.28006766496746E+00001, -.36572012036993E-00013, 0.18394281611899E-00001, -.93547025744846E-00002, -.14429925986675E-00003
0.38188103710001E-00002, 0.14298143181558E+00001, 0.27961466277174E+00001, -.14501348930672E-00003, 0.14114246480912E+00001, 0.28054791932828E+00001, -.41304290516146E-00013, 0.18389670064600E-00001, -.93325655653233E-00002, -.14501348926542E-00003
0.38210660180001E-00002, 0.13904180854510E+00001, 0.28052278399009E+00001, -.14643410968479E-00003, 0.13720457601088E+00001, 0.28145457439208E+00001, -.47226001529402E-00013, 0.18372325342110E-00001, -.93179040198963E-00002, -.14643410963756E-00003
0.38233216650001E-00002, 0.13662359924445E+00001, 0.27933054472804E+00001, -.14859806892653E-00003, 0.13478989027598E+00001, 0.28026099134051E+00001, -.43283590587222E-00013, 0.18337089684670E-00001, -.93044661246819E-00002, -.14859806888325E-00003
0.38255773120001E-00002, 0.13250658853285E+00001, 0.27293164367345E+00001, -.14988178989673E-00003, 0.13067416148270E+00001, 0.27386123753353E+00001, -.41356963659444E-00013, 0.18324270501563E-00001, -.92959386007278E-00002, -.14988178985537E-00003
0.38278329590001E-00002, 0.13171383632919E+00001, 0.26639939468032E+00001, -.15089525328484E-00003, 0.12988306809204E+00001, 0.26732840692679E+00001, -.36570548225177E-00013, 0.18307682371455E-00001, -.92901224647518E-00002, -.15089525324827E-00003
0.38300886060001E-00002, 0.13165074539920E+00001, 0.25773590375696E+00001, -.15043586597926E-00003, 0.12982176208709E+00001, 0.25866469206330E+00001, -.38595632030706E-00013, 0.18289833121086E-00001, -.92878830633336E-00002, -.15043586594067E-00003
0.38323442530001E-00002, 0.13101277332393E+00001, 0.25286474398698E+00001, -.14436378581321E-00003, 0.12918447912371E+00001, 0.25379376450970E+00001, -.38778178576019E-00013, 0.18282942002194E-00001, -.92902052271878E-00002, -.14436378577444E-00003
0.38345999000001E-00002, 0.13092527644425E+00001, 0.25197166604946E+00001, -.13710114402666E-00003, 0.12909606073731E+00001, 0.25290122711030E+00001, -.42996563205201E-00013, 0.18292157069440E-00001, -.92956106083533E-00002, -.13710114398366E-00003
0.38368555470001E-00002, 0.13134622474470E+00001, 0.25594032106435E+00001, -.13057712992584E-00003, 0.12951565425270E+00001, 0.25687165444257E+00001, -.43306348991469E-00013, 0.18305704919990E-00001, -.93133337822385E-00002, -.13057712988253E-00003
0.38391111940001E-00002, 0.13232832433453E+00001, 0.26377136168318E+00001, -.12754410065967E-00003, 0.13049755925521E+00001, 0.26470589866869E+00001, -.44073649101528E-00013, 0.18307650793208E-00001, -.93453698550737E-00002, -.12754410061560E-00003
0.38413668410001E-00002, 0.13264131775212E+00001, 0.26703746559382E+00001, -.12756089852263E-00003, 0.13081035845845E+00001, 0.26797334310487E+00001, -.46868857648415E-00013, 0.18309592936700E-00001, -.93587751105001E-00002, -.12756089847576E-00003
0.38436224880001E-00002, 0.13207869734297E+00001, 0.26985148053394E+00001, -.12725544391436E-00003, 0.13024831787388E+00001, 0.27078795766571E+00001, -.49449685447268E-00013, 0.18303794690912E-00001, -.93647713177070E-00002, -.12725544386491E-00003
0.38458781350001E-00002, 0.13611972260550E+00001, 0.27468293990796E+00001, -.12615570604374E-00003, 0.13428988055472E+00001, 0.27561871322471E+00001, -.45321401986957E-00013, 0.18298420507775E-00001, -.93577331675527E-00002, -.12615570599842E-00003
0.38481337820001E-00002, 0.14123648782023E+00001, 0.27617682507561E+00001, -.12282214567413E-00003, 0.13940663429274E+00001, 0.27711400906106E+00001, -.40743569002788E-00013, 0.18298535274856E-00001, -.93718398544543E-00002, -.12282214563339E-00003
0.38503894290001E-00002, 0.14494643659546E+00001, 0.27458380697431E+00001, -.11687772713013E-00003, 0.14311764873388E+00001, 0.27552279166430E+00001, -.38048763994415E-00013, 0.18287878615756E-00001, -.93898468998909E-00002, -.11687772709208E-00003
0.38526450760001E-00002, 0.14649482353718E+00001, 0.27742838251784E+00001, -.11165891537854E-00003, 0.14466825803881E+00001, 0.27836830892680E+00001, -.36869524804183E-00013, 0.18265654983656E-00001, -.93992640895471E-00002, -.11165891534167E-00003
0.38549007230001E-00002, 0.14525199224863E+00001, 0.28099179874901E+00001, -.10868703626513E-00003, 0.14342821052516E+00001, 0.28193021359812E+00001, -.40616085323068E-00013, 0.18237817234774E-00001, -.93841484910641E-00002, -.10868703622452E-00003
0.38571563700001E-00002, 0.13860832209817E+00001, 0.27915756120677E+00001, -.10783101937478E-00003, 0.13678847323374E+00001, 0.28009497587174E+00001, -.38552126425153E-00013, 0.18198488644273E-00001, -.93741466496892E-00002, -.10783101933622E-00003
0.38594120170001E-00002, 0.12874573645383E+00001, 0.26939489709249E+00001, -.10767076185342E-00003, 0.12693100561195E+00001, 0.27033153064215E+00001, -.37556022520403E-00013, 0.18147308418752E-00001, -.93663354966338E-00002, -.10767076181586E-00003
0.38616676640001E-00002, 0.12234429637334E+00001, 0.25792962172174E+00001, -.10665257802458E-00003, 0.12053347586532E+00001, 0.25886529221448E+00001, -.40470529720305E-00013, 0.18108205080145E-00001, -.93567049273386E-00002, -.10665257798411E-00003
0.38639233110001E-00002, 0.12189588689443E+00001, 0.25354807876036E+00001, -.10518541648336E-00003, 0.12008589446865E+00001, 0.25448211091757E+00001, -.37751380120763E-00013, 0.18099924257861E-00001, -.93403215720613E-00002, -.10518541644561E-00003
0.38661789580001E-00002, 0.12899473170006E+00001, 0.26100048804289E+00001, -.10322586969208E-00003, 0.12718494410114E+00001, 0.26193218749284E+00001, -.39622194347177E-00013, 0.18097875989247E-00001, -.93169944995465E-00002, -.10322586965246E-00003
0.38684346050001E-00002, 0.13764777291280E+00001, 0.27006696840346E+00001, -.10135306020891E-00003, 0.13583633738371E+00001, 0.27099834590153E+00001, -.39175509769634E-00013, 0.18114355290860E-00001, -.93137749806256E-00002, -.10135306016973E-00003
0.38706902520001E-00002, 0.14028209956046E+00001, 0.27131052932229E+00001, -.98439012390990E-00004, 0.13847028951975E+00001, 0.27224188405653E+00001, -.43561313527809E-00013, 0.18118100407023E-00001, -.93135473424456E-00002, -.98439012347429E-00004
0.38729458990001E-00002, 0.13910869001133E+00001, 0.26728408494876E+00001, -.93865424009843E-00004, 0.13729533978844E+00001, 0.26821531118093E+00001, -.41979506103600E-00013, 0.18133502228931E-00001, -.93122623217728E-00002, -.93865423967863E-00004
0.38752015460001E-00002, 0.13985190592468E+00001, 0.26651329566089E+00001, -.88806362594705E-00004, 0.13803561190625E+00001, 0.26744509397172E+00001, -.46757156031242E-00013, 0.18162940184237E-00001, -.93179831083261E-00002, -.88806362547948E-00004
0.38774571930001E-00002, 0.13852870798665E+00001, 0.26759038488879E+00001, -.84073778424889E-00004, 0.13671010772383E+00001, 0.26852364979687E+00001, -.43143153205528E-00013, 0.18186002628198E-00001, -.93326490807957E-00002, -.84073778381746E-00004
0.38797128400001E-00002, 0.13692060290315E+00001, 0.27078716865049E+00001, -.79110597033033E-00004, 0.13510090017085E+00001, 0.27172102240583E+00001, -.45036329709348E-00013, 0.18197027322959E-00001, -.93385375534244E-00002, -.79110596987997E-00004
0.38819684870001E-00002, 0.13609295008393E+00001, 0.27098208634321E+00001, -.76924308795382E-00004, 0.13427252987463E+00001, 0.27191549702585E+00001, -.45678440078589E-00013, 0.18204202093016E-00001, -.93341068264344E-00002, -.76924308749704E-00004
0.38842241340001E-00002, 0.13494845255313E+00001, 0.26800715906923E+00001, -.78963106850019E-00004, 0.13312996825733E+00001, 0.26894124494948E+00001, -.39417850828347E-00013, 0.18184842957998E-00001, -.93408588025260E-00002, -.78963106810601E-00004
0.38864797810001E-00002, 0.13448564168367E+00001, 0.26427020927350E+00001, -.83599657576088E-00004, 0.13267240247703E+00001, 0.26520559412556E+00001, -.37056357118241E-00013, 0.18132392066400E-00001, -.93538485206232E-00002, -.83599657539032E-00004
0.38887354280001E-00002, 0.13465126633537E+00001, 0.26176994764991E+00001, -.86621889131294E-00004, 0.13284470450954E+00001, 0.26270473559423E+00001, -.37031959323747E-00013, 0.18065618258316E-00001, -.93478794432146E-00002, -.86621889094262E-00004
0.38909910750001E-00002, 0.13453021947650E+00001, 0.26245626068173E+00001, -.88034857764916E-00004, 0.13273013269136E+00001, 0.26339000382709E+00001, -.41438378455482E-00013, 0.18000867851325E-00001, -.93374314535057E-00002, -.88034857723478E-00004
0.38932467220001E-00002, 0.13480545363872E+00001, 0.26202786500139E+00001, -.89012369220257E-00004, 0.13300851209824E+00001, 0.26295992894011E+00001, -.39702785437508E-00013, 0.17969415404756E-00001, -.93206393871759E-00002, -.89012369180554E-00004
0.38955023690001E-00002, 0.13706145152417E+00001, 0.25893938004406E+00001, -.88994249833725E-00004, 0.13526422569077E+00001, 0.25986918502347E+00001, -.42081053230009E-00013, 0.17972258334000E-00001, -.92980497940541E-00002, -.88994249791644E-00004
0.38977580160001E-00002, 0.13987047287164E+00001, 0.25791105830721E+00001, -.87636887393716E-00004, 0.13807154140933E+00001, 0.25884033876129E+00001, -.39429296754193E-00013, 0.17989314623094E-00001, -.92928045407509E-00002, -.87636887354287E-00004
0.39000136630001E-00002, 0.14017578785125E+00001, 0.25893664943038E+00001, -.84939463099561E-00004, 0.13837592422140E+00001, 0.25986685147966E+00001, -.40390895600546E-00013, 0.17998636298492E-00001, -.93020204927683E-00002, -.84939463059170E-00004
0.39022693100001E-00002, 0.14134424309767E+00001, 0.26133858056848E+00001, -.81878377582785E-00004, 0.13954421003932E+00001, 0.26226931709088E+00001, -.43950509299509E-00013, 0.18000330583440E-00001, -.93073652239823E-00002, -.81878377538834E-00004
0.39045249570001E-00002, 0.14172839889173E+00001, 0.26431235010924E+00001, -.82347375823347E-00004, 0.13992956669018E+00001, 0.26524379466712E+00001, -.40904547522216E-00013, 0.17988322015466E-00001, -.93144455787900E-00002, -.82347375782443E-00004
0.39067806040001E-00002, 0.14039987015444E+00001, 0.26805661977777E+00001, -.84859344420462E-00004, 0.13860267138290E+00001, 0.26898808610069E+00001, -.47160930512426E-00013, 0.17971987715351E-00001, -.93146632292400E-00002, -.84859344373301E-00004
0.39090362510001E-00002, 0.13654613159030E+00001, 0.26982640259864E+00001, -.86382492300196E-00004, 0.13475177363130E+00001, 0.27075908604927E+00001, -.42866940523389E-00013, 0.17943579590084E-00001, -.93268345063707E-00002, -.86382492257329E-00004
0.39112918980001E-00002, 0.13500810643776E+00001, 0.26786624598563E+00001, -.87565967909137E-00004, 0.13321693943759E+00001, 0.26879958423782E+00001, -.41652358176646E-00013, 0.17911670001687E-00001, -.93333825218499E-00002, -.87565967867484E-00004
0.39135475450001E-00002, 0.13232430220391E+00001, 0.26464567881144E+00001, -.89562324454205E-00004, 0.13053617792914E+00001, 0.26557816689975E+00001, -.46165072194286E-00013, 0.17881242747729E-00001, -.93248808831367E-00002, -.89562324408040E-00004
0.39158031920001E-00002, 0.13157565170491E+00001, 0.26055524628722E+00001, -.90510869459258E-00004, 0.12979037531075E+00001, 0.26148687336274E+00001, -.45002416013043E-00013, 0.17852763941624E-00001, -.93162707551896E-00002, -.90510869414256E-00004
0.39180588390001E-00002, 0.13326629915871E+00001, 0.25560901430929E+00001, -.88946599344777E-00004, 0.13148206762207E+00001, 0.25653860153072E+00001, -.39741511179943E-00013, 0.17842315366455E-00001, -.92958722142987E-00002, -.88946599305036E-00004
0.39203144860001E-00002, 0.13805639266652E+00001, 0.25925453203859E+00001, -.86420524456600E-00004, 0.13627140895940E+00001, 0.26018157614145E+00001, -.35344717429328E-00013, 0.17849837071231E-00001, -.92704410285846E-00002, -.86420524421255E-00004
0.39225701330001E-00002, 0.14229822118283E+00001, 0.26635865720541E+00001, -.85983721371338E-00004, 0.14051246177107E+00001, 0.26728591536549E+00001, -.34692881514275E-00013, 0.17857594117580E-00001, -.92725816008324E-00002, -.85983721336645E-00004
0.39248257800001E-00002, 0.14368976046422E+00001, 0.26568893236306E+00001, -.87951539666988E-00004, 0.14190340538813E+00001, 0.26661735193386E+00001, -.39531681644973E-00013, 0.17863550760897E-00001, -.92841957079753E-00002, -.87951539627456E-00004
0.39270814270001E-00002, 0.14526284409074E+00001, 0.26385721262018E+00001, -.91096881886493E-00004, 0.14347747425761E+00001, 0.26478693498611E+00001, -.37465647862165E-00013, 0.17853698331322E-00001, -.92972236593300E-00002, -.91096881849027E-00004
0.39293370740001E-00002, 0.14520331125520E+00001, 0.26333122057749E+00001, -.93613520751204E-00004, 0.14342000180139E+00001, 0.26426154340132E+00001, -.39454561166490E-00013, 0.17833094538039E-00001, -.93032282382815E-00002, -.93613520711750E-00004
0.39315927210001E-00002, 0.14176012786342E+00001, 0.26145903975191E+00001, -.96409761649696E-00004, 0.13997759383567E+00001, 0.26239072602953E+00001, -.46585822622230E-00013, 0.17825340277527E-00001, -.93168627761921E-00002, -.96409761603110E-00004
0.39338483680001E-00002, 0.13632806985009E+00001, 0.25761215151852E+00001, -.98437414363588E-00004, 0.13454637283952E+00001, 0.25854614253321E+00001, -.46131990361162E-00013, 0.17816970105703E-00001, -.93399101469192E-00002, -.98437414317456E-00004
0.39361040150001E-00002, 0.13396138495026E+00001, 0.25446789973958E+00001, -.99161832555614E-00004, 0.13218226831960E+00001, 0.25540342232669E+00001, -.46348791948887E-00013, 0.17791166306603E-00001, -.93552258710327E-00002, -.99161832509265E-00004
0.39383596620001E-00002, 0.13379404030125E+00001, 0.25322755522538E+00001, -.99397528967747E-00004, 0.13201854021068E+00001, 0.25416292950299E+00001, -.37605371971403E-00013, 0.17755000905690E-00001, -.93537427761265E-00002, -.99397528930142E-00004
0.39406153090001E-00002, 0.13742269700675E+00001, 0.25528887899351E+00001, -.98979274410902E-00004, 0.13564995364731E+00001, 0.25622235582054E+00001, -.40208442968451E-00013, 0.17727433594333E-00001, -.93347682702472E-00002, -.98979274370693E-00004
0.39428709560001E-00002, 0.14158936184609E+00001, 0.25847876800405E+00001, -.10000543995660E-00003, 0.13981851797308E+00001, 0.25941130223133E+00001, -.43860902449226E-00013, 0.17708438730031E-00001, -.93253422727811E-00002, -.10000543991274E-00003
0.39451266030001E-00002, 0.14437533772590E+00001, 0.26292796520928E+00001, -.10087241941431E-00003, 0.14260417418615E+00001, 0.26385935884728E+00001, -.41772660001797E-00013, 0.17711635397555E-00001, -.93139363799317E-00002, -.10087241937254E-00003
0.39473822500001E-00002, 0.14505032856678E+00001, 0.26959408355672E+00001, -.10309505577997E-00003, 0.14327845437219E+00001, 0.27052491437767E+00001, -.40508629946494E-00013, 0.17718741945961E-00001, -.93083082094770E-00002, -.10309505573946E-00003
0.39496378970001E-00002, 0.14401133647250E+00001, 0.27436026334990E+00001, -.10596285362556E-00003, 0.14223874898130E+00001, 0.27529254751976E+00001, -.40522681996158E-00013, 0.17725874911940E-00001, -.93228416985785E-00002, -.10596285358504E-00003
0.39518935440001E-00002, 0.14194331113734E+00001, 0.27591515029830E+00001, -.10600406856608E-00003, 0.14016942641100E+00001, 0.27685061203448E+00001, -.40893780953762E-00013, 0.17738847263420E-00001, -.93546173618012E-00002, -.10600406852519E-00003
0.39541491910001E-00002, 0.13888184541458E+00001, 0.27288293376177E+00001, -.10047179689165E-00003, 0.13710797199066E+00001, 0.27382028945622E+00001, -.34180387521931E-00013, 0.17738734239227E-00001, -.93735569444659E-00002, -.10047179685747E-00003
0.39564048380001E-00002, 0.13665224292386E+00001, 0.26651879992117E+00001, -.93936567719737E-00004, 0.13488026527364E+00001, 0.26745636773856E+00001, -.38635945512021E-00013, 0.17719776502200E-00001, -.93756781738833E-00002, -.93936567681101E-00004
0.39586604850001E-00002, 0.13582664263304E+00001, 0.25830781342062E+00001, -.87372169951776E-00004, 0.13405793554732E+00001, 0.25924446343350E+00001, -.41046540556904E-00013, 0.17687070857200E-00001, -.93665001287387E-00002, -.87372169910730E-00004
0.39609161320001E-00002, 0.13584731240403E+00001, 0.25105609420752E+00001, -.80212695844416E-00004, 0.13408173383056E+00001, 0.25199089065953E+00001, -.44078092084466E-00013, 0.17655785734638E-00001, -.93479645200652E-00002, -.80212695800338E-00004
0.39631717790001E-00002, 0.13672401021214E+00001, 0.24571051367058E+00001, -.76392946126373E-00004, 0.13496106191188E+00001, 0.24664246403893E+00001, -.47685759140939E-00013, 0.17629483002645E-00001, -.93195036835450E-00002, -.76392946078687E-00004
0.39654274260001E-00002, 0.13788312885084E+00001, 0.24432245128473E+00001, -.75681700196176E-00004, 0.13612097830965E+00001, 0.24525415584859E+00001, -.45231941855655E-00013, 0.17621505411920E-00001, -.93170456385957E-00002, -.75681700150944E-00004
0.39676830730001E-00002, 0.13921894359301E+00001, 0.24697890268010E+00001, -.76526525921346E-00004, 0.13745863412473E+00001, 0.24791444377526E+00001, -.41404849532309E-00013, 0.17603094682846E-00001, -.93554109516286E-00002, -.76526525879941E-00004
0.39699387200001E-00002, 0.14234413896164E+00001, 0.25339625386626E+00001, -.77777768476675E-00004, 0.14058606984276E+00001, 0.25433735154740E+00001, -.42403278391280E-00013, 0.17580691188852E-00001, -.94109768113567E-00002, -.77777768434272E-00004
0.39721943670001E-00002, 0.14259950981113E+00001, 0.25965770756464E+00001, -.79111693624561E-00004, 0.14084398249755E+00001, 0.26060350531860E+00001, -.43743315731212E-00013, 0.17555273135875E-00001, -.94579775395845E-00002, -.79111693580818E-00004
0.39744500140001E-00002, 0.14142736137805E+00001, 0.26230484395756E+00001, -.78396088570320E-00004, 0.13967217592883E+00001, 0.26325363485042E+00001, -.40169108069499E-00013, 0.17551854492202E-00001, -.94879089286018E-00002, -.78396088530150E-00004
0.39767056610001E-00002, 0.14188068626461E+00001, 0.26554938003066E+00001, -.77573850084329E-00004, 0.14012671798593E+00001, 0.26649969843346E+00001, -.40928012786914E-00013, 0.17539682786838E-00001, -.95031840280024E-00002, -.77573850043401E-00004
0.39789613080001E-00002, 0.14216841144322E+00001, 0.26729911258972E+00001, -.78136720579134E-00004, 0.14041760273945E+00001, 0.26825057651519E+00001, -.42077499038634E-00013, 0.17508087037706E-00001, -.95146392546900E-00002, -.78136720537056E-00004
0.39812169550001E-00002, 0.14068165496357E+00001, 0.26387765981165E+00001, -.77759089964450E-00004, 0.13893523942168E+00001, 0.26482757725228E+00001, -.39917411591272E-00013, 0.17464155418869E-00001, -.94991744062769E-00002, -.77759089924533E-00004
0.39834726020001E-00002, 0.14014696167310E+00001, 0.25953003579784E+00001, -.73642878632595E-00004, 0.13840406514142E+00001, 0.26047592423924E+00001, -.40202437086169E-00013, 0.17428965316779E-00001, -.94588844140619E-00002, -.73642878592393E-00004
0.39857282490001E-00002, 0.13813118014217E+00001, 0.25509902171512E+00001, -.68355373997586E-00004, 0.13639220352501E+00001, 0.25604070701631E+00001, -.39808142422198E-00013, 0.17389766171631E-00001, -.94168530118772E-00002, -.68355373957778E-00004
0.39879838960001E-00002, 0.13805737976056E+00001, 0.25282819673263E+00001, -.64765098683965E-00004, 0.13632224772995E+00001, 0.25376726542867E+00001, -.38988087955155E-00013, 0.17351320306085E-00001, -.93906869603652E-00002, -.64765098644977E-00004
0.39902395430001E-00002, 0.13723168355505E+00001, 0.25051858608086E+00001, -.64274961566932E-00004, 0.13549969676921E+00001, 0.25145782885890E+00001, -.40796173702075E-00013, 0.17319867858462E-00001, -.93924277804507E-00002, -.64274961526135E-00004
0.39924951900001E-00002, 0.13778945277356E+00001, 0.24857952629416E+00001, -.65697876755773E-00004, 0.13605969672939E+00001, 0.24951968404180E+00001, -.44795887511478E-00013, 0.17297560441705E-00001, -.94015774763676E-00002, -.65697876710977E-00004
0.39947508370001E-00002, 0.14474309203585E+00001, 0.25100416599626E+00001, -.68255151172014E-00004, 0.14301498997865E+00001, 0.25194488893353E+00001, -.42107132964846E-00013, 0.17281020571990E-00001, -.94072293727268E-00002, -.68255151129907E-00004
0.39970064840001E-00002, 0.15240192213918E+00001, 0.25825459829525E+00001, -.71037614053795E-00004, 0.15067593735809E+00001, 0.25919611149610E+00001, -.44452432865967E-00013, 0.17259847810925E-00001, -.94151320084315E-00002, -.71037614009343E-00004
0.39992621310001E-00002, 0.15617236856007E+00001, 0.26707414750579E+00001, -.72414203488258E-00004, 0.15444636008728E+00001, 0.26801636672663E+00001, -.41396687768632E-00013, 0.17260084727950E-00001, -.94221922084720E-00002, -.72414203446862E-00004
0.40015177780001E-00002, 0.15474240789434E+00001, 0.27135186049265E+00001, -.72494426782195E-00004, 0.15301594664015E+00001, 0.27229375070618E+00001, -.37463597163500E-00013, 0.17264612541879E-00001, -.94189021352868E-00002, -.72494426744732E-00004
0.40037734250001E-00002, 0.15115060698973E+00001, 0.27065446304363E+00001, -.72747435266812E-00004, 0.14942489750667E+00001, 0.27159543325544E+00001, -.35081962885625E-00013, 0.17257094830635E-00001, -.94097021180757E-00002, -.72747435231730E-00004
0.40060290720001E-00002, 0.14622968773199E+00001, 0.26706872538117E+00001, -.74599150795053E-00004, 0.14450803939920E+00001, 0.26800816035401E+00001, -.33333440681020E-00013, 0.17216483327985E-00001, -.93943497283178E-00002, -.74599150761719E-00004
0.40082847190001E-00002, 0.14148020866952E+00001, 0.26255411245415E+00001, -.75035910437985E-00004, 0.13976385191138E+00001, 0.26349164742045E+00001, -.42794180659167E-00013, 0.17163567581381E-00001, -.93753496629600E-00002, -.75035910395191E-00004
0.40105403660001E-00002, 0.13813940511438E+00001, 0.25544464617906E+00001, -.72911754955239E-00004, 0.13642672358098E+00001, 0.25638158782805E+00001, -.47148054166548E-00013, 0.17126815334055E-00001, -.93694164899729E-00002, -.72911754908091E-00004
0.40127960130001E-00002, 0.14057080185645E+00001, 0.25122870197990E+00001, -.71839665666711E-00004, 0.13885911564997E+00001, 0.25216615591002E+00001, -.48141845166506E-00013, 0.17116862064797E-00001, -.93745393011129E-00002, -.71839665618569E-00004
0.40150516600001E-00002, 0.14626392599735E+00001, 0.25001969224891E+00001, -.73438887067434E-00004, 0.14455065759044E+00001, 0.25095844591586E+00001, -.44999021736257E-00013, 0.17132684069100E-00001, -.93875366695239E-00002, -.73438887022435E-00004
0.40173073070001E-00002, 0.14956287236637E+00001, 0.25204537345605E+00001, -.76871718870114E-00004, 0.14784709902833E+00001, 0.25298659880111E+00001, -.38382893515707E-00013, 0.17157733380455E-00001, -.94122534506440E-00002, -.76871718831731E-00004
0.40195629540001E-00002, 0.14902792716456E+00001, 0.25682325716807E+00001, -.80340632188096E-00004, 0.14730953462785E+00001, 0.25776698432249E+00001, -.46891013339665E-00013, 0.17183925367059E-00001, -.94372715442450E-00002, -.80340632141205E-00004
0.40218186010001E-00002, 0.14742131173119E+00001, 0.26017822699204E+00001, -.82260137398624E-00004, 0.14570150652614E+00001, 0.26112285624858E+00001, -.48843538272488E-00013, 0.17198052050497E-00001, -.94462925654035E-00002, -.82260137349780E-00004
0.40240742480001E-00002, 0.14561553520360E+00001, 0.26299205125370E+00001, -.85276398572091E-00004, 0.14389639688306E+00001, 0.26393523056461E+00001, -.42903035110592E-00013, 0.17191383205379E-00001, -.94317931091223E-00002, -.85276398529187E-00004
0.40263298950001E-00002, 0.14430666380203E+00001, 0.26515051453104E+00001, -.88340072227072E-00004, 0.14259070234079E+00001, 0.26609067086900E+00001, -.41932993691535E-00013, 0.17159614612454E-00001, -.94015633796235E-00002, -.88340072185139E-00004
0.40285855420001E-00002, 0.14567604025373E+00001, 0.26797028014757E+00001, -.90902020790867E-00004, 0.14396467877560E+00001, 0.26890744586810E+00001, -.40280694592067E-00013, 0.17113614781212E-00001, -.93716572053496E-00002, -.90902020750586E-00004
0.40308411890001E-00002, 0.14837729047120E+00001, 0.26854754942041E+00001, -.94482277795054E-00004, 0.14667039746011E+00001, 0.26948073524624E+00001, -.41366428455749E-00013, 0.17068930110901E-00001, -.93318582582935E-00002, -.94482277753688E-00004
0.40330968360001E-00002, 0.14963685225569E+00001, 0.26571094099246E+00001, -.98456980643436E-00004, 0.14792882471912E+00001, 0.26663984379328E+00001, -.44762493125625E-00013, 0.17080275365666E-00001, -.92890280082019E-00002, -.98456980598674E-00004
0.40353524830001E-00002, 0.14975197235508E+00001, 0.26386436080034E+00001, -.10175517067966E-00003, 0.14804045852059E+00001, 0.26479092033954E+00001, -.41238808907069E-00013, 0.17115138344848E-00001, -.92655953919754E-00002, -.10175517063842E-00003
0.40376081300001E-00002, 0.14670546638685E+00001, 0.25819649136979E+00001, -.10350372417828E-00003, 0.14499048060368E+00001, 0.25912317553738E+00001, -.37956477721527E-00013, 0.17149857831721E-00001, -.92668416759345E-00002, -.10350372414032E-00003
0.40398637770001E-00002, 0.14605861625262E+00001, 0.25389160749720E+00001, -.10628977884661E-00003, 0.14434161099055E+00001, 0.25481811385851E+00001, -.39787673207873E-00013, 0.17170052620651E-00001, -.92650636131251E-00002, -.10628977880682E-00003
0.40421194240001E-00002, 0.14695167706241E+00001, 0.25646707075561E+00001, -.11186207144018E-00003, 0.14523415279245E+00001, 0.25739128265601E+00001, -.40338658757031E-00013, 0.17175242699653E-00001, -.92421190039508E-00002, -.11186207139984E-00003
0.40443750710001E-00002, 0.14705782412109E+00001, 0.26067593350450E+00001, -.11738733369557E-00003, 0.14534150698310E+00001, 0.26159652126292E+00001, -.36918896296881E-00013, 0.17163171379958E-00001, -.92058775842773E-00002, -.11738733365865E-00003
0.40466307180001E-00002, 0.14630179521951E+00001, 0.26385154973871E+00001, -.12073683191680E-00003, 0.14458629728556E+00001, 0.26476747254354E+00001, -.36104690904002E-00013, 0.17154979339527E-00001, -.91592280482727E-00002, -.12073683188070E-00003
0.40488863650001E-00002, 0.14604861460186E+00001, 0.26620925283495E+00001, -.12066049083181E-00003, 0.14433279026735E+00001, 0.26712062335345E+00001, -.36565520744939E-00013, 0.17158243345021E-00001, -.91137051849623E-00002, -.12066049079524E-00003
0.40511420120001E-00002, 0.14568915771384E+00001, 0.26974381964039E+00001, -.12108136464125E-00003, 0.14397328455604E+00001, 0.27065243428425E+00001, -.44024089688438E-00013, 0.17158731577998E-00001, -.90861464386198E-00002, -.12108136459722E-00003
0.40533976590001E-00002, 0.14458947994658E+00001, 0.27072742956530E+00001, -.12085953064231E-00003, 0.14287332957190E+00001, 0.27163640732547E+00001, -.39081467700705E-00013, 0.17161503746755E-00001, -.90897776016465E-00002, -.12085953060323E-00003
0.40556533060001E-00002, 0.14350319842594E+00001, 0.26724130107382E+00001, -.12031597921253E-00003, 0.14178482201596E+00001, 0.26815419768375E+00001, -.39875791100788E-00013, 0.17183764099753E-00001, -.91289660993350E-00002, -.12031597917266E-00003
0.40579089530001E-00002, 0.14233941431062E+00001, 0.26051180818349E+00001, -.12116791759198E-00003, 0.14061504093227E+00001, 0.26142963673196E+00001, -.39969546238451E-00013, 0.17243733783560E-00001, -.91782854847185E-00002, -.12116791755201E-00003
0.40601646000001E-00002, 0.14062240230881E+00001, 0.25719009708542E+00001, -.12361615751580E-00003, 0.13889049998799E+00001, 0.25811216700466E+00001, -.42078275664286E-00013, 0.17319023208230E-00001, -.92206991923709E-00002, -.12361615747373E-00003
0.40624202470001E-00002, 0.14231701424879E+00001, 0.25783676568579E+00001, -.12554589726264E-00003, 0.14057912247044E+00001, 0.25876206018488E+00001, -.37881579423998E-00013, 0.17378917783462E-00001, -.92529449909018E-00002, -.12554589722476E-00003
0.40646758940001E-00002, 0.14460861336696E+00001, 0.25733113066327E+00001, -.12583069406829E-00003, 0.14286617428439E+00001, 0.25825719272003E+00001, -.41683354517584E-00013, 0.17424390825722E-00001, -.92606205676460E-00002, -.12583069402660E-00003
0.40669315410001E-00002, 0.14625009609678E+00001, 0.25853750645164E+00001, -.12378072500819E-00003, 0.14450644184260E+00001, 0.25946242555767E+00001, -.49061708092983E-00013, 0.17436542541818E-00001, -.92491910602964E-00002, -.12378072495913E-00003
0.40691871880001E-00002, 0.14641071932651E+00001, 0.25796628031408E+00001, -.12371151991938E-00003, 0.14466679295776E+00001, 0.25888767473385E+00001, -.40980741519949E-00013, 0.17439263687437E-00001, -.92139441977832E-00002, -.12371151987839E-00003
0.40714428350001E-00002, 0.14578084215016E+00001, 0.25737729320595E+00001, -.12480640961792E-00003, 0.14403671584335E+00001, 0.25829363508021E+00001, -.36677827404699E-00013, 0.17441263068108E-00001, -.91634187425740E-00002, -.12480640958124E-00003
0.40736984820001E-00002, 0.14543535760903E+00001, 0.25751969623910E+00001, -.12279842022683E-00003, 0.14369061198385E+00001, 0.25843112969149E+00001, -.38796039586294E-00013, 0.17447456251768E-00001, -.91143345238341E-00002, -.12279842018804E-00003
0.40759541290001E-00002, 0.14495529038975E+00001, 0.25929589690465E+00001, -.11715326642428E-00003, 0.14320767109390E+00001, 0.26020584239559E+00001, -.41278360561084E-00013, 0.17476192958491E-00001, -.90994549093743E-00002, -.11715326638300E-00003
0.40782097760001E-00002, 0.14464069702123E+00001, 0.26364991975489E+00001, -.11514845105530E-00003, 0.14288823170563E+00001, 0.26456177286870E+00001, -.42065018397398E-00013, 0.17524653155945E-00001, -.91185311380896E-00002, -.11514845101324E-00003
0.40804654230001E-00002, 0.14840274442725E+00001, 0.26755210212620E+00001, -.11518082161284E-00003, 0.14664358087389E+00001, 0.26846688148411E+00001, -.44671290198600E-00013, 0.17591635533573E-00001, -.91477935791409E-00002, -.11518082156817E-00003
0.40827210700001E-00002, 0.15584502538267E+00001, 0.26801890852444E+00001, -.11536163483977E-00003, 0.15407571603740E+00001, 0.26893706516261E+00001, -.41737025471375E-00013, 0.17693093452690E-00001, -.91815663817591E-00002, -.11536163479803E-00003
0.40849767170001E-00002, 0.15968339197225E+00001, 0.26752967487510E+00001, -.11594529049451E-00003, 0.15790328674181E+00001, 0.26845157971164E+00001, -.41103141307972E-00013, 0.17801052304355E-00001, -.92190483653529E-00002, -.11594529045341E-00003
0.40872323640001E-00002, 0.15853884181645E+00001, 0.26880934245090E+00001, -.11201940266155E-00003, 0.15675257662032E+00001, 0.26973490802941E+00001, -.42307045223027E-00013, 0.17862651961358E-00001, -.92556557850794E-00002, -.11201940261924E-00003
0.40894880110001E-00002, 0.15457955288043E+00001, 0.26639289219574E+00001, -.10796249635650E-00003, 0.15279036469832E+00001, 0.26731974875889E+00001, -.42375159634704E-00013, 0.17891881821180E-00001, -.92685656314929E-00002, -.10796249631413E-00003
0.40917436580001E-00002, 0.14729186841263E+00001, 0.26237386648453E+00001, -.10504402846840E-00003, 0.14550198096527E+00001, 0.26329912730941E+00001, -.44609798981078E-00013, 0.17898874473587E-00001, -.92526082488136E-00002, -.10504402842379E-00003
0.40939993050001E-00002, 0.14219517973621E+00001, 0.26112347896179E+00001, -.10507434614876E-00003, 0.14040343568655E+00001, 0.26204776224333E+00001, -.40874869069651E-00013, 0.17917440496542E-00001, -.92428328154409E-00002, -.10507434610789E-00003
0.40962549520001E-00002, 0.14055048076462E+00001, 0.26364445076860E+00001, -.10621878950676E-00003, 0.13875421844256E+00001, 0.26457311342990E+00001, -.33358741329976E-00013, 0.17962623220562E-00001, -.92866266130269E-00002, -.10621878947340E-00003
0.40985105990001E-00002, 0.13860047320074E+00001, 0.26525489523100E+00001, -.10583162014938E-00003, 0.13679826567531E+00001, 0.26618793014784E+00001, -.35338736321379E-00013, 0.18022075254302E-00001, -.93303491683789E-00002, -.10583162011404E-00003
0.41007662460001E-00002, 0.13813133877544E+00001, 0.26695437673702E+00001, -.10096847718138E-00003, 0.13632385709409E+00001, 0.26788853596935E+00001, -.35791540856248E-00013, 0.18074816813470E-00001, -.93415923233097E-00002, -.10096847714559E-00003
0.41030218930001E-00002, 0.14001790070607E+00001, 0.26972796342196E+00001, -.90758756099945E-00004, 0.13820661996420E+00001, 0.27066341232081E+00001, -.38678899693897E-00013, 0.18112807418650E-00001, -.93544889885017E-00002, -.90758756061266E-00004
0.41052775400001E-00002, 0.14160247475174E+00001, 0.26910853962757E+00001, -.84295273580156E-00004, 0.13978727780007E+00001, 0.27004658094254E+00001, -.37697495078765E-00013, 0.18151969516750E-00001, -.93804131497259E-00002, -.84295273542459E-00004
0.41075331870001E-00002, 0.14307730074846E+00001, 0.26796058677530E+00001, -.82735742819578E-00004, 0.14125845201051E+00001, 0.26890204384211E+00001, -.33958012342394E-00013, 0.18188487379456E-00001, -.94145706680582E-00002, -.82735742785620E-00004
0.41097888340001E-00002, 0.14175256657981E+00001, 0.26514466305372E+00001, -.81530077805360E-00004, 0.13993327114621E+00001, 0.26608637144846E+00001, -.34164632482445E-00013, 0.18192954336076E-00001, -.94170839474616E-00002, -.81530077771195E-00004
0.41120444810001E-00002, 0.13811012118243E+00001, 0.26113561447627E+00001, -.82295822349690E-00004, 0.13629228571211E+00001, 0.26207449776000E+00001, -.39168273497045E-00013, 0.18178354703162E-00001, -.93888328373268E-00002, -.82295822310522E-00004
0.41143001280001E-00002, 0.13975546733672E+00001, 0.25915864140329E+00001, -.80792980154621E-00004, 0.13793718406840E+00001, 0.26009299416722E+00001, -.42949310735040E-00013, 0.18182832683183E-00001, -.93435276392880E-00002, -.80792980111672E-00004
0.41165557750001E-00002, 0.14700929507940E+00001, 0.25897785742651E+00001, -.74263111731342E-00004, 0.14518777565594E+00001, 0.25990885815136E+00001, -.43048181291096E-00013, 0.18215194234607E-00001, -.93100072485167E-00002, -.74263111688294E-00004
0.41188114220001E-00002, 0.15246103158689E+00001, 0.25878969196905E+00001, -.72167828916812E-00004, 0.15063553907534E+00001, 0.25971931571193E+00001, -.44780644166762E-00013, 0.18254925115471E-00001, -.92962374288431E-00002, -.72167828872032E-00004
0.41210670690001E-00002, 0.15306244235287E+00001, 0.25803604569800E+00001, -.76283881583458E-00004, 0.15123259851543E+00001, 0.25896569113236E+00001, -.47191216387172E-00013, 0.18298438374417E-00001, -.92964543435298E-00002, -.76283881536267E-00004
0.41233227160001E-00002, 0.15439725715317E+00001, 0.26135160009250E+00001, -.83008074256879E-00004, 0.15256184250356E+00001, 0.26228319138467E+00001, -.48426516838896E-00013, 0.18354146496174E-00001, -.93159129216743E-00002, -.83008074208453E-00004
0.41255783630001E-00002, 0.15604002387766E+00001, 0.26535141426348E+00001, -.87646722261190E-00004, 0.15420024893585E+00001, 0.26628676302086E+00001, -.43700723827811E-00013, 0.18397749418138E-00001, -.93534875737740E-00002, -.87646722217489E-00004
0.41278340100001E-00002, 0.15646705416455E+00001, 0.26547055604593E+00001, -.92542496434229E-00004, 0.15462226707998E+00001, 0.26640873949084E+00001, -.43491344038940E-00013, 0.18447870845717E-00001, -.93818344491444E-00002, -.92542496390737E-00004
0.41300896570001E-00002, 0.15609065391210E+00001, 0.26927846869131E+00001, -.98722833896234E-00004, 0.15424120108546E+00001, 0.27021772978851E+00001, -.45158890038301E-00013, 0.18494528266429E-00001, -.93926109720482E-00002, -.98722833851075E-00004
0.41323453040001E-00002, 0.15315331190955E+00001, 0.27311224371837E+00001, -.10341720911067E-00003, 0.15130354983844E+00001, 0.27405231428480E+00001, -.39176561127597E-00013, 0.18497620711112E-00001, -.94007056643415E-00002, -.10341720907149E-00003
0.41346009510001E-00002, 0.14789085166758E+00001, 0.27363381207663E+00001, -.10353610187172E-00003, 0.14604527303536E+00001, 0.27457505803473E+00001, -.37277949605799E-00013, 0.18455786322155E-00001, -.94124595809665E-00002, -.10353610183444E-00003
0.41368565980001E-00002, 0.14007293325845E+00001, 0.27125007840729E+00001, -.10244407745651E-00003, 0.13823225209919E+00001, 0.27219174226097E+00001, -.35251242787151E-00013, 0.18406811592654E-00001, -.94166385368028E-00002, -.10244407742126E-00003
0.41391122450001E-00002, 0.13185662031453E+00001, 0.26798182183575E+00001, -.10326883073731E-00003, 0.13002008917708E+00001, 0.26892462984807E+00001, -.37215289016949E-00013, 0.18365311374590E-00001, -.94280801232271E-00002, -.10326883070010E-00003
0.41413678920001E-00002, 0.12753595869488E+00001, 0.26684551458442E+00001, -.10638662884313E-00003, 0.12570450939840E+00001, 0.26778907891853E+00001, -.37288347365273E-00013, 0.18314492964793E-00001, -.94356433410893E-00002, -.10638662880584E-00003
0.41436235390001E-00002, 0.12635958416326E+00001, 0.26722647617742E+00001, -.10451168941251E-00003, 0.12453373819860E+00001, 0.26816955332756E+00001, -.36120893612362E-00013, 0.18258459646616E-00001, -.94307715014200E-00002, -.10451168937639E-00003
0.41458791860001E-00002, 0.13337744547313E+00001, 0.26987479429733E+00001, -.99543962681318E-00004, 0.13155152445803E+00001, 0.27081585739355E+00001, -.41272655071185E-00013, 0.18259210151058E-00001, -.94106309621613E-00002, -.99543962640045E-00004
0.41481348330001E-00002, 0.14514084536898E+00001, 0.27380421444147E+00001, -.95943749635148E-00004, 0.14330903569709E+00001, 0.27474121841445E+00001, -.41608597959051E-00013, 0.18318096718926E-00001, -.93700397297956E-00002, -.95943749593540E-00004
0.41503904800001E-00002, 0.15345026021719E+00001, 0.27833856933035E+00001, -.94799950831818E-00004, 0.15161239987360E+00001, 0.27927388504966E+00001, -.42306879446461E-00013, 0.18378603435853E-00001, -.93531571930939E-00002, -.94799950789511E-00004
0.41526461270001E-00002, 0.15597550004192E+00001, 0.27748947901108E+00001, -.96244523073910E-00004, 0.15413244841579E+00001, 0.27842496141778E+00001, -.42490119111854E-00013, 0.18430516261253E-00001, -.93548240669284E-00002, -.96244523031419E-00004
0.41549017740001E-00002, 0.15703856838356E+00001, 0.27052791240386E+00001, -.97371719376263E-00004, 0.15519098618322E+00001, 0.27146535267292E+00001, -.42601190111678E-00013, 0.18475822003475E-00001, -.93744026905653E-00002, -.97371719333661E-00004
0.41571574210001E-00002, 0.15349168418220E+00001, 0.26414552080418E+00001, -.95710835169636E-00004, 0.15164169493287E+00001, 0.26508613430459E+00001, -.47309273729197E-00013, 0.18499892493302E-00001, -.94061350040355E-00002, -.95710835122326E-00004
0.41594130680001E-00002, 0.14914939051337E+00001, 0.26246674908701E+00001, -.97852814065425E-00004, 0.14729939947583E+00001, 0.26340982855291E+00001, -.40281049632547E-00013, 0.18499910375435E-00001, -.94307946589459E-00002, -.97852814025144E-00004
0.41616687150001E-00002, 0.14386320239125E+00001, 0.26432123016880E+00001, -.99149772027491E-00004, 0.14201414021045E+00001, 0.26526478826181E+00001, -.36114520405773E-00013, 0.18490621807974E-00001, -.94355809300415E-00002, -.99149771991377E-00004
0.41639243620001E-00002, 0.13937073296363E+00001, 0.26708723760341E+00001, -.10303169586791E-00003, 0.13752489973485E+00001, 0.26802982989075E+00001, -.37940883543780E-00013, 0.18458332287751E-00001, -.94259228734043E-00002, -.10303169582997E-00003
0.41661800090001E-00002, 0.13551588843117E+00001, 0.26967355843791E+00001, -.10785922126818E-00003, 0.13367580101702E+00001, 0.27061467862146E+00001, -.39341261746150E-00013, 0.18400874141499E-00001, -.94112018354922E-00002, -.10785922122884E-00003
0.41684356560001E-00002, 0.13519793890013E+00001, 0.27629434066131E+00001, -.10743779184965E-00003, 0.13336335426067E+00001, 0.27723305244288E+00001, -.38250415077996E-00013, 0.18345846394608E-00001, -.93871178156969E-00002, -.10743779181140E-00003
0.41706913030001E-00002, 0.13742375446869E+00001, 0.27859189773321E+00001, -.10765844629403E-00003, 0.13559530885288E+00001, 0.27952485876278E+00001, -.39321918633624E-00013, 0.18284456158065E-00001, -.93296102957118E-00002, -.10765844625471E-00003
0.41729469500001E-00002, 0.14088014105481E+00001, 0.27754560738802E+00001, -.11059998817522E-00003, 0.13905498824446E+00001, 0.27847573729993E+00001, -.40423658080744E-00013, 0.18251528103586E-00001, -.93012991191083E-00002, -.11059998813480E-00003
0.41752025970001E-00002, 0.14263153830179E+00001, 0.27582062236645E+00001, -.11256649293197E-00003, 0.14080634176456E+00001, 0.27675062385856E+00001, -.40247156726758E-00013, 0.18251965372297E-00001, -.93000149211145E-00002, -.11256649289172E-00003
0.41774582440001E-00002, 0.14372774114996E+00001, 0.27547074073868E+00001, -.11588959364169E-00003, 0.14189901819211E+00001, 0.27640120402960E+00001, -.40531517275359E-00013, 0.18287229578535E-00001, -.93046329091812E-00002, -.11588959360116E-00003
0.41797138910001E-00002, 0.14507333868532E+00001, 0.27436789259850E+00001, -.11756944918172E-00003, 0.14324253286434E+00001, 0.27529945576448E+00001, -.34174733810684E-00013, 0.18308058209854E-00001, -.93156316598001E-00002, -.11756944914754E-00003
0.41819695380001E-00002, 0.14412376349870E+00001, 0.27032604803177E+00001, -.11936232441970E-00003, 0.14229326838379E+00001, 0.27126081854142E+00001, -.35814906100477E-00013, 0.18304951149048E-00001, -.93477050965488E-00002, -.11936232438389E-00003
0.41842251850001E-00002, 0.14231375236940E+00001, 0.26346669793774E+00001, -.11900808103924E-00003, 0.14048514457424E+00001, 0.26440478920486E+00001, -.45318367352631E-00013, 0.18286077951575E-00001, -.93809126711446E-00002, -.11900808099393E-00003
0.41864808320001E-00002, 0.14056077567351E+00001, 0.25656170286930E+00001, -.11535233471036E-00003, 0.13873550544108E+00001, 0.25750131234284E+00001, -.46569288801736E-00013, 0.18252702324306E-00001, -.93960947353617E-00002, -.11535233466379E-00003
0.41887364790001E-00002, 0.13894798232951E+00001, 0.25129396492582E+00001, -.10880997481990E-00003, 0.13712498264323E+00001, 0.25223406414557E+00001, -.49954008248907E-00013, 0.18229996862864E-00001, -.94009921975552E-00002, -.10880997476995E-00003
0.41909921260001E-00002, 0.13869324148938E+00001, 0.25462346303998E+00001, -.10274431222979E-00003, 0.13687190839296E+00001, 0.25556365912671E+00001, -.45603152568499E-00013, 0.18213330964222E-00001, -.94019608673292E-00002, -.10274431218419E-00003
0.41932477730001E-00002, 0.13839637455166E+00001, 0.25942694151693E+00001, -.10139392120361E-00003, 0.13657470783468E+00001, 0.26036512675386E+00001, -.46584784582316E-00013, 0.18216667169877E-00001, -.93818523693182E-00002, -.10139392115703E-00003
0.41955034200001E-00002, 0.13849996218610E+00001, 0.26365742490356E+00001, -.10480482854278E-00003, 0.13667571461704E+00001, 0.26459341685566E+00001, -.39123420833523E-00013, 0.18242475690649E-00001, -.93599195210174E-00002, -.10480482850366E-00003
0.41977590670001E-00002, 0.13653062103952E+00001, 0.26953637804419E+00001, -.10830476501691E-00003, 0.13470660929092E+00001, 0.27047106438066E+00001, -.39589134753943E-00013, 0.18240117485970E-00001, -.93468633647308E-00002, -.10830476497732E-00003
0.42000147140001E-00002, 0.13582053840507E+00001, 0.27423014550487E+00001, -.10928270461947E-00003, 0.13399940385428E+00001, 0.27516367403239E+00001, -.39000370015008E-00013, 0.18211345507950E-00001, -.93352852751644E-00002, -.10928270458047E-00003
0.42022703610001E-00002, 0.13877110498016E+00001, 0.27966232318540E+00001, -.10781991607838E-00003, 0.13695328124636E+00001, 0.28059558112049E+00001, -.38455245647478E-00013, 0.18178237337972E-00001, -.93325793508861E-00002, -.10781991603992E-00003
0.42045260080001E-00002, 0.14223284668254E+00001, 0.28505133324514E+00001, -.10685800213411E-00003, 0.14041694146674E+00001, 0.28598605516478E+00001, -.38503164137571E-00013, 0.18159052158017E-00001, -.93472191963306E-00002, -.10685800209560E-00003
0.42067816550001E-00002, 0.14323109132063E+00001, 0.28565780471533E+00001, -.10594553824823E-00003, 0.14141611589263E+00001, 0.28659415542278E+00001, -.33631980773273E-00013, 0.18149754280013E-00001, -.93635070744546E-00002, -.10594553821459E-00003
0.42090373020001E-00002, 0.14307049756236E+00001, 0.28133132960293E+00001, -.10472006899745E-00003, 0.14125605153895E+00001, 0.28226909761068E+00001, -.40254749375553E-00013, 0.18144460234074E-00001, -.93776800774961E-00002, -.10472006895720E-00003
0.42112929490001E-00002, 0.14731592409997E+00001, 0.28154588200534E+00001, -.10477418823471E-00003, 0.14550345181082E+00001, 0.28248456376575E+00001, -.41092014012016E-00013, 0.18124722891511E-00001, -.93868176041096E-00002, -.10477418819362E-00003
0.42135485960001E-00002, 0.14908524049306E+00001, 0.28243824533787E+00001, -.10657596053652E-00003, 0.14727473448373E+00001, 0.28337661881177E+00001, -.40873068160313E-00013, 0.18105060093325E-00001, -.93837347390102E-00002, -.10657596049564E-00003
0.42158042430001E-00002, 0.14549389821111E+00001, 0.28092328430789E+00001, -.11007656865975E-00003, 0.14368602789490E+00001, 0.28186042561272E+00001, -.40640407409515E-00013, 0.18078703162046E-00001, -.93714130482323E-00002, -.11007656861911E-00003
0.42180598900001E-00002, 0.13848981984480E+00001, 0.27516789098666E+00001, -.11342823664114E-00003, 0.13668628977349E+00001, 0.27610369979809E+00001, -.41996296672060E-00013, 0.18035300713047E-00001, -.93580881143409E-00002, -.11342823659914E-00003
0.42203155370001E-00002, 0.13170341840272E+00001, 0.26597041665234E+00001, -.11419736580463E-00003, 0.12990457908901E+00001, 0.26690542258121E+00001, -.37605636163354E-00013, 0.17988393137149E-00001, -.93500592887436E-00002, -.11419736576703E-00003
0.42225711840001E-00002, 0.12669783224654E+00001, 0.25807947427879E+00001, -.11430002482064E-00003, 0.12490031516548E+00001, 0.25901394865143E+00001, -.44848056927266E-00013, 0.17975170810618E-00001, -.93447437263384E-00002, -.11430002477580E-00003
0.42248268310001E-00002, 0.12762925179445E+00001, 0.25502251699409E+00001, -.11179600580992E-00003, 0.12583142631937E+00001, 0.25595542609382E+00001, -.48608993527859E-00013, 0.17978254750744E-00001, -.93290909972736E-00002, -.11179600576131E-00003
0.42270824780001E-00002, 0.13416298254015E+00001, 0.25929505999058E+00001, -.11118011599792E-00003, 0.13236614540764E+00001, 0.26022619292395E+00001, -.52548833397037E-00013, 0.17968371325058E-00001, -.93113293337307E-00002, -.11118011594537E-00003
0.42293381250001E-00002, 0.13865748514612E+00001, 0.26435965933739E+00001, -.11171570193679E-00003, 0.13685935260066E+00001, 0.26529092453282E+00001, -.42196985192841E-00013, 0.17981325454654E-00001, -.93126519542397E-00002, -.11171570189459E-00003
0.42315937720001E-00002, 0.14041749908218E+00001, 0.26542771655155E+00001, -.11129096397531E-00003, 0.13861795543430E+00001, 0.26636034896111E+00001, -.39882731113225E-00013, 0.17995436478752E-00001, -.93263240955415E-00002, -.11129096393543E-00003
0.42338494190001E-00002, 0.14281070188296E+00001, 0.26498072315193E+00001, -.11273272921237E-00003, 0.14101168809055E+00001, 0.26591444986187E+00001, -.35093845524941E-00013, 0.17990137924149E-00001, -.93372670994272E-00002, -.11273272917728E-00003
0.42361050660001E-00002, 0.14612595677974E+00001, 0.26528944909871E+00001, -.11261926528883E-00003, 0.14432604976549E+00001, 0.26622455828847E+00001, -.29846595682935E-00013, 0.17999070142451E-00001, -.93510918975645E-00002, -.11261926525898E-00003
0.42383607130001E-00002, 0.14577905931029E+00001, 0.26731904406480E+00001, -.11310508683978E-00003, 0.14397894462613E+00001, 0.26825544409001E+00001, -.34896919360642E-00013, 0.18001146841530E-00001, -.93640002521032E-00002, -.11310508680488E-00003
0.42406163600001E-00002, 0.14216880261418E+00001, 0.27142622956200E+00001, -.11499500116196E-00003, 0.14037139399386E+00001, 0.27236235712699E+00001, -.39089141107332E-00013, 0.17974086203260E-00001, -.93612756499390E-00002, -.11499500112287E-00003
0.42428720070001E-00002, 0.13937033982010E+00001, 0.27730399668475E+00001, -.11883689686873E-00003, 0.13757563633493E+00001, 0.27823966862833E+00001, -.42550974934154E-00013, 0.17947034851711E-00001, -.93567194357711E-00002, -.11883689682618E-00003
0.42451276540001E-00002, 0.13766266966968E+00001, 0.28008252903227E+00001, -.12415584296641E-00003, 0.13586910456618E+00001, 0.28101858509007E+00001, -.39933214567166E-00013, 0.17935651035037E-00001, -.93605605780452E-00002, -.12415584292648E-00003
0.42473833010001E-00002, 0.13290801318077E+00001, 0.27633041049477E+00001, -.13091027652242E-00003, 0.13111518730352E+00001, 0.27726639495263E+00001, -.41422988045769E-00013, 0.17928258772493E-00001, -.93598445785400E-00002, -.13091027648100E-00003
0.42496389480001E-00002, 0.13084759782497E+00001, 0.27278667579238E+00001, -.13609974840264E-00003, 0.12905504767078E+00001, 0.27372175726253E+00001, -.43205867303742E-00013, 0.17925501541872E-00001, -.93508147014272E-00002, -.13609974835943E-00003
0.42518945950001E-00002, 0.13172604180215E+00001, 0.26915097899892E+00001, -.13936280347410E-00003, 0.12993293799661E+00001, 0.27008635868627E+00001, -.46343375607243E-00013, 0.17931038055403E-00001, -.93537968734752E-00002, -.13936280342776E-00003
0.42541502420001E-00002, 0.13558048532547E+00001, 0.26655506873589E+00001, -.13960389201454E-00003, 0.13378742809996E+00001, 0.26749214837911E+00001, -.44673730029722E-00013, 0.17930572255074E-00001, -.93707964322187E-00002, -.13960389196987E-00003
0.42564058890001E-00002, 0.14235558065067E+00001, 0.27050889800196E+00001, -.13658322610722E-00003, 0.14056165241839E+00001, 0.27144670702020E+00001, -.40971295274243E-00013, 0.17939282322787E-00001, -.93780901824409E-00002, -.13658322606624E-00003
0.42586615360001E-00002, 0.14835098445249E+00001, 0.27704946438446E+00001, -.13293529004115E-00003, 0.14655542188213E+00001, 0.27798792133167E+00001, -.40323736653077E-00013, 0.17955625703618E-00001, -.93845694720773E-00002, -.13293529000083E-00003
0.42609171830001E-00002, 0.15226200148624E+00001, 0.28073426142664E+00001, -.13174582111901E-00003, 0.15046523682066E+00001, 0.28167246026239E+00001, -.42159553775587E-00013, 0.17967646655771E-00001, -.93819883574912E-00002, -.13174582107685E-00003
0.42631728300001E-00002, 0.15266224477116E+00001, 0.28258556931415E+00001, -.13364456258422E-00003, 0.15086552403055E+00001, 0.28352131400704E+00001, -.42119685081944E-00013, 0.17967207406099E-00001, -.93574469288970E-00002, -.13364456254210E-00003
0.42654284770001E-00002, 0.14830691940231E+00001, 0.28203006600933E+00001, -.13686954614020E-00003, 0.14651102499685E+00001, 0.28296348952348E+00001, -.40051082092507E-00013, 0.17958944054561E-00001, -.93342351415256E-00002, -.13686954610015E-00003
0.42676841240001E-00002, 0.14297787371464E+00001, 0.28139826277536E+00001, -.13974014677041E-00003, 0.14118371876233E+00001, 0.28233104649057E+00001, -.41861687989602E-00013, 0.17941549523062E-00001, -.93278371520980E-00002, -.13974014672855E-00003
0.42699397710001E-00002, 0.13799293834694E+00001, 0.27947128864672E+00001, -.13921690712045E-00003, 0.13620094143017E+00001, 0.28040582871751E+00001, -.41537711149694E-00013, 0.17919969167672E-00001, -.93454007078763E-00002, -.13921690707891E-00003
0.42721954180001E-00002, 0.13400455898407E+00001, 0.27743418337281E+00001, -.13733413862628E-00003, 0.13221582360596E+00001, 0.27836914583165E+00001, -.42670860929010E-00013, 0.17887353781070E-00001, -.93496245883926E-00002, -.13733413858361E-00003
0.42744510650001E-00002, 0.12749824631208E+00001, 0.27134944239456E+00001, -.13542973791799E-00003, 0.12571253678979E+00001, 0.27228301694185E+00001, -.43979402057875E-00013, 0.17857095222872E-00001, -.93357454729235E-00002, -.13542973787401E-00003
0.42767067120001E-00002, 0.12369032532594E+00001, 0.26341144301316E+00001, -.13400593992457E-00003, 0.12190615403769E+00001, 0.26434224548938E+00001, -.44394545281006E-00013, 0.17841712882495E-00001, -.93080247621813E-00002, -.13400593988018E-00003
0.42789623590001E-00002, 0.12307400959147E+00001, 0.25298351180415E+00001, -.12953694288217E-00003, 0.12128816943596E+00001, 0.25391166435398E+00001, -.40501582399233E-00013, 0.17858401555089E-00001, -.92815254982584E-00002, -.12953694284166E-00003
0.42812180060001E-00002, 0.12597261584845E+00001, 0.24606582557702E+00001, -.12550658283522E-00003, 0.12418297387150E+00001, 0.24699056065841E+00001, -.35806979079691E-00013, 0.17896419769565E-00001, -.92473508138178E-00002, -.12550658279942E-00003
0.42834736530001E-00002, 0.13083353969809E+00001, 0.24421052483082E+00001, -.11866103869909E-00003, 0.12904206650149E+00001, 0.24513020134415E+00001, -.40128781847624E-00013, 0.17914731966011E-00001, -.91967651332341E-00002, -.11866103865897E-00003
0.42857293000001E-00002, 0.13434148596328E+00001, 0.25078150822346E+00001, -.11081685125566E-00003, 0.13255123629663E+00001, 0.25169863696359E+00001, -.40423985162328E-00013, 0.17902496666479E-00001, -.91712874013652E-00002, -.11081685121523E-00003
0.42879849470001E-00002, 0.13984037327768E+00001, 0.26153624952851E+00001, -.10533849249431E-00003, 0.13805061255135E+00001, 0.26245203347566E+00001, -.38075353471381E-00013, 0.17897607263340E-00001, -.91578394715350E-00002, -.10533849245624E-00003
0.42902405940001E-00002, 0.14162540540419E+00001, 0.26996114548872E+00001, -.99033351852071E-00004, 0.13983451586343E+00001, 0.27087625173084E+00001, -.45641634932616E-00013, 0.17908895407597E-00001, -.91510624212471E-00002, -.99033351806430E-00004
0.42924962410001E-00002, 0.14247998645831E+00001, 0.27772418350700E+00001, -.91969355799632E-00004, 0.14068886830482E+00001, 0.27864035677398E+00001, -.42568867532438E-00013, 0.17911181534900E-00001, -.91617326697758E-00002, -.91969355757063E-00004
0.42947518880001E-00002, 0.14064976196215E+00001, 0.28010749270184E+00001, -.90311990599001E-00004, 0.13885929052942E+00001, 0.28102677998167E+00001, -.38141531970973E-00013, 0.17904714327257E-00001, -.91928727983386E-00002, -.90311990560860E-00004
0.42970075350001E-00002, 0.13835934720825E+00001, 0.28333601351095E+00001, -.95119630128847E-00004, 0.13657247684881E+00001, 0.28425710918155E+00001, -.42154695957550E-00013, 0.17868703594387E-00001, -.92109567060332E-00002, -.95119630086693E-00004
0.42992631820001E-00002, 0.13640996762682E+00001, 0.28312932385450E+00001, -.99119280236053E-00004, 0.13462946075567E+00001, 0.28405159426134E+00001, -.46882566681119E-00013, 0.17805068711562E-00001, -.92227040683442E-00002, -.99119280189170E-00004
0.43015188290001E-00002, 0.13560379911559E+00001, 0.27913625130354E+00001, -.10108003332676E-00003, 0.13382725244614E+00001, 0.28006063432686E+00001, -.47122291073998E-00013, 0.17765466694516E-00001, -.92438302332435E-00002, -.10108003327963E-00003
0.43037744760001E-00002, 0.13457553557670E+00001, 0.27411044408647E+00001, -.10397366914571E-00003, 0.13280119613128E+00001, 0.27503709396133E+00001, -.45526660035129E-00013, 0.17743394454258E-00001, -.92664987485841E-00002, -.10397366910019E-00003
0.43060301230001E-00002, 0.13495217892353E+00001, 0.27114689124958E+00001, -.10418439592978E-00003, 0.13317982512955E+00001, 0.27207430566658E+00001, -.40486964768716E-00013, 0.17723537939802E-00001, -.92741441700123E-00002, -.10418439588929E-00003
0.43082857700001E-00002, 0.13678248150858E+00001, 0.26905546046426E+00001, -.10235531174087E-00003, 0.13501170740017E+00001, 0.26998111384383E+00001, -.35575157720722E-00013, 0.17707741084075E-00001, -.92565337957209E-00002, -.10235531170529E-00003
0.43105414170001E-00002, 0.13700167657823E+00001, 0.26208058320075E+00001, -.98795259147789E-00004, 0.13523259320589E+00001, 0.26300188749992E+00001, -.39022361013098E-00013, 0.17690833723405E-00001, -.92130429917285E-00002, -.98795259108767E-00004
0.43127970640001E-00002, 0.13774426042063E+00001, 0.25757437062453E+00001, -.94816619312196E-00004, 0.13597715304458E+00001, 0.25849061262141E+00001, -.35265154674441E-00013, 0.17671073760490E-00001, -.91624199687963E-00002, -.94816619276930E-00004
0.43150527110001E-00002, 0.13880094334070E+00001, 0.25693491498446E+00001, -.92603385279588E-00004, 0.13703546562054E+00001, 0.25784788472982E+00001, -.40471142545552E-00013, 0.17654777201578E-00001, -.91296974536712E-00002, -.92603385239117E-00004
0.43173083580001E-00002, 0.13870303878970E+00001, 0.25708187100938E+00001, -.92647507938244E-00004, 0.13693776287995E+00001, 0.25799194977639E+00001, -.47308077011332E-00013, 0.17652759097470E-00001, -.91007876700508E-00002, -.92647507890935E-00004
0.43195640050001E-00002, 0.13693873990770E+00001, 0.25661801855951E+00001, -.94922307036716E-00004, 0.13517339847162E+00001, 0.25752738861013E+00001, -.41766585695284E-00013, 0.17653414360816E-00001, -.90937005061792E-00002, -.94922306994949E-00004
0.43218196520001E-00002, 0.13683290575238E+00001, 0.25714985875700E+00001, -.96311431452720E-00004, 0.13506768210990E+00001, 0.25805981640603E+00001, -.42636111154569E-00013, 0.17652236424812E-00001, -.90995764902867E-00002, -.96311431410084E-00004
0.43240752990001E-00002, 0.13448676407194E+00001, 0.25770046730054E+00001, -.95898157221805E-00004, 0.13272019551777E+00001, 0.25861054355322E+00001, -.45963378712432E-00013, 0.17665685541743E-00001, -.91007625267620E-00002, -.95898157175842E-00004
0.43263309460001E-00002, 0.13434844620958E+00001, 0.26253989385208E+00001, -.94618469276950E-00004, 0.13258090933610E+00001, 0.26345002120075E+00001, -.48176444500264E-00013, 0.17675368734792E-00001, -.91012734866617E-00002, -.94618469228774E-00004
0.43285865930001E-00002, 0.13707975941954E+00001, 0.27034268857458E+00001, -.94402117638246E-00004, 0.13531187207631E+00001, 0.27125247103089E+00001, -.47871751967925E-00013, 0.17678873432336E-00001, -.90978245630449E-00002, -.94402117590375E-00004
0.43308422400001E-00002, 0.14109768857490E+00001, 0.27748852448253E+00001, -.92901632773443E-00004, 0.13932998562782E+00001, 0.27839698791464E+00001, -.42836020833374E-00013, 0.17677029470859E-00001, -.90846343210305E-00002, -.92901632730607E-00004
0.43330978870001E-00002, 0.14245701252973E+00001, 0.27869720361134E+00001, -.95037198797171E-00004, 0.14069077812253E+00001, 0.27960440514430E+00001, -.41682837162243E-00013, 0.17662344072022E-00001, -.90720153295506E-00002, -.95037198755488E-00004
0.43353535340001E-00002, 0.14074056647562E+00001, 0.27623649068319E+00001, -.99804811519966E-00004, 0.13897833142586E+00001, 0.27714340522348E+00001, -.37270520106941E-00013, 0.17622350497573E-00001, -.90691454029184E-00002, -.99804811482695E-00004
0.43376091810001E-00002, 0.13723959804120E+00001, 0.27239600205852E+00001, -.10438581428615E-00003, 0.13548465574806E+00001, 0.27330297373844E+00001, -.31980807586851E-00013, 0.17549422931428E-00001, -.90697167992204E-00002, -.10438581425417E-00003
0.43398648280001E-00002, 0.13508556448082E+00001, 0.27006536188281E+00001, -.10710341888303E-00003, 0.13333954078260E+00001, 0.27097095384084E+00001, -.34701010184255E-00013, 0.17460236982270E-00001, -.90559195803447E-00002, -.10710341884833E-00003
0.43421204750001E-00002, 0.13559166344321E+00001, 0.26549173571314E+00001, -.10513817083951E-00003, 0.13385215938572E+00001, 0.26639425043103E+00001, -.35270399159314E-00013, 0.17395040574882E-00001, -.90251471789100E-00002, -.10513817080424E-00003
0.43443761220001E-00002, 0.14028579495186E+00001, 0.25981395816435E+00001, -.10378809577581E-00003, 0.13855021791823E+00001, 0.26071328344119E+00001, -.40222434857365E-00013, 0.17355770336260E-00001, -.89932527683763E-00002, -.10378809573558E-00003
0.43466317690001E-00002, 0.14530925026571E+00001, 0.25688872079494E+00001, -.10433560845756E-00003, 0.14357361161094E+00001, 0.25778679745129E+00001, -.40818397268411E-00013, 0.17356386547700E-00001, -.89807665634806E-00002, -.10433560841675E-00003
0.43488874160001E-00002, 0.14695968874734E+00001, 0.25901400162739E+00001, -.10438693945645E-00003, 0.14522207662294E+00001, 0.25991219160155E+00001, -.41418394401381E-00013, 0.17376121243969E-00001, -.89818997416891E-00002, -.10438693941503E-00003
0.43511430630001E-00002, 0.14452968499080E+00001, 0.26361907211581E+00001, -.10296377351135E-00003, 0.14279212946944E+00001, 0.26451681616210E+00001, -.42229633400196E-00013, 0.17375555213585E-00001, -.89774404628958E-00002, -.10296377346913E-00003
0.43533987100001E-00002, 0.14146148046788E+00001, 0.26455993254705E+00001, -.10126960642620E-00003, 0.13972373735412E+00001, 0.26545586523260E+00001, -.44412996472899E-00013, 0.17377431137617E-00001, -.89593268555177E-00002, -.10126960638179E-00003
0.43556543570001E-00002, 0.13888438499448E+00001, 0.26257587288349E+00001, -.97471030254178E-00004, 0.13714654118390E+00001, 0.26346963082531E+00001, -.40168344340354E-00013, 0.17378438105796E-00001, -.89375794182210E-00002, -.97471030214009E-00004
0.43579100040001E-00002, 0.13929527052699E+00001, 0.26364827530699E+00001, -.91182635481727E-00004, 0.13755794759423E+00001, 0.26454079416861E+00001, -.34215801439891E-00013, 0.17373229327562E-00001, -.89251886162330E-00002, -.91182635447511E-00004
0.43601656510001E-00002, 0.13873774479726E+00001, 0.26305913793545E+00001, -.84001068988859E-00004, 0.13700274147328E+00001, 0.26395001778095E+00001, -.34087562292306E-00013, 0.17350033239772E-00001, -.89087984550464E-00002, -.84001068954771E-00004
0.43624212980001E-00002, 0.13530087424342E+00001, 0.26183168871736E+00001, -.80911895659323E-00004, 0.13356908476663E+00001, 0.26272099565255E+00001, -.40758649401285E-00013, 0.17317894767863E-00001, -.88930693518975E-00002, -.80911895618564E-00004
0.43646769450001E-00002, 0.13246928237351E+00001, 0.26127969318146E+00001, -.83708582118470E-00004, 0.13074030339304E+00001, 0.26216690715713E+00001, -.40063020199835E-00013, 0.17289789804675E-00001, -.88721397566757E-00002, -.83708582078407E-00004
0.43669325920001E-00002, 0.13154255369567E+00001, 0.26028125434706E+00001, -.89432491749759E-00004, 0.12981614389502E+00001, 0.26116493169330E+00001, -.44403537260000E-00013, 0.17264098006478E-00001, -.88367734624739E-00002, -.89432491705356E-00004
0.43691882390001E-00002, 0.13179606642578E+00001, 0.25806718918669E+00001, -.94787829034846E-00004, 0.13007111454181E+00001, 0.25894921698855E+00001, -.44130891954825E-00013, 0.17249518839682E-00001, -.88202780186260E-00002, -.94787828990716E-00004
0.43714438860001E-00002, 0.13365846268659E+00001, 0.25971256487277E+00001, -.95383511271644E-00004, 0.13193481762755E+00001, 0.26059475056231E+00001, -.45744344582587E-00013, 0.17236450590362E-00001, -.88218568954177E-00002, -.95383511225900E-00004
0.43736995330001E-00002, 0.13763143993608E+00001, 0.26279921644611E+00001, -.92246238414731E-00004, 0.13591040869737E+00001, 0.26368042806198E+00001, -.45820247833266E-00013, 0.17210312387105E-00001, -.88121161587188E-00002, -.92246238368910E-00004
0.43759551800001E-00002, 0.13961381557083E+00001, 0.26438831372125E+00001, -.85480616271737E-00004, 0.13789601398941E+00001, 0.26526743704119E+00001, -.44918965358520E-00013, 0.17178015814182E-00001, -.87912331994481E-00002, -.85480616226818E-00004
0.43782108270001E-00002, 0.13901756308890E+00001, 0.26840320431609E+00001, -.77840180408925E-00004, 0.13730438516063E+00001, 0.26928116250950E+00001, -.43526458090314E-00013, 0.17131779282722E-00001, -.87795819341703E-00002, -.77840180365399E-00004
0.43804664740001E-00002, 0.13926730056951E+00001, 0.27053909684595E+00001, -.74356629661272E-00004, 0.13756008457438E+00001, 0.27141663246580E+00001, -.45199528891495E-00013, 0.17072159951324E-00001, -.87753561984390E-00002, -.74356629616072E-00004
0.43827221210001E-00002, 0.13882698773633E+00001, 0.26801165838211E+00001, -.75355075990850E-00004, 0.13712513245708E+00001, 0.26888955286094E+00001, -.45595696915844E-00013, 0.17018552792574E-00001, -.87789447882950E-00002, -.75355075945254E-00004
0.43849777680001E-00002, 0.14017903431599E+00001, 0.26463455628059E+00001, -.76643740236760E-00004, 0.13847812665876E+00001, 0.26551247058905E+00001, -.43225726236478E-00013, 0.17009076572340E-00001, -.87791430846399E-00002, -.76643740193534E-00004
0.43872334150001E-00002, 0.14322626383527E+00001, 0.26312122724605E+00001, -.76667819732098E-00004, 0.14152449179615E+00001, 0.26399979693759E+00001, -.34691628567645E-00013, 0.17017720391151E-00001, -.87856969154118E-00002, -.76667819697406E-00004
0.43894890620001E-00002, 0.14530699916493E+00001, 0.26138836655578E+00001, -.74778624236854E-00004, 0.14360640998573E+00001, 0.26226761226966E+00001, -.35831652483405E-00013, 0.17005891792038E-00001, -.87924571388036E-00002, -.74778624201022E-00004
0.43917447090001E-00002, 0.14621839545762E+00001, 0.25991106663573E+00001, -.71590310397137E-00004, 0.14451984592382E+00001, 0.26079096794044E+00001, -.37389411706603E-00013, 0.16985495338008E-00001, -.87990130471188E-00002, -.71590310359748E-00004
0.43940003560001E-00002, 0.14581343090503E+00001, 0.25920474928562E+00001, -.68736615738424E-00004, 0.14411464114122E+00001, 0.26008465149321E+00001, -.37657257719726E-00013, 0.16987897638173E-00001, -.87990220758906E-00002, -.68736615700767E-00004
0.43962560030001E-00002, 0.14274843272216E+00001, 0.25995075853932E+00001, -.63716858965796E-00004, 0.14104975575901E+00001, 0.26083070505268E+00001, -.34680201001013E-00013, 0.16986769631469E-00001, -.87994651335382E-00002, -.63716858931116E-00004
0.43985116500001E-00002, 0.14076205180559E+00001, 0.25949553030652E+00001, -.58763688132505E-00004, 0.13906362596841E+00001, 0.26037504563847E+00001, -.36884913142914E-00013, 0.16984258371832E-00001, -.87951533195406E-00002, -.58763688095620E-00004
0.44007672970001E-00002, 0.14153507263886E+00001, 0.26082270995913E+00001, -.58714467409590E-00004, 0.13983482892466E+00001, 0.26170234730832E+00001, -.40004159134010E-00013, 0.17002437141954E-00001, -.87963734919708E-00002, -.58714467369585E-00004
0.44030229440001E-00002, 0.14140664289538E+00001, 0.26254440550174E+00001, -.61981571596576E-00004, 0.13970519020494E+00001, 0.26342430641483E+00001, -.35340502944049E-00013, 0.17014526904396E-00001, -.87990091308913E-00002, -.61981571561235E-00004
0.44052785910001E-00002, 0.13871667326756E+00001, 0.26251269036090E+00001, -.63712073161431E-00004, 0.13701503882726E+00001, 0.26339155214999E+00001, -.38312965924920E-00013, 0.17016344403002E-00001, -.87886178908717E-00002, -.63712073123118E-00004
0.44075342380001E-00002, 0.13590695130187E+00001, 0.26061345560909E+00001, -.62819165287927E-00004, 0.13420837193745E+00001, 0.26149060503435E+00001, -.44826188467455E-00013, 0.16985793644245E-00001, -.87714942526389E-00002, -.62819165243100E-00004
0.44097898850001E-00002, 0.13223939860928E+00001, 0.25924891236887E+00001, -.62160058599556E-00004, 0.13054607219912E+00001, 0.26012274716250E+00001, -.49661622331558E-00013, 0.16933264101552E-00001, -.87383479363013E-00002, -.62160058549895E-00004
0.44120455320001E-00002, 0.13011904326147E+00001, 0.25910852964290E+00001, -.62288200867329E-00004, 0.12843188291155E+00001, 0.25997785887900E+00001, -.49091236397534E-00013, 0.16871603499195E-00001, -.86932923609065E-00002, -.62288200818238E-00004
0.44143011790001E-00002, 0.12792367910644E+00001, 0.25833186270127E+00001, -.58776788638079E-00004, 0.12624336824949E+00001, 0.25919731658978E+00001, -.48755145816111E-00013, 0.16803108569488E-00001, -.86545388851775E-00002, -.58776788589324E-00004
0.44165568260001E-00002, 0.12840348355707E+00001, 0.25512299854947E+00001, -.49781376224439E-00004, 0.12672843015745E+00001, 0.25598714613594E+00001, -.44898358261919E-00013, 0.16750533996182E-00001, -.86414758647312E-00002, -.49781376179541E-00004
0.44188124730001E-00002, 0.13291316194124E+00001, 0.25500320925856E+00001, -.40249652568396E-00004, 0.13124169188244E+00001, 0.25586875832132E+00001, -.39598181479706E-00013, 0.16714700588064E-00001, -.86554906275468E-00002, -.40249652528798E-00004
0.44210681200001E-00002, 0.13848105636739E+00001, 0.25723243605893E+00001, -.32270113342188E-00004, 0.13681090902019E+00001, 0.25810107512422E+00001, -.39768292017546E-00013, 0.16701473471997E-00001, -.86863906528959E-00002, -.32270113302419E-00004
0.44233237670001E-00002, 0.14620164937592E+00001, 0.26116796386568E+00001, -.27284847452848E-00004, 0.14452878884557E+00001, 0.26204126728310E+00001, -.39929786073300E-00013, 0.16728605303469E-00001, -.87330341742815E-00002, -.27284847412918E-00004
0.44255794140001E-00002, 0.15249979641475E+00001, 0.26451402871844E+00001, -.27838927717608E-00004, 0.15082335879080E+00001, 0.26539394442532E+00001, -.44075155895490E-00013, 0.16764376239526E-00001, -.87991570687344E-00002, -.27838927673532E-00004
0.44278350610001E-00002, 0.15372340770703E+00001, 0.26413925158876E+00001, -.30812039067554E-00004, 0.15204456877183E+00001, 0.26502417089568E+00001, -.40105345470233E-00013, 0.16788389352030E-00001, -.88491930691703E-00002, -.30812039027449E-00004
0.44300907080001E-00002, 0.15182415983168E+00001, 0.26370945777808E+00001, -.31277615501111E-00004, 0.15014492395195E+00001, 0.26459241026958E+00001, -.39380627271539E-00013, 0.16792358797338E-00001, -.88295249150214E-00002, -.31277615461731E-00004
0.44323463550001E-00002, 0.14829334600456E+00001, 0.26246268380365E+00001, -.31402007834582E-00004, 0.14661563983934E+00001, 0.26333812303242E+00001, -.43361934948130E-00013, 0.16777061652269E-00001, -.87543922877188E-00002, -.31402007791220E-00004
0.44346020020001E-00002, 0.14390864864356E+00001, 0.26029998947342E+00001, -.30994187886158E-00004, 0.14223400026532E+00001, 0.26116889614466E+00001, -.39667697874628E-00013, 0.16746483782351E-00001, -.86890667124775E-00002, -.30994187846490E-00004
0.44368576490001E-00002, 0.13929313389916E+00001, 0.25831103813607E+00001, -.29501195703265E-00004, 0.13762210444766E+00001, 0.25917831692531E+00001, -.38758696097080E-00013, 0.16710294514943E-00001, -.86727878923803E-00002, -.29501195664506E-00004
0.44391132960001E-00002, 0.13636971308381E+00001, 0.25369481323999E+00001, -.28548275838558E-00004, 0.13470224247527E+00001, 0.25456626359492E+00001, -.32651092957516E-00013, 0.16674706085459E-00001, -.87145035493319E-00002, -.28548275805907E-00004
0.44413689430001E-00002, 0.13615967657950E+00001, 0.24930530132195E+00001, -.26786816878614E-00004, 0.13449548507901E+00001, 0.25018245068877E+00001, -.38874245374180E-00013, 0.16641915004939E-00001, -.87714936682260E-00002, -.26786816839740E-00004
0.44436245900001E-00002, 0.13874112387285E+00001, 0.25008733180802E+00001, -.25290672038858E-00004, 0.13708006187201E+00001, 0.25096780988671E+00001, -.40561977706326E-00013, 0.16610620008477E-00001, -.88047807868449E-00002, -.25290671998296E-00004
0.44458802370001E-00002, 0.14405450170232E+00001, 0.25277427012704E+00001, -.23859482339080E-00004, 0.14239559858726E+00001, 0.25365597454961E+00001, -.42386344804874E-00013, 0.16589031150628E-00001, -.88170442256020E-00002, -.23859482296694E-00004
0.44481358840001E-00002, 0.14992385726858E+00001, 0.25546722687943E+00001, -.23024194133777E-00004, 0.14826433933876E+00001, 0.25634864727804E+00001, -.41442639594687E-00013, 0.16595179298165E-00001, -.88142039861014E-00002, -.23024194092334E-00004
0.44503915310001E-00002, 0.15107576379682E+00001, 0.25807258889879E+00001, -.23378081939096E-00004, 0.14941393551436E+00001, 0.25895308222314E+00001, -.43605259549392E-00013, 0.16618282824582E-00001, -.88049332435031E-00002, -.23378081895490E-00004
0.44526471780001E-00002, 0.14950281566285E+00001, 0.26106712621876E+00001, -.22806498041393E-00004, 0.14783683780672E+00001, 0.26194785674279E+00001, -.43538745584046E-00013, 0.16659778561342E-00001, -.88073052403109E-00002, -.22806497997855E-00004
0.44549028250001E-00002, 0.14847054619962E+00001, 0.26696718752480E+00001, -.21857377599054E-00004, 0.14680206484837E+00001, 0.26784890583475E+00001, -.43668906969405E-00013, 0.16684813512561E-00001, -.88171830994847E-00002, -.21857377555385E-00004
0.44571584720001E-00002, 0.14488670177507E+00001, 0.26763088035472E+00001, -.23390370632400E-00004, 0.14321918237481E+00001, 0.26851165647495E+00001, -.41998173946724E-00013, 0.16675194002548E-00001, -.88077612022374E-00002, -.23390370590402E-00004
0.44594141190001E-00002, 0.14186253104381E+00001, 0.26491909926273E+00001, -.30610787223825E-00004, 0.14019952124820E+00001, 0.26579636180430E+00001, -.42163708735317E-00013, 0.16630097956104E-00001, -.87726254157041E-00002, -.30610787181661E-00004
0.44616697660001E-00002, 0.14025421842589E+00001, 0.26169616911207E+00001, -.36734473678104E-00004, 0.13859675293900E+00001, 0.26257039153413E+00001, -.43886432007042E-00013, 0.16574654868955E-00001, -.87422242206199E-00002, -.36734473634218E-00004
0.44639254130001E-00002, 0.14087766617001E+00001, 0.25489334034555E+00001, -.41424767494770E-00004, 0.13922355158632E+00001, 0.25576481169532E+00001, -.40859463913857E-00013, 0.16541145836921E-00001, -.87147134977038E-00002, -.41424767453911E-00004
0.44661810600001E-00002, 0.14271228482004E+00001, 0.24861925570803E+00001, -.44067401478269E-00004, 0.14105923356420E+00001, 0.24949135984125E+00001, -.40056290305858E-00013, 0.16530512558394E-00001, -.87210413322547E-00002, -.44067401438212E-00004
0.44684367070001E-00002, 0.14616380278274E+00001, 0.25091836081838E+00001, -.44191697252569E-00004, 0.14451010618735E+00001, 0.25179460686377E+00001, -.42487778018723E-00013, 0.16536965953914E-00001, -.87624604539246E-00002, -.44191697210081E-00004
0.44706923540001E-00002, 0.14779889995074E+00001, 0.25587133524840E+00001, -.45434461184813E-00004, 0.14614369966587E+00001, 0.25675312885623E+00001, -.40893070754327E-00013, 0.16552002848685E-00001, -.88179360782227E-00002, -.45434461143920E-00004
0.44729480010001E-00002, 0.14714341672565E+00001, 0.25898761817854E+00001, -.46854468246203E-00004, 0.14548716320366E+00001, 0.25987220541062E+00001, -.44268304784294E-00013, 0.16562535219952E-00001, -.88458723208120E-00002, -.46854468201935E-00004
0.44752036480001E-00002, 0.14535065959447E+00001, 0.26139952532638E+00001, -.49034599042259E-00004, 0.14369555893401E+00001, 0.26228387531391E+00001, -.38252321942524E-00013, 0.16551006604593E-00001, -.88434998753393E-00002, -.49034599004006E-00004
0.44774592950001E-00002, 0.14592219904277E+00001, 0.26012486722044E+00001, -.51392626597629E-00004, 0.14426755760468E+00001, 0.26100737239737E+00001, -.41341959443748E-00013, 0.16546414380894E-00001, -.88250517692646E-00002, -.51392626556287E-00004
0.44797149420001E-00002, 0.14829329875167E+00001, 0.26182532488893E+00001, -.53055245590502E-00004, 0.14663680244218E+00001, 0.26270600874651E+00001, -.43294766262271E-00013, 0.16564963094938E-00001, -.88068385757720E-00002, -.53055245547208E-00004
0.44819705890001E-00002, 0.15213769608528E+00001, 0.26322145921173E+00001, -.52634115664568E-00004, 0.15047741416243E+00001, 0.26410126427264E+00001, -.45961321599653E-00013, 0.16602819228504E-00001, -.87980506090350E-00002, -.52634115618606E-00004
0.44842262360001E-00002, 0.15375181848107E+00001, 0.26256419903746E+00001, -.49283756696210E-00004, 0.15208789241860E+00001, 0.26344276460003E+00001, -.45726886983531E-00013, 0.16639260624638E-00001, -.87856556256951E-00002, -.49283756650483E-00004
0.44864818830001E-00002, 0.15360075022488E+00001, 0.26301417872648E+00001, -.45244937222709E-00004, 0.15193454903968E+00001, 0.26389074961915E+00001, -.41111460484974E-00013, 0.16662011851976E-00001, -.87657089267399E-00002, -.45244937181598E-00004
0.44887375300001E-00002, 0.15292432985303E+00001, 0.26193685427355E+00001, -.41133545263516E-00004, 0.15125580581100E+00001, 0.26281200597017E+00001, -.35100012227561E-00013, 0.16685240420315E-00001, -.87515169662565E-00002, -.41133545228416E-00004
0.44909931770001E-00002, 0.14875450088738E+00001, 0.25818389566794E+00001, -.37881623419846E-00004, 0.14708325687706E+00001, 0.25905899343970E+00001, -.34657589819588E-00013, 0.16712440103193E-00001, -.87509777175770E-00002, -.37881623385188E-00004
0.44932488240001E-00002, 0.14522481678506E+00001, 0.25833850756270E+00001, -.32658748974482E-00004, 0.14355109786478E+00001, 0.25921451668196E+00001, -.36798894753386E-00013, 0.16737189202747E-00001, -.87600911926013E-00002, -.32658748937684E-00004
0.44955044710001E-00002, 0.14291342898174E+00001, 0.26329558633927E+00001, -.28228518494087E-00004, 0.14123910176927E+00001, 0.26417278287134E+00001, -.37133396104591E-00013, 0.16743272124684E-00001, -.87719653207304E-00002, -.28228518456954E-00004
0.44977601180001E-00002, 0.14058133091572E+00001, 0.26794622751957E+00001, -.26555589342179E-00004, 0.13890781212045E+00001, 0.26882454877436E+00001, -.38417921209941E-00013, 0.16735187952732E-00001, -.87832125479400E-00002, -.26555589303761E-00004
0.45000157650001E-00002, 0.13915649019237E+00001, 0.27157662312290E+00001, -.26242346412177E-00004, 0.13748387223021E+00001, 0.27245756995922E+00001, -.40984188081880E-00013, 0.16726179621645E-00001, -.88094683631652E-00002, -.26242346371193E-00004
0.45022714120001E-00002, 0.13918346090958E+00001, 0.27014394611713E+00001, -.27995770218024E-00004, 0.13751083261490E+00001, 0.27102717307698E+00001, -.43949635513831E-00013, 0.16726282946768E-00001, -.88322695984933E-00002, -.27995770174074E-00004
0.45045270590001E-00002, 0.14186941747373E+00001, 0.26124219793411E+00001, -.31212704281984E-00004, 0.14019321826166E+00001, 0.26212720302195E+00001, -.40047717799888E-00013, 0.16761992120704E-00001, -.88500508783526E-00002, -.31212704241936E-00004
0.45067827060001E-00002, 0.14381012911206E+00001, 0.25221484517877E+00001, -.34036707278390E-00004, 0.14212750458494E+00001, 0.25310210125956E+00001, -.49965386803290E-00013, 0.16826245271206E-00001, -.88725608078982E-00002, -.34036707228425E-00004
0.45090383530001E-00002, 0.14401263518613E+00001, 0.24837381518706E+00001, -.35633869080442E-00004, 0.14232219671791E+00001, 0.24926494595997E+00001, -.48076786183042E-00013, 0.16904384682113E-00001, -.89113077291364E-00002, -.35633869032366E-00004
0.45112940000000E-00002, 0.14919177749515E+00001, 0.25174167150892E+00001, -.41516875434010E-00004, 0.14749213910788E+00001, 0.25263694962200E+00001, -.46332639045815E-00013, 0.16996383872682E-00001, -.89527811308292E-00002, -.41516875387677E-00004
0.45135496470000E-00002, 0.15369596250276E+00001, 0.25725290115477E+00001, -.44790933367316E-00004, 0.15198967759742E+00001, 0.25815079499361E+00001, -.40886420029414E-00013, 0.17062849053391E-00001, -.89789383883993E-00002, -.44790933326429E-00004
0.45158052940000E-00002, 0.15444687162787E+00001, 0.26023403332671E+00001, -.45797752598675E-00004, 0.15273792488902E+00001, 0.26113224568340E+00001, -.41935277343562E-00013, 0.17089467388533E-00001, -.89821235669150E-00002, -.45797752556739E-00004
0.45180609410000E-00002, 0.15254322389458E+00001, 0.26095757285265E+00001, -.43856912378272E-00004, 0.15083251750767E+00001, 0.26185507987949E+00001, -.39251223494371E-00013, 0.17107063869076E-00001, -.89750702683597E-00002, -.43856912339021E-00004
0.45203165880000E-00002, 0.14957316239826E+00001, 0.26091720082524E+00001, -.40356922283141E-00004, 0.14785974806193E+00001, 0.26181327750113E+00001, -.39389207174734E-00013, 0.17134143363358E-00001, -.89607667588473E-00002, -.40356922243752E-00004
0.45225722350000E-00002, 0.14447083569578E+00001, 0.25990589610851E+00001, -.36341516632344E-00004, 0.14275636576006E+00001, 0.26079989548899E+00001, -.36150213743489E-00013, 0.17144699357248E-00001, -.89399938048692E-00002, -.36341516596194E-00004
0.45248278820000E-00002, 0.13928040707640E+00001, 0.25976855332409E+00001, -.33425385425576E-00004, 0.13756484243798E+00001, 0.26066046896123E+00001, -.41573378341942E-00013, 0.17155646384136E-00001, -.89191563713752E-00002, -.33425385384002E-00004
0.45270835290000E-00002, 0.13807433878372E+00001, 0.26042543393826E+00001, -.36208409455785E-00004, 0.13635581938645E+00001, 0.26131589495319E+00001, -.43055712368852E-00013, 0.17185193972738E-00001, -.89046101493339E-00002, -.36208409412729E-00004
0.45293391760000E-00002, 0.14027415808126E+00001, 0.26184999031478E+00001, -.39762689590391E-00004, 0.13855198958800E+00001, 0.26274021236362E+00001, -.37978599060366E-00013, 0.17221684932648E-00001, -.89022204884141E-00002, -.39762689552413E-00004
0.45315948230000E-00002, 0.14287182995613E+00001, 0.26153090055389E+00001, -.37962004247442E-00004, 0.14114456655713E+00001, 0.26242169875541E+00001, -.36830735916971E-00013, 0.17272633990002E-00001, -.89079820152537E-00002, -.37962004210611E-00004
0.45338504700000E-00002, 0.14585316354241E+00001, 0.26264245238287E+00001, -.39210956217767E-00004, 0.14411709374268E+00001, 0.26353465210092E+00001, -.41188565146280E-00013, 0.17360697997227E-00001, -.89219971805145E-00002, -.39210956176578E-00004
0.45361061170000E-00002, 0.14642033635905E+00001, 0.26185640852111E+00001, -.36120334188485E-00004, 0.14467374898112E+00001, 0.26275130954877E+00001, -.47943043731238E-00013, 0.17465873779265E-00001, -.89490102766312E-00002, -.36120334140542E-00004
0.45383617640000E-00002, 0.14786937719468E+00001, 0.26423580773912E+00001, -.39464343341220E-00004, 0.14611301430840E+00001, 0.26513408793698E+00001, -.42944843116928E-00013, 0.17563628862855E-00001, -.89828019785915E-00002, -.39464343298275E-00004
0.45406174110000E-00002, 0.14885553300455E+00001, 0.26494136232821E+00001, -.49132051599740E-00004, 0.14709349999548E+00001, 0.26584300059195E+00001, -.43238877873219E-00013, 0.17620330090701E-00001, -.90163826374540E-00002, -.49132051556501E-00004
0.45428730580000E-00002, 0.14769585609007E+00001, 0.26308990737406E+00001, -.58617024518853E-00004, 0.14593098778562E+00001, 0.26399481866150E+00001, -.41435478183088E-00013, 0.17648683044460E-00001, -.90491128743964E-00002, -.58617024477417E-00004
0.45451287050000E-00002, 0.14345970422060E+00001, 0.26151810623154E+00001, -.63088492683271E-00004, 0.14169241865875E+00001, 0.26242690679720E+00001, -.37886570264656E-00013, 0.17672855618497E-00001, -.90880056565854E-00002, -.63088492645384E-00004
0.45473843520000E-00002, 0.14130993341135E+00001, 0.26474768540975E+00001, -.70409012970870E-00004, 0.13954249984021E+00001, 0.26566099883142E+00001, -.39552618773486E-00013, 0.17674335711412E-00001, -.91331342167175E-00002, -.70409012931317E-00004
0.45496399990000E-00002, 0.13901957025318E+00001, 0.26998977550973E+00001, -.75910064182898E-00004, 0.13725333665435E+00001, 0.27091017540712E+00001, -.36003121066174E-00013, 0.17662335988315E-00001, -.92039989739057E-00002, -.75910064146895E-00004
0.45518956460000E-00002, 0.13604835889995E+00001, 0.27010313508000E+00001, -.78087533146849E-00004, 0.13428285089000E+00001, 0.27102935326500E+00001, -.33096179100299E-00013, 0.17655080099535E-00001, -.92621818499778E-00002, -.78087533113753E-00004
0.45541512930000E-00002, 0.13537588210048E+00001, 0.26703915416100E+00001, -.83718502922772E-00004, 0.13360996853561E+00001, 0.26796898664061E+00001, -.37160836522050E-00013, 0.17659135648689E-00001, -.92983247961098E-00002, -.83718502885611E-00004
0.45564069400000E-00002, 0.13484821577337E+00001, 0.26554174110127E+00001, -.88167695172869E-00004, 0.13307994862452E+00001, 0.26647545771529E+00001, -.38753100191849E-00013, 0.17682671488537E-00001, -.93371661401806E-00002, -.88167695134116E-00004
0.45586625870000E-00002, 0.13427458996579E+00001, 0.26661708459514E+00001, -.92972017416564E-00004, 0.13250110560483E+00001, 0.26755219575471E+00001, -.40155851848409E-00013, 0.17734843609593E-00001, -.93511115956491E-00002, -.92972017376408E-00004
0.45609182340000E-00002, 0.13462341936656E+00001, 0.26553822420649E+00001, -.91907091630762E-00004, 0.13284622606898E+00001, 0.26647232636068E+00001, -.42408292174807E-00013, 0.17771932975819E-00001, -.93410215418880E-00002, -.91907091588354E-00004
0.45631738810000E-00002, 0.13492011585652E+00001, 0.26367714668686E+00001, -.90166637825267E-00004, 0.13314045693992E+00001, 0.26460923133624E+00001, -.44222284211134E-00013, 0.17796589165969E-00001, -.93208464937992E-00002, -.90166637781044E-00004
0.45654295280000E-00002, 0.13895888712405E+00001, 0.26396460902880E+00001, -.91092941243725E-00004, 0.13717699597404E+00001, 0.26489503045013E+00001, -.43220940624835E-00013, 0.17818911500144E-00001, -.93042142133527E-00002, -.91092941200504E-00004
0.45676851750000E-00002, 0.14529943199443E+00001, 0.26291081344636E+00001, -.90141162984741E-00004, 0.14351469147767E+00001, 0.26384149863809E+00001, -.40510436578593E-00013, 0.17847405167556E-00001, -.93068519172681E-00002, -.90141162944231E-00004
0.45699408220000E-00002, 0.15234667924901E+00001, 0.26283737750448E+00001, -.90790316667032E-00004, 0.15055850569359E+00001, 0.26376905988503E+00001, -.38365113561786E-00013, 0.17881735554254E-00001, -.93168238054899E-00002, -.90790316628667E-00004
0.45721964690000E-00002, 0.15958937871465E+00001, 0.26255823361038E+00001, -.92235288088056E-00004, 0.15779508288671E+00001, 0.26349116397830E+00001, -.38816767212195E-00013, 0.17942958279366E-00001, -.93293036791594E-00002, -.92235288049239E-00004
0.45744521160000E-00002, 0.16340794322162E+00001, 0.26616561497785E+00001, -.91978455104765E-00004, 0.16160899739832E+00001, 0.26710102174755E+00001, -.43186254986576E-00013, 0.17989458233003E-00001, -.93540676970128E-00002, -.91978455061579E-00004
0.45767077630000E-00002, 0.16180328713013E+00001, 0.27030257502615E+00001, -.92967827193497E-00004, 0.16000100935946E+00001, 0.27124012988609E+00001, -.44013673093827E-00013, 0.18022777706749E-00001, -.93755485993585E-00002, -.92967827149484E-00004
0.45767077630000E-00002, 0.16180328713013E+00001, 0.27030257502615E+00001, -.92967827193497E-00004, 0.16000100935946E+00001, 0.27124012988609E+00001, -.44013673093827E-00013, 0.18022777706749E-00001, -.93755485993585E-00002, -.92967827149484E-00004
0.45789634100000E-00002, 0.15579878816955E+00001, 0.27234295148380E+00001, -.94318320615623E-00004, 0.15399553155510E+00001, 0.27328424677565E+00001, -.44308024481473E-00013, 0.18032566144484E-00001, -.94129529184539E-00002, -.94318320571315E-00004
0.45812190570000E-00002, 0.14665407959284E+00001, 0.27229872677607E+00001, -.92177591362954E-00004, 0.14485517383504E+00001, 0.27324303463081E+00001, -.46272236894372E-00013, 0.17989057578015E-00001, -.94430785474767E-00002, -.92177591316682E-00004
0.45834747040000E-00002, 0.14536778837052E+00001, 0.27661948094943E+00001, -.87708519871732E-00004, 0.14357713008739E+00001, 0.27756355453014E+00001, -.38725737063015E-00013, 0.17906582831315E-00001, -.94407358071277E-00002, -.87708519833006E-00004
0.45857303510000E-00002, 0.14319408404322E+00001, 0.27897718334791E+00001, -.87517154118321E-00004, 0.14141264109907E+00001, 0.27992035486966E+00001, -.34974736684163E-00013, 0.17814429441471E-00001, -.94317152174828E-00002, -.87517154083346E-00004
0.45879859980000E-00002, 0.13713871850457E+00001, 0.27472830061660E+00001, -.88982242383644E-00004, 0.13536461426395E+00001, 0.27567183222555E+00001, -.37289433436615E-00013, 0.17741042406190E-00001, -.94353160895585E-00002, -.88982242346354E-00004
0.45902416450000E-00002, 0.13249452516405E+00001, 0.26777820259129E+00001, -.89677292532309E-00004, 0.13072655242097E+00001, 0.26872414452252E+00001, -.40666502292885E-00013, 0.17679727430785E-00001, -.94594193123347E-00002, -.89677292491643E-00004
0.45924972920000E-00002, 0.13161849040379E+00001, 0.26177724309524E+00001, -.91312921697436E-00004, 0.12985590941176E+00001, 0.26272390064817E+00001, -.44430121386170E-00013, 0.17625809920360E-00001, -.94665755293457E-00002, -.91312921653006E-00004
0.45947529390000E-00002, 0.13305033210712E+00001, 0.26432022948261E+00001, -.95092066261599E-00004, 0.13129274281262E+00001, 0.26526637524962E+00001, -.43731008889915E-00013, 0.17575892944941E-00001, -.94614576701232E-00002, -.95092066217868E-00004
0.45970085860000E-00002, 0.13844455225983E+00001, 0.27089385714390E+00001, -.98013962892306E-00004, 0.13668746652691E+00001, 0.27183971114349E+00001, -.36882477627750E-00013, 0.17570857329249E-00001, -.94585399958818E-00002, -.98013962855423E-00004
0.45992642330000E-00002, 0.14766822450448E+00001, 0.27767265792638E+00001, -.96255951874599E-00004, 0.14590604379098E+00001, 0.27861961063795E+00001, -.36054838732311E-00013, 0.17621807135040E-00001, -.94695271157238E-00002, -.96255951838544E-00004
0.46015198800000E-00002, 0.15294316524495E+00001, 0.27474954397851E+00001, -.87333668912139E-00004, 0.15117696466452E+00001, 0.27569785787210E+00001, -.39843064792882E-00013, 0.17662005804321E-00001, -.94831389359010E-00002, -.87333668872296E-00004
0.46037755270000E-00002, 0.15660904251470E+00001, 0.26926113841600E+00001, -.75789631877972E-00004, 0.15484079651117E+00001, 0.27020719233309E+00001, -.41638532108075E-00013, 0.17682460035292E-00001, -.94605391708925E-00002, -.75789631836333E-00004
0.46060311740000E-00002, 0.15441309184873E+00001, 0.26393503010664E+00001, -.65860613301289E-00004, 0.15264464409525E+00001, 0.26487757107577E+00001, -.43372087683585E-00013, 0.17684477534799E-00001, -.94254096912670E-00002, -.65860613257917E-00004
0.46082868210000E-00002, 0.14919320052746E+00001, 0.25985693364722E+00001, -.58536907170641E-00004, 0.14742547827866E+00001, 0.26079811280273E+00001, -.40171930455739E-00013, 0.17677222487988E-00001, -.94117915551115E-00002, -.58536907130469E-00004
0.46105424680000E-00002, 0.14407226354069E+00001, 0.25720550630810E+00001, -.52572084228908E-00004, 0.14230652416084E+00001, 0.25814715693502E+00001, -.35690383401007E-00013, 0.17657393798478E-00001, -.94165062692495E-00002, -.52572084193218E-00004
0.46127981150000E-00002, 0.13884352239570E+00001, 0.25681641592262E+00001, -.48753473460302E-00004, 0.13708080331421E+00001, 0.25775708263421E+00001, -.36139454995781E-00013, 0.17627190814965E-00001, -.94066671158867E-00002, -.48753473424163E-00004
0.46150537620000E-00002, 0.13528828911395E+00001, 0.25957518219349E+00001, -.47053075182340E-00004, 0.13352855269870E+00001, 0.26051337959282E+00001, -.41719587511218E-00013, 0.17597364152534E-00001, -.93819739933802E-00002, -.47053075140620E-00004
0.46173094090000E-00002, 0.13448511602789E+00001, 0.26812111979586E+00001, -.50628531138651E-00004, 0.13272969121072E+00001, 0.26905743362289E+00001, -.41631805808841E-00013, 0.17554248171708E-00001, -.93631382703124E-00002, -.50628531097019E-00004
0.46195650560000E-00002, 0.13696538097576E+00001, 0.28072342397101E+00001, -.57502344363602E-00004, 0.13521623585104E+00001, 0.28165822509785E+00001, -.42071041950450E-00013, 0.17491451247172E-00001, -.93480112684531E-00002, -.57502344321531E-00004
0.46218207030000E-00002, 0.14159517195107E+00001, 0.28687303744165E+00001, -.63178994334055E-00004, 0.13985157623337E+00001, 0.28780661789180E+00001, -.45015859908095E-00013, 0.17435957177017E-00001, -.93358045014421E-00002, -.63178994289039E-00004
0.46240763500000E-00002, 0.14541273565211E+00001, 0.28294134632584E+00001, -.65137476134596E-00004, 0.14367149827884E+00001, 0.28387497128385E+00001, -.40135993750808E-00013, 0.17412373732666E-00001, -.93362495801111E-00002, -.65137476094460E-00004
0.46263319970000E-00002, 0.14719106487862E+00001, 0.27738145485537E+00001, -.65235536126012E-00004, 0.14544971425810E+00001, 0.27831601661553E+00001, -.38914627603068E-00013, 0.17413506205152E-00001, -.93456176015472E-00002, -.65235536087098E-00004
0.46285876440000E-00002, 0.14903046781077E+00001, 0.27555671139124E+00001, -.61663887755010E-00004, 0.14728697992178E+00001, 0.27649173706146E+00001, -.42537310578889E-00013, 0.17434878889914E-00001, -.93502567021413E-00002, -.61663887712473E-00004
0.46308432910000E-00002, 0.14733552988624E+00001, 0.27075819740713E+00001, -.56525155996919E-00004, 0.14559062848286E+00001, 0.27169540044689E+00001, -.45425464872540E-00013, 0.17449014033789E-00001, -.93720303976681E-00002, -.56525155951494E-00004
0.46330989380000E-00002, 0.14369327405946E+00001, 0.26101624019406E+00001, -.51966770149551E-00004, 0.14195045818045E+00001, 0.26195563315507E+00001, -.45344456921098E-00013, 0.17428158790085E-00001, -.93939296101591E-00002, -.51966770104207E-00004
0.46353545850000E-00002, 0.13908725476841E+00001, 0.25576454981326E+00001, -.49494615459625E-00004, 0.13734958906483E+00001, 0.25670467685431E+00001, -.43459599029885E-00013, 0.17376657035885E-00001, -.94012704104595E-00002, -.49494615416165E-00004
0.46376102320000E-00002, 0.13576290187021E+00001, 0.25147232491231E+00001, -.49702779739898E-00004, 0.13402964213550E+00001, 0.25241208265062E+00001, -.43554909358787E-00013, 0.17332597347105E-00001, -.93975773830145E-00002, -.49702779696343E-00004
0.46398658790000E-00002, 0.13326654898028E+00001, 0.24748875711286E+00001, -.50354024169693E-00004, 0.13153420668391E+00001, 0.24842534086213E+00001, -.42470645601387E-00013, 0.17323422963694E-00001, -.93658374926235E-00002, -.50354024127223E-00004
0.46421215260000E-00002, 0.13187498226971E+00001, 0.24855106429573E+00001, -.54392782338113E-00004, 0.13014260266600E+00001, 0.24948411067286E+00001, -.38890443069168E-00013, 0.17323796037062E-00001, -.93304637713218E-00002, -.54392782299223E-00004
0.46421215260000E-00002, 0.13187498226971E+00001, 0.24855106429573E+00001, -.54392782338113E-00004, 0.13014260266600E+00001, 0.24948411067286E+00001, -.38890443069168E-00013, 0.17323796037062E-00001, -.93304637713218E-00002, -.54392782299223E-00004
0.46443771730000E-00002, 0.12997757182202E+00001, 0.25525564762723E+00001, -.60965131913834E-00004, 0.12824654086143E+00001, 0.25618478929590E+00001, -.41447514861659E-00013, 0.17310309605901E-00001, -.92914166867057E-00002, -.60965131872387E-00004
0.46466328200000E-00002, 0.12692329833049E+00001, 0.25983432664153E+00001, -.66017888069445E-00004, 0.12519405220383E+00001, 0.26076144203437E+00001, -.37213164784106E-00013, 0.17292461266602E-00001, -.92711539283829E-00002, -.66017888032232E-00004
0.46488884670000E-00002, 0.12757667019538E+00001, 0.26374225788141E+00001, -.71199972859184E-00004, 0.12585044718739E+00001, 0.26466613888196E+00001, -.35078397578193E-00013, 0.17262230079909E-00001, -.92388100055004E-00002, -.71199972824106E-00004
0.46511441140000E-00002, 0.13055052509861E+00001, 0.26930163624623E+00001, -.78819483692270E-00004, 0.12882670578807E+00001, 0.27022217915863E+00001, -.37119385806170E-00013, 0.17238193105438E-00001, -.92054291240006E-00002, -.78819483655150E-00004
0.46533997610000E-00002, 0.13214776294903E+00001, 0.26951366804152E+00001, -.88362794279908E-00004, 0.13042395146534E+00001, 0.27043149470237E+00001, -.35412265732395E-00013, 0.17238114836944E-00001, -.91782666084601E-00002, -.88362794244496E-00004
0.46556554080000E-00002, 0.13588375424892E+00001, 0.27049196107223E+00001, -.96443498533429E-00004, 0.13416001595611E+00001, 0.27140851502631E+00001, -.38333999169743E-00013, 0.17237382928039E-00001, -.91655395407646E-00002, -.96443498495095E-00004
0.46579110550000E-00002, 0.14009966866115E+00001, 0.27124437723842E+00001, -.99891846203574E-00004, 0.13837469908022E+00001, 0.27216165049657E+00001, -.38082234531910E-00013, 0.17249695809316E-00001, -.91727325814467E-00002, -.99891846165492E-00004
0.46601667020000E-00002, 0.14370448119655E+00001, 0.27177545717587E+00001, -.10131634764884E-00003, 0.14197729740024E+00001, 0.27269544759450E+00001, -.42917638400067E-00013, 0.17271837963059E-00001, -.91999041863266E-00002, -.10131634760592E-00003
0.46624223490000E-00002, 0.14856060941637E+00001, 0.27713027982528E+00001, -.10217848057003E-00003, 0.14683235858762E+00001, 0.27805212539198E+00001, -.40151005216877E-00013, 0.17282508287433E-00001, -.92184556669571E-00002, -.10217848052988E-00003
0.46646779960000E-00002, 0.15110437483269E+00001, 0.28404197840836E+00001, -.10300516513783E-00003, 0.14937606200961E+00001, 0.28496388311276E+00001, -.41731930084444E-00013, 0.17283128230791E-00001, -.92190470439474E-00002, -.10300516509610E-00003
0.46669336430000E-00002, 0.14545050022250E+00001, 0.28057069505653E+00001, -.10485389244151E-00003, 0.14372326011682E+00001, 0.28149013227711E+00001, -.43849546690067E-00013, 0.17272401056851E-00001, -.91943722058597E-00002, -.10485389239766E-00003
0.46691892900000E-00002, 0.13704991670405E+00001, 0.27281969818487E+00001, -.10661270292502E-00003, 0.13532420134835E+00001, 0.27373363535725E+00001, -.43917092398235E-00013, 0.17257153557007E-00001, -.91393717238334E-00002, -.10661270288110E-00003
0.46714449370000E-00002, 0.13241059580389E+00001, 0.26560015122373E+00001, -.10875865051964E-00003, 0.13068623178507E+00001, 0.26651029995124E+00001, -.43034649715136E-00013, 0.17243640188297E-00001, -.91014872750922E-00002, -.10875865047660E-00003
0.46737005840000E-00002, 0.13097459422169E+00001, 0.26160139628929E+00001, -.10982973149141E-00003, 0.12925040473570E+00001, 0.26250870788209E+00001, -.45245927397567E-00013, 0.17241894859822E-00001, -.90731159279365E-00002, -.10982973144616E-00003
0.46759562310000E-00002, 0.13275306534820E+00001, 0.26254457397366E+00001, -.10923125546761E-00003, 0.13103102935813E+00001, 0.26344944307684E+00001, -.47561326205651E-00013, 0.17220359900671E-00001, -.90486910318555E-00002, -.10923125542005E-00003
0.46782118780000E-00002, 0.13753528450977E+00001, 0.26598750423543E+00001, -.10827322113027E-00003, 0.13581700006297E+00001, 0.26688953254361E+00001, -.46128224567081E-00013, 0.17182844468010E-00001, -.90202830817624E-00002, -.10827322108415E-00003
0.46804675250000E-00002, 0.14162580529382E+00001, 0.26825558380780E+00001, -.10657527770039E-00003, 0.13990891572878E+00001, 0.26915576122374E+00001, -.45358942372711E-00013, 0.17168895650411E-00001, -.90017741594875E-00002, -.10657527765503E-00003
0.46827231720000E-00002, 0.14312089433472E+00001, 0.27021654255093E+00001, -.10503342914113E-00003, 0.14140421732485E+00001, 0.27111742991014E+00001, -.42127714238728E-00013, 0.17166770098719E-00001, -.90088735920164E-00002, -.10503342909901E-00003
0.46849788190000E-00002, 0.14504222281176E+00001, 0.27315856674732E+00001, -.10607408660119E-00003, 0.14332542551376E+00001, 0.27406058591654E+00001, -.40505828161601E-00013, 0.17167972979955E-00001, -.90201916922281E-00002, -.10607408656068E-00003
0.46872344660000E-00002, 0.14464308141297E+00001, 0.27450760622511E+00001, -.10570424615274E-00003, 0.14292460498451E+00001, 0.27540989222609E+00001, -.39263177360593E-00013, 0.17184764284635E-00001, -.90228600097838E-00002, -.10570424611347E-00003
0.46894901130000E-00002, 0.14131072654835E+00001, 0.27626154505999E+00001, -.10425191237406E-00003, 0.13958976287953E+00001, 0.27716567036985E+00001, -.34702584911211E-00013, 0.17209636688272E-00001, -.90412530985884E-00002, -.10425191233935E-00003
0.46917457600000E-00002, 0.13697688177730E+00001, 0.27473379173894E+00001, -.10526011171606E-00003, 0.13525674314476E+00001, 0.27564095594285E+00001, -.33192609656262E-00013, 0.17201386325389E-00001, -.90716420390268E-00002, -.10526011168286E-00003
0.46940014070000E-00002, 0.13313858927187E+00001, 0.27252005665567E+00001, -.10395050490493E-00003, 0.13142082662634E+00001, 0.27342843653683E+00001, -.39609221087724E-00013, 0.17177626455260E-00001, -.90837988116346E-00002, -.10395050486532E-00003
0.46962570540000E-00002, 0.12929186403624E+00001, 0.26992492858174E+00001, -.96578183025694E-00004, 0.12757507075140E+00001, 0.27083341721079E+00001, -.45629931925829E-00013, 0.17167932848354E-00001, -.90848862904791E-00002, -.96578182980064E-00004
0.46985127010000E-00002, 0.12729605924622E+00001, 0.26666080708518E+00001, -.89107580473314E-00004, 0.12557773389506E+00001, 0.26756540919211E+00001, -.46738069479420E-00013, 0.17183253511542E-00001, -.90460210692279E-00002, -.89107580426576E-00004
0.47007683480000E-00002, 0.12754223310210E+00001, 0.26217682648701E+00001, -.84754807089551E-00004, 0.12582065940739E+00001, 0.26307849146341E+00001, -.43791972153991E-00013, 0.17215736947065E-00001, -.90166497640340E-00002, -.84754807045759E-00004
0.47030239950000E-00002, 0.13041961512369E+00001, 0.26185021675494E+00001, -.81638772022098E-00004, 0.12869703473325E+00001, 0.26275069570799E+00001, -.45372009364932E-00013, 0.17225803904395E-00001, -.90047895304927E-00002, -.81638771976726E-00004
0.47052796420000E-00002, 0.13518901125422E+00001, 0.26600196866100E+00001, -.78992835186269E-00004, 0.13346775209380E+00001, 0.26690176884718E+00001, -.44099181116301E-00013, 0.17212591604124E-00001, -.89980018618526E-00002, -.78992835142169E-00004
0.47075352890000E-00002, 0.14126240739920E+00001, 0.26992134259264E+00001, -.77816308837724E-00004, 0.13954055609440E+00001, 0.27082123942329E+00001, -.39882356491502E-00013, 0.17218513048000E-00001, -.89989683064415E-00002, -.77816308797841E-00004
0.47075352890000E-00002, 0.14126240739920E+00001, 0.26992134259264E+00001, -.77816308837724E-00004, 0.13954055609440E+00001, 0.27082123942329E+00001, -.39882356491502E-00013, 0.17218513048000E-00001, -.89989683064415E-00002, -.77816308797841E-00004
0.47097909360000E-00002, 0.14790377559968E+00001, 0.27640461008705E+00001, -.77261092810969E-00004, 0.14617998228874E+00001, 0.27730387147660E+00001, -.39432931746275E-00013, 0.17237933109390E-00001, -.89926138955070E-00002, -.77261092771537E-00004
0.47120465830000E-00002, 0.15348365686430E+00001, 0.28541080241591E+00001, -.78660244115366E-00004, 0.15175941349709E+00001, 0.28630812270984E+00001, -.37768299471165E-00013, 0.17242433672049E-00001, -.89732029392980E-00002, -.78660244077598E-00004
0.47143022300000E-00002, 0.15575291446445E+00001, 0.29112918953605E+00001, -.82303937997254E-00004, 0.15403003805259E+00001, 0.29202768367570E+00001, -.35655200462564E-00013, 0.17228764118599E-00001, -.89849413964959E-00002, -.82303937961598E-00004
0.47165578770000E-00002, 0.15232201725552E+00001, 0.28961260325871E+00001, -.87921855657328E-00004, 0.15060059003601E+00001, 0.29051460268480E+00001, -.32552053516616E-00013, 0.17214272195170E-00001, -.90199942609011E-00002, -.87921855624776E-00004
0.47188135240000E-00002, 0.14630639596060E+00001, 0.28603091849064E+00001, -.94145240925925E-00004, 0.14458697655190E+00001, 0.28693507688112E+00001, -.36533277365315E-00013, 0.17194194087068E-00001, -.90415839047775E-00002, -.94145240889392E-00004
0.47210691710000E-00002, 0.13812949155509E+00001, 0.27894239798978E+00001, -.99239524038005E-00004, 0.13641284534391E+00001, 0.27984721877911E+00001, -.43059166244045E-00013, 0.17166462111889E-00001, -.90482078932907E-00002, -.99239523994946E-00004
0.47233248180000E-00002, 0.13216353253751E+00001, 0.27612093358037E+00001, -.10406274555755E-00003, 0.13045044087724E+00001, 0.27702343691221E+00001, -.48227302205160E-00013, 0.17130916602748E-00001, -.90250333184020E-00002, -.10406274550932E-00003
0.47255804650000E-00002, 0.12893740955459E+00001, 0.27397867172434E+00001, -.10717752333930E-00003, 0.12722554084925E+00001, 0.27487907743251E+00001, -.43327766623921E-00013, 0.17118687053435E-00001, -.90040570816757E-00002, -.10717752329597E-00003
0.47278361120000E-00002, 0.12648997950163E+00001, 0.26954674684728E+00001, -.10849697916385E-00003, 0.12477710146846E+00001, 0.27044662331169E+00001, -.44898140528167E-00013, 0.17128780331670E-00001, -.89987646440888E-00002, -.10849697911895E-00003
0.47300917590000E-00002, 0.12472623247693E+00001, 0.26271915770644E+00001, -.10835529186729E-00003, 0.12301167084403E+00001, 0.26361790914598E+00001, -.42181266578044E-00013, 0.17145616329009E-00001, -.89875143954194E-00002, -.10835529182511E-00003
0.47323474060000E-00002, 0.12700779290147E+00001, 0.25831548487522E+00001, -.10940239280414E-00003, 0.12529258149257E+00001, 0.25921262631628E+00001, -.40807129192910E-00013, 0.17152114088979E-00001, -.89714144105693E-00002, -.10940239276333E-00003
0.47346030530000E-00002, 0.13214040450317E+00001, 0.25733265552662E+00001, -.11057228751274E-00003, 0.13042418757130E+00001, 0.25822910694775E+00001, -.41308706628122E-00013, 0.17162169318694E-00001, -.89645142113045E-00002, -.11057228747143E-00003
0.47368587000000E-00002, 0.13603178397655E+00001, 0.26179952842534E+00001, -.11178907098186E-00003, 0.13431351887400E+00001, 0.26269589986475E+00001, -.45669433020259E-00013, 0.17182651025500E-00001, -.89637143941589E-00002, -.11178907093619E-00003
0.47391143470000E-00002, 0.14085752827196E+00001, 0.27089577349310E+00001, -.11484300357084E-00003, 0.13913645590464E+00001, 0.27179292691181E+00001, -.42329486813911E-00013, 0.17210723673186E-00001, -.89715341870782E-00002, -.11484300352851E-00003
0.47413699940000E-00002, 0.14372682260571E+00001, 0.28028798021848E+00001, -.11857738950014E-00003, 0.14200240882996E+00001, 0.28118736888987E+00001, -.45886064958093E-00013, 0.17244137757522E-00001, -.89938867139095E-00002, -.11857738945426E-00003
0.47436256410000E-00002, 0.14649925494379E+00001, 0.28535314572941E+00001, -.12091291139223E-00003, 0.14477264106705E+00001, 0.28625410375904E+00001, -.45002065820446E-00013, 0.17266138767366E-00001, -.90095802963504E-00002, -.12091291134723E-00003
0.47458812880000E-00002, 0.14684640016391E+00001, 0.28374234071462E+00001, -.12066612220968E-00003, 0.14511990077336E+00001, 0.28464542552955E+00001, -.49159622451139E-00013, 0.17264993905462E-00001, -.90308481493089E-00002, -.12066612216052E-00003
0.47481369350000E-00002, 0.14267113346730E+00001, 0.27675671339686E+00001, -.11746718980920E-00003, 0.14094777874984E+00001, 0.27766316456790E+00001, -.49894249561443E-00013, 0.17233547174573E-00001, -.90645117104322E-00002, -.11746718975930E-00003
0.47503925820000E-00002, 0.13873835178505E+00001, 0.26772586022018E+00001, -.11187284629732E-00003, 0.13701779939791E+00001, 0.26863519153523E+00001, -.43797080621150E-00013, 0.17205523871413E-00001, -.90933131504794E-00002, -.11187284625352E-00003
0.47526482290000E-00002, 0.13739299547814E+00001, 0.25944371822248E+00001, -.10679876449400E-00003, 0.13567526530378E+00001, 0.26035602574874E+00001, -.38541998841548E-00013, 0.17177301743638E-00001, -.91230752625600E-00002, -.10679876445546E-00003
0.47549038760000E-00002, 0.13952457599857E+00001, 0.25672847780779E+00001, -.10315044698612E-00003, 0.13781166863469E+00001, 0.25764311025913E+00001, -.39214917611962E-00013, 0.17129073638792E-00001, -.91463245134707E-00002, -.10315044694691E-00003
0.47571595230000E-00002, 0.13987833432057E+00001, 0.26141042649524E+00001, -.10204438492020E-00003, 0.13816889505193E+00001, 0.26232547206552E+00001, -.39330668627492E-00013, 0.17094392686366E-00001, -.91504557028263E-00002, -.10204438488087E-00003
0.47594151700000E-00002, 0.13997315357624E+00001, 0.26843392680971E+00001, -.10014939662383E-00003, 0.13826525051433E+00001, 0.26934951518110E+00001, -.36826720487331E-00013, 0.17079030619060E-00001, -.91558837138880E-00002, -.10014939658700E-00003
0.47616708170000E-00002, 0.14156343824404E+00001, 0.27191494629472E+00001, -.97227739442048E-00004, 0.13985560995714E+00001, 0.27283190712007E+00001, -.37855351476848E-00013, 0.17078282868932E-00001, -.91696082535714E-00002, -.97227739404193E-00004
0.47639264640000E-00002, 0.13762470931275E+00001, 0.26830441469789E+00001, -.92443154184353E-00004, 0.13591668213906E+00001, 0.26922300296771E+00001, -.41030606449458E-00013, 0.17080271736928E-00001, -.91858826982487E-00002, -.92443154143323E-00004
0.47661821110000E-00002, 0.13329827164266E+00001, 0.26630968813492E+00001, -.87801430391699E-00004, 0.13159007191057E+00001, 0.26722772036514E+00001, -.35847813730097E-00013, 0.17081997320891E-00001, -.91803223021904E-00002, -.87801430355851E-00004
0.47684377580000E-00002, 0.13162159060898E+00001, 0.26820800903137E+00001, -.83894930970821E-00004, 0.12991447628687E+00001, 0.26912461450242E+00001, -.41611821626302E-00013, 0.17071143221135E-00001, -.91660547105872E-00002, -.83894930929209E-00004
0.47706934050000E-00002, 0.13372197683397E+00001, 0.26467651008589E+00001, -.79966715043917E-00004, 0.13201553892900E+00001, 0.26559199948240E+00001, -.39273992064640E-00013, 0.17064379049712E-00001, -.91548939650972E-00002, -.79966715004643E-00004
0.47729490520000E-00002, 0.13425234137748E+00001, 0.26057675488940E+00001, -.74720415862173E-00004, 0.13254316577734E+00001, 0.26149113864064E+00001, -.39766111330327E-00013, 0.17091756001385E-00001, -.91438375124230E-00002, -.74720415822407E-00004
0.47729490520000E-00002, 0.13425234137748E+00001, 0.26057675488940E+00001, -.74720415862173E-00004, 0.13254316577734E+00001, 0.26149113864064E+00001, -.39766111330327E-00013, 0.17091756001385E-00001, -.91438375124230E-00002, -.74720415822407E-00004
0.47752046990000E-00002, 0.13559025049268E+00001, 0.26169906323706E+00001, -.66657800387165E-00004, 0.13387882303338E+00001, 0.26261306137279E+00001, -.44592927068098E-00013, 0.17114274592989E-00001, -.91399813572972E-00002, -.66657800342572E-00004
0.47774603460000E-00002, 0.13555635873695E+00001, 0.26476593929070E+00001, -.60282492060103E-00004, 0.13384241106878E+00001, 0.26568084095278E+00001, -.47504558044196E-00013, 0.17139476681754E-00001, -.91490166208472E-00002, -.60282492012598E-00004
0.47797159930000E-00002, 0.13736724795656E+00001, 0.26816340383074E+00001, -.56017112435317E-00004, 0.13565173683301E+00001, 0.26908028546438E+00001, -.47158408249321E-00013, 0.17155111235545E-00001, -.91688163363980E-00002, -.56017112388158E-00004
0.47819716400000E-00002, 0.14009938434916E+00001, 0.27334558263104E+00001, -.52758301169370E-00004, 0.13838253116055E+00001, 0.27426573025281E+00001, -.45923821263646E-00013, 0.17168531886045E-00001, -.92014762176409E-00002, -.52758301123446E-00004
0.47842272870000E-00002, 0.14114963519004E+00001, 0.27192564794502E+00001, -.47785786742667E-00004, 0.13943212473866E+00001, 0.27285001745625E+00001, -.42041496604108E-00013, 0.17175104513837E-00001, -.92436951122749E-00002, -.47785786700626E-00004
0.47864829340000E-00002, 0.13972588304160E+00001, 0.26624467504739E+00001, -.44516199961462E-00004, 0.13800916822447E+00001, 0.26717153000713E+00001, -.38867783832321E-00013, 0.17167148171300E-00001, -.92685495973822E-00002, -.44516199922594E-00004
0.47887385810000E-00002, 0.13914124247291E+00001, 0.26457089009518E+00001, -.41325824060099E-00004, 0.13742605750293E+00001, 0.26549865412870E+00001, -.33247060719530E-00013, 0.17151849699801E-00001, -.92776403351608E-00002, -.41325824026852E-00004
0.47909942280000E-00002, 0.14084176668638E+00001, 0.26692324311860E+00001, -.37867535945967E-00004, 0.13913071131531E+00001, 0.26785045773375E+00001, -.32562523257469E-00013, 0.17110553710722E-00001, -.92721461514831E-00002, -.37867535913404E-00004
0.47932498750000E-00002, 0.14081422541214E+00001, 0.26739150952903E+00001, -.35948243767811E-00004, 0.13910699495926E+00001, 0.26831807445832E+00001, -.36873986592459E-00013, 0.17072304528745E-00001, -.92656492929090E-00002, -.35948243730937E-00004
0.47955055220000E-00002, 0.13824816333134E+00001, 0.26354324703405E+00001, -.34055912203049E-00004, 0.13654118483180E+00001, 0.26446972443858E+00001, -.43392486186814E-00013, 0.17069784995400E-00001, -.92647740452472E-00002, -.34055912159656E-00004
0.47977611690000E-00002, 0.13682233251606E+00001, 0.25886117212601E+00001, -.32811728908631E-00004, 0.13511256569467E+00001, 0.25978817395286E+00001, -.48012868011407E-00013, 0.17097668213920E-00001, -.92700182685055E-00002, -.32811728860618E-00004
0.48000168160000E-00002, 0.13776982430469E+00001, 0.25593015186820E+00001, -.30464098801709E-00004, 0.13605773660609E+00001, 0.25685769753886E+00001, -.48472252608167E-00013, 0.17120876986045E-00001, -.92754567066240E-00002, -.30464098753237E-00004
0.48022724630000E-00002, 0.13902898969773E+00001, 0.25657915181370E+00001, -.28952365720193E-00004, 0.13731596565451E+00001, 0.25750789492350E+00001, -.48908570127579E-00013, 0.17130240432160E-00001, -.92874310979828E-00002, -.28952365671284E-00004
0.48045281100000E-00002, 0.13976788431430E+00001, 0.25888654611062E+00001, -.30650070464698E-00004, 0.13805430371940E+00001, 0.25981788876412E+00001, -.46758586271929E-00013, 0.17135805949021E-00001, -.93134265349901E-00002, -.30650070417939E-00004
0.48067837570000E-00002, 0.13910708687370E+00001, 0.26207727938657E+00001, -.31849625215829E-00004, 0.13739394598746E+00001, 0.26301155954496E+00001, -.42934761854707E-00013, 0.17131408862425E-00001, -.93428015838766E-00002, -.31849625172894E-00004
0.48090394040000E-00002, 0.13938918661320E+00001, 0.26540146644825E+00001, -.34400779895727E-00004, 0.13767633669701E+00001, 0.26633714681746E+00001, -.38573945220934E-00013, 0.17128499161879E-00001, -.93568036921621E-00002, -.34400779857153E-00004
0.48112950510000E-00002, 0.13825803994226E+00001, 0.26477410440896E+00001, -.36996503514948E-00004, 0.13654479356371E+00001, 0.26570986631033E+00001, -.32865580431798E-00013, 0.17132463785478E-00001, -.93576190137214E-00002, -.36996503482082E-00004
0.48135506980000E-00002, 0.13868886155801E+00001, 0.26390133169399E+00001, -.38013322269339E-00004, 0.13697420076929E+00001, 0.26483606197716E+00001, -.36338206377796E-00013, 0.17146607887247E-00001, -.93473028316597E-00002, -.38013322233001E-00004
0.48158063450000E-00002, 0.13902320975607E+00001, 0.26428725351708E+00001, -.40150197889790E-00004, 0.13730693634350E+00001, 0.26521988077808E+00001, -.40477695518985E-00013, 0.17162734125718E-00001, -.93262726099187E-00002, -.40150197849313E-00004
0.48180619920000E-00002, 0.13774192260252E+00001, 0.26332350865104E+00001, -.43409093081503E-00004, 0.13602508784280E+00001, 0.26425589845222E+00001, -.41734131328209E-00013, 0.17168347597203E-00001, -.93238980117901E-00002, -.43409093039769E-00004
0.48203176390000E-00002, 0.13543660585420E+00001, 0.25995122918637E+00001, -.47452615838047E-00004, 0.13371956902946E+00001, 0.26088403464269E+00001, -.41082523480234E-00013, 0.17170368247440E-00001, -.93280545631928E-00002, -.47452615796964E-00004
0.48225732860000E-00002, 0.13662999820401E+00001, 0.25974593845697E+00001, -.49516254115496E-00004, 0.13491416872145E+00001, 0.26068049473892E+00001, -.32752728217196E-00013, 0.17158294825680E-00001, -.93455628194831E-00002, -.49516254082743E-00004
0.48248289330000E-00002, 0.13884046414340E+00001, 0.26448174988325E+00001, -.49090796350511E-00004, 0.13712766561664E+00001, 0.26541877008256E+00001, -.38223661986915E-00013, 0.17127985267577E-00001, -.93702019930602E-00002, -.49090796312287E-00004
0.48270845800000E-00002, 0.14098021488293E+00001, 0.26782222278920E+00001, -.45296095772573E-00004, 0.13926963863626E+00001, 0.26876094655453E+00001, -.46339391256398E-00013, 0.17105762466675E-00001, -.93872376532530E-00002, -.45296095726233E-00004
0.48293402270000E-00002, 0.14361819369559E+00001, 0.26796251979291E+00001, -.39788404956002E-00004, 0.14190785660179E+00001, 0.26890429575572E+00001, -.43273927606207E-00013, 0.17103370938041E-00001, -.94177596281529E-00002, -.39788404912728E-00004
0.48315958740000E-00002, 0.14493977241233E+00001, 0.26578854665949E+00001, -.34478590215007E-00004, 0.14322888290645E+00001, 0.26673370450468E+00001, -.44647722917538E-00013, 0.17108895058806E-00001, -.94515784518976E-00002, -.34478590170359E-00004
0.48338515210000E-00002, 0.14389304023597E+00001, 0.26404636857831E+00001, -.31130552900877E-00004, 0.14218100111243E+00001, 0.26499377479937E+00001, -.42877531741347E-00013, 0.17120391235337E-00001, -.94740622106044E-00002, -.31130552857999E-00004
0.48361071680000E-00002, 0.14292413702770E+00001, 0.26187404690428E+00001, -.29873925984503E-00004, 0.14120997162672E+00001, 0.26282293567435E+00001, -.44214050585468E-00013, 0.17141654009810E-00001, -.94888877007335E-00002, -.29873925940289E-00004
0.48383628150000E-00002, 0.14228810587049E+00001, 0.26054810044715E+00001, -.28910237719455E-00004, 0.14057437462151E+00001, 0.26149933361454E+00001, -.39306845160516E-00013, 0.17137312489786E-00001, -.95123316739756E-00002, -.28910237680149E-00004
0.48383628150000E-00002, 0.14228810587049E+00001, 0.26054810044715E+00001, -.28910237719455E-00004, 0.14057437462151E+00001, 0.26149933361454E+00001, -.39306845160516E-00013, 0.17137312489786E-00001, -.95123316739756E-00002, -.28910237680149E-00004
0.48406184620000E-00002, 0.14318168132120E+00001, 0.26026187930365E+00001, -.28753090524873E-00004, 0.14147017905571E+00001, 0.26121486840139E+00001, -.42480848411624E-00013, 0.17115022654906E-00001, -.95298909773580E-00002, -.28753090482392E-00004
0.48428741090000E-00002, 0.14556730108064E+00001, 0.26341336352634E+00001, -.28299144470786E-00004, 0.14385702036814E+00001, 0.26436671044164E+00001, -.42070266387420E-00013, 0.17102807125028E-00001, -.95334691529532E-00002, -.28299144428716E-00004
0.48451297560000E-00002, 0.14604392810159E+00001, 0.26623370348197E+00001, -.26908055009537E-00004, 0.14433290449303E+00001, 0.26718720544544E+00001, -.32900679240673E-00013, 0.17110236085563E-00001, -.95350196346890E-00002, -.26908054976636E-00004
0.48473854030000E-00002, 0.14709127072710E+00001, 0.26942721102080E+00001, -.24985038537764E-00004, 0.14537803917634E+00001, 0.27037997254641E+00001, -.32363921380685E-00013, 0.17132315507584E-00001, -.95276152560536E-00002, -.24985038505400E-00004
0.48496410500000E-00002, 0.14590678544578E+00001, 0.27289773927439E+00001, -.22914671417782E-00004, 0.14419095094895E+00001, 0.27385195926267E+00001, -.33453096575858E-00013, 0.17158344968294E-00001, -.95421998827936E-00002, -.22914671384329E-00004
0.48518966970000E-00002, 0.14274565141379E+00001, 0.27293730509378E+00001, -.23714594563353E-00004, 0.14102675382280E+00001, 0.27389465279539E+00001, -.37155558269947E-00013, 0.17188975909939E-00001, -.95734770160850E-00002, -.23714594526197E-00004
0.48541523440000E-00002, 0.14028582039094E+00001, 0.26947534555635E+00001, -.23397534135500E-00004, 0.13856349150251E+00001, 0.27043444083921E+00001, -.40621159470971E-00013, 0.17223288884304E-00001, -.95909528286228E-00002, -.23397534094879E-00004
0.48564079910000E-00002, 0.13740266402032E+00001, 0.26563941422342E+00001, -.20228129487685E-00004, 0.13567884179634E+00001, 0.26659994002936E+00001, -.45371703417809E-00013, 0.17238222239777E-00001, -.96052580594320E-00002, -.20228129442313E-00004
0.48586636380000E-00002, 0.13328689240038E+00001, 0.26241189013071E+00001, -.16030044080057E-00004, 0.13156645489981E+00001, 0.26337106299972E+00001, -.47223974915773E-00013, 0.17204375005742E-00001, -.95917286900931E-00002, -.16030044032833E-00004
0.48609192850000E-00002, 0.13049006354473E+00001, 0.25978864771218E+00001, -.12241003735967E-00004, 0.12877671114029E+00001, 0.26074199633511E+00001, -.48831645818369E-00013, 0.17133524044484E-00001, -.95334862292720E-00002, -.12241003687136E-00004
0.48631749320000E-00002, 0.12860814893140E+00001, 0.25509675919616E+00001, -.10595324545637E-00004, 0.12690186808195E+00001, 0.25604338290836E+00001, -.52828232582769E-00013, 0.17062808494444E-00001, -.94662371220154E-00002, -.10595324492809E-00004
0.48654305790000E-00002, 0.13011030717393E+00001, 0.25232630201737E+00001, -.12080987273606E-00004, 0.12840855311229E+00001, 0.25326966718993E+00001, -.51346161769263E-00013, 0.17017540616456E-00001, -.94336517255226E-00002, -.12080987222260E-00004
0.48676862260000E-00002, 0.13533558161565E+00001, 0.25318739876698E+00001, -.12759475869732E-00004, 0.13363612968897E+00001, 0.25413191903029E+00001, -.48367239021627E-00013, 0.16994519266775E-00001, -.94452026331081E-00002, -.12759475821365E-00004
0.48699418730000E-00002, 0.14104902625399E+00001, 0.25593811165205E+00001, -.13777552145288E-00004, 0.13934947835016E+00001, 0.25688795451341E+00001, -.42414661980946E-00013, 0.16995479038279E-00001, -.94984286135456E-00002, -.13777552102874E-00004
0.48721975200000E-00002, 0.14634187574489E+00001, 0.25908401505025E+00001, -.14905740713353E-00004, 0.14464073808564E+00001, 0.26004136731688E+00001, -.42965226285335E-00013, 0.17011376592549E-00001, -.95735226663583E-00002, -.14905740670388E-00004
0.48744531670000E-00002, 0.15085305769923E+00001, 0.26356409805725E+00001, -.14300373443884E-00004, 0.14915024652727E+00001, 0.26452771343389E+00001, -.39001425248019E-00013, 0.17028111719534E-00001, -.96361537664235E-00002, -.14300373404882E-00004
0.48767088140000E-00002, 0.15189597239739E+00001, 0.26652825253295E+00001, -.12706163590616E-00004, 0.15019116574166E+00001, 0.26749682673829E+00001, -.38966483255927E-00013, 0.17048066557275E-00001, -.96857420534443E-00002, -.12706163551650E-00004
0.48789644610000E-00002, 0.14895289697185E+00001, 0.26647785245612E+00001, -.10901082542812E-00004, 0.14724620257660E+00001, 0.26744681797497E+00001, -.33356833089982E-00013, 0.17066943952448E-00001, -.96896551884922E-00002, -.10901082509455E-00004
0.48812201080000E-00002, 0.14463985928640E+00001, 0.26499357392284E+00001, -.80785177652405E-00005, 0.14293168887239E+00001, 0.26595919446845E+00001, -.35704333617806E-00013, 0.17081704140163E-00001, -.96562054561102E-00002, -.80785177295361E-00005
0.48834757550000E-00002, 0.14030284467428E+00001, 0.26241074843420E+00001, -.47609568718232E-00005, 0.13859362232322E+00001, 0.26337249536977E+00001, -.36933974855065E-00013, 0.17092223510641E-00001, -.96174693557368E-00002, -.47609568348893E-00005
0.48857314020000E-00002, 0.13709258507194E+00001, 0.26208848359621E+00001, -.43586981270504E-00005, 0.13538489764009E+00001, 0.26304672853486E+00001, -.38874709540231E-00013, 0.17076874318500E-00001, -.95824493865087E-00002, -.43586980881756E-00005
0.48879870490000E-00002, 0.13341653656568E+00001, 0.25685537072262E+00001, -.52598376777430E-00005, 0.13171205951344E+00001, 0.25781019984326E+00001, -.36538473646092E-00013, 0.17044770522457E-00001, -.95482912063803E-00002, -.52598376412045E-00005
0.48902426960000E-00002, 0.13224928572159E+00001, 0.25340979085619E+00001, -.80945293802228E-00005, 0.13054745235718E+00001, 0.25436464722452E+00001, -.40652332506479E-00013, 0.17018333644122E-00001, -.95485636833330E-00002, -.80945293395705E-00005
0.48924983430000E-00002, 0.13229276511516E+00001, 0.25216329662872E+00001, -.11071525125835E-00004, 0.13059146630573E+00001, 0.25312160470257E+00001, -.39283205413261E-00013, 0.17012988094323E-00001, -.95830807384700E-00002, -.11071525086552E-00004
0.48947539900000E-00002, 0.13520118043559E+00001, 0.25298391029991E+00001, -.14581262840912E-00004, 0.13350009432735E+00001, 0.25394567575756E+00001, -.40214104297816E-00013, 0.17010861082400E-00001, -.96176545764951E-00002, -.14581262800698E-00004
0.48947539900000E-00002, 0.13520118043559E+00001, 0.25298391029991E+00001, -.14581262840912E-00004, 0.13350009432735E+00001, 0.25394567575756E+00001, -.40214104297816E-00013, 0.17010861082400E-00001, -.96176545764951E-00002, -.14581262800698E-00004
0.48970096370000E-00002, 0.14290877059092E+00001, 0.25708025373365E+00001, -.18782636453662E-00004, 0.14120743732059E+00001, 0.25804430377129E+00001, -.40522902976134E-00013, 0.17013332703238E-00001, -.96405003764056E-00002, -.18782636413139E-00004
0.48992652840000E-00002, 0.15258189355570E+00001, 0.25988477067924E+00001, -.19586991502404E-00004, 0.15087912678977E+00001, 0.26084960829124E+00001, -.47238247107223E-00013, 0.17027667659329E-00001, -.96483761199186E-00002, -.19586991455166E-00004
0.49015209310000E-00002, 0.15582593030339E+00001, 0.26388497223137E+00001, -.20141267823126E-00004, 0.15411933586569E+00001, 0.26485131926882E+00001, -.44214447972901E-00013, 0.17065944377019E-00001, -.96634703744681E-00002, -.20141267778912E-00004
0.49037765780000E-00002, 0.15296706177479E+00001, 0.26731245860499E+00001, -.21217273898274E-00004, 0.15125697860081E+00001, 0.26828134349278E+00001, -.39674637309683E-00013, 0.17100831739735E-00001, -.96888488779675E-00002, -.21217273858599E-00004
0.49060322250000E-00002, 0.14731042805434E+00001, 0.26907363756000E+00001, -.22203644848372E-00004, 0.14559909958298E+00001, 0.27004357806267E+00001, -.38066660138529E-00013, 0.17113284713641E-00001, -.96994050267271E-00002, -.22203644810305E-00004
0.49082878720000E-00002, 0.13779023176424E+00001, 0.26699496538474E+00001, -.25195125100100E-00004, 0.13608070159239E+00001, 0.26796421247471E+00001, -.40049322811703E-00013, 0.17095301718539E-00001, -.96924708996855E-00002, -.25195125060051E-00004
0.49105435190000E-00002, 0.13352454295194E+00001, 0.26433813731136E+00001, -.30371629476923E-00004, 0.13182005946980E+00001, 0.26530601888028E+00001, -.41723587605584E-00013, 0.17044834821433E-00001, -.96788156891886E-00002, -.30371629435199E-00004
0.49127991660000E-00002, 0.13306986787843E+00001, 0.25880741059355E+00001, -.34644584113507E-00004, 0.13137082756612E+00001, 0.25977648670285E+00001, -.47572109903059E-00013, 0.16990403123117E-00001, -.96907610930524E-00002, -.34644584065935E-00004
0.49150548130000E-00002, 0.13728528129487E+00001, 0.25614486939765E+00001, -.38729764489848E-00004, 0.13558961295839E+00001, 0.25711440084290E+00001, -.44991472332671E-00013, 0.16956683364822E-00001, -.96953144525503E-00002, -.38729764444857E-00004
0.49173104600000E-00002, 0.14218882190845E+00001, 0.25264955861114E+00001, -.43278046289453E-00004, 0.14049396021897E+00001, 0.25362050211171E+00001, -.46036770417970E-00013, 0.16948616894774E-00001, -.97094350057737E-00002, -.43278046243416E-00004
0.49195661070000E-00002, 0.14377124771455E+00001, 0.25044648873616E+00001, -.47180674582402E-00004, 0.14207548652454E+00001, 0.25141877968223E+00001, -.46563081325979E-00013, 0.16957611900146E-00001, -.97229094606147E-00002, -.47180674535839E-00004
0.49218217540000E-00002, 0.14287963129519E+00001, 0.25315659565647E+00001, -.48473254132393E-00004, 0.14118220294864E+00001, 0.25413068902595E+00001, -.43167308188552E-00013, 0.16974283465527E-00001, -.97409336948174E-00002, -.48473254089226E-00004
0.49240774010000E-00002, 0.14309443471354E+00001, 0.25882836103393E+00001, -.49112385176090E-00004, 0.14139556966182E+00001, 0.25980457795624E+00001, -.38959946183814E-00013, 0.16988650517289E-00001, -.97621692231356E-00002, -.49112385137130E-00004
0.49263330480000E-00002, 0.14347952686991E+00001, 0.26158550568228E+00001, -.50864523087307E-00004, 0.14178111536926E+00001, 0.26256007449682E+00001, -.36184900696933E-00013, 0.16984115006456E-00001, -.97456881453071E-00002, -.50864523051122E-00004
0.49285886950000E-00002, 0.14573557443210E+00001, 0.26383905033002E+00001, -.55142921884986E-00004, 0.14403923845156E+00001, 0.26480896582225E+00001, -.39554854296945E-00013, 0.16963359805384E-00001, -.96991549222933E-00002, -.55142921845431E-00004
0.49308443420000E-00002, 0.14680441777369E+00001, 0.26473719070228E+00001, -.60208084684000E-00004, 0.14511008933743E+00001, 0.26570313455768E+00001, -.41505803452659E-00013, 0.16943284362522E-00001, -.96594385539679E-00002, -.60208084642494E-00004
0.49330999890000E-00002, 0.14433630692434E+00001, 0.26512477522425E+00001, -.62643138603111E-00004, 0.14264324219085E+00001, 0.26608759415945E+00001, -.42494845738538E-00013, 0.16930647334906E-00001, -.96281893520110E-00002, -.62643138560616E-00004
0.49353556360000E-00002, 0.14080876633838E+00001, 0.26199061826472E+00001, -.63092735145409E-00004, 0.13911761250993E+00001, 0.26294957253771E+00001, -.45459105393812E-00013, 0.16911538284441E-00001, -.95895427299222E-00002, -.63092735099950E-00004
0.49376112830000E-00002, 0.13866176510831E+00001, 0.25560061000181E+00001, -.62344509791979E-00004, 0.13696905414659E+00001, 0.25655693670587E+00001, -.44663833389020E-00013, 0.16927109617205E-00001, -.95632670405771E-00002, -.62344509747315E-00004
0.49398669300000E-00002, 0.13746549632509E+00001, 0.24921487763355E+00001, -.60993283847165E-00004, 0.13576899782763E+00001, 0.25017178099125E+00001, -.38807671242844E-00013, 0.16964984974625E-00001, -.95690335770410E-00002, -.60993283808358E-00004
0.49421225770000E-00002, 0.14028917756750E+00001, 0.25064106247679E+00001, -.61069373542903E-00004, 0.13859027536384E+00001, 0.25160152230948E+00001, -.39487319512091E-00013, 0.16989022036534E-00001, -.96045983268618E-00002, -.61069373503416E-00004
0.49443782240000E-00002, 0.14326796965217E+00001, 0.25745128937129E+00001, -.59150282940062E-00004, 0.14157049002965E+00001, 0.25841594923460E+00001, -.40147786522848E-00013, 0.16974796225170E-00001, -.96465986330407E-00002, -.59150282899914E-00004
0.49466338710000E-00002, 0.14463249530406E+00001, 0.26345961510198E+00001, -.55732987248498E-00004, 0.14293776159345E+00001, 0.26442668785204E+00001, -.37681055314673E-00013, 0.16947337106117E-00001, -.96707275006087E-00002, -.55732987210817E-00004
0.49488895180000E-00002, 0.14326004530540E+00001, 0.26656812796446E+00001, -.55204038503919E-00004, 0.14156725612586E+00001, 0.26753562636047E+00001, -.38827171076538E-00013, 0.16927891795429E-00001, -.96749839600834E-00002, -.55204038465092E-00004
0.49511451650000E-00002, 0.14183479723871E+00001, 0.26688465592890E+00001, -.55158498944262E-00004, 0.14014266151185E+00001, 0.26785164726438E+00001, -.38133618538492E-00013, 0.16921357268637E-00001, -.96699133547772E-00002, -.55158498906128E-00004
0.49534008120000E-00002, 0.14417145344101E+00001, 0.26469613089501E+00001, -.57361362378317E-00004, 0.14247834395691E+00001, 0.26566215150302E+00001, -.40756982018862E-00013, 0.16931094841033E-00001, -.96602060800397E-00002, -.57361362337560E-00004
0.49534008120000E-00002, 0.14417145344101E+00001, 0.26469613089501E+00001, -.57361362378317E-00004, 0.14247834395691E+00001, 0.26566215150302E+00001, -.40756982018862E-00013, 0.16931094841033E-00001, -.96602060800397E-00002, -.57361362337560E-00004
0.49556564590000E-00002, 0.14809936008108E+00001, 0.26073805597528E+00001, -.58007107367251E-00004, 0.14640306342357E+00001, 0.26170305235484E+00001, -.42488861504961E-00013, 0.16962966575080E-00001, -.96499637956191E-00002, -.58007107324762E-00004
0.49579121060000E-00002, 0.15108277754100E+00001, 0.25830613157739E+00001, -.55047034241400E-00004, 0.14938265754144E+00001, 0.25927283700251E+00001, -.45225585345238E-00013, 0.17001199995563E-00001, -.96670542511512E-00002, -.55047034196174E-00004
0.49601677530000E-00002, 0.15181442152313E+00001, 0.25627328084036E+00001, -.51497406254516E-00004, 0.15010951873392E+00001, 0.25724461980324E+00001, -.45670467207184E-00013, 0.17049027892087E-00001, -.97133896287688E-00002, -.51497406208846E-00004
0.49624234000000E-00002, 0.15006796010441E+00001, 0.25372020852291E+00001, -.51202525645789E-00004, 0.14835851997502E+00001, 0.25469883956683E+00001, -.35032970880386E-00013, 0.17094401293937E-00001, -.97863104391268E-00002, -.51202525610756E-00004
0.49646790470000E-00002, 0.14986015674545E+00001, 0.25417374403391E+00001, -.55844164519058E-00004, 0.14814949198712E+00001, 0.25515679677358E+00001, -.35211957595532E-00013, 0.17106647583303E-00001, -.98305273966539E-00002, -.55844164483846E-00004
0.49669346940000E-00002, 0.14789643509552E+00001, 0.25949816153781E+00001, -.60343038755108E-00004, 0.14618886603269E+00001, 0.26047925567104E+00001, -.34850001606876E-00013, 0.17075690628369E-00001, -.98109413323550E-00002, -.60343038720258E-00004
0.49691903410000E-00002, 0.14457242742785E+00001, 0.26487558065027E+00001, -.63768466750139E-00004, 0.14286969207393E+00001, 0.26585294846516E+00001, -.44632641770125E-00013, 0.17027353539134E-00001, -.97736781488609E-00002, -.63768466705506E-00004
0.49714459880000E-00002, 0.14121754720627E+00001, 0.26610473880556E+00001, -.67004427027773E-00004, 0.13952041241662E+00001, 0.26707799102149E+00001, -.45888808506409E-00013, 0.16971347896456E-00001, -.97325221593531E-00002, -.67004426981884E-00004
0.49737016350000E-00002, 0.13896848811674E+00001, 0.26447423284176E+00001, -.68488232144204E-00004, 0.13727457223524E+00001, 0.26544386985025E+00001, -.45433562151804E-00013, 0.16939158814978E-00001, -.96963700848336E-00002, -.68488232098770E-00004
0.49759572820000E-00002, 0.13842310733140E+00001, 0.26438125699589E+00001, -.67687958163443E-00004, 0.13673180578206E+00001, 0.26534933141129E+00001, -.45229147983100E-00013, 0.16913015493402E-00001, -.96807441540817E-00002, -.67687958118214E-00004
0.49782129290000E-00002, 0.13937731131752E+00001, 0.26524641337367E+00001, -.68683302040053E-00004, 0.13768807281109E+00001, 0.26621613602200E+00001, -.41548748292192E-00013, 0.16892385064310E-00001, -.96972264832564E-00002, -.68683301998504E-00004
0.49804685760000E-00002, 0.14270259135880E+00001, 0.26606649973885E+00001, -.70094063184622E-00004, 0.14101479221545E+00001, 0.26703852943093E+00001, -.39422712664513E-00013, 0.16877991433525E-00001, -.97202969208106E-00002, -.70094063145200E-00004
0.49827242230000E-00002, 0.14521048714400E+00001, 0.26167018420926E+00001, -.68570292046025E-00004, 0.14352214527590E+00001, 0.26264385395039E+00001, -.37734260468495E-00013, 0.16883418681083E-00001, -.97366974113238E-00002, -.68570292008290E-00004
0.49849798700000E-00002, 0.14555696236852E+00001, 0.25639844335271E+00001, -.67869481508699E-00004, 0.14386624466240E+00001, 0.25737277225178E+00001, -.38741583544904E-00013, 0.16907177061199E-00001, -.97432889906531E-00002, -.67869481469957E-00004
0.49872355170000E-00002, 0.14665962853722E+00001, 0.25242996298287E+00001, -.70735878665837E-00004, 0.14496483580391E+00001, 0.25340401737704E+00001, -.42867329670539E-00013, 0.16947927333048E-00001, -.97405439417119E-00002, -.70735878622969E-00004
0.49894911640000E-00002, 0.14865672980195E+00001, 0.25179570145420E+00001, -.77151859797761E-00004, 0.14695755889433E+00001, 0.25276805583382E+00001, -.44414505301629E-00013, 0.16991709076177E-00001, -.97235437962589E-00002, -.77151859753347E-00004
0.49917468110000E-00002, 0.14886945651263E+00001, 0.25492033534639E+00001, -.83858968925231E-00004, 0.14716850788377E+00001, 0.25588998656096E+00001, -.39397050344846E-00013, 0.17009486288610E-00001, -.96965121457031E-00002, -.83858968885834E-00004
0.49940024580000E-00002, 0.14595337716538E+00001, 0.26198837545592E+00001, -.86832070122294E-00004, 0.14425686616497E+00001, 0.26295491299286E+00001, -.40718649509385E-00013, 0.16965110004047E-00001, -.96653753693694E-00002, -.86832070081576E-00004
0.49962581050000E-00002, 0.14191677761925E+00001, 0.26708607373930E+00001, -.86499993297888E-00004, 0.14022879657623E+00001, 0.26804881324188E+00001, -.40529585475839E-00013, 0.16879810430204E-00001, -.96273950258540E-00002, -.86499993257358E-00004
0.49985137520000E-00002, 0.13833055616521E+00001, 0.27130546880963E+00001, -.84838674342121E-00004, 0.13665135766390E+00001, 0.27226469376607E+00001, -.34752344458929E-00013, 0.16791985013171E-00001, -.95922495643727E-00002, -.84838674307369E-00004
0.50007693990000E-00002, 0.13529072046268E+00001, 0.27106006632541E+00001, -.82789984111622E-00004, 0.13361717593355E+00001, 0.27201666044085E+00001, -.33524876028018E-00013, 0.16735445291277E-00001, -.95659411543790E-00002, -.82789984078097E-00004
0.50030250460000E-00002, 0.13621788930516E+00001, 0.26850626915910E+00001, -.79171415680520E-00004, 0.13454625920808E+00001, 0.26946238281935E+00001, -.30557154042996E-00013, 0.16716300970736E-00001, -.95611366024518E-00002, -.79171415649963E-00004
0.50052806930000E-00002, 0.14120116433050E+00001, 0.27013209644380E+00001, -.72873339162544E-00004, 0.13952863873036E+00001, 0.27108964541483E+00001, -.35203473249586E-00013, 0.16725256001474E-00001, -.95754897103602E-00002, -.72873339127341E-00004
0.50075363400000E-00002, 0.14327753898206E+00001, 0.26979721513714E+00001, -.64423100658798E-00004, 0.14160250330096E+00001, 0.27075565052774E+00001, -.37591523953682E-00013, 0.16750356811036E-00001, -.95843539059938E-00002, -.64423100621206E-00004
0.50097919870000E-00002, 0.14065595885803E+00001, 0.26659599926176E+00001, -.58916410626216E-00004, 0.13897849864699E+00001, 0.26755432887038E+00001, -.42054214396992E-00013, 0.16774602110402E-00001, -.95832960862423E-00002, -.58916410584162E-00004
0.50120476340000E-00002, 0.13883278262750E+00001, 0.26562351637559E+00001, -.56344913416323E-00004, 0.13715632308923E+00001, 0.26657843480354E+00001, -.43603693884801E-00013, 0.16764595382633E-00001, -.95491842794692E-00002, -.56344913372719E-00004
0.50120476340000E-00002, 0.13883278262750E+00001, 0.26562351637559E+00001, -.56344913416323E-00004, 0.13715632308923E+00001, 0.26657843480354E+00001, -.43603693884801E-00013, 0.16764595382633E-00001, -.95491842794692E-00002, -.56344913372719E-00004
0.50143032810000E-00002, 0.14053061225026E+00001, 0.26650015021170E+00001, -.54756742034408E-00004, 0.13885552381584E+00001, 0.26744922914396E+00001, -.51876514596952E-00013, 0.16750884344153E-00001, -.94907893225796E-00002, -.54756741982532E-00004
0.50165589280000E-00002, 0.14240015738943E+00001, 0.26371297961171E+00001, -.51943474519838E-00004, 0.14072556310691E+00001, 0.26465831066561E+00001, -.49238095406841E-00013, 0.16745942825126E-00001, -.94533105389915E-00002, -.51943474470600E-00004
0.50188145750000E-00002, 0.14453000603350E+00001, 0.26300633638852E+00001, -.49546570573730E-00004, 0.14285694376700E+00001, 0.26394827051324E+00001, -.43753787613994E-00013, 0.16730622665006E-00001, -.94193412471864E-00002, -.49546570529977E-00004
0.50210702220000E-00002, 0.14785889361032E+00001, 0.26468959851814E+00001, -.48060632861829E-00004, 0.14618892805710E+00001, 0.26562750874907E+00001, -.39247314056911E-00013, 0.16699655532198E-00001, -.93791023092844E-00002, -.48060632822582E-00004
0.50233258690000E-00002, 0.14994466393443E+00001, 0.26498254927077E+00001, -.46278722451391E-00004, 0.14827500306456E+00001, 0.26591817118182E+00001, -.37593270376178E-00013, 0.16696608698651E-00001, -.93562191105144E-00002, -.46278722413798E-00004
0.50255815160000E-00002, 0.15314601005421E+00001, 0.26469758746309E+00001, -.43456456862240E-00004, 0.15147307920018E+00001, 0.26563385747617E+00001, -.38336369097460E-00013, 0.16729308540354E-00001, -.93627001308845E-00002, -.43456456823903E-00004
0.50278371630000E-00002, 0.15393895724484E+00001, 0.26809230119119E+00001, -.36316896160273E-00004, 0.15226562774743E+00001, 0.26903017889648E+00001, -.39581384251886E-00013, 0.16733294974051E-00001, -.93787770528919E-00002, -.36316896120692E-00004
0.50300928100000E-00002, 0.15253300077410E+00001, 0.27653538751242E+00001, -.27302904056929E-00004, 0.15086230231733E+00001, 0.27747242991556E+00001, -.41004572776546E-00013, 0.16706984567700E-00001, -.93704240313319E-00002, -.27302904015924E-00004
0.50323484570000E-00002, 0.14650691030914E+00001, 0.28016670133652E+00001, -.19669753280008E-00004, 0.14484115576753E+00001, 0.28110291248872E+00001, -.38903128996700E-00013, 0.16657545416056E-00001, -.93621115219613E-00002, -.19669753241104E-00004
0.50346041040000E-00002, 0.13955766458565E+00001, 0.27995065091648E+00001, -.15580940203417E-00004, 0.13789928658038E+00001, 0.28088541602049E+00001, -.37661641655222E-00013, 0.16583780052761E-00001, -.93476510401399E-00002, -.15580940165756E-00004
0.50368597510000E-00002, 0.13252054829768E+00001, 0.27349300529277E+00001, -.12311307984076E-00004, 0.13087125323083E+00001, 0.27442455887467E+00001, -.39924394828639E-00013, 0.16492950668534E-00001, -.93155358189975E-00002, -.12311307944152E-00004
0.50391153980000E-00002, 0.12734132048782E+00001, 0.26485987315839E+00001, -.11087805775495E-00004, 0.12569865056592E+00001, 0.26578832458164E+00001, -.43079903336527E-00013, 0.16426699219093E-00001, -.92845142325369E-00002, -.11087805732415E-00004
0.50413710450000E-00002, 0.12531181999158E+00001, 0.25645159094667E+00001, -.13161614656678E-00004, 0.12367011994297E+00001, 0.25737773953965E+00001, -.44367491886095E-00013, 0.16417000486095E-00001, -.92614859297989E-00002, -.13161614612310E-00004
0.50436266920000E-00002, 0.12669397607627E+00001, 0.25334806738536E+00001, -.15607882123142E-00004, 0.12505088818432E+00001, 0.25427276130646E+00001, -.38287162074861E-00013, 0.16430878919518E-00001, -.92469392110351E-00002, -.15607882084855E-00004
0.50458823390000E-00002, 0.13356335042310E+00001, 0.25669454420700E+00001, -.15422181069845E-00004, 0.13191851272767E+00001, 0.25761658819558E+00001, -.37802844317918E-00013, 0.16448376954294E-00001, -.92204398857908E-00002, -.15422181032042E-00004
0.50481379860000E-00002, 0.14532692348207E+00001, 0.26675320628402E+00001, -.15515295152645E-00004, 0.14368028005694E+00001, 0.26767050868073E+00001, -.38998748234317E-00013, 0.16466434251317E-00001, -.91730239670789E-00002, -.15515295113646E-00004
0.50503936330000E-00002, 0.15893199288854E+00001, 0.27794112304157E+00001, -.14562410600692E-00004, 0.15728058914000E+00001, 0.27885530867336E+00001, -.43434635839908E-00013, 0.16514037485348E-00001, -.91418563179193E-00002, -.14562410557257E-00004
0.50526492800000E-00002, 0.16549751246495E+00001, 0.28158051324904E+00001, -.10085602526719E-00004, 0.16384134237546E+00001, 0.28249331407580E+00001, -.41379587157875E-00013, 0.16561700894947E-00001, -.91280082676248E-00002, -.10085602485340E-00004
0.50549049270000E-00002, 0.16400647217537E+00001, 0.27861058617612E+00001, -.25313083516467E-00005, 0.16234884071527E+00001, 0.27952051271567E+00001, -.39892102924155E-00013, 0.16576314600957E-00001, -.90992653954647E-00002, -.25313083117546E-00005
0.50571605740000E-00002, 0.15693637752148E+00001, 0.27452697943115E+00001, 0.44763218063621E-00005, 0.15527890980961E+00001, 0.27543287107218E+00001, -.43074267811928E-00013, 0.16574677118699E-00001, -.90589164102687E-00002, 0.44763218494363E-00005
0.50594162210000E-00002, 0.14900408706348E+00001, 0.26953370660650E+00001, 0.77052257111376E-00005, 0.14734847391212E+00001, 0.27043791744958E+00001, -.43305131427723E-00013, 0.16556131513640E-00001, -.90421084307961E-00002, 0.77052257544427E-00005
0.50616718680000E-00002, 0.14159225800093E+00001, 0.26661926102711E+00001, 0.77285414159195E-00005, 0.13993756249042E+00001, 0.26752258989756E+00001, -.40329464330887E-00013, 0.16546955105063E-00001, -.90332887045037E-00002, 0.77285414562490E-00005
0.50639275150000E-00002, 0.13551380282850E+00001, 0.26645261326320E+00001, 0.81160111772983E-00005, 0.13385905641411E+00001, 0.26735470608762E+00001, -.44190872416523E-00013, 0.16547464143918E-00001, -.90209282442588E-00002, 0.81160112214892E-00005
0.50661831620000E-00002, 0.12966394104976E+00001, 0.26607923996372E+00001, 0.95743940527606E-00005, 0.12801133297811E+00001, 0.26698063674385E+00001, -.35205485058067E-00013, 0.16526080716474E-00001, -.90139678013481E-00002, 0.95743940879661E-00005
0.50684388090000E-00002, 0.12903803724569E+00001, 0.26949158726438E+00001, 0.12947569943031E-00004, 0.12739110321288E+00001, 0.27039180362543E+00001, -.34757111353203E-00013, 0.16469340328126E-00001, -.90021636105078E-00002, 0.12947569977788E-00004
0.50706944560000E-00002, 0.13581182664301E+00001, 0.27399253822651E+00001, 0.15548674755259E-00004, 0.13417027655963E+00001, 0.27488882231455E+00001, -.37321778855925E-00013, 0.16415500833800E-00001, -.89628408804114E-00002, 0.15548674792581E-00004
0.50729501030000E-00002, 0.14405796543113E+00001, 0.27271833669445E+00001, 0.17086679707873E-00004, 0.14241978584764E+00001, 0.27360806621150E+00001, -.38229823342955E-00013, 0.16381795834901E-00001, -.88972951704649E-00002, 0.17086679746103E-00004
0.50729501030000E-00002, 0.14405796543113E+00001, 0.27271833669445E+00001, 0.17086679707873E-00004, 0.14241978584764E+00001, 0.27360806621150E+00001, -.38229823342955E-00013, 0.16381795834901E-00001, -.88972951704649E-00002, 0.17086679746103E-00004
0.50752057500000E-00002, 0.14911475780451E+00001, 0.26986573460610E+00001, 0.17469014681556E-00004, 0.14747588361146E+00001, 0.27074837132472E+00001, -.44210522220680E-00013, 0.16388741930517E-00001, -.88263671862756E-00002, 0.17469014725767E-00004
0.50774613970000E-00002, 0.14850484243777E+00001, 0.26987972212037E+00001, 0.18312288844691E-00004, 0.14686154150680E+00001, 0.27075835103251E+00001, -.42988356949891E-00013, 0.16433009309698E-00001, -.87862891213602E-00002, 0.18312288887679E-00004
0.50797170440000E-00002, 0.14381245088439E+00001, 0.26994709706660E+00001, 0.19785883916848E-00004, 0.14216561560535E+00001, 0.27082487587285E+00001, -.41723702389047E-00013, 0.16468352790374E-00001, -.87777880625686E-00002, 0.19785883958572E-00004
0.50819726910000E-00002, 0.13904083790965E+00001, 0.26463855194273E+00001, 0.21092741224615E-00004, 0.13739324885394E+00001, 0.26551487143820E+00001, -.42284189743466E-00013, 0.16475890557033E-00001, -.87631949547279E-00002, 0.21092741266899E-00004
0.50842283380000E-00002, 0.13621717497670E+00001, 0.26026072529280E+00001, 0.25868531296573E-00004, 0.13457152208373E+00001, 0.26113695766425E+00001, -.39667332396559E-00013, 0.16456528929684E-00001, -.87623237145526E-00002, 0.25868531336240E-00004
0.50864839850000E-00002, 0.13811432284963E+00001, 0.25943955297793E+00001, 0.33579122684534E-00004, 0.13647065671423E+00001, 0.26031476464739E+00001, -.46449465361367E-00013, 0.16436661354005E-00001, -.87521166945932E-00002, 0.33579122730984E-00004
0.50887396320000E-00002, 0.13650507656013E+00001, 0.25504458773012E+00001, 0.39611653934598E-00004, 0.13486302170179E+00001, 0.25591876015605E+00001, -.45074253693270E-00013, 0.16420548583355E-00001, -.87417242593786E-00002, 0.39611653979672E-00004
0.50909952790000E-00002, 0.13065420256281E+00001, 0.25003601423126E+00001, 0.42827383020301E-00004, 0.12901420851302E+00001, 0.25091044135035E+00001, -.39972451152301E-00013, 0.16399940497901E-00001, -.87442711908804E-00002, 0.42827383060274E-00004
0.50932509260000E-00002, 0.12817827148709E+00001, 0.25103396596449E+00001, 0.42965576526935E-00004, 0.12654001696664E+00001, 0.25190681544334E+00001, -.39966304617119E-00013, 0.16382545204548E-00001, -.87284947884993E-00002, 0.42965576566901E-00004
0.50955065730000E-00002, 0.12765114758704E+00001, 0.25688086275220E+00001, 0.42585572603435E-00004, 0.12601503434812E+00001, 0.25775064649364E+00001, -.38058902610839E-00013, 0.16361132389246E-00001, -.86978374144206E-00002, 0.42585572641494E-00004
0.50977622200000E-00002, 0.12879214304121E+00001, 0.26516922461437E+00001, 0.42939756624627E-00004, 0.12715748745463E+00001, 0.26603610093790E+00001, -.35759501455804E-00013, 0.16346555865830E-00001, -.86687632352416E-00002, 0.42939756660387E-00004
0.51000178670000E-00002, 0.13302675187834E+00001, 0.27179954939685E+00001, 0.45285208566237E-00004, 0.13139128535351E+00001, 0.27266280478119E+00001, -.33910655393903E-00013, 0.16354665248274E-00001, -.86325538434170E-00002, 0.45285208600148E-00004
0.51022735140000E-00002, 0.14004313014308E+00001, 0.27533303788170E+00001, 0.48729862719630E-00004, 0.13840479342310E+00001, 0.27619250494344E+00001, -.36000105620463E-00013, 0.16383367199730E-00001, -.85946706173963E-00002, 0.48729862755631E-00004
0.51045291610000E-00002, 0.14953081702237E+00001, 0.27987889239616E+00001, 0.50295760281153E-00004, 0.14788836604731E+00001, 0.28073639369450E+00001, -.42540433764819E-00013, 0.16424509750656E-00001, -.85750129834212E-00002, 0.50295760323694E-00004
0.51067848080000E-00002, 0.15372287612608E+00001, 0.28210742464373E+00001, 0.50384594317034E-00004, 0.15207672647380E+00001, 0.28296546257087E+00001, -.39180506944249E-00013, 0.16461496522785E-00001, -.85803792713458E-00002, 0.50384594356215E-00004
0.51090404550000E-00002, 0.15372598499448E+00001, 0.28285958869112E+00001, 0.49756126868586E-00004, 0.15207779267730E+00001, 0.28371779081231E+00001, -.40485558076859E-00013, 0.16481923171796E-00001, -.85820212118595E-00002, 0.49756126909071E-00004
0.51112961020000E-00002, 0.15161234716847E+00001, 0.27878871047502E+00001, 0.48199168986843E-00004, 0.14996294640385E+00001, 0.27964730817278E+00001, -.48066613076070E-00013, 0.16494007646185E-00001, -.85859769776035E-00002, 0.48199169034910E-00004
0.51135517490000E-00002, 0.15163116237602E+00001, 0.27602476887664E+00001, 0.46696525323793E-00004, 0.14997992415403E+00001, 0.27688260122659E+00001, -.48707386435573E-00013, 0.16512382219926E-00001, -.85783234995655E-00002, 0.46696525372501E-00004
0.51158073960000E-00002, 0.14532715528546E+00001, 0.27189289691088E+00001, 0.45001654532541E-00004, 0.14367741151472E+00001, 0.27274850235740E+00001, -.48630906481595E-00013, 0.16497437707385E-00001, -.85560544652012E-00002, 0.45001654581172E-00004
0.51180630430000E-00002, 0.13613858905732E+00001, 0.26750470179561E+00001, 0.43776900856989E-00004, 0.13449284391441E+00001, 0.26835488615274E+00001, -.43507566994016E-00013, 0.16457451429135E-00001, -.85018435712729E-00002, 0.43776900900496E-00004
0.51203186900000E-00002, 0.12833597532470E+00001, 0.26057580910196E+00001, 0.43223348563180E-00004, 0.12669339981493E+00001, 0.26142014522769E+00001, -.48968232529682E-00013, 0.16425755097685E-00001, -.84433612572755E-00002, 0.43223348612148E-00004
0.51225743370000E-00002, 0.12421815713419E+00001, 0.25494617077032E+00001, 0.43309406193258E-00004, 0.12257931847129E+00001, 0.25578602685218E+00001, -.43965831300419E-00013, 0.16388386629027E-00001, -.83985608186111E-00002, 0.43309406237224E-00004
0.51248299840000E-00002, 0.12628013047383E+00001, 0.25574976102060E+00001, 0.43721089078646E-00004, 0.12464345200416E+00001, 0.25658604224136E+00001, -.38452925503537E-00013, 0.16366784696719E-00001, -.83628122076127E-00002, 0.43721089117099E-00004
0.51270856310000E-00002, 0.13427775602212E+00001, 0.25895393863798E+00001, 0.44707902393394E-00004, 0.13264237625979E+00001, 0.25978661371882E+00001, -.33740397364500E-00013, 0.16353797623259E-00001, -.83267508083531E-00002, 0.44707902427134E-00004
0.51293412780000E-00002, 0.14397320079466E+00001, 0.26158113841752E+00001, 0.45425287115293E-00004, 0.14233727763618E+00001, 0.26241271633589E+00001, -.32140550643957E-00013, 0.16359231584750E-00001, -.83157791837537E-00002, 0.45425287147434E-00004
0.51315969250000E-00002, 0.15032175355353E+00001, 0.26296250924138E+00001, 0.45714158402934E-00004, 0.14868327319466E+00001, 0.26379413667180E+00001, -.38336327879204E-00013, 0.16384803588756E-00001, -.83162743042390E-00002, 0.45714158441271E-00004
0.51338525720000E-00002, 0.15013136278988E+00001, 0.26456564514184E+00001, 0.44597194466375E-00004, 0.14849042498472E+00001, 0.26539677189776E+00001, -.39679892147948E-00013, 0.16409378051600E-00001, -.83112675592595E-00002, 0.44597194506055E-00004
0.51338525720000E-00002, 0.15013136278988E+00001, 0.26456564514184E+00001, 0.44597194466375E-00004, 0.14849042498472E+00001, 0.26539677189776E+00001, -.39679892147948E-00013, 0.16409378051600E-00001, -.83112675592595E-00002, 0.44597194506055E-00004
0.51361082190000E-00002, 0.14418485528384E+00001, 0.26650174465007E+00001, 0.43378673046791E-00004, 0.14254334568163E+00001, 0.26733129028291E+00001, -.36399855851549E-00013, 0.16415096022043E-00001, -.82954563283828E-00002, 0.43378673083191E-00004
0.51383638660000E-00002, 0.13649755030120E+00001, 0.26593297308781E+00001, 0.40998372088707E-00004, 0.13485551644990E+00001, 0.26676109693984E+00001, -.36316969623000E-00013, 0.16420338513019E-00001, -.82812385203379E-00002, 0.40998372125024E-00004
0.51406195130000E-00002, 0.13157376665859E+00001, 0.26792899535724E+00001, 0.37963666056143E-00004, 0.12993289466177E+00001, 0.26875533102028E+00001, -.44112244013217E-00013, 0.16408719968163E-00001, -.82633566303724E-00002, 0.37963666100255E-00004
0.51428751600000E-00002, 0.12787192771885E+00001, 0.27135017601024E+00001, 0.36890046338147E-00004, 0.12623377602668E+00001, 0.27217596253367E+00001, -.46079520647101E-00013, 0.16381516921669E-00001, -.82578652342397E-00002, 0.36890046384227E-00004
0.51451308070000E-00002, 0.12635736596163E+00001, 0.27164514761528E+00001, 0.35510647260042E-00004, 0.12472135412371E+00001, 0.27247193193416E+00001, -.48577686104626E-00013, 0.16360118379221E-00001, -.82678431888844E-00002, 0.35510647308620E-00004
0.51473864540000E-00002, 0.12603304309744E+00001, 0.27117590206051E+00001, 0.33503500860734E-00004, 0.12439559810420E+00001, 0.27200357749809E+00001, -.48128331498370E-00013, 0.16374449932387E-00001, -.82767543757848E-00002, 0.33503500908863E-00004
0.51496421010000E-00002, 0.12874987232021E+00001, 0.27181457214203E+00001, 0.31154173523433E-00004, 0.12711017096223E+00001, 0.27264187835948E+00001, -.44674253840478E-00013, 0.16397013579814E-00001, -.82730621744533E-00002, 0.31154173568107E-00004
0.51518977480000E-00002, 0.13368279807093E+00001, 0.27353757469850E+00001, 0.28455813628968E-00004, 0.13204082581134E+00001, 0.27436401927457E+00001, -.42497917687755E-00013, 0.16419722595873E-00001, -.82644457607247E-00002, 0.28455813671466E-00004
0.51541533950000E-00002, 0.13792111347703E+00001, 0.27341828970427E+00001, 0.27884923529399E-00004, 0.13628007320744E+00001, 0.27424308568015E+00001, -.43349454687792E-00013, 0.16410402695889E-00001, -.82479597587580E-00002, 0.27884923572748E-00004
0.51564090420000E-00002, 0.14338502940055E+00001, 0.27518438490055E+00001, 0.29735663787402E-00004, 0.14174577334578E+00001, 0.27600485587452E+00001, -.34727330891057E-00013, 0.16392560547697E-00001, -.82047097396618E-00002, 0.29735663822129E-00004
0.51586646890000E-00002, 0.14796493057665E+00001, 0.28162982263270E+00001, 0.30718378140573E-00004, 0.14632714939137E+00001, 0.28244552841535E+00001, -.36051638929767E-00013, 0.16377811852821E-00001, -.81570578264914E-00002, 0.30718378176624E-00004
0.51609203360000E-00002, 0.15166172911789E+00001, 0.28531766754253E+00001, 0.28872784270747E-00004, 0.15002291869683E+00001, 0.28613068445839E+00001, -.38150667857498E-00013, 0.16388104210642E-00001, -.81301691585942E-00002, 0.28872784308897E-00004
0.51631759830000E-00002, 0.15321791119592E+00001, 0.28621040336658E+00001, 0.24976992258167E-00004, 0.15157607073488E+00001, 0.28702438023081E+00001, -.33917525579512E-00013, 0.16418404610434E-00001, -.81397686422977E-00002, 0.24976992292085E-00004
0.51654316300000E-00002, 0.15228842379186E+00001, 0.28268608572182E+00001, 0.21065584278542E-00004, 0.15064270949942E+00001, 0.28350203068358E+00001, -.34459935088090E-00013, 0.16457142924464E-00001, -.81594496176570E-00002, 0.21065584313002E-00004
0.51676872770000E-00002, 0.14640331136660E+00001, 0.27423591778537E+00001, 0.17381439754642E-00004, 0.14475274004386E+00001, 0.27505323310837E+00001, -.42052215863391E-00013, 0.16505713227367E-00001, -.81731532299843E-00002, 0.17381439796695E-00004
0.51699429240000E-00002, 0.13747826380866E+00001, 0.26777790702883E+00001, 0.10682530042270E-00004, 0.13582513600078E+00001, 0.26859752997688E+00001, -.53040017761789E-00013, 0.16531278078771E-00001, -.81962294805031E-00002, 0.10682530095310E-00004
0.51721985710000E-00002, 0.12989306909606E+00001, 0.26492686448899E+00001, 0.50701829980929E-00005, 0.12824008000344E+00001, 0.26574703451283E+00001, -.50417043289996E-00013, 0.16529890926257E-00001, -.82017002383810E-00002, 0.50701830485100E-00005
0.51744542180000E-00002, 0.12531605398878E+00001, 0.26440355115093E+00001, 0.25041374303039E-00005, 0.12366371166523E+00001, 0.26522118514457E+00001, -.50005707735366E-00013, 0.16523423235469E-00001, -.81763399363787E-00002, 0.25041374803096E-00005
0.51767098650000E-00002, 0.12362414640216E+00001, 0.26296457252298E+00001, -.74858336767078E-00007, 0.12197226422243E+00001, 0.26378027392591E+00001, -.48118757457898E-00013, 0.16518821797324E-00001, -.81570140292960E-00002, -.74858288648320E-00007
0.51789655120000E-00002, 0.12233926336403E+00001, 0.26170408885927E+00001, -.86726219735835E-00006, 0.12068683449186E+00001, 0.26251895581573E+00001, -.39126873895948E-00013, 0.16524288721690E-00001, -.81486695646549E-00002, -.86726215823148E-00006
0.51812211590000E-00002, 0.12257750460843E+00001, 0.26180291323103E+00001, -.17203047270254E-00005, 0.12092581351752E+00001, 0.26261787492934E+00001, -.42276545311412E-00013, 0.16516910909060E-00001, -.81496169831828E-00002, -.17203046847488E-00005
0.51834768060000E-00002, 0.12987411006886E+00001, 0.26253229256851E+00001, -.50441176811337E-00005, 0.12822315078830E+00001, 0.26334654822993E+00001, -.34218093671298E-00013, 0.16509592805651E-00001, -.81425566141702E-00002, -.50441176469156E-00005
0.51857324530000E-00002, 0.13939505736143E+00001, 0.26694023818125E+00001, -.80597245669747E-00005, 0.13774459480277E+00001, 0.26775385308864E+00001, -.35873805362300E-00013, 0.16504625586571E-00001, -.81361490738844E-00002, -.80597245311009E-00005
0.51879881000000E-00002, 0.14553587525738E+00001, 0.27537984845344E+00001, -.94113382741233E-00005, 0.14388502685485E+00001, 0.27619242142012E+00001, -.37537283622763E-00013, 0.16508484025328E-00001, -.81257296668780E-00002, -.94113382365860E-00005
0.51902437470000E-00002, 0.14489447680513E+00001, 0.27947578494412E+00001, -.10748066129705E-00004, 0.14324204640125E+00001, 0.28028829060731E+00001, -.38114470493314E-00013, 0.16524304038776E-00001, -.81250566318815E-00002, -.10748066091591E-00004
0.51924993940000E-00002, 0.14166287905439E+00001, 0.28115992553358E+00001, -.10081244177467E-00004, 0.14000687329595E+00001, 0.28197138252663E+00001, -.43450297830589E-00013, 0.16560057584402E-00001, -.81145699305219E-00002, -.10081244134016E-00004
0.51924993940000E-00002, 0.14166287905439E+00001, 0.28115992553358E+00001, -.10081244177467E-00004, 0.14000687329595E+00001, 0.28197138252663E+00001, -.43450297830589E-00013, 0.16560057584402E-00001, -.81145699305219E-00002, -.10081244134016E-00004
0.51947550410000E-00002, 0.13921352247028E+00001, 0.28070481217201E+00001, -.82538058869994E-00005, 0.13755473037594E+00001, 0.28151680119692E+00001, -.45059192889588E-00013, 0.16587920943438E-00001, -.81198902491400E-00002, -.82538058419402E-00005
0.51970106880000E-00002, 0.13755698798138E+00001, 0.27603226028378E+00001, -.84992351585307E-00005, 0.13589780234828E+00001, 0.27684624428552E+00001, -.43017358670256E-00013, 0.16591856331012E-00001, -.81398400173224E-00002, -.84992351155133E-00005
0.51992663350000E-00002, 0.13551315390355E+00001, 0.26817405104634E+00001, -.75800955585884E-00005, 0.13385368841874E+00001, 0.26898921898997E+00001, -.40124415754241E-00013, 0.16594654848164E-00001, -.81516794363007E-00002, -.75800955184640E-00005
0.52015219820000E-00002, 0.13781860069774E+00001, 0.26509088016895E+00001, -.41664945464894E-00005, 0.13615908227092E+00001, 0.26590836268174E+00001, -.41458355385192E-00013, 0.16595184268179E-00001, -.81748251279642E-00002, -.41664945050310E-00005
0.52037776290000E-00002, 0.14265557593819E+00001, 0.26706801154420E+00001, -.28508400998074E-00005, 0.14099875763534E+00001, 0.26788793112360E+00001, -.44275492761420E-00013, 0.16568183028520E-00001, -.81991957939855E-00002, -.28508400555319E-00005
0.52060332760000E-00002, 0.14580853042822E+00001, 0.26972767601526E+00001, -.18463062037410E-00005, 0.14415206781712E+00001, 0.27054910903639E+00001, -.44822384377485E-00013, 0.16564626110984E-00001, -.82143302112963E-00002, -.18463061589187E-00005
0.52082889230000E-00002, 0.14598057524534E+00001, 0.27564097628353E+00001, -.14701167368565E-00005, 0.14432246365027E+00001, 0.27646562849995E+00001, -.46432680237265E-00013, 0.16581115950716E-00001, -.82465221641821E-00002, -.14701166904238E-00005
0.52105445700000E-00002, 0.14542446744140E+00001, 0.27861014755012E+00001, -.24177681712115E-00005, 0.14376668859739E+00001, 0.27943854571096E+00001, -.37584244346127E-00013, 0.16577788440057E-00001, -.82839816084293E-00002, -.24177681336272E-00005
0.52128002170000E-00002, 0.14231659395744E+00001, 0.27360484019191E+00001, -.38126522318583E-00005, 0.14066053238095E+00001, 0.27443416981688E+00001, -.41179106274311E-00013, 0.16560615764901E-00001, -.82932962497524E-00002, -.38126521906792E-00005
0.52150558640000E-00002, 0.13657058122392E+00001, 0.26826732539577E+00001, -.61278656505586E-00005, 0.13491618103836E+00001, 0.26909560939001E+00001, -.45318864289324E-00013, 0.16544001855658E-00001, -.82828399423739E-00002, -.61278656052397E-00005
0.52173115110000E-00002, 0.13436157773856E+00001, 0.26356413129488E+00001, -.69180591041499E-00005, 0.13270579672150E+00001, 0.26439160327478E+00001, -.40121585298318E-00013, 0.16557810170669E-00001, -.82747197990432E-00002, -.69180590640283E-00005
0.52195671580000E-00002, 0.13507221995050E+00001, 0.26045086904339E+00001, -.56513084856022E-00005, 0.13341398675825E+00001, 0.26127772379374E+00001, -.41198595403167E-00013, 0.16582331922532E-00001, -.82685475035075E-00002, -.56513084444036E-00005
0.52218228050000E-00002, 0.13570381628450E+00001, 0.26007459072841E+00001, -.33345095026478E-00005, 0.13404244090925E+00001, 0.26090155345104E+00001, -.41236049864519E-00013, 0.16613753752436E-00001, -.82696272262647E-00002, -.33345094614118E-00005
0.52240784520000E-00002, 0.13523708443139E+00001, 0.26169903363095E+00001, -.21533822280149E-00005, 0.13357095519042E+00001, 0.26252863069758E+00001, -.36612043780985E-00013, 0.16661292409652E-00001, -.82959706663253E-00002, -.21533821914029E-00005
0.52263340990000E-00002, 0.13663024125107E+00001, 0.26893313823522E+00001, -.37123212160120E-00005, 0.13495996081511E+00001, 0.26976623517989E+00001, -.45062237802068E-00013, 0.16702804359553E-00001, -.83309694466313E-00002, -.37123211709497E-00005
0.52285897460000E-00002, 0.13771820247901E+00001, 0.27443824546296E+00001, -.39803735913846E-00005, 0.13604400083749E+00001, 0.27527419056936E+00001, -.47765911865405E-00013, 0.16742016415212E-00001, -.83594510639987E-00002, -.39803735436187E-00005
0.52308453930000E-00002, 0.14058313214584E+00001, 0.27543393985333E+00001, -.42621227265983E-00005, 0.13890531457087E+00001, 0.27627164595245E+00001, -.41774450772398E-00013, 0.16778175749745E-00001, -.83770609912578E-00002, -.42621226848238E-00005
0.52331010400000E-00002, 0.14234614281006E+00001, 0.27285622591636E+00001, -.49732485564200E-00005, 0.14066550494595E+00001, 0.27369403196478E+00001, -.39702111867681E-00013, 0.16806378641043E-00001, -.83780604841733E-00002, -.49732485167179E-00005
0.52353566870000E-00002, 0.14211417934015E+00001, 0.26923461542581E+00001, -.83363554782905E-00005, 0.14043444919565E+00001, 0.27007218197000E+00001, -.41644498796317E-00013, 0.16797301445029E-00001, -.83756654419491E-00002, -.83363554366460E-00005
0.52376123340000E-00002, 0.14173782540457E+00001, 0.26335758588290E+00001, -.99612981759420E-00005, 0.14006148137509E+00001, 0.26419670288023E+00001, -.39121773821340E-00013, 0.16763440294776E-00001, -.83911699732742E-00002, -.99612981368202E-00005
0.52398679810000E-00002, 0.13889359227353E+00001, 0.25558635475280E+00001, -.11564662296720E-00004, 0.13722099976273E+00001, 0.25642781625465E+00001, -.33403724122084E-00013, 0.16725925108021E-00001, -.84146150185644E-00002, -.11564662263317E-00004
0.52421236280000E-00002, 0.13699018428180E+00001, 0.25323978534113E+00001, -.12933738593290E-00004, 0.13531964948122E+00001, 0.25408202427160E+00001, -.38740149895458E-00013, 0.16705348005781E-00001, -.84223893047652E-00002, -.12933738554549E-00004
0.52443792750000E-00002, 0.13242013135492E+00001, 0.25434753274007E+00001, -.14807637869956E-00004, 0.13074752860967E+00001, 0.25519202871579E+00001, -.44006992170855E-00013, 0.16726027452429E-00001, -.84449597571896E-00002, -.14807637825949E-00004
0.52466349220000E-00002, 0.13259968605735E+00001, 0.25659673013628E+00001, -.16113709578398E-00004, 0.13092077895721E+00001, 0.25744428749153E+00001, -.44723002523935E-00013, 0.16789071001436E-00001, -.84755735524663E-00002, -.16113709533675E-00004
0.52488905690000E-00002, 0.13596416008763E+00001, 0.26030832419434E+00001, -.18682330244868E-00004, 0.13427728520703E+00001, 0.26115922288793E+00001, -.45881228167028E-00013, 0.16868748806024E-00001, -.85089869358469E-00002, -.18682330198987E-00004
0.52511462160000E-00002, 0.13764288921815E+00001, 0.26350408289608E+00001, -.21270258295134E-00004, 0.13594852987020E+00001, 0.26436010738997E+00001, -.42451086714800E-00013, 0.16943593479494E-00001, -.85602449389850E-00002, -.21270258252683E-00004
0.52511462160000E-00002, 0.13764288921815E+00001, 0.26350408289608E+00001, -.21270258295134E-00004, 0.13594852987020E+00001, 0.26436010738997E+00001, -.42451086714800E-00013, 0.16943593479494E-00001, -.85602449389850E-00002, -.21270258252683E-00004
0.52534018630000E-00002, 0.13817674313422E+00001, 0.26768576510343E+00001, -.19537196864696E-00004, 0.13647964473776E+00001, 0.26854714297105E+00001, -.41371542593131E-00013, 0.16970983964644E-00001, -.86137786762478E-00002, -.19537196823325E-00004
0.52556575100000E-00002, 0.13619408115683E+00001, 0.26993023413635E+00001, -.17321152485569E-00004, 0.13449967078347E+00001, 0.27079440241134E+00001, -.38128428644600E-00013, 0.16944103733584E-00001, -.86416827499312E-00002, -.17321152447440E-00004
0.52579131570000E-00002, 0.13491220717686E+00001, 0.26786804149562E+00001, -.16090416035721E-00004, 0.13322160733099E+00001, 0.26873231081386E+00001, -.39375949827710E-00013, 0.16905998458631E-00001, -.86426931823749E-00002, -.16090415996345E-00004
0.52601688040000E-00002, 0.13410904372412E+00001, 0.26212626930135E+00001, -.13029344554460E-00004, 0.13241995851191E+00001, 0.26298916817733E+00001, -.38868026015703E-00013, 0.16890852122017E-00001, -.86289887597704E-00002, -.13029344515592E-00004
0.52624244510000E-00002, 0.13324023265752E+00001, 0.25969460286025E+00001, -.99677402583683E-00005, 0.13155107853126E+00001, 0.26055708341330E+00001, -.39861767205397E-00013, 0.16891541262664E-00001, -.86248055304331E-00002, -.99677402185066E-00005
0.52646800980000E-00002, 0.13453174388797E+00001, 0.25856656675762E+00001, -.77562051119590E-00005, 0.13283913999698E+00001, 0.25943195025001E+00001, -.38442773360495E-00013, 0.16926038909857E-00001, -.86538349238231E-00002, -.77562050735162E-00005
0.52669357450000E-00002, 0.13527617131209E+00001, 0.25953428772628E+00001, -.61732790459374E-00005, 0.13357871809698E+00001, 0.26040336220421E+00001, -.42933374047996E-00013, 0.16974532151127E-00001, -.86907447793150E-00002, -.61732790030041E-00005
0.52691913920000E-00002, 0.13470772622990E+00001, 0.26036354736427E+00001, -.37730364404453E-00005, 0.13300892569316E+00001, 0.26123350208500E+00001, -.44798586404409E-00013, 0.16988005367384E-00001, -.86995472073140E-00002, -.37730363956467E-00005
0.52714470390000E-00002, 0.13431832326617E+00001, 0.26005709033954E+00001, -.92738117035261E-00007, 0.13262021474229E+00001, 0.26092712899875E+00001, -.38436029592225E-00013, 0.16981085238841E-00001, -.87003865920960E-00002, -.92738078599231E-00007
0.52737026860000E-00002, 0.13535703808566E+00001, 0.26104230046671E+00001, -.27311505836000E-00006, 0.13365789272150E+00001, 0.26191381352545E+00001, -.43197380532597E-00013, 0.16991453641582E-00001, -.87151305874489E-00002, -.27311501516262E-00006
0.52759583330000E-00002, 0.13663320554147E+00001, 0.26381930670339E+00001, -.85783978539358E-00006, 0.13493187883826E+00001, 0.26469385398817E+00001, -.45725699758756E-00013, 0.17013267032152E-00001, -.87454728478240E-00002, -.85783973966788E-00006
0.52782139800000E-00002, 0.13802151731013E+00001, 0.26194467474439E+00001, -.45621872334657E-00006, 0.13631794694779E+00001, 0.26282372481774E+00001, -.42820907011563E-00013, 0.17035703623438E-00001, -.87905007334391E-00002, -.45621868052567E-00006
0.52804696270000E-00002, 0.14041136741728E+00001, 0.25813391548054E+00001, 0.10144023506582E-00005, 0.13870567815912E+00001, 0.25901628803550E+00001, -.42648999514628E-00013, 0.17056892581591E-00001, -.88237255496215E-00002, 0.10144023933072E-00005
0.52827252740000E-00002, 0.14199004528193E+00001, 0.25930339774547E+00001, 0.24300691395250E-00005, 0.14028374154251E+00001, 0.26018975689754E+00001, -.43573054581018E-00013, 0.17063037394166E-00001, -.88635915206130E-00002, 0.24300691830981E-00005
0.52849809210000E-00002, 0.14266525726834E+00001, 0.25771146961076E+00001, 0.29443286228498E-00005, 0.14095753315177E+00001, 0.25860218360477E+00001, -.45554020874155E-00013, 0.17077241165668E-00001, -.89071399400753E-00002, 0.29443286684038E-00005
0.52872365680000E-00002, 0.14279581759931E+00001, 0.25320968421182E+00001, 0.30961325452005E-00005, 0.14108577718883E+00001, 0.25410410219729E+00001, -.42401623972122E-00013, 0.17100404104728E-00001, -.89441798546725E-00002, 0.30961325876021E-00005
0.52894922150000E-00002, 0.14158572118787E+00001, 0.25262747934802E+00001, 0.36686165985015E-00005, 0.13987446248438E+00001, 0.25352464355296E+00001, -.40666062687820E-00013, 0.17112587034891E-00001, -.89716420493855E-00002, 0.36686166391676E-00005
0.52917478620000E-00002, 0.13751746925692E+00001, 0.25434808909091E+00001, 0.48549397720519E-00005, 0.13580518759492E+00001, 0.25524714439279E+00001, -.36564190153742E-00013, 0.17122816619995E-00001, -.89905530187800E-00002, 0.48549398086161E-00005
0.52940035090000E-00002, 0.13525758286451E+00001, 0.26068750078160E+00001, 0.74136540838884E-00005, 0.13354577552467E+00001, 0.26158764298440E+00001, -.36520783299100E-00013, 0.17118073398400E-00001, -.90014220279501E-00002, 0.74136541204092E-00005
0.52962591560000E-00002, 0.13469153818593E+00001, 0.26733456541224E+00001, 0.10073387907194E-00004, 0.13298028580312E+00001, 0.26823331399959E+00001, -.33523142435567E-00013, 0.17112523828155E-00001, -.89874858735438E-00002, 0.10073387940717E-00004
0.52985148030000E-00002, 0.13665065035346E+00001, 0.27450740982383E+00001, 0.14569004190215E-00004, 0.13493867039040E+00001, 0.27540471284838E+00001, -.30061133725750E-00013, 0.17119799630577E-00001, -.89730302455581E-00002, 0.14569004220276E-00004
0.53007704500000E-00002, 0.14003200182226E+00001, 0.28024573050176E+00001, 0.16353945376342E-00004, 0.13831738902105E+00001, 0.28114567318981E+00001, -.38478435228740E-00013, 0.17146128012030E-00001, -.89994268805105E-00002, 0.16353945414821E-00004
0.53030260970000E-00002, 0.14085230628234E+00001, 0.28011477164048E+00001, 0.14814932746259E-00004, 0.13913352764777E+00001, 0.28101937683011E+00001, -.43256292573735E-00013, 0.17187786345681E-00001, -.90460518962927E-00002, 0.14814932789515E-00004
0.53052817440000E-00002, 0.14038620221936E+00001, 0.27403303000146E+00001, 0.12211671190981E-00004, 0.13866219847603E+00001, 0.27494274414312E+00001, -.42419553682983E-00013, 0.17240037433331E-00001, -.90971414165530E-00002, 0.12211671233401E-00004
0.53075373910000E-00002, 0.13880492014864E+00001, 0.26517460593036E+00001, 0.13637726325636E-00004, 0.13707871933315E+00001, 0.26608822254564E+00001, -.42660829325945E-00013, 0.17262008154857E-00001, -.91361661528058E-00002, 0.13637726368296E-00004
0.53097930380000E-00002, 0.13443727912496E+00001, 0.25714522968241E+00001, 0.17694949042968E-00004, 0.13271361793738E+00001, 0.25805886773903E+00001, -.47981389795699E-00013, 0.17236611875790E-00001, -.91363805662177E-00002, 0.17694949090949E-00004
0.53120486850000E-00002, 0.13269323766700E+00001, 0.25439634025094E+00001, 0.20945117650838E-00004, 0.13097452158442E+00001, 0.25530711832463E+00001, -.50588371843874E-00013, 0.17187160825804E-00001, -.91077807369001E-00002, 0.20945117701427E-00004
0.53120486850000E-00002, 0.13269323766700E+00001, 0.25439634025094E+00001, 0.20945117650838E-00004, 0.13097452158442E+00001, 0.25530711832463E+00001, -.50588371843874E-00013, 0.17187160825804E-00001, -.91077807369001E-00002, 0.20945117701427E-00004
0.53143043320000E-00002, 0.13429500933833E+00001, 0.25274269454290E+00001, 0.25520915421747E-00004, 0.13257899627018E+00001, 0.25365128376258E+00001, -.46145558577493E-00013, 0.17160130681548E-00001, -.90858921967127E-00002, 0.25520915467892E-00004
0.53165599790000E-00002, 0.13992969538793E+00001, 0.25404894244679E+00001, 0.36132569553685E-00004, 0.13821499916766E+00001, 0.25495886361680E+00001, -.43573855531151E-00013, 0.17146962202743E-00001, -.90992117001620E-00002, 0.36132569597259E-00004
0.53188156260000E-00002, 0.14475294746134E+00001, 0.25778745163563E+00001, 0.46360195384181E-00004, 0.14303857022263E+00001, 0.25870208168622E+00001, -.41551613080375E-00013, 0.17143772387142E-00001, -.91463005058964E-00002, 0.46360195425732E-00004
0.53210712730000E-00002, 0.14864405598755E+00001, 0.26335098796960E+00001, 0.53065296672127E-00004, 0.14692816742959E+00001, 0.26427290846135E+00001, -.34680767073613E-00013, 0.17158885579626E-00001, -.92192049174657E-00002, 0.53065296706808E-00004
0.53233269200000E-00002, 0.14923957535630E+00001, 0.26690035518579E+00001, 0.57567218220313E-00004, 0.14752009648593E+00001, 0.26783182203301E+00001, -.40847062310677E-00013, 0.17194788703678E-00001, -.93146684722108E-00002, 0.57567218261160E-00004
0.53255825670000E-00002, 0.14740983859923E+00001, 0.26837252656144E+00001, 0.60327182198365E-00004, 0.14568518467946E+00001, 0.26931293563592E+00001, -.36373271571137E-00013, 0.17246539197674E-00001, -.94040907447958E-00002, 0.60327182234739E-00004
0.53278382140000E-00002, 0.14464332225032E+00001, 0.27051401340104E+00001, 0.62321153423906E-00004, 0.14291554445381E+00001, 0.27145837996104E+00001, -.39777042124111E-00013, 0.17277777965136E-00001, -.94436655999473E-00002, 0.62321153463683E-00004
0.53300938610000E-00002, 0.14037627396749E+00001, 0.26981891607922E+00001, 0.61374825993294E-00004, 0.13864918554191E+00001, 0.27076185678620E+00001, -.43863836889558E-00013, 0.17270884255809E-00001, -.94294070697369E-00002, 0.61374826037158E-00004
0.53323495080000E-00002, 0.13598024972316E+00001, 0.26558505847996E+00001, 0.57132741457940E-00004, 0.13425659499738E+00001, 0.26652438326183E+00001, -.43009504322273E-00013, 0.17236547257772E-00001, -.93932478187441E-00002, 0.57132741500950E-00004
0.53346051550000E-00002, 0.13299191672249E+00001, 0.26225083769641E+00001, 0.55386031861290E-00004, 0.13127023689154E+00001, 0.26318679626879E+00001, -.38458259142454E-00013, 0.17216798309497E-00001, -.93595857238182E-00002, 0.55386031899748E-00004
0.53368608020000E-00002, 0.13472816850247E+00001, 0.26070295349660E+00001, 0.54508695311508E-00004, 0.13300644430198E+00001, 0.26163640913386E+00001, -.37061800700924E-00013, 0.17217242004954E-00001, -.93345563725601E-00002, 0.54508695348569E-00004
0.53391164490000E-00002, 0.13753087071481E+00001, 0.25864087518345E+00001, 0.52256238167268E-00004, 0.13580625535636E+00001, 0.25957628353282E+00001, -.40921360460884E-00013, 0.17246153584579E-00001, -.93540834936873E-00002, 0.52256238208190E-00004
0.53413720960000E-00002, 0.14084766630771E+00001, 0.25688768738064E+00001, 0.49647413025867E-00004, 0.13911820402455E+00001, 0.25782937650403E+00001, -.37370934841610E-00013, 0.17294622831600E-00001, -.94168912338583E-00002, 0.49647413063237E-00004
0.53436277430000E-00002, 0.14320848805586E+00001, 0.25619732721564E+00001, 0.49102446991255E-00004, 0.14147592883377E+00001, 0.25714539372842E+00001, -.40666310115556E-00013, 0.17325592220913E-00001, -.94806651278021E-00002, 0.49102447031921E-00004
0.53458833900000E-00002, 0.14752244789664E+00001, 0.25860272041380E+00001, 0.49478283618856E-00004, 0.14578745157441E+00001, 0.25955559179959E+00001, -.44099772317195E-00013, 0.17349963222282E-00001, -.95287138579516E-00002, 0.49478283662956E-00004
0.53481390370000E-00002, 0.15286839006643E+00001, 0.26107994335150E+00001, 0.52045071751778E-00004, 0.15112912239998E+00001, 0.26203440885458E+00001, -.43611944794406E-00013, 0.17392676664510E-00001, -.95446550308434E-00002, 0.52045071795390E-00004
0.53503946840000E-00002, 0.15651730941200E+00001, 0.26338614338090E+00001, 0.58303311649871E-00004, 0.15477366480470E+00001, 0.26434012801277E+00001, -.45577915459871E-00013, 0.17436446073073E-00001, -.95398463187459E-00002, 0.58303311695449E-00004
0.53526503310000E-00002, 0.15696214785135E+00001, 0.26555707778133E+00001, 0.63737799180089E-00004, 0.15521538839531E+00001, 0.26650975847171E+00001, -.41927383274032E-00013, 0.17467594560437E-00001, -.95268069037957E-00002, 0.63737799222017E-00004
0.53549059780000E-00002, 0.15298152980521E+00001, 0.27109230205124E+00001, 0.64454914403584E-00004, 0.15123302825389E+00001, 0.27204752701507E+00001, -.39153424305602E-00013, 0.17485015513264E-00001, -.95522496383507E-00002, 0.64454914442738E-00004
0.53571616250000E-00002, 0.14527713635584E+00001, 0.27627039357456E+00001, 0.64487880283932E-00004, 0.14353139365231E+00001, 0.27723077882663E+00001, -.40184836677298E-00013, 0.17457427035352E-00001, -.96038525207217E-00002, 0.64487880324117E-00004
0.53594172720000E-00002, 0.13988459810251E+00001, 0.27715222341801E+00001, 0.67452285325945E-00004, 0.13814533391120E+00001, 0.27811624856823E+00001, -.40680481824677E-00013, 0.17392641913181E-00001, -.96402515021729E-00002, 0.67452285366626E-00004
0.53616729190000E-00002, 0.13770069269430E+00001, 0.26896542564983E+00001, 0.70555712819156E-00004, 0.13596734067482E+00001, 0.26993001138178E+00001, -.45278351524890E-00013, 0.17333520194735E-00001, -.96458573195186E-00002, 0.70555712864434E-00004
0.53639285660000E-00002, 0.13909463952377E+00001, 0.25656985440884E+00001, 0.71480438505806E-00004, 0.13736385915598E+00001, 0.25753523132360E+00001, -.45891587571418E-00013, 0.17307803677911E-00001, -.96537691476301E-00002, 0.71480438551698E-00004
0.53661842130000E-00002, 0.14294388400395E+00001, 0.24939375176309E+00001, 0.70611909599138E-00004, 0.14121235663359E+00001, 0.25036068327057E+00001, -.43773080939300E-00013, 0.17315273703597E-00001, -.96693150747613E-00002, 0.70611909642911E-00004
0.53684398600000E-00002, 0.14476733482637E+00001, 0.25224449832555E+00001, 0.69651615344265E-00004, 0.14303442952957E+00001, 0.25321303839903E+00001, -.42325058686055E-00013, 0.17329052968029E-00001, -.96854007348584E-00002, 0.69651615386590E-00004
0.53706955070000E-00002, 0.14289702433100E+00001, 0.25478940842488E+00001, 0.67942121870045E-00004, 0.14116204474598E+00001, 0.25575871122864E+00001, -.34730625149342E-00013, 0.17349795850158E-00001, -.96930280376545E-00002, 0.67942121904775E-00004
0.53729511540000E-00002, 0.14187179818523E+00001, 0.25961896291046E+00001, 0.66316685491814E-00004, 0.14013490632779E+00001, 0.26058875365147E+00001, -.34808137425673E-00013, 0.17368918574417E-00001, -.96979074101094E-00002, 0.66316685526622E-00004
0.53729511540000E-00002, 0.14187179818523E+00001, 0.25961896291046E+00001, 0.66316685491814E-00004, 0.14013490632779E+00001, 0.26058875365147E+00001, -.34808137425673E-00013, 0.17368918574417E-00001, -.96979074101094E-00002, 0.66316685526622E-00004
0.53752068010000E-00002, 0.14200639149358E+00001, 0.26207526890723E+00001, 0.67462078662950E-00004, 0.14026843128887E+00001, 0.26304498355773E+00001, -.38895930772665E-00013, 0.17379602047091E-00001, -.96971465049678E-00002, 0.67462078701846E-00004
0.53774624480000E-00002, 0.14351557557236E+00001, 0.26501117926882E+00001, 0.69383179229477E-00004, 0.14177786029330E+00001, 0.26597902145690E+00001, -.37405240103963E-00013, 0.17377152790616E-00001, -.96784218808203E-00002, 0.69383179266882E-00004
0.53797180950000E-00002, 0.14424401542895E+00001, 0.26751291992130E+00001, 0.69410647378271E-00004, 0.14250864726251E+00001, 0.26847762643370E+00001, -.40005650929444E-00013, 0.17353681664385E-00001, -.96470651239661E-00002, 0.69410647418277E-00004
0.53819737420000E-00002, 0.14403766259729E+00001, 0.26679054532919E+00001, 0.69203390997859E-00004, 0.14230492208690E+00001, 0.26775246714737E+00001, -.45928471015612E-00013, 0.17327405103844E-00001, -.96192181817070E-00002, 0.69203391043788E-00004
0.53842293890000E-00002, 0.14618939648039E+00001, 0.26306917231767E+00001, 0.65916028014533E-00004, 0.14445389391998E+00001, 0.26402887551954E+00001, -.40876942558036E-00013, 0.17355025604179E-00001, -.95970320187293E-00002, 0.65916028055410E-00004
0.53864850360000E-00002, 0.14809709045360E+00001, 0.26037104060947E+00001, 0.58011940813198E-00004, 0.14635630717382E+00001, 0.26132905336723E+00001, -.44167619088008E-00013, 0.17407832797711E-00001, -.95801275775414E-00002, 0.58011940857365E-00004
0.53887406830000E-00002, 0.14693837233342E+00001, 0.25921145304743E+00001, 0.49756752989967E-00004, 0.14519589195406E+00001, 0.26016990306645E+00001, -.43364912966942E-00013, 0.17424803793690E-00001, -.95845001901946E-00002, 0.49756753033332E-00004
0.53909963300000E-00002, 0.14557875326684E+00001, 0.25680488834361E+00001, 0.43690631511918E-00004, 0.14383581567870E+00001, 0.25776535533735E+00001, -.40833724171923E-00013, 0.17429375881337E-00001, -.96046699374392E-00002, 0.43690631552752E-00004
0.53932519770000E-00002, 0.14385291233170E+00001, 0.25407039809069E+00001, 0.38974743055873E-00004, 0.14211178409398E+00001, 0.25503418253822E+00001, -.44869055548684E-00013, 0.17411282377144E-00001, -.96378444752425E-00002, 0.38974743100742E-00004
0.53955076240000E-00002, 0.14286891754817E+00001, 0.25405758103446E+00001, 0.36376637960775E-00004, 0.14113134291900E+00001, 0.25502522943863E+00001, -.36345946138013E-00013, 0.17375746291696E-00001, -.96764840417189E-00002, 0.36376637997121E-00004
0.53977632710000E-00002, 0.14247058374691E+00001, 0.25837046431515E+00001, 0.37814430608585E-00004, 0.14073719715158E+00001, 0.25934081626023E+00001, -.36183506694731E-00013, 0.17333865953261E-00001, -.97035194507895E-00002, 0.37814430644768E-00004
0.54000189180000E-00002, 0.14250771846651E+00001, 0.26373951989401E+00001, 0.38792523001617E-00004, 0.14077632412461E+00001, 0.26471015845385E+00001, -.42525662194616E-00013, 0.17313943419031E-00001, -.97063855984648E-00002, 0.38792523044143E-00004
0.54022745650000E-00002, 0.14480724225477E+00001, 0.26862239289970E+00001, 0.39775201178675E-00004, 0.14307623311012E+00001, 0.26959358029476E+00001, -.43404854243059E-00013, 0.17310091446459E-00001, -.97118739506293E-00002, 0.39775201222080E-00004
0.54045302120000E-00002, 0.14847456108375E+00001, 0.26750263565135E+00001, 0.38006698145254E-00004, 0.14674343349768E+00001, 0.26847415168218E+00001, -.43646446424961E-00013, 0.17311275860695E-00001, -.97151603083250E-00002, 0.38006698188900E-00004
0.54067858590000E-00002, 0.15126071536367E+00001, 0.26475592087870E+00001, 0.33577434460298E-00004, 0.14952892483408E+00001, 0.26572753621390E+00001, -.43068884487570E-00013, 0.17317905295933E-00001, -.97161533520316E-00002, 0.33577434503367E-00004
0.54090415060000E-00002, 0.14956538255393E+00001, 0.26244303222411E+00001, 0.29436706486751E-00004, 0.14783069679307E+00001, 0.26341653616108E+00001, -.43271625506842E-00013, 0.17346857608532E-00001, -.97350393696754E-00002, 0.29436706530023E-00004
0.54112971530000E-00002, 0.14669894725047E+00001, 0.25911617490830E+00001, 0.26550755646065E-00004, 0.14496039086155E+00001, 0.26009259526412E+00001, -.40779069287964E-00013, 0.17385563889255E-00001, -.97642035581979E-00002, 0.26550755686844E-00004
0.54135528000000E-00002, 0.14450817153727E+00001, 0.25793926744771E+00001, 0.23958938116903E-00004, 0.14276863515587E+00001, 0.25891762411830E+00001, -.36011122221290E-00013, 0.17395363814021E-00001, -.97835667058760E-00002, 0.23958938152914E-00004


==> data/Turbine_Results/BodyForces/Turbine_BodyForces_BC_Wall_Rotor_Periods_3to12.csv <==
Time,x-Force,y-Force,z-Force,Fp_x,Fp_y,Fp_z,Fv_x,Fv_y,Fv_z
0.90225879999999E-00003, 0.14558049262659E+00001, 0.25390309192771E+00001, 0.10270642879070E-00003, 0.14386844143154E+00001, 0.25487323463975E+00001, -.48497548359360E-00013, 0.17120511950503E-00001, -.97014271203211E-00002, 0.10270642883920E-00003
0.90451444699999E-00003, 0.14542972274556E+00001, 0.25241299535337E+00001, 0.97793045310873E-00004, 0.14371772874737E+00001, 0.25338247325705E+00001, -.48203744522774E-00013, 0.17119939981900E-00001, -.96947790368078E-00002, 0.97793045359076E-00004
0.90677009399999E-00003, 0.14491949778712E+00001, 0.25184783235711E+00001, 0.93996849866851E-00004, 0.14320520948018E+00001, 0.25281553593290E+00001, -.47066120017517E-00013, 0.17142883069385E-00001, -.96770357578689E-00002, 0.93996849913917E-00004
0.90902574099999E-00003, 0.14606877421176E+00001, 0.25190250421814E+00001, 0.89665068834638E-00004, 0.14435031270413E+00001, 0.25286885773076E+00001, -.44391547368482E-00013, 0.17184615076310E-00001, -.96635351261318E-00002, 0.89665068879030E-00004
0.91128138799999E-00003, 0.14850149220361E+00001, 0.25195241085059E+00001, 0.85357780692447E-00004, 0.14677804335590E+00001, 0.25291802781435E+00001, -.39564684089421E-00013, 0.17234488477081E-00001, -.96561696375137E-00002, 0.85357780732012E-00004
0.91353703499999E-00003, 0.14839909901002E+00001, 0.25291885775782E+00001, 0.82373575286849E-00004, 0.14667367547245E+00001, 0.25388298849333E+00001, -.36626906899516E-00013, 0.17254235375705E-00001, -.96413073550790E-00002, 0.82373575323476E-00004
0.91579268199999E-00003, 0.14630711500899E+00001, 0.25661783383985E+00001, 0.81404851548107E-00004, 0.14458353712184E+00001, 0.25757982060259E+00001, -.31002762228091E-00013, 0.17235778871443E-00001, -.96198676274211E-00002, 0.81404851579110E-00004
0.91804832899999E-00003, 0.14417570223201E+00001, 0.25848836255014E+00001, 0.81487908634531E-00004, 0.14245571821019E+00001, 0.25944737253242E+00001, -.36708501106917E-00013, 0.17199840218156E-00001, -.95900998228262E-00002, 0.81487908671240E-00004
0.92030397599999E-00003, 0.14316494899858E+00001, 0.25999652696085E+00001, 0.81430976873558E-00004, 0.14144822725247E+00001, 0.26095325094249E+00001, -.39660437865125E-00013, 0.17167217461121E-00001, -.95672398163902E-00002, 0.81430976913219E-00004
0.92255962299999E-00003, 0.14360794361807E+00001, 0.26351738816985E+00001, 0.81555148540401E-00004, 0.14189486965472E+00001, 0.26447299444730E+00001, -.39446829256589E-00013, 0.17130739633464E-00001, -.95560627745005E-00002, 0.81555148579847E-00004
0.92481526999999E-00003, 0.14486054774845E+00001, 0.26786487949607E+00001, 0.83591463236244E-00004, 0.14315239096607E+00001, 0.26881928360528E+00001, -.44969892125701E-00013, 0.17081567823862E-00001, -.95440410921072E-00002, 0.83591463281214E-00004
0.92707091699999E-00003, 0.14699751443838E+00001, 0.26829850698916E+00001, 0.85899420710289E-00004, 0.14529303702487E+00001, 0.26925230809637E+00001, -.41774759440478E-00013, 0.17044774135017E-00001, -.95380110721511E-00002, 0.85899420752064E-00004
0.92932656399999E-00003, 0.14819676176752E+00001, 0.26498407049782E+00001, 0.87086199120978E-00004, 0.14649323872074E+00001, 0.26593769781057E+00001, -.40871301433070E-00013, 0.17035230467749E-00001, -.95362731274925E-00002, 0.87086199161849E-00004
0.93158221099999E-00003, 0.15141471872716E+00001, 0.26419362344387E+00001, 0.86209120122408E-00004, 0.14970887288386E+00001, 0.26514798591661E+00001, -.40640887261452E-00013, 0.17058458433064E-00001, -.95436247274335E-00002, 0.86209120163049E-00004
0.93383785799999E-00003, 0.15192953687935E+00001, 0.26378588352448E+00001, 0.83994541135174E-00004, 0.15022137126632E+00001, 0.26474116658300E+00001, -.37935878681071E-00013, 0.17081656130289E-00001, -.95528305852067E-00002, 0.83994541173110E-00004
0.93609350499999E-00003, 0.15147829590026E+00001, 0.26063574954933E+00001, 0.80651072424628E-00004, 0.14976823414762E+00001, 0.26159257372813E+00001, -.38827449785006E-00013, 0.17100617526400E-00001, -.95682417879704E-00002, 0.80651072463456E-00004
0.93834915199999E-00003, 0.14941675353254E+00001, 0.25869399522866E+00001, 0.76929910749485E-00004, 0.14770437434969E+00001, 0.25965293263659E+00001, -.37502689758793E-00013, 0.17123791828513E-00001, -.95893740792667E-00002, 0.76929910786987E-00004
0.94060479899999E-00003, 0.14528325247019E+00001, 0.25805368611912E+00001, 0.75006553036011E-00004, 0.14356892768828E+00001, 0.25901364879226E+00001, -.38751437891511E-00013, 0.17143247819161E-00001, -.95996267313873E-00002, 0.75006553074762E-00004
0.94286044599999E-00003, 0.13820407745486E+00001, 0.25582663145426E+00001, 0.75679185331997E-00004, 0.13648614988148E+00001, 0.25678761665891E+00001, -.42471310452100E-00013, 0.17179275733836E-00001, -.96098520464270E-00002, 0.75679185374469E-00004
0.94511609299999E-00003, 0.13194894712701E+00001, 0.25286893638900E+00001, 0.77012951148508E-00004, 0.13022895365971E+00001, 0.25383131776489E+00001, -.38191953773080E-00013, 0.17199934672975E-00001, -.96238137588745E-00002, 0.77012951186700E-00004
0.94737173999999E-00003, 0.13132954619721E+00001, 0.25395927843894E+00001, 0.74684355387273E-00004, 0.12961077097013E+00001, 0.25492023793407E+00001, -.41205847280377E-00013, 0.17187752270836E-00001, -.96095949513354E-00002, 0.74684355428479E-00004
0.94962738699999E-00003, 0.13482698148420E+00001, 0.25970326432317E+00001, 0.68136536050719E-00004, 0.13311223920741E+00001, 0.26066162717594E+00001, -.48590654133247E-00013, 0.17147422767848E-00001, -.95836285277032E-00002, 0.68136536099310E-00004
0.95188303399999E-00003, 0.13812558595248E+00001, 0.26404273259458E+00001, 0.59838242511650E-00004, 0.13641464699643E+00001, 0.26499875284790E+00001, -.45668107473033E-00013, 0.17109389560440E-00001, -.95602025331812E-00002, 0.59838242557318E-00004
0.95413868099999E-00003, 0.13915554496511E+00001, 0.26544437570840E+00001, 0.52708800146984E-00004, 0.13744841088199E+00001, 0.26639884378498E+00001, -.38743798071066E-00013, 0.17071340831201E-00001, -.95446807657586E-00002, 0.52708800185728E-00004
0.95639432799999E-00003, 0.14250177126813E+00001, 0.26625669052727E+00001, 0.46871946843799E-00004, 0.14079499918306E+00001, 0.26720911403599E+00001, -.38536379652745E-00013, 0.17067720850702E-00001, -.95242350872238E-00002, 0.46871946882335E-00004
0.95864997499999E-00003, 0.14587342414074E+00001, 0.26783472232004E+00001, 0.43792261947744E-00004, 0.14416559996757E+00001, 0.26878507581684E+00001, -.38138422678339E-00013, 0.17078241731709E-00001, -.95035349679178E-00002, 0.43792261985882E-00004
0.95864997499999E-00003, 0.14587342414074E+00001, 0.26783472232004E+00001, 0.43792261947744E-00004, 0.14416559996757E+00001, 0.26878507581684E+00001, -.38138422678339E-00013, 0.17078241731709E-00001, -.95035349679178E-00002, 0.43792261985882E-00004
0.96090562199999E-00003, 0.14903491792046E+00001, 0.27009925171929E+00001, 0.42717971075224E-00004, 0.14732630728172E+00001, 0.27104586810086E+00001, -.39193264515541E-00013, 0.17086106387342E-00001, -.94661638156559E-00002, 0.42717971114417E-00004
0.96316126899999E-00003, 0.15002514951741E+00001, 0.26982209989506E+00001, 0.43704355547393E-00004, 0.14831666906730E+00001, 0.27076470753972E+00001, -.44744530550606E-00013, 0.17084804501066E-00001, -.94260764465748E-00002, 0.43704355592138E-00004
0.96541691599999E-00003, 0.14820413199941E+00001, 0.26877301832077E+00001, 0.45515244991683E-00004, 0.14649705847468E+00001, 0.26971288194347E+00001, -.44758664418664E-00013, 0.17070735247242E-00001, -.93986362270871E-00002, 0.45515245036441E-00004
0.96767256299999E-00003, 0.14660221707319E+00001, 0.26533020739630E+00001, 0.44732429078003E-00004, 0.14489474614232E+00001, 0.26626868081626E+00001, -.39472754247873E-00013, 0.17074709308675E-00001, -.93847341996193E-00002, 0.44732429117476E-00004
0.96992820999999E-00003, 0.14480919815110E+00001, 0.26285192924568E+00001, 0.42769246278651E-00004, 0.14310061979906E+00001, 0.26378874259959E+00001, -.38554073542727E-00013, 0.17085783520354E-00001, -.93681335391043E-00002, 0.42769246317205E-00004
0.97218385699999E-00003, 0.14393161058968E+00001, 0.26479685034456E+00001, 0.42392719020912E-00004, 0.14222250081029E+00001, 0.26573337102571E+00001, -.38282147542037E-00013, 0.17091097793901E-00001, -.93652068114511E-00002, 0.42392719059194E-00004
0.97443950399999E-00003, 0.14490616639330E+00001, 0.26688051395039E+00001, 0.41238502760235E-00004, 0.14319618247971E+00001, 0.26781690312328E+00001, -.38708230542630E-00013, 0.17099839135964E-00001, -.93638917288372E-00002, 0.41238502798943E-00004
0.97669515099999E-00003, 0.14729450181392E+00001, 0.27071604800261E+00001, 0.40043564951187E-00004, 0.14558471697970E+00001, 0.27165071423261E+00001, -.38245466364121E-00013, 0.17097848342248E-00001, -.93466623000081E-00002, 0.40043564989433E-00004
0.97895079799999E-00003, 0.15043769827284E+00001, 0.27511338048399E+00001, 0.38576091040053E-00004, 0.14872893264026E+00001, 0.27604526950454E+00001, -.39501434056729E-00013, 0.17087656325842E-00001, -.93188902054671E-00002, 0.38576091079554E-00004
0.98120644499999E-00003, 0.15053587074965E+00001, 0.27917183136881E+00001, 0.36645637032507E-00004, 0.14882924917512E+00001, 0.28010006024332E+00001, -.39002074875091E-00013, 0.17066215745356E-00001, -.92822887450631E-00002, 0.36645637071509E-00004
0.98346209199999E-00003, 0.14725561659338E+00001, 0.28139412814015E+00001, 0.35341267138764E-00004, 0.14555180119051E+00001, 0.28231868171963E+00001, -.39605401004803E-00013, 0.17038154028645E-00001, -.92455357947910E-00002, 0.35341267178370E-00004
0.98571773899999E-00003, 0.14011922982972E+00001, 0.28007662673954E+00001, 0.36923402407421E-00004, 0.13842122158650E+00001, 0.28099866364423E+00001, -.44061031958145E-00013, 0.16980082432156E-00001, -.92203690469065E-00002, 0.36923402451482E-00004
0.98797338599999E-00003, 0.13342318393276E+00001, 0.27482800541158E+00001, 0.38974590541073E-00004, 0.13173223210649E+00001, 0.27574824472763E+00001, -.46588330577053E-00013, 0.16909518262707E-00001, -.92023931605196E-00002, 0.38974590587661E-00004
0.99022903299999E-00003, 0.12915517329136E+00001, 0.26876794674177E+00001, 0.39148067288026E-00004, 0.12746812777270E+00001, 0.26968671981477E+00001, -.43517852100139E-00013, 0.16870455186675E-00001, -.91877307299326E-00002, 0.39148067331544E-00004
0.99248467999999E-00003, 0.12779684606160E+00001, 0.26398159668938E+00001, 0.39072791607752E-00004, 0.12611278545383E+00001, 0.26489743103890E+00001, -.39291032932895E-00013, 0.16840606077741E-00001, -.91583434952654E-00002, 0.39072791647043E-00004
0.99474032699999E-00003, 0.13030843852949E+00001, 0.26080113576649E+00001, 0.38406247972675E-00004, 0.12862512173340E+00001, 0.26171476050912E+00001, -.40412289400696E-00013, 0.16833167960864E-00001, -.91362474262315E-00002, 0.38406248013087E-00004
0.99699597399999E-00003, 0.13506593791257E+00001, 0.25859466622401E+00001, 0.37702354647571E-00004, 0.13337869100339E+00001, 0.25950731892019E+00001, -.34696183908265E-00013, 0.16872469091775E-00001, -.91265269617969E-00002, 0.37702354682268E-00004
0.99925162099999E-00003, 0.14197964820200E+00001, 0.26097402399231E+00001, 0.38172086399629E-00004, 0.14028795220436E+00001, 0.26188380749264E+00001, -.39688380896467E-00013, 0.16916959976418E-00001, -.90978350032911E-00002, 0.38172086439317E-00004
0.10015072680000E-00002, 0.14580695190589E+00001, 0.26381779196121E+00001, 0.37914785186975E-00004, 0.14411389945028E+00001, 0.26472330074180E+00001, -.39219390897214E-00013, 0.16930524556080E-00001, -.90550878059030E-00002, 0.37914785226195E-00004
0.10037629150000E-00002, 0.14979236219326E+00001, 0.26489950988111E+00001, 0.39001663504004E-00004, 0.14809812876474E+00001, 0.26580361876329E+00001, -.36840182019082E-00013, 0.16942334285126E-00001, -.90410888218185E-00002, 0.39001663540845E-00004
0.10060185620000E-00002, 0.15448319110680E+00001, 0.26276934119301E+00001, 0.40840893674096E-00004, 0.15278669857513E+00001, 0.26367278821611E+00001, -.39342310347809E-00013, 0.16964925316624E-00001, -.90344702310062E-00002, 0.40840893713439E-00004
0.10082742090000E-00002, 0.15731260549657E+00001, 0.26068342574778E+00001, 0.41855715128614E-00004, 0.15561234323319E+00001, 0.26158584051111E+00001, -.44162068302797E-00013, 0.17002622633820E-00001, -.90241476332888E-00002, 0.41855715172776E-00004
0.10105298560000E-00002, 0.15471376631658E+00001, 0.26210523361267E+00001, 0.43308137047977E-00004, 0.15300862894791E+00001, 0.26300822866900E+00001, -.44827023738044E-00013, 0.17051373686628E-00001, -.90299505632581E-00002, 0.43308137092804E-00004
0.10127855030000E-00002, 0.14996199793928E+00001, 0.26600239217972E+00001, 0.47291573441015E-00004, 0.14825292528722E+00001, 0.26690818608030E+00001, -.42597767879203E-00013, 0.17090726520630E-00001, -.90579390058157E-00002, 0.47291573483612E-00004
0.10150411500000E-00002, 0.14477957011322E+00001, 0.26845596573336E+00001, 0.47383734277580E-00004, 0.14306830701229E+00001, 0.26936536149587E+00001, -.42424997274216E-00013, 0.17112631009334E-00001, -.90939576250784E-00002, 0.47383734320005E-00004
0.10172967970000E-00002, 0.14223447965807E+00001, 0.27031773384168E+00001, 0.44723824199297E-00004, 0.14052276704878E+00001, 0.27122844849922E+00001, -.38298932262783E-00013, 0.17117126092926E-00001, -.91071465753454E-00002, 0.44723824237596E-00004
0.10195524440000E-00002, 0.14223437343609E+00001, 0.27233942815256E+00001, 0.42423078159160E-00004, 0.14052256556952E+00001, 0.27324999992270E+00001, -.38133879091442E-00013, 0.17118078665724E-00001, -.91057177014364E-00002, 0.42423078197294E-00004
0.10218080910000E-00002, 0.14367733695704E+00001, 0.27703647365880E+00001, 0.43005673550517E-00004, 0.14196660303343E+00001, 0.27794632120955E+00001, -.40328540028383E-00013, 0.17107339236192E-00001, -.90984755074486E-00002, 0.43005673590845E-00004
0.10240637380000E-00002, 0.14544897906423E+00001, 0.28277784165092E+00001, 0.46117146969270E-00004, 0.14373950865709E+00001, 0.28368545855413E+00001, -.40547571737756E-00013, 0.17094704071459E-00001, -.90761690320482E-00002, 0.46117147009818E-00004
0.10263193850000E-00002, 0.14535817515387E+00001, 0.28400185320944E+00001, 0.47830943303681E-00004, 0.14364873429315E+00001, 0.28490692590645E+00001, -.38441323243916E-00013, 0.17094408607171E-00001, -.90507269701257E-00002, 0.47830943342122E-00004
0.10285750320000E-00002, 0.14396507416014E+00001, 0.28263194861866E+00001, 0.47672122499202E-00004, 0.14225575932958E+00001, 0.28353419147113E+00001, -.39502132412816E-00013, 0.17093148305621E-00001, -.90224285247148E-00002, 0.47672122538704E-00004
0.10308306790000E-00002, 0.14276215881532E+00001, 0.27518926485745E+00001, 0.48065944141670E-00004, 0.14105160632931E+00001, 0.27608720618425E+00001, -.41030178908020E-00013, 0.17105524860112E-00001, -.89794132679953E-00002, 0.48065944182701E-00004
0.10330863260000E-00002, 0.14428890119390E+00001, 0.26839550664847E+00001, 0.45731980560285E-00004, 0.14257660127899E+00001, 0.26928783193240E+00001, -.40683684150777E-00013, 0.17122999149059E-00001, -.89232528392982E-00002, 0.45731980600969E-00004
0.10353419730000E-00002, 0.14344906095881E+00001, 0.26655142630899E+00001, 0.41433024871752E-00004, 0.14173775107139E+00001, 0.26744062160183E+00001, -.44930997665888E-00013, 0.17113098874204E-00001, -.88919529284460E-00002, 0.41433024916683E-00004
0.10375976200000E-00002, 0.13903550767051E+00001, 0.26624217746138E+00001, 0.37567476290708E-00004, 0.13732687094815E+00001, 0.26713082463417E+00001, -.45821403603307E-00013, 0.17086367223623E-00001, -.88864717278893E-00002, 0.37567476336530E-00004
0.10398532670000E-00002, 0.13442387313271E+00001, 0.26657307803808E+00001, 0.37597906821247E-00004, 0.13271782820477E+00001, 0.26746170931359E+00001, -.50040339385469E-00013, 0.17060449279431E-00001, -.88863127550824E-00002, 0.37597906871288E-00004
0.10421089140000E-00002, 0.13020418496153E+00001, 0.26624704985486E+00001, 0.38698295436907E-00004, 0.12850031094162E+00001, 0.26713554536809E+00001, -.50855529598213E-00013, 0.17038740199076E-00001, -.88849551322630E-00002, 0.38698295487762E-00004
0.10443645610000E-00002, 0.12744050993981E+00001, 0.26067877174588E+00001, 0.37822914513628E-00004, 0.12573650856466E+00001, 0.26156719234960E+00001, -.43158869026879E-00013, 0.17040013751432E-00001, -.88842060372160E-00002, 0.37822914556787E-00004
0.10466202080000E-00002, 0.12750534075093E+00001, 0.25682794472358E+00001, 0.35477105364176E-00004, 0.12579953392400E+00001, 0.25771740675320E+00001, -.33441719565344E-00013, 0.17058068269227E-00001, -.88946202961741E-00002, 0.35477105397617E-00004
0.10488758550000E-00002, 0.12868134253967E+00001, 0.25472726205267E+00001, 0.32748914471329E-00004, 0.12697307164955E+00001, 0.25561982451254E+00001, -.31963948267789E-00013, 0.17082708901186E-00001, -.89256245986808E-00002, 0.32748914503293E-00004
0.10511315020000E-00002, 0.12990520997910E+00001, 0.25502274415005E+00001, 0.31552851849703E-00004, 0.12819633161599E+00001, 0.25591851855604E+00001, -.33325023106250E-00013, 0.17088783631097E-00001, -.89577440599474E-00002, 0.31552851883028E-00004
0.10533871490000E-00002, 0.13220072781243E+00001, 0.25569108453296E+00001, 0.35318849452586E-00004, 0.13048920872373E+00001, 0.25658889764741E+00001, -.35859899584161E-00013, 0.17115190887056E-00001, -.89781311444418E-00002, 0.35318849488446E-00004
0.10556427960000E-00002, 0.13720962814296E+00001, 0.25766058109880E+00001, 0.38017400421139E-00004, 0.13549350138453E+00001, 0.25855981771766E+00001, -.37002862740849E-00013, 0.17161267584235E-00001, -.89923661885435E-00002, 0.38017400458142E-00004
0.10578984430000E-00002, 0.14201173690849E+00001, 0.26174002592772E+00001, 0.42621849111485E-00004, 0.14028987506742E+00001, 0.26263877582194E+00001, -.33898725585849E-00013, 0.17218618410659E-00001, -.89874989422322E-00002, 0.42621849145384E-00004
0.10601540900000E-00002, 0.14644807778743E+00001, 0.26933754906926E+00001, 0.47617101946743E-00004, 0.14472136304645E+00001, 0.27023496951186E+00001, -.38745359253766E-00013, 0.17267147409860E-00001, -.89742044259893E-00002, 0.47617101985489E-00004
0.10624097370000E-00002, 0.14757003975585E+00001, 0.27505829162042E+00001, 0.51764035786537E-00004, 0.14583946775245E+00001, 0.27595461396623E+00001, -.47254873683040E-00013, 0.17305720034025E-00001, -.89632234581011E-00002, 0.51764035833791E-00004
0.10646653840000E-00002, 0.14623906037999E+00001, 0.27742578018777E+00001, 0.54164605050689E-00004, 0.14450458245237E+00001, 0.27832242339723E+00001, -.43820903814449E-00013, 0.17344779276251E-00001, -.89664320946402E-00002, 0.54164605094510E-00004
0.10669210310000E-00002, 0.14283790413841E+00001, 0.27691901077767E+00001, 0.56718440829566E-00004, 0.14110236913285E+00001, 0.27781569270529E+00001, -.46457621030045E-00013, 0.17355350055611E-00001, -.89668192762702E-00002, 0.56718440876024E-00004
0.10691766780000E-00002, 0.13664635220889E+00001, 0.27383544410286E+00001, 0.59844030514037E-00004, 0.13490969785150E+00001, 0.27473377994629E+00001, -.48301256196454E-00013, 0.17366543573840E-00001, -.89833584342244E-00002, 0.59844030562338E-00004
0.10714323250000E-00002, 0.12871789411244E+00001, 0.26698581542674E+00001, 0.61908431663958E-00004, 0.12697800822302E+00001, 0.26788807028837E+00001, -.51823611650527E-00013, 0.17398858894203E-00001, -.90225486162835E-00002, 0.61908431715781E-00004
0.10736879720000E-00002, 0.12588863181107E+00001, 0.26424329104889E+00001, 0.61514759631305E-00004, 0.12414619444082E+00001, 0.26514912747665E+00001, -.49026318227493E-00013, 0.17424373702468E-00001, -.90583642776283E-00002, 0.61514759680331E-00004
0.10759436190000E-00002, 0.13017379198286E+00001, 0.26744843055830E+00001, 0.59846071980445E-00004, 0.12842956256777E+00001, 0.26835576959221E+00001, -.40334740067065E-00013, 0.17442294150933E-00001, -.90733903390918E-00002, 0.59846072020780E-00004
0.10781992660000E-00002, 0.13653678384581E+00001, 0.27171718537348E+00001, 0.56975249171560E-00004, 0.13479322784398E+00001, 0.27262364730206E+00001, -.34942165420712E-00013, 0.17435560018342E-00001, -.90646192857998E-00002, 0.56975249206503E-00004
0.10804549130000E-00002, 0.14190003837179E+00001, 0.27207376212196E+00001, 0.54702982595355E-00004, 0.14015790163326E+00001, 0.27297884689271E+00001, -.32577769549901E-00013, 0.17421367385275E-00001, -.90508477075755E-00002, 0.54702982627933E-00004
0.10827105600000E-00002, 0.14613920568482E+00001, 0.27048997853442E+00001, 0.52361097338221E-00004, 0.14439592961848E+00001, 0.27139472372022E+00001, -.35173202960564E-00013, 0.17432760663432E-00001, -.90474518579745E-00002, 0.52361097373394E-00004
0.10849662070000E-00002, 0.14826086576932E+00001, 0.27269696109910E+00001, 0.45742462777745E-00004, 0.14651674732187E+00001, 0.27360298304673E+00001, -.35134385761598E-00013, 0.17441184474557E-00001, -.90602194763421E-00002, 0.45742462812879E-00004
0.10872218540000E-00002, 0.14706752319767E+00001, 0.27447023271708E+00001, 0.37129130905029E-00004, 0.14532119079763E+00001, 0.27537861266393E+00001, -.35599173333099E-00013, 0.17463324000316E-00001, -.90837994684660E-00002, 0.37129130940629E-00004
0.10894775010000E-00002, 0.14363918988636E+00001, 0.27270053012652E+00001, 0.33022139354346E-00004, 0.14189066022856E+00001, 0.27361104553648E+00001, -.38332602258934E-00013, 0.17485296577972E-00001, -.91051540996109E-00002, 0.33022139392679E-00004
0.10917331480000E-00002, 0.13708704571465E+00001, 0.26696232479169E+00001, 0.32131828446860E-00004, 0.13533662818368E+00001, 0.26787463818894E+00001, -.47034036254770E-00013, 0.17504175309789E-00001, -.91231339724919E-00002, 0.32131828493894E-00004
0.10939887950000E-00002, 0.13034473801352E+00001, 0.26247967786986E+00001, 0.28562804118243E-00004, 0.12859157035948E+00001, 0.26339228974205E+00001, -.46610479960963E-00013, 0.17531676540407E-00001, -.91261187219092E-00002, 0.28562804164854E-00004
0.10962444420000E-00002, 0.12509904168201E+00001, 0.26114887680224E+00001, 0.22592844242543E-00004, 0.12334297968578E+00001, 0.26205977792176E+00001, -.51943183842290E-00013, 0.17560619962309E-00001, -.91090111952576E-00002, 0.22592844294486E-00004
0.10985000890000E-00002, 0.12375195030733E+00001, 0.26145023644036E+00001, 0.16678097404878E-00004, 0.12199445621203E+00001, 0.26235914536972E+00001, -.47408646877051E-00013, 0.17574940952907E-00001, -.90890892935041E-00002, 0.16678097452287E-00004
0.11007557360000E-00002, 0.12603106749974E+00001, 0.26194705022358E+00001, 0.13074876522840E-00004, 0.12427152436255E+00001, 0.26285462163816E+00001, -.42647372246196E-00013, 0.17595431371830E-00001, -.90757141458217E-00002, 0.13074876565487E-00004
0.11030113830000E-00002, 0.12761791019270E+00001, 0.26275262702577E+00001, 0.10209941510328E-00004, 0.12585566559138E+00001, 0.26366099028624E+00001, -.43972952627813E-00013, 0.17622446013201E-00001, -.90836326046816E-00002, 0.10209941554301E-00004
0.11052670300000E-00002, 0.12951415760811E+00001, 0.26567255017868E+00001, 0.90732015075963E-00005, 0.12774827182662E+00001, 0.26658269313523E+00001, -.40090145144296E-00013, 0.17658857814941E-00001, -.91014295655666E-00002, 0.90732015476864E-00005
0.11075226770000E-00002, 0.13158869881452E+00001, 0.27081273157145E+00001, 0.98836942755660E-00005, 0.12981926463480E+00001, 0.27172357646748E+00001, -.40680107478488E-00013, 0.17694341797228E-00001, -.91084489602773E-00002, 0.98836943162462E-00005
0.11097783240000E-00002, 0.13580139746764E+00001, 0.27900421759652E+00001, 0.76819869593639E-00005, 0.13402990037979E+00001, 0.27991414997674E+00001, -.37047614054937E-00013, 0.17714970878572E-00001, -.90993238022828E-00002, 0.76819869964115E-00005
0.11120339710000E-00002, 0.14176758580456E+00001, 0.28250816603681E+00001, 0.62232525676105E-00005, 0.13999539746404E+00001, 0.28341831889931E+00001, -.33709003448827E-00013, 0.17721883405248E-00001, -.91015286250222E-00002, 0.62232526013195E-00005
0.11142896180000E-00002, 0.14710811316293E+00001, 0.28317022156087E+00001, 0.79386315690890E-00005, 0.14533162088225E+00001, 0.28408060950887E+00001, -.33535561017848E-00013, 0.17764922806795E-00001, -.91038794799176E-00002, 0.79386316026246E-00005
0.11165452650000E-00002, 0.14896832140418E+00001, 0.28358518000941E+00001, 0.10988357276253E-00004, 0.14718318911841E+00001, 0.28449656855162E+00001, -.35764093746564E-00013, 0.17851322857707E-00001, -.91138854221450E-00002, 0.10988357312017E-00004
0.11188009120000E-00002, 0.14708657898978E+00001, 0.28188972305690E+00001, 0.93063331262311E-00005, 0.14529477086971E+00001, 0.28280438266956E+00001, -.36195499659916E-00013, 0.17918081200698E-00001, -.91465961266446E-00002, 0.93063331624266E-00005
0.11210565590000E-00002, 0.14396778996793E+00001, 0.28076380231151E+00001, 0.72748648591294E-00005, 0.14217081579044E+00001, 0.28168458461562E+00001, -.39745943480477E-00013, 0.17969741774943E-00001, -.92078230411182E-00002, 0.72748648988754E-00005
0.11233122060000E-00002, 0.13873998622948E+00001, 0.27823714942254E+00001, 0.50526931719002E-00005, 0.13693725805151E+00001, 0.27916547802588E+00001, -.41681943478021E-00013, 0.18027281779718E-00001, -.92832860334039E-00002, 0.50526932135822E-00005
0.11255678530000E-00002, 0.13315405763974E+00001, 0.27451062491028E+00001, 0.11862993664931E-00005, 0.13134473952583E+00001, 0.27544617952278E+00001, -.46590159283707E-00013, 0.18093181139067E-00001, -.93555461250649E-00002, 0.11862994130833E-00005
0.11278235000000E-00002, 0.13292702909326E+00001, 0.27023428628378E+00001, -.16483718095483E-00005, 0.13111074074957E+00001, 0.27117702451508E+00001, -.43074500743924E-00013, 0.18162883436942E-00001, -.94273823130813E-00002, -.16483717664738E-00005
0.11300791470000E-00002, 0.13637817672483E+00001, 0.26667553765065E+00001, -.27572937026030E-00005, 0.13455654327191E+00001, 0.26762676146916E+00001, -.40266470190220E-00013, 0.18216334529134E-00001, -.95122381850450E-00002, -.27572936623366E-00005
0.11323347940000E-00002, 0.13971452036210E+00001, 0.26355524304757E+00001, -.51640056336028E-00005, 0.13788734732838E+00001, 0.26451490784478E+00001, -.42335643702082E-00013, 0.18271730337189E-00001, -.95966479721475E-00002, -.51640055912671E-00005
0.11345904410000E-00002, 0.14461280371128E+00001, 0.26731466826286E+00001, -.80434671679632E-00005, 0.14278231210164E+00001, 0.26827843290642E+00001, -.50862347780606E-00013, 0.18304916096389E-00001, -.96376464355161E-00002, -.80434671171008E-00005
0.11368460880000E-00002, 0.15010692801941E+00001, 0.27450948813305E+00001, -.10991205464881E-00004, 0.14827670134409E+00001, 0.27547468854860E+00001, -.52066932670265E-00013, 0.18302266753262E-00001, -.96520041555833E-00002, -.10991205412814E-00004
0.11391017350000E-00002, 0.15075354240900E+00001, 0.27693648463066E+00001, -.17266801654211E-00004, 0.14892101943890E+00001, 0.27790298061916E+00001, -.44919509742613E-00013, 0.18325229701050E-00001, -.96649598850611E-00002, -.17266801609292E-00004
0.11413573820000E-00002, 0.14845775487447E+00001, 0.27567238957037E+00001, -.18421771864978E-00004, 0.14662248570976E+00001, 0.27663990427009E+00001, -.46791750346462E-00013, 0.18352691647183E-00001, -.96751469972307E-00002, -.18421771818187E-00004
0.11436130290000E-00002, 0.14403422850226E+00001, 0.27142313884616E+00001, -.15919398876623E-00004, 0.14219550678352E+00001, 0.27239257610862E+00001, -.39448967375274E-00013, 0.18387217187425E-00001, -.96943726245222E-00002, -.15919398837174E-00004
0.11458686760000E-00002, 0.13907544267541E+00001, 0.27008775805381E+00001, -.14175825938906E-00004, 0.13723217187734E+00001, 0.27105926651790E+00001, -.40456186745482E-00013, 0.18432707980736E-00001, -.97150846408653E-00002, -.14175825898449E-00004
0.11481243230000E-00002, 0.13449657091507E+00001, 0.26804975501084E+00001, -.95153666940760E-00005, 0.13264987060205E+00001, 0.26902167821704E+00001, -.38709715190248E-00013, 0.18467003130158E-00001, -.97192320620057E-00002, -.95153666553662E-00005
0.11503799700000E-00002, 0.13132664991434E+00001, 0.26682871034019E+00001, -.34853154134872E-00005, 0.12947875697003E+00001, 0.26779997066552E+00001, -.38532138199618E-00013, 0.18478929443140E-00001, -.97126032533318E-00002, -.34853153749551E-00005
0.11526356170000E-00002, 0.13101821955103E+00001, 0.26832283159927E+00001, 0.21131587667634E-00005, 0.12917023388738E+00001, 0.26929426524333E+00001, -.40442319914706E-00013, 0.18479856636433E-00001, -.97143364406001E-00002, 0.21131588072057E-00005
0.11548912640000E-00002, 0.13408327105411E+00001, 0.27057344975370E+00001, 0.70261178107075E-00005, 0.13223482374942E+00001, 0.27154551401796E+00001, -.41550395980001E-00013, 0.18484473046899E-00001, -.97206426425888E-00002, 0.70261178522579E-00005
0.11571469110000E-00002, 0.13964430312239E+00001, 0.27305888379912E+00001, 0.10557629785432E-00004, 0.13779547244930E+00001, 0.27403212429712E+00001, -.38868381739370E-00013, 0.18488306730822E-00001, -.97324049800112E-00002, 0.10557629824300E-00004
0.11594025580000E-00002, 0.14536257899210E+00001, 0.27498662181161E+00001, 0.10541364595504E-00004, 0.14351426435100E+00001, 0.27595986189541E+00001, -.39793858957868E-00013, 0.18483146411039E-00001, -.97324008379936E-00002, 0.10541364635298E-00004
0.11616582050000E-00002, 0.14821163665612E+00001, 0.27466120540981E+00001, 0.12311210187338E-00004, 0.14636592366683E+00001, 0.27563572894774E+00001, -.40397090253130E-00013, 0.18457129892864E-00001, -.97452353792773E-00002, 0.12311210227735E-00004
0.11639138520000E-00002, 0.14698687269068E+00001, 0.27004833781705E+00001, 0.13931196627275E-00004, 0.14514330615913E+00001, 0.27102507525739E+00001, -.41339221640021E-00013, 0.18435665315556E-00001, -.97673744033516E-00002, 0.13931196668614E-00004
0.11661694990000E-00002, 0.14462495201569E+00001, 0.26372393302365E+00001, 0.12511942780730E-00004, 0.14278073241328E+00001, 0.26470352431665E+00001, -.38066648606440E-00013, 0.18442196024131E-00001, -.97959129299946E-00002, 0.12511942818796E-00004
0.11684251460000E-00002, 0.14223283758168E+00001, 0.25869398455616E+00001, 0.14742169794142E-00004, 0.14038768161157E+00001, 0.25967743988092E+00001, -.39233643988288E-00013, 0.18451559701135E-00001, -.98345532476504E-00002, 0.14742169833376E-00004
0.11706807930000E-00002, 0.13998721059407E+00001, 0.25761039922816E+00001, 0.17795356785125E-00004, 0.13814073673276E+00001, 0.25859813494610E+00001, -.45634479137813E-00013, 0.18464738613098E-00001, -.98773571794419E-00002, 0.17795356830760E-00004
0.11729364400000E-00002, 0.13890109521563E+00001, 0.26157759830759E+00001, 0.16656904511876E-00004, 0.13705210849044E+00001, 0.26256952348565E+00001, -.46363170607847E-00013, 0.18489867251919E-00001, -.99192517806843E-00002, 0.16656904558240E-00004
0.11751920870000E-00002, 0.13571799212309E+00001, 0.26571039808821E+00001, 0.15134354611427E-00004, 0.13386570474704E+00001, 0.26670706833507E+00001, -.43258702157710E-00013, 0.18522873760549E-00001, -.99667024686486E-00002, 0.15134354654685E-00004
0.11774477340000E-00002, 0.13172915143165E+00001, 0.26422414885354E+00001, 0.15225371529937E-00004, 0.12987443658033E+00001, 0.26522429756398E+00001, -.43581458712164E-00013, 0.18547148513245E-00001, -.10001487104382E-00001, 0.15225371573518E-00004
0.11797033810000E-00002, 0.13016618114179E+00001, 0.25922702910088E+00001, 0.15718229704041E-00004, 0.12831000854790E+00001, 0.26022846904739E+00001, -.42516530782891E-00013, 0.18561725938941E-00001, -.10014399465147E-00001, 0.15718229746558E-00004
0.11819590280000E-00002, 0.12993021918558E+00001, 0.25833885159738E+00001, 0.16116680630776E-00004, 0.12807373254940E+00001, 0.25934016833459E+00001, -.40464155531926E-00013, 0.18564866361845E-00001, -.10013167372052E-00001, 0.16116680671241E-00004
0.11842146750000E-00002, 0.13341840779781E+00001, 0.26032475155564E+00001, 0.15360285828194E-00004, 0.13156287827688E+00001, 0.26132484245073E+00001, -.38801147524711E-00013, 0.18555295209292E-00001, -.10000908950852E-00001, 0.15360285866995E-00004
0.11864703220000E-00002, 0.13783686350130E+00001, 0.26306496216714E+00001, 0.15897168172942E-00004, 0.13598240885684E+00001, 0.26406322487286E+00001, -.37700149036120E-00013, 0.18544546444588E-00001, -.99826270572070E-00002, 0.15897168210642E-00004
0.11887259690000E-00002, 0.14111017072751E+00001, 0.26360074739495E+00001, 0.16086132785117E-00004, 0.13925816123010E+00001, 0.26459874066230E+00001, -.41953214363996E-00013, 0.18520094974085E-00001, -.99799326735211E-00002, 0.16086132827070E-00004
0.11909816160000E-00002, 0.14298731874949E+00001, 0.26283038555219E+00001, 0.18511446741058E-00004, 0.14113524663374E+00001, 0.26382815546980E+00001, -.46168467783030E-00013, 0.18520721157512E-00001, -.99776991761177E-00002, 0.18511446787226E-00004
0.11932372630000E-00002, 0.14489113490162E+00001, 0.26059953745219E+00001, 0.20702992317706E-00004, 0.14303597123218E+00001, 0.26159685004671E+00001, -.46621580990526E-00013, 0.18551636694393E-00001, -.99731259451528E-00002, 0.20702992364327E-00004
0.11954929100000E-00002, 0.14415285315784E+00001, 0.25856844060352E+00001, 0.23028717117006E-00004, 0.14229288966894E+00001, 0.25956513228409E+00001, -.44785655956376E-00013, 0.18599634889007E-00001, -.99669168056949E-00002, 0.23028717161792E-00004
0.11977485570000E-00002, 0.13948227878277E+00001, 0.25673793673298E+00001, 0.24399209764238E-00004, 0.13761968304257E+00001, 0.25773561919358E+00001, -.41023791560661E-00013, 0.18625957401966E-00001, -.99768246059783E-00002, 0.24399209805262E-00004
0.12000042040000E-00002, 0.13395986031855E+00001, 0.25720648977814E+00001, 0.23038360989551E-00004, 0.13209738440363E+00001, 0.25820728881798E+00001, -.45900823055624E-00013, 0.18624759149233E-00001, -.10007990398325E-00001, 0.23038361035452E-00004
0.12022598510000E-00002, 0.13199422905453E+00001, 0.26214685562742E+00001, 0.19140126977368E-00004, 0.13013383506865E+00001, 0.26315098226798E+00001, -.45251074643374E-00013, 0.18603939858842E-00001, -.10041266405595E-00001, 0.19140127022619E-00004
0.12045154980000E-00002, 0.13164085710704E+00001, 0.26549271423296E+00001, 0.18339077028976E-00004, 0.12978378639410E+00001, 0.26649981771379E+00001, -.45716637743142E-00013, 0.18570707129373E-00001, -.10071034808271E-00001, 0.18339077074693E-00004
0.12067711450000E-00002, 0.13440121035523E+00001, 0.26789087282889E+00001, 0.21201530645493E-00004, 0.13254893014481E+00001, 0.26889934829059E+00001, -.39038104063673E-00013, 0.18522802104196E-00001, -.10084754617004E-00001, 0.21201530684531E-00004
0.12090267920000E-00002, 0.13754313728401E+00001, 0.26574429524739E+00001, 0.21058678663887E-00004, 0.13569427098667E+00001, 0.26675343759476E+00001, -.37904542168414E-00013, 0.18488662973474E-00001, -.10091423473668E-00001, 0.21058678701791E-00004
0.12112824390000E-00002, 0.13903913416355E+00001, 0.25951565381003E+00001, 0.21118126254509E-00004, 0.13719107186343E+00001, 0.26052470106587E+00001, -.37207884957832E-00013, 0.18480623001205E-00001, -.10090472558446E-00001, 0.21118126291717E-00004
0.12135380860000E-00002, 0.14022357222528E+00001, 0.25360954706139E+00001, 0.19635458127039E-00004, 0.13837613909164E+00001, 0.25461844311179E+00001, -.34756865087693E-00013, 0.18474331336336E-00001, -.10088960503983E-00001, 0.19635458161796E-00004
0.12157937330000E-00002, 0.14050811721456E+00001, 0.25183558643093E+00001, 0.16339522480910E-00004, 0.13866131465687E+00001, 0.25284544738551E+00001, -.41698721896465E-00013, 0.18468025576855E-00001, -.10098609545836E-00001, 0.16339522522609E-00004
0.12180493800000E-00002, 0.14203238793102E+00001, 0.25430243889221E+00001, 0.11186142831065E-00004, 0.14018547244974E+00001, 0.25531451918481E+00001, -.41391936003397E-00013, 0.18469154812822E-00001, -.10120802926049E-00001, 0.11186142872457E-00004
0.12203050270000E-00002, 0.14255290184093E+00001, 0.25893095580242E+00001, 0.49719254550360E-00005, 0.14070569185598E+00001, 0.25994522075167E+00001, -.41272851368092E-00013, 0.18472099849450E-00001, -.10142649492419E-00001, 0.49719254963089E-00005
0.12225606740000E-00002, 0.14072880945708E+00001, 0.26171991126393E+00001, 0.20748691961337E-00006, 0.13888156859550E+00001, 0.26273735774744E+00001, -.36285502420777E-00013, 0.18472408615788E-00001, -.10174464835093E-00001, 0.20748695589887E-00006
0.12248163210000E-00002, 0.13671037792134E+00001, 0.26435114007502E+00001, -.40445708667919E-00005, 0.13486460120128E+00001, 0.26537209396518E+00001, -.34079830453941E-00013, 0.18457767200531E-00001, -.10209538901636E-00001, -.40445708327120E-00005
0.12270719680000E-00002, 0.13426584424962E+00001, 0.26659743728088E+00001, -.75766998417490E-00005, 0.13242188668445E+00001, 0.26762017005988E+00001, -.37779170037451E-00013, 0.18439575651682E-00001, -.10227327789959E-00001, -.75766998039698E-00005
0.12293276150000E-00002, 0.13478224446769E+00001, 0.26840757072409E+00001, -.94871497401679E-00005, 0.13293989736271E+00001, 0.26942958050149E+00001, -.40102448187887E-00013, 0.18423471049889E-00001, -.10220097774082E-00001, -.94871497000655E-00005
0.12315832620000E-00002, 0.13572733928353E+00001, 0.26767048412525E+00001, -.11337505877881E-00004, 0.13388740335094E+00001, 0.26868969500819E+00001, -.40178197605660E-00013, 0.18399359325910E-00001, -.10192108829431E-00001, -.11337505837703E-00004
0.12338389090000E-00002, 0.13738924576116E+00001, 0.26579326924214E+00001, -.13931633322455E-00004, 0.13555106036506E+00001, 0.26680903294060E+00001, -.47002269254599E-00013, 0.18381853961082E-00001, -.10157636984542E-00001, -.13931633275453E-00004
0.12360945560000E-00002, 0.13887336702363E+00001, 0.26420064467719E+00001, -.14168972225784E-00004, 0.13703680869309E+00001, 0.26521342210887E+00001, -.52161360991420E-00013, 0.18365583305435E-00001, -.10127774316792E-00001, -.14168972173622E-00004
0.12383502030000E-00002, 0.13882089857757E+00001, 0.26232418885463E+00001, -.12135253013587E-00004, 0.13698624008639E+00001, 0.26333411462480E+00001, -.44680403147660E-00013, 0.18346584911840E-00001, -.10099257701649E-00001, -.12135252968907E-00004
0.12406058500000E-00002, 0.14002966284730E+00001, 0.26152517361412E+00001, -.97288445859068E-00005, 0.13819771269155E+00001, 0.26253239516117E+00001, -.43866930056418E-00013, 0.18319501557508E-00001, -.10072215470487E-00001, -.97288445420399E-00005
0.12406058500000E-00002, 0.14002966284730E+00001, 0.26152517361412E+00001, -.97288445859068E-00005, 0.13819771269155E+00001, 0.26253239516117E+00001, -.43866930056418E-00013, 0.18319501557508E-00001, -.10072215470487E-00001, -.97288445420399E-00005
0.12428614970000E-00002, 0.14225543735808E+00001, 0.26040521411439E+00001, -.43030505861062E-00005, 0.14042628666544E+00001, 0.26141218482182E+00001, -.43672265495236E-00013, 0.18291506926433E-00001, -.10069707074313E-00001, -.43030505424339E-00005
0.12451171440000E-00002, 0.14596701074597E+00001, 0.26330581786380E+00001, 0.89710352088711E-00006, 0.14413924172508E+00001, 0.26431406305331E+00001, -.39249523971658E-00013, 0.18277690208905E-00001, -.10082451895133E-00001, 0.89710356013664E-00006
0.12473727910000E-00002, 0.14889385651685E+00001, 0.26818219337002E+00001, 0.54643213373716E-00005, 0.14706676355446E+00001, 0.26919376167026E+00001, -.39320930357504E-00013, 0.18270929623926E-00001, -.10115683002392E-00001, 0.54643213766926E-00005
0.12496284380000E-00002, 0.14974193364526E+00001, 0.27098636963803E+00001, 0.92273393204527E-00005, 0.14791415771242E+00001, 0.27200078050486E+00001, -.34786244237318E-00013, 0.18277759328428E-00001, -.10144108668255E-00001, 0.92273393552390E-00005
0.12518840850000E-00002, 0.14803084379136E+00001, 0.26993394636019E+00001, 0.10498345857461E-00004, 0.14620179090496E+00001, 0.27094896882098E+00001, -.38032436321250E-00013, 0.18290528863949E-00001, -.10150224607938E-00001, 0.10498345895493E-00004
0.12541397320000E-00002, 0.14432586164217E+00001, 0.26469874562498E+00001, 0.11214248835660E-00004, 0.14249589614185E+00001, 0.26571336235980E+00001, -.38998133808776E-00013, 0.18299655003242E-00001, -.10146167348186E-00001, 0.11214248874658E-00004
0.12563953790000E-00002, 0.14011245702591E+00001, 0.25778643583451E+00001, 0.95800145528512E-00005, 0.13828356534616E+00001, 0.25880148066464E+00001, -.38636173471046E-00013, 0.18288916797562E-00001, -.10150448301325E-00001, 0.95800145914874E-00005
0.12586510260000E-00002, 0.13601514552023E+00001, 0.25493696754966E+00001, 0.48678811521910E-00005, 0.13418859056219E+00001, 0.25595295346933E+00001, -.42565235843557E-00013, 0.18265549580395E-00001, -.10159859196759E-00001, 0.48678811947562E-00005
0.12609066730000E-00002, 0.13449265034239E+00001, 0.25555337776832E+00001, 0.11497084421889E-00005, 0.13266831893276E+00001, 0.25656851429773E+00001, -.48821889802101E-00013, 0.18243314096245E-00001, -.10151365294097E-00001, 0.11497084910108E-00005
0.12631623200000E-00002, 0.13711268680412E+00001, 0.25860098743040E+00001, 0.59201273304465E-00006, 0.13528885765181E+00001, 0.25961411544499E+00001, -.53500714370841E-00013, 0.18238291523093E-00001, -.10131280145973E-00001, 0.59201278654536E-00006
0.12654179670000E-00002, 0.14189898087743E+00001, 0.26215648344155E+00001, 0.13532974086075E-00006, 0.14007584577446E+00001, 0.26316792355614E+00001, -.42897249838696E-00013, 0.18231351029724E-00001, -.10114401145954E-00001, 0.13532978375799E-00006
0.12676736140000E-00002, 0.14586822030604E+00001, 0.26584764403164E+00001, -.13643845759324E-00005, 0.14404774988466E+00001, 0.26685973613238E+00001, -.38991763446745E-00013, 0.18204704213737E-00001, -.10120921007370E-00001, -.13643845369407E-00005
0.12699292610000E-00002, 0.14601757456373E+00001, 0.26891011038659E+00001, -.28596323547003E-00005, 0.14419967859993E+00001, 0.26992453524594E+00001, -.33491376641695E-00013, 0.18178959637977E-00001, -.10144248593529E-00001, -.28596323212090E-00005
0.12721849080000E-00002, 0.14457401857303E+00001, 0.27169819452511E+00001, -.22579886409175E-00005, 0.14275754902545E+00001, 0.27271317293280E+00001, -.34913978028934E-00013, 0.18164695475787E-00001, -.10149784076828E-00001, -.22579886060035E-00005
0.12744405550000E-00002, 0.14286230212119E+00001, 0.27062741163479E+00001, -.29132194771898E-00005, 0.14104759394575E+00001, 0.27164153771503E+00001, -.40842566409206E-00013, 0.18147081754394E-00001, -.10141260802322E-00001, -.29132194363472E-00005
0.12766962020000E-00002, 0.14144774782275E+00001, 0.26465148388798E+00001, -.75252795710162E-00005, 0.13963438018073E+00001, 0.26566493191911E+00001, -.42961411402479E-00013, 0.18133676420204E-00001, -.10134480311245E-00001, -.75252795280548E-00005
0.12789518490000E-00002, 0.14046527752761E+00001, 0.25993244462773E+00001, -.13007999881086E-00004, 0.13865149044853E+00001, 0.26094531843464E+00001, -.44652078851502E-00013, 0.18137870790826E-00001, -.10128738069037E-00001, -.13007999836434E-00004
0.12812074960000E-00002, 0.14043036788272E+00001, 0.25904356727680E+00001, -.20435332519096E-00004, 0.13861657908662E+00001, 0.26005580348555E+00001, -.48160689891942E-00013, 0.18137887961007E-00001, -.10122362087458E-00001, -.20435332470936E-00004
0.12834631430000E-00002, 0.13962101249637E+00001, 0.25902198898934E+00001, -.28164914842841E-00004, 0.13780945040274E+00001, 0.26003449007832E+00001, -.42279010729558E-00013, 0.18115620936361E-00001, -.10125010889822E-00001, -.28164914800562E-00004
0.12857187900000E-00002, 0.14087107633789E+00001, 0.25767837234754E+00001, -.31579244892903E-00004, 0.13906235793452E+00001, 0.25869172562845E+00001, -.42055544428590E-00013, 0.18087184033673E-00001, -.10133532809042E-00001, -.31579244850847E-00004
0.12879744370000E-00002, 0.14261315817398E+00001, 0.25599994601822E+00001, -.32830764915998E-00004, 0.14080828894169E+00001, 0.25701573999686E+00001, -.35826611114536E-00013, 0.18048692322885E-00001, -.10157939786412E-00001, -.32830764880172E-00004
0.12902300840000E-00002, 0.14499215845435E+00001, 0.25598292827833E+00001, -.35653718192546E-00004, 0.14319046337257E+00001, 0.25700118975816E+00001, -.34354633896354E-00013, 0.18016950817728E-00001, -.10182614798359E-00001, -.35653718158191E-00004
0.12924857310000E-00002, 0.14839230925430E+00001, 0.25927635608788E+00001, -.37898450121569E-00004, 0.14659302521744E+00001, 0.26029538583933E+00001, -.38052552646586E-00013, 0.17992840368646E-00001, -.10190297514568E-00001, -.37898450083517E-00004
0.12947413780000E-00002, 0.14898363716334E+00001, 0.26126682836898E+00001, -.37311561483066E-00004, 0.14718447931055E+00001, 0.26228383862259E+00001, -.42487607867729E-00013, 0.17991578527905E-00001, -.10170102536066E-00001, -.37311561440579E-00004
0.12969970250000E-00002, 0.14721975008362E+00001, 0.26110360449867E+00001, -.34026071534611E-00004, 0.14542100267786E+00001, 0.26211729732836E+00001, -.42004277188800E-00013, 0.17987474057607E-00001, -.10136928296952E-00001, -.34026071492607E-00004
0.12969970250000E-00002, 0.14721975008362E+00001, 0.26110360449867E+00001, -.34026071534611E-00004, 0.14542100267786E+00001, 0.26211729732836E+00001, -.42004277188800E-00013, 0.17987474057607E-00001, -.10136928296952E-00001, -.34026071492607E-00004
0.12992526720000E-00002, 0.14697973953790E+00001, 0.26152679457862E+00001, -.27489237000460E-00004, 0.14518170096739E+00001, 0.26253587203867E+00001, -.42128481065300E-00013, 0.17980385705058E-00001, -.10090774600512E-00001, -.27489236958331E-00004
0.13015083190000E-00002, 0.14764527997946E+00001, 0.26378499416834E+00001, -.20896748789573E-00004, 0.14584638668135E+00001, 0.26479046961601E+00001, -.43203679675101E-00013, 0.17988932981168E-00001, -.10054754476742E-00001, -.20896748746370E-00004
0.13037639660000E-00002, 0.14825005023608E+00001, 0.26603083187975E+00001, -.17933858475331E-00004, 0.14645013420120E+00001, 0.26703637987329E+00001, -.42423537125609E-00013, 0.17999160348824E-00001, -.10055479935469E-00001, -.17933858432908E-00004
0.13060196130000E-00002, 0.14940428709512E+00001, 0.27059919545668E+00001, -.16258538586337E-00004, 0.14760485808196E+00001, 0.27160827905409E+00001, -.40032410386954E-00013, 0.17994290131608E-00001, -.10090835974064E-00001, -.16258538546304E-00004
0.13082752600000E-00002, 0.14933907367351E+00001, 0.27073632222458E+00001, -.16881038488169E-00004, 0.14754119322498E+00001, 0.27175077037133E+00001, -.44930821311666E-00013, 0.17978804485328E-00001, -.10144481467525E-00001, -.16881038443239E-00004
0.13105309070000E-00002, 0.14735120640075E+00001, 0.26579970474617E+00001, -.17374958185155E-00004, 0.14555439121501E+00001, 0.26681805213614E+00001, -.48508162271843E-00013, 0.17968151857378E-00001, -.10183473899696E-00001, -.17374958136647E-00004
0.13127865540000E-00002, 0.14523524001122E+00001, 0.26078733789232E+00001, -.18067893563339E-00004, 0.14343805262570E+00001, 0.26180653463124E+00001, -.43390784249785E-00013, 0.17971873855157E-00001, -.10191967389271E-00001, -.18067893519948E-00004
0.13150422010000E-00002, 0.14432935146186E+00001, 0.25785578849825E+00001, -.18695188584934E-00004, 0.14253142999399E+00001, 0.25887374530708E+00001, -.43606926836593E-00013, 0.17979214678681E-00001, -.10179568088324E-00001, -.18695188541327E-00004
0.13172978480000E-00002, 0.14356703264652E+00001, 0.25761636972737E+00001, -.18127562107913E-00004, 0.14176885061807E+00001, 0.25863255985147E+00001, -.42381991032816E-00013, 0.17981820284529E-00001, -.10161901241000E-00001, -.18127562065531E-00004
0.13195534950000E-00002, 0.14172788914628E+00001, 0.25795626793730E+00001, -.15310670871753E-00004, 0.13993142543741E+00001, 0.25897046200664E+00001, -.38806992159503E-00013, 0.17964637088646E-00001, -.10141940693354E-00001, -.15310670832946E-00004
0.13218091420000E-00002, 0.14036984422231E+00001, 0.25822666344043E+00001, -.13668687718375E-00004, 0.13857727233751E+00001, 0.25923848937676E+00001, -.32192508846777E-00013, 0.17925718848001E-00001, -.10118259363307E-00001, -.13668687686183E-00004
0.13240647890000E-00002, 0.13999812954900E+00001, 0.25712433052898E+00001, -.12932205992639E-00004, 0.13820975827774E+00001, 0.25813341289148E+00001, -.37385584352534E-00013, 0.17883712712572E-00001, -.10090823625024E-00001, -.12932205955253E-00004
0.13263204360000E-00002, 0.14037884085559E+00001, 0.25593639408648E+00001, -.11914302664550E-00004, 0.13859409731155E+00001, 0.25694388189242E+00001, -.40094336589621E-00013, 0.17847435440448E-00001, -.10074878059424E-00001, -.11914302624456E-00004
0.13285760830000E-00002, 0.14096087989689E+00001, 0.25306629685571E+00001, -.15397657283695E-00004, 0.13917774250126E+00001, 0.25407386719155E+00001, -.41171120881483E-00013, 0.17831373956315E-00001, -.10075703358406E-00001, -.15397657242524E-00004
0.13308317300000E-00002, 0.14308584205370E+00001, 0.24958922061537E+00001, -.18435164988659E-00004, 0.14130366830137E+00001, 0.25059679006498E+00001, -.43950486898754E-00013, 0.17821737523280E-00001, -.10075694496048E-00001, -.18435164944708E-00004
0.13330873770000E-00002, 0.14417982023370E+00001, 0.24828413514964E+00001, -.18245072566261E-00004, 0.14239663310006E+00001, 0.24929202207820E+00001, -.48333772476142E-00013, 0.17831871336328E-00001, -.10078869285588E-00001, -.18245072517927E-00004
0.13353430240000E-00002, 0.14534442830236E+00001, 0.25127462681009E+00001, -.17083940282815E-00004, 0.14355868748971E+00001, 0.25228205283765E+00001, -.43353721826714E-00013, 0.17857408126584E-00001, -.10074260275639E-00001, -.17083940239461E-00004
0.13375986710000E-00002, 0.14704526443669E+00001, 0.25688554454073E+00001, -.15933898827594E-00004, 0.14525927096082E+00001, 0.25789158469134E+00001, -.39575770216402E-00013, 0.17859934758795E-00001, -.10060401506123E-00001, -.15933898788018E-00004
0.13398543180000E-00002, 0.14643741258524E+00001, 0.26171057214276E+00001, -.16658382091387E-00004, 0.14465280177120E+00001, 0.26271538392709E+00001, -.40370036214344E-00013, 0.17846108140355E-00001, -.10048117843317E-00001, -.16658382051017E-00004
0.13421099650000E-00002, 0.14500755329180E+00001, 0.26654022826708E+00001, -.20003592842166E-00004, 0.14322786154145E+00001, 0.26754385087148E+00001, -.40081070510416E-00013, 0.17796917503469E-00001, -.10036226043971E-00001, -.20003592802085E-00004
0.13443656120000E-00002, 0.14271257108766E+00001, 0.26890839590874E+00001, -.22746364324526E-00004, 0.14093923410263E+00001, 0.26991061796664E+00001, -.39702206670205E-00013, 0.17733369850219E-00001, -.10022220579024E-00001, -.22746364284824E-00004
0.13466212590000E-00002, 0.14211216803409E+00001, 0.27108385367933E+00001, -.25037687606088E-00004, 0.14034363749172E+00001, 0.27208453219039E+00001, -.39820951282426E-00013, 0.17685305423727E-00001, -.10006785110577E-00001, -.25037687566267E-00004
0.13488769060000E-00002, 0.14137504380470E+00001, 0.27022515100822E+00001, -.28317597949238E-00004, 0.13961192461661E+00001, 0.27122567511442E+00001, -.36111742878330E-00013, 0.17631191880901E-00001, -.10005241061943E-00001, -.28317597913126E-00004
0.13511325530000E-00002, 0.13886569432614E+00001, 0.26335250279178E+00001, -.28307401250993E-00004, 0.13710682003790E+00001, 0.26435412913944E+00001, -.41351525324023E-00013, 0.17588742882425E-00001, -.10016263476626E-00001, -.28307401209641E-00004
0.13533882000000E-00002, 0.13741974430190E+00001, 0.25691749544749E+00001, -.24147459290453E-00004, 0.13566192672031E+00001, 0.25792074085914E+00001, -.39258523281146E-00013, 0.17578175815853E-00001, -.10032454116420E-00001, -.24147459251194E-00004
0.13533882000000E-00002, 0.13741974430190E+00001, 0.25691749544749E+00001, -.24147459290453E-00004, 0.13566192672031E+00001, 0.25792074085914E+00001, -.39258523281146E-00013, 0.17578175815853E-00001, -.10032454116420E-00001, -.24147459251194E-00004
0.13556438470000E-00002, 0.13957987609904E+00001, 0.25295663909506E+00001, -.21507526136710E-00004, 0.13781872799983E+00001, 0.25396311264231E+00001, -.42191297416947E-00013, 0.17611480992108E-00001, -.10064735472477E-00001, -.21507526094518E-00004
0.13578994940000E-00002, 0.14442462551645E+00001, 0.25233306011019E+00001, -.22517127833594E-00004, 0.14265855256619E+00001, 0.25334181035630E+00001, -.41851469892374E-00013, 0.17660729502579E-00001, -.10087502461118E-00001, -.22517127791743E-00004
0.13601551410000E-00002, 0.15148444488721E+00001, 0.25305289214731E+00001, -.22579855523391E-00004, 0.14971326004215E+00001, 0.25406197070596E+00001, -.44175885853734E-00013, 0.17711848450654E-00001, -.10090785586502E-00001, -.22579855479215E-00004
0.13624107880000E-00002, 0.15523626489488E+00001, 0.25516380003856E+00001, -.20356963856907E-00004, 0.15346175755394E+00001, 0.25617318552781E+00001, -.37759566055716E-00013, 0.17745073409484E-00001, -.10093854892577E-00001, -.20356963819148E-00004
0.13646664350000E-00002, 0.15512894415529E+00001, 0.26018870693728E+00001, -.20517372832306E-00004, 0.15335396892836E+00001, 0.26119781837842E+00001, -.37128879626152E-00013, 0.17749752269279E-00001, -.10091114411384E-00001, -.20517372795177E-00004
0.13669220820000E-00002, 0.15376534790073E+00001, 0.26666734017986E+00001, -.23237374037427E-00004, 0.15199367202788E+00001, 0.26767403358158E+00001, -.39186312052363E-00013, 0.17716758728572E-00001, -.10066934017236E-00001, -.23237373998241E-00004
0.13691777290000E-00002, 0.15110302225335E+00001, 0.27191236275144E+00001, -.26453888668778E-00004, 0.14933683978087E+00001, 0.27291484375339E+00001, -.42041181266653E-00013, 0.17661824724798E-00001, -.10024810019499E-00001, -.26453888626737E-00004
0.13714333760000E-00002, 0.14671286182581E+00001, 0.27443898941426E+00001, -.30861334810752E-00004, 0.14495128877857E+00001, 0.27543795401853E+00001, -.42981665454578E-00013, 0.17615730472456E-00001, -.99896460427141E-00002, -.30861334767770E-00004
0.13736890230000E-00002, 0.14295123175330E+00001, 0.27410742001479E+00001, -.35577613744469E-00004, 0.14119509995518E+00001, 0.27510408386295E+00001, -.39209592952064E-00013, 0.17561317981197E-00001, -.99666384815534E-00002, -.35577613705260E-00004
0.13759446700000E-00002, 0.14212160928274E+00001, 0.27319255434598E+00001, -.40106722158512E-00004, 0.14037076748047E+00001, 0.27418659717534E+00001, -.44185819816464E-00013, 0.17508418022736E-00001, -.99404282935809E-00002, -.40106722114326E-00004
0.13782003170000E-00002, 0.14530085996176E+00001, 0.27070528761368E+00001, -.43957707245499E-00004, 0.14355322710221E+00001, 0.27169826068177E+00001, -.41556690050676E-00013, 0.17476328595546E-00001, -.99297306808634E-00002, -.43957707203942E-00004
0.13804559640000E-00002, 0.14543253754374E+00001, 0.26577395625280E+00001, -.46777145692735E-00004, 0.14368886686486E+00001, 0.26676879823240E+00001, -.45957285246821E-00013, 0.17436706788806E-00001, -.99484197960184E-00002, -.46777145646778E-00004
0.13827116110000E-00002, 0.14369862011266E+00001, 0.26073439314486E+00001, -.49774609942614E-00004, 0.14195797271370E+00001, 0.26173148654632E+00001, -.41053757215602E-00013, 0.17406473989578E-00001, -.99709340145595E-00002, -.49774609901560E-00004
0.13849672580000E-00002, 0.13964034326398E+00001, 0.25742055210683E+00001, -.51222583289758E-00004, 0.13790300855009E+00001, 0.25841841479369E+00001, -.41750344891085E-00013, 0.17373347138880E-00001, -.99786268686576E-00002, -.51222583248008E-00004
0.13872229050000E-00002, 0.13701154662608E+00001, 0.25451793283847E+00001, -.51372112031179E-00004, 0.13527719461043E+00001, 0.25551446324613E+00001, -.41812039593404E-00013, 0.17343520156570E-00001, -.99653040765795E-00002, -.51372111989367E-00004
0.13894785520000E-00002, 0.13746787772571E+00001, 0.25315827572614E+00001, -.51481793941664E-00004, 0.13573510032529E+00001, 0.25415171145931E+00001, -.41510025129635E-00013, 0.17327774004161E-00001, -.99343573316857E-00002, -.51481793900154E-00004
0.13917341990000E-00002, 0.13982676315837E+00001, 0.25603341355075E+00001, -.53112234816805E-00004, 0.13809445472774E+00001, 0.25702218075236E+00001, -.46014909989843E-00013, 0.17323084306333E-00001, -.98876720161772E-00002, -.53112234770790E-00004
0.13939898460000E-00002, 0.14494121045888E+00001, 0.26286928806363E+00001, -.56465554321191E-00004, 0.14320800561172E+00001, 0.26385300892581E+00001, -.40856856603826E-00013, 0.17332048471585E-00001, -.98372086217301E-00002, -.56465554280334E-00004
0.13962454930000E-00002, 0.14826473454635E+00001, 0.27189702660968E+00001, -.60384558775916E-00004, 0.14653277460984E+00001, 0.27287642208366E+00001, -.34016575346253E-00013, 0.17319599365151E-00001, -.97939547397748E-00002, -.60384558741900E-00004
0.13985011400000E-00002, 0.14846769690454E+00001, 0.28004621257089E+00001, -.62593230453021E-00004, 0.14673816911981E+00001, 0.28102536041798E+00001, -.35299662376685E-00013, 0.17295277847342E-00001, -.97914784708689E-00002, -.62593230417721E-00004
0.14007567870000E-00002, 0.14719636164942E+00001, 0.28450186886850E+00001, -.60964169203290E-00004, 0.14546981877300E+00001, 0.28548473487207E+00001, -.33654005947104E-00013, 0.17265428764195E-00001, -.98286600357335E-00002, -.60964169169636E-00004
0.14030124340000E-00002, 0.14662139062139E+00001, 0.28504931743196E+00001, -.57400931663012E-00004, 0.14489713643454E+00001, 0.28603537318599E+00001, -.36044056993584E-00013, 0.17242541868529E-00001, -.98605575402694E-00002, -.57400931626968E-00004
0.14052680810000E-00002, 0.14769926495194E+00001, 0.28232382983438E+00001, -.50775785427494E-00004, 0.14597703429340E+00001, 0.28331046318520E+00001, -.38063316005414E-00013, 0.17222306585448E-00001, -.98663335081760E-00002, -.50775785389431E-00004
0.14075237280000E-00002, 0.14837013296125E+00001, 0.27710224042053E+00001, -.44036869813202E-00004, 0.14664929234895E+00001, 0.27808837721054E+00001, -.42139897333973E-00013, 0.17208406123032E-00001, -.98613679000322E-00002, -.44036869771062E-00004
0.14097793750000E-00002, 0.14917964390579E+00001, 0.27226243304918E+00001, -.41451425616098E-00004, 0.14746103764596E+00001, 0.27324825945536E+00001, -.46826908865027E-00013, 0.17186062598286E-00001, -.98582640617993E-00002, -.41451425569271E-00004
0.14097793750000E-00002, 0.14917964390579E+00001, 0.27226243304918E+00001, -.41451425616098E-00004, 0.14746103764596E+00001, 0.27324825945536E+00001, -.46826908865027E-00013, 0.17186062598286E-00001, -.98582640617993E-00002, -.41451425569271E-00004
0.14120350220000E-00002, 0.14803837235803E+00001, 0.26910679834515E+00001, -.39604265741291E-00004, 0.14632402348184E+00001, 0.27009174960022E+00001, -.45247905030524E-00013, 0.17143488761951E-00001, -.98495125506246E-00002, -.39604265696043E-00004
0.14142906690000E-00002, 0.14523984803585E+00001, 0.26527995550430E+00001, -.36402767127972E-00004, 0.14352851927588E+00001, 0.26626230880796E+00001, -.43245782812178E-00013, 0.17113287599684E-00001, -.98235330366813E-00002, -.36402767084726E-00004
0.14165463160000E-00002, 0.14357379891432E+00001, 0.26499746408726E+00001, -.32766355015696E-00004, 0.14186553257569E+00001, 0.26597594969028E+00001, -.40742639596928E-00013, 0.17082663386303E-00001, -.97848560302012E-00002, -.32766354974954E-00004
0.14188019630000E-00002, 0.14493209141613E+00001, 0.26614782874018E+00001, -.30941780451040E-00004, 0.14322567199230E+00001, 0.26712153094017E+00001, -.38576027625741E-00013, 0.17064194238304E-00001, -.97370219998953E-00002, -.30941780412464E-00004
0.14210576100000E-00002, 0.14613138369647E+00001, 0.26464922908853E+00001, -.31243955324712E-00004, 0.14442340506092E+00001, 0.26561735807291E+00001, -.41639926001790E-00013, 0.17079786355507E-00001, -.96812898438425E-00002, -.31243955283072E-00004
0.14233132570000E-00002, 0.14549930730041E+00001, 0.26020286041936E+00001, -.32942857037165E-00004, 0.14378855876882E+00001, 0.26116788322017E+00001, -.40579898238205E-00013, 0.17107485315861E-00001, -.96502280080896E-00002, -.32942856996585E-00004
0.14255689040000E-00002, 0.14432125537343E+00001, 0.25840118069870E+00001, -.35360802573655E-00004, 0.14260757443406E+00001, 0.25936576691747E+00001, -.41292091486850E-00013, 0.17136809393649E-00001, -.96458621877148E-00002, -.35360802532363E-00004
0.14278245510000E-00002, 0.14631986332588E+00001, 0.26379637030594E+00001, -.38597017641797E-00004, 0.14460513269598E+00001, 0.26475914871354E+00001, -.41693564653152E-00013, 0.17147306298966E-00001, -.96277840760457E-00002, -.38597017600103E-00004
0.14300801980000E-00002, 0.14597239976291E+00001, 0.26789975706287E+00001, -.42417787863782E-00004, 0.14426006045366E+00001, 0.26885895774047E+00001, -.39175058255245E-00013, 0.17123393092458E-00001, -.95920067759245E-00002, -.42417787824607E-00004
0.14323358450000E-00002, 0.14384690165493E+00001, 0.27013438999860E+00001, -.43920703653687E-00004, 0.14213903028157E+00001, 0.27108976508159E+00001, -.43898443028001E-00013, 0.17078713733609E-00001, -.95537508298365E-00002, -.43920703609789E-00004
0.14345914920000E-00002, 0.14522070332408E+00001, 0.27616164764710E+00001, -.45143994117913E-00004, 0.14351715360531E+00001, 0.27711385983744E+00001, -.41492132355539E-00013, 0.17035497187715E-00001, -.95221219033749E-00002, -.45143994076420E-00004
0.14368471390000E-00002, 0.14650419576359E+00001, 0.28032124160337E+00001, -.50254421103933E-00004, 0.14480501122246E+00001, 0.28127123703879E+00001, -.37653901569230E-00013, 0.16991845411284E-00001, -.94999543541809E-00002, -.50254421066279E-00004
0.14391027860000E-00002, 0.14493089541854E+00001, 0.28209401106330E+00001, -.56457163953544E-00004, 0.14323705977810E+00001, 0.28304212861061E+00001, -.32182403510810E-00013, 0.16938356404354E-00001, -.94811754730281E-00002, -.56457163921362E-00004
0.14413584330000E-00002, 0.14262465693976E+00001, 0.28276091383540E+00001, -.62467762784621E-00004, 0.14093682297571E+00001, 0.28370705525772E+00001, -.35612366400346E-00013, 0.16878339640543E-00001, -.94614142231868E-00002, -.62467762749009E-00004
0.14436140800000E-00002, 0.14110489459279E+00001, 0.28131546250657E+00001, -.65649714492568E-00004, 0.13942043961061E+00001, 0.28225941663752E+00001, -.39021521440089E-00013, 0.16844549821788E-00001, -.94395413094463E-00002, -.65649714453546E-00004
0.14458697270000E-00002, 0.13940225232501E+00001, 0.27576915731693E+00001, -.64629720329333E-00004, 0.13771823271636E+00001, 0.27671373831653E+00001, -.39533902833526E-00013, 0.16840196086570E-00001, -.94458099960757E-00002, -.64629720289799E-00004
0.14481253740000E-00002, 0.13933530294427E+00001, 0.26971453992801E+00001, -.61391168267783E-00004, 0.13765238511997E+00001, 0.27066078290335E+00001, -.39614197851750E-00013, 0.16829178242981E-00001, -.94624297534711E-00002, -.61391168228169E-00004
0.14503810210000E-00002, 0.13957446535036E+00001, 0.26705509635567E+00001, -.57595240849319E-00004, 0.13789419475892E+00001, 0.26800357026430E+00001, -.39291209351362E-00013, 0.16802705914350E-00001, -.94847390863397E-00002, -.57595240810028E-00004
0.14526366680000E-00002, 0.13831248921371E+00001, 0.26511683138000E+00001, -.56114491887808E-00004, 0.13663572088283E+00001, 0.26606762015873E+00001, -.44285776302223E-00013, 0.16767683308743E-00001, -.95078877872602E-00002, -.56114491843522E-00004
0.14548923150000E-00002, 0.13696960224188E+00001, 0.26137764257828E+00001, -.55408839204498E-00004, 0.13529564715328E+00001, 0.26232989983825E+00001, -.44517117285446E-00013, 0.16739550885994E-00001, -.95225725997122E-00002, -.55408839159981E-00004
0.14571479620000E-00002, 0.13824591831304E+00001, 0.25930700107534E+00001, -.56756323488458E-00004, 0.13657112075077E+00001, 0.26025929555242E+00001, -.39064873538478E-00013, 0.16747975622698E-00001, -.95229447707889E-00002, -.56756323449393E-00004
0.14594036090000E-00002, 0.14054013061857E+00001, 0.26224194771141E+00001, -.57133160092190E-00004, 0.13886334499828E+00001, 0.26319410205154E+00001, -.42395335618325E-00013, 0.16767856202946E-00001, -.95215434012417E-00002, -.57133160049794E-00004
0.14616592560000E-00002, 0.14220371164354E+00001, 0.26260198479077E+00001, -.54114769504919E-00004, 0.14052638852594E+00001, 0.26355227833235E+00001, -.44245521158605E-00013, 0.16773231175938E-00001, -.95029354157385E-00002, -.54114769460673E-00004
0.14639149030000E-00002, 0.14288521264610E+00001, 0.26337428141248E+00001, -.49626997262487E-00004, 0.14120643829874E+00001, 0.26431909479060E+00001, -.42781186096235E-00013, 0.16787743473601E-00001, -.94481337811975E-00002, -.49626997219706E-00004
0.14661705500000E-00002, 0.14448594621124E+00001, 0.26678113655579E+00001, -.46132620323054E-00004, 0.14280626847711E+00001, 0.26771885006941E+00001, -.43915624980917E-00013, 0.16796777341256E-00001, -.93771351361648E-00002, -.46132620279139E-00004
0.14661705500000E-00002, 0.14448594621124E+00001, 0.26678113655579E+00001, -.46132620323054E-00004, 0.14280626847711E+00001, 0.26771885006941E+00001, -.43915624980917E-00013, 0.16796777341256E-00001, -.93771351361648E-00002, -.46132620279139E-00004
0.14684261970000E-00002, 0.14506325699765E+00001, 0.27156226900532E+00001, -.44811494808316E-00004, 0.14338427241955E+00001, 0.27249372738752E+00001, -.39280464622387E-00013, 0.16789845780955E-00001, -.93145838220047E-00002, -.44811494769036E-00004
0.14706818440000E-00002, 0.14315044641472E+00001, 0.27536336142830E+00001, -.44589691544039E-00004, 0.14147347304322E+00001, 0.27629114476391E+00001, -.36501883536214E-00013, 0.16769733714991E-00001, -.92778333561370E-00002, -.44589691507537E-00004
0.14729374910000E-00002, 0.14137400921289E+00001, 0.27860620646344E+00001, -.46162737332265E-00004, 0.13969920517283E+00001, 0.27953220005222E+00001, -.30861913881926E-00013, 0.16748040400624E-00001, -.92599358878766E-00002, -.46162737301403E-00004
0.14751931380000E-00002, 0.13967522081783E+00001, 0.27787122459613E+00001, -.48831973891399E-00004, 0.13800395468457E+00001, 0.27879460218619E+00001, -.29556405672278E-00013, 0.16712661332566E-00001, -.92337759005735E-00002, -.48831973861843E-00004
0.14774487850000E-00002, 0.13786406962906E+00001, 0.27334499097659E+00001, -.52479429423426E-00004, 0.13619682480294E+00001, 0.27426263859398E+00001, -.34418813170009E-00013, 0.16672448261179E-00001, -.91764761739021E-00002, -.52479429389007E-00004
0.14797044320000E-00002, 0.13783368380312E+00001, 0.26943233699974E+00001, -.57533410651536E-00004, 0.13616849640176E+00001, 0.27034438314667E+00001, -.40270996990329E-00013, 0.16651874013574E-00001, -.91204614692583E-00002, -.57533410611265E-00004
0.14819600790000E-00002, 0.13924232475485E+00001, 0.26783413474250E+00001, -.61255996610539E-00004, 0.13757832936697E+00001, 0.26874489480152E+00001, -.39463645890112E-00013, 0.16639953878810E-00001, -.91076005901146E-00002, -.61255996571076E-00004
0.14842157260000E-00002, 0.14065960287915E+00001, 0.26859346750937E+00001, -.62193589016271E-00004, 0.13899616598353E+00001, 0.26950353697948E+00001, -.46684820583375E-00013, 0.16634368956168E-00001, -.91006947011040E-00002, -.62193588969587E-00004
0.14864713730000E-00002, 0.14223294763412E+00001, 0.27170826231786E+00001, -.61378004083172E-00004, 0.14057066296324E+00001, 0.27261770182609E+00001, -.52056060178394E-00013, 0.16622846708766E-00001, -.90943950823646E-00002, -.61378004031116E-00004
0.14887270200000E-00002, 0.14458247399397E+00001, 0.27233138507686E+00001, -.58557516816250E-00004, 0.14292214737524E+00001, 0.27323967672216E+00001, -.51599859887758E-00013, 0.16603266187327E-00001, -.90829164529431E-00002, -.58557516764650E-00004
0.14909826670000E-00002, 0.14592668079482E+00001, 0.27153219301165E+00001, -.55790217137739E-00004, 0.14426673436732E+00001, 0.27243984932998E+00001, -.45714930673948E-00013, 0.16599464274988E-00001, -.90765631833565E-00002, -.55790217092024E-00004
0.14932383140000E-00002, 0.14262250310838E+00001, 0.27075679901999E+00001, -.52349949953774E-00004, 0.14096202243038E+00001, 0.27166561892206E+00001, -.40099722172577E-00013, 0.16604806779972E-00001, -.90881990206503E-00002, -.52349949913674E-00004
0.14954939610000E-00002, 0.13657258038124E+00001, 0.26944295388995E+00001, -.47864570573884E-00004, 0.13491427073146E+00001, 0.27035324723625E+00001, -.39051183876578E-00013, 0.16583096497835E-00001, -.91029334630130E-00002, -.47864570534832E-00004
0.14977496080000E-00002, 0.13291213476488E+00001, 0.26795614405174E+00001, -.44183720129928E-00004, 0.13125846093260E+00001, 0.26886652180862E+00001, -.38407852337433E-00013, 0.16536738322763E-00001, -.91037775687943E-00002, -.44183720091520E-00004
0.15000052550000E-00002, 0.13113789957894E+00001, 0.26755267940155E+00001, -.40487198925512E-00004, 0.12949008891960E+00001, 0.26846158809003E+00001, -.38504722172812E-00013, 0.16478106593406E-00001, -.90890868848163E-00002, -.40487198887007E-00004
0.15022609020000E-00002, 0.13204636651758E+00001, 0.26454441402723E+00001, -.35758505113433E-00004, 0.13040189226038E+00001, 0.26545096193848E+00001, -.39116891379830E-00013, 0.16444742572059E-00001, -.90654791125622E-00002, -.35758505074316E-00004
0.15045165490000E-00002, 0.13525005047853E+00001, 0.26357742396839E+00001, -.31011474146855E-00004, 0.13360569117773E+00001, 0.26448152639820E+00001, -.40951117513118E-00013, 0.16443593007989E-00001, -.90410242981092E-00002, -.31011474105904E-00004
0.15067721960000E-00002, 0.13916108862323E+00001, 0.26276817540630E+00001, -.25895203961568E-00004, 0.13751567216991E+00001, 0.26367048764643E+00001, -.35287619968236E-00013, 0.16454164533159E-00001, -.90231224012260E-00002, -.25895203926281E-00004
0.15090278430000E-00002, 0.14279552792270E+00001, 0.26320824497076E+00001, -.19762824589904E-00004, 0.14114980535033E+00001, 0.26410700883422E+00001, -.31899835474890E-00013, 0.16457225723753E-00001, -.89876386346561E-00002, -.19762824558004E-00004
0.15112834900000E-00002, 0.14521450287102E+00001, 0.26713238367936E+00001, -.14464014178704E-00004, 0.14357001747582E+00001, 0.26802561170325E+00001, -.32698736029429E-00013, 0.16444853951978E-00001, -.89322802388800E-00002, -.14464014146005E-00004
0.15135391370000E-00002, 0.14282451346562E+00001, 0.27010352056079E+00001, -.10178204473224E-00004, 0.14118190511616E+00001, 0.27099118257419E+00001, -.38462302683340E-00013, 0.16426083494533E-00001, -.88766201339873E-00002, -.10178204434761E-00004
0.15157947840000E-00002, 0.13759767213232E+00001, 0.27037416383292E+00001, -.59199530729916E-00005, 0.13595661646385E+00001, 0.27125731970407E+00001, -.46886747056634E-00013, 0.16410556684699E-00001, -.88315587115203E-00002, -.59199530261048E-00005
0.15180504310000E-00002, 0.13083828409163E+00001, 0.26897115482838E+00001, -.59705203699803E-00006, 0.12919826479628E+00001, 0.26984929344088E+00001, -.48698982234196E-00013, 0.16400192953460E-00001, -.87813861249790E-00002, -.59705198829905E-00006
0.15203060780000E-00002, 0.12716075407324E+00001, 0.26938875007688E+00001, 0.58744775575804E-00005, 0.12552127758836E+00001, 0.27026089349927E+00001, -.53615588539677E-00013, 0.16394764848812E-00001, -.87214342239286E-00002, 0.58744776111960E-00005
0.15225617250000E-00002, 0.12854977784084E+00001, 0.26985838124006E+00001, 0.10565499981705E-00004, 0.12691040638180E+00001, 0.27072520811651E+00001, -.50610148523796E-00013, 0.16393714590490E-00001, -.86682687645346E-00002, 0.10565500032315E-00004
0.15225617250000E-00002, 0.12854977784084E+00001, 0.26985838124006E+00001, 0.10565499981705E-00004, 0.12691040638180E+00001, 0.27072520811651E+00001, -.50610148523796E-00013, 0.16393714590490E-00001, -.86682687645346E-00002, 0.10565500032315E-00004
0.15248173720000E-00002, 0.13485268490369E+00001, 0.26954718740411E+00001, 0.13371172035442E-00004, 0.13321412882135E+00001, 0.27040929541472E+00001, -.47622300393237E-00013, 0.16385560823357E-00001, -.86210801061404E-00002, 0.13371172083065E-00004
0.15270730190000E-00002, 0.14173697214162E+00001, 0.26780797509199E+00001, 0.14772690357002E-00004, 0.14009764104797E+00001, 0.26866651378347E+00001, -.44573977015540E-00013, 0.16393310936482E-00001, -.85853869148679E-00002, 0.14772690401576E-00004
0.15293286660000E-00002, 0.14399693198497E+00001, 0.26768607429535E+00001, 0.17641105056053E-00004, 0.14235873159460E+00001, 0.26854288442853E+00001, -.43316688960678E-00013, 0.16382003903756E-00001, -.85681013317989E-00002, 0.17641105099370E-00004
0.15315843130000E-00002, 0.14547885330961E+00001, 0.27093021149345E+00001, 0.21108912255293E-00004, 0.14384501583731E+00001, 0.27178625409065E+00001, -.37462295781962E-00013, 0.16338374722998E-00001, -.85604259720717E-00002, 0.21108912292756E-00004
0.15338399600000E-00002, 0.14608586200162E+00001, 0.27373065814234E+00001, 0.23273750365450E-00004, 0.14445611532883E+00001, 0.27458556460667E+00001, -.29122526249704E-00013, 0.16297466727860E-00001, -.85490646432938E-00002, 0.23273750394573E-00004
0.15360956070000E-00002, 0.14434486495276E+00001, 0.27423085196497E+00001, 0.23899186881125E-00004, 0.14271721644838E+00001, 0.27508568526128E+00001, -.30296586712626E-00013, 0.16276485043792E-00001, -.85483329631126E-00002, 0.23899186911422E-00004
0.15383512540000E-00002, 0.14185037181999E+00001, 0.27487498381187E+00001, 0.23483603879060E-00004, 0.14022395501399E+00001, 0.27572866797760E+00001, -.35656311344504E-00013, 0.16264168059945E-00001, -.85368416573566E-00002, 0.23483603914716E-00004
0.15406069010000E-00002, 0.13825345289092E+00001, 0.27482563321650E+00001, 0.21800668186922E-00004, 0.13662830268375E+00001, 0.27567637085046E+00001, -.39866582842155E-00013, 0.16251502071650E-00001, -.85073763395206E-00002, 0.21800668226789E-00004
0.15428625480000E-00002, 0.13404580733689E+00001, 0.27453723054329E+00001, 0.19873869849747E-00004, 0.13242316964565E+00001, 0.27538367441282E+00001, -.43443125439858E-00013, 0.16226376912432E-00001, -.84644386952809E-00002, 0.19873869893190E-00004
0.15451181950000E-00002, 0.12920674748500E+00001, 0.27395896137830E+00001, 0.18711994747133E-00004, 0.12758682850045E+00001, 0.27480010958573E+00001, -.55000760178109E-00013, 0.16199189845468E-00001, -.84114820743051E-00002, 0.18711994802134E-00004
0.15473738420000E-00002, 0.12676570761145E+00001, 0.27202727701226E+00001, 0.18462996131447E-00004, 0.12514642012038E+00001, 0.27286503380370E+00001, -.51762395817801E-00013, 0.16192874910780E-00001, -.83775679144191E-00002, 0.18462996183210E-00004
0.15496294890000E-00002, 0.12640574376948E+00001, 0.27028584356045E+00001, 0.16895745700705E-00004, 0.12478645858275E+00001, 0.27112197244495E+00001, -.44396756466238E-00013, 0.16192851867270E-00001, -.83612888450623E-00002, 0.16895745745102E-00004
0.15518851360000E-00002, 0.12787528770756E+00001, 0.27045891488542E+00001, 0.13328242693872E-00004, 0.12625587102226E+00001, 0.27129488791948E+00001, -.40526527237030E-00013, 0.16194166853020E-00001, -.83597303406674E-00002, 0.13328242734399E-00004
0.15541407830000E-00002, 0.13042399106044E+00001, 0.27170928617300E+00001, 0.65271302813997E-00005, 0.12880273255737E+00001, 0.27254389871622E+00001, -.38434737462061E-00013, 0.16212585030647E-00001, -.83461254321476E-00002, 0.65271303198345E-00005
0.15563964300000E-00002, 0.13398710232898E+00001, 0.27308658457292E+00001, -.42639612882903E-00006, 0.13236342883354E+00001, 0.27391913300669E+00001, -.38734946129565E-00013, 0.16236734954436E-00001, -.83254843376996E-00002, -.42639609009408E-00006
0.15586520770000E-00002, 0.13899923743758E+00001, 0.27224696398028E+00001, -.59513174960681E-00005, 0.13737359982991E+00001, 0.27307819109044E+00001, -.37899019506927E-00013, 0.16256376076661E-00001, -.83122711016579E-00002, -.59513174581691E-00005
0.15609077240000E-00002, 0.14250922338589E+00001, 0.27037403614553E+00001, -.89152343349567E-00005, 0.14088200156106E+00001, 0.27120471097613E+00001, -.40983145701247E-00013, 0.16272218248300E-00001, -.83067483059146E-00002, -.89152342939735E-00005
0.15631633710000E-00002, 0.14203177141631E+00001, 0.26682914946770E+00001, -.88122170620656E-00005, 0.14040388056787E+00001, 0.26766028925694E+00001, -.38413849956437E-00013, 0.16278908484420E-00001, -.83113978923153E-00002, -.88122170236518E-00005
0.15654190180000E-00002, 0.14147008214162E+00001, 0.26410806921225E+00001, -.81853314659851E-00005, 0.13984201401651E+00001, 0.26493934541631E+00001, -.41071843580426E-00013, 0.16280681251127E-00001, -.83127620405695E-00002, -.81853314249133E-00005
0.15676746650000E-00002, 0.13999908219993E+00001, 0.26165092049782E+00001, -.91757733769950E-00005, 0.13837150197411E+00001, 0.26248035100241E+00001, -.44212480020505E-00013, 0.16275802258170E-00001, -.82943050458340E-00002, -.91757733327825E-00005
0.15699303120000E-00002, 0.13759237388032E+00001, 0.25960920889830E+00001, -.10483565776554E-00004, 0.13596671957524E+00001, 0.26043501701894E+00001, -.42033466437761E-00013, 0.16256543050770E-00001, -.82580812064374E-00002, -.10483565734520E-00004
0.15721859590000E-00002, 0.13108815880731E+00001, 0.25729771233177E+00001, -.11021150245259E-00004, 0.12946544989179E+00001, 0.25812092019944E+00001, -.40283108053623E-00013, 0.16227089155188E-00001, -.82320786766481E-00002, -.11021150204976E-00004
0.15744416060000E-00002, 0.12533351610387E+00001, 0.25682306536157E+00001, -.11434316126803E-00004, 0.12371418957747E+00001, 0.25764486684456E+00001, -.40243247251779E-00013, 0.16193265263935E-00001, -.82180148299176E-00002, -.11434316086560E-00004
0.15766972530000E-00002, 0.12436201358158E+00001, 0.25797472471577E+00001, -.13922963243342E-00004, 0.12274589703994E+00001, 0.25879545384095E+00001, -.37945456312887E-00013, 0.16161165416461E-00001, -.82072912518542E-00002, -.13922963205396E-00004
0.15789529000000E-00002, 0.12672606674821E+00001, 0.26254306822769E+00001, -.16113080285410E-00004, 0.12511259549661E+00001, 0.26336134448883E+00001, -.40257814771442E-00013, 0.16134712515973E-00001, -.81827626114339E-00002, -.16113080245152E-00004
0.15789529000000E-00002, 0.12672606674821E+00001, 0.26254306822769E+00001, -.16113080285410E-00004, 0.12511259549661E+00001, 0.26336134448883E+00001, -.40257814771442E-00013, 0.16134712515973E-00001, -.81827626114339E-00002, -.16113080245152E-00004
0.15812085470000E-00002, 0.13084122193257E+00001, 0.27088892411519E+00001, -.15071574628284E-00004, 0.12923016569016E+00001, 0.27170501796790E+00001, -.43930330641282E-00013, 0.16110562424159E-00001, -.81609385270896E-00002, -.15071574584354E-00004
0.15834641940000E-00002, 0.13740897183517E+00001, 0.28180917968173E+00001, -.12393543606390E-00004, 0.13579954515582E+00001, 0.28262408199338E+00001, -.40582115874612E-00013, 0.16094266793442E-00001, -.81490231165634E-00002, -.12393543565808E-00004
0.15857198410000E-00002, 0.14211255295714E+00001, 0.28747377472643E+00001, -.77643148828657E-00005, 0.14050330266891E+00001, 0.28828730698398E+00001, -.40745396946143E-00013, 0.16092502882345E-00001, -.81353225755608E-00002, -.77643148421203E-00005
0.15879754880000E-00002, 0.14431273790474E+00001, 0.29003818875832E+00001, -.24176694486244E-00005, 0.14270218174351E+00001, 0.29084836947096E+00001, -.41379741887088E-00013, 0.16105561612300E-00001, -.81018071264558E-00002, -.24176694072446E-00005
0.15902311350000E-00002, 0.14319255342206E+00001, 0.28888793524145E+00001, 0.69411302901025E-00006, 0.14158164050293E+00001, 0.28969383273479E+00001, -.45475857033561E-00013, 0.16109129191241E-00001, -.80589749333673E-00002, 0.69411307448611E-00006
0.15924867820000E-00002, 0.13681658170167E+00001, 0.28099865366986E+00001, 0.12513056575878E-00005, 0.13520614011908E+00001, 0.28180115571576E+00001, -.47852690836183E-00013, 0.16104415825915E-00001, -.80250204589692E-00002, 0.12513057054405E-00005
0.15947424290000E-00002, 0.13139891893576E+00001, 0.27115094944252E+00001, 0.11982883921620E-00005, 0.12978892537899E+00001, 0.27195095128171E+00001, -.48859760537502E-00013, 0.16099935567643E-00001, -.80000183918967E-00002, 0.11982884410217E-00005
0.15969980760000E-00002, 0.13040876960401E+00001, 0.26298016445157E+00001, 0.21378006994133E-00005, 0.12880027991577E+00001, 0.26377874706475E+00001, -.46606843090815E-00013, 0.16084896882381E-00001, -.79858261317846E-00002, 0.21378007460201E-00005
0.15992537230000E-00002, 0.13254309017469E+00001, 0.25660183423153E+00001, 0.25014239027739E-00005, 0.13093584949586E+00001, 0.25740146555570E+00001, -.41476936637324E-00013, 0.16072406788318E-00001, -.79963132417488E-00002, 0.25014239442508E-00005
0.16015093700000E-00002, 0.13471422728678E+00001, 0.25576125556891E+00001, 0.19764294520480E-00005, 0.13310775615526E+00001, 0.25656491665810E+00001, -.35864120903574E-00013, 0.16064711315113E-00001, -.80366108919345E-00002, 0.19764294879121E-00005
0.16037650170000E-00002, 0.13517214066027E+00001, 0.25917573388038E+00001, 0.15584551215501E-00005, 0.13356541837234E+00001, 0.25998421285609E+00001, -.35067027561810E-00013, 0.16067222879322E-00001, -.80847897570709E-00002, 0.15584551566171E-00005
0.16060206640000E-00002, 0.13782193738232E+00001, 0.26470638581154E+00001, 0.28844229804584E-00005, 0.13621466801624E+00001, 0.26551825007611E+00001, -.33333229232894E-00013, 0.16072693660754E-00001, -.81186426456995E-00002, 0.28844230137917E-00005
0.16082763110000E-00002, 0.14075650776776E+00001, 0.26988397223595E+00001, 0.53148332439727E-00005, 0.13914830910515E+00001, 0.27069722659873E+00001, -.34620601074510E-00013, 0.16081986626085E-00001, -.81325436277666E-00002, 0.53148332785933E-00005
0.16105319580000E-00002, 0.14038395195598E+00001, 0.27039311224477E+00001, 0.74054046756753E-00005, 0.13877615902722E+00001, 0.27120730348129E+00001, -.35594425618020E-00013, 0.16077929287628E-00001, -.81419123651667E-00002, 0.74054047112697E-00005
0.16127876050000E-00002, 0.13696032589323E+00001, 0.26569274151831E+00001, 0.76474484295234E-00005, 0.13535560014005E+00001, 0.26650735221418E+00001, -.40095453763353E-00013, 0.16047257531794E-00001, -.81461069587123E-00002, 0.76474484696189E-00005
0.16150432520000E-00002, 0.13513389338729E+00001, 0.26263059167641E+00001, 0.72766116678452E-00005, 0.13353189040391E+00001, 0.26344282035282E+00001, -.42788123392306E-00013, 0.16020029833770E-00001, -.81222867641575E-00002, 0.72766117106333E-00005
0.16172988990000E-00002, 0.13472642785028E+00001, 0.26226265653348E+00001, 0.67198980316923E-00005, 0.13312335222449E+00001, 0.26307178639832E+00001, -.48094936486254E-00013, 0.16030756257859E-00001, -.80912986484203E-00002, 0.67198980797873E-00005
0.16195545460000E-00002, 0.13401409308009E+00001, 0.26453427439753E+00001, 0.46890152835826E-00005, 0.13241021768433E+00001, 0.26534178542407E+00001, -.43209860513398E-00013, 0.16038753957608E-00001, -.80751102653419E-00002, 0.46890153267925E-00005
0.16218101930000E-00002, 0.13347918663888E+00001, 0.26410375721522E+00001, 0.36847052534739E-00005, 0.13187553763734E+00001, 0.26490968944846E+00001, -.39998779142355E-00013, 0.16036490015450E-00001, -.80593223323567E-00002, 0.36847052934727E-00005
0.16240658400000E-00002, 0.13430595623155E+00001, 0.26540137751961E+00001, -.18452745749351E-00006, 0.13270161158435E+00001, 0.26620564332152E+00001, -.37770112627680E-00013, 0.16043446471947E-00001, -.80426580190649E-00002, -.18452741972339E-00006
0.16263214870000E-00002, 0.13666652427271E+00001, 0.26934602546451E+00001, -.57868436837799E-00005, 0.13506173548477E+00001, 0.27014922157273E+00001, -.40743674304347E-00013, 0.16047887879381E-00001, -.80319610821889E-00002, -.57868436430362E-00005
0.16285771340000E-00002, 0.13723071129243E+00001, 0.26986664264270E+00001, -.92908120124455E-00005, 0.13562584796939E+00001, 0.27066828329511E+00001, -.42615417308744E-00013, 0.16048633230398E-00001, -.80164065240589E-00002, -.92908119698301E-00005
0.16308327810000E-00002, 0.13637172623576E+00001, 0.26584035746914E+00001, -.12496657985157E-00004, 0.13476794768217E+00001, 0.26663998952175E+00001, -.46746755091389E-00013, 0.16037785535968E-00001, -.79963205260658E-00002, -.12496657938411E-00004
0.16330884280000E-00002, 0.13789476674738E+00001, 0.26126526263241E+00001, -.16578731740985E-00004, 0.13629200604179E+00001, 0.26206339723894E+00001, -.43601996135659E-00013, 0.16027607055931E-00001, -.79813460652630E-00002, -.16578731697383E-00004
0.16353440750000E-00002, 0.14017488579999E+00001, 0.26172244009975E+00001, -.21556826582865E-00004, 0.13857399923499E+00001, 0.26252051793129E+00001, -.39936885348619E-00013, 0.16008865650045E-00001, -.79807783154280E-00002, -.21556826542928E-00004
0.16353440750000E-00002, 0.14017488579999E+00001, 0.26172244009975E+00001, -.21556826582865E-00004, 0.13857399923499E+00001, 0.26252051793129E+00001, -.39936885348619E-00013, 0.16008865650045E-00001, -.79807783154280E-00002, -.21556826542928E-00004
0.16375997220000E-00002, 0.14110980277089E+00001, 0.26081041966063E+00001, -.26799663340515E-00004, 0.13951134706171E+00001, 0.26160825811381E+00001, -.45084741879192E-00013, 0.15984557091742E-00001, -.79783845317360E-00002, -.26799663295431E-00004
0.16398553690000E-00002, 0.14209317872117E+00001, 0.25898992401238E+00001, -.30609070928869E-00004, 0.14049630781544E+00001, 0.25978641819453E+00001, -.45124070176215E-00013, 0.15968709057299E-00001, -.79649418215303E-00002, -.30609070883744E-00004
0.16421110160000E-00002, 0.14214606381290E+00001, 0.25897674403963E+00001, -.35134392872132E-00004, 0.14054879897276E+00001, 0.25977183353622E+00001, -.39662429727265E-00013, 0.15972648401336E-00001, -.79508949658547E-00002, -.35134392832469E-00004
0.16443666630000E-00002, 0.14348618728717E+00001, 0.26007532603767E+00001, -.38609434820529E-00004, 0.14188676242650E+00001, 0.26087012739529E+00001, -.40059740836098E-00013, 0.15994248606711E-00001, -.79480135761855E-00002, -.38609434780469E-00004
0.16466223100000E-00002, 0.14269079261075E+00001, 0.25953427367831E+00001, -.40968964343464E-00004, 0.14108804737317E+00001, 0.26032924520164E+00001, -.42705453136808E-00013, 0.16027452375789E-00001, -.79497152333445E-00002, -.40968964300758E-00004
0.16488779570000E-00002, 0.13880937570301E+00001, 0.25912563445195E+00001, -.42707176632922E-00004, 0.13720540203615E+00001, 0.25992115081559E+00001, -.40053289780815E-00013, 0.16039736668620E-00001, -.79551636364099E-00002, -.42707176592869E-00004
0.16511336040000E-00002, 0.13331755180504E+00001, 0.25807426640953E+00001, -.42971638977003E-00004, 0.13171514019751E+00001, 0.25886954407274E+00001, -.41245677039029E-00013, 0.16024116075286E-00001, -.79527766321138E-00002, -.42971638935757E-00004
0.16533892510000E-00002, 0.12899388287948E+00001, 0.25986851657330E+00001, -.41912669233394E-00004, 0.12739479497234E+00001, 0.26066183794393E+00001, -.35417511118563E-00013, 0.15990879071408E-00001, -.79332137063293E-00002, -.41912669197976E-00004
0.16556448980000E-00002, 0.12799901505774E+00001, 0.26178194684789E+00001, -.42130958586829E-00004, 0.12640141071139E+00001, 0.26257187156259E+00001, -.35038984106181E-00013, 0.15976043463502E-00001, -.78992471469323E-00002, -.42130958551790E-00004
0.16579005450000E-00002, 0.13344168787099E+00001, 0.26363122012057E+00001, -.44893033710580E-00004, 0.13183957288733E+00001, 0.26442015310673E+00001, -.36651745879649E-00013, 0.16021149836620E-00001, -.78893298615931E-00002, -.44893033673928E-00004
0.16601561920000E-00002, 0.14174553383328E+00001, 0.26591582548557E+00001, -.47462164168976E-00004, 0.14013628565343E+00001, 0.26670709474986E+00001, -.33031656490578E-00013, 0.16092481798470E-00001, -.79126926428406E-00002, -.47462164135944E-00004
0.16624118390000E-00002, 0.14783545592938E+00001, 0.27044065401192E+00001, -.49671769897060E-00004, 0.14622129292746E+00001, 0.27123420036249E+00001, -.33585224892848E-00013, 0.16141630019241E-00001, -.79354635057220E-00002, -.49671769863475E-00004
0.16646674860000E-00002, 0.14721191327594E+00001, 0.26950090230767E+00001, -.51074873922420E-00004, 0.14559579174994E+00001, 0.27029456447263E+00001, -.37409156464754E-00013, 0.16161215259980E-00001, -.79366216495981E-00002, -.51074873885011E-00004
0.16669231330000E-00002, 0.14290902160391E+00001, 0.26556284391766E+00001, -.50488157915933E-00004, 0.14129415170094E+00001, 0.26635549167063E+00001, -.46332736501683E-00013, 0.16148699029643E-00001, -.79264775296494E-00002, -.50488157869600E-00004
0.16691787800000E-00002, 0.13824216144477E+00001, 0.26087004992102E+00001, -.49805749787104E-00004, 0.13662986231970E+00001, 0.26166004006524E+00001, -.42748159997486E-00013, 0.16122991250663E-00001, -.78999014422379E-00002, -.49805749744356E-00004
0.16714344270000E-00002, 0.13504006355889E+00001, 0.25577072246008E+00001, -.49875786711542E-00004, 0.13342974622340E+00001, 0.25655848967526E+00001, -.42702459661295E-00013, 0.16103173354898E-00001, -.78776721518460E-00002, -.49875786668839E-00004
0.16736900740000E-00002, 0.13469337330345E+00001, 0.25639724272455E+00001, -.53319294955778E-00004, 0.13308530649874E+00001, 0.25718474559611E+00001, -.46168247354742E-00013, 0.16080668047084E-00001, -.78750287155387E-00002, -.53319294909610E-00004
0.16759457210000E-00002, 0.13546450294986E+00001, 0.26287031039223E+00001, -.59594750167634E-00004, 0.13385968189447E+00001, 0.26365942009518E+00001, -.47013775342374E-00013, 0.16048210553950E-00001, -.78910970294584E-00002, -.59594750120620E-00004
0.16782013680000E-00002, 0.13603418718991E+00001, 0.26502677977157E+00001, -.63155919212156E-00004, 0.13443333412109E+00001, 0.26581920906409E+00001, -.44606329336361E-00013, 0.16008530688198E-00001, -.79242929251785E-00002, -.63155919167549E-00004
0.16804570150000E-00002, 0.13809177127695E+00001, 0.26516237085584E+00001, -.62193669133380E-00004, 0.13649202108895E+00001, 0.26595911328468E+00001, -.36790254338700E-00013, 0.15997501879998E-00001, -.79674242884440E-00002, -.62193669096589E-00004
0.16827126620000E-00002, 0.13688616562454E+00001, 0.26289807784104E+00001, -.59416284194699E-00004, 0.13528621625219E+00001, 0.26369782693495E+00001, -.39443032734598E-00013, 0.15999493723498E-00001, -.79974909390670E-00002, -.59416284155256E-00004
0.16849683090000E-00002, 0.13492937769541E+00001, 0.25705929682082E+00001, -.56660433603116E-00004, 0.13332685559102E+00001, 0.25786020849666E+00001, -.40724650673484E-00013, 0.16025221043959E-00001, -.80091167584427E-00002, -.56660433562391E-00004
0.16872239560000E-00002, 0.13465666996932E+00001, 0.25367224768129E+00001, -.54112629552421E-00004, 0.13305157203842E+00001, 0.25447220278993E+00001, -.40869000964033E-00013, 0.16050979308992E-00001, -.79995510863870E-00002, -.54112629511552E-00004
0.16894796030000E-00002, 0.13589615508738E+00001, 0.25151875576705E+00001, -.52753407351356E-00004, 0.13428860455829E+00001, 0.25231762872662E+00001, -.47200271513414E-00013, 0.16075505290854E-00001, -.79887295957045E-00002, -.52753407304156E-00004
0.16917352500000E-00002, 0.13610415308953E+00001, 0.25004022901462E+00001, -.52011101833873E-00004, 0.13449421445005E+00001, 0.25083849801171E+00001, -.47020963668048E-00013, 0.16099386394840E-00001, -.79826899708324E-00002, -.52011101786852E-00004
0.16917352500000E-00002, 0.13610415308953E+00001, 0.25004022901462E+00001, -.52011101833873E-00004, 0.13449421445005E+00001, 0.25083849801171E+00001, -.47020963668048E-00013, 0.16099386394840E-00001, -.79826899708324E-00002, -.52011101786852E-00004
0.16939908970000E-00002, 0.13810603182269E+00001, 0.25073072302170E+00001, -.53225593044209E-00004, 0.13649400195261E+00001, 0.25152857801724E+00001, -.40231218415254E-00013, 0.16120298700761E-00001, -.79785499554596E-00002, -.53225593003978E-00004
0.16962465440000E-00002, 0.14469126138189E+00001, 0.25793132942495E+00001, -.55830358305188E-00004, 0.14307699493477E+00001, 0.25873042522489E+00001, -.39224995472910E-00013, 0.16142664471195E-00001, -.79909579994706E-00002, -.55830358265963E-00004
0.16985021910000E-00002, 0.14916724681045E+00001, 0.26528042928040E+00001, -.57241718496622E-00004, 0.14755035613892E+00001, 0.26608364675328E+00001, -.31915631861615E-00013, 0.16168906715289E-00001, -.80321747287453E-00002, -.57241718464706E-00004
0.17007578380000E-00002, 0.14604176861096E+00001, 0.26718297111691E+00001, -.55619866941730E-00004, 0.14442302271439E+00001, 0.26799100422142E+00001, -.35380815407285E-00013, 0.16187458965745E-00001, -.80803310451089E-00002, -.55619866906349E-00004
0.17030134850000E-00002, 0.14069524695939E+00001, 0.26716902942638E+00001, -.53099538737708E-00004, 0.13907495174842E+00001, 0.26798091406514E+00001, -.38352538461842E-00013, 0.16202952109719E-00001, -.81188463875938E-00002, -.53099538699356E-00004
0.17052691320000E-00002, 0.13829134203610E+00001, 0.26611143003303E+00001, -.52981185781362E-00004, 0.13666856247299E+00001, 0.26692481290691E+00001, -.38742528063929E-00013, 0.16227795631039E-00001, -.81338287388388E-00002, -.52981185742619E-00004
0.17075247790000E-00002, 0.13583106587306E+00001, 0.26507020602472E+00001, -.51831839416341E-00004, 0.13420539802855E+00001, 0.26588174452992E+00001, -.39595401365160E-00013, 0.16256678445085E-00001, -.81153850520205E-00002, -.51831839376745E-00004
0.17097804260000E-00002, 0.13356266894007E+00001, 0.26467801528468E+00001, -.51537727441747E-00004, 0.13193531791329E+00001, 0.26548618778959E+00001, -.44468666595905E-00013, 0.16273510267810E-00001, -.80817250490628E-00002, -.51537727397279E-00004
0.17120360730000E-00002, 0.13189197838558E+00001, 0.26295294520588E+00001, -.50432512019345E-00004, 0.13026444849811E+00001, 0.26375915786379E+00001, -.47624523339406E-00013, 0.16275298874685E-00001, -.80621265791214E-00002, -.50432511971720E-00004
0.17142917200000E-00002, 0.13331665219949E+00001, 0.26211457395580E+00001, -.48226307671545E-00004, 0.13169017026000E+00001, 0.26291953110967E+00001, -.46645994367205E-00013, 0.16264819394897E-00001, -.80495715386518E-00002, -.48226307624899E-00004
0.17165473670000E-00002, 0.13503217236474E+00001, 0.26307019403113E+00001, -.47459647195487E-00004, 0.13340590186878E+00001, 0.26387634952826E+00001, -.48164787965553E-00013, 0.16262704959613E-00001, -.80615549712882E-00002, -.47459647147322E-00004
0.17188030140000E-00002, 0.13609170113270E+00001, 0.26600726994154E+00001, -.44194716890725E-00004, 0.13446465925968E+00001, 0.26681843929926E+00001, -.46648030588372E-00013, 0.16270418730207E-00001, -.81116935772498E-00002, -.44194716844077E-00004
0.17210586610000E-00002, 0.13820859139065E+00001, 0.26942436617805E+00001, -.39400735524244E-00004, 0.13658049015204E+00001, 0.27024213630226E+00001, -.44338011119101E-00013, 0.16281012386098E-00001, -.81777012421047E-00002, -.39400735479906E-00004
0.17233143080000E-00002, 0.13956429480276E+00001, 0.27034432601102E+00001, -.38610975705312E-00004, 0.13793517489518E+00001, 0.27116869356844E+00001, -.41916514304606E-00013, 0.16291199075742E-00001, -.82436755741633E-00002, -.38610975663396E-00004
0.17255699550000E-00002, 0.13936237446735E+00001, 0.26738796651977E+00001, -.41486409222892E-00004, 0.13773087424760E+00001, 0.26821762240028E+00001, -.40541114907245E-00013, 0.16315002197547E-00001, -.82965588051292E-00002, -.41486409182351E-00004
0.17278256020000E-00002, 0.13933782148523E+00001, 0.26340475786152E+00001, -.43339116423151E-00004, 0.13770175948997E+00001, 0.26423691852371E+00001, -.40039024780977E-00013, 0.16360619952666E-00001, -.83216066219265E-00002, -.43339116383112E-00004
0.17300812490000E-00002, 0.14237315594778E+00001, 0.25926413845347E+00001, -.42172687170895E-00004, 0.14073112060294E+00001, 0.26009710689678E+00001, -.38279822133863E-00013, 0.16420353448485E-00001, -.83296844330795E-00002, -.42172687132615E-00004
0.17323368960000E-00002, 0.14714492646307E+00001, 0.25739345918339E+00001, -.41564195453043E-00004, 0.14549642064123E+00001, 0.25822691606129E+00001, -.37684320909184E-00013, 0.16485058218447E-00001, -.83345687789944E-00002, -.41564195415359E-00004
0.17345925430000E-00002, 0.15243350363858E+00001, 0.25595589121709E+00001, -.44433763964490E-00004, 0.15077961434528E+00001, 0.25679038178043E+00001, -.36172378042582E-00013, 0.16538892932942E-00001, -.83449056333729E-00002, -.44433763928318E-00004
0.17368481900000E-00002, 0.15432003496183E+00001, 0.25501419402669E+00001, -.51106205103902E-00004, 0.15266468033610E+00001, 0.25585000225964E+00001, -.36518562756857E-00013, 0.16553546257263E-00001, -.83580823295002E-00002, -.51106205067383E-00004
0.17391038370000E-00002, 0.15083730698521E+00001, 0.25647212116390E+00001, -.56706810211373E-00004, 0.14918201450094E+00001, 0.25730839133770E+00001, -.41150095270928E-00013, 0.16552924842636E-00001, -.83627017380632E-00002, -.56706810170223E-00004
0.17413594840000E-00002, 0.14439398915292E+00001, 0.25663107276093E+00001, -.59687049905004E-00004, 0.14273920298286E+00001, 0.25746841436208E+00001, -.46168508130186E-00013, 0.16547861700604E-00001, -.83734160114780E-00002, -.59687049858836E-00004
0.17436151310000E-00002, 0.14046218658363E+00001, 0.25477795270674E+00001, -.65573526202898E-00004, 0.13880805539418E+00001, 0.25561668447160E+00001, -.45236342675291E-00013, 0.16541311894499E-00001, -.83873176486239E-00002, -.65573526157662E-00004
0.17458707780000E-00002, 0.13907316118014E+00001, 0.25286931444829E+00001, -.72901562598797E-00004, 0.13742099084447E+00001, 0.25370857149525E+00001, -.45035032594647E-00013, 0.16521703356625E-00001, -.83925704695711E-00002, -.72901562553762E-00004
0.17481264250000E-00002, 0.13968471558185E+00001, 0.25189013091987E+00001, -.75062423798312E-00004, 0.13803401985943E+00001, 0.25272935235702E+00001, -.45890759645300E-00013, 0.16506957224138E-00001, -.83922143714825E-00002, -.75062423752422E-00004
0.17481264250000E-00002, 0.13968471558185E+00001, 0.25189013091987E+00001, -.75062423798312E-00004, 0.13803401985943E+00001, 0.25272935235702E+00001, -.45890759645300E-00013, 0.16506957224138E-00001, -.83922143714825E-00002, -.75062423752422E-00004
0.17503820720000E-00002, 0.14094768642672E+00001, 0.25296322152388E+00001, -.76618520949726E-00004, 0.13929804508636E+00001, 0.25380309915466E+00001, -.43548643903295E-00013, 0.16496413403654E-00001, -.83987763077579E-00002, -.76618520906177E-00004
0.17526377190000E-00002, 0.14265348051239E+00001, 0.25484578069404E+00001, -.78115219906253E-00004, 0.14100551224427E+00001, 0.25568581044785E+00001, -.37864383373168E-00013, 0.16479682681224E-00001, -.84002975381215E-00002, -.78115219868389E-00004
0.17548933660000E-00002, 0.14527812833765E+00001, 0.25926478180537E+00001, -.79578290257321E-00004, 0.14363097612932E+00001, 0.26010455408323E+00001, -.40282361582585E-00013, 0.16471522083293E-00001, -.83977227785652E-00002, -.79578290217039E-00004
0.17571490130000E-00002, 0.14884122153219E+00001, 0.26518781715405E+00001, -.82152843995437E-00004, 0.14719412680326E+00001, 0.26602808281786E+00001, -.41001832973658E-00013, 0.16470947289280E-00001, -.84026566380458E-00002, -.82152843954435E-00004
0.17594046600000E-00002, 0.15128159927979E+00001, 0.26905020866955E+00001, -.83887698821149E-00004, 0.14963121577451E+00001, 0.26989076807455E+00001, -.41460489443757E-00013, 0.16503835052781E-00001, -.84055940499251E-00002, -.83887698779688E-00004
0.17616603070000E-00002, 0.15272806239527E+00001, 0.27021086689836E+00001, -.84610310772264E-00004, 0.15107121662171E+00001, 0.27105256373090E+00001, -.44906218333882E-00013, 0.16568457735633E-00001, -.84169683254656E-00002, -.84610310727358E-00004
0.17639159540000E-00002, 0.15326414741419E+00001, 0.26883817901847E+00001, -.86031324334878E-00004, 0.15160143370016E+00001, 0.26968357794983E+00001, -.42505834042976E-00013, 0.16627137140285E-00001, -.84539893135420E-00002, -.86031324292373E-00004
0.17661716010000E-00002, 0.15241175430257E+00001, 0.26674078469594E+00001, -.86704447676755E-00004, 0.15074431216323E+00001, 0.26758999801396E+00001, -.41622765468401E-00013, 0.16674421393406E-00001, -.84921331801359E-00002, -.86704447635132E-00004
0.17684272480000E-00002, 0.14985460741120E+00001, 0.26632877269061E+00001, -.88402896722123E-00004, 0.14818514949369E+00001, 0.26718033682306E+00001, -.44767463111915E-00013, 0.16694579175011E-00001, -.85156413244124E-00002, -.88402896677355E-00004
0.17706828950000E-00002, 0.14827022988942E+00001, 0.26753400304420E+00001, -.90598911243922E-00004, 0.14660091719967E+00001, 0.26838651439993E+00001, -.45318488563717E-00013, 0.16693126897449E-00001, -.85251135572720E-00002, -.90598911198603E-00004
0.17729385420000E-00002, 0.14809832856812E+00001, 0.26820114857431E+00001, -.92160835453687E-00004, 0.14643055683038E+00001, 0.26905317053686E+00001, -.42240382923580E-00013, 0.16677717377364E-00001, -.85202196255244E-00002, -.92160835411446E-00004
0.17751941890000E-00002, 0.14812291629924E+00001, 0.26619458928223E+00001, -.91826290707050E-00004, 0.14645726163769E+00001, 0.26704671717247E+00001, -.37879976034042E-00013, 0.16656546615496E-00001, -.85212789023707E-00002, -.91826290669170E-00004
0.17774498360000E-00002, 0.14686476113498E+00001, 0.26465323580541E+00001, -.93577618491937E-00004, 0.14520103250221E+00001, 0.26550579851420E+00001, -.34760404582892E-00013, 0.16637286327713E-00001, -.85256270879322E-00002, -.93577618457176E-00004
0.17797054830000E-00002, 0.14503345966331E+00001, 0.26351695501788E+00001, -.97161568218741E-00004, 0.14337034958129E+00001, 0.26437045610539E+00001, -.30777633919073E-00013, 0.16631100820232E-00001, -.85350108750900E-00002, -.97161568187963E-00004
0.17819611300000E-00002, 0.14347061460863E+00001, 0.26049603498336E+00001, -.10099681744917E-00003, 0.14180529026419E+00001, 0.26135045664037E+00001, -.31520815460820E-00013, 0.16653243444437E-00001, -.85442165701348E-00002, -.10099681741765E-00003
0.17842167770000E-00002, 0.14053391650567E+00001, 0.25401435872446E+00001, -.10360859376141E-00003, 0.13886348828469E+00001, 0.25487124284654E+00001, -.39283691397789E-00013, 0.16704282209791E-00001, -.85688412208018E-00002, -.10360859372213E-00003
0.17864724240000E-00002, 0.13690760361433E+00001, 0.24813096590969E+00001, -.10698003067681E-00003, 0.13523248981036E+00001, 0.24899050349441E+00001, -.41931343294025E-00013, 0.16751138039716E-00001, -.85953758472492E-00002, -.10698003063488E-00003
0.17887280710000E-00002, 0.13676421103913E+00001, 0.24778561795794E+00001, -.11140562296428E-00003, 0.13508668502689E+00001, 0.24864847442593E+00001, -.47917435577263E-00013, 0.16775260122440E-00001, -.86285646799253E-00002, -.11140562291637E-00003
0.17909837180000E-00002, 0.13781723986334E+00001, 0.25093075500210E+00001, -.11205062667514E-00003, 0.13613917568066E+00001, 0.25179745616550E+00001, -.44751110513837E-00013, 0.16780641826781E-00001, -.86670116340360E-00002, -.11205062663038E-00003
0.17932393650000E-00002, 0.14020823181602E+00001, 0.25633372576907E+00001, -.10729758534602E-00003, 0.13853034026126E+00001, 0.25720278072586E+00001, -.41112329769500E-00013, 0.16778915547605E-00001, -.86905495678165E-00002, -.10729758530491E-00003
0.17954950120000E-00002, 0.14414394892161E+00001, 0.26022947537857E+00001, -.99685541055648E-00004, 0.14246604117071E+00001, 0.26109967435270E+00001, -.42301155346669E-00013, 0.16779077508985E-00001, -.87019897412478E-00002, -.99685541013347E-00004
0.17977506590000E-00002, 0.14717760298351E+00001, 0.26134201213706E+00001, -.94368826172442E-00004, 0.14549920363713E+00001, 0.26221236146282E+00001, -.44997396801363E-00013, 0.16783993463763E-00001, -.87034932575701E-00002, -.94368826127444E-00004
0.18000063060000E-00002, 0.14832869934369E+00001, 0.26049092358901E+00001, -.87573267411946E-00004, 0.14664854431517E+00001, 0.26136308668572E+00001, -.42357387755118E-00013, 0.16801550285220E-00001, -.87216309671862E-00002, -.87573267369588E-00004
0.18022619530000E-00002, 0.14883551442058E+00001, 0.25813775098372E+00001, -.79070129199560E-00004, 0.14715216421099E+00001, 0.25901463206256E+00001, -.45865392354530E-00013, 0.16833502095859E-00001, -.87688107883571E-00002, -.79070129153694E-00004
0.18045176000000E-00002, 0.14841452371465E+00001, 0.25557058567807E+00001, -.70681046211933E-00004, 0.14672759790927E+00001, 0.25645393294728E+00001, -.48305512838313E-00013, 0.16869258053760E-00001, -.88334726921330E-00002, -.70681046163628E-00004
0.18045176000000E-00002, 0.14841452371465E+00001, 0.25557058567807E+00001, -.70681046211933E-00004, 0.14672759790927E+00001, 0.25645393294728E+00001, -.48305512838313E-00013, 0.16869258053760E-00001, -.88334726921330E-00002, -.70681046163628E-00004
0.18067732470000E-00002, 0.14730831032484E+00001, 0.25059018187789E+00001, -.62798023703424E-00004, 0.14561816085975E+00001, 0.25147984852457E+00001, -.50000629783019E-00013, 0.16901494650893E-00001, -.88966664668354E-00002, -.62798023653423E-00004
0.18090288940000E-00002, 0.14509544269895E+00001, 0.24613339552313E+00001, -.56314295944188E-00004, 0.14340198584220E+00001, 0.24702686756436E+00001, -.45430979487858E-00013, 0.16934568567505E-00001, -.89347204123374E-00002, -.56314295898757E-00004
0.18112845410000E-00002, 0.14363237312011E+00001, 0.24483641749915E+00001, -.51158973651901E-00004, 0.14193571709914E+00001, 0.24573059252865E+00001, -.36167048969932E-00013, 0.16966560209619E-00001, -.89417502949988E-00002, -.51158973615734E-00004
0.18135401880000E-00002, 0.14191655848926E+00001, 0.24668319634943E+00001, -.45403891643009E-00004, 0.14021975607295E+00001, 0.24757596617269E+00001, -.33655290319613E-00013, 0.16968024163158E-00001, -.89276982325785E-00002, -.45403891609353E-00004
0.18157958350000E-00002, 0.14093174623402E+00001, 0.25282225903083E+00001, -.41246694671505E-00004, 0.13923616958859E+00001, 0.25371272913701E+00001, -.35542393794628E-00013, 0.16955766454306E-00001, -.89047010617779E-00002, -.41246694635962E-00004
0.18180514820000E-00002, 0.14226209778768E+00001, 0.26007618499390E+00001, -.37623733688917E-00004, 0.14056666768193E+00001, 0.26096500833284E+00001, -.37958029885021E-00013, 0.16954301057554E-00001, -.88882333893925E-00002, -.37623733650959E-00004
0.18203071290000E-00002, 0.14338643265348E+00001, 0.26670029717735E+00001, -.34999255909514E-00004, 0.14169060371435E+00001, 0.26758815453075E+00001, -.43026669071160E-00013, 0.16958289391342E-00001, -.88785735340211E-00002, -.34999255866488E-00004
0.18225627760000E-00002, 0.14333838144819E+00001, 0.27116860316765E+00001, -.36350606730182E-00004, 0.14164345628923E+00001, 0.27205585451331E+00001, -.39323288725638E-00013, 0.16949251589609E-00001, -.88725134565423E-00002, -.36350606690859E-00004
0.18248184230000E-00002, 0.14464056642674E+00001, 0.27491284414561E+00001, -.40285771749750E-00004, 0.14294699856610E+00001, 0.27579968260125E+00001, -.37936354567920E-00013, 0.16935678606423E-00001, -.88683845564148E-00002, -.40285771711814E-00004
0.18270740700000E-00002, 0.14676744068444E+00001, 0.27678547718234E+00001, -.41098248014713E-00004, 0.14507362447010E+00001, 0.27767197920133E+00001, -.36239660807004E-00013, 0.16938162143365E-00001, -.88650201899665E-00002, -.41098247978473E-00004
0.18293297170000E-00002, 0.14837816101804E+00001, 0.27418510596410E+00001, -.41357467654754E-00004, 0.14668345252200E+00001, 0.27507195473355E+00001, -.36006414748652E-00013, 0.16947084960348E-00001, -.88684876944561E-00002, -.41357467618748E-00004
0.18315853640000E-00002, 0.14785103205492E+00001, 0.26501573527563E+00001, -.42695702793473E-00004, 0.14615496078627E+00001, 0.26590458182198E+00001, -.37793364146133E-00013, 0.16960712686538E-00001, -.88884654634848E-00002, -.42695702755680E-00004
0.18338410110000E-00002, 0.14660552489946E+00001, 0.25503408985590E+00001, -.40383378891530E-00004, 0.14490501248234E+00001, 0.25592616020762E+00001, -.40943981210629E-00013, 0.17005124171211E-00001, -.89207035172086E-00002, -.40383378850586E-00004
0.18360966580000E-00002, 0.14528595939177E+00001, 0.25287768769088E+00001, -.39373109183593E-00004, 0.14358059002202E+00001, 0.25377250777443E+00001, -.37288874487372E-00013, 0.17053693697509E-00001, -.89482008354377E-00002, -.39373109146304E-00004
0.18383523050000E-00002, 0.14336858513520E+00001, 0.25430354304627E+00001, -.39505679308621E-00004, 0.14165937376067E+00001, 0.25520036766444E+00001, -.39434507706551E-00013, 0.17092113745300E-00001, -.89682461816558E-00002, -.39505679269187E-00004
0.18406079520000E-00002, 0.14164827240281E+00001, 0.25716346117018E+00001, -.39756378837628E-00004, 0.13993747433605E+00001, 0.25806190174946E+00001, -.37006967366790E-00013, 0.17107980667627E-00001, -.89844057928030E-00002, -.39756378800621E-00004
0.18428635990000E-00002, 0.13913394663153E+00001, 0.25938092927656E+00001, -.42553812085814E-00004, 0.13742240597718E+00001, 0.26028064231996E+00001, -.42509288622278E-00013, 0.17115406543534E-00001, -.89971304339722E-00002, -.42553812043304E-00004
0.18451192460000E-00002, 0.13771820771558E+00001, 0.26154433746938E+00001, -.44677539368815E-00004, 0.13600615955526E+00001, 0.26244522216023E+00001, -.41178319703237E-00013, 0.17120481603177E-00001, -.90088469084985E-00002, -.44677539327636E-00004
0.18473748930000E-00002, 0.13554176112312E+00001, 0.26320526954276E+00001, -.46649679420829E-00004, 0.13382905541529E+00001, 0.26410825666501E+00001, -.42977960327340E-00013, 0.17127057078347E-00001, -.90298712224978E-00002, -.46649679377851E-00004
0.18496305400000E-00002, 0.13634957494530E+00001, 0.26439040642038E+00001, -.47748321257817E-00004, 0.13463633973271E+00001, 0.26529639481906E+00001, -.43036083452009E-00013, 0.17132352125902E-00001, -.90598839868670E-00002, -.47748321214780E-00004
0.18518861870000E-00002, 0.13762536976013E+00001, 0.26278567375946E+00001, -.47705505055599E-00004, 0.13591235281632E+00001, 0.26369552077644E+00001, -.41035437457951E-00013, 0.17130169438088E-00001, -.90984701697663E-00002, -.47705505014563E-00004
0.18541418340000E-00002, 0.13939406457288E+00001, 0.26383490083279E+00001, -.44964589554932E-00004, 0.13768002703973E+00001, 0.26474820770932E+00001, -.40620254966881E-00013, 0.17140375331517E-00001, -.91330687652983E-00002, -.44964589514312E-00004
0.18563974810000E-00002, 0.14235333069857E+00001, 0.26882081196806E+00001, -.41179287563739E-00004, 0.14063679423792E+00001, 0.26973571807596E+00001, -.42027860807760E-00013, 0.17165364606476E-00001, -.91490610789914E-00002, -.41179287521711E-00004
0.18586531280000E-00002, 0.14773858270369E+00001, 0.27135900488187E+00001, -.39138856326023E-00004, 0.14601911645405E+00001, 0.27227317916609E+00001, -.41214646836736E-00013, 0.17194662496411E-00001, -.91417428422025E-00002, -.39138856284809E-00004
0.18609087750000E-00002, 0.14999468934541E+00001, 0.26830674776098E+00001, -.36525387717416E-00004, 0.14826982368550E+00001, 0.26921914709063E+00001, -.39152742376590E-00013, 0.17248656599109E-00001, -.91239932965705E-00002, -.36525387678264E-00004
0.18609087750000E-00002, 0.14999468934541E+00001, 0.26830674776098E+00001, -.36525387717416E-00004, 0.14826982368550E+00001, 0.26921914709063E+00001, -.39152742376590E-00013, 0.17248656599109E-00001, -.91239932965705E-00002, -.36525387678264E-00004
0.18631644220000E-00002, 0.14870628345756E+00001, 0.26590968394955E+00001, -.36547497484622E-00004, 0.14697621456389E+00001, 0.26682157982230E+00001, -.40075660987904E-00013, 0.17300688936685E-00001, -.91189587274524E-00002, -.36547497444546E-00004
0.18654200690000E-00002, 0.14753190152628E+00001, 0.26433181298773E+00001, -.39744697764351E-00004, 0.14579907505962E+00001, 0.26524430888463E+00001, -.40247490688987E-00013, 0.17328264666596E-00001, -.91249589689411E-00002, -.39744697724103E-00004
0.18676757160000E-00002, 0.14800013324125E+00001, 0.26340389287611E+00001, -.44513093849331E-00004, 0.14626443752320E+00001, 0.26431664939823E+00001, -.38694411137377E-00013, 0.17356957180423E-00001, -.91275652211433E-00002, -.44513093810636E-00004
0.18699313630000E-00002, 0.14763834164267E+00001, 0.26449069183789E+00001, -.47824905301155E-00004, 0.14589726913778E+00001, 0.26540301132885E+00001, -.35406350062206E-00013, 0.17410725048955E-00001, -.91231949096480E-00002, -.47824905265748E-00004
0.18721870100000E-00002, 0.14789525043976E+00001, 0.26609127282305E+00001, -.50238964032182E-00004, 0.14614835873383E+00001, 0.26700435497309E+00001, -.36937996800555E-00013, 0.17468917059276E-00001, -.91308215004319E-00002, -.50238963995244E-00004
0.18744426570000E-00002, 0.15109160685890E+00001, 0.27031945213099E+00001, -.49254798238396E-00004, 0.14934034577769E+00001, 0.27123314645950E+00001, -.40416427436598E-00013, 0.17512610812089E-00001, -.91369432851586E-00002, -.49254798197980E-00004
0.18766983040000E-00002, 0.15360989139535E+00001, 0.27721703388042E+00001, -.46903050260911E-00004, 0.15185808341767E+00001, 0.27813038194158E+00001, -.43585919006062E-00013, 0.17518079776859E-00001, -.91334806115600E-00002, -.46903050217325E-00004
0.18789539510000E-00002, 0.15478668308389E+00001, 0.28103158132647E+00001, -.47530707236397E-00004, 0.15303563642602E+00001, 0.28194386800252E+00001, -.43456246572951E-00013, 0.17510466578636E-00001, -.91228667605238E-00002, -.47530707192940E-00004
0.18812095980000E-00002, 0.15212820491514E+00001, 0.28047541838373E+00001, -.52936677798872E-00004, 0.15037797852973E+00001, 0.28138878359666E+00001, -.42224721230785E-00013, 0.17502263854101E-00001, -.91336521292910E-00002, -.52936677756648E-00004
0.18834652450000E-00002, 0.14805708462465E+00001, 0.28023708111812E+00001, -.59629980171548E-00004, 0.14630696321767E+00001, 0.28115190957989E+00001, -.40609952898792E-00013, 0.17501214069838E-00001, -.91482846176362E-00002, -.59629980130938E-00004
0.18857208920000E-00002, 0.14388679534088E+00001, 0.27725142744191E+00001, -.61926269434324E-00004, 0.14213724032190E+00001, 0.27816872888146E+00001, -.46203153584740E-00013, 0.17495550189784E-00001, -.91730143955287E-00002, -.61926269388121E-00004
0.18879765390000E-00002, 0.13851476288744E+00001, 0.27180865841344E+00001, -.58988003469652E-00004, 0.13676672493512E+00001, 0.27272950437539E+00001, -.49116865994640E-00013, 0.17480379523199E-00001, -.92084596194833E-00002, -.58988003420535E-00004
0.18902321860000E-00002, 0.13442729853346E+00001, 0.26905135751735E+00001, -.55128063957587E-00004, 0.13268173255511E+00001, 0.26997585801604E+00001, -.42445633617412E-00013, 0.17455659783588E-00001, -.92450049869368E-00002, -.55128063915141E-00004
0.18924878330000E-00002, 0.13455022651891E+00001, 0.27072201321974E+00001, -.49721428423973E-00004, 0.13280649804976E+00001, 0.27164906658988E+00001, -.38620878320254E-00013, 0.17437284691497E-00001, -.92705337014841E-00002, -.49721428385352E-00004
0.18947434800000E-00002, 0.13730083647867E+00001, 0.27527989067704E+00001, -.42526810123597E-00004, 0.13555659640101E+00001, 0.27620877289093E+00001, -.37668144102856E-00013, 0.17442400776605E-00001, -.92888221388576E-00002, -.42526810085929E-00004
0.18969991270000E-00002, 0.14203219984875E+00001, 0.27802359652081E+00001, -.37998397909462E-00004, 0.14028621475722E+00001, 0.27895403236134E+00001, -.30633242188145E-00013, 0.17459850915328E-00001, -.93043584053608E-00002, -.37998397878829E-00004
0.18992547740000E-00002, 0.14378852751703E+00001, 0.27509684417954E+00001, -.33856976776010E-00004, 0.14203944125014E+00001, 0.27602893975187E+00001, -.31913335175597E-00013, 0.17490862668973E-00001, -.93209557232954E-00002, -.33856976744097E-00004
0.19015104210000E-00002, 0.14538964320771E+00001, 0.27098814694393E+00001, -.30923767368061E-00004, 0.14363816270899E+00001, 0.27192152283644E+00001, -.32965087261491E-00013, 0.17514804987216E-00001, -.93337589251337E-00002, -.30923767335096E-00004
0.19037660680000E-00002, 0.14552284300434E+00001, 0.26513189942006E+00001, -.29572973470578E-00004, 0.14376850368932E+00001, 0.26606703999128E+00001, -.40134960869296E-00013, 0.17543393150266E-00001, -.93514057121390E-00002, -.29572973430443E-00004
0.19060217150000E-00002, 0.14663478835231E+00001, 0.25825831555924E+00001, -.29398214238599E-00004, 0.14487611059544E+00001, 0.25919515943481E+00001, -.43083718049313E-00013, 0.17586777568796E-00001, -.93684387556777E-00002, -.29398214195515E-00004
0.19082773620000E-00002, 0.14924842391928E+00001, 0.25350433278179E+00001, -.31136777477811E-00004, 0.14748555650536E+00001, 0.25444244476391E+00001, -.42834208655407E-00013, 0.17628674139265E-00001, -.93811198211996E-00002, -.31136777434977E-00004
0.19105330090000E-00002, 0.15091438933248E+00001, 0.25563573819302E+00001, -.35088570530359E-00004, 0.14914651368041E+00001, 0.25657499123777E+00001, -.42595384452607E-00013, 0.17678756520680E-00001, -.93925304475325E-00002, -.35088570487763E-00004
0.19127886560000E-00002, 0.14964019955310E+00001, 0.26279916466979E+00001, -.38455583637518E-00004, 0.14786844075296E+00001, 0.26373991246241E+00001, -.43921078469183E-00013, 0.17717588001395E-00001, -.94074779262004E-00002, -.38455583593597E-00004
0.19150443030000E-00002, 0.14740727427308E+00001, 0.26871911821478E+00001, -.39048150876492E-00004, 0.14563346972448E+00001, 0.26966221974285E+00001, -.40330862529381E-00013, 0.17738045485980E-00001, -.94310152807434E-00002, -.39048150836162E-00004
0.19172999500000E-00002, 0.14597080162031E+00001, 0.27221373491068E+00001, -.35981317724595E-00004, 0.14419538754738E+00001, 0.27316050584962E+00001, -.39329395161577E-00013, 0.17754140729309E-00001, -.94677093894639E-00002, -.35981317685265E-00004
0.19172999500000E-00002, 0.14597080162031E+00001, 0.27221373491068E+00001, -.35981317724595E-00004, 0.14419538754738E+00001, 0.27316050584962E+00001, -.39329395161577E-00013, 0.17754140729309E-00001, -.94677093894639E-00002, -.35981317685265E-00004
0.19195555970000E-00002, 0.14589368825658E+00001, 0.27498797608498E+00001, -.30407183731367E-00004, 0.14411823973090E+00001, 0.27593705779497E+00001, -.39800025267313E-00013, 0.17754485256836E-00001, -.94908170998717E-00002, -.30407183691567E-00004
0.19218112440000E-00002, 0.14277198466353E+00001, 0.27470535863418E+00001, -.26946090378854E-00004, 0.14099716933838E+00001, 0.27565532478911E+00001, -.44991285874654E-00013, 0.17748153251511E-00001, -.94996615493653E-00002, -.26946090333862E-00004
0.19240668910000E-00002, 0.13995603632751E+00001, 0.27530879703953E+00001, -.27388142954661E-00004, 0.13818092741925E+00001, 0.27626022157401E+00001, -.43988097981529E-00013, 0.17751089082640E-00001, -.95142453448481E-00002, -.27388142910673E-00004
0.19263225380000E-00002, 0.14233045351206E+00001, 0.27860823153479E+00001, -.27874521061788E-00004, 0.14055453130037E+00001, 0.27956224455267E+00001, -.42375770296465E-00013, 0.17759222116947E-00001, -.95401301788079E-00002, -.27874521019412E-00004
0.19285781850000E-00002, 0.14534904855782E+00001, 0.27955375244577E+00001, -.27812432309438E-00004, 0.14357213835651E+00001, 0.28050898359000E+00001, -.40305938001742E-00013, 0.17769102013076E-00001, -.95523114423135E-00002, -.27812432269132E-00004
0.19308338320000E-00002, 0.14729894615528E+00001, 0.27826922211748E+00001, -.26055161725895E-00004, 0.14552162700857E+00001, 0.27922198243034E+00001, -.40865458572802E-00013, 0.17773191467161E-00001, -.95276031285683E-00002, -.26055161685030E-00004
0.19330894790000E-00002, 0.14712820097387E+00001, 0.27626164508553E+00001, -.24307969626908E-00004, 0.14535259512265E+00001, 0.27721141032597E+00001, -.39236026163935E-00013, 0.17756058512164E-00001, -.94976524043844E-00002, -.24307969587672E-00004
0.19353451260000E-00002, 0.14265641513507E+00001, 0.27156463395128E+00001, -.22964920491533E-00004, 0.14088391812621E+00001, 0.27251353986082E+00001, -.43252486579163E-00013, 0.17724970088590E-00001, -.94890590954410E-00002, -.22964920448281E-00004
0.19376007730000E-00002, 0.13850619976091E+00001, 0.26894004240152E+00001, -.23454567926860E-00004, 0.13673607754400E+00001, 0.26989044104724E+00001, -.41813522478537E-00013, 0.17701222169131E-00001, -.95039864571776E-00002, -.23454567885047E-00004
0.19398564200000E-00002, 0.13578051645799E+00001, 0.26690771244625E+00001, -.23253737351611E-00004, 0.13401303901296E+00001, 0.26786247782172E+00001, -.44851606956942E-00013, 0.17674774450296E-00001, -.95476537547039E-00002, -.23253737306759E-00004
0.19421120670000E-00002, 0.13234998347658E+00001, 0.26286980005632E+00001, -.24152141033810E-00004, 0.13058450496741E+00001, 0.26382938437506E+00001, -.45105140107131E-00013, 0.17654785091670E-00001, -.95958431873795E-00002, -.24152140988704E-00004
0.19443677140000E-00002, 0.12624045930649E+00001, 0.25801165796874E+00001, -.26317822439218E-00004, 0.12447657919003E+00001, 0.25897549475213E+00001, -.37771074678541E-00013, 0.17638801164613E-00001, -.96383678338394E-00002, -.26317822401447E-00004
0.19466233610000E-00002, 0.12180903434980E+00001, 0.25270091043359E+00001, -.26978076358596E-00004, 0.12004569689759E+00001, 0.25366783665076E+00001, -.31597455276456E-00013, 0.17633374522054E-00001, -.96692621716764E-00002, -.26978076326999E-00004
0.19488790080000E-00002, 0.12264873693056E+00001, 0.25101866165406E+00001, -.24955866671321E-00004, 0.12088573007584E+00001, 0.25198836223497E+00001, -.34730963093665E-00013, 0.17630068547233E-00001, -.96970058091085E-00002, -.24955866636590E-00004
0.19511346550000E-00002, 0.12828695942039E+00001, 0.25338632214693E+00001, -.23653036733074E-00004, 0.12652505603760E+00001, 0.25435880414295E+00001, -.35542512841747E-00013, 0.17619033827834E-00001, -.97248199601525E-00002, -.23653036697531E-00004
0.19533903020000E-00002, 0.13639343038743E+00001, 0.25945771338059E+00001, -.24034934995489E-00004, 0.13463034643913E+00001, 0.26043185540482E+00001, -.34804469487704E-00013, 0.17630839482993E-00001, -.97414202422949E-00002, -.24034934960685E-00004
0.19556459490000E-00002, 0.14285613007814E+00001, 0.26832159533847E+00001, -.25030321475837E-00004, 0.14108899205263E+00001, 0.26929656325242E+00001, -.36264044912242E-00013, 0.17671380255195E-00001, -.97496791394850E-00002, -.25030321439573E-00004
0.19579015960000E-00002, 0.14559621323897E+00001, 0.27244039397364E+00001, -.25137410454842E-00004, 0.14382425298311E+00001, 0.27341580484527E+00001, -.40666858698571E-00013, 0.17719602558504E-00001, -.97541087163272E-00002, -.25137410414175E-00004
0.19601572430000E-00002, 0.14545640748375E+00001, 0.27213802120992E+00001, -.24020851771399E-00004, 0.14367677092479E+00001, 0.27311234526350E+00001, -.43294881824921E-00013, 0.17796365589611E-00001, -.97432405357473E-00002, -.24020851728104E-00004
0.19624128900000E-00002, 0.14195199601084E+00001, 0.27365417158868E+00001, -.20760813789828E-00004, 0.14016699633966E+00001, 0.27462677901573E+00001, -.49539663074310E-00013, 0.17849996711775E-00001, -.97260742704537E-00002, -.20760813740289E-00004
0.19646685370000E-00002, 0.13707020072842E+00001, 0.27410821611992E+00001, -.14879345963001E-00004, 0.13528426168314E+00001, 0.27507980358424E+00001, -.44302874141846E-00013, 0.17859390452829E-00001, -.97158746431433E-00002, -.14879345918698E-00004
0.19669241840000E-00002, 0.13118189513321E+00001, 0.26959470359127E+00001, -.11095580645074E-00004, 0.12939725527122E+00001, 0.27056583260274E+00001, -.51281499787580E-00013, 0.17846398619836E-00001, -.97112901146638E-00002, -.11095580593792E-00004
0.19691798310000E-00002, 0.12851720552234E+00001, 0.26632151576874E+00001, -.95428270261305E-00005, 0.12673387762014E+00001, 0.26729380177190E+00001, -.53712467438539E-00013, 0.17833279021967E-00001, -.97228600315534E-00002, -.95428269724180E-00005
0.19714354780000E-00002, 0.12855935950730E+00001, 0.26576996887313E+00001, -.10613852009666E-00004, 0.12677766960016E+00001, 0.26674498843844E+00001, -.48430146249869E-00013, 0.17816899071393E-00001, -.97501956530863E-00002, -.10613851961236E-00004
0.19736911250000E-00002, 0.13256166697952E+00001, 0.27254003606060E+00001, -.16672282250365E-00004, 0.13078130580376E+00001, 0.27351784531845E+00001, -.44609146076397E-00013, 0.17803611757593E-00001, -.97780925785090E-00002, -.16672282205756E-00004
0.19736911250000E-00002, 0.13256166697952E+00001, 0.27254003606060E+00001, -.16672282250365E-00004, 0.13078130580376E+00001, 0.27351784531845E+00001, -.44609146076397E-00013, 0.17803611757593E-00001, -.97780925785090E-00002, -.16672282205756E-00004
0.19759467720000E-00002, 0.14042049754120E+00001, 0.28391761205397E+00001, -.23204661780084E-00004, 0.13864176396280E+00001, 0.28489795218390E+00001, -.39885154077886E-00013, 0.17787335784011E-00001, -.98034012992831E-00002, -.23204661740198E-00004
0.19782024190000E-00002, 0.14707938637837E+00001, 0.28766489847140E+00001, -.28003498471649E-00004, 0.14530233676221E+00001, 0.28864677362328E+00001, -.30877542594214E-00013, 0.17770496161563E-00001, -.98187515187277E-00002, -.28003498440772E-00004
0.19804580660000E-00002, 0.15098777796279E+00001, 0.28411096180721E+00001, -.31361418570091E-00004, 0.14921205326225E+00001, 0.28509356186862E+00001, -.34610619001088E-00013, 0.17757247005470E-00001, -.98260006140119E-00002, -.31361418535480E-00004
0.19827137130000E-00002, 0.15112506476568E+00001, 0.27623565452212E+00001, -.31482994361920E-00004, 0.14934762619400E+00001, 0.27721772410689E+00001, -.38508703491795E-00013, 0.17774385716736E-00001, -.98206958477440E-00002, -.31482994323411E-00004
0.19849693600000E-00002, 0.14789465966058E+00001, 0.26861669785938E+00001, -.32319170277329E-00004, 0.14611542998247E+00001, 0.26959939026211E+00001, -.37167051646739E-00013, 0.17792296781121E-00001, -.98269240273601E-00002, -.32319170240162E-00004
0.19872250070000E-00002, 0.14260139524546E+00001, 0.26447856476079E+00001, -.35803640377484E-00004, 0.14082281093285E+00001, 0.26546431004737E+00001, -.42837659836810E-00013, 0.17785843126062E-00001, -.98574528658190E-00002, -.35803640334647E-00004
0.19894806540000E-00002, 0.13727131244028E+00001, 0.26373174460414E+00001, -.39702761259892E-00004, 0.13549409822802E+00001, 0.26472105758526E+00001, -.44089511888006E-00013, 0.17772142122539E-00001, -.98931298112200E-00002, -.39702761215803E-00004
0.19917363010000E-00002, 0.13143983840389E+00001, 0.26292164488494E+00001, -.42623222352338E-00004, 0.12966418079935E+00001, 0.26391351945786E+00001, -.45365050558021E-00013, 0.17756576045411E-00001, -.99187457291727E-00002, -.42623222306973E-00004
0.19939919480000E-00002, 0.12608866415349E+00001, 0.26467479549387E+00001, -.45597294537614E-00004, 0.12431485727280E+00001, 0.26566842250089E+00001, -.44697127667926E-00013, 0.17738068806912E-00001, -.99362700701812E-00002, -.45597294492916E-00004
0.19962475950000E-00002, 0.12526992881968E+00001, 0.26896932446273E+00001, -.48228573829459E-00004, 0.12349794313198E+00001, 0.26996433397604E+00001, -.44084714626865E-00013, 0.17719856877012E-00001, -.99500951330523E-00002, -.48228573785375E-00004
0.19985032420000E-00002, 0.13102016801435E+00001, 0.27236248710098E+00001, -.43931620336048E-00004, 0.12924872912251E+00001, 0.27335766293776E+00001, -.43767468319456E-00013, 0.17714388918420E-00001, -.99517583677789E-00002, -.43931620292281E-00004
0.20007588890000E-00002, 0.13913172802068E+00001, 0.27650200961530E+00001, -.39825612929164E-00004, 0.13736024978521E+00001, 0.27749580873429E+00001, -.38764219194552E-00013, 0.17714782354671E-00001, -.99379911898964E-00002, -.39825612890400E-00004
0.20030145360000E-00002, 0.14157627507958E+00001, 0.27638751732600E+00001, -.38949760624872E-00004, 0.13980422681576E+00001, 0.27737962402626E+00001, -.33842193805141E-00013, 0.17720482638203E-00001, -.99210670025694E-00002, -.38949760591030E-00004
0.20052701830000E-00002, 0.14165080388641E+00001, 0.27674602138396E+00001, -.38005352553517E-00004, 0.13987869393713E+00001, 0.27773718331512E+00001, -.37370450422043E-00013, 0.17721099492861E-00001, -.99116193116049E-00002, -.38005352516147E-00004
0.20075258300000E-00002, 0.14172258451469E+00001, 0.27596798603993E+00001, -.34825299064677E-00004, 0.13995021023446E+00001, 0.27695987846341E+00001, -.36774706567137E-00013, 0.17723742802309E-00001, -.99189242347900E-00002, -.34825299027902E-00004
0.20097814770000E-00002, 0.14319744648730E+00001, 0.27592847976884E+00001, -.33039668334847E-00004, 0.14142660284156E+00001, 0.27692246399893E+00001, -.35891615779102E-00013, 0.17708436457333E-00001, -.99398423008509E-00002, -.33039668298955E-00004
0.20120371240000E-00002, 0.14397251104513E+00001, 0.27728789566159E+00001, -.34934465649616E-00004, 0.14220541300159E+00001, 0.27828261423103E+00001, -.39190881997435E-00013, 0.17670980435436E-00001, -.99471856943187E-00002, -.34934465610425E-00004
0.20142927710000E-00002, 0.14237847846742E+00001, 0.27958498062489E+00001, -.34074093290653E-00004, 0.14061481455462E+00001, 0.28057788386801E+00001, -.43750755325089E-00013, 0.17636639128035E-00001, -.99290324312722E-00002, -.34074093246902E-00004
0.20165484180000E-00002, 0.13952085277183E+00001, 0.28315342563330E+00001, -.30501122562311E-00004, 0.13775711954075E+00001, 0.28414485834561E+00001, -.42538118745088E-00013, 0.17637332310810E-00001, -.99143271230954E-00002, -.30501122519773E-00004
0.20188040650000E-00002, 0.13989205591081E+00001, 0.28621609096920E+00001, -.24498939945145E-00004, 0.13812905755498E+00001, 0.28720594495383E+00001, -.45016013029996E-00013, 0.17629983558312E-00001, -.98985398462743E-00002, -.24498939900129E-00004
0.20210597120000E-00002, 0.14112712266804E+00001, 0.28236164177669E+00001, -.22921388824706E-00004, 0.13936448622201E+00001, 0.28335013211565E+00001, -.46393571269372E-00013, 0.17626364460321E-00001, -.98849033896289E-00002, -.22921388778313E-00004
0.20233153590000E-00002, 0.14135227296949E+00001, 0.27722956667661E+00001, -.24043020051289E-00004, 0.13958823880958E+00001, 0.27821735413471E+00001, -.42222574480709E-00013, 0.17640341599114E-00001, -.98778745809169E-00002, -.24043020009066E-00004
0.20255710060000E-00002, 0.14006217925883E+00001, 0.27321191532287E+00001, -.26323766517291E-00004, 0.13829726389269E+00001, 0.27419979946236E+00001, -.41786052642025E-00013, 0.17649153661325E-00001, -.98788413949103E-00002, -.26323766475505E-00004
0.20278266530000E-00002, 0.14013729917113E+00001, 0.27155937607922E+00001, -.26314110419205E-00004, 0.13837282988996E+00001, 0.27254887537826E+00001, -.35355841358957E-00013, 0.17644692811737E-00001, -.98949929904127E-00002, -.26314110383849E-00004
0.20300823000000E-00002, 0.14368772532916E+00001, 0.27295293577179E+00001, -.25457163279389E-00004, 0.14192359542206E+00001, 0.27394565504319E+00001, -.39910898424228E-00013, 0.17641299070987E-00001, -.99271927139739E-00002, -.25457163239479E-00004
0.20300823000000E-00002, 0.14368772532916E+00001, 0.27295293577179E+00001, -.25457163279389E-00004, 0.14192359542206E+00001, 0.27394565504319E+00001, -.39910898424228E-00013, 0.17641299070987E-00001, -.99271927139739E-00002, -.25457163239479E-00004
0.20323379470000E-00002, 0.14762081880484E+00001, 0.27448319401738E+00001, -.27811079436142E-00004, 0.14585772224911E+00001, 0.27547793524103E+00001, -.45759690635420E-00013, 0.17630965557322E-00001, -.99474122364761E-00002, -.27811079390383E-00004
0.20345935940000E-00002, 0.14845165362446E+00001, 0.27550888602367E+00001, -.33080500973457E-00004, 0.14669189013719E+00001, 0.27650384746041E+00001, -.42985914720594E-00013, 0.17597634872644E-00001, -.99496143674525E-00002, -.33080500930471E-00004
0.20368492410000E-00002, 0.14796238683667E+00001, 0.27799937552812E+00001, -.35187499378520E-00004, 0.14620745854393E+00001, 0.27899304085695E+00001, -.44358547504464E-00013, 0.17549282927376E-00001, -.99366532882804E-00002, -.35187499334161E-00004
0.20391048880000E-00002, 0.14421790193226E+00001, 0.27728277110700E+00001, -.32463992307937E-00004, 0.14246536407288E+00001, 0.27827619057287E+00001, -.48810477616508E-00013, 0.17525378593803E-00001, -.99341946587177E-00002, -.32463992259127E-00004
0.20413605350000E-00002, 0.13964585515696E+00001, 0.27297517687960E+00001, -.26150283789302E-00004, 0.13789269103296E+00001, 0.27397058064568E+00001, -.44394974343582E-00013, 0.17531641240017E-00001, -.99540376608718E-00002, -.26150283744907E-00004
0.20436161820000E-00002, 0.13369357913244E+00001, 0.26467618951953E+00001, -.22212755650712E-00004, 0.13193982792780E+00001, 0.26567324542112E+00001, -.44826591239930E-00013, 0.17537512046466E-00001, -.99705590159373E-00002, -.22212755605886E-00004
0.20458718290000E-00002, 0.13172973438407E+00001, 0.25920808016556E+00001, -.19096143659034E-00004, 0.12997659743198E+00001, 0.26020267373593E+00001, -.44007552941891E-00013, 0.17531369520856E-00001, -.99459357037576E-00002, -.19096143615026E-00004
0.20481274760000E-00002, 0.13419197500772E+00001, 0.25918343856863E+00001, -.15331306643925E-00004, 0.13244094826098E+00001, 0.26017383413518E+00001, -.39581043690660E-00013, 0.17510267467332E-00001, -.99039556654821E-00002, -.15331306604344E-00004
0.20503831230000E-00002, 0.13837362589377E+00001, 0.26425226836751E+00001, -.13988730364308E-00004, 0.13662614973641E+00001, 0.26524007324026E+00001, -.39539981978361E-00013, 0.17474761573613E-00001, -.98780487274823E-00002, -.13988730324768E-00004
0.20526387700000E-00002, 0.13864858147082E+00001, 0.26741666053754E+00001, -.15062163650134E-00004, 0.13690401202158E+00001, 0.26840399402923E+00001, -.38583054968423E-00013, 0.17445694492331E-00001, -.98733349168697E-00002, -.15062163611551E-00004
0.20548944170000E-00002, 0.13937074162707E+00001, 0.27039369578453E+00001, -.16159046869014E-00004, 0.13762985236184E+00001, 0.27137967977354E+00001, -.42641248201597E-00013, 0.17408892652228E-00001, -.98598398901169E-00002, -.16159046826373E-00004
0.20571500640000E-00002, 0.14383943379265E+00001, 0.27630061961054E+00001, -.17605384560273E-00004, 0.14210313365302E+00001, 0.27728377772637E+00001, -.41767617050459E-00013, 0.17363001396301E-00001, -.98315811583233E-00002, -.17605384518506E-00004
0.20594057110000E-00002, 0.14420271307161E+00001, 0.27909925355274E+00001, -.20665313619140E-00004, 0.14246997270302E+00001, 0.28008043076230E+00001, -.41264260512895E-00013, 0.17327403685903E-00001, -.98117720955672E-00002, -.20665313577876E-00004
0.20616613580000E-00002, 0.13854718393892E+00001, 0.27285530826828E+00001, -.23950697162231E-00004, 0.13682030734638E+00001, 0.27383574538158E+00001, -.37452750099115E-00013, 0.17268765925451E-00001, -.98043711330009E-00002, -.23950697124778E-00004
0.20639170050000E-00002, 0.13211823456861E+00001, 0.26506666752700E+00001, -.22880039339938E-00004, 0.13039737756026E+00001, 0.26604745786094E+00001, -.36930333894455E-00013, 0.17208570083465E-00001, -.98079033394051E-00002, -.22880039303008E-00004
0.20661726520000E-00002, 0.12920852519998E+00001, 0.25753012584334E+00001, -.17073254930904E-00004, 0.12748977010369E+00001, 0.25851248335734E+00001, -.40086028980482E-00013, 0.17187550962861E-00001, -.98235751400205E-00002, -.17073254890818E-00004
0.20684282990000E-00002, 0.13053659628672E+00001, 0.25523629945255E+00001, -.10204160147784E-00004, 0.12881821481417E+00001, 0.25621975410089E+00001, -.40311610752504E-00013, 0.17183814725479E-00001, -.98345464834576E-00002, -.10204160107472E-00004
0.20706839460000E-00002, 0.13077028851434E+00001, 0.25532176086744E+00001, -.60368702299877E-00005, 0.12905244670794E+00001, 0.25630618021997E+00001, -.38823633188232E-00013, 0.17178418063998E-00001, -.98441935253330E-00002, -.60368701911641E-00005
0.20729395930000E-00002, 0.13222518075566E+00001, 0.25833780664388E+00001, -.36164108318140E-00005, 0.13050704550690E+00001, 0.25932288423971E+00001, -.42632931653063E-00013, 0.17181352487555E-00001, -.98507759582023E-00002, -.36164107891811E-00005
0.20751952400000E-00002, 0.13395799160083E+00001, 0.26561008327349E+00001, -.12359888014937E-00005, 0.13223793266270E+00001, 0.26659636786579E+00001, -.43956562158355E-00013, 0.17200589381330E-00001, -.98628459229367E-00002, -.12359887575371E-00005
0.20774508870000E-00002, 0.13330853722732E+00001, 0.27249586854016E+00001, 0.34205672023584E-00006, 0.13158718298315E+00001, 0.27348258299471E+00001, -.40660612811486E-00013, 0.17213542441780E-00001, -.98671445454937E-00002, 0.34205676089645E-00006
0.20797065340000E-00002, 0.13336358229037E+00001, 0.27164777389446E+00001, -.20789735337567E-00005, 0.13164184629828E+00001, 0.27263170984948E+00001, -.39633531177615E-00013, 0.17217359920893E-00001, -.98393595502555E-00002, -.20789734941232E-00005
0.20819621810000E-00002, 0.13367117882728E+00001, 0.26805345362394E+00001, -.94822678432934E-00005, 0.13195145773857E+00001, 0.26903349806456E+00001, -.43464731386196E-00013, 0.17197210887125E-00001, -.98004444061342E-00002, -.94822677998287E-00005
0.20842178280000E-00002, 0.13465377994300E+00001, 0.26037156494351E+00001, -.15717843712858E-00004, 0.13293708615144E+00001, 0.26135021313730E+00001, -.42879534094816E-00013, 0.17166937915594E-00001, -.97864819379170E-00002, -.15717843669978E-00004
0.20864734750000E-00002, 0.13713128777540E+00001, 0.25393708729037E+00001, -.19468015987126E-00004, 0.13541760170130E+00001, 0.25491618423487E+00001, -.46142231914121E-00013, 0.17136860741017E-00001, -.97909694449901E-00002, -.19468015940984E-00004
0.20864734750000E-00002, 0.13713128777540E+00001, 0.25393708729037E+00001, -.19468015987126E-00004, 0.13541760170130E+00001, 0.25491618423487E+00001, -.46142231914121E-00013, 0.17136860741017E-00001, -.97909694449901E-00002, -.19468015940984E-00004
0.20887291220000E-00002, 0.13824533081164E+00001, 0.25083703239269E+00001, -.21732878068650E-00004, 0.13653447582064E+00001, 0.25181662589847E+00001, -.46805792925569E-00013, 0.17108549909961E-00001, -.97959350578203E-00002, -.21732878021844E-00004
0.20909847690000E-00002, 0.13734789432063E+00001, 0.25017179032981E+00001, -.22785616265783E-00004, 0.13563913395514E+00001, 0.25115129613767E+00001, -.48358979090130E-00013, 0.17087603654838E-00001, -.97950580786495E-00002, -.22785616217424E-00004
0.20932404160000E-00002, 0.13750461408622E+00001, 0.25259724218689E+00001, -.26612043292210E-00004, 0.13579690167355E+00001, 0.25357643926286E+00001, -.46006143224678E-00013, 0.17077124126633E-00001, -.97919707596282E-00002, -.26612043246204E-00004
0.20954960630000E-00002, 0.13863814220846E+00001, 0.25546617256766E+00001, -.28140096387339E-00004, 0.13692817676391E+00001, 0.25644508071470E+00001, -.40273160703599E-00013, 0.17099654445418E-00001, -.97890814704574E-00002, -.28140096347066E-00004
0.20977517100000E-00002, 0.13768806882275E+00001, 0.26031878858938E+00001, -.25644885200909E-00004, 0.13597536098452E+00001, 0.26129893298645E+00001, -.39266519649012E-00013, 0.17127078382362E-00001, -.98014439706303E-00002, -.25644885161643E-00004
0.21000073570000E-00002, 0.13603051688944E+00001, 0.26498594473920E+00001, -.22689188908643E-00004, 0.13431837296385E+00001, 0.26596762770748E+00001, -.39070728821720E-00013, 0.17121439255991E-00001, -.98168296828395E-00002, -.22689188869573E-00004
0.21022630040000E-00002, 0.13437866737093E+00001, 0.27001763479618E+00001, -.19632230105464E-00004, 0.13267012546765E+00001, 0.27099830961244E+00001, -.38066670972128E-00013, 0.17085419032737E-00001, -.98067481625711E-00002, -.19632230067397E-00004
0.21045186510000E-00002, 0.13224516377823E+00001, 0.27217261497129E+00001, -.16203622703843E-00004, 0.13054180586973E+00001, 0.27315063258751E+00001, -.45735051459002E-00013, 0.17033579085051E-00001, -.97801761621948E-00002, -.16203622658108E-00004
0.21067742980000E-00002, 0.12922065206660E+00001, 0.26883411927697E+00001, -.13047930743829E-00004, 0.12752323849689E+00001, 0.26980760108352E+00001, -.44069565033896E-00013, 0.16974135697108E-00001, -.97348180655178E-00002, -.13047930699759E-00004
0.21090299450000E-00002, 0.12913346795838E+00001, 0.26347311103226E+00001, -.12546006955307E-00004, 0.12744253051203E+00001, 0.26444235288629E+00001, -.40131080497439E-00013, 0.16909374463540E-00001, -.96924185403667E-00002, -.12546006915175E-00004
0.21112855920000E-00002, 0.13012139946215E+00001, 0.25764692043713E+00001, -.13950632289421E-00004, 0.12843525243582E+00001, 0.25861409703266E+00001, -.36210966201628E-00013, 0.16861470263248E-00001, -.96717659553094E-00002, -.13950632253210E-00004
0.21135412390000E-00002, 0.13258302629368E+00001, 0.25499371924817E+00001, -.13816611898901E-00004, 0.13090102470154E+00001, 0.25596048023181E+00001, -.39641943850189E-00013, 0.16820015921398E-00001, -.96676098364301E-00002, -.13816611859259E-00004
0.21157968860000E-00002, 0.13733303066039E+00001, 0.25510135242789E+00001, -.13950257061045E-00004, 0.13565457220617E+00001, 0.25606849939267E+00001, -.38799200828301E-00013, 0.16784584542118E-00001, -.96714696477893E-00002, -.13950257022246E-00004
0.21180525330000E-00002, 0.14257575737503E+00001, 0.25902692585101E+00001, -.14959668195310E-00004, 0.14089874911720E+00001, 0.25999553022642E+00001, -.40802718185235E-00013, 0.16770082578262E-00001, -.96860437540628E-00002, -.14959668154507E-00004
0.21203081800000E-00002, 0.14373716868484E+00001, 0.26336484511114E+00001, -.17633909277430E-00004, 0.14205881364957E+00001, 0.26433466131297E+00001, -.41439122645789E-00013, 0.16783550352706E-00001, -.96981620182343E-00002, -.17633909235991E-00004
0.21225638270000E-00002, 0.14179324178015E+00001, 0.26524921031026E+00001, -.19869407424482E-00004, 0.14011229224633E+00001, 0.26622189310039E+00001, -.37510619552532E-00013, 0.16809495338164E-00001, -.97268279013368E-00002, -.19869407386971E-00004
0.21248194740000E-00002, 0.13881660072759E+00001, 0.26401610889733E+00001, -.22036084744358E-00004, 0.13713354279309E+00001, 0.26499198860216E+00001, -.35307965463360E-00013, 0.16830579344997E-00001, -.97587970482756E-00002, -.22036084709050E-00004
0.21270751210000E-00002, 0.13688492348575E+00001, 0.26144503001872E+00001, -.26637700374897E-00004, 0.13520086829213E+00001, 0.26242281905616E+00001, -.34037848717267E-00013, 0.16840551936228E-00001, -.97778903744214E-00002, -.26637700340860E-00004
0.21293307680000E-00002, 0.13514402151729E+00001, 0.25877605764887E+00001, -.28496211478595E-00004, 0.13346090123870E+00001, 0.25975435610519E+00001, -.41693221239706E-00013, 0.16831202785855E-00001, -.97829845632248E-00002, -.28496211436902E-00004
0.21315864150000E-00002, 0.13514405286569E+00001, 0.25872463700502E+00001, -.28527211020214E-00004, 0.13346363587026E+00001, 0.25970181724862E+00001, -.46545493169197E-00013, 0.16804169954253E-00001, -.97718024359933E-00002, -.28527210973669E-00004
0.21338420620000E-00002, 0.13556366619653E+00001, 0.25894924057771E+00001, -.26710249730250E-00004, 0.13388721529889E+00001, 0.25992530751318E+00001, -.48180505854111E-00013, 0.16764508976352E-00001, -.97606693546860E-00002, -.26710249682070E-00004
0.21360977090000E-00002, 0.13571810443302E+00001, 0.25618599146297E+00001, -.25424136378814E-00004, 0.13404370380458E+00001, 0.25716155326460E+00001, -.45891303442516E-00013, 0.16744006284347E-00001, -.97556180163073E-00002, -.25424136332923E-00004
0.21383533560000E-00002, 0.13697492649863E+00001, 0.25633900317328E+00001, -.27927507219545E-00004, 0.13530067637644E+00001, 0.25731420956895E+00001, -.44029258463495E-00013, 0.16742501221962E-00001, -.97520639567252E-00002, -.27927507175515E-00004
0.21406090030000E-00002, 0.13835642774333E+00001, 0.25863534587810E+00001, -.29926063025547E-00004, 0.13668260759234E+00001, 0.25960962255326E+00001, -.37848993796049E-00013, 0.16738201509930E-00001, -.97427667516122E-00002, -.29926062987698E-00004
0.21428646500000E-00002, 0.13852118241655E+00001, 0.25828695526968E+00001, -.32523170962060E-00004, 0.13684830900827E+00001, 0.25926107513828E+00001, -.35573973053248E-00013, 0.16728734082841E-00001, -.97411986860358E-00002, -.32523170926487E-00004
0.21428646500000E-00002, 0.13852118241655E+00001, 0.25828695526968E+00001, -.32523170962060E-00004, 0.13684830900827E+00001, 0.25926107513828E+00001, -.35573973053248E-00013, 0.16728734082841E-00001, -.97411986860358E-00002, -.32523170926487E-00004
0.21451202970000E-00002, 0.14087051215942E+00001, 0.26046244928667E+00001, -.32618382304458E-00004, 0.13919700993264E+00001, 0.26143658815040E+00001, -.39882542019449E-00013, 0.16735022267766E-00001, -.97413886373088E-00002, -.32618382264575E-00004
0.21473759440000E-00002, 0.14440013435164E+00001, 0.26370809551528E+00001, -.33554404968242E-00004, 0.14272525737892E+00001, 0.26468345429352E+00001, -.43169436086287E-00013, 0.16748769727162E-00001, -.97535877823771E-00002, -.33554404925073E-00004
0.21496315910000E-00002, 0.14560200233632E+00001, 0.26921960789906E+00001, -.35855272907451E-00004, 0.14392575799774E+00001, 0.27019564450539E+00001, -.43667436943375E-00013, 0.16762443385793E-00001, -.97603660632979E-00002, -.35855272863784E-00004
0.21518872380000E-00002, 0.14321509224176E+00001, 0.27119946916986E+00001, -.40649555539010E-00004, 0.14153818273155E+00001, 0.27217464614679E+00001, -.43541481384830E-00013, 0.16769095102113E-00001, -.97517697692887E-00002, -.40649555495469E-00004
0.21541428850000E-00002, 0.13835973119376E+00001, 0.26759625590007E+00001, -.43570340147835E-00004, 0.13668396655682E+00001, 0.26856831661106E+00001, -.42880555857013E-00013, 0.16757646369447E-00001, -.97206071099068E-00002, -.43570340104955E-00004
0.21563985320000E-00002, 0.13541735834678E+00001, 0.26235960766550E+00001, -.43377187017629E-00004, 0.13374254559306E+00001, 0.26332938790733E+00001, -.46071277075289E-00013, 0.16748127537208E-00001, -.96978024182879E-00002, -.43377186971557E-00004
0.21586541790000E-00002, 0.13427681265684E+00001, 0.25792492029829E+00001, -.44603122649619E-00004, 0.13260263726217E+00001, 0.25889367668172E+00001, -.43967041371069E-00013, 0.16741753946706E-00001, -.96875638342948E-00002, -.44603122605652E-00004
0.21609098260000E-00002, 0.13421670261620E+00001, 0.25543317316810E+00001, -.45817608398633E-00004, 0.13254374946395E+00001, 0.25640030157161E+00001, -.43430537832124E-00013, 0.16729531522500E-00001, -.96712840350053E-00002, -.45817608355203E-00004
0.21631654730000E-00002, 0.13597919270958E+00001, 0.25566974931963E+00001, -.45008681049094E-00004, 0.13430776812458E+00001, 0.25663580509253E+00001, -.46819608045880E-00013, 0.16714245849989E-00001, -.96605577289863E-00002, -.45008681002275E-00004
0.21654211200000E-00002, 0.13815891589123E+00001, 0.25424165308893E+00001, -.43940794354862E-00004, 0.13649002924627E+00001, 0.25520931654413E+00001, -.41614888236082E-00013, 0.16688866449516E-00001, -.96766345520173E-00002, -.43940794313247E-00004
0.21676767670000E-00002, 0.14109224906469E+00001, 0.25509245651580E+00001, -.44385988054887E-00004, 0.13942613668936E+00001, 0.25606186297691E+00001, -.40647780425651E-00013, 0.16661123753366E-00001, -.96940646111069E-00002, -.44385988014239E-00004
0.21699324140000E-00002, 0.14153572819800E+00001, 0.25978920171653E+00001, -.44406340720609E-00004, 0.13987230277451E+00001, 0.26075810653338E+00001, -.40121619157325E-00013, 0.16634254234878E-00001, -.96890481684544E-00002, -.44406340680488E-00004
0.21721880610000E-00002, 0.14039144424111E+00001, 0.26411602645984E+00001, -.44277195509584E-00004, 0.13872940369742E+00001, 0.26508271640096E+00001, -.39926897719639E-00013, 0.16620405436929E-00001, -.96668994112441E-00002, -.44277195469657E-00004
0.21744437080000E-00002, 0.14107395600644E+00001, 0.26472737519028E+00001, -.45873840535627E-00004, 0.13941124347121E+00001, 0.26569142903404E+00001, -.37273218760381E-00013, 0.16627125352317E-00001, -.96405384375028E-00002, -.45873840498354E-00004
0.21766993550000E-00002, 0.14063227339200E+00001, 0.26468903909537E+00001, -.46749467488515E-00004, 0.13896961528464E+00001, 0.26565103591716E+00001, -.38045839988652E-00013, 0.16626581073541E-00001, -.96199682179313E-00002, -.46749467450469E-00004
0.21789550020000E-00002, 0.14011584762052E+00001, 0.26588454736591E+00001, -.47655322818324E-00004, 0.13845207453666E+00001, 0.26684471790428E+00001, -.42010627642474E-00013, 0.16637730838661E-00001, -.96017053836417E-00002, -.47655322776314E-00004
0.21812106490000E-00002, 0.14032419317287E+00001, 0.26524242954898E+00001, -.47840906230362E-00004, 0.13865896303062E+00001, 0.26620242032192E+00001, -.44452069707980E-00013, 0.16652301422472E-00001, -.95999077293226E-00002, -.47840906185910E-00004
0.21834662960000E-00002, 0.14138405421556E+00001, 0.26144103198524E+00001, -.49128861605207E-00004, 0.13971540158627E+00001, 0.26240318168181E+00001, -.40707294573605E-00013, 0.16686526292832E-00001, -.96214969656873E-00002, -.49128861564500E-00004
0.21857219430000E-00002, 0.14173722769322E+00001, 0.25621494146291E+00001, -.53077766313264E-00004, 0.14006559672525E+00001, 0.25718153616021E+00001, -.36250314757419E-00013, 0.16716309679659E-00001, -.96659469730148E-00002, -.53077766277013E-00004
0.21879775900000E-00002, 0.13963450882658E+00001, 0.25079616207236E+00001, -.56336195281531E-00004, 0.13796137237618E+00001, 0.25176676892045E+00001, -.38159648521578E-00013, 0.16731364504023E-00001, -.97060684808298E-00002, -.56336195243372E-00004
0.21902332370000E-00002, 0.13780691160131E+00001, 0.24609802895771E+00001, -.54870256139838E-00004, 0.13613620297941E+00001, 0.24707019834113E+00001, -.39188128484034E-00013, 0.16707086218992E-00001, -.97216938341087E-00002, -.54870256100650E-00004
0.21924888840000E-00002, 0.14058851221972E+00001, 0.24579073410268E+00001, -.48447160997847E-00004, 0.13892063114431E+00001, 0.24676177810862E+00001, -.42364254372095E-00013, 0.16678810754016E-00001, -.97104400594728E-00002, -.48447160955483E-00004
0.21947445310000E-00002, 0.14484389556674E+00001, 0.24643641778494E+00001, -.42272876904076E-00004, 0.14317605972757E+00001, 0.24740607644761E+00001, -.45825459076329E-00013, 0.16678358391658E-00001, -.96965866266514E-00002, -.42272876858250E-00004
0.21970001780000E-00002, 0.14690463058161E+00001, 0.24819590587563E+00001, -.40767096097521E-00004, 0.14523558794525E+00001, 0.24916210998503E+00001, -.46971776585634E-00013, 0.16690426363604E-00001, -.96620410939923E-00002, -.40767096050549E-00004
0.21992558250000E-00002, 0.14483863555137E+00001, 0.25134957609981E+00001, -.38001015298276E-00004, 0.14316740990897E+00001, 0.25231241710879E+00001, -.44582971527291E-00013, 0.16712256423965E-00001, -.96284100898105E-00002, -.38001015253693E-00004
0.21992558250000E-00002, 0.14483863555137E+00001, 0.25134957609981E+00001, -.38001015298276E-00004, 0.14316740990897E+00001, 0.25231241710879E+00001, -.44582971527291E-00013, 0.16712256423965E-00001, -.96284100898105E-00002, -.38001015253693E-00004
0.22015114720000E-00002, 0.14434092027159E+00001, 0.25727941180756E+00001, -.36514020473972E-00004, 0.14266732606756E+00001, 0.25823977768543E+00001, -.40443231890571E-00013, 0.16735942040347E-00001, -.96036587786601E-00002, -.36514020433529E-00004
0.22037671190000E-00002, 0.14521370194386E+00001, 0.26569093073504E+00001, -.39060482363357E-00004, 0.14353991578172E+00001, 0.26665210265789E+00001, -.39461637674717E-00013, 0.16737861621408E-00001, -.96117192284923E-00002, -.39060482323896E-00004
0.22060227660000E-00002, 0.14572778438960E+00001, 0.26958548725939E+00001, -.42062172340969E-00004, 0.14405487006170E+00001, 0.27055015902189E+00001, -.38895876797238E-00013, 0.16729143278930E-00001, -.96467176250397E-00002, -.42062172302074E-00004
0.22082784130000E-00002, 0.14443161020056E+00001, 0.26868678394572E+00001, -.43446164899847E-00004, 0.14276038625080E+00001, 0.26965670451578E+00001, -.44882173050632E-00013, 0.16712239497627E-00001, -.96992057006275E-00002, -.43446164854964E-00004
0.22105340600000E-00002, 0.14461000256669E+00001, 0.26525576344875E+00001, -.42432225803789E-00004, 0.14293948687950E+00001, 0.26622998317145E+00001, -.46568744919509E-00013, 0.16705156871819E-00001, -.97421972270328E-00002, -.42432225757220E-00004
0.22127897070000E-00002, 0.14617358649684E+00001, 0.26149171478529E+00001, -.40136170605289E-00004, 0.14450268755546E+00001, 0.26246808679827E+00001, -.46575091437940E-00013, 0.16708989413781E-00001, -.97637201297603E-00002, -.40136170558714E-00004
0.22150453540000E-00002, 0.14764535551092E+00001, 0.26160937057483E+00001, -.38648685723782E-00004, 0.14597258046481E+00001, 0.26258539468027E+00001, -.44727255125862E-00013, 0.16727750461074E-00001, -.97602410544723E-00002, -.38648685679054E-00004
0.22173010010000E-00002, 0.14817926666619E+00001, 0.26325087000022E+00001, -.39235506619809E-00004, 0.14650299049189E+00001, 0.26422557292651E+00001, -.42512231742023E-00013, 0.16762761742971E-00001, -.97470292629531E-00002, -.39235506577297E-00004
0.22195566480000E-00002, 0.14765087482743E+00001, 0.26553215758050E+00001, -.40188146191803E-00004, 0.14597207413666E+00001, 0.26650545122190E+00001, -.37003999598837E-00013, 0.16788006907777E-00001, -.97329364140461E-00002, -.40188146154799E-00004
0.22218122950000E-00002, 0.14463422540273E+00001, 0.26200856865861E+00001, -.42336894465848E-00004, 0.14295514576462E+00001, 0.26298035244792E+00001, -.37713886157594E-00013, 0.16790796381047E-00001, -.97178378930606E-00002, -.42336894428134E-00004
0.22240679420000E-00002, 0.14208351579059E+00001, 0.25568533951979E+00001, -.43973061169377E-00004, 0.14040562355577E+00001, 0.25665549202776E+00001, -.39806125036039E-00013, 0.16778922348238E-00001, -.97015250797147E-00002, -.43973061129571E-00004
0.22263235890000E-00002, 0.14095185915572E+00001, 0.25016960691014E+00001, -.44022206312208E-00004, 0.13927439830800E+00001, 0.25113785543569E+00001, -.39588768554323E-00013, 0.16774608477188E-00001, -.96824852555012E-00002, -.44022206272620E-00004
0.22285792360000E-00002, 0.14108443054081E+00001, 0.24603291598891E+00001, -.42957023030971E-00004, 0.13940550785810E+00001, 0.24700054091134E+00001, -.39244074881279E-00013, 0.16789226827112E-00001, -.96762492242666E-00002, -.42957022991727E-00004
0.22308348830000E-00002, 0.14120581000148E+00001, 0.24411935050086E+00001, -.43559884242051E-00004, 0.13952552849491E+00001, 0.24508765084756E+00001, -.41707962003414E-00013, 0.16802815065671E-00001, -.96830034669957E-00002, -.43559884200343E-00004
0.22330905300000E-00002, 0.14098262136863E+00001, 0.24640662366643E+00001, -.43402105640424E-00004, 0.13930155668478E+00001, 0.24737695615024E+00001, -.46288213613590E-00013, 0.16810646838476E-00001, -.97033248381055E-00002, -.43402105594136E-00004
0.22353461770000E-00002, 0.13950577357660E+00001, 0.25194735236603E+00001, -.42194412480650E-00004, 0.13782469796545E+00001, 0.25292150293620E+00001, -.46610818195749E-00013, 0.16810756111553E-00001, -.97415057017360E-00002, -.42194412434040E-00004
0.22376018240000E-00002, 0.13909578007684E+00001, 0.25998069389669E+00001, -.45801941954027E-00004, 0.13741483776980E+00001, 0.26095883066730E+00001, -.43290079195265E-00013, 0.16809423070341E-00001, -.97813677060958E-00002, -.45801941910737E-00004
0.22398574710000E-00002, 0.14223409851849E+00001, 0.26762141976918E+00001, -.51381006745575E-00004, 0.14055490904482E+00001, 0.26860359970386E+00001, -.40405178022584E-00013, 0.16791894736712E-00001, -.98217993468034E-00002, -.51381006705170E-00004
0.22421131180000E-00002, 0.14289677390045E+00001, 0.26985836178440E+00001, -.55710389512789E-00004, 0.14122080235816E+00001, 0.27084288007989E+00001, -.38660507978144E-00013, 0.16759715422926E-00001, -.98451829548953E-00002, -.55710389474128E-00004
0.22443687650000E-00002, 0.14329740976562E+00001, 0.26972858265760E+00001, -.58594416743650E-00004, 0.14162354060886E+00001, 0.27071195240474E+00001, -.36091346943372E-00013, 0.16738691567659E-00001, -.98336974713850E-00002, -.58594416707558E-00004
0.22466244120000E-00002, 0.14402541058510E+00001, 0.27096625100942E+00001, -.58412527344007E-00004, 0.14235120694746E+00001, 0.27194631098485E+00001, -.37809260784455E-00013, 0.16742036376456E-00001, -.98005997543243E-00002, -.58412527306198E-00004
0.22488800590000E-00002, 0.14626433300552E+00001, 0.27146781631332E+00001, -.59377547550574E-00004, 0.14458816516022E+00001, 0.27244495696660E+00001, -.39869730614516E-00013, 0.16761678452986E-00001, -.97714065327931E-00002, -.59377547510704E-00004
0.22511357060000E-00002, 0.14916852813427E+00001, 0.26814705319848E+00001, -.65257713393160E-00004, 0.14748981625552E+00001, 0.26912504368450E+00001, -.42721072642279E-00013, 0.16787118787510E-00001, -.97799048601996E-00002, -.65257713350439E-00004
0.22533913530000E-00002, 0.15067345689966E+00001, 0.26235543710698E+00001, -.71603238427701E-00004, 0.14899157208551E+00001, 0.26333620093507E+00001, -.41792890411526E-00013, 0.16818848141551E-00001, -.98076382809368E-00002, -.71603238385908E-00004
0.22556470000000E-00002, 0.14917185564418E+00001, 0.25558850952694E+00001, -.76111670694947E-00004, 0.14748592201203E+00001, 0.25657207959316E+00001, -.42162067161367E-00013, 0.16859336321546E-00001, -.98357006621624E-00002, -.76111670652785E-00004
0.22556470000000E-00002, 0.14917185564418E+00001, 0.25558850952694E+00001, -.76111670694947E-00004, 0.14748592201203E+00001, 0.25657207959316E+00001, -.42162067161367E-00013, 0.16859336321546E-00001, -.98357006621624E-00002, -.76111670652785E-00004
0.22579026470000E-00002, 0.14571034787066E+00001, 0.25167283492181E+00001, -.82847209373373E-00004, 0.14402017876154E+00001, 0.25265852847357E+00001, -.40137646859501E-00013, 0.16901691091228E-00001, -.98569355176600E-00002, -.82847209333236E-00004
0.22601582940000E-00002, 0.14314137080385E+00001, 0.25008475663590E+00001, -.89576026836190E-00004, 0.14144989665741E+00001, 0.25107026672570E+00001, -.37615378137016E-00013, 0.16914741464455E-00001, -.98551008980069E-00002, -.89576026798575E-00004
0.22624139410000E-00002, 0.14425456137462E+00001, 0.25295444231629E+00001, -.94519044301581E-00004, 0.14256237128166E+00001, 0.25393988619605E+00001, -.36754304314177E-00013, 0.16921900929573E-00001, -.98544387975801E-00002, -.94519044264826E-00004
0.22646695880000E-00002, 0.14776120767584E+00001, 0.25746894431820E+00001, -.97487560184275E-00004, 0.14607027638585E+00001, 0.25845374398822E+00001, -.39970372428828E-00013, 0.16909312899927E-00001, -.98479967002046E-00002, -.97487560144305E-00004
0.22669252350000E-00002, 0.14880122541154E+00001, 0.26199058622777E+00001, -.10170156669822E-00003, 0.14711280123276E+00001, 0.26297398910142E+00001, -.40820121659260E-00013, 0.16884241787772E-00001, -.98340287365214E-00002, -.10170156665740E-00003
0.22691808820000E-00002, 0.14895370833949E+00001, 0.26751086248673E+00001, -.10423134177610E-00003, 0.14726825536029E+00001, 0.26849282749941E+00001, -.42236106086787E-00013, 0.16854529791995E-00001, -.98196501267902E-00002, -.10423134173387E-00003
0.22714365290000E-00002, 0.14735904313102E+00001, 0.26951352516196E+00001, -.10540474866173E-00003, 0.14567510669820E+00001, 0.27049405267017E+00001, -.44115630499802E-00013, 0.16839364328153E-00001, -.98052750821609E-00002, -.10540474861761E-00003
0.22736921760000E-00002, 0.14678092744003E+00001, 0.27260878478241E+00001, -.11000805785089E-00003, 0.14509575586801E+00001, 0.27358876461978E+00001, -.42980777684318E-00013, 0.16851715720189E-00001, -.97997983736823E-00002, -.11000805780791E-00003
0.22759478230000E-00002, 0.14675285244541E+00001, 0.27485820905435E+00001, -.11620056783396E-00003, 0.14506819343090E+00001, 0.27583753279039E+00001, -.46274658284704E-00013, 0.16846590145043E-00001, -.97932373604290E-00002, -.11620056778768E-00003
0.22782034700000E-00002, 0.14723043879902E+00001, 0.27212323414593E+00001, -.12014561712084E-00003, 0.14554839261127E+00001, 0.27310170725289E+00001, -.46541085538452E-00013, 0.16820461877594E-00001, -.97847310695780E-00002, -.12014561707430E-00003
0.22804591170000E-00002, 0.14878648065074E+00001, 0.26730349358660E+00001, -.12058507784252E-00003, 0.14710666526132E+00001, 0.26828328734893E+00001, -.43790408579748E-00013, 0.16798153894237E-00001, -.97979376233228E-00002, -.12058507779873E-00003
0.22827147640000E-00002, 0.15029095507665E+00001, 0.26420243178025E+00001, -.11934008073296E-00003, 0.14861232537116E+00001, 0.26518553445536E+00001, -.40384108905492E-00013, 0.16786297054893E-00001, -.98310267510442E-00002, -.11934008069258E-00003
0.22849704110000E-00002, 0.14738973227573E+00001, 0.26245358015708E+00001, -.11636017477064E-00003, 0.14571131100777E+00001, 0.26343990867378E+00001, -.40847773777805E-00013, 0.16784212679566E-00001, -.98632851670148E-00002, -.11636017472979E-00003
0.22872260580000E-00002, 0.14141205627050E+00001, 0.25986655184525E+00001, -.11252301687003E-00003, 0.13973345255574E+00001, 0.26085501834493E+00001, -.40370352315720E-00013, 0.16786037147589E-00001, -.98846649967571E-00002, -.11252301682966E-00003
0.22894817050000E-00002, 0.13693778810129E+00001, 0.25832364963590E+00001, -.11174639878121E-00003, 0.13525927874559E+00001, 0.25931322141181E+00001, -.43624337931206E-00013, 0.16785093557031E-00001, -.98957177591221E-00002, -.11174639873758E-00003
0.22917373520000E-00002, 0.13528933225787E+00001, 0.26001389196150E+00001, -.11391082678810E-00003, 0.13361224110399E+00001, 0.26100507916156E+00001, -.39763042699870E-00013, 0.16770911538800E-00001, -.99118720006289E-00002, -.11391082674834E-00003
0.22939929990000E-00002, 0.13741686262678E+00001, 0.26644897520275E+00001, -.11320638810392E-00003, 0.13574036712303E+00001, 0.26744094271291E+00001, -.32234717455100E-00013, 0.16764955037465E-00001, -.99196751015263E-00002, -.11320638807168E-00003
0.22962486460000E-00002, 0.14000231853557E+00001, 0.27309151377541E+00001, -.11026276885403E-00003, 0.13832544200239E+00001, 0.27408518453512E+00001, -.31323544963906E-00013, 0.16768765331825E-00001, -.99367075971535E-00002, -.11026276882271E-00003
0.22985042930000E-00002, 0.14349583452314E+00001, 0.27939467633045E+00001, -.10863608552980E-00003, 0.14181980852962E+00001, 0.28039043704309E+00001, -.33794111542741E-00013, 0.16760259935177E-00001, -.99576071263537E-00002, -.10863608549601E-00003
0.23007599400000E-00002, 0.14557530682474E+00001, 0.27951448945756E+00001, -.10394203466779E-00003, 0.14389918817174E+00001, 0.28051302831482E+00001, -.35686807478704E-00013, 0.16761186529989E-00001, -.99853885726435E-00002, -.10394203463210E-00003
0.23030155870000E-00002, 0.14670822331512E+00001, 0.27770500472085E+00001, -.98859658705660E-00004, 0.14503142785733E+00001, 0.27870572290014E+00001, -.39777844288103E-00013, 0.16767954577908E-00001, -.10007181792907E-00001, -.98859658665882E-00004
0.23052712340000E-00002, 0.14753706319708E+00001, 0.27572580274823E+00001, -.93597528827172E-00004, 0.14585850198320E+00001, 0.27672636244869E+00001, -.41428251624315E-00013, 0.16785612138778E-00001, -.10005597004610E-00001, -.93597528785744E-00004
0.23075268810000E-00002, 0.14828239434356E+00001, 0.27116815393156E+00001, -.89670802514110E-00004, 0.14659991463588E+00001, 0.27216769798031E+00001, -.40463478665880E-00013, 0.16824797076803E-00001, -.99954404874898E-00002, -.89670802473646E-00004
0.23097825280000E-00002, 0.14899193714272E+00001, 0.26812156004079E+00001, -.89515779177158E-00004, 0.14730717850231E+00001, 0.26911996388160E+00001, -.44843958326915E-00013, 0.16847586404080E-00001, -.99840384080807E-00002, -.89515779132314E-00004
0.23120381750000E-00002, 0.15048259199457E+00001, 0.26681041262427E+00001, -.91753874045355E-00004, 0.14879835907971E+00001, 0.26780602559093E+00001, -.38437588742202E-00013, 0.16842329148611E-00001, -.99561296665455E-00002, -.91753874006917E-00004
0.23120381750000E-00002, 0.15048259199457E+00001, 0.26681041262427E+00001, -.91753874045355E-00004, 0.14879835907971E+00001, 0.26780602559093E+00001, -.38437588742202E-00013, 0.16842329148611E-00001, -.99561296665455E-00002, -.91753874006917E-00004
0.23142938220000E-00002, 0.15225562537204E+00001, 0.26559211076353E+00001, -.95287763548206E-00004, 0.15057224274536E+00001, 0.26658431771581E+00001, -.37405839292346E-00013, 0.16833826266817E-00001, -.99220695227817E-00002, -.95287763510800E-00004
0.23165494690000E-00002, 0.15256602318059E+00001, 0.26357663034072E+00001, -.97441460432960E-00004, 0.15088083107269E+00001, 0.26456761742608E+00001, -.43381213625048E-00013, 0.16851921079058E-00001, -.99098708535982E-00002, -.97441460389579E-00004
0.23188051160000E-00002, 0.15228477792591E+00001, 0.26250415845452E+00001, -.98988908325115E-00004, 0.15059491241774E+00001, 0.26349440881027E+00001, -.43783125009593E-00013, 0.16898655081725E-00001, -.99025035575018E-00002, -.98988908281332E-00004
0.23210607630000E-00002, 0.15154526175072E+00001, 0.26508497267464E+00001, -.98147237888809E-00004, 0.14985105090137E+00001, 0.26607561587300E+00001, -.44469899052278E-00013, 0.16942108493526E-00001, -.99064319836471E-00002, -.98147237844339E-00004
0.23233164100000E-00002, 0.14757468850473E+00001, 0.26689808879102E+00001, -.95535856961084E-00004, 0.14587890330404E+00001, 0.26789005685485E+00001, -.43500843993880E-00013, 0.16957852006877E-00001, -.99196806382779E-00002, -.95535856917583E-00004
0.23255720570000E-00002, 0.14384259854115E+00001, 0.26604168713185E+00001, -.93922767111136E-00004, 0.14214855000500E+00001, 0.26703466292565E+00001, -.45279209060043E-00013, 0.16940485361529E-00001, -.99297579379675E-00002, -.93922767065857E-00004
0.23278277040000E-00002, 0.14196704198652E+00001, 0.26706875702889E+00001, -.94985876795462E-00004, 0.14027568889463E+00001, 0.26806267159756E+00001, -.44827314143247E-00013, 0.16913530918876E-00001, -.99391456866567E-00002, -.94985876750635E-00004
0.23300833510000E-00002, 0.14053778646650E+00001, 0.26989612989010E+00001, -.96554180909635E-00004, 0.13884873014775E+00001, 0.27089075921223E+00001, -.40907313860076E-00013, 0.16890563187498E-00001, -.99462932213190E-00002, -.96554180868728E-00004
0.23323389980000E-00002, 0.13928854873651E+00001, 0.27252833676372E+00001, -.97895630757581E-00004, 0.13760307658253E+00001, 0.27352285026866E+00001, -.39219209279804E-00013, 0.16854721539818E-00001, -.99451350493583E-00002, -.97895630718362E-00004
0.23345946450000E-00002, 0.13766003200417E+00001, 0.27439363434362E+00001, -.96471348833736E-00004, 0.13597824463916E+00001, 0.27538795546648E+00001, -.35853495994729E-00013, 0.16817873650044E-00001, -.99432112286285E-00002, -.96471348797883E-00004
0.23368502920000E-00002, 0.13772143533371E+00001, 0.27341764565547E+00001, -.94851205084854E-00004, 0.13604236937162E+00001, 0.27441203928176E+00001, -.33812960267833E-00013, 0.16790659620909E-00001, -.99439362628465E-00002, -.94851205051041E-00004
0.23391059390000E-00002, 0.13887357764889E+00001, 0.27308222835913E+00001, -.93395033652304E-00004, 0.13719715467102E+00001, 0.27407724864731E+00001, -.35988028484362E-00013, 0.16764229778718E-00001, -.99502028817304E-00002, -.93395033616315E-00004
0.23413615860000E-00002, 0.13956951064043E+00001, 0.27386481705976E+00001, -.91141195216481E-00004, 0.13789478882252E+00001, 0.27486033534912E+00001, -.35843034555066E-00013, 0.16747218179106E-00001, -.99551828935786E-00002, -.91141195180638E-00004
0.23436172330000E-00002, 0.14068449077045E+00001, 0.27325019164584E+00001, -.88704687142109E-00004, 0.13900788599076E+00001, 0.27424670177522E+00001, -.38483165443417E-00013, 0.16766047796906E-00001, -.99651012937042E-00002, -.88704687103626E-00004
0.23458728800000E-00002, 0.13830724947164E+00001, 0.27073760622301E+00001, -.88148890151959E-00004, 0.13662654495518E+00001, 0.27173645784355E+00001, -.34727011004720E-00013, 0.16807045164605E-00001, -.99885162053904E-00002, -.88148890117232E-00004
0.23481285270000E-00002, 0.13740202704039E+00001, 0.26793872099149E+00001, -.87653714085464E-00004, 0.13571803544258E+00001, 0.26893797411014E+00001, -.41946634407008E-00013, 0.16839915978191E-00001, -.99925311864790E-00002, -.87653714043517E-00004
0.23503841740000E-00002, 0.13792887402560E+00001, 0.26520189556870E+00001, -.89249033439367E-00004, 0.13624404345254E+00001, 0.26620136056067E+00001, -.42489235115248E-00013, 0.16848305730623E-00001, -.99946499196913E-00002, -.89249033396878E-00004
0.23526398210000E-00002, 0.13749346311059E+00001, 0.26224346098799E+00001, -.93088891871087E-00004, 0.13580718940964E+00001, 0.26324510165931E+00001, -.46265824659490E-00013, 0.16862737009523E-00001, -.10016406713211E-00001, -.93088891824821E-00004
0.23548954680000E-00002, 0.13707362079630E+00001, 0.25928250453073E+00001, -.93563458854030E-00004, 0.13538300266960E+00001, 0.26028602108983E+00001, -.44824698786068E-00013, 0.16906181267078E-00001, -.10035165591023E-00001, -.93563458809205E-00004
0.23571511150000E-00002, 0.13883521077739E+00001, 0.25752349878922E+00001, -.93616369338923E-00004, 0.13713933194004E+00001, 0.25852761445130E+00001, -.42299424059161E-00013, 0.16958788373527E-00001, -.10041156620788E-00001, -.93616369296624E-00004
0.23594067620000E-00002, 0.14185083085929E+00001, 0.25833915360657E+00001, -.94887288552855E-00004, 0.14014983278402E+00001, 0.25934311698518E+00001, -.43938784769295E-00013, 0.17009980752736E-00001, -.10039633786133E-00001, -.94887288508917E-00004
0.23616624090000E-00002, 0.14449254576122E+00001, 0.26324580351896E+00001, -.94651721773011E-00004, 0.14278787566586E+00001, 0.26424918758558E+00001, -.43948709968116E-00013, 0.17046700953636E-00001, -.10033840666139E-00001, -.94651721729063E-00004
0.23639180560000E-00002, 0.14645618841009E+00001, 0.26746185427548E+00001, -.92501957948633E-00004, 0.14474979195791E+00001, 0.26846269413229E+00001, -.46867803581702E-00013, 0.17063964521774E-00001, -.10008398568064E-00001, -.92501957901765E-00004
0.23661737030000E-00002, 0.14715439724698E+00001, 0.27042307226727E+00001, -.92457944622683E-00004, 0.14544866128523E+00001, 0.27142076654231E+00001, -.40749980190899E-00013, 0.17057359617494E-00001, -.99769427504470E-00002, -.92457944581933E-00004
0.23684293500000E-00002, 0.14603510640142E+00001, 0.27505682131936E+00001, -.94729991999636E-00004, 0.14433003416380E+00001, 0.27605132159083E+00001, -.35817371384948E-00013, 0.17050722376182E-00001, -.99450027146642E-00002, -.94729991963818E-00004
0.23684293500000E-00002, 0.14603510640142E+00001, 0.27505682131936E+00001, -.94729991999636E-00004, 0.14433003416380E+00001, 0.27605132159083E+00001, -.35817371384948E-00013, 0.17050722376182E-00001, -.99450027146642E-00002, -.94729991963818E-00004
0.23706849970000E-00002, 0.14345428518120E+00001, 0.27699182291841E+00001, -.10018740056969E-00003, 0.14174834813561E+00001, 0.27798409837949E+00001, -.34588146297752E-00013, 0.17059370455906E-00001, -.99227546107228E-00002, -.10018740053510E-00003
0.23729406440000E-00002, 0.14006841138727E+00001, 0.27607764949384E+00001, -.10929023088068E-00003, 0.13836044395702E+00001, 0.27707030968988E+00001, -.37652303843874E-00013, 0.17079674302484E-00001, -.99266019604053E-00002, -.10929023084303E-00003
0.23751962910000E-00002, 0.13885962373130E+00001, 0.27694861741092E+00001, -.11382636920866E-00003, 0.13715067301150E+00001, 0.27794123733667E+00001, -.33207857591039E-00013, 0.17089507197988E-00001, -.99261992575607E-00002, -.11382636917545E-00003
0.23774519380000E-00002, 0.13787800271586E+00001, 0.27792825080381E+00001, -.11451208640228E-00003, 0.13617167275736E+00001, 0.27891873661465E+00001, -.38352326554927E-00013, 0.17063299584967E-00001, -.99048581084242E-00002, -.11451208636393E-00003
0.23797075850000E-00002, 0.13735313325785E+00001, 0.27556352923959E+00001, -.11302569282849E-00003, 0.13565003273064E+00001, 0.27655043124069E+00001, -.40899961651918E-00013, 0.17031005272189E-00001, -.98690200110749E-00002, -.11302569278759E-00003
0.23819632320000E-00002, 0.13814619914427E+00001, 0.26918271096398E+00001, -.11023693965995E-00003, 0.13644425126375E+00001, 0.27016431822963E+00001, -.38510756486579E-00013, 0.17019478805196E-00001, -.98160726564722E-00002, -.11023693962144E-00003
0.23842188790000E-00002, 0.13970653191095E+00001, 0.26205944151002E+00001, -.10756049620146E-00003, 0.13800501789409E+00001, 0.26303629812840E+00001, -.45669027576713E-00013, 0.17015140168684E-00001, -.97685661838172E-00002, -.10756049615580E-00003
0.23864745260000E-00002, 0.13794301719848E+00001, 0.25863124836979E+00001, -.10300042419499E-00003, 0.13624185410176E+00001, 0.25960754138473E+00001, -.48212845331581E-00013, 0.17011630967181E-00001, -.97629301493693E-00002, -.10300042414678E-00003
0.23887301730000E-00002, 0.13516888460160E+00001, 0.25769443255921E+00001, -.97299618850387E-00004, 0.13346771259905E+00001, 0.25867413154967E+00001, -.50433004445613E-00013, 0.17011720025427E-00001, -.97969899046352E-00002, -.97299618799954E-00004
0.23909858200000E-00002, 0.13334274608168E+00001, 0.25851316579180E+00001, -.90196110894825E-00004, 0.13164188260781E+00001, 0.25949827192574E+00001, -.49904874824558E-00013, 0.17008634738731E-00001, -.98510613394260E-00002, -.90196110844920E-00004
0.23932414670000E-00002, 0.13257078488676E+00001, 0.26204637997369E+00001, -.87144681750311E-00004, 0.13086910163858E+00001, 0.26303661822914E+00001, -.42549855303698E-00013, 0.17016832481778E-00001, -.99023825544869E-00002, -.87144681707761E-00004
0.23954971140000E-00002, 0.13228709145670E+00001, 0.26534432838746E+00001, -.86398218233124E-00004, 0.13058288166092E+00001, 0.26633757042279E+00001, -.34556129736707E-00013, 0.17042097957882E-00001, -.99324203533404E-00002, -.86398218198567E-00004
0.23977527610000E-00002, 0.13172081185581E+00001, 0.26642422706343E+00001, -.85537568890020E-00004, 0.13001668059133E+00001, 0.26741780695622E+00001, -.39742352120560E-00013, 0.17041312644788E-00001, -.99357989279246E-00002, -.85537568850278E-00004
0.24000084080000E-00002, 0.13362025643540E+00001, 0.26741243237408E+00001, -.86104391090524E-00004, 0.13191758408493E+00001, 0.26840515577140E+00001, -.38911436692748E-00013, 0.17026723504760E-00001, -.99272339732411E-00002, -.86104391051613E-00004
0.24022640550000E-00002, 0.14013740414626E+00001, 0.26990316318976E+00001, -.90785787257698E-00004, 0.13843328871412E+00001, 0.27089463014454E+00001, -.33424798307518E-00013, 0.17041154321439E-00001, -.99146695477401E-00002, -.90785787224273E-00004
0.24045197020000E-00002, 0.14358725807146E+00001, 0.27367077710450E+00001, -.95223616989550E-00004, 0.14187961466992E+00001, 0.27466080860606E+00001, -.41626544644373E-00013, 0.17076434015359E-00001, -.99003150155610E-00002, -.95223616947924E-00004
0.24067753490000E-00002, 0.14301237546911E+00001, 0.27483975421714E+00001, -.98928916850814E-00004, 0.14130112194315E+00001, 0.27582731260253E+00001, -.42561939077517E-00013, 0.17112535259648E-00001, -.98755838538768E-00002, -.98928916808252E-00004
0.24090309960000E-00002, 0.14306036680213E+00001, 0.27567735891062E+00001, -.10044712134039E-00003, 0.14134647724726E+00001, 0.27665964979032E+00001, -.31190446137400E-00013, 0.17138895548728E-00001, -.98229087970478E-00002, -.10044712130920E-00003
0.24112866430000E-00002, 0.14215131484922E+00001, 0.27768667706563E+00001, -.99457698767904E-00004, 0.14043564348325E+00001, 0.27866385117276E+00001, -.37852647859515E-00013, 0.17156713659685E-00001, -.97717410713135E-00002, -.99457698730051E-00004
0.24135422900000E-00002, 0.14109627562801E+00001, 0.27830041208180E+00001, -.96270598443931E-00004, 0.13937996332846E+00001, 0.27927457924929E+00001, -.39593206494037E-00013, 0.17163122995473E-00001, -.97416716749383E-00002, -.96270598404338E-00004
0.24157979370000E-00002, 0.13848490917522E+00001, 0.27490297999529E+00001, -.90554374869622E-00004, 0.13676896664489E+00001, 0.27587577859996E+00001, -.42762261834131E-00013, 0.17159425303374E-00001, -.97279860466941E-00002, -.90554374826860E-00004
0.24180535840000E-00002, 0.13697954221268E+00001, 0.27173268203643E+00001, -.88063906595654E-00004, 0.13526357247197E+00001, 0.27270577242459E+00001, -.43559972542498E-00013, 0.17159697407105E-00001, -.97309038816553E-00002, -.88063906552094E-00004
0.24203092310000E-00002, 0.13613823039849E+00001, 0.27176997777435E+00001, -.92631953238324E-00004, 0.13442201040870E+00001, 0.27274441039728E+00001, -.43215166389810E-00013, 0.17162199897959E-00001, -.97443262292978E-00002, -.92631953195109E-00004
0.24225648780000E-00002, 0.13775110585457E+00001, 0.27319594018326E+00001, -.98213335802558E-00004, 0.13603546818951E+00001, 0.27417153991693E+00001, -.44204418970598E-00013, 0.17156376650681E-00001, -.97559973367473E-00002, -.98213335758354E-00004
0.24248205250000E-00002, 0.14279445454618E+00001, 0.27505166778508E+00001, -.10606386524539E-00003, 0.14108028639385E+00001, 0.27602710958260E+00001, -.43096976475390E-00013, 0.17141681523287E-00001, -.97544179751646E-00002, -.10606386520229E-00003
0.24248205250000E-00002, 0.14279445454618E+00001, 0.27505166778508E+00001, -.10606386524539E-00003, 0.14108028639385E+00001, 0.27602710958260E+00001, -.43096976475390E-00013, 0.17141681523287E-00001, -.97544179751646E-00002, -.10606386520229E-00003
0.24270761720000E-00002, 0.14587264499060E+00001, 0.27477980281660E+00001, -.11543163557434E-00003, 0.14416012654549E+00001, 0.27575521920701E+00001, -.41909606152830E-00013, 0.17125184451052E-00001, -.97541639040996E-00002, -.11543163553243E-00003
0.24293318190000E-00002, 0.14533568474680E+00001, 0.27291690594578E+00001, -.12013544522776E-00003, 0.14362380260158E+00001, 0.27389255321197E+00001, -.42874627058764E-00013, 0.17118821452206E-00001, -.97564726618646E-00002, -.12013544518488E-00003
0.24315874660000E-00002, 0.14137426155266E+00001, 0.27038700794120E+00001, -.12070629610927E-00003, 0.13966260772157E+00001, 0.27136260237272E+00001, -.44541804400666E-00013, 0.17116538310931E-00001, -.97559443152526E-00002, -.12070629606473E-00003
0.24338431130000E-00002, 0.13788734395858E+00001, 0.26693700686918E+00001, -.11986933618748E-00003, 0.13617497296029E+00001, 0.26791382773265E+00001, -.41513873644440E-00013, 0.17123709982987E-00001, -.97682086346885E-00002, -.11986933614597E-00003
0.24360987600000E-00002, 0.13559393901806E+00001, 0.26451503799035E+00001, -.11822429873781E-00003, 0.13388011802315E+00001, 0.26549386398933E+00001, -.38015194298537E-00013, 0.17138209949122E-00001, -.97882599898020E-00002, -.11822429869980E-00003
0.24383544070000E-00002, 0.13554331718260E+00001, 0.26630066662311E+00001, -.11372794555878E-00003, 0.13382967108483E+00001, 0.26727980575511E+00001, -.38121725141831E-00013, 0.17136460977697E-00001, -.97913913199714E-00002, -.11372794552066E-00003
0.24406100540000E-00002, 0.13780756574557E+00001, 0.26833841888040E+00001, -.10835135725465E-00003, 0.13609279906346E+00001, 0.26931500054662E+00001, -.40310908206947E-00013, 0.17147666821151E-00001, -.97658166621899E-00002, -.10835135721434E-00003
0.24428657010000E-00002, 0.13664683819328E+00001, 0.26803008895200E+00001, -.10300312313114E-00003, 0.13492861393779E+00001, 0.26900423283360E+00001, -.42312522609025E-00013, 0.17182242554912E-00001, -.97414388159940E-00002, -.10300312308882E-00003
0.24451213480000E-00002, 0.13284496041832E+00001, 0.26496287424702E+00001, -.98555259824896E-00004, 0.13112320628158E+00001, 0.26593497992395E+00001, -.43192937116660E-00013, 0.17217541367446E-00001, -.97210567693425E-00002, -.98555259781703E-00004
0.24473769950000E-00002, 0.13047389870101E+00001, 0.26146415903546E+00001, -.94223625100946E-00004, 0.12874898289767E+00001, 0.26243446394449E+00001, -.40823622372443E-00013, 0.17249158033363E-00001, -.97030490902846E-00002, -.94223625060122E-00004
0.24496326420000E-00002, 0.13225419307071E+00001, 0.26083595649452E+00001, -.89957678210282E-00004, 0.13052840751487E+00001, 0.26180541668217E+00001, -.36739801958272E-00013, 0.17257855558413E-00001, -.96946018765201E-00002, -.89957678173542E-00004
0.24518882890000E-00002, 0.13753497510505E+00001, 0.26263414364058E+00001, -.84936074897051E-00004, 0.13581029479414E+00001, 0.26360390722899E+00001, -.43527900902145E-00013, 0.17246803109104E-00001, -.96976358840425E-00002, -.84936074853523E-00004
0.24541439360000E-00002, 0.14402320677796E+00001, 0.26648252443244E+00001, -.85339743053036E-00004, 0.14229857922627E+00001, 0.26745358465570E+00001, -.38137453442887E-00013, 0.17246275516922E-00001, -.97106022325294E-00002, -.85339743014898E-00004
0.24563995830000E-00002, 0.15017889273053E+00001, 0.27363626665396E+00001, -.85250507428963E-00004, 0.14845173529177E+00001, 0.27460999788829E+00001, -.35202060443757E-00013, 0.17271574387643E-00001, -.97373123432505E-00002, -.85250507393761E-00004
0.24586552300000E-00002, 0.15159900522399E+00001, 0.28058449784785E+00001, -.83983277475932E-00004, 0.14986841858029E+00001, 0.28156163461705E+00001, -.35000026004878E-00013, 0.17305866437006E-00001, -.97713676920123E-00002, -.83983277440932E-00004
0.24609108770000E-00002, 0.14724935104753E+00001, 0.28078346976596E+00001, -.86772260163824E-00004, 0.14551758241521E+00001, 0.28176391584264E+00001, -.40697727990348E-00013, 0.17317686323250E-00001, -.98044607667512E-00002, -.86772260123126E-00004
0.24631665240000E-00002, 0.14144320895585E+00001, 0.27797725577476E+00001, -.89689664096600E-00004, 0.13971338128403E+00001, 0.27895902743517E+00001, -.42204851116087E-00013, 0.17298276718210E-00001, -.98177166041001E-00002, -.89689664054395E-00004
0.24654221710000E-00002, 0.13656362442778E+00001, 0.27722492933971E+00001, -.94406434625857E-00004, 0.13483627241701E+00001, 0.27820681653309E+00001, -.40253321884001E-00013, 0.17273520107661E-00001, -.98188719337996E-00002, -.94406434585603E-00004
0.24676778180000E-00002, 0.13394879047916E+00001, 0.27713335780681E+00001, -.98263933608965E-00004, 0.13222266525139E+00001, 0.27811227352764E+00001, -.44509616005667E-00013, 0.17261252277681E-00001, -.97891572082594E-00002, -.98263933564456E-00004
0.24699334650000E-00002, 0.13131901669876E+00001, 0.27553462859393E+00001, -.96975242768862E-00004, 0.12959430941727E+00001, 0.27651094977498E+00001, -.48244559274639E-00013, 0.17247072814944E-00001, -.97632118104792E-00002, -.96975242720617E-00004
0.24721891120000E-00002, 0.12794322407349E+00001, 0.27060239129612E+00001, -.92785316923932E-00004, 0.12622013393940E+00001, 0.27157756676474E+00001, -.44391290045593E-00013, 0.17230901340851E-00001, -.97517546862394E-00002, -.92785316879541E-00004
0.24744447590000E-00002, 0.12798061710465E+00001, 0.26841537650075E+00001, -.91864505367668E-00004, 0.12625954007440E+00001, 0.26938822000940E+00001, -.34668551843868E-00013, 0.17210770302499E-00001, -.97284350864372E-00002, -.91864505333000E-00004
0.24767004060000E-00002, 0.12847931316511E+00001, 0.26707847856835E+00001, -.92705049030171E-00004, 0.12676082735748E+00001, 0.26804784920167E+00001, -.34022697353079E-00013, 0.17184858076305E-00001, -.96937063331792E-00002, -.92705048996149E-00004
0.24789560530000E-00002, 0.12954480929655E+00001, 0.26449928500714E+00001, -.89039688652164E-00004, 0.12782641509208E+00001, 0.26546571426622E+00001, -.39513482536170E-00013, 0.17183942044759E-00001, -.96642925907369E-00002, -.89039688612650E-00004
0.24812117000000E-00002, 0.13326901436899E+00001, 0.26360323329296E+00001, -.84795005863689E-00004, 0.13155018993845E+00001, 0.26456822654401E+00001, -.40738987386446E-00013, 0.17188244305400E-00001, -.96499325105240E-00002, -.84795005822950E-00004
0.24812117000000E-00002, 0.13326901436899E+00001, 0.26360323329296E+00001, -.84795005863689E-00004, 0.13155018993845E+00001, 0.26456822654401E+00001, -.40738987386446E-00013, 0.17188244305400E-00001, -.96499325105240E-00002, -.84795005822950E-00004
0.24834673470000E-00002, 0.13526575594333E+00001, 0.26517078202821E+00001, -.83213019676405E-00004, 0.13354793212772E+00001, 0.26613573255271E+00001, -.38882814852088E-00013, 0.17178238156029E-00001, -.96495052449215E-00002, -.83213019637522E-00004
0.24857229940000E-00002, 0.13647565142782E+00001, 0.26786111647868E+00001, -.81195082671840E-00004, 0.13475933320732E+00001, 0.26882631618126E+00001, -.41807676076650E-00013, 0.17163182204953E-00001, -.96519970257573E-00002, -.81195082630032E-00004
0.24879786410000E-00002, 0.13840799859065E+00001, 0.26791445956774E+00001, -.78799484008001E-00004, 0.13669254606957E+00001, 0.26887812014031E+00001, -.42145581753280E-00013, 0.17154525210855E-00001, -.96366057256959E-00002, -.78799483965856E-00004
0.24902342880000E-00002, 0.14004375938591E+00001, 0.26469958157048E+00001, -.76844963322024E-00004, 0.13832755044930E+00001, 0.26566117588450E+00001, -.46533477954502E-00013, 0.17162089366118E-00001, -.96159431402745E-00002, -.76844963275491E-00004
0.24924899350000E-00002, 0.14060620707094E+00001, 0.26180459310193E+00001, -.75649693266777E-00004, 0.13888866383245E+00001, 0.26276633290983E+00001, -.45145766969677E-00013, 0.17175432384875E-00001, -.96173980789689E-00002, -.75649693221631E-00004
0.24947455820000E-00002, 0.13887032126434E+00001, 0.26091334690551E+00001, -.74680345074073E-00004, 0.13715285786651E+00001, 0.26187697414879E+00001, -.46508099025622E-00013, 0.17174633978267E-00001, -.96362724328092E-00002, -.74680345027565E-00004
0.24970012290000E-00002, 0.13957287826341E+00001, 0.26506969391971E+00001, -.73541820916094E-00004, 0.13785787262758E+00001, 0.26603475929651E+00001, -.43950231991041E-00013, 0.17150056358298E-00001, -.96506537680058E-00002, -.73541820872144E-00004
0.24992568760000E-00002, 0.14317924877816E+00001, 0.27333680330042E+00001, -.73094782658073E-00004, 0.14146675560458E+00001, 0.27430298001058E+00001, -.42374742253350E-00013, 0.17124931735875E-00001, -.96617671016681E-00002, -.73094782615698E-00004
0.25015125230000E-00002, 0.14427052271903E+00001, 0.27898514491565E+00001, -.71407085892183E-00004, 0.14255956438100E+00001, 0.27995364447142E+00001, -.41255545888294E-00013, 0.17109583380234E-00001, -.96849955576576E-00002, -.71407085850927E-00004
0.25037681700000E-00002, 0.14102329603652E+00001, 0.27889683150812E+00001, -.66001443409985E-00004, 0.13931442155285E+00001, 0.27986877921708E+00001, -.35523835484672E-00013, 0.17088744836723E-00001, -.97194770896654E-00002, -.66001443374461E-00004
0.25060238170000E-00002, 0.13713834104207E+00001, 0.27520605453776E+00001, -.59489129526880E-00004, 0.13543133658320E+00001, 0.27617962150594E+00001, -.28309875871450E-00013, 0.17070044588703E-00001, -.97356696817974E-00002, -.59489129498571E-00004
0.25082794640000E-00002, 0.13447176763889E+00001, 0.26956693218360E+00001, -.55214701575848E-00004, 0.13276661779945E+00001, 0.27053964448030E+00001, -.35981476345425E-00013, 0.17051498394310E-00001, -.97271229669769E-00002, -.55214701539866E-00004
0.25105351110000E-00002, 0.13215520017030E+00001, 0.26328657326388E+00001, -.52101018608664E-00004, 0.13045182418200E+00001, 0.26425758671685E+00001, -.37905041635270E-00013, 0.17033759882947E-00001, -.97101345296768E-00002, -.52101018570759E-00004
0.25127907580000E-00002, 0.13114631012630E+00001, 0.25712347719300E+00001, -.46277438256548E-00004, 0.12944533409384E+00001, 0.25809231418649E+00001, -.41141970573008E-00013, 0.17009760324563E-00001, -.96883699349284E-00002, -.46277438215406E-00004
0.25150464050000E-00002, 0.13398908863834E+00001, 0.25484604984539E+00001, -.39356511155370E-00004, 0.13228950050938E+00001, 0.25581230151835E+00001, -.46803286621330E-00013, 0.16995881289610E-00001, -.96625167296519E-00002, -.39356511108567E-00004
0.25173020520000E-00002, 0.13781658596475E+00001, 0.25885699092307E+00001, -.34018211726917E-00004, 0.13611701722795E+00001, 0.25982160169958E+00001, -.47064717607382E-00013, 0.16995687367979E-00001, -.96461077651664E-00002, -.34018211679852E-00004
0.25195576990000E-00002, 0.14110893265000E+00001, 0.26357558745525E+00001, -.29962838570752E-00004, 0.13940779218713E+00001, 0.26453951034211E+00001, -.42808513268291E-00013, 0.17011404628699E-00001, -.96392288686449E-00002, -.29962838527944E-00004
0.25218133460000E-00002, 0.14319942307629E+00001, 0.27002630705464E+00001, -.23939151331318E-00004, 0.14149603552613E+00001, 0.27099113769613E+00001, -.40117445620525E-00013, 0.17033875501620E-00001, -.96483064149105E-00002, -.23939151291200E-00004
0.25240689930000E-00002, 0.14345221599387E+00001, 0.27417056441341E+00001, -.22013687581988E-00004, 0.14174666554834E+00001, 0.27513550094064E+00001, -.36879438435660E-00013, 0.17055504455338E-00001, -.96493652723068E-00002, -.22013687545109E-00004
0.25263246400000E-00002, 0.14261349677133E+00001, 0.27076475896590E+00001, -.23474715312422E-00004, 0.14090633379616E+00001, 0.27172802485496E+00001, -.37856767225930E-00013, 0.17071629751685E-00001, -.96326588906805E-00002, -.23474715274565E-00004
0.25285802870000E-00002, 0.14050746520869E+00001, 0.26464791789710E+00001, -.24847171635518E-00004, 0.13879982009755E+00001, 0.26560765636182E+00001, -.43617673101717E-00013, 0.17076451111403E-00001, -.95973846471735E-00002, -.24847171591901E-00004
0.25308359340000E-00002, 0.13895514522003E+00001, 0.26222883652710E+00001, -.26352883008478E-00004, 0.13724859194941E+00001, 0.26318544179330E+00001, -.47977196907763E-00013, 0.17065532706225E-00001, -.95660526620366E-00002, -.26352882960501E-00004
0.25330915810000E-00002, 0.13629925676231E+00001, 0.26337685901066E+00001, -.32183929703259E-00004, 0.13459614115536E+00001, 0.26433217053435E+00001, -.46365214067326E-00013, 0.17031156069477E-00001, -.95531152368093E-00002, -.32183929656894E-00004
0.25353472280000E-00002, 0.13481562648778E+00001, 0.26589516351705E+00001, -.35529786633189E-00004, 0.13311880564157E+00001, 0.26685022715640E+00001, -.44635014322329E-00013, 0.16968208462147E-00001, -.95506363934644E-00002, -.35529786588554E-00004
0.25376028750000E-00002, 0.13432786257813E+00001, 0.26547224979979E+00001, -.36130219322798E-00004, 0.13263619523177E+00001, 0.26642825013137E+00001, -.45118783973117E-00013, 0.16916673463640E-00001, -.95600033157463E-00002, -.36130219277679E-00004
0.25376028750000E-00002, 0.13432786257813E+00001, 0.26547224979979E+00001, -.36130219322798E-00004, 0.13263619523177E+00001, 0.26642825013137E+00001, -.45118783973117E-00013, 0.16916673463640E-00001, -.95600033157463E-00002, -.36130219277679E-00004
0.25398585220000E-00002, 0.13610343115108E+00001, 0.26160074096552E+00001, -.34245254720298E-00004, 0.13441560541701E+00001, 0.26255846117111E+00001, -.43407984012778E-00013, 0.16878257340712E-00001, -.95772020558853E-00002, -.34245254676890E-00004
0.25421141690000E-00002, 0.13957958338394E+00001, 0.26069582880402E+00001, -.31856185180565E-00004, 0.13789233211303E+00001, 0.26165470764725E+00001, -.41618735868654E-00013, 0.16872512709096E-00001, -.95887884323440E-00002, -.31856185138946E-00004
0.25443698160000E-00002, 0.14208475731154E+00001, 0.26179525512511E+00001, -.26988822337921E-00004, 0.14039428094441E+00001, 0.26275565507422E+00001, -.39127180417817E-00013, 0.16904763671324E-00001, -.96039994911780E-00002, -.26988822298794E-00004
0.25466254630000E-00002, 0.14162094544960E+00001, 0.26045247992786E+00001, -.19220729847904E-00004, 0.13992561526855E+00001, 0.26141385082927E+00001, -.36926588749794E-00013, 0.16953301810503E-00001, -.96137090141503E-00002, -.19220729810978E-00004
0.25488811100000E-00002, 0.14059937642079E+00001, 0.26000033981440E+00001, -.12057471575536E-00004, 0.13890083446291E+00001, 0.26096128487408E+00001, -.36652266284179E-00013, 0.16985419578770E-00001, -.96094505968661E-00002, -.12057471538884E-00004
0.25511367570000E-00002, 0.13892323765421E+00001, 0.26117534292695E+00001, -.75458632038442E-00005, 0.13722473279058E+00001, 0.26213408165941E+00001, -.39024413148525E-00013, 0.16985048636294E-00001, -.95873873246729E-00002, -.75458631648198E-00005
0.25533924040000E-00002, 0.13884269113264E+00001, 0.26554067259389E+00001, -.55770872692155E-00005, 0.13714501727868E+00001, 0.26649622115054E+00001, -.40352835682489E-00013, 0.16976738539599E-00001, -.95554855665008E-00002, -.55770872288627E-00005
0.25556480510000E-00002, 0.14087633491394E+00001, 0.26718478576767E+00001, -.46170041809327E-00005, 0.13917827368081E+00001, 0.26813812938021E+00001, -.40843499421584E-00013, 0.16980612331315E-00001, -.95334361253384E-00002, -.46170041400892E-00005
0.25579036980000E-00002, 0.14225144948704E+00001, 0.26548332850895E+00001, -.35782162378775E-00005, 0.14055209952210E+00001, 0.26643504623433E+00001, -.37286899775101E-00013, 0.16993499649399E-00001, -.95171772538116E-00002, -.35782162005906E-00005
0.25601593450000E-00002, 0.14188275055819E+00001, 0.26458867444696E+00001, 0.21293112902851E-00006, 0.14018135076677E+00001, 0.26554076813708E+00001, -.31977239371903E-00013, 0.17013997914133E-00001, -.95209369012598E-00002, 0.21293116100575E-00006
0.25624149920000E-00002, 0.13925883546674E+00001, 0.26407787819887E+00001, 0.51231861582217E-00005, 0.13755812363030E+00001, 0.26503118322014E+00001, -.37289183466043E-00013, 0.17007118364463E-00001, -.95330502127289E-00002, 0.51231861955109E-00005
0.25646706390000E-00002, 0.13312022635577E+00001, 0.26090143764437E+00001, 0.60502060717051E-00005, 0.13142260433975E+00001, 0.26185680459641E+00001, -.43398637895882E-00013, 0.16976220160194E-00001, -.95536695203745E-00002, 0.60502061151038E-00005
0.25669262860000E-00002, 0.12893988036062E+00001, 0.25948326803108E+00001, 0.37538006668042E-00005, 0.12724668765294E+00001, 0.26044041562767E+00001, -.42545609124204E-00013, 0.16931927076767E-00001, -.95714759659473E-00002, 0.37538007093498E-00005
0.25691819330000E-00002, 0.13002688501530E+00001, 0.25601122343380E+00001, 0.59317178550657E-00006, 0.12833531777745E+00001, 0.25696890311535E+00001, -.45336107330296E-00013, 0.16915672378465E-00001, -.95767968154983E-00002, 0.59317183084268E-00006
0.25714375800000E-00002, 0.13694421790293E+00001, 0.25766278034710E+00001, -.34400587957717E-00005, 0.13525149469742E+00001, 0.25862047612193E+00001, -.45916068141914E-00013, 0.16927232055045E-00001, -.95769577482938E-00002, -.34400587498557E-00005
0.25736932270000E-00002, 0.14169151482219E+00001, 0.26129057575111E+00001, -.72022392249425E-00005, 0.13999952842103E+00001, 0.26224818668298E+00001, -.45573869584070E-00013, 0.16919864011583E-00001, -.95761093186946E-00002, -.72022391793686E-00005
0.25759488740000E-00002, 0.14331106904057E+00001, 0.26620431031985E+00001, -.84060841554159E-00005, 0.14162190896251E+00001, 0.26716072013078E+00001, -.47799587806376E-00013, 0.16891600780628E-00001, -.95640981092711E-00002, -.84060841076163E-00005
0.25782045210000E-00002, 0.14361835065593E+00001, 0.27388809811312E+00001, -.89365169684082E-00005, 0.14193348982750E+00001, 0.27484351129426E+00001, -.43606685848628E-00013, 0.16848608284316E-00001, -.95541318114540E-00002, -.89365169248015E-00005
0.25804601680000E-00002, 0.13971844162473E+00001, 0.27357242496050E+00001, -.96271967458576E-00005, 0.13803784518300E+00001, 0.27452756766541E+00001, -.40903175255332E-00013, 0.16805964417272E-00001, -.95514270491399E-00002, -.96271967049544E-00005
0.25827158150000E-00002, 0.13589557400220E+00001, 0.26788551805540E+00001, -.10529277581888E-00004, 0.13421764831723E+00001, 0.26884094891629E+00001, -.39483426424836E-00013, 0.16779256849734E-00001, -.95543086088579E-00002, -.10529277542404E-00004
0.25849714620000E-00002, 0.13266544801707E+00001, 0.25963639348596E+00001, -.77509063061010E-00005, 0.13098859755867E+00001, 0.26059199844266E+00001, -.41511344678890E-00013, 0.16768504584020E-00001, -.95560495669809E-00002, -.77509062645897E-00005
0.25872271090000E-00002, 0.13000425618513E+00001, 0.25168555673881E+00001, -.39340376917948E-00005, 0.12832824742181E+00001, 0.25264086414410E+00001, -.39248732500281E-00013, 0.16760087633169E-00001, -.95530740529826E-00002, -.39340376525460E-00005
0.25894827560000E-00002, 0.12885630918168E+00001, 0.24768468827546E+00001, -.14062174621809E-00005, 0.12718154348995E+00001, 0.24863806295236E+00001, -.41876785013098E-00013, 0.16747656917232E-00001, -.95337467689122E-00002, -.14062174203041E-00005
0.25917384030000E-00002, 0.13042401091012E+00001, 0.24870718651108E+00001, 0.11494794306402E-00005, 0.12875143635958E+00001, 0.24965827497323E+00001, -.46142494662175E-00013, 0.16725745505391E-00001, -.95108846215009E-00002, 0.11494794767827E-00005
0.25939940500000E-00002, 0.13842250479823E+00001, 0.25804833563889E+00001, 0.37945612715933E-00005, 0.13675083305084E+00001, 0.25899691283866E+00001, -.43063491625478E-00013, 0.16716717473972E-00001, -.94857719976145E-00002, 0.37945613146568E-00005
0.25939940500000E-00002, 0.13842250479823E+00001, 0.25804833563889E+00001, 0.37945612715933E-00005, 0.13675083305084E+00001, 0.25899691283866E+00001, -.43063491625478E-00013, 0.16716717473972E-00001, -.94857719976145E-00002, 0.37945613146568E-00005
0.25962496970000E-00002, 0.14941706016912E+00001, 0.27069249115766E+00001, 0.53242615452698E-00005, 0.14774381258815E+00001, 0.27164016291061E+00001, -.40883943521602E-00013, 0.16732475809689E-00001, -.94767175295179E-00002, 0.53242615861538E-00005
0.25985053440000E-00002, 0.15643098072615E+00001, 0.27732089205510E+00001, 0.60769121007244E-00005, 0.15475548332563E+00001, 0.27827091617249E+00001, -.37983111225850E-00013, 0.16754974005207E-00001, -.95002411738221E-00002, 0.60769121387075E-00005
0.26007609910000E-00002, 0.15600764370080E+00001, 0.27596803457216E+00001, 0.37699177271580E-00005, 0.15432875385318E+00001, 0.27692011232691E+00001, -.35231517854512E-00013, 0.16788898476172E-00001, -.95207775474910E-00002, 0.37699177623896E-00005
0.26030166380000E-00002, 0.15010445474348E+00001, 0.27213742999212E+00001, 0.43097918214069E-00006, 0.14842113409354E+00001, 0.27309006362915E+00001, -.34377831242936E-00013, 0.16833206499369E-00001, -.95263363703051E-00002, 0.43097921651852E-00006
0.26052722850000E-00002, 0.14388173607893E+00001, 0.26939937392615E+00001, -.91520960128439E-00006, 0.14219517216456E+00001, 0.27035048396260E+00001, -.38843469532769E-00013, 0.16865639143728E-00001, -.95111003644513E-00002, -.91520956244092E-00006
0.26075279320000E-00002, 0.13885704518939E+00001, 0.26406333993735E+00001, -.81363459646056E-00006, 0.13717083679046E+00001, 0.26501103989924E+00001, -.38497043401175E-00013, 0.16862083989287E-00001, -.94769996188570E-00002, -.81363455796352E-00006
0.26097835790000E-00002, 0.13622514786103E+00001, 0.25767154412641E+00001, -.11282654870157E-00005, 0.13454274722548E+00001, 0.25861414266024E+00001, -.40863014817361E-00013, 0.16824006355520E-00001, -.94259853382752E-00002, -.11282654461526E-00005
0.26120392260000E-00002, 0.13538003102712E+00001, 0.25255834310865E+00001, -.19344155146167E-00005, 0.13369925683784E+00001, 0.25349720368607E+00001, -.48583961142314E-00013, 0.16807741892822E-00001, -.93886057742295E-00002, -.19344154660328E-00005
0.26142948730000E-00002, 0.13660735119607E+00001, 0.25145815128586E+00001, -.34785171193513E-00005, 0.13492664465423E+00001, 0.25239604418941E+00001, -.48930510882573E-00013, 0.16807065418369E-00001, -.93789290354711E-00002, -.34785170704207E-00005
0.26165505200000E-00002, 0.13916516616633E+00001, 0.25571778537789E+00001, -.52524202978093E-00005, 0.13748498609912E+00001, 0.25665550110351E+00001, -.43557118056103E-00013, 0.16801800672086E-00001, -.93771572561672E-00002, -.52524202542522E-00005
0.26188061670000E-00002, 0.13973781337232E+00001, 0.26400459227603E+00001, -.96153544477105E-00005, 0.13805972640791E+00001, 0.26494211642356E+00001, -.42843549644168E-00013, 0.16780869644169E-00001, -.93752414753407E-00002, -.96153544048670E-00005
0.26210618140000E-00002, 0.13951062243858E+00001, 0.27266131942485E+00001, -.11984310985358E-00004, 0.13783635134877E+00001, 0.27359968549575E+00001, -.40647294210102E-00013, 0.16742710898020E-00001, -.93836607089799E-00002, -.11984310944710E-00004
0.26233174610000E-00002, 0.13903523036840E+00001, 0.27604229099294E+00001, -.90911433492981E-00005, 0.13736478565821E+00001, 0.27698159685029E+00001, -.42279884273966E-00013, 0.16704447101936E-00001, -.93930585734724E-00002, -.90911433070182E-00005
0.26255731080000E-00002, 0.13937080815888E+00001, 0.27376324809322E+00001, -.29961204515447E-00005, 0.13770044144922E+00001, 0.27470204491235E+00001, -.44844869435671E-00013, 0.16703667096615E-00001, -.93879681913320E-00002, -.29961204066998E-00005
0.26278287550000E-00002, 0.14075378195612E+00001, 0.26739719371779E+00001, 0.56123990758779E-00005, 0.13908033222941E+00001, 0.26833505049701E+00001, -.40082011254560E-00013, 0.16734497267120E-00001, -.93785677921736E-00002, 0.56123991159599E-00005
0.26300844020000E-00002, 0.14428416658850E+00001, 0.26137126222935E+00001, 0.11680165961982E-00004, 0.14260719186599E+00001, 0.26230825835879E+00001, -.38343746499652E-00013, 0.16769747225132E-00001, -.93699612943882E-00002, 0.11680166000326E-00004
0.26323400490000E-00002, 0.14638733424099E+00001, 0.25854472420113E+00001, 0.13948848966496E-00004, 0.14470729776983E+00001, 0.25948259927540E+00001, -.37992468875421E-00013, 0.16800364711607E-00001, -.93787507427222E-00002, 0.13948849004489E-00004
0.26345956960000E-00002, 0.14630993554742E+00001, 0.25378002378304E+00001, 0.14369536841832E-00004, 0.14462886731786E+00001, 0.25471949788198E+00001, -.34695717168551E-00013, 0.16810682295561E-00001, -.93947409894167E-00002, 0.14369536876528E-00004
0.26368513430000E-00002, 0.14527260553418E+00001, 0.24883270821452E+00001, 0.14071857810008E-00004, 0.14359201978513E+00001, 0.24977348058190E+00001, -.35468837287050E-00013, 0.16805857490537E-00001, -.94077236738254E-00002, 0.14071857845477E-00004
0.26391069900000E-00002, 0.14399777046832E+00001, 0.24525308283616E+00001, 0.13691449084028E-00004, 0.14231804490061E+00001, 0.24619450523354E+00001, -.46845064654422E-00013, 0.16797255677039E-00001, -.94142239737708E-00002, 0.13691449130873E-00004
0.26413626370000E-00002, 0.14404322062705E+00001, 0.24315205611042E+00001, 0.13372269967249E-00004, 0.14236401708657E+00001, 0.24409466444282E+00001, -.47786299854316E-00013, 0.16792035404877E-00001, -.94260833240384E-00002, 0.13372270015035E-00004
0.26436182840000E-00002, 0.14729828489022E+00001, 0.24691634145739E+00001, 0.12111580850476E-00004, 0.14561780513733E+00001, 0.24786001028043E+00001, -.51590194732655E-00013, 0.16804797528868E-00001, -.94366882304391E-00002, 0.12111580902066E-00004
0.26458739310000E-00002, 0.15046285134348E+00001, 0.25471887270301E+00001, 0.11297526813548E-00004, 0.14878022257273E+00001, 0.25566310752098E+00001, -.48051900307231E-00013, 0.16826287707539E-00001, -.94423481796816E-00002, 0.11297526861600E-00004
0.26481295780000E-00002, 0.15047594372175E+00001, 0.26253596968261E+00001, 0.10715582445402E-00004, 0.14879113002030E+00001, 0.26348021152022E+00001, -.41228527744839E-00013, 0.16848137014521E-00001, -.94424183761242E-00002, 0.10715582486631E-00004
0.26503852250000E-00002, 0.14819877711336E+00001, 0.27091457038105E+00001, 0.10119477050175E-00004, 0.14651277286177E+00001, 0.27185761913034E+00001, -.41438200195996E-00013, 0.16860042515936E-00001, -.94304874929380E-00002, 0.10119477091613E-00004
0.26503852250000E-00002, 0.14819877711336E+00001, 0.27091457038105E+00001, 0.10119477050175E-00004, 0.14651277286177E+00001, 0.27185761913034E+00001, -.41438200195996E-00013, 0.16860042515936E-00001, -.94304874929380E-00002, 0.10119477091613E-00004
0.26526408720000E-00002, 0.14643027553855E+00001, 0.27589486635399E+00001, 0.89374667583251E-00005, 0.14474512601497E+00001, 0.27683594108519E+00001, -.34358951611456E-00013, 0.16851495235768E-00001, -.94107473119887E-00002, 0.89374667926841E-00005
0.26548965190000E-00002, 0.14574260417011E+00001, 0.27422817562925E+00001, 0.54642098083704E-00005, 0.14405772407244E+00001, 0.27517058903781E+00001, -.37446930916646E-00013, 0.16848800976698E-00001, -.94241340856207E-00002, 0.54642098458173E-00005
0.26571521660000E-00002, 0.14591779708463E+00001, 0.26886033945024E+00001, 0.29703782482991E-00005, 0.14423305401540E+00001, 0.26980705994535E+00001, -.40415885165434E-00013, 0.16847430692278E-00001, -.94672049511062E-00002, 0.29703782887150E-00005
0.26594078130000E-00002, 0.14718320485052E+00001, 0.26455268008204E+00001, -.42741495811946E-00006, 0.14549628155365E+00001, 0.26550135587773E+00001, -.43433281181938E-00013, 0.16869232968660E-00001, -.94867579569399E-00002, -.42741491468618E-00006
0.26616634600000E-00002, 0.14879781408018E+00001, 0.26124950783938E+00001, -.37750960635118E-00005, 0.14710710058915E+00001, 0.26219977325242E+00001, -.45413439552224E-00013, 0.16907134910266E-00001, -.95026541303746E-00002, -.37750960180984E-00005
0.26639191070000E-00002, 0.14994964893369E+00001, 0.25650337829631E+00001, -.54121631378085E-00005, 0.14825510317366E+00001, 0.25745544556380E+00001, -.44409508829712E-00013, 0.16945457600271E-00001, -.95206726748496E-00002, -.54121630933990E-00005
0.26661747540000E-00002, 0.15298399298474E+00001, 0.25577403420011E+00001, -.66793894098670E-00005, 0.15128665691554E+00001, 0.25672716911813E+00001, -.42210760161616E-00013, 0.16973360692055E-00001, -.95313491801341E-00002, -.66793893676563E-00005
0.26684304010000E-00002, 0.15356516108020E+00001, 0.25883477121726E+00001, -.80179536117992E-00005, 0.15186576553709E+00001, 0.25978824922601E+00001, -.41843343251001E-00013, 0.16993955431137E-00001, -.95347800874053E-00002, -.80179535699558E-00005
0.26706860480000E-00002, 0.15158384308302E+00001, 0.26148168901929E+00001, -.68972444009546E-00005, 0.14988471548482E+00001, 0.26243338928518E+00001, -.40307681346843E-00013, 0.16991275981992E-00001, -.95170026589002E-00002, -.68972443606469E-00005
0.26729416950000E-00002, 0.14978219749612E+00001, 0.26221800628495E+00001, -.43084716116740E-00005, 0.14808487514841E+00001, 0.26316597865618E+00001, -.39699061033963E-00013, 0.16973223477035E-00001, -.94797237122575E-00002, -.43084715719749E-00005
0.26751973420000E-00002, 0.14864358133960E+00001, 0.26116562534740E+00001, -.23606379181944E-00005, 0.14694800041245E+00001, 0.26210906313367E+00001, -.36798292369010E-00013, 0.16955809271491E-00001, -.94343778627084E-00002, -.23606378813961E-00005
0.26774529890000E-00002, 0.14689734319744E+00001, 0.25986821589739E+00001, -.25967811400140E-00005, 0.14520294746984E+00001, 0.26080908983016E+00001, -.39456656177403E-00013, 0.16943957275995E-00001, -.94087393276947E-00002, -.25967811005573E-00005
0.26797086360000E-00002, 0.14319589686684E+00001, 0.25884283122370E+00001, -.19691707041153E-00005, 0.14150309522489E+00001, 0.25978312136985E+00001, -.38433777502804E-00013, 0.16928016419565E-00001, -.94029014614548E-00002, -.19691706656815E-00005
0.26819642830000E-00002, 0.13902824773360E+00001, 0.25607429321386E+00001, -.11580252782268E-00005, 0.13733537105473E+00001, 0.25701539570912E+00001, -.38060326823125E-00013, 0.16928766788658E-00001, -.94110249526180E-00002, -.11580252401664E-00005
0.26842199300000E-00002, 0.13699751130267E+00001, 0.25095095784551E+00001, -.58263015587282E-00006, 0.13530159260606E+00001, 0.25189402556689E+00001, -.37646439198385E-00013, 0.16959186966072E-00001, -.94306772137898E-00002, -.58263011822638E-00006
0.26864755770000E-00002, 0.13385999033077E+00001, 0.24838754631832E+00001, 0.30332990611445E-00006, 0.13216292358855E+00001, 0.24933309801433E+00001, -.38403933839595E-00013, 0.16970667422132E-00001, -.94555169601476E-00002, 0.30332994451838E-00006
0.26887312240000E-00002, 0.13226116415475E+00001, 0.25015003530302E+00001, 0.26771709248053E-00005, 0.13056548386061E+00001, 0.25109778943221E+00001, -.43509653269676E-00013, 0.16956802941334E-00001, -.94775412919216E-00002, 0.26771709683149E-00005
0.26909868710000E-00002, 0.13656682661466E+00001, 0.25525034999701E+00001, 0.36573600893663E-00005, 0.13487157759944E+00001, 0.25619872928045E+00001, -.41583121093174E-00013, 0.16952490152209E-00001, -.94837928343773E-00002, 0.36573601309495E-00005
0.26932425180000E-00002, 0.14408134239850E+00001, 0.26002530576844E+00001, 0.21617346858644E-00005, 0.14238535039236E+00001, 0.26097355184923E+00001, -.39265931567620E-00013, 0.16959920061447E-00001, -.94824608079173E-00002, 0.21617347251303E-00005
0.26954981650000E-00002, 0.15065085781333E+00001, 0.26410498406534E+00001, 0.11441303372626E-00005, 0.14895227462891E+00001, 0.26505148993883E+00001, -.36903511455199E-00013, 0.16985831844175E-00001, -.94650587348571E-00002, 0.11441303741661E-00005
0.26977538120000E-00002, 0.15405447081681E+00001, 0.26628678156252E+00001, 0.24853031820524E-00005, 0.15235182257984E+00001, 0.26723136303733E+00001, -.39769480552570E-00013, 0.17026482369716E-00001, -.94458147481073E-00002, 0.24853032218219E-00005
0.27000094590000E-00002, 0.15505171790555E+00001, 0.26760045876647E+00001, 0.48114559825519E-00005, 0.15334599966133E+00001, 0.26854330263784E+00001, -.39195866936864E-00013, 0.17057182442296E-00001, -.94284387136721E-00002, 0.48114560217478E-00005
0.27022651060000E-00002, 0.15339079339634E+00001, 0.26814498612250E+00001, 0.65235900063694E-00005, 0.15168414969324E+00001, 0.26908997767088E+00001, -.43587973694155E-00013, 0.17066437030999E-00001, -.94499154837796E-00002, 0.65235900499574E-00005
0.27045207530000E-00002, 0.14932842349717E+00001, 0.26634680671975E+00001, 0.98564946960741E-00005, 0.14761984657189E+00001, 0.26729754563404E+00001, -.48335651510402E-00013, 0.17085769252845E-00001, -.95073891429207E-00002, 0.98564947444098E-00005
0.27067764000000E-00002, 0.14725816524737E+00001, 0.26172370732936E+00001, 0.12929322339456E-00004, 0.14554599496317E+00001, 0.26268041290469E+00001, -.49268561188926E-00013, 0.17121702841945E-00001, -.95670557533168E-00002, 0.12929322388725E-00004
0.27067764000000E-00002, 0.14725816524737E+00001, 0.26172370732936E+00001, 0.12929322339456E-00004, 0.14554599496317E+00001, 0.26268041290469E+00001, -.49268561188926E-00013, 0.17121702841945E-00001, -.95670557533168E-00002, 0.12929322388725E-00004
0.27090320470000E-00002, 0.14460704192863E+00001, 0.25542414342329E+00001, 0.15426840139720E-00004, 0.14288976257893E+00001, 0.25638371802041E+00001, -.44787812428972E-00013, 0.17172793496958E-00001, -.95957459711784E-00002, 0.15426840184508E-00004
0.27112876940000E-00002, 0.14062134933613E+00001, 0.25104964102663E+00001, 0.15152070954934E-00004, 0.13890192056075E+00001, 0.25200802860392E+00001, -.42409666553643E-00013, 0.17194287753822E-00001, -.95838757729059E-00002, 0.15152070997344E-00004
0.27135433410000E-00002, 0.13834632545612E+00001, 0.25074499710426E+00001, 0.15423377678238E-00004, 0.13662867314904E+00001, 0.25170005153124E+00001, -.45396430427487E-00013, 0.17176523070835E-00001, -.95505442697453E-00002, 0.15423377723635E-00004
0.27157989880000E-00002, 0.13948838246081E+00001, 0.25335804172454E+00001, 0.15538666458127E-00004, 0.13777139106874E+00001, 0.25430999022163E+00001, -.43495244990163E-00013, 0.17169913920722E-00001, -.95194849708598E-00002, 0.15538666501622E-00004
0.27180546350000E-00002, 0.14004397939466E+00001, 0.25575096774122E+00001, 0.14466059429423E-00004, 0.13832757553462E+00001, 0.25670131209517E+00001, -.41574491635263E-00013, 0.17164038600410E-00001, -.95034435395294E-00002, 0.14466059470998E-00004
0.27203102820000E-00002, 0.13940561981874E+00001, 0.25882939086645E+00001, 0.12748482150962E-00004, 0.13769192960302E+00001, 0.25977675978063E+00001, -.39393675030189E-00013, 0.17136902157146E-00001, -.94736891417846E-00002, 0.12748482190355E-00004
0.27225659290000E-00002, 0.13857111598772E+00001, 0.26204095406353E+00001, 0.10279491718574E-00004, 0.13686191800616E+00001, 0.26298543346546E+00001, -.40918957112918E-00013, 0.17091979815667E-00001, -.94447940193642E-00002, 0.10279491759493E-00004
0.27248215760000E-00002, 0.13826098517097E+00001, 0.26240780592920E+00001, 0.10109682433857E-00004, 0.13655522671274E+00001, 0.26335095529918E+00001, -.35303926955685E-00013, 0.17057584582278E-00001, -.94314936997816E-00002, 0.10109682469161E-00004
0.27270772230000E-00002, 0.14038008421574E+00001, 0.26296052398816E+00001, 0.12802942691108E-00004, 0.13867540130227E+00001, 0.26390495044725E+00001, -.34331200729035E-00013, 0.17046829134759E-00001, -.94442645909508E-00002, 0.12802942725439E-00004
0.27293328700000E-00002, 0.14443077170775E+00001, 0.26302507969944E+00001, 0.14124186555000E-00004, 0.14272390562420E+00001, 0.26397173300787E+00001, -.34881763531103E-00013, 0.17068660835507E-00001, -.94665330843126E-00002, 0.14124186589881E-00004
0.27315885170000E-00002, 0.14746336097182E+00001, 0.26138811656477E+00001, 0.11548974059824E-00004, 0.14575274436046E+00001, 0.26233607219129E+00001, -.36987907504814E-00013, 0.17106166113675E-00001, -.94795562652341E-00002, 0.11548974096811E-00004
0.27338441640000E-00002, 0.14936717368211E+00001, 0.25967718446982E+00001, 0.76535324187466E-00005, 0.14765110274661E+00001, 0.26062549665266E+00001, -.40517265813515E-00013, 0.17160709355015E-00001, -.94831218283524E-00002, 0.76535324592639E-00005
0.27360998110000E-00002, 0.14910811658605E+00001, 0.25951240698700E+00001, 0.63615638695931E-00005, 0.14738691723275E+00001, 0.26046067532847E+00001, -.39303814542441E-00013, 0.17211993533020E-00001, -.94826834146700E-00002, 0.63615639088970E-00005
0.27383554580000E-00002, 0.14760261134982E+00001, 0.26091319732348E+00001, 0.61287202620450E-00005, 0.14587715357775E+00001, 0.26186003347181E+00001, -.39793576605606E-00013, 0.17254577720613E-00001, -.94683614832248E-00002, 0.61287203018386E-00005
0.27406111050000E-00002, 0.14817134087550E+00001, 0.26419478831966E+00001, 0.97240296301876E-00005, 0.14644322920348E+00001, 0.26513865052525E+00001, -.42699161141239E-00013, 0.17281116720177E-00001, -.94386220558259E-00002, 0.97240296728868E-00005
0.27428667520000E-00002, 0.14750016680224E+00001, 0.26802060117470E+00001, 0.13395370349605E-00004, 0.14577399833650E+00001, 0.26896125367041E+00001, -.41469187767039E-00013, 0.17261684657338E-00001, -.94065249571166E-00002, 0.13395370391074E-00004
0.27451223990000E-00002, 0.14691185728367E+00001, 0.27060999523250E+00001, 0.14358022961096E-00004, 0.14518815291946E+00001, 0.27155222185555E+00001, -.41375715718317E-00013, 0.17237043642068E-00001, -.94222662304781E-00002, 0.14358023002472E-00004
0.27473780460000E-00002, 0.14481715779141E+00001, 0.26924543277403E+00001, 0.12132125094971E-00004, 0.14309602171592E+00001, 0.27019215514778E+00001, -.48516308366497E-00013, 0.17211360754840E-00001, -.94672237374663E-00002, 0.12132125143487E-00004
0.27496336930000E-00002, 0.14257700748724E+00001, 0.26959421351560E+00001, 0.11480901955668E-00004, 0.14085801940547E+00001, 0.27054638161579E+00001, -.46737545045966E-00013, 0.17189880817682E-00001, -.95216810018331E-00002, 0.11480902002406E-00004
0.27518893400000E-00002, 0.14070722750373E+00001, 0.26727111573405E+00001, 0.10246346867881E-00004, 0.13898813747297E+00001, 0.26822803043981E+00001, -.41448582914596E-00013, 0.17190900307547E-00001, -.95691470576471E-00002, 0.10246346909330E-00004
0.27541449870000E-00002, 0.13895278668184E+00001, 0.26973057566142E+00001, 0.98938630690865E-00005, 0.13723356481627E+00001, 0.27068864351819E+00001, -.42586056325815E-00013, 0.17192218655718E-00001, -.95806785676727E-00002, 0.98938631116726E-00005
0.27564006340000E-00002, 0.13965921681563E+00001, 0.27516389955851E+00001, 0.93850086232205E-00005, 0.13794140435821E+00001, 0.27611874711847E+00001, -.42305127895060E-00013, 0.17178124574198E-00001, -.95484755995885E-00002, 0.93850086655256E-00005
0.27586562810000E-00002, 0.14032412940453E+00001, 0.27694696518918E+00001, 0.70933613459073E-00005, 0.13860822316106E+00001, 0.27789876012380E+00001, -.39712778620571E-00013, 0.17159062434685E-00001, -.95179493461795E-00002, 0.70933613856200E-00005
0.27609119280000E-00002, 0.13996489040559E+00001, 0.27379031332930E+00001, 0.22456251007575E-00005, 0.13824899303572E+00001, 0.27473979209638E+00001, -.37860942871233E-00013, 0.17158973698690E-00001, -.94947876708269E-00002, 0.22456251386184E-00005
0.27631675750000E-00002, 0.14047003308204E+00001, 0.26786493235293E+00001, -.25826362025826E-00005, 0.13875256421253E+00001, 0.26881300232449E+00001, -.39666300778553E-00013, 0.17174688695126E-00001, -.94806997155563E-00002, -.25826361629163E-00005
0.27631675750000E-00002, 0.14047003308204E+00001, 0.26786493235293E+00001, -.25826362025826E-00005, 0.13875256421253E+00001, 0.26881300232449E+00001, -.39666300778553E-00013, 0.17174688695126E-00001, -.94806997155563E-00002, -.25826361629163E-00005
0.27654232220000E-00002, 0.14056560166204E+00001, 0.26226981482694E+00001, -.62307725014750E-00005, 0.13884843504620E+00001, 0.26321758469829E+00001, -.38917381230992E-00013, 0.17171666158423E-00001, -.94776987134977E-00002, -.62307724625576E-00005
0.27676788690000E-00002, 0.14308832924326E+00001, 0.26117867216722E+00001, -.68926047501927E-00005, 0.14137094420286E+00001, 0.26212568688776E+00001, -.39597506626052E-00013, 0.17173850403943E-00001, -.94701472054091E-00002, -.68926047105952E-00005
0.27699345160000E-00002, 0.14761794035761E+00001, 0.26059866176610E+00001, -.10368896492631E-00004, 0.14589691852640E+00001, 0.26154586166588E+00001, -.34745444065481E-00013, 0.17210218312075E-00001, -.94719989978067E-00002, -.10368896457886E-00004
0.27721901630000E-00002, 0.15171826234820E+00001, 0.26082702956106E+00001, -.14498847578749E-00004, 0.14999223515121E+00001, 0.26177385092588E+00001, -.39938183342139E-00013, 0.17260271969897E-00001, -.94682136481896E-00002, -.14498847538811E-00004
0.27744458100000E-00002, 0.15538022801991E+00001, 0.26456253128070E+00001, -.18988868222187E-00004, 0.15364967272212E+00001, 0.26550784964519E+00001, -.43131850991223E-00013, 0.17305552977972E-00001, -.94531836449103E-00002, -.18988868179055E-00004
0.27767014570000E-00002, 0.15565477217757E+00001, 0.26885092617186E+00001, -.19169661267235E-00004, 0.15392309823282E+00001, 0.26979503319848E+00001, -.48777207325843E-00013, 0.17316739447509E-00001, -.94410702661291E-00002, -.19169661218457E-00004
0.27789571040000E-00002, 0.15231700678197E+00001, 0.27229926526695E+00001, -.15967872008227E-00004, 0.15058905282646E+00001, 0.27324222388126E+00001, -.46504625319581E-00013, 0.17279539555120E-00001, -.94295861430762E-00002, -.15967871961723E-00004
0.27812127510000E-00002, 0.14857893155606E+00001, 0.27197036586920E+00001, -.13827361036289E-00004, 0.14685404462886E+00001, 0.27291263299402E+00001, -.46850149789318E-00013, 0.17248869272059E-00001, -.94226712482083E-00002, -.13827360989439E-00004
0.27834683980000E-00002, 0.14684995863723E+00001, 0.27311227652984E+00001, -.16821451387511E-00004, 0.14512649046629E+00001, 0.27405544315968E+00001, -.42908536335177E-00013, 0.17234681709426E-00001, -.94316662983608E-00002, -.16821451344602E-00004
0.27857240450000E-00002, 0.14512160630607E+00001, 0.27292001575481E+00001, -.17708904048987E-00004, 0.14339902496619E+00001, 0.27386565842092E+00001, -.36179699434848E-00013, 0.17225813398820E-00001, -.94564266610910E-00002, -.17708904012807E-00004
0.27879796920000E-00002, 0.14385535316576E+00001, 0.27401332448206E+00001, -.18458087591604E-00004, 0.14213571665432E+00001, 0.27496098253899E+00001, -.39422190110098E-00013, 0.17196365114416E-00001, -.94765805693143E-00002, -.18458087552182E-00004
0.27902353390000E-00002, 0.14355012130539E+00001, 0.27715514328278E+00001, -.18893109565738E-00004, 0.14183468588975E+00001, 0.27810441309706E+00001, -.37326993856180E-00013, 0.17154354156324E-00001, -.94926981427701E-00002, -.18893109528411E-00004
0.27924909860000E-00002, 0.14646589817743E+00001, 0.28467461537364E+00001, -.15158418071694E-00004, 0.14475333317597E+00001, 0.28562259184349E+00001, -.35094465851344E-00013, 0.17125650014629E-00001, -.94797646985059E-00002, -.15158418036599E-00004
0.27947466330000E-00002, 0.14948746507690E+00001, 0.28846190178527E+00001, -.13926962492412E-00004, 0.14777536877965E+00001, 0.28940974702089E+00001, -.40600143375257E-00013, 0.17120962972552E-00001, -.94784523562226E-00002, -.13926962451812E-00004
0.27970022800000E-00002, 0.15020788841922E+00001, 0.28847890982890E+00001, -.15140335113868E-00004, 0.14849408051349E+00001, 0.28942794361187E+00001, -.36514813798817E-00013, 0.17138079057317E-00001, -.94903378296741E-00002, -.15140335077353E-00004
0.27992579270000E-00002, 0.14791008716023E+00001, 0.28522785724351E+00001, -.16967161846980E-00004, 0.14619532358460E+00001, 0.28617860531251E+00001, -.35333110111240E-00013, 0.17147635756300E-00001, -.95074806900090E-00002, -.16967161811647E-00004
0.28015135740000E-00002, 0.14300031080057E+00001, 0.27875267697405E+00001, -.18276195798580E-00004, 0.14128464928801E+00001, 0.27970666613762E+00001, -.39967109971383E-00013, 0.17156615125605E-00001, -.95398916356772E-00002, -.18276195758612E-00004
0.28037692210000E-00002, 0.13817313748347E+00001, 0.26941963653566E+00001, -.17415893260826E-00004, 0.13645658001807E+00001, 0.27037516378523E+00001, -.44473968790401E-00013, 0.17165574653989E-00001, -.95552724956930E-00002, -.17415893216352E-00004
0.28060248680000E-00002, 0.13660891509342E+00001, 0.25907643316305E+00001, -.13683649940695E-00004, 0.13489041293526E+00001, 0.26003101074808E+00001, -.41613880137809E-00013, 0.17185021581636E-00001, -.95457758503827E-00002, -.13683649899081E-00004
0.28082805150000E-00002, 0.13724276255653E+00001, 0.25108042968233E+00001, -.11033271857969E-00004, 0.13552307324796E+00001, 0.25203362116255E+00001, -.39579858104041E-00013, 0.17196893085762E-00001, -.95319148021682E-00002, -.11033271818389E-00004
0.28105361620000E-00002, 0.13796349133358E+00001, 0.24968981225689E+00001, -.47978086632851E-00005, 0.13624371617437E+00001, 0.25064109857454E+00001, -.38657326693101E-00013, 0.17197751592120E-00001, -.95128631765035E-00002, -.47978086246277E-00005
0.28127918090000E-00002, 0.13879161180585E+00001, 0.25339062522544E+00001, 0.80673842644432E-00006, 0.13707097671603E+00001, 0.25433886319999E+00001, -.41993943456869E-00013, 0.17206350898277E-00001, -.94823797454907E-00002, 0.80673846843826E-00006
0.28150474560000E-00002, 0.14036080515322E+00001, 0.25948577109170E+00001, 0.36635095938006E-00005, 0.13863843025168E+00001, 0.26042966509403E+00001, -.41508229453728E-00013, 0.17223749015325E-00001, -.94389400233303E-00002, 0.36635096353088E-00005
0.28173031030000E-00002, 0.14392190269885E+00001, 0.26725639388318E+00001, 0.60847472504532E-00005, 0.14219863652994E+00001, 0.26819697305034E+00001, -.44556122875953E-00013, 0.17232661689158E-00001, -.94057916716867E-00002, 0.60847472950093E-00005
0.28195587500000E-00002, 0.14578232738213E+00001, 0.27161773109037E+00001, 0.65309784773478E-00005, 0.14405973418375E+00001, 0.27255469770283E+00001, -.43268579892307E-00013, 0.17225931983755E-00001, -.93696661245753E-00002, 0.65309785206164E-00005
0.28195587500000E-00002, 0.14578232738213E+00001, 0.27161773109037E+00001, 0.65309784773478E-00005, 0.14405973418375E+00001, 0.27255469770283E+00001, -.43268579892307E-00013, 0.17225931983755E-00001, -.93696661245753E-00002, 0.65309785206164E-00005
0.28218143970000E-00002, 0.14745133174040E+00001, 0.27706004654100E+00001, 0.46443575791079E-00005, 0.14573032565562E+00001, 0.27799467488184E+00001, -.40359432869411E-00013, 0.17210060847770E-00001, -.93462834083676E-00002, 0.46443576194674E-00005
0.28240700440000E-00002, 0.14905796640614E+00001, 0.28219843576096E+00001, 0.18368594990117E-00005, 0.14733838993791E+00001, 0.28313288096826E+00001, -.39394152726339E-00013, 0.17195764682362E-00001, -.93444520729835E-00002, 0.18368595384058E-00005
0.28263256910000E-00002, 0.14882819237390E+00001, 0.28658390015387E+00001, 0.72208978095222E-00006, 0.14710941821535E+00001, 0.28751950919441E+00001, -.37996827311175E-00013, 0.17187741585511E-00001, -.93560904054362E-00002, 0.72208981894905E-00006
0.28285813380000E-00002, 0.14674928035279E+00001, 0.28245257950888E+00001, -.81514703955779E-00006, 0.14503207424771E+00001, 0.28338985097268E+00001, -.40281059165984E-00013, 0.17172061050792E-00001, -.93727146380495E-00002, -.81514699927673E-00006
0.28308369850000E-00002, 0.14517678036896E+00001, 0.27531370589556E+00001, -.42387499350140E-00005, 0.14346331773884E+00001, 0.27625084190321E+00001, -.41160034533266E-00013, 0.17134626301186E-00001, -.93713600765288E-00002, -.42387498938540E-00005
0.28330926320000E-00002, 0.14282145085658E+00001, 0.26967356151556E+00001, -.85287459415575E-00005, 0.14111251575051E+00001, 0.27060908330868E+00001, -.39955798849871E-00013, 0.17089351060714E-00001, -.93552179311969E-00002, -.85287459016017E-00005
0.28353482790000E-00002, 0.13771397802062E+00001, 0.26320494299531E+00001, -.12593122426711E-00004, 0.13600926739056E+00001, 0.26413993921411E+00001, -.44829321328068E-00013, 0.17047106300633E-00001, -.93499621880113E-00002, -.12593122381882E-00004
0.28376039260000E-00002, 0.13158160624404E+00001, 0.25808957390204E+00001, -.15581352431145E-00004, 0.12988097970330E+00001, 0.25902574727182E+00001, -.48143735788961E-00013, 0.17006265407384E-00001, -.93617336977666E-00002, -.15581352383002E-00004
0.28398595730000E-00002, 0.12898621979332E+00001, 0.25809093106476E+00001, -.17167495382685E-00004, 0.12728857796213E+00001, 0.25902755066973E+00001, -.49836271804453E-00013, 0.16976418311900E-00001, -.93661960497614E-00002, -.17167495332849E-00004
0.28421152200000E-00002, 0.12927654577809E+00001, 0.25977025490331E+00001, -.16640255896725E-00004, 0.12757992771226E+00001, 0.26070590350265E+00001, -.41590545925481E-00013, 0.16966180658267E-00001, -.93564859933410E-00002, -.16640255855134E-00004
0.28443708670000E-00002, 0.13127103421166E+00001, 0.26013140848734E+00001, -.14798425038750E-00004, 0.12957345774407E+00001, 0.26106617620899E+00001, -.35761650639922E-00013, 0.16975764675958E-00001, -.93476772164587E-00002, -.14798425002988E-00004
0.28466265140000E-00002, 0.13144721226624E+00001, 0.26076154124063E+00001, -.15196415573256E-00004, 0.12974656341269E+00001, 0.26169607436430E+00001, -.38832666212179E-00013, 0.17006488535541E-00001, -.93453312367468E-00002, -.15196415534424E-00004
0.28488821610000E-00002, 0.13136082906271E+00001, 0.26416137953766E+00001, -.17608255026522E-00004, 0.12965808662338E+00001, 0.26509671603816E+00001, -.34743722565358E-00013, 0.17027424393293E-00001, -.93533650050247E-00002, -.17608254991778E-00004
0.28511378080000E-00002, 0.13178912575194E+00001, 0.26747170568462E+00001, -.16592205451332E-00004, 0.13008663042174E+00001, 0.26840935948421E+00001, -.38235916669223E-00013, 0.17024953301959E-00001, -.93765379959045E-00002, -.16592205413096E-00004
0.28533934550000E-00002, 0.13175032455648E+00001, 0.26771084474558E+00001, -.10378412074139E-00004, 0.13004771445816E+00001, 0.26865087464872E+00001, -.40438168672631E-00013, 0.17026100983113E-00001, -.94002990313686E-00002, -.10378412033700E-00004
0.28556491020000E-00002, 0.13281522274135E+00001, 0.26730657782684E+00001, -.32268519477817E-00005, 0.13111059635543E+00001, 0.26824663110042E+00001, -.40177324965928E-00013, 0.17046263859275E-00001, -.94005327357923E-00002, -.32268519076044E-00005
0.28579047490001E-00002, 0.13676043663783E+00001, 0.26895807620350E+00001, 0.12930339710488E-00005, 0.13505358986256E+00001, 0.26989525699597E+00001, -.44070324018021E-00013, 0.17068467752654E-00001, -.93718079247581E-00002, 0.12930340151191E-00005
0.28601603960001E-00002, 0.14132017765690E+00001, 0.27100120515729E+00001, 0.64379945350635E-00005, 0.13961073138529E+00001, 0.27193373863935E+00001, -.41875341067649E-00013, 0.17094462716066E-00001, -.93253348205915E-00002, 0.64379945769389E-00005
0.28624160430001E-00002, 0.14216906366661E+00001, 0.27347344832403E+00001, 0.11367149489112E-00004, 0.14045726248028E+00001, 0.27440059305353E+00001, -.41084557249713E-00013, 0.17118011863328E-00001, -.92714472950591E-00002, 0.11367149530197E-00004
0.28646716900001E-00002, 0.13831467205781E+00001, 0.27491419897508E+00001, 0.15364265528302E-00004, 0.13660110373707E+00001, 0.27583738119396E+00001, -.46093912028402E-00013, 0.17135683207400E-00001, -.92318221887316E-00002, 0.15364265574396E-00004
0.28669273370001E-00002, 0.13436770294587E+00001, 0.27697390930827E+00001, 0.20875949297590E-00004, 0.13265502160921E+00001, 0.27789667571158E+00001, -.42230754213682E-00013, 0.17126813366505E-00001, -.92276640330499E-00002, 0.20875949339821E-00004
0.28691829840001E-00002, 0.13540406167312E+00001, 0.27989488916768E+00001, 0.29200527303472E-00004, 0.13369305428977E+00001, 0.28081819804406E+00001, -.42631868155733E-00013, 0.17110073833541E-00001, -.92330887638026E-00002, 0.29200527346103E-00004
0.28714386310001E-00002, 0.14070988330021E+00001, 0.28031141987598E+00001, 0.37209628751819E-00004, 0.13900083905580E+00001, 0.28123499676588E+00001, -.40477040659845E-00013, 0.17090442444074E-00001, -.92357688989870E-00002, 0.37209628792296E-00004
0.28736942780001E-00002, 0.14350870121350E+00001, 0.27723075623511E+00001, 0.42786545289228E-00004, 0.14180225161189E+00001, 0.27815499076202E+00001, -.40308843802741E-00013, 0.17064496016083E-00001, -.92423452691886E-00002, 0.42786545329537E-00004
0.28759499250001E-00002, 0.14687539895591E+00001, 0.27693155381254E+00001, 0.48237979397351E-00004, 0.14517185845505E+00001, 0.27785501789343E+00001, -.39052819557541E-00013, 0.17035405008592E-00001, -.92346408088663E-00002, 0.48237979436404E-00004
0.28782055720001E-00002, 0.14976847702371E+00001, 0.27385396247319E+00001, 0.50570080603663E-00004, 0.14806470418601E+00001, 0.27477604530540E+00001, -.42700359008328E-00013, 0.17037728376935E-00001, -.92208283220980E-00002, 0.50570080646363E-00004
0.28804612190001E-00002, 0.14819326755880E+00001, 0.26703773931136E+00001, 0.52424776657491E-00004, 0.14648660518319E+00001, 0.26795918940089E+00001, -.45058895754729E-00013, 0.17066623756056E-00001, -.92145008952566E-00002, 0.52424776702550E-00004
0.28827168660001E-00002, 0.14218670704683E+00001, 0.25745538860886E+00001, 0.55796613910367E-00004, 0.14047709455057E+00001, 0.25837669353207E+00001, -.45858183236900E-00013, 0.17096124962535E-00001, -.92130492320964E-00002, 0.55796613956225E-00004
0.28849725130001E-00002, 0.13892907367435E+00001, 0.25366630685402E+00001, 0.55539521811779E-00004, 0.13721854060344E+00001, 0.25458694695871E+00001, -.39507519962203E-00013, 0.17105330709158E-00001, -.92064010469422E-00002, 0.55539521851287E-00004
0.28872281600001E-00002, 0.13607914263611E+00001, 0.25627829229532E+00001, 0.54617880847625E-00004, 0.13437086318812E+00001, 0.25719762756429E+00001, -.34168152129864E-00013, 0.17082794479890E-00001, -.91933526896621E-00002, 0.54617880881793E-00004
0.28894838070001E-00002, 0.13431113903072E+00001, 0.26167384822221E+00001, 0.55523662226004E-00004, 0.13260610026092E+00001, 0.26259094581483E+00001, -.35115561282987E-00013, 0.17050387698093E-00001, -.91709759261730E-00002, 0.55523662261120E-00004
0.28917394540001E-00002, 0.13377863770820E+00001, 0.27048584301600E+00001, 0.55926562172864E-00004, 0.13207854947472E+00001, 0.27140158254839E+00001, -.38754767327962E-00013, 0.17000882334752E-00001, -.91573953239146E-00002, 0.55926562211619E-00004
0.28939951010001E-00002, 0.13298317160382E+00001, 0.27965533496605E+00001, 0.54391054969215E-00004, 0.13128899890023E+00001, 0.28057062477643E+00001, -.40905215079717E-00013, 0.16941727035949E-00001, -.91528981038169E-00002, 0.54391055010120E-00004
0.28962507480001E-00002, 0.13246397111170E+00001, 0.28172365689511E+00001, 0.55262378781167E-00004, 0.13077426991234E+00001, 0.28263655111049E+00001, -.42462303849365E-00013, 0.16897011993605E-00001, -.91289421538419E-00002, 0.55262378823629E-00004
0.28985063950001E-00002, 0.13599865468047E+00001, 0.27999610533750E+00001, 0.57166604480889E-00004, 0.13430879647431E+00001, 0.28090517438571E+00001, -.50680031981968E-00013, 0.16898582061673E-00001, -.90906904820309E-00002, 0.57166604531569E-00004
0.29007620420001E-00002, 0.14139869745405E+00001, 0.27951037311168E+00001, 0.60077378317555E-00004, 0.13970601655275E+00001, 0.28041554505849E+00001, -.52931580497629E-00013, 0.16926809013019E-00001, -.90517194681315E-00002, 0.60077378370486E-00004
0.29030176890001E-00002, 0.14481712071002E+00001, 0.27839853908471E+00001, 0.60568226948859E-00004, 0.14312182876780E+00001, 0.27929918593084E+00001, -.46372617790530E-00013, 0.16952919422132E-00001, -.90064684612494E-00002, 0.60568226995232E-00004
0.29052733360001E-00002, 0.14566713482754E+00001, 0.27739829961712E+00001, 0.57077999810117E-00004, 0.14397101017370E+00001, 0.27829482382119E+00001, -.40681884088079E-00013, 0.16961246538411E-00001, -.89652420407344E-00002, 0.57077999850799E-00004
0.29075289830001E-00002, 0.14742075111531E+00001, 0.27637360634116E+00001, 0.53270062326259E-00004, 0.14572491190352E+00001, 0.27726680234487E+00001, -.39367829726734E-00013, 0.16958392117853E-00001, -.89319600370654E-00002, 0.53270062365627E-00004
0.29097846300001E-00002, 0.14897813056279E+00001, 0.27623174018576E+00001, 0.50248894161751E-00004, 0.14728192323274E+00001, 0.27712387343716E+00001, -.39246578609346E-00013, 0.16962073300492E-00001, -.89213325139975E-00002, 0.50248894200998E-00004
0.29120402770001E-00002, 0.14780928843447E+00001, 0.27488280333666E+00001, 0.46374846359949E-00004, 0.14611140798136E+00001, 0.27577323335427E+00001, -.39278999299036E-00013, 0.16978804531124E-00001, -.89043001761063E-00002, 0.46374846399228E-00004
0.29142959240001E-00002, 0.14513597384575E+00001, 0.27250194347473E+00001, 0.42809400356651E-00004, 0.14343777608259E+00001, 0.27339034085764E+00001, -.35255091242048E-00013, 0.16981977631532E-00001, -.88839738290373E-00002, 0.42809400391906E-00004
0.29165515710001E-00002, 0.13974083021039E+00001, 0.27395070610510E+00001, 0.37923919808001E-00004, 0.13804451127077E+00001, 0.27483753919321E+00001, -.38525156524192E-00013, 0.16963189396183E-00001, -.88683308810842E-00002, 0.37923919846526E-00004
0.29188072180001E-00002, 0.13617090654230E+00001, 0.27840878484436E+00001, 0.30845791366895E-00004, 0.13447859422326E+00001, 0.27929358789233E+00001, -.39238552009932E-00013, 0.16923123190311E-00001, -.88480304796913E-00002, 0.30845791406133E-00004
0.29210628650001E-00002, 0.13340213670004E+00001, 0.27935647398684E+00001, 0.26092457545650E-00004, 0.13171436015282E+00001, 0.28023968498891E+00001, -.33782897767144E-00013, 0.16877765472175E-00001, -.88321100206869E-00002, 0.26092457579433E-00004
0.29233185120001E-00002, 0.13035207427404E+00001, 0.27541074914057E+00001, 0.23954596285182E-00004, 0.12866606988296E+00001, 0.27629348825901E+00001, -.32563991064133E-00013, 0.16860043910795E-00001, -.88273911843602E-00002, 0.23954596317746E-00004
0.29255741590001E-00002, 0.13117745592399E+00001, 0.27248971014737E+00001, 0.23570222166540E-00004, 0.12949168595760E+00001, 0.27337188140000E+00001, -.31154029257415E-00013, 0.16857699663981E-00001, -.88217125263753E-00002, 0.23570222197694E-00004
0.29278298060001E-00002, 0.13404182994942E+00001, 0.27009240634040E+00001, 0.24761933791099E-00004, 0.13235716056124E+00001, 0.27097368440050E+00001, -.40426998236855E-00013, 0.16846693881874E-00001, -.88127806010134E-00002, 0.24761933831526E-00004
0.29300854530001E-00002, 0.13737130840140E+00001, 0.26665885240958E+00001, 0.26402744312555E-00004, 0.13568603901867E+00001, 0.26753843627058E+00001, -.42835195541869E-00013, 0.16852693827343E-00001, -.87958386100736E-00002, 0.26402744355390E-00004
0.29323411000001E-00002, 0.14010540256681E+00001, 0.26556350736103E+00001, 0.25337337099360E-00004, 0.13841717191581E+00001, 0.26644179908588E+00001, -.45594056128444E-00013, 0.16882306510044E-00001, -.87829172484920E-00002, 0.25337337144955E-00004
0.29345967470001E-00002, 0.14101500170570E+00001, 0.26523151940817E+00001, 0.27109701610162E-00004, 0.13932458519791E+00001, 0.26610944638153E+00001, -.50931029913279E-00013, 0.16904165077938E-00001, -.87792697335398E-00002, 0.27109701661093E-00004
0.29368523940001E-00002, 0.14223250243759E+00001, 0.26559305860238E+00001, 0.26514750923374E-00004, 0.14054001703172E+00001, 0.26647187962220E+00001, -.54915064401021E-00013, 0.16924854058697E-00001, -.87882101981491E-00002, 0.26514750978289E-00004
0.29391080410001E-00002, 0.14037230043243E+00001, 0.26802811872667E+00001, 0.22957865341789E-00004, 0.13867842456920E+00001, 0.26890923117859E+00001, -.49924766595591E-00013, 0.16938758632291E-00001, -.88111245191527E-00002, 0.22957865391714E-00004
0.29413636880001E-00002, 0.13452079287157E+00001, 0.26874123301450E+00001, 0.17965799749898E-00004, 0.13282665849595E+00001, 0.26962422373634E+00001, -.51925654265710E-00013, 0.16941343756208E-00001, -.88299072183763E-00002, 0.17965799801824E-00004
0.29436193350001E-00002, 0.13073690701775E+00001, 0.26717768596053E+00001, 0.13330636421827E-00004, 0.12904292023680E+00001, 0.26806146979360E+00001, -.48642617206628E-00013, 0.16939867809571E-00001, -.88378383307240E-00002, 0.13330636470470E-00004
0.29458749820001E-00002, 0.13219948516646E+00001, 0.26645624974532E+00001, 0.13604139349940E-00004, 0.13050495903518E+00001, 0.26734053037755E+00001, -.46694019423646E-00013, 0.16945261312889E-00001, -.88428063223840E-00002, 0.13604139396634E-00004
0.29481306290001E-00002, 0.13551549224805E+00001, 0.26638593296353E+00001, 0.18923060770085E-00004, 0.13382058658680E+00001, 0.26726955065214E+00001, -.36755902118660E-00013, 0.16949056612542E-00001, -.88361768861177E-00002, 0.18923060806841E-00004
0.29503862760001E-00002, 0.13731313367749E+00001, 0.26746423235108E+00001, 0.20907131202011E-00004, 0.13561775516845E+00001, 0.26834583096994E+00001, -.37104682864336E-00013, 0.16953785090370E-00001, -.88159861885365E-00002, 0.20907131239115E-00004
0.29526419230001E-00002, 0.13410587036581E+00001, 0.26749008888394E+00001, 0.17577285817731E-00004, 0.13241067415663E+00001, 0.26836988891858E+00001, -.36961234222842E-00013, 0.16951962091807E-00001, -.87980003464164E-00002, 0.17577285854692E-00004
0.29548975700001E-00002, 0.13338889029497E+00001, 0.26883641024287E+00001, 0.11705297206934E-00004, 0.13169477835314E+00001, 0.26971429452293E+00001, -.33261166898921E-00013, 0.16941119418225E-00001, -.87788428005249E-00002, 0.11705297240196E-00004
0.29571532170001E-00002, 0.13316862921841E+00001, 0.26984964022367E+00001, 0.10247281760935E-00004, 0.13147732579002E+00001, 0.27072582680725E+00001, -.30927465588682E-00013, 0.16913034283934E-00001, -.87618658358119E-00002, 0.10247281791863E-00004
0.29594088640001E-00002, 0.12924467742546E+00001, 0.26591935334474E+00001, 0.12108883098471E-00004, 0.12755874225771E+00001, 0.26679373066368E+00001, -.35209898144398E-00013, 0.16859351677481E-00001, -.87437731894640E-00002, 0.12108883133681E-00004
0.29616645110001E-00002, 0.12709207903164E+00001, 0.26110311478144E+00001, 0.13994152299749E-00004, 0.12541202251618E+00001, 0.26197599862822E+00001, -.40227000527547E-00013, 0.16800565154653E-00001, -.87288384677452E-00002, 0.13994152339976E-00004
0.29639201580001E-00002, 0.12722350829190E+00001, 0.26057946593385E+00001, 0.17731304956615E-00004, 0.12554667831555E+00001, 0.26145144124373E+00001, -.43344023542715E-00013, 0.16768299763494E-00001, -.87197530987378E-00002, 0.17731304999959E-00004
0.29661758050001E-00002, 0.13189004397476E+00001, 0.26433849344108E+00001, 0.24398605009855E-00004, 0.13021268497631E+00001, 0.26521117510911E+00001, -.38162428452770E-00013, 0.16773589984431E-00001, -.87268166802661E-00002, 0.24398605048018E-00004
0.29684314520001E-00002, 0.13753147438151E+00001, 0.26654432796533E+00001, 0.32069455791874E-00004, 0.13585112883734E+00001, 0.26741852716630E+00001, -.40560060097778E-00013, 0.16803455441785E-00001, -.87419920097274E-00002, 0.32069455832434E-00004
0.29706870990001E-00002, 0.13703341705746E+00001, 0.26255191877986E+00001, 0.35262259371435E-00004, 0.13534981734627E+00001, 0.26342581023780E+00001, -.47103044823848E-00013, 0.16835997111917E-00001, -.87389145794560E-00002, 0.35262259418538E-00004
0.29729427460001E-00002, 0.13424342169716E+00001, 0.25864926737622E+00001, 0.35989883229188E-00004, 0.13255665060597E+00001, 0.25952137796878E+00001, -.48921232164994E-00013, 0.16867710911853E-00001, -.87211059256003E-00002, 0.35989883278109E-00004
0.29751983930001E-00002, 0.13408994330349E+00001, 0.25880378908490E+00001, 0.34575815730503E-00004, 0.13239943630975E+00001, 0.25967479138284E+00001, -.42861798315891E-00013, 0.16905069937407E-00001, -.87100229794623E-00002, 0.34575815773365E-00004
0.29774540400001E-00002, 0.13489987655218E+00001, 0.26272966481909E+00001, 0.32788658036536E-00004, 0.13320628034977E+00001, 0.26360119616426E+00001, -.40133941148824E-00013, 0.16935962024085E-00001, -.87153134516465E-00002, 0.32788658076670E-00004
0.29797096870001E-00002, 0.13357405338844E+00001, 0.26314241931586E+00001, 0.32537235676314E-00004, 0.13187959263184E+00001, 0.26401388440630E+00001, -.40789579230363E-00013, 0.16944607565999E-00001, -.87146509043811E-00002, 0.32537235717104E-00004
0.29819653340001E-00002, 0.13271514267256E+00001, 0.26200119164664E+00001, 0.28285652368799E-00004, 0.13102210285883E+00001, 0.26287164532559E+00001, -.41784120210558E-00013, 0.16930398137285E-00001, -.87045367894884E-00002, 0.28285652410583E-00004
0.29842209810001E-00002, 0.13129727382445E+00001, 0.26122874922643E+00001, 0.22339137592332E-00004, 0.12960536807068E+00001, 0.26209829788733E+00001, -.40029297670467E-00013, 0.16919057537666E-00001, -.86954866090256E-00002, 0.22339137632361E-00004
0.29864766280001E-00002, 0.13224497262103E+00001, 0.26005474806374E+00001, 0.19575683651771E-00004, 0.13055518336803E+00001, 0.26092318253028E+00001, -.41855694162725E-00013, 0.16897892530042E-00001, -.86843446654786E-00002, 0.19575683693627E-00004
0.29887322750001E-00002, 0.13439211851566E+00001, 0.25841484565222E+00001, 0.16938190591943E-00004, 0.13270549314001E+00001, 0.25928085638092E+00001, -.44445837470414E-00013, 0.16866253756518E-00001, -.86601072870617E-00002, 0.16938190636389E-00004
0.29909879220001E-00002, 0.13490308266647E+00001, 0.25742370865721E+00001, 0.13992912083026E-00004, 0.13321852263634E+00001, 0.25828766559285E+00001, -.45511677858133E-00013, 0.16845600301308E-00001, -.86395693564379E-00002, 0.13992912128538E-00004
0.29932435690001E-00002, 0.13601128823319E+00001, 0.25843825931971E+00001, 0.12971846859563E-00004, 0.13432810797752E+00001, 0.25930031472411E+00001, -.41871007993543E-00013, 0.16831802556744E-00001, -.86205540439550E-00002, 0.12971846901434E-00004
0.29954992160001E-00002, 0.13931196132739E+00001, 0.26123244485947E+00001, 0.13954425492292E-00004, 0.13762619613249E+00001, 0.26209413450780E+00001, -.38104359221242E-00013, 0.16857651949072E-00001, -.86168964832487E-00002, 0.13954425530396E-00004
0.29977548630001E-00002, 0.14105742527909E+00001, 0.26551367303104E+00001, 0.15175624895152E-00004, 0.13936655856860E+00001, 0.26637677310775E+00001, -.34927112064310E-00013, 0.16908667104986E-00001, -.86310007670493E-00002, 0.15175624930079E-00004
0.30000105100001E-00002, 0.14050599412068E+00001, 0.26597227484165E+00001, 0.16153291897862E-00004, 0.13881173751635E+00001, 0.26683607592402E+00001, -.33674369712534E-00013, 0.16942566043253E-00001, -.86380108237814E-00002, 0.16153291931537E-00004
0.30022661570001E-00002, 0.13984931155349E+00001, 0.26735220205096E+00001, 0.17734273496349E-00004, 0.13815392953783E+00001, 0.26821601875602E+00001, -.36416818186842E-00013, 0.16953820156676E-00001, -.86381670505486E-00002, 0.17734273532765E-00004
0.30045218040001E-00002, 0.13779011110656E+00001, 0.26785399381559E+00001, 0.19957156156159E-00004, 0.13609481585275E+00001, 0.26871792243192E+00001, -.41663913300690E-00013, 0.16952952538063E-00001, -.86392861632940E-00002, 0.19957156197823E-00004
0.30067774510001E-00002, 0.13461690820747E+00001, 0.26358305272595E+00001, 0.18302806810193E-00004, 0.13292168984547E+00001, 0.26444643284151E+00001, -.42501197853150E-00013, 0.16952183619983E-00001, -.86338011556332E-00002, 0.18302806852694E-00004
0.30090330980001E-00002, 0.13392828278475E+00001, 0.25727116022814E+00001, 0.17400782078754E-00004, 0.13223321716422E+00001, 0.25813329686416E+00001, -.40307704410828E-00013, 0.16950656205326E-00001, -.86213663602456E-00002, 0.17400782119061E-00004
0.30112887450001E-00002, 0.13534789359765E+00001, 0.25470750459929E+00001, 0.18447669321723E-00004, 0.13365415443372E+00001, 0.25556784192141E+00001, -.39951187958530E-00013, 0.16937391639266E-00001, -.86033732211821E-00002, 0.18447669361674E-00004
0.30135443920001E-00002, 0.13705753559665E+00001, 0.25686205625517E+00001, 0.20900277288657E-00004, 0.13536676929921E+00001, 0.25772156271872E+00001, -.45601503356047E-00013, 0.16907662974365E-00001, -.85950646355064E-00002, 0.20900277334258E-00004
0.30158000390001E-00002, 0.13797640508023E+00001, 0.25752311646384E+00001, 0.20123337789360E-00004, 0.13628920846813E+00001, 0.25838359186051E+00001, -.45143852139268E-00013, 0.16871966120982E-00001, -.86047539666371E-00002, 0.20123337834503E-00004
0.30180556860001E-00002, 0.14094350794924E+00001, 0.25853695653421E+00001, 0.19374416744882E-00004, 0.13925839328179E+00001, 0.25939817682499E+00001, -.45972075244387E-00013, 0.16851146674523E-00001, -.86122029078649E-00002, 0.19374416790854E-00004
0.30203113330001E-00002, 0.14553784579658E+00001, 0.26186919939475E+00001, 0.16723328209784E-00004, 0.14385190631158E+00001, 0.26273133708300E+00001, -.42317369801879E-00013, 0.16859394849963E-00001, -.86213768824672E-00002, 0.16723328252102E-00004
0.30225669800001E-00002, 0.14690964602641E+00001, 0.26684460449378E+00001, 0.15570637281190E-00004, 0.14522184117468E+00001, 0.26770914324093E+00001, -.38478971347320E-00013, 0.16878048517313E-00001, -.86453874714825E-00002, 0.15570637319669E-00004
0.30248226270001E-00002, 0.14390950406691E+00001, 0.26930087563638E+00001, 0.14144033155124E-00004, 0.14222160176091E+00001, 0.27016791242208E+00001, -.37392819475373E-00013, 0.16879023059960E-00001, -.86703678569146E-00002, 0.14144033192517E-00004
0.30270782740001E-00002, 0.14090233838119E+00001, 0.26881064761989E+00001, 0.12732206835266E-00004, 0.13921753688697E+00001, 0.26967818890074E+00001, -.37348902367119E-00013, 0.16848014942180E-00001, -.86754128084706E-00002, 0.12732206872615E-00004
0.30293339210001E-00002, 0.14013887260491E+00001, 0.26746037949798E+00001, 0.11464877708102E-00004, 0.13845665893029E+00001, 0.26832657553062E+00001, -.36158380324430E-00013, 0.16822136746207E-00001, -.86619603264568E-00002, 0.11464877744260E-00004
0.30315895680001E-00002, 0.14000776941102E+00001, 0.26534698663940E+00001, 0.98745440173147E-00005, 0.13832696978140E+00001, 0.26621311248291E+00001, -.41824110199545E-00013, 0.16807996296189E-00001, -.86612584350948E-00002, 0.98745440591388E-00005
0.30338452150001E-00002, 0.13820292745807E+00001, 0.26250118221608E+00001, 0.60253894140763E-00005, 0.13652474376673E+00001, 0.26336776861812E+00001, -.40373655472302E-00013, 0.16781836913443E-00001, -.86658640204199E-00002, 0.60253894544500E-00005
0.30361008620001E-00002, 0.13614664798916E+00001, 0.25930623349000E+00001, 0.29177470462906E-00005, 0.13447070830274E+00001, 0.26017221098652E+00001, -.37863382580524E-00013, 0.16759396864258E-00001, -.86597749651088E-00002, 0.29177470841539E-00005
0.30383565090001E-00002, 0.13553405325093E+00001, 0.25823178584025E+00001, 0.81166748465518E-00006, 0.13385881627143E+00001, 0.25909740821691E+00001, -.39222627440287E-00013, 0.16752369794945E-00001, -.86562237666573E-00002, 0.81166752387781E-00006
0.30406121560001E-00002, 0.13751444224368E+00001, 0.25926136803398E+00001, 0.13133675004447E-00006, 0.13583822485377E+00001, 0.26012808110693E+00001, -.37631684339765E-00013, 0.16762173899110E-00001, -.86671307295111E-00002, 0.13133678767615E-00006
0.30428678030001E-00002, 0.13993578877009E+00001, 0.26166690494643E+00001, 0.14972810142974E-00005, 0.13825890716412E+00001, 0.26253513619476E+00001, -.41542420829404E-00013, 0.16768816059658E-00001, -.86823124832423E-00002, 0.14972810558398E-00005
0.30451234500001E-00002, 0.14282540453950E+00001, 0.26688262669133E+00001, 0.26706536027155E-00005, 0.14115009444980E+00001, 0.26775233952306E+00001, -.40888884838032E-00013, 0.16753100897039E-00001, -.86971283172868E-00002, 0.26706536436044E-00005
0.30473790970001E-00002, 0.14316179658680E+00001, 0.26765953402552E+00001, 0.23083082218751E-00005, 0.14148873217684E+00001, 0.26853073588847E+00001, -.40452771295181E-00013, 0.16730644099611E-00001, -.87120186295215E-00002, 0.23083082623279E-00005
0.30496347440001E-00002, 0.14184719643706E+00001, 0.26915931075888E+00001, 0.48437682511328E-00005, 0.14017540220710E+00001, 0.27003166866771E+00001, -.40440750797406E-00013, 0.16717942299611E-00001, -.87235790883073E-00002, 0.48437682915735E-00005
0.30518903910001E-00002, 0.13861664393707E+00001, 0.26941731587593E+00001, 0.90806008995494E-00005, 0.13694481272248E+00001, 0.27028922053437E+00001, -.41746449453006E-00013, 0.16718312145958E-00001, -.87190465843987E-00002, 0.90806009412959E-00005
0.30541460380001E-00002, 0.13478378498468E+00001, 0.26747146298509E+00001, 0.12007092868513E-00004, 0.13311206833037E+00001, 0.26834137125546E+00001, -.45246020577138E-00013, 0.16717166543035E-00001, -.86990827036239E-00002, 0.12007092913759E-00004
0.30564016850001E-00002, 0.13457206156521E+00001, 0.26135897028254E+00001, 0.13381046506722E-00004, 0.13290034795393E+00001, 0.26222626076989E+00001, -.44358378634251E-00013, 0.16717136112766E-00001, -.86729048734837E-00002, 0.13381046551080E-00004
0.30586573320001E-00002, 0.13758717509689E+00001, 0.25376953780029E+00001, 0.12692149321151E-00004, 0.13591492080392E+00001, 0.25463560577608E+00001, -.49020542119634E-00013, 0.16722542929670E-00001, -.86606797579118E-00002, 0.12692149370171E-00004
0.30609129790001E-00002, 0.13971057580508E+00001, 0.24983258716143E+00001, 0.12093050469436E-00004, 0.13803787884782E+00001, 0.25069782707782E+00001, -.48059158941802E-00013, 0.16726969572526E-00001, -.86523991638592E-00002, 0.12093050517495E-00004
0.30631686260001E-00002, 0.13976990567373E+00001, 0.24904711425083E+00001, 0.14335218064095E-00004, 0.13809755115489E+00001, 0.24991222846983E+00001, -.43634989827319E-00013, 0.16723545188462E-00001, -.86511421899710E-00002, 0.14335218107730E-00004
0.30654242730001E-00002, 0.13939462526285E+00001, 0.25252706923818E+00001, 0.18657717441450E-00004, 0.13772474016174E+00001, 0.25339272390476E+00001, -.41823881973755E-00013, 0.16698851011027E-00001, -.86565466658714E-00002, 0.18657717483274E-00004
0.30676799200001E-00002, 0.13628898612666E+00001, 0.25738977657948E+00001, 0.22448208347524E-00004, 0.13462387073973E+00001, 0.25825582033951E+00001, -.39257716198358E-00013, 0.16651153869323E-00001, -.86604376002785E-00002, 0.22448208386782E-00004
0.30699355670001E-00002, 0.13500897408685E+00001, 0.26434237324585E+00001, 0.24740710420520E-00004, 0.13334898147844E+00001, 0.26520792419589E+00001, -.44817904316545E-00013, 0.16599926084134E-00001, -.86555095003870E-00002, 0.24740710465338E-00004
0.30721912140001E-00002, 0.13623278630153E+00001, 0.26625527715602E+00001, 0.24197153943734E-00004, 0.13457585586778E+00001, 0.26712205340507E+00001, -.40746014396807E-00013, 0.16569304337507E-00001, -.86677624904033E-00002, 0.24197153984480E-00004
0.30744468610001E-00002, 0.13935624484990E+00001, 0.26655372842426E+00001, 0.21547315308145E-00004, 0.13769998857540E+00001, 0.26742268141409E+00001, -.39299683683323E-00013, 0.16562562745036E-00001, -.86895298983082E-00002, 0.21547315347445E-00004
0.30767025080001E-00002, 0.14161076015639E+00001, 0.26680004492862E+00001, 0.18626656316612E-00004, 0.13995530663496E+00001, 0.26766924141406E+00001, -.40191843419136E-00013, 0.16554535214248E-00001, -.86919648544379E-00002, 0.18626656356804E-00004
0.30789581550001E-00002, 0.14267486751101E+00001, 0.26847741680783E+00001, 0.16130115795425E-00004, 0.14102055461992E+00001, 0.26934507509975E+00001, -.43725156334090E-00013, 0.16543128910919E-00001, -.86765829192666E-00002, 0.16130115839150E-00004
0.30812138020001E-00002, 0.14143192709754E+00001, 0.26797174847100E+00001, 0.13087228178756E-00004, 0.13977834547829E+00001, 0.26883632009524E+00001, -.45312806408874E-00013, 0.16535816192497E-00001, -.86457162423632E-00002, 0.13087228224068E-00004
0.30834694490001E-00002, 0.14076768916829E+00001, 0.26425687669270E+00001, 0.12129324393269E-00004, 0.13911546091549E+00001, 0.26511826441761E+00001, -.44514380612640E-00013, 0.16522282527965E-00001, -.86138772491664E-00002, 0.12129324437783E-00004
0.30857250960001E-00002, 0.14075840144053E+00001, 0.25820889135361E+00001, 0.11112709189345E-00004, 0.13910733781578E+00001, 0.25906828304515E+00001, -.37865164673443E-00013, 0.16510636247574E-00001, -.85939169154476E-00002, 0.11112709227210E-00004
0.30879807430001E-00002, 0.13820168064709E+00001, 0.25247374059290E+00001, 0.95447459203088E-00005, 0.13655203483581E+00001, 0.25333262371360E+00001, -.37506883335508E-00013, 0.16496458112771E-00001, -.85888312069357E-00002, 0.95447459578157E-00005
0.30902363900001E-00002, 0.13631867439710E+00001, 0.24860966877887E+00001, 0.69888503920002E-00005, 0.13467233272631E+00001, 0.24946810445762E+00001, -.38284198890815E-00013, 0.16463416707897E-00001, -.85843567874582E-00002, 0.69888504302844E-00005
0.30924920370001E-00002, 0.13690756571259E+00001, 0.24742403410665E+00001, 0.45540292119952E-00005, 0.13526524324848E+00001, 0.24828023187827E+00001, -.41435554334258E-00013, 0.16423224641010E-00001, -.85619777161512E-00002, 0.45540292534308E-00005
0.30947476840001E-00002, 0.13900023180962E+00001, 0.24935586821083E+00001, 0.17984638164174E-00005, 0.13736052638560E+00001, 0.25020916293916E+00001, -.40986871961243E-00013, 0.16397054240125E-00001, -.85329472832121E-00002, 0.17984638574043E-00005
0.30970033310001E-00002, 0.14138307288960E+00001, 0.25287852736623E+00001, -.20033661725747E-00005, 0.13974236593368E+00001, 0.25373075863131E+00001, -.42285973285705E-00013, 0.16407069559203E-00001, -.85223126507585E-00002, -.20033661302887E-00005
0.30992589780001E-00002, 0.14301406534462E+00001, 0.25900980103602E+00001, -.54472548548518E-00005, 0.14137193634719E+00001, 0.25986221363642E+00001, -.40250281910690E-00013, 0.16421289974350E-00001, -.85241260040144E-00002, -.54472548146015E-00005
0.31015146250001E-00002, 0.14283451341168E+00001, 0.26268037177274E+00001, -.80151336019230E-00005, 0.14119252476128E+00001, 0.26353451718850E+00001, -.42051449111457E-00013, 0.16419886504044E-00001, -.85414541575502E-00002, -.80151335598716E-00005
0.31037702720001E-00002, 0.14406718218897E+00001, 0.26517251610571E+00001, -.88329605256291E-00005, 0.14242588743676E+00001, 0.26602809234892E+00001, -.42454200638031E-00013, 0.16412947522116E-00001, -.85557624321623E-00002, -.88329604831749E-00005
0.31060259190001E-00002, 0.14692769667484E+00001, 0.26343651885432E+00001, -.79155292856073E-00005, 0.14528784718564E+00001, 0.26429439777284E+00001, -.40351249335180E-00013, 0.16398494891931E-00001, -.85787891852049E-00002, -.79155292452560E-00005
0.31082815660001E-00002, 0.14859866923226E+00001, 0.25836474162686E+00001, -.87664016235062E-00005, 0.14695918628781E+00001, 0.25922510783157E+00001, -.37688802016633E-00013, 0.16394829444430E-00001, -.86036620471653E-00002, -.87664015858173E-00005
0.31105372130001E-00002, 0.14846233016967E+00001, 0.25607049228835E+00001, -.12666003277723E-00004, 0.14682293559349E+00001, 0.25693294343599E+00001, -.39179902009109E-00013, 0.16393945761867E-00001, -.86245114764207E-00002, -.12666003238543E-00004
0.31127928600001E-00002, 0.14649525647186E+00001, 0.25618717768951E+00001, -.17202664630919E-00004, 0.14485718891537E+00001, 0.25705154665761E+00001, -.42351073490148E-00013, 0.16380675564886E-00001, -.86436896809869E-00002, -.17202664588568E-00004
0.31150485070001E-00002, 0.14608455980048E+00001, 0.25658601574101E+00001, -.20218307892527E-00004, 0.14444680610769E+00001, 0.25745137472215E+00001, -.42133127383374E-00013, 0.16377536927811E-00001, -.86535898114339E-00002, -.20218307850394E-00004
0.31173041540001E-00002, 0.14676226422792E+00001, 0.26005497997717E+00001, -.24741728544602E-00004, 0.14512363387557E+00001, 0.26092119446572E+00001, -.47409417042734E-00013, 0.16386303523409E-00001, -.86621448855372E-00002, -.24741728497192E-00004
0.31195598010001E-00002, 0.14565393794626E+00001, 0.26486610160495E+00001, -.28079833511482E-00004, 0.14401408630895E+00001, 0.26573271568587E+00001, -.47554325932605E-00013, 0.16398516373034E-00001, -.86661408091749E-00002, -.28079833463928E-00004
0.31218154480001E-00002, 0.14210789652794E+00001, 0.26465274796027E+00001, -.29404635570058E-00004, 0.14046878726018E+00001, 0.26551920624555E+00001, -.45385890755043E-00013, 0.16391092677597E-00001, -.86645828528160E-00002, -.29404635524672E-00004
0.31240710950001E-00002, 0.13886960019812E+00001, 0.26211518571488E+00001, -.29245519366439E-00004, 0.13723318194051E+00001, 0.26297952873509E+00001, -.45135150214518E-00013, 0.16364182576105E-00001, -.86434302020455E-00002, -.29245519321304E-00004
0.31263267420001E-00002, 0.13793986070156E+00001, 0.25852254597280E+00001, -.28082317759628E-00004, 0.13630733299758E+00001, 0.25938472711632E+00001, -.46514138880739E-00013, 0.16325277039759E-00001, -.86218114352448E-00002, -.28082317713114E-00004
0.31285823890001E-00002, 0.13854765036985E+00001, 0.25587955626394E+00001, -.24866514550161E-00004, 0.13691860416532E+00001, 0.25674027877166E+00001, -.46804535049152E-00013, 0.16290462045261E-00001, -.86072250772034E-00002, -.24866514503356E-00004
0.31308380360001E-00002, 0.13992126769656E+00001, 0.25173989961328E+00001, -.23050966207325E-00004, 0.13829388616468E+00001, 0.25259916880901E+00001, -.43066982071984E-00013, 0.16273815318821E-00001, -.85926919572972E-00002, -.23050966164258E-00004
0.31330936830001E-00002, 0.14190459376095E+00001, 0.24979620294583E+00001, -.24613187853661E-00004, 0.14027686941114E+00001, 0.25065512654360E+00001, -.40070503502675E-00013, 0.16277243498079E-00001, -.85892359776406E-00002, -.24613187813590E-00004
0.31353493300001E-00002, 0.14241038427314E+00001, 0.25016707326308E+00001, -.25268098306862E-00004, 0.14078285717973E+00001, 0.25102498283407E+00001, -.35789921948273E-00013, 0.16275270934133E-00001, -.85790957098945E-00002, -.25268098271072E-00004
0.31376049770001E-00002, 0.14483410823697E+00001, 0.25369814977154E+00001, -.27134199627255E-00004, 0.14320923620867E+00001, 0.25455529785819E+00001, -.35046287833075E-00013, 0.16248720283012E-00001, -.85714808664728E-00002, -.27134199592209E-00004
0.31398606240001E-00002, 0.14578613986955E+00001, 0.25636395386214E+00001, -.28370541131389E-00004, 0.14416384668176E+00001, 0.25722212725523E+00001, -.37895247831493E-00013, 0.16222931877892E-00001, -.85817339308825E-00002, -.28370541093494E-00004
0.31421162710001E-00002, 0.14539019755869E+00001, 0.25854137326314E+00001, -.27377307009709E-00004, 0.14376857246665E+00001, 0.25940113714030E+00001, -.41152471375568E-00013, 0.16216250920484E-00001, -.85976387715614E-00002, -.27377306968557E-00004
0.31443719180001E-00002, 0.14618988578553E+00001, 0.26179819554574E+00001, -.25681990570098E-00004, 0.14456662435687E+00001, 0.26265961711119E+00001, -.38742374901285E-00013, 0.16232614286646E-00001, -.86142156544884E-00002, -.25681990531356E-00004
0.31466275650001E-00002, 0.14556199390715E+00001, 0.26480477205709E+00001, -.24051484616250E-00004, 0.14393647277962E+00001, 0.26566581235413E+00001, -.37229629819001E-00013, 0.16255211275360E-00001, -.86104029703823E-00002, -.24051484579021E-00004
0.31488832120001E-00002, 0.14464912283198E+00001, 0.26921867053829E+00001, -.23893987586805E-00004, 0.14302302673962E+00001, 0.27007987890008E+00001, -.38819856692888E-00013, 0.16260960923570E-00001, -.86120836179162E-00002, -.23893987547985E-00004
0.31511388590001E-00002, 0.14490950793813E+00001, 0.27075516912034E+00001, -.25771311095144E-00004, 0.14328439433871E+00001, 0.27161851744394E+00001, -.37371756056759E-00013, 0.16251135994222E-00001, -.86334832359797E-00002, -.25771311057772E-00004
0.31533945060001E-00002, 0.14417440049550E+00001, 0.26937780203982E+00001, -.29073885500196E-00004, 0.14254988218748E+00001, 0.27024458830348E+00001, -.42756218157213E-00013, 0.16245183080196E-00001, -.86678626366409E-00002, -.29073885457440E-00004
0.31556501530001E-00002, 0.14302359463794E+00001, 0.26464373490068E+00001, -.31838935911719E-00004, 0.14139789390235E+00001, 0.26551453605369E+00001, -.44465700058571E-00013, 0.16257007355836E-00001, -.87080115300832E-00002, -.31838935867253E-00004
0.31579058000001E-00002, 0.14181461732574E+00001, 0.25848999471211E+00001, -.32175237824613E-00004, 0.14018733766869E+00001, 0.25936368550868E+00001, -.48000966019124E-00013, 0.16272796570591E-00001, -.87369079657108E-00002, -.32175237776613E-00004
0.31601614470001E-00002, 0.14381267788353E+00001, 0.25446536204317E+00001, -.29992781681142E-00004, 0.14218430744189E+00001, 0.25533980441455E+00001, -.41875619929764E-00013, 0.16283704416458E-00001, -.87444237137927E-00002, -.29992781639266E-00004
0.31624170940001E-00002, 0.14725948912018E+00001, 0.25413066054082E+00001, -.26482632591075E-00004, 0.14562997486522E+00001, 0.25500643625241E+00001, -.39657169468948E-00013, 0.16295142549625E-00001, -.87577571158803E-00002, -.26482632551418E-00004
0.31646727410001E-00002, 0.14882157378844E+00001, 0.25417986902207E+00001, -.22711708726021E-00004, 0.14719116670406E+00001, 0.25505631148497E+00001, -.32733093943856E-00013, 0.16304070843788E-00001, -.87644246290185E-00002, -.22711708693288E-00004
0.31669283880001E-00002, 0.14946883732399E+00001, 0.25565440963671E+00001, -.19318961786823E-00004, 0.14784023825506E+00001, 0.25652966446415E+00001, -.36049256893579E-00013, 0.16285990689322E-00001, -.87525482743838E-00002, -.19318961750774E-00004
0.31691840350001E-00002, 0.14821612151202E+00001, 0.25669701503060E+00001, -.17070523363421E-00004, 0.14658911248049E+00001, 0.25757101551701E+00001, -.37969727400235E-00013, 0.16270090315329E-00001, -.87400048641190E-00002, -.17070523325451E-00004
0.31714396820001E-00002, 0.14559971953304E+00001, 0.25763518261946E+00001, -.13413351798031E-00004, 0.14397133094854E+00001, 0.25850800654997E+00001, -.37890416259548E-00013, 0.16283885845006E-00001, -.87282393051084E-00002, -.13413351760140E-00004
0.31736953290001E-00002, 0.14444435965207E+00001, 0.26120905106068E+00001, -.90431523026035E-00005, 0.14281471526160E+00001, 0.26208025258508E+00001, -.39874540337522E-00013, 0.16296443904721E-00001, -.87120152440044E-00002, -.90431522627289E-00005
0.31759509760001E-00002, 0.14537267346550E+00001, 0.26709177074491E+00001, -.64318442254161E-00005, 0.14374363646309E+00001, 0.26796149028308E+00001, -.44602697845258E-00013, 0.16290370024075E-00001, -.86971953817192E-00002, -.64318441808134E-00005
0.31782066230001E-00002, 0.14787861921701E+00001, 0.27128095816245E+00001, -.55481428877112E-00005, 0.14625088110437E+00001, 0.27215044042710E+00001, -.43545544138092E-00013, 0.16277381126444E-00001, -.86948226464917E-00002, -.55481428441656E-00005
0.31804622700001E-00002, 0.15130367758099E+00001, 0.27265905297651E+00001, -.70675202903903E-00005, 0.14967791921161E+00001, 0.27352881625859E+00001, -.42192545375686E-00013, 0.16257583693802E-00001, -.86976328207480E-00002, -.70675202481977E-00005
0.31827179170001E-00002, 0.15246020788668E+00001, 0.26816040509665E+00001, -.65596298138720E-00005, 0.15083362704107E+00001, 0.26903115001309E+00001, -.45015524987902E-00013, 0.16265808456047E-00001, -.87074491643608E-00002, -.65596297688564E-00005
0.31849735640001E-00002, 0.14978747317824E+00001, 0.26398343195455E+00001, -.26684967261740E-00005, 0.14815881997328E+00001, 0.26485451633670E+00001, -.43465101651951E-00013, 0.16286532049573E-00001, -.87108438214247E-00002, -.26684966827089E-00005
0.31872292110001E-00002, 0.14478162332706E+00001, 0.26255583990682E+00001, 0.11872046121603E-00006, 0.14315338993658E+00001, 0.26342564143643E+00001, -.44184975256147E-00013, 0.16282333904880E-00001, -.86980152961562E-00002, 0.11872050540101E-00006
0.31894848580001E-00002, 0.14058240265948E+00001, 0.26418837657805E+00001, 0.19197951008790E-00005, 0.13895577771524E+00001, 0.26505526694861E+00001, -.39392592064672E-00013, 0.16266249442370E-00001, -.86689037055889E-00002, 0.19197951402716E-00005
0.31917405050001E-00002, 0.13777318948257E+00001, 0.26863234785514E+00001, 0.18974212790111E-00005, 0.13614896905790E+00001, 0.26949738899682E+00001, -.38459273641213E-00013, 0.16242204246647E-00001, -.86504114167644E-00002, 0.18974213174703E-00005
0.31939961520001E-00002, 0.13521443272805E+00001, 0.27436755618824E+00001, -.17178330116862E-00006, 0.13359261418268E+00001, 0.27523377961476E+00001, -.31908517681897E-00013, 0.16218185453684E-00001, -.86622342651888E-00002, -.17178326926010E-00006
0.31962517990001E-00002, 0.13468016271026E+00001, 0.27880557189441E+00001, -.20037300888103E-00005, 0.13305852720589E+00001, 0.27967668069414E+00001, -.33756259409372E-00013, 0.16216355043720E-00001, -.87110879972724E-00002, -.20037300550541E-00005
0.31985074460001E-00002, 0.13661433086054E+00001, 0.27906461284024E+00001, -.22092679944405E-00005, 0.13499126893157E+00001, 0.27994069086767E+00001, -.35786174279827E-00013, 0.16230619289735E-00001, -.87607802743269E-00002, -.22092679586544E-00005
0.32007630930001E-00002, 0.13824600797571E+00001, 0.27476841906287E+00001, -.23751013844206E-00005, 0.13662075046996E+00001, 0.27564828553533E+00001, -.38085908374477E-00013, 0.16252575057506E-00001, -.87986647246150E-00002, -.23751013463347E-00005
0.32030187400001E-00002, 0.14004294788569E+00001, 0.27089051444719E+00001, -.36970314347235E-00005, 0.13841776138780E+00001, 0.27177279412944E+00001, -.42686459783464E-00013, 0.16251864978822E-00001, -.88227968224799E-00002, -.36970313920370E-00005
0.32052743870001E-00002, 0.14179611061088E+00001, 0.26747747844245E+00001, -.49922035797035E-00005, 0.14017118748169E+00001, 0.26835916018245E+00001, -.38829807290402E-00013, 0.16249231291854E-00001, -.88168173999852E-00002, -.49922035408737E-00005
0.32075300340001E-00002, 0.14411721870273E+00001, 0.26553813369936E+00001, -.61794147900532E-00005, 0.14249091504138E+00001, 0.26641618691960E+00001, -.42106423327204E-00013, 0.16263036613500E-00001, -.87805322023715E-00002, -.61794147479468E-00005
0.32097856810001E-00002, 0.14523033884427E+00001, 0.26509628283298E+00001, -.66961335063792E-00005, 0.14360277007395E+00001, 0.26596894845387E+00001, -.42900715348584E-00013, 0.16275687703186E-00001, -.87266562088957E-00002, -.66961334634785E-00005
0.32120413280001E-00002, 0.14475427874094E+00001, 0.26632840891391E+00001, -.52448828370565E-00005, 0.14312634224170E+00001, 0.26719705288320E+00001, -.36993252744504E-00013, 0.16279364992394E-00001, -.86864396928571E-00002, -.52448828000632E-00005
0.32142969750001E-00002, 0.14579547904978E+00001, 0.26783372955090E+00001, -.43962299357942E-00005, 0.14416653201225E+00001, 0.26869857114852E+00001, -.36229116282087E-00013, 0.16289470375303E-00001, -.86484159762316E-00002, -.43962298995650E-00005
0.32165526220001E-00002, 0.14800286786145E+00001, 0.26699031547430E+00001, -.71378235238500E-00005, 0.14637012966463E+00001, 0.26785263897136E+00001, -.39617411485303E-00013, 0.16327381968231E-00001, -.86232349705431E-00002, -.71378234842326E-00005
0.32188082690001E-00002, 0.14981645745390E+00001, 0.26647051500082E+00001, -.11309316230389E-00004, 0.14818005706896E+00001, 0.26733250939103E+00001, -.43065741362351E-00013, 0.16364003849398E-00001, -.86199439020993E-00002, -.11309316187324E-00004
0.32210639160001E-00002, 0.15306681456905E+00001, 0.27033387473158E+00001, -.14461161466245E-00004, 0.15142792041480E+00001, 0.27119616023617E+00001, -.42516052947685E-00013, 0.16388941542463E-00001, -.86228550459198E-00002, -.14461161423729E-00004
0.32233195630001E-00002, 0.15394136581236E+00001, 0.27723328973298E+00001, -.13709150060914E-00004, 0.15230048171790E+00001, 0.27809741329432E+00001, -.43248288745696E-00013, 0.16408840944562E-00001, -.86412356133832E-00002, -.13709150017666E-00004
0.32255752100001E-00002, 0.15204824689798E+00001, 0.28056355225138E+00001, -.98642938867647E-00005, 0.15040603171682E+00001, 0.28142785245711E+00001, -.45925471889604E-00013, 0.16422151811509E-00001, -.86430020572696E-00002, -.98642938408392E-00005
0.32278308570001E-00002, 0.14878548624648E+00001, 0.27822990611106E+00001, -.75353711155510E-00005, 0.14714103974329E+00001, 0.27909403106622E+00001, -.46799670227491E-00013, 0.16444465031936E-00001, -.86412495515149E-00002, -.75353710687513E-00005
0.32300865040001E-00002, 0.14597279611880E+00001, 0.27509620853610E+00001, -.63030547476748E-00005, 0.14432704860616E+00001, 0.27596194814295E+00001, -.48058746087026E-00013, 0.16457475126372E-00001, -.86573960684591E-00002, -.63030546996161E-00005
0.32323421510001E-00002, 0.14277101604101E+00001, 0.27218718243457E+00001, -.46498514833772E-00005, 0.14112565720151E+00001, 0.27305435979313E+00001, -.40476762551761E-00013, 0.16453588395005E-00001, -.86717735856264E-00002, -.46498514429005E-00005
0.32345977980001E-00002, 0.13839770286752E+00001, 0.27019363477785E+00001, -.53689369205386E-00005, 0.13675490636567E+00001, 0.27106124693148E+00001, -.38239278829781E-00013, 0.16427965018429E-00001, -.86761215362507E-00002, -.53689368822994E-00005
0.32368534450001E-00002, 0.13427681219429E+00001, 0.26794008149343E+00001, -.76699482087724E-00005, 0.13263794255538E+00001, 0.26880791765101E+00001, -.37046981110544E-00013, 0.16388696389099E-00001, -.86783615758538E-00002, -.76699481717255E-00005
0.32391090920001E-00002, 0.13231787028906E+00001, 0.26812385521370E+00001, -.10771432593399E-00004, 0.13068259864029E+00001, 0.26899247533526E+00001, -.39723197810950E-00013, 0.16352716487769E-00001, -.86862012156703E-00002, -.10771432553676E-00004
0.32413647390001E-00002, 0.13396370566544E+00001, 0.27362822661967E+00001, -.11144451642899E-00004, 0.13232977399084E+00001, 0.27449791463306E+00001, -.41042862910318E-00013, 0.16339316745914E-00001, -.86968801339144E-00002, -.11144451601856E-00004
0.32436203860001E-00002, 0.13663206557273E+00001, 0.28062725521536E+00001, -.11576461036521E-00004, 0.13499544653797E+00001, 0.28149825659409E+00001, -.42490365180230E-00013, 0.16366190347600E-00001, -.87100137873490E-00002, -.11576460994030E-00004
0.32458760330001E-00002, 0.13947888176390E+00001, 0.28551864706777E+00001, -.11826734951721E-00004, 0.13783633118191E+00001, 0.28639318390367E+00001, -.36939806981375E-00013, 0.16425505819843E-00001, -.87453683589549E-00002, -.11826734914782E-00004
0.32481316800001E-00002, 0.14162905951205E+00001, 0.28496974235798E+00001, -.11679745350243E-00004, 0.13997818936336E+00001, 0.28584815089871E+00001, -.40270472503603E-00013, 0.16508701486844E-00001, -.87840854072851E-00002, -.11679745309972E-00004
0.32503873270001E-00002, 0.14560425913430E+00001, 0.28039605484340E+00001, -.92708106431615E-00005, 0.14394517256781E+00001, 0.28127852117985E+00001, -.39700155246685E-00013, 0.16590865664902E-00001, -.88246633645491E-00002, -.92708106034613E-00005
0.32526429740001E-00002, 0.14807864250790E+00001, 0.27446978344387E+00001, -.39949895424653E-00005, 0.14641244280540E+00001, 0.27535647566309E+00001, -.38046799714192E-00013, 0.16661997024991E-00001, -.88669221921513E-00002, -.39949895044185E-00005
0.32548986210001E-00002, 0.14786430219902E+00001, 0.26864474995066E+00001, 0.20145210884369E-00005, 0.14619195410342E+00001, 0.26953440344509E+00001, -.43086870656695E-00013, 0.16723480955975E-00001, -.88965349442939E-00002, 0.20145211315238E-00005
0.32571542680001E-00002, 0.14773380732596E+00001, 0.26168580186726E+00001, 0.59380986997768E-00005, 0.14605385901269E+00001, 0.26257815526014E+00001, -.45377468408063E-00013, 0.16799483132708E-00001, -.89235339288512E-00002, 0.59380987451542E-00005
0.32594099150001E-00002, 0.14671768622710E+00001, 0.25496194101420E+00001, 0.69556456976747E-00005, 0.14502859445067E+00001, 0.25585792446600E+00001, -.39461650104813E-00013, 0.16890917764283E-00001, -.89598345180143E-00002, 0.69556457371363E-00005
0.32616655620001E-00002, 0.14285658715384E+00001, 0.25175741407187E+00001, 0.56267625935627E-00005, 0.14116009557183E+00001, 0.25265688511465E+00001, -.38288829414471E-00013, 0.16964915820135E-00001, -.89947104277392E-00002, 0.56267626318515E-00005
0.32639212090001E-00002, 0.14339137467855E+00001, 0.25776317840428E+00001, 0.59448265063413E-00005, 0.14168966923673E+00001, 0.25866565317027E+00001, -.40623945185707E-00013, 0.17017054418190E-00001, -.90247476599238E-00002, 0.59448265469653E-00005
0.32661768560001E-00002, 0.14345931440435E+00001, 0.26481499547610E+00001, 0.49768751272254E-00005, 0.14175352359509E+00001, 0.26572180241138E+00001, -.39687155234145E-00013, 0.17057908092562E-00001, -.90680693528527E-00002, 0.49768751669126E-00005
0.32684325030001E-00002, 0.14097025926237E+00001, 0.26840916610008E+00001, 0.28535561021799E-00005, 0.13926217270413E+00001, 0.26931798735796E+00001, -.36276368152132E-00013, 0.17080865582464E-00001, -.90882125788158E-00002, 0.28535561384563E-00005
0.32706881500001E-00002, 0.14178498410777E+00001, 0.27316623272824E+00001, 0.12158187507273E-00005, 0.14007739075185E+00001, 0.27407383228286E+00001, -.36717332765376E-00013, 0.17075933559242E-00001, -.90759955461365E-00002, 0.12158187874447E-00005
0.32729437970001E-00002, 0.14012971599471E+00001, 0.27802183362115E+00001, -.74795387867290E-00006, 0.13842357935551E+00001, 0.27892775564072E+00001, -.37479622692364E-00013, 0.17061366392004E-00001, -.90592201956677E-00002, -.74795384119327E-00006
0.32751994440001E-00002, 0.14015118214381E+00001, 0.28128147889934E+00001, -.52201732106498E-00006, 0.13844603615496E+00001, 0.28218447562680E+00001, -.40193384108032E-00013, 0.17051459888456E-00001, -.90299672746182E-00002, -.52201728087160E-00006
0.32774550910001E-00002, 0.14204659775608E+00001, 0.28513380122955E+00001, -.14428866026975E-00005, 0.14034004340026E+00001, 0.28603537648994E+00001, -.42903077958421E-00013, 0.17065543558213E-00001, -.90157526039558E-00002, -.14428865597944E-00005
0.32797107380001E-00002, 0.14240095638619E+00001, 0.28459686346108E+00001, -.32884333873423E-00005, 0.14069241699060E+00001, 0.28549792872631E+00001, -.41303472760236E-00013, 0.17085393955938E-00001, -.90106526523756E-00002, -.32884333460388E-00005
0.32819663850001E-00002, 0.14061646888409E+00001, 0.27711718885587E+00001, -.28617348142161E-00005, 0.13890576385079E+00001, 0.27801852498490E+00001, -.44012240196462E-00013, 0.17107050333029E-00001, -.90133612902609E-00002, -.28617347702038E-00005
0.32842220320001E-00002, 0.13720868391857E+00001, 0.26665201556019E+00001, -.27006332074403E-00005, 0.13549693664662E+00001, 0.26755544464900E+00001, -.42902677395334E-00013, 0.17117472719526E-00001, -.90342908881373E-00002, -.27006331645377E-00005
0.32864776790001E-00002, 0.13347079887486E+00001, 0.26044035432440E+00001, -.34285909220569E-00005, 0.13175875460859E+00001, 0.26134644937944E+00001, -.43908489844807E-00013, 0.17120442662778E-00001, -.90609505503789E-00002, -.34285908781484E-00005
0.32887333260001E-00002, 0.13172267648774E+00001, 0.25703332579424E+00001, -.27553757353533E-00005, 0.13001052191205E+00001, 0.25794186316622E+00001, -.48087561865149E-00013, 0.17121545756859E-00001, -.90853737197329E-00002, -.27553756872657E-00005
0.32909889730001E-00002, 0.13148211997021E+00001, 0.25416497792577E+00001, -.15394489583148E-00005, 0.12976932918840E+00001, 0.25507508454296E+00001, -.43858777700126E-00013, 0.17127907818118E-00001, -.91010661719438E-00002, -.15394489144560E-00005
0.32932446200001E-00002, 0.13470905304123E+00001, 0.25338591924826E+00001, -.19847376495653E-00005, 0.13299434579259E+00001, 0.25429658143667E+00001, -.42756151236145E-00013, 0.17147072486469E-00001, -.91066218841021E-00002, -.19847376068092E-00005
0.32955002670001E-00002, 0.13676855300964E+00001, 0.25396492986779E+00001, -.28912091944636E-00005, 0.13504979222032E+00001, 0.25487435839707E+00001, -.36405910803307E-00013, 0.17187607893192E-00001, -.90942852928500E-00002, -.28912091580577E-00005
0.32977559140001E-00002, 0.13792619216580E+00001, 0.25602012012992E+00001, -.33569350569137E-00006, 0.13620251630770E+00001, 0.25692779651286E+00001, -.39533446462938E-00013, 0.17236758580949E-00001, -.90767638294293E-00002, -.33569346615792E-00006
0.33000115610001E-00002, 0.13881720385431E+00001, 0.25901953082919E+00001, 0.15074978890402E-00005, 0.13708992221613E+00001, 0.25992487029553E+00001, -.44216090479474E-00013, 0.17272816381783E-00001, -.90533946634959E-00002, 0.15074979332563E-00005
0.33022672080001E-00002, 0.13850325414929E+00001, 0.26567431212746E+00001, 0.41706181766909E-00005, 0.13677409694050E+00001, 0.26657871714974E+00001, -.45042517109968E-00013, 0.17291572087904E-00001, -.90440502228084E-00002, 0.41706182217334E-00005
0.33045228550001E-00002, 0.13912782030671E+00001, 0.27308302972976E+00001, 0.68915274144253E-00005, 0.13739691140681E+00001, 0.27398696210063E+00001, -.36639472677227E-00013, 0.17309088999058E-00001, -.90393237086987E-00002, 0.68915274510647E-00005
0.33067785020001E-00002, 0.13992351607129E+00001, 0.27604619765641E+00001, 0.10811342822114E-00004, 0.13818856569543E+00001, 0.27694939563489E+00001, -.38523373436057E-00013, 0.17349503758587E-00001, -.90319797847972E-00002, 0.10811342860637E-00004
0.33090341490001E-00002, 0.14188946907089E+00001, 0.27562972116062E+00001, 0.14826010828801E-00004, 0.14015073843492E+00001, 0.27653172432433E+00001, -.40754363519274E-00013, 0.17387306359742E-00001, -.90200316371480E-00002, 0.14826010869556E-00004
0.33112897960001E-00002, 0.14318375096661E+00001, 0.27431641650614E+00001, 0.15150701576834E-00004, 0.14144268317435E+00001, 0.27521917016728E+00001, -.37907331259352E-00013, 0.17410677922583E-00001, -.90275366113959E-00002, 0.15150701614741E-00004
0.33135454430001E-00002, 0.14187305573100E+00001, 0.27243369389840E+00001, 0.12432799229218E-00004, 0.14012919833968E+00001, 0.27333844707621E+00001, -.36252871387129E-00013, 0.17438573913209E-00001, -.90475317781685E-00002, 0.12432799265471E-00004
0.33158010900001E-00002, 0.13904792190978E+00001, 0.26865393602977E+00001, 0.10511046179884E-00004, 0.13730050504458E+00001, 0.26956149258935E+00001, -.43555859057858E-00013, 0.17474168652050E-00001, -.90755655958269E-00002, 0.10511046223440E-00004
0.33180567370001E-00002, 0.13431925883835E+00001, 0.26453779896198E+00001, 0.10184846672544E-00004, 0.13256952793995E+00001, 0.26544936064949E+00001, -.41109605342749E-00013, 0.17497308984037E-00001, -.91156168750576E-00002, 0.10184846713654E-00004
0.33203123840001E-00002, 0.13170710884597E+00001, 0.26238361857964E+00001, 0.14375648181195E-00004, 0.12995641986958E+00001, 0.26329963532597E+00001, -.34764761829678E-00013, 0.17506889763860E-00001, -.91601674632955E-00002, 0.14375648215960E-00004
0.33225680310001E-00002, 0.13252327413120E+00001, 0.26382214609314E+00001, 0.18137591715267E-00004, 0.13077207133221E+00001, 0.26473987751493E+00001, -.39905105561578E-00013, 0.17512027989914E-00001, -.91773142178717E-00002, 0.18137591755172E-00004
0.33248236780001E-00002, 0.13511987474279E+00001, 0.26718640031437E+00001, 0.21152730494090E-00004, 0.13336756234915E+00001, 0.26810344539414E+00001, -.42274904085120E-00013, 0.17523123936409E-00001, -.91704507976740E-00002, 0.21152730536365E-00004
0.33270793250001E-00002, 0.13923320427276E+00001, 0.26730548752869E+00001, 0.25625593950514E-00004, 0.13747863798374E+00001, 0.26822243306724E+00001, -.47502657284518E-00013, 0.17545662890205E-00001, -.91694553854448E-00002, 0.25625593998016E-00004
0.33293349720001E-00002, 0.14339595397411E+00001, 0.26481248510459E+00001, 0.29913875591154E-00004, 0.14163901748883E+00001, 0.26572899801724E+00001, -.47949979369023E-00013, 0.17569364852724E-00001, -.91651291264426E-00002, 0.29913875639104E-00004
0.33315906190001E-00002, 0.14592590186928E+00001, 0.26367330690682E+00001, 0.30964053039657E-00004, 0.14416707542605E+00001, 0.26459054654140E+00001, -.45173157216851E-00013, 0.17588264432266E-00001, -.91723963458913E-00002, 0.30964053084830E-00004
0.33338462660001E-00002, 0.14713942111295E+00001, 0.26359086827670E+00001, 0.32506291027841E-00004, 0.14537793654307E+00001, 0.26450930350657E+00001, -.38213251923960E-00013, 0.17614845698803E-00001, -.91843522986639E-00002, 0.32506291066054E-00004
0.33361019130001E-00002, 0.14543751882811E+00001, 0.26302088924064E+00001, 0.35175968717367E-00004, 0.14367361898183E+00001, 0.26394006501893E+00001, -.39125033963224E-00013, 0.17638998462816E-00001, -.91917577828583E-00002, 0.35175968756492E-00004
0.33383575600001E-00002, 0.13928697475299E+00001, 0.26632499219558E+00001, 0.37032163906144E-00004, 0.13752330109709E+00001, 0.26724586225704E+00001, -.38303099519465E-00013, 0.17636736558943E-00001, -.92087006146439E-00002, 0.37032163944448E-00004
0.33406132070001E-00002, 0.13597606929829E+00001, 0.27496140602762E+00001, 0.37617692288524E-00004, 0.13421482543749E+00001, 0.27588239035889E+00001, -.36408727658251E-00013, 0.17612438607958E-00001, -.92098433127504E-00002, 0.37617692324933E-00004
0.33428688540001E-00002, 0.13495769949227E+00001, 0.28217074052612E+00001, 0.41538293330832E-00004, 0.13319774713937E+00001, 0.28309016538186E+00001, -.44175180498866E-00013, 0.17599523529010E-00001, -.91942485573309E-00002, 0.41538293375008E-00004
0.33451245010001E-00002, 0.13335529069119E+00001, 0.28146560962873E+00001, 0.46194921053869E-00004, 0.13159329315353E+00001, 0.28238403703032E+00001, -.41348044865680E-00013, 0.17619975376577E-00001, -.91842740158843E-00002, 0.46194921095217E-00004
0.33473801480001E-00002, 0.13355933914711E+00001, 0.27490857323958E+00001, 0.47558085173308E-00004, 0.13179337408749E+00001, 0.27582517564582E+00001, -.41258244524276E-00013, 0.17659650596201E-00001, -.91660240623783E-00002, 0.47558085214566E-00004
0.33496357950001E-00002, 0.13690465509978E+00001, 0.26732313716952E+00001, 0.47058028589232E-00004, 0.13513589494289E+00001, 0.26823878911617E+00001, -.37152645485090E-00013, 0.17687601568813E-00001, -.91565194664863E-00002, 0.47058028626384E-00004
0.33518914420001E-00002, 0.13817412605709E+00001, 0.26176768405292E+00001, 0.47098875474724E-00004, 0.13640466471411E+00001, 0.26268477305079E+00001, -.40576151899601E-00013, 0.17694613429830E-00001, -.91708899787200E-00002, 0.47098875515300E-00004
0.33541470890001E-00002, 0.13911713334781E+00001, 0.26216388060551E+00001, 0.45597199498187E-00004, 0.13734701821296E+00001, 0.26308303073984E+00001, -.41365082975970E-00013, 0.17701151348521E-00001, -.91915013433543E-00002, 0.45597199539552E-00004
0.33564027360001E-00002, 0.14065544376079E+00001, 0.26768222208466E+00001, 0.42556900549355E-00004, 0.13888629036184E+00001, 0.26860273703099E+00001, -.35921944669179E-00013, 0.17691533989526E-00001, -.92051494632408E-00002, 0.42556900585277E-00004
0.33586583830001E-00002, 0.13886701300500E+00001, 0.27121893104687E+00001, 0.38090084769166E-00004, 0.13709879998683E+00001, 0.27214012754390E+00001, -.36933575350424E-00013, 0.17682130181734E-00001, -.92119649702715E-00002, 0.38090084806100E-00004
0.33609140300001E-00002, 0.13617109385571E+00001, 0.27275976451028E+00001, 0.34265153557688E-00004, 0.13440303452952E+00001, 0.27368105632467E+00001, -.40845683768638E-00013, 0.17680593261838E-00001, -.92129181439144E-00002, 0.34265153598534E-00004
0.33631696770001E-00002, 0.13485908261989E+00001, 0.27485015050517E+00001, 0.33722705328941E-00004, 0.13309040381415E+00001, 0.27577195454927E+00001, -.43917541676958E-00013, 0.17686788057396E-00001, -.92180404409168E-00002, 0.33722705372858E-00004
0.33654253240001E-00002, 0.13523626060260E+00001, 0.27802762240557E+00001, 0.36904383027797E-00004, 0.13346631406606E+00001, 0.27895038821171E+00001, -.42038484901592E-00013, 0.17699465365391E-00001, -.92276580613423E-00002, 0.36904383069835E-00004
0.33676809710001E-00002, 0.13559880021638E+00001, 0.28149751386049E+00001, 0.41307334532568E-00004, 0.13382818034748E+00001, 0.28242019182919E+00001, -.47311374671348E-00013, 0.17706198689044E-00001, -.92267796869687E-00002, 0.41307334579879E-00004
0.33699366180001E-00002, 0.13591187317906E+00001, 0.28297284002754E+00001, 0.44575996353408E-00004, 0.13414205223376E+00001, 0.28389589638370E+00001, -.49323560980226E-00013, 0.17698209452929E-00001, -.92305635616511E-00002, 0.44575996402731E-00004
0.33721922650001E-00002, 0.13940967039354E+00001, 0.28353120886337E+00001, 0.49026832741788E-00004, 0.13764064841170E+00001, 0.28445635409429E+00001, -.44464631601473E-00013, 0.17690219818424E-00001, -.92514523091910E-00002, 0.49026832786252E-00004
0.33744479120001E-00002, 0.14151011903922E+00001, 0.28227718792454E+00001, 0.54338488393084E-00004, 0.13974244185494E+00001, 0.28320365098031E+00001, -.43722691403858E-00013, 0.17676771842824E-00001, -.92646305576791E-00002, 0.54338488436807E-00004
0.33767035590001E-00002, 0.14015151180376E+00001, 0.27682495399059E+00001, 0.58682145916520E-00004, 0.13838433363709E+00001, 0.27774997688589E+00001, -.40829743601737E-00013, 0.17671781666729E-00001, -.92502289530006E-00002, 0.58682145957350E-00004
0.33789592060001E-00002, 0.13791781097870E+00001, 0.26738665060987E+00001, 0.60063776273599E-00004, 0.13614963167935E+00001, 0.26830884086297E+00001, -.40214334630173E-00013, 0.17681792993424E-00001, -.92219025309794E-00002, 0.60063776313813E-00004
0.33812148530001E-00002, 0.13816277411186E+00001, 0.25947025921188E+00001, 0.59005129305340E-00004, 0.13639422419856E+00001, 0.26038877043293E+00001, -.42013044755660E-00013, 0.17685499132940E-00001, -.91851122105081E-00002, 0.59005129347353E-00004
0.33834705000001E-00002, 0.13838040748589E+00001, 0.25953490482927E+00001, 0.58327383214506E-00004, 0.13661443645787E+00001, 0.26044961107922E+00001, -.43443659430653E-00013, 0.17659710280189E-00001, -.91470624994711E-00002, 0.58327383257950E-00004
0.33857261470001E-00002, 0.13877440624097E+00001, 0.26291188814104E+00001, 0.57196527433906E-00004, 0.13700991509367E+00001, 0.26382340328586E+00001, -.44425720066797E-00013, 0.17644911473071E-00001, -.91151514481821E-00002, 0.57196527478332E-00004
0.33879817940001E-00002, 0.14048918935222E+00001, 0.26632345385785E+00001, 0.56274639059434E-00004, 0.13872425047008E+00001, 0.26723342453315E+00001, -.40572446938141E-00013, 0.17649388821433E-00001, -.90997067529492E-00002, 0.56274639100006E-00004
0.33902374410001E-00002, 0.14117405772797E+00001, 0.26795276221438E+00001, 0.55287117281549E-00004, 0.13940880043767E+00001, 0.26886341575407E+00001, -.40874062250610E-00013, 0.17652572903014E-00001, -.91065353969017E-00002, 0.55287117322423E-00004
0.33924930880001E-00002, 0.14035165389828E+00001, 0.26796466671627E+00001, 0.54660070785034E-00004, 0.13858491629159E+00001, 0.26887709480727E+00001, -.43783918051253E-00013, 0.17667376066910E-00001, -.91242809100199E-00002, 0.54660070828818E-00004
0.33947487350001E-00002, 0.13614579261293E+00001, 0.26715140487975E+00001, 0.53974379230524E-00004, 0.13437867067745E+00001, 0.26806695984506E+00001, -.44188051998780E-00013, 0.17671219354791E-00001, -.91555496530448E-00002, 0.53974379274712E-00004
0.33970043820001E-00002, 0.13230174982770E+00001, 0.26853744456689E+00001, 0.51593033703335E-00004, 0.13053591871252E+00001, 0.26945608008084E+00001, -.47361162247208E-00013, 0.17658311151879E-00001, -.91863551394811E-00002, 0.51593033750697E-00004
0.33992600290001E-00002, 0.13201587472695E+00001, 0.27253366834359E+00001, 0.48740583211320E-00004, 0.13025085039655E+00001, 0.27345508128140E+00001, -.43683469266009E-00013, 0.17650243303978E-00001, -.92141293780883E-00002, 0.48740583255003E-00004
0.34015156760001E-00002, 0.13362142021947E+00001, 0.27422902433257E+00001, 0.43914518141817E-00004, 0.13185571439060E+00001, 0.27515526455016E+00001, -.39451310531264E-00013, 0.17657058288668E-00001, -.92624021758750E-00002, 0.43914518181269E-00004
0.34037713230001E-00002, 0.13675360730322E+00001, 0.27912148146128E+00001, 0.38652068927014E-00004, 0.13498869725158E+00001, 0.28005229423432E+00001, -.38589512062144E-00013, 0.17649100516348E-00001, -.93081277304398E-00002, 0.38652068965603E-00004
0.34060269700001E-00002, 0.13970202483157E+00001, 0.28659945951202E+00001, 0.34493454352289E-00004, 0.13793971543932E+00001, 0.28753175564804E+00001, -.36513443629007E-00013, 0.17623093922449E-00001, -.93229613602185E-00002, 0.34493454388803E-00004
0.34082826170001E-00002, 0.14150453355564E+00001, 0.28642890864172E+00001, 0.33590080809653E-00004, 0.13974468798630E+00001, 0.28735950266668E+00001, -.35585806661770E-00013, 0.17598455693452E-00001, -.93059402496884E-00002, 0.33590080845238E-00004
0.34105382640001E-00002, 0.13939933017061E+00001, 0.27691696864122E+00001, 0.36282256053966E-00004, 0.13764197338805E+00001, 0.27784457421738E+00001, -.38449319279489E-00013, 0.17573567825625E-00001, -.92760557615833E-00002, 0.36282256092416E-00004
0.34127939110001E-00002, 0.13697619659742E+00001, 0.26365931969447E+00001, 0.38176790454131E-00004, 0.13522047811308E+00001, 0.26458356880420E+00001, -.37865810312095E-00013, 0.17557184843404E-00001, -.92424910973125E-00002, 0.38176790491997E-00004
0.34150495580001E-00002, 0.13648074874498E+00001, 0.25470401035696E+00001, 0.38502265310516E-00004, 0.13472542176959E+00001, 0.25562645809997E+00001, -.39048674437689E-00013, 0.17553269753899E-00001, -.92244774301734E-00002, 0.38502265349565E-00004
0.34173052050001E-00002, 0.13704089824647E+00001, 0.25135340980371E+00001, 0.34906123035960E-00004, 0.13528670329474E+00001, 0.25227509872252E+00001, -.42544199771060E-00013, 0.17541949517265E-00001, -.92168891881064E-00002, 0.34906123078504E-00004
0.34195608520001E-00002, 0.13853710982312E+00001, 0.25389242892280E+00001, 0.29554515355049E-00004, 0.13678269855565E+00001, 0.25481343956158E+00001, -.41817802485135E-00013, 0.17544112674698E-00001, -.92101063877944E-00002, 0.29554515396867E-00004
0.34218164990001E-00002, 0.13837393962156E+00001, 0.25657468246748E+00001, 0.25272522322029E-00004, 0.13661897180635E+00001, 0.25749544789070E+00001, -.43398955306574E-00013, 0.17549678152086E-00001, -.92076542321665E-00002, 0.25272522365428E-00004
0.34240721460001E-00002, 0.13868041239548E+00001, 0.26103125734081E+00001, 0.19956802004407E-00004, 0.13692448977018E+00001, 0.26194964140713E+00001, -.47876941156864E-00013, 0.17559226253050E-00001, -.91838406632106E-00002, 0.19956802052283E-00004
0.34263277930001E-00002, 0.14208218796034E+00001, 0.26818745228349E+00001, 0.16621585776151E-00004, 0.14032447011284E+00001, 0.26910017503788E+00001, -.46404852160103E-00013, 0.17577178474954E-00001, -.91272275439387E-00002, 0.16621585822555E-00004
0.34285834400001E-00002, 0.14436461616811E+00001, 0.27387152839569E+00001, 0.14570417364405E-00004, 0.14260516604146E+00001, 0.27477897731656E+00001, -.45478546491935E-00013, 0.17594501266496E-00001, -.90744892087266E-00002, 0.14570417409883E-00004
0.34308390870001E-00002, 0.14277473382579E+00001, 0.27400141521519E+00001, 0.13644899611947E-00004, 0.14101456436966E+00001, 0.27490829418198E+00001, -.47999662057666E-00013, 0.17601694561312E-00001, -.90687896678935E-00002, 0.13644899659947E-00004
0.34330947340001E-00002, 0.13916127879360E+00001, 0.27155353742101E+00001, 0.13545443053641E-00004, 0.13740153926910E+00001, 0.27246244559955E+00001, -.44224771389540E-00013, 0.17597395245030E-00001, -.90890817853496E-00002, 0.13545443097866E-00004
0.34353503810001E-00002, 0.13660882419209E+00001, 0.26966375749733E+00001, 0.16161477871135E-00004, 0.13485228584944E+00001, 0.27057485028209E+00001, -.41935622157666E-00013, 0.17565383426583E-00001, -.91109278476035E-00002, 0.16161477913070E-00004
0.34376060280001E-00002, 0.13526821417710E+00001, 0.26821173311444E+00001, 0.16803188321905E-00004, 0.13351545892762E+00001, 0.26912486288335E+00001, -.39243577010976E-00013, 0.17527552494777E-00001, -.91312976891221E-00002, 0.16803188361149E-00004
0.34398616750001E-00002, 0.13385867650800E+00001, 0.26703203520121E+00001, 0.13149434572952E-00004, 0.13210949216588E+00001, 0.26794842142032E+00001, -.41062224824506E-00013, 0.17491843421216E-00001, -.91638621911387E-00002, 0.13149434614014E-00004
0.34421173220001E-00002, 0.13258696886634E+00001, 0.26331762400740E+00001, 0.43712944746497E-00005, 0.13084141233759E+00001, 0.26423627255032E+00001, -.37836288724266E-00013, 0.17455565287576E-00001, -.91864854292177E-00002, 0.43712945124860E-00005
0.34443729690001E-00002, 0.13288205492445E+00001, 0.26188261320958E+00001, -.64744717863295E-00005, 0.13113820929680E+00001, 0.26280202984141E+00001, -.40488316934668E-00013, 0.17438456276578E-00001, -.91941663182857E-00002, -.64744717458412E-00005
0.34466286160001E-00002, 0.13203796813495E+00001, 0.25996484457770E+00001, -.14164811330149E-00004, 0.13029303194726E+00001, 0.26088533447254E+00001, -.37038640985639E-00013, 0.17449361876878E-00001, -.92048989484462E-00002, -.14164811293110E-00004
0.34488842630001E-00002, 0.13397782083957E+00001, 0.25298524895144E+00001, -.17073235392022E-00004, 0.13222870536396E+00001, 0.25390674028115E+00001, -.39607813049295E-00013, 0.17491154756082E-00001, -.92149132971431E-00002, -.17073235352414E-00004
0.34511399100001E-00002, 0.13687595019011E+00001, 0.24915378105367E+00001, -.16962686687290E-00004, 0.13512421522218E+00001, 0.25007503791743E+00001, -.40243293416520E-00013, 0.17517349679342E-00001, -.92125686375636E-00002, -.16962686647047E-00004
0.34533955570001E-00002, 0.13753393221253E+00001, 0.24929111017623E+00001, -.14693525657070E-00004, 0.13577951721445E+00001, 0.25021025500123E+00001, -.40099103414712E-00013, 0.17544149980860E-00001, -.91914482499232E-00002, -.14693525616971E-00004
0.34556512040001E-00002, 0.14126173178631E+00001, 0.25455232942317E+00001, -.11533915970728E-00004, 0.13950425163886E+00001, 0.25546879043345E+00001, -.41395333888466E-00013, 0.17574801474495E-00001, -.91646101027999E-00002, -.11533915929332E-00004
0.34579068510001E-00002, 0.14314151955775E+00001, 0.25922660793983E+00001, -.88009573840628E-00005, 0.14138329104818E+00001, 0.26014235557099E+00001, -.43879764873927E-00013, 0.17582285095631E-00001, -.91574763116479E-00002, -.88009573401831E-00005
0.34601624980001E-00002, 0.14122640991701E+00001, 0.26149978777150E+00001, -.56875460313950E-00005, 0.13946816700465E+00001, 0.26241571737785E+00001, -.38389369868312E-00013, 0.17582429123588E-00001, -.91592960634671E-00002, -.56875459930056E-00005
0.34624181450001E-00002, 0.14102717768101E+00001, 0.26611029841718E+00001, -.11987638630423E-00006, 0.13927080084160E+00001, 0.26702662441051E+00001, -.32366243092888E-00013, 0.17563768394077E-00001, -.91632599333518E-00002, -.11987635393799E-00006
0.34646737920001E-00002, 0.13919918961657E+00001, 0.27137943886381E+00001, 0.59814399726489E-00005, 0.13744794393626E+00001, 0.27229538365604E+00001, -.36970322381393E-00013, 0.17512456803074E-00001, -.91594479223585E-00002, 0.59814400096192E-00005
0.34669294390001E-00002, 0.13719637062766E+00001, 0.27162811195865E+00001, 0.75068435979161E-00005, 0.13544963014878E+00001, 0.27254414356325E+00001, -.43816147790167E-00013, 0.17467404788745E-00001, -.91603160459266E-00002, 0.75068436417322E-00005
0.34691850860001E-00002, 0.13766569944629E+00001, 0.27249813821282E+00001, 0.67286051707796E-00005, 0.13592166610390E+00001, 0.27341650934800E+00001, -.41535567962544E-00013, 0.17440333423944E-00001, -.91837113517962E-00002, 0.67286052123151E-00005
0.34714407330001E-00002, 0.13731867504573E+00001, 0.27058969790880E+00001, 0.54259410867242E-00005, 0.13557582618901E+00001, 0.27150966292326E+00001, -.43464508461573E-00013, 0.17428488567278E-00001, -.91996501446669E-00002, 0.54259411301887E-00005
0.34736963800001E-00002, 0.13506195455450E+00001, 0.26791612377651E+00001, 0.53799560819492E-00005, 0.13331911530028E+00001, 0.26883722777724E+00001, -.41472216957470E-00013, 0.17428392542188E-00001, -.92110400072570E-00002, 0.53799561234215E-00005
0.34759520270001E-00002, 0.13540411954643E+00001, 0.26507539217102E+00001, 0.43964111898116E-00005, 0.13366227063587E+00001, 0.26599610882478E+00001, -.38544941878805E-00013, 0.17418489105615E-00001, -.92071665375077E-00002, 0.43964112283566E-00005
0.34782076740001E-00002, 0.13627952120970E+00001, 0.26359882186577E+00001, 0.25499230536769E-00005, 0.13454030156760E+00001, 0.26452007282708E+00001, -.44065870550079E-00013, 0.17392196420970E-00001, -.92125096130352E-00002, 0.25499230977428E-00005
0.34804633210001E-00002, 0.13680436909648E+00001, 0.26163436512421E+00001, 0.16882346532268E-00005, 0.13506830998197E+00001, 0.26255750323349E+00001, -.45182541599958E-00013, 0.17360591145101E-00001, -.92313810927787E-00002, 0.16882346984093E-00005
0.34827189680001E-00002, 0.13702658027887E+00001, 0.25667470372100E+00001, 0.21119821365760E-00005, 0.13529251657941E+00001, 0.25759827411394E+00001, -.43750033001760E-00013, 0.17340636994622E-00001, -.92357039293777E-00002, 0.21119821803260E-00005
0.34849746150001E-00002, 0.13516295070534E+00001, 0.25310908740698E+00001, 0.40868980270384E-00005, 0.13343011532251E+00001, 0.25403321804682E+00001, -.41396230033634E-00013, 0.17328353828300E-00001, -.92413063983584E-00002, 0.40868980684346E-00005
0.34872302620001E-00002, 0.13572541387038E+00001, 0.25406478883106E+00001, 0.52135934219138E-00005, 0.13399454840976E+00001, 0.25498982504257E+00001, -.42010448454693E-00013, 0.17308654606166E-00001, -.92503621151057E-00002, 0.52135934639243E-00005
0.34894859090001E-00002, 0.13789469109930E+00001, 0.25603400851708E+00001, 0.38978024063908E-00005, 0.13616428058442E+00001, 0.25695947630729E+00001, -.45569893249086E-00013, 0.17304105148743E-00001, -.92546779021316E-00002, 0.38978024519607E-00005
0.34917415560001E-00002, 0.14043202656542E+00001, 0.25738273635613E+00001, 0.35207497895017E-00005, 0.13870015676824E+00001, 0.25830797945774E+00001, -.41469382302464E-00013, 0.17318697971886E-00001, -.92524310161595E-00002, 0.35207498309711E-00005
0.34939972030001E-00002, 0.14399650873524E+00001, 0.25674598412534E+00001, 0.17538326848452E-00005, 0.14226139890661E+00001, 0.25767058468993E+00001, -.39321928706416E-00013, 0.17351098286302E-00001, -.92460056458870E-00002, 0.17538327241672E-00005
0.34962528500001E-00002, 0.14823014294535E+00001, 0.25454110704840E+00001, -.35626146257545E-00005, 0.14649036878703E+00001, 0.25546599573744E+00001, -.36771573383078E-00013, 0.17397741583200E-00001, -.92488868903993E-00002, -.35626145889830E-00005
0.34985084970001E-00002, 0.15190705951186E+00001, 0.25734756379748E+00001, -.92145940147938E-00005, 0.15016133535621E+00001, 0.25827275395335E+00001, -.35037244151599E-00013, 0.17457241556596E-00001, -.92519015587293E-00002, -.92145939797565E-00005
0.35007641440001E-00002, 0.15332344731008E+00001, 0.26585826439980E+00001, -.14592266385006E-00004, 0.15157357017192E+00001, 0.26678447234849E+00001, -.38737513838011E-00013, 0.17498771381585E-00001, -.92620794868409E-00002, -.14592266346269E-00004
0.35030197910001E-00002, 0.15204446369408E+00001, 0.27136123115327E+00001, -.19629452708030E-00004, 0.15029038518685E+00001, 0.27228934941416E+00001, -.39955688055150E-00013, 0.17540785072287E-00001, -.92811826089152E-00002, -.19629452668074E-00004
0.35052754380001E-00002, 0.14797781248959E+00001, 0.27334541237600E+00001, -.24630496123843E-00004, 0.14622138192639E+00001, 0.27427506930708E+00001, -.42407966998579E-00013, 0.17564305632033E-00001, -.92965693108113E-00002, -.24630496081435E-00004
0.35075310850001E-00002, 0.14358600887462E+00001, 0.27278498953305E+00001, -.31799570379246E-00004, 0.14183013259590E+00001, 0.27371430757895E+00001, -.40969476716358E-00013, 0.17558762787212E-00001, -.92931804589718E-00002, -.31799570338277E-00004
0.35097867320001E-00002, 0.13873467634963E+00001, 0.27204400232878E+00001, -.37454252423320E-00004, 0.13698208263713E+00001, 0.27297253841678E+00001, -.43098805812904E-00013, 0.17525937125051E-00001, -.92853608800257E-00002, -.37454252380221E-00004
0.35120423790001E-00002, 0.13358409674125E+00001, 0.27034817297009E+00001, -.38382685125239E-00004, 0.13183764149092E+00001, 0.27127496454376E+00001, -.41182710539706E-00013, 0.17464552503274E-00001, -.92679157367315E-00002, -.38382685084056E-00004
0.35142980260001E-00002, 0.13003815383799E+00001, 0.26653805018174E+00001, -.35323563223859E-00004, 0.12829676981624E+00001, 0.26746288347803E+00001, -.46656574214345E-00013, 0.17413840217554E-00001, -.92483329628766E-00002, -.35323563177203E-00004
0.35165536730001E-00002, 0.12936106870678E+00001, 0.26384926063252E+00001, -.32236598237296E-00004, 0.12762216579685E+00001, 0.26477485545650E+00001, -.41447557400482E-00013, 0.17389029099302E-00001, -.92559482397809E-00002, -.32236598195848E-00004
0.35188093200001E-00002, 0.13202232037433E+00001, 0.26494879734938E+00001, -.26805312107072E-00004, 0.13028424774000E+00001, 0.26587926166268E+00001, -.38035518460324E-00013, 0.17380726343330E-00001, -.93046431330157E-00002, -.26805312069036E-00004
0.35210649670001E-00002, 0.13703434724810E+00001, 0.26561093757853E+00001, -.21126758885891E-00004, 0.13529647944016E+00001, 0.26654967066092E+00001, -.43742745141506E-00013, 0.17378678079406E-00001, -.93873308238333E-00002, -.21126758842149E-00004
0.35233206140001E-00002, 0.14524191473916E+00001, 0.26345903938418E+00001, -.17990059120416E-00004, 0.14350220967808E+00001, 0.26440591301623E+00001, -.38819598061063E-00013, 0.17397050610813E-00001, -.94687363204838E-00002, -.17990059081597E-00004
0.35255762610001E-00002, 0.15116296465079E+00001, 0.26315946619823E+00001, -.19356388065280E-00004, 0.14941980681586E+00001, 0.26411168175127E+00001, -.38630347027375E-00013, 0.17431578349369E-00001, -.95221555304746E-00002, -.19356388026650E-00004
0.35278319080001E-00002, 0.15280287981982E+00001, 0.26360674441837E+00001, -.22134284737742E-00004, 0.15105376490737E+00001, 0.26456234524670E+00001, -.41349101099162E-00013, 0.17491149124504E-00001, -.95560082832398E-00002, -.22134284696393E-00004
0.35300875550001E-00002, 0.15278624809858E+00001, 0.26344360040737E+00001, -.23490216569084E-00004, 0.15103146934407E+00001, 0.26439819490917E+00001, -.39213516333746E-00013, 0.17547787545100E-00001, -.95459450179867E-00002, -.23490216529870E-00004
0.35323432020001E-00002, 0.15076427785979E+00001, 0.26295315759629E+00001, -.22931760635483E-00004, 0.14900701294603E+00001, 0.26390282929395E+00001, -.36119783437805E-00013, 0.17572649137586E-00001, -.94967169766372E-00002, -.22931760599363E-00004
0.35345988490001E-00002, 0.14923245468544E+00001, 0.26072828049444E+00001, -.22369749113114E-00004, 0.14747425365938E+00001, 0.26167470427938E+00001, -.35098816924813E-00013, 0.17582010260645E-00001, -.94642378493506E-00002, -.22369749078015E-00004
0.35368544960001E-00002, 0.14696658859081E+00001, 0.25601760607278E+00001, -.22200262441208E-00004, 0.14520985825505E+00001, 0.25696481474078E+00001, -.34682101663922E-00013, 0.17567303357544E-00001, -.94720866800644E-00002, -.22200262406526E-00004
0.35391101430001E-00002, 0.14478981023736E+00001, 0.25010899596832E+00001, -.23748855555949E-00004, 0.14303610640858E+00001, 0.25105750874304E+00001, -.39280862496591E-00013, 0.17537038287810E-00001, -.94851277471930E-00002, -.23748855516668E-00004
0.35413657900001E-00002, 0.14435702775155E+00001, 0.24640467476494E+00001, -.25394881512462E-00004, 0.14260623141423E+00001, 0.24735358099110E+00001, -.41834873582380E-00013, 0.17507963373218E-00001, -.94890622616212E-00002, -.25394881470627E-00004
0.35436214370001E-00002, 0.14429881508670E+00001, 0.24453575986279E+00001, -.25903277406667E-00004, 0.14254927316368E+00001, 0.24548542898129E+00001, -.45914208600441E-00013, 0.17495419230189E-00001, -.94966911849550E-00002, -.25903277360753E-00004
0.35458770840001E-00002, 0.14557244357518E+00001, 0.24735921223104E+00001, -.25585130170027E-00004, 0.14382259438295E+00001, 0.24830988257349E+00001, -.42519790938969E-00013, 0.17498491922376E-00001, -.95067034244670E-00002, -.25585130127507E-00004
0.35481327310001E-00002, 0.14856321258448E+00001, 0.25575854506777E+00001, -.28489580008084E-00004, 0.14681155212769E+00001, 0.25670965033402E+00001, -.46040297870423E-00013, 0.17516604567862E-00001, -.95110526625955E-00002, -.28489579962044E-00004
0.35503883780001E-00002, 0.15129129544022E+00001, 0.26549318039982E+00001, -.31745306505988E-00004, 0.14953588232652E+00001, 0.26644552690442E+00001, -.43676301944710E-00013, 0.17554131137069E-00001, -.95234650459934E-00002, -.31745306462312E-00004
0.35526440250001E-00002, 0.15063839407981E+00001, 0.27004123074212E+00001, -.32342638376464E-00004, 0.14887995692594E+00001, 0.27099563887481E+00001, -.41920492155280E-00013, 0.17584371538780E-00001, -.95440813269376E-00002, -.32342638334544E-00004
0.35548996720001E-00002, 0.14732725599450E+00001, 0.26853534315284E+00001, -.32972875959100E-00004, 0.14556704283144E+00001, 0.26949141265411E+00001, -.42522637564393E-00013, 0.17602131630617E-00001, -.95606950126783E-00002, -.32972875916578E-00004
0.35571553190001E-00002, 0.14400932795980E+00001, 0.26518855133323E+00001, -.33195103429251E-00004, 0.14224906240505E+00001, 0.26614619138359E+00001, -.42993736101131E-00013, 0.17602655547434E-00001, -.95764005036294E-00002, -.33195103386257E-00004
0.35594109660001E-00002, 0.14188565784485E+00001, 0.26193668542167E+00001, -.34237031313628E-00004, 0.14012768287759E+00001, 0.26289609225611E+00001, -.39022513507445E-00013, 0.17579749672667E-00001, -.95940683443380E-00002, -.34237031274605E-00004
0.35616666130001E-00002, 0.13980456407098E+00001, 0.26015604991232E+00001, -.35800756121993E-00004, 0.13804950479014E+00001, 0.26111675869682E+00001, -.40095370609996E-00013, 0.17550592808481E-00001, -.96070878450325E-00002, -.35800756081898E-00004
0.35639222600001E-00002, 0.13940474497952E+00001, 0.25594545696998E+00001, -.39686139417500E-00004, 0.13765141260569E+00001, 0.25690455818264E+00001, -.43563440204358E-00013, 0.17533323738295E-00001, -.95910121265897E-00002, -.39686139373936E-00004
0.35661779070001E-00002, 0.14198795978490E+00001, 0.25584748021880E+00001, -.42998156603501E-00004, 0.14023475668758E+00001, 0.25680359597868E+00001, -.46440406507335E-00013, 0.17532030973216E-00001, -.95611575987439E-00002, -.42998156557061E-00004
0.35684335540001E-00002, 0.14767003719971E+00001, 0.26116753446411E+00001, -.42749170241132E-00004, 0.14591567542324E+00001, 0.26212169250608E+00001, -.45418349058638E-00013, 0.17543617764716E-00001, -.95415804197544E-00002, -.42749170195714E-00004
0.35706892010001E-00002, 0.15044961384982E+00001, 0.26717243246506E+00001, -.38872855892603E-00004, 0.14869437418392E+00001, 0.26812435925439E+00001, -.40500274383146E-00013, 0.17552396659076E-00001, -.95192678932928E-00002, -.38872855852102E-00004
0.35729448480001E-00002, 0.14863207887908E+00001, 0.26752628976836E+00001, -.36188097494609E-00004, 0.14687676755768E+00001, 0.26847485762739E+00001, -.40129617424345E-00013, 0.17553113214043E-00001, -.94856785902934E-00002, -.36188097454479E-00004
0.35752004950001E-00002, 0.14456043883410E+00001, 0.26268360770018E+00001, -.34995808036288E-00004, 0.14280594657783E+00001, 0.26362892914968E+00001, -.40061266609307E-00013, 0.17544922562783E-00001, -.94532144949435E-00002, -.34995807996227E-00004
0.35774561420001E-00002, 0.14218199545888E+00001, 0.25868027328181E+00001, -.36382985287835E-00004, 0.14042847972029E+00001, 0.25962349276586E+00001, -.38522902084063E-00013, 0.17535157385943E-00001, -.94321948404992E-00002, -.36382985249313E-00004
0.35797117890001E-00002, 0.13930898382775E+00001, 0.25599115262286E+00001, -.40369624288938E-00004, 0.13755599410364E+00001, 0.25693435095731E+00001, -.41199410677005E-00013, 0.17529897241120E-00001, -.94319833444744E-00002, -.40369624247739E-00004
0.35819674360001E-00002, 0.13677838736773E+00001, 0.25411956596409E+00001, -.44748266540016E-00004, 0.13502543012067E+00001, 0.25506323752432E+00001, -.38773304378781E-00013, 0.17529572470600E-00001, -.94367156023535E-00002, -.44748266501242E-00004
0.35842230830001E-00002, 0.13902219149222E+00001, 0.25320021303249E+00001, -.46071086375394E-00004, 0.13726660914224E+00001, 0.25414361043959E+00001, -.37015200373338E-00013, 0.17555823499813E-00001, -.94339740709706E-00002, -.46071086338379E-00004
0.35864787300001E-00002, 0.14031955910446E+00001, 0.25517786407342E+00001, -.45206520371243E-00004, 0.13856010993795E+00001, 0.25612318462375E+00001, -.37445726856520E-00013, 0.17594491665072E-00001, -.94532055033453E-00002, -.45206520333797E-00004
0.35887343770001E-00002, 0.13977571839036E+00001, 0.25591081518000E+00001, -.48048726492713E-00004, 0.13801136492420E+00001, 0.25686037105778E+00001, -.37685657801452E-00013, 0.17643534661604E-00001, -.94955587777991E-00002, -.48048726455027E-00004
0.35909900240001E-00002, 0.14102033433184E+00001, 0.25831089980362E+00001, -.52380852921778E-00004, 0.13925390921178E+00001, 0.25926310066446E+00001, -.37150478546779E-00013, 0.17664251200525E-00001, -.95220086084384E-00002, -.52380852884627E-00004
0.35932456710001E-00002, 0.14230376530024E+00001, 0.26402479873584E+00001, -.55191227144184E-00004, 0.14053641734348E+00001, 0.26497540550005E+00001, -.37680219884494E-00013, 0.17673479567613E-00001, -.95060676421084E-00002, -.55191227106504E-00004
0.35955013180001E-00002, 0.14509819520981E+00001, 0.26965872558007E+00001, -.56796654710621E-00004, 0.14332823445937E+00001, 0.27060441944814E+00001, -.40215058120306E-00013, 0.17699607504441E-00001, -.94569386807019E-00002, -.56796654670406E-00004
0.35977569650001E-00002, 0.14607009926273E+00001, 0.26946584421123E+00001, -.57401673340476E-00004, 0.14429838844933E+00001, 0.27040768541926E+00001, -.41107125239017E-00013, 0.17717108133926E-00001, -.94184120802746E-00002, -.57401673299369E-00004
0.36000126120001E-00002, 0.14636041414904E+00001, 0.26583297276539E+00001, -.58116616944395E-00004, 0.14458732611853E+00001, 0.26677276047404E+00001, -.42296198835412E-00013, 0.17730880305123E-00001, -.93978770865055E-00002, -.58116616902098E-00004
0.36022682590001E-00002, 0.14709674346906E+00001, 0.26142464167437E+00001, -.59320190821028E-00004, 0.14532308733233E+00001, 0.26236196399377E+00001, -.45559347717370E-00013, 0.17736561367201E-00001, -.93732231940270E-00002, -.59320190775468E-00004
0.36045239060001E-00002, 0.14415232212016E+00001, 0.25580969678474E+00001, -.62883944654080E-00004, 0.14237833100394E+00001, 0.25674633094069E+00001, -.48800377318070E-00013, 0.17739911162224E-00001, -.93663415595135E-00002, -.62883944605280E-00004
0.36067795530001E-00002, 0.13883501323781E+00001, 0.25135747221754E+00001, -.66041450728192E-00004, 0.13706081980698E+00001, 0.25229609249490E+00001, -.48676077787203E-00013, 0.17741934308268E-00001, -.93862027735885E-00002, -.66041450679516E-00004
0.36090352000001E-00002, 0.13542377636449E+00001, 0.25035591597143E+00001, -.68193355908467E-00004, 0.13365143449347E+00001, 0.25129785471191E+00001, -.45278714715469E-00013, 0.17723418710192E-00001, -.94193874047728E-00002, -.68193355863189E-00004
0.36112908470001E-00002, 0.13586046920524E+00001, 0.25112846527371E+00001, -.71428084369168E-00004, 0.13408876404332E+00001, 0.25207166272962E+00001, -.39373278387615E-00013, 0.17717051619208E-00001, -.94319745591077E-00002, -.71428084329795E-00004
0.36135464940001E-00002, 0.13801534039664E+00001, 0.25164996749165E+00001, -.76269887586723E-00004, 0.13624329817506E+00001, 0.25259325949945E+00001, -.40243634924422E-00013, 0.17720422215859E-00001, -.94329200780126E-00002, -.76269887546479E-00004
0.36158021410001E-00002, 0.14005931877240E+00001, 0.25355550648306E+00001, -.81292848935249E-00004, 0.13828534405297E+00001, 0.25449747836521E+00001, -.41110933708195E-00013, 0.17739747194260E-00001, -.94197188215185E-00002, -.81292848894138E-00004
0.36180577880001E-00002, 0.14379161820189E+00001, 0.25815027779115E+00001, -.85993929783320E-00004, 0.14201481468432E+00001, 0.25908901912722E+00001, -.43530537734422E-00013, 0.17768035175692E-00001, -.93874133606972E-00002, -.85993929739789E-00004
0.36203134350001E-00002, 0.14580130964029E+00001, 0.26078317979766E+00001, -.90340804645631E-00004, 0.14402090422220E+00001, 0.26171914530386E+00001, -.42605839937615E-00013, 0.17804054180906E-00001, -.93596550620109E-00002, -.90340804603025E-00004
0.36225690820001E-00002, 0.14613038848493E+00001, 0.26229152259292E+00001, -.94541096636145E-00004, 0.14434693062100E+00001, 0.26322521598407E+00001, -.40448226296878E-00013, 0.17834578639298E-00001, -.93369339115304E-00002, -.94541096595697E-00004
0.36248247290001E-00002, 0.14485389360385E+00001, 0.26462606545133E+00001, -.97126334554828E-00004, 0.14306984441333E+00001, 0.26555806081207E+00001, -.39554033457739E-00013, 0.17840491905224E-00001, -.93199536073601E-00002, -.97126334515274E-00004
0.36270803760001E-00002, 0.14415279934172E+00001, 0.26600912226499E+00001, -.96737471552931E-00004, 0.14236871154034E+00001, 0.26694178910576E+00001, -.34965458215091E-00013, 0.17840878013802E-00001, -.93266684076894E-00002, -.96737471517966E-00004
0.36293360230001E-00002, 0.14586275057145E+00001, 0.26534756626642E+00001, -.92495462172086E-00004, 0.14407505233407E+00001, 0.26627906467174E+00001, -.37761795971857E-00013, 0.17876982373829E-00001, -.93149840531821E-00002, -.92495462134325E-00004
0.36315916700001E-00002, 0.14934709671625E+00001, 0.26502511990664E+00001, -.89229919874046E-00004, 0.14755249473157E+00001, 0.26595391841710E+00001, -.36791286068714E-00013, 0.17946019846798E-00001, -.92879851046534E-00002, -.89229919837255E-00004
0.36338473170001E-00002, 0.15166477335779E+00001, 0.26319169106324E+00001, -.92690839944551E-00004, 0.14985945864882E+00001, 0.26411877687145E+00001, -.42144849911188E-00013, 0.18053147089744E-00001, -.92708580821722E-00002, -.92690839902406E-00004
0.36361029640001E-00002, 0.15166362690074E+00001, 0.26094313989038E+00001, -.97216763685900E-00004, 0.14984540179402E+00001, 0.26186981423247E+00001, -.37758143339402E-00013, 0.18182251067234E-00001, -.92667434208589E-00002, -.97216763648142E-00004
0.36383586110001E-00002, 0.15069359022763E+00001, 0.26059189676923E+00001, -.10145413223603E-00003, 0.14886402380862E+00001, 0.26151794524234E+00001, -.40145962520741E-00013, 0.18295664190106E-00001, -.92604847311009E-00002, -.10145413219588E-00003
0.36406142580001E-00002, 0.14992352659156E+00001, 0.26265276276992E+00001, -.10598190458294E-00003, 0.14808618736626E+00001, 0.26357846304995E+00001, -.41239015741256E-00013, 0.18373392252991E-00001, -.92570028003252E-00002, -.10598190454170E-00003
0.36428699050001E-00002, 0.14815155478364E+00001, 0.26630750707376E+00001, -.10739850869296E-00003, 0.14631136208272E+00001, 0.26723337363088E+00001, -.44974353202015E-00013, 0.18401927009186E-00001, -.92586655712502E-00002, -.10739850864799E-00003
0.36451255520001E-00002, 0.14456383980675E+00001, 0.26693497381239E+00001, -.10272055356055E-00003, 0.14272508150976E+00001, 0.26786320898271E+00001, -.42830377954483E-00013, 0.18387582969941E-00001, -.92823517032713E-00002, -.10272055351772E-00003
0.36473811990001E-00002, 0.14173690899649E+00001, 0.26498529556229E+00001, -.10121885836102E-00003, 0.13989951396111E+00001, 0.26591762294894E+00001, -.37509323222847E-00013, 0.18373950353816E-00001, -.93232738664833E-00002, -.10121885832351E-00003
0.36496368460001E-00002, 0.13987364224619E+00001, 0.26329742028497E+00001, -.10011154320025E-00003, 0.13803474373045E+00001, 0.26423328663720E+00001, -.35593013578628E-00013, 0.18388985157427E-00001, -.93586635222831E-00002, -.10011154316466E-00003
0.36518924930001E-00002, 0.13811810537263E+00001, 0.26345560429333E+00001, -.10042029808498E-00003, 0.13627477327976E+00001, 0.26439259122176E+00001, -.35529234799043E-00013, 0.18433320928684E-00001, -.93698692842466E-00002, -.10042029804945E-00003
0.36541481400001E-00002, 0.13679032567121E+00001, 0.26522578189654E+00001, -.10305037350298E-00003, 0.13494048951373E+00001, 0.26616181495025E+00001, -.37757921164507E-00013, 0.18498361574837E-00001, -.93603305370569E-00002, -.10305037346522E-00003
0.36564037870001E-00002, 0.13260675369348E+00001, 0.26578810714188E+00001, -.10628433215686E-00003, 0.13075035673210E+00001, 0.26672197347095E+00001, -.45549125536374E-00013, 0.18563969613778E-00001, -.93386632907200E-00002, -.10628433211131E-00003
0.36586594340001E-00002, 0.13118113114010E+00001, 0.26582842435409E+00001, -.10857101426536E-00003, 0.12932165861543E+00001, 0.26676073953963E+00001, -.48737553706266E-00013, 0.18594725246696E-00001, -.93231518554189E-00002, -.10857101421662E-00003
0.36609150810001E-00002, 0.13334839295542E+00001, 0.26585869399967E+00001, -.11057818464422E-00003, 0.13148524352106E+00001, 0.26679174628120E+00001, -.45340144364177E-00013, 0.18631494343618E-00001, -.93305228152552E-00002, -.11057818459888E-00003
0.36631707280001E-00002, 0.13728250989219E+00001, 0.26558428754737E+00001, -.10794329295506E-00003, 0.13541282237775E+00001, 0.26651828970583E+00001, -.45157332676262E-00013, 0.18696875144482E-00001, -.93400215846020E-00002, -.10794329290990E-00003
0.36654263750001E-00002, 0.14368226571654E+00001, 0.26308402459459E+00001, -.10714341051451E-00003, 0.14180546811766E+00001, 0.26401814798574E+00001, -.42088280784592E-00013, 0.18767975988827E-00001, -.93412339115152E-00002, -.10714341047242E-00003
0.36676820220001E-00002, 0.15282262607119E+00001, 0.25965932812669E+00001, -.10646265635238E-00003, 0.15093913738435E+00001, 0.26059359156539E+00001, -.44184549055189E-00013, 0.18834886868405E-00001, -.93426343870642E-00002, -.10646265630820E-00003
0.36699376690001E-00002, 0.16190175155718E+00001, 0.26165116624007E+00001, -.11286434554471E-00003, 0.16001192951415E+00001, 0.26258608522079E+00001, -.42119469724767E-00013, 0.18898220430292E-00001, -.93491898072165E-00002, -.11286434550259E-00003
0.36721933160001E-00002, 0.16620439580907E+00001, 0.26397050834059E+00001, -.12035176068196E-00003, 0.16430778104317E+00001, 0.26490822350428E+00001, -.42075849682126E-00013, 0.18966147659041E-00001, -.93771516368728E-00002, -.12035176063989E-00003
0.36744489630001E-00002, 0.16443262436060E+00001, 0.26946555143927E+00001, -.12278438345986E-00003, 0.16252995066221E+00001, 0.27040612258315E+00001, -.43972685822180E-00013, 0.19026736983884E-00001, -.94057114388249E-00002, -.12278438341589E-00003
0.36767046100001E-00002, 0.16191032675931E+00001, 0.27560684953196E+00001, -.12538614235864E-00003, 0.16000198074471E+00001, 0.27655178260834E+00001, -.38805471420673E-00013, 0.19083460146037E-00001, -.94493307638377E-00002, -.12538614231983E-00003
0.36789602570001E-00002, 0.15733866548617E+00001, 0.27736685224533E+00001, -.12721884051043E-00003, 0.15542791475211E+00001, 0.27831624102084E+00001, -.41982660279670E-00013, 0.19107507340518E-00001, -.94938877551791E-00002, -.12721884046844E-00003
0.36812159040001E-00002, 0.15186664575821E+00001, 0.27506122436766E+00001, -.12492539167756E-00003, 0.14995829398991E+00001, 0.27601382875318E+00001, -.42969688460157E-00013, 0.19083517683008E-00001, -.95260438552119E-00002, -.12492539163459E-00003
0.36834715510001E-00002, 0.14733569835167E+00001, 0.27265948971166E+00001, -.11970656491907E-00003, 0.14543182880293E+00001, 0.27361375109261E+00001, -.33523570428311E-00013, 0.19038695487365E-00001, -.95426138094147E-00002, -.11970656488555E-00003
0.36857271980001E-00002, 0.14285797666413E+00001, 0.27082477522719E+00001, -.11088053863473E-00003, 0.14095863761802E+00001, 0.27178020869645E+00001, -.36838120729814E-00013, 0.18993390461096E-00001, -.95543346926403E-00002, -.11088053859789E-00003
0.36879828450001E-00002, 0.13882852707905E+00001, 0.27033323352753E+00001, -.10342425958650E-00003, 0.13693302533480E+00001, 0.27129088793740E+00001, -.38717115404581E-00013, 0.18955017442499E-00001, -.95765440987564E-00002, -.10342425954779E-00003
0.36902384920001E-00002, 0.13494804999184E+00001, 0.27263487766795E+00001, -.99191296788163E-00004, 0.13305715931173E+00001, 0.27359239780914E+00001, -.42648004233954E-00013, 0.18908906801059E-00001, -.95752014118629E-00002, -.99191296745515E-00004
0.36924941390001E-00002, 0.13153293974209E+00001, 0.27282145293582E+00001, -.99509812845867E-00004, 0.12964755469272E+00001, 0.27377684884937E+00001, -.40015351439671E-00013, 0.18853850493748E-00001, -.95539591355530E-00002, -.99509812805852E-00004
0.36947497860001E-00002, 0.13064390614241E+00001, 0.27161880188395E+00001, -.10322973572319E-00003, 0.12876133051796E+00001, 0.27257328936053E+00001, -.41227721625421E-00013, 0.18825756244550E-00001, -.95448747657823E-00002, -.10322973568197E-00003
0.36970054330001E-00002, 0.13757344508072E+00001, 0.27251790533360E+00001, -.10489484532272E-00003, 0.13568902661803E+00001, 0.27347034690959E+00001, -.38444282060102E-00013, 0.18844184626854E-00001, -.95244157599621E-00002, -.10489484528427E-00003
0.36992610800001E-00002, 0.14631682687865E+00001, 0.27286797375047E+00001, -.10516864189563E-00003, 0.14442659048712E+00001, 0.27381868953216E+00001, -.40431149055105E-00013, 0.18902363915287E-00001, -.95071578168979E-00002, -.10516864185520E-00003
0.37015167270001E-00002, 0.15156242691689E+00001, 0.27131558695637E+00001, -.10271359040038E-00003, 0.14966622538501E+00001, 0.27226522224572E+00001, -.41839291834071E-00013, 0.18962015318826E-00001, -.94963528934827E-00002, -.10271359035854E-00003
0.37037723740001E-00002, 0.15185967341862E+00001, 0.26902687739816E+00001, -.95380329938122E-00004, 0.14995905391225E+00001, 0.26997559278973E+00001, -.42369327376949E-00013, 0.19006195063681E-00001, -.94871539157693E-00002, -.95380329895753E-00004
0.37060280210001E-00002, 0.14895526055386E+00001, 0.26307001969657E+00001, -.88884885988639E-00004, 0.14704905457931E+00001, 0.26401871908763E+00001, -.43889319193014E-00013, 0.19062059745485E-00001, -.94869939106322E-00002, -.88884885944749E-00004
0.37082836680001E-00002, 0.14435390880227E+00001, 0.25723166159324E+00001, -.79317106420551E-00004, 0.14244178952078E+00001, 0.25818272193186E+00001, -.39118902694222E-00013, 0.19121192814934E-00001, -.95106033862134E-00002, -.79317106381432E-00004
0.37105393150001E-00002, 0.13947227304230E+00001, 0.25450154347296E+00001, -.69611675443581E-00004, 0.13755719011367E+00001, 0.25545781536751E+00001, -.40813123567020E-00013, 0.19150829286235E-00001, -.95627189454838E-00002, -.69611675402767E-00004
0.37127949620001E-00002, 0.13566752853818E+00001, 0.25676908488520E+00001, -.64139497267129E-00004, 0.13375383101472E+00001, 0.25773053376588E+00001, -.42398931847845E-00013, 0.19136975234612E-00001, -.96144888068727E-00002, -.64139497224730E-00004
0.37150506090001E-00002, 0.13305375572841E+00001, 0.26204609755841E+00001, -.62331389848527E-00004, 0.13114504855552E+00001, 0.26301028027947E+00001, -.40040942536055E-00013, 0.19087071728907E-00001, -.96418272106590E-00002, -.62331389808487E-00004
0.37173062560001E-00002, 0.13410648284572E+00001, 0.26932643685712E+00001, -.65294123291471E-00004, 0.13220457211075E+00001, 0.27029129973607E+00001, -.39168089666500E-00013, 0.19019107349637E-00001, -.96486287895007E-00002, -.65294123252303E-00004
0.37195619030001E-00002, 0.13832281108241E+00001, 0.27489073608884E+00001, -.67178681055732E-00004, 0.13642530108304E+00001, 0.27585275397374E+00001, -.40589390773863E-00013, 0.18975099993614E-00001, -.96201788489706E-00002, -.67178681015143E-00004
0.37218175500001E-00002, 0.14347703159718E+00001, 0.27756838544045E+00001, -.67344066576887E-00004, 0.14158118640511E+00001, 0.27852656659343E+00001, -.40032431961745E-00013, 0.18958451920761E-00001, -.95818115298302E-00002, -.67344066536855E-00004
0.37240731970001E-00002, 0.14498836356235E+00001, 0.28092106723977E+00001, -.68473812225642E-00004, 0.14309259365995E+00001, 0.28187726139722E+00001, -.40387268590879E-00013, 0.18957699023968E-00001, -.95619415745303E-00002, -.68473812185255E-00004
0.37263288440001E-00002, 0.14331868446514E+00001, 0.28057922782818E+00001, -.70524286112491E-00004, 0.14141927037586E+00001, 0.28153684077674E+00001, -.40826260255306E-00013, 0.18994140892849E-00001, -.95761294856722E-00002, -.70524286071665E-00004
0.37285844910001E-00002, 0.14157198923024E+00001, 0.27866678313536E+00001, -.72926841324791E-00004, 0.13966903580476E+00001, 0.27962764663640E+00001, -.41257542065815E-00013, 0.19029534254852E-00001, -.96086350104879E-00002, -.72926841283534E-00004
0.37308401380001E-00002, 0.13943090832773E+00001, 0.27722522118788E+00001, -.75030456741526E-00004, 0.13752898071207E+00001, 0.27819017717014E+00001, -.37350479172599E-00013, 0.19019276156574E-00001, -.96495598226099E-00002, -.75030456704175E-00004
0.37330957850001E-00002, 0.13444699529977E+00001, 0.26992460122032E+00001, -.74379320985231E-00004, 0.13254776668265E+00001, 0.27089307111406E+00001, -.38560286013143E-00013, 0.18992286171254E-00001, -.96846989374907E-00002, -.74379320946671E-00004
0.37353514320001E-00002, 0.13018958571000E+00001, 0.25988881019638E+00001, -.72107587111256E-00004, 0.12829346588011E+00001, 0.26085789506190E+00001, -.44156651243311E-00013, 0.18961198298850E-00001, -.96908486551169E-00002, -.72107587067099E-00004
0.37376070790001E-00002, 0.12918024180300E+00001, 0.25134852086500E+00001, -.70032487385519E-00004, 0.12728656983258E+00001, 0.25231659530343E+00001, -.45262286901841E-00013, 0.18936719704268E-00001, -.96807443843197E-00002, -.70032487340257E-00004
0.37398627260001E-00002, 0.13034367642671E+00001, 0.24628863796524E+00001, -.69097869820843E-00004, 0.12845267759935E+00001, 0.24725593792217E+00001, -.55052217876231E-00013, 0.18909988273559E-00001, -.96729995693771E-00002, -.69097869765790E-00004
0.37421183730001E-00002, 0.13256166075957E+00001, 0.24762537603880E+00001, -.69237178715838E-00004, 0.13067260540752E+00001, 0.24859161409554E+00001, -.46622914927549E-00013, 0.18890553520498E-00001, -.96623805673915E-00002, -.69237178669215E-00004
0.37443740200001E-00002, 0.13413197045152E+00001, 0.25513097722263E+00001, -.68798914333981E-00004, 0.13224310547382E+00001, 0.25609505042055E+00001, -.40975764663138E-00013, 0.18888649777000E-00001, -.96407319791694E-00002, -.68798914293005E-00004
0.37466296670001E-00002, 0.13407570035967E+00001, 0.26393906641886E+00001, -.67568552538838E-00004, 0.13218748628897E+00001, 0.26490034809244E+00001, -.35727666776946E-00013, 0.18882140706975E-00001, -.96128167357978E-00002, -.67568552503110E-00004
0.37488853140001E-00002, 0.13309818637633E+00001, 0.26983485321897E+00001, -.69190166687266E-00004, 0.13121172662667E+00001, 0.27079285620179E+00001, -.37421188448979E-00013, 0.18864597496551E-00001, -.95800298281763E-00002, -.69190166649845E-00004
0.37511409610001E-00002, 0.13293023248729E+00001, 0.27376905666008E+00001, -.74204494722570E-00004, 0.13104635573971E+00001, 0.27472368290828E+00001, -.39740294478333E-00013, 0.18838767475810E-00001, -.95462624820106E-00002, -.74204494682830E-00004
0.37533966080001E-00002, 0.13552200941880E+00001, 0.28034340998121E+00001, -.81407497420814E-00004, 0.13364101577741E+00001, 0.28129665096166E+00001, -.43183026861265E-00013, 0.18809936413859E-00001, -.95324098045488E-00002, -.81407497377631E-00004
0.37556522550001E-00002, 0.14126057770249E+00001, 0.28472365988233E+00001, -.89350266320261E-00004, 0.13938151122103E+00001, 0.28567585400213E+00001, -.38205794083716E-00013, 0.18790664814616E-00001, -.95219411979988E-00002, -.89350266282056E-00004
0.37579079020001E-00002, 0.14377846090330E+00001, 0.28677401580596E+00001, -.92883755681241E-00004, 0.14190112837312E+00001, 0.28772582065630E+00001, -.40060681249426E-00013, 0.18773325301800E-00001, -.95180485033615E-00002, -.92883755641180E-00004
0.37601635490001E-00002, 0.14246592370403E+00001, 0.28374588033637E+00001, -.94124274645883E-00004, 0.14058898187346E+00001, 0.28469782908287E+00001, -.39731046168385E-00013, 0.18769418305638E-00001, -.95194874650043E-00002, -.94124274606152E-00004
0.37624191960001E-00002, 0.14070782217024E+00001, 0.27707285989230E+00001, -.95380896529840E-00004, 0.13883155204146E+00001, 0.27802464628433E+00001, -.40477383865052E-00013, 0.18762701287857E-00001, -.95178639202163E-00002, -.95380896489363E-00004
0.37646748430001E-00002, 0.13967108257881E+00001, 0.27286257203720E+00001, -.95865635426318E-00004, 0.13779488074558E+00001, 0.27381471621523E+00001, -.41334403122400E-00013, 0.18762018332320E-00001, -.95214417803140E-00002, -.95865635384983E-00004
0.37669304900001E-00002, 0.13877366842448E+00001, 0.27290572597114E+00001, -.95294913235256E-00004, 0.13689777558409E+00001, 0.27385893449894E+00001, -.43355532101422E-00013, 0.18758928403848E-00001, -.95320852780106E-00002, -.95294913191901E-00004
0.37691861370001E-00002, 0.13747791935004E+00001, 0.27347880020209E+00001, -.93386706259511E-00004, 0.13560359531501E+00001, 0.27443412722931E+00001, -.39427477960951E-00013, 0.18743240350275E-00001, -.95532702721927E-00002, -.93386706220084E-00004
0.37714417840001E-00002, 0.14034114642983E+00001, 0.27287647752512E+00001, -.90968953328800E-00004, 0.13846861827914E+00001, 0.27383270795788E+00001, -.41176569772701E-00013, 0.18725281506914E-00001, -.95623043276827E-00002, -.90968953287623E-00004
0.37736974310001E-00002, 0.14603126713969E+00001, 0.27324868522167E+00001, -.88137286471815E-00004, 0.14415992979238E+00001, 0.27420416034902E+00001, -.40461031485623E-00013, 0.18713373473138E-00001, -.95547512734793E-00002, -.88137286431354E-00004
0.37759530780001E-00002, 0.15011967651510E+00001, 0.27320143040628E+00001, -.87544236055789E-00004, 0.14824949705095E+00001, 0.27415473280087E+00001, -.40053947446807E-00013, 0.18701794641464E-00001, -.95330239459831E-00002, -.87544236015735E-00004
0.37782087250001E-00002, 0.15150953357520E+00001, 0.27016076634301E+00001, -.87663018964196E-00004, 0.14964040402936E+00001, 0.27111127331603E+00001, -.43938718708163E-00013, 0.18691295458388E-00001, -.95050697301793E-00002, -.87663018920258E-00004
0.37804643720001E-00002, 0.14744830169441E+00001, 0.26273386112021E+00001, -.88814742096205E-00004, 0.14557936957636E+00001, 0.26368473320027E+00001, -.48787594778478E-00013, 0.18689321180430E-00001, -.95087208005691E-00002, -.88814742047417E-00004
0.37827200190001E-00002, 0.14034583841722E+00001, 0.25611138407685E+00001, -.90792067032136E-00004, 0.13847633278250E+00001, 0.25706344396270E+00001, -.46993977433065E-00013, 0.18695056347255E-00001, -.95205988584862E-00002, -.90792066985142E-00004
0.37849756660001E-00002, 0.13505373469648E+00001, 0.25408328854131E+00001, -.93548220770349E-00004, 0.13318348266582E+00001, 0.25503537450556E+00001, -.43481740051551E-00013, 0.18702520306627E-00001, -.95208596425405E-00002, -.93548220726867E-00004
0.37872313130001E-00002, 0.13307327370491E+00001, 0.25685581715281E+00001, -.96904076147158E-00004, 0.13120376036622E+00001, 0.25780665956395E+00001, -.36273872621768E-00013, 0.18695133386804E-00001, -.95084241114633E-00002, -.96904076110884E-00004
0.37894869600001E-00002, 0.13597988947886E+00001, 0.26475658199061E+00001, -.10107500095615E-00003, 0.13411451058510E+00001, 0.26570461910088E+00001, -.34935922693333E-00013, 0.18653788937675E-00001, -.94803711027022E-00002, -.10107500092121E-00003
0.37917426070001E-00002, 0.14219237745364E+00001, 0.27729290674957E+00001, -.10437439068875E-00003, 0.14033256711624E+00001, 0.27823851083006E+00001, -.34904174029971E-00013, 0.18598103374050E-00001, -.94560408048628E-00002, -.10437439065384E-00003
0.37939982540001E-00002, 0.14971995108650E+00001, 0.28639323376294E+00001, -.10560451731399E-00003, 0.14786661890583E+00001, 0.28733672477329E+00001, -.36592642363539E-00013, 0.18533321806674E-00001, -.94349101034409E-00002, -.10560451727739E-00003
0.37962539010001E-00002, 0.15090773419495E+00001, 0.28586435273350E+00001, -.10801187358545E-00003, 0.14906011293993E+00001, 0.28680496165758E+00001, -.44698179501776E-00013, 0.18476212550151E-00001, -.94060892408413E-00002, -.10801187354075E-00003
0.37985095480001E-00002, 0.14635548485954E+00001, 0.27925944465006E+00001, -.11360981848884E-00003, 0.14451052847954E+00001, 0.28019839334133E+00001, -.41207427695356E-00013, 0.18449563800041E-00001, -.93894869127431E-00002, -.11360981844764E-00003
0.38007651950001E-00002, 0.14037714715284E+00001, 0.27144564752231E+00001, -.11681550622749E-00003, 0.13853350444728E+00001, 0.27238583423390E+00001, -.42693358414173E-00013, 0.18436427055596E-00001, -.94018671159577E-00002, -.11681550618479E-00003
0.38030208420001E-00002, 0.13782899496136E+00001, 0.26842705317480E+00001, -.12227119297187E-00003, 0.13598579666580E+00001, 0.26936969404174E+00001, -.42053766129831E-00013, 0.18431982955568E-00001, -.94264086693899E-00002, -.12227119292982E-00003
0.38052764890001E-00002, 0.13627562295314E+00001, 0.27020944811469E+00001, -.13090986452783E-00003, 0.13443429583651E+00001, 0.27115431273734E+00001, -.43123267101594E-00013, 0.18413271166317E-00001, -.94486462264410E-00002, -.13090986448471E-00003
0.38075321360001E-00002, 0.13742080132222E+00001, 0.27632572188834E+00001, -.13921783739386E-00003, 0.13558337492852E+00001, 0.27727094817322E+00001, -.40910801361309E-00013, 0.18374263937040E-00001, -.94522628488054E-00002, -.13921783735295E-00003
0.38097877830001E-00002, 0.14169422487249E+00001, 0.28107534293635E+00001, -.14429777315014E-00003, 0.13985838276005E+00001, 0.28201957537281E+00001, -.38776936549220E-00013, 0.18358421124384E-00001, -.94423243645681E-00002, -.14429777311136E-00003
0.38120434300001E-00002, 0.14485570520897E+00001, 0.28211588913794E+00001, -.14674095368887E-00003, 0.14301870285277E+00001, 0.28305780162132E+00001, -.34805806708498E-00013, 0.18370023561934E-00001, -.94191248338494E-00002, -.14674095365406E-00003
0.38142990770001E-00002, 0.14621319103772E+00001, 0.28016523986801E+00001, -.14561362524715E-00003, 0.14437463411790E+00001, 0.28110387439067E+00001, -.38598552277867E-00013, 0.18385569198264E-00001, -.93863452266254E-00002, -.14561362520855E-00003
0.38165547240001E-00002, 0.14609375131726E+00001, 0.27913219471001E+00001, -.14429925990332E-00003, 0.14425432315607E+00001, 0.28006766496746E+00001, -.36572012036993E-00013, 0.18394281611899E-00001, -.93547025744846E-00002, -.14429925986675E-00003
0.38188103710001E-00002, 0.14298143181558E+00001, 0.27961466277174E+00001, -.14501348930672E-00003, 0.14114246480912E+00001, 0.28054791932828E+00001, -.41304290516146E-00013, 0.18389670064600E-00001, -.93325655653233E-00002, -.14501348926542E-00003
0.38210660180001E-00002, 0.13904180854510E+00001, 0.28052278399009E+00001, -.14643410968479E-00003, 0.13720457601088E+00001, 0.28145457439208E+00001, -.47226001529402E-00013, 0.18372325342110E-00001, -.93179040198963E-00002, -.14643410963756E-00003
0.38233216650001E-00002, 0.13662359924445E+00001, 0.27933054472804E+00001, -.14859806892653E-00003, 0.13478989027598E+00001, 0.28026099134051E+00001, -.43283590587222E-00013, 0.18337089684670E-00001, -.93044661246819E-00002, -.14859806888325E-00003
0.38255773120001E-00002, 0.13250658853285E+00001, 0.27293164367345E+00001, -.14988178989673E-00003, 0.13067416148270E+00001, 0.27386123753353E+00001, -.41356963659444E-00013, 0.18324270501563E-00001, -.92959386007278E-00002, -.14988178985537E-00003
0.38278329590001E-00002, 0.13171383632919E+00001, 0.26639939468032E+00001, -.15089525328484E-00003, 0.12988306809204E+00001, 0.26732840692679E+00001, -.36570548225177E-00013, 0.18307682371455E-00001, -.92901224647518E-00002, -.15089525324827E-00003
0.38300886060001E-00002, 0.13165074539920E+00001, 0.25773590375696E+00001, -.15043586597926E-00003, 0.12982176208709E+00001, 0.25866469206330E+00001, -.38595632030706E-00013, 0.18289833121086E-00001, -.92878830633336E-00002, -.15043586594067E-00003
0.38323442530001E-00002, 0.13101277332393E+00001, 0.25286474398698E+00001, -.14436378581321E-00003, 0.12918447912371E+00001, 0.25379376450970E+00001, -.38778178576019E-00013, 0.18282942002194E-00001, -.92902052271878E-00002, -.14436378577444E-00003
0.38345999000001E-00002, 0.13092527644425E+00001, 0.25197166604946E+00001, -.13710114402666E-00003, 0.12909606073731E+00001, 0.25290122711030E+00001, -.42996563205201E-00013, 0.18292157069440E-00001, -.92956106083533E-00002, -.13710114398366E-00003
0.38368555470001E-00002, 0.13134622474470E+00001, 0.25594032106435E+00001, -.13057712992584E-00003, 0.12951565425270E+00001, 0.25687165444257E+00001, -.43306348991469E-00013, 0.18305704919990E-00001, -.93133337822385E-00002, -.13057712988253E-00003
0.38391111940001E-00002, 0.13232832433453E+00001, 0.26377136168318E+00001, -.12754410065967E-00003, 0.13049755925521E+00001, 0.26470589866869E+00001, -.44073649101528E-00013, 0.18307650793208E-00001, -.93453698550737E-00002, -.12754410061560E-00003
0.38413668410001E-00002, 0.13264131775212E+00001, 0.26703746559382E+00001, -.12756089852263E-00003, 0.13081035845845E+00001, 0.26797334310487E+00001, -.46868857648415E-00013, 0.18309592936700E-00001, -.93587751105001E-00002, -.12756089847576E-00003
0.38436224880001E-00002, 0.13207869734297E+00001, 0.26985148053394E+00001, -.12725544391436E-00003, 0.13024831787388E+00001, 0.27078795766571E+00001, -.49449685447268E-00013, 0.18303794690912E-00001, -.93647713177070E-00002, -.12725544386491E-00003
0.38458781350001E-00002, 0.13611972260550E+00001, 0.27468293990796E+00001, -.12615570604374E-00003, 0.13428988055472E+00001, 0.27561871322471E+00001, -.45321401986957E-00013, 0.18298420507775E-00001, -.93577331675527E-00002, -.12615570599842E-00003
0.38481337820001E-00002, 0.14123648782023E+00001, 0.27617682507561E+00001, -.12282214567413E-00003, 0.13940663429274E+00001, 0.27711400906106E+00001, -.40743569002788E-00013, 0.18298535274856E-00001, -.93718398544543E-00002, -.12282214563339E-00003
0.38503894290001E-00002, 0.14494643659546E+00001, 0.27458380697431E+00001, -.11687772713013E-00003, 0.14311764873388E+00001, 0.27552279166430E+00001, -.38048763994415E-00013, 0.18287878615756E-00001, -.93898468998909E-00002, -.11687772709208E-00003
0.38526450760001E-00002, 0.14649482353718E+00001, 0.27742838251784E+00001, -.11165891537854E-00003, 0.14466825803881E+00001, 0.27836830892680E+00001, -.36869524804183E-00013, 0.18265654983656E-00001, -.93992640895471E-00002, -.11165891534167E-00003
0.38549007230001E-00002, 0.14525199224863E+00001, 0.28099179874901E+00001, -.10868703626513E-00003, 0.14342821052516E+00001, 0.28193021359812E+00001, -.40616085323068E-00013, 0.18237817234774E-00001, -.93841484910641E-00002, -.10868703622452E-00003
0.38571563700001E-00002, 0.13860832209817E+00001, 0.27915756120677E+00001, -.10783101937478E-00003, 0.13678847323374E+00001, 0.28009497587174E+00001, -.38552126425153E-00013, 0.18198488644273E-00001, -.93741466496892E-00002, -.10783101933622E-00003
0.38594120170001E-00002, 0.12874573645383E+00001, 0.26939489709249E+00001, -.10767076185342E-00003, 0.12693100561195E+00001, 0.27033153064215E+00001, -.37556022520403E-00013, 0.18147308418752E-00001, -.93663354966338E-00002, -.10767076181586E-00003
0.38616676640001E-00002, 0.12234429637334E+00001, 0.25792962172174E+00001, -.10665257802458E-00003, 0.12053347586532E+00001, 0.25886529221448E+00001, -.40470529720305E-00013, 0.18108205080145E-00001, -.93567049273386E-00002, -.10665257798411E-00003
0.38639233110001E-00002, 0.12189588689443E+00001, 0.25354807876036E+00001, -.10518541648336E-00003, 0.12008589446865E+00001, 0.25448211091757E+00001, -.37751380120763E-00013, 0.18099924257861E-00001, -.93403215720613E-00002, -.10518541644561E-00003
0.38661789580001E-00002, 0.12899473170006E+00001, 0.26100048804289E+00001, -.10322586969208E-00003, 0.12718494410114E+00001, 0.26193218749284E+00001, -.39622194347177E-00013, 0.18097875989247E-00001, -.93169944995465E-00002, -.10322586965246E-00003
0.38684346050001E-00002, 0.13764777291280E+00001, 0.27006696840346E+00001, -.10135306020891E-00003, 0.13583633738371E+00001, 0.27099834590153E+00001, -.39175509769634E-00013, 0.18114355290860E-00001, -.93137749806256E-00002, -.10135306016973E-00003
0.38706902520001E-00002, 0.14028209956046E+00001, 0.27131052932229E+00001, -.98439012390990E-00004, 0.13847028951975E+00001, 0.27224188405653E+00001, -.43561313527809E-00013, 0.18118100407023E-00001, -.93135473424456E-00002, -.98439012347429E-00004
0.38729458990001E-00002, 0.13910869001133E+00001, 0.26728408494876E+00001, -.93865424009843E-00004, 0.13729533978844E+00001, 0.26821531118093E+00001, -.41979506103600E-00013, 0.18133502228931E-00001, -.93122623217728E-00002, -.93865423967863E-00004
0.38752015460001E-00002, 0.13985190592468E+00001, 0.26651329566089E+00001, -.88806362594705E-00004, 0.13803561190625E+00001, 0.26744509397172E+00001, -.46757156031242E-00013, 0.18162940184237E-00001, -.93179831083261E-00002, -.88806362547948E-00004
0.38774571930001E-00002, 0.13852870798665E+00001, 0.26759038488879E+00001, -.84073778424889E-00004, 0.13671010772383E+00001, 0.26852364979687E+00001, -.43143153205528E-00013, 0.18186002628198E-00001, -.93326490807957E-00002, -.84073778381746E-00004
0.38797128400001E-00002, 0.13692060290315E+00001, 0.27078716865049E+00001, -.79110597033033E-00004, 0.13510090017085E+00001, 0.27172102240583E+00001, -.45036329709348E-00013, 0.18197027322959E-00001, -.93385375534244E-00002, -.79110596987997E-00004
0.38819684870001E-00002, 0.13609295008393E+00001, 0.27098208634321E+00001, -.76924308795382E-00004, 0.13427252987463E+00001, 0.27191549702585E+00001, -.45678440078589E-00013, 0.18204202093016E-00001, -.93341068264344E-00002, -.76924308749704E-00004
0.38842241340001E-00002, 0.13494845255313E+00001, 0.26800715906923E+00001, -.78963106850019E-00004, 0.13312996825733E+00001, 0.26894124494948E+00001, -.39417850828347E-00013, 0.18184842957998E-00001, -.93408588025260E-00002, -.78963106810601E-00004
0.38864797810001E-00002, 0.13448564168367E+00001, 0.26427020927350E+00001, -.83599657576088E-00004, 0.13267240247703E+00001, 0.26520559412556E+00001, -.37056357118241E-00013, 0.18132392066400E-00001, -.93538485206232E-00002, -.83599657539032E-00004
0.38887354280001E-00002, 0.13465126633537E+00001, 0.26176994764991E+00001, -.86621889131294E-00004, 0.13284470450954E+00001, 0.26270473559423E+00001, -.37031959323747E-00013, 0.18065618258316E-00001, -.93478794432146E-00002, -.86621889094262E-00004
0.38909910750001E-00002, 0.13453021947650E+00001, 0.26245626068173E+00001, -.88034857764916E-00004, 0.13273013269136E+00001, 0.26339000382709E+00001, -.41438378455482E-00013, 0.18000867851325E-00001, -.93374314535057E-00002, -.88034857723478E-00004
0.38932467220001E-00002, 0.13480545363872E+00001, 0.26202786500139E+00001, -.89012369220257E-00004, 0.13300851209824E+00001, 0.26295992894011E+00001, -.39702785437508E-00013, 0.17969415404756E-00001, -.93206393871759E-00002, -.89012369180554E-00004
0.38955023690001E-00002, 0.13706145152417E+00001, 0.25893938004406E+00001, -.88994249833725E-00004, 0.13526422569077E+00001, 0.25986918502347E+00001, -.42081053230009E-00013, 0.17972258334000E-00001, -.92980497940541E-00002, -.88994249791644E-00004
0.38977580160001E-00002, 0.13987047287164E+00001, 0.25791105830721E+00001, -.87636887393716E-00004, 0.13807154140933E+00001, 0.25884033876129E+00001, -.39429296754193E-00013, 0.17989314623094E-00001, -.92928045407509E-00002, -.87636887354287E-00004
0.39000136630001E-00002, 0.14017578785125E+00001, 0.25893664943038E+00001, -.84939463099561E-00004, 0.13837592422140E+00001, 0.25986685147966E+00001, -.40390895600546E-00013, 0.17998636298492E-00001, -.93020204927683E-00002, -.84939463059170E-00004
0.39022693100001E-00002, 0.14134424309767E+00001, 0.26133858056848E+00001, -.81878377582785E-00004, 0.13954421003932E+00001, 0.26226931709088E+00001, -.43950509299509E-00013, 0.18000330583440E-00001, -.93073652239823E-00002, -.81878377538834E-00004
0.39045249570001E-00002, 0.14172839889173E+00001, 0.26431235010924E+00001, -.82347375823347E-00004, 0.13992956669018E+00001, 0.26524379466712E+00001, -.40904547522216E-00013, 0.17988322015466E-00001, -.93144455787900E-00002, -.82347375782443E-00004
0.39067806040001E-00002, 0.14039987015444E+00001, 0.26805661977777E+00001, -.84859344420462E-00004, 0.13860267138290E+00001, 0.26898808610069E+00001, -.47160930512426E-00013, 0.17971987715351E-00001, -.93146632292400E-00002, -.84859344373301E-00004
0.39090362510001E-00002, 0.13654613159030E+00001, 0.26982640259864E+00001, -.86382492300196E-00004, 0.13475177363130E+00001, 0.27075908604927E+00001, -.42866940523389E-00013, 0.17943579590084E-00001, -.93268345063707E-00002, -.86382492257329E-00004
0.39112918980001E-00002, 0.13500810643776E+00001, 0.26786624598563E+00001, -.87565967909137E-00004, 0.13321693943759E+00001, 0.26879958423782E+00001, -.41652358176646E-00013, 0.17911670001687E-00001, -.93333825218499E-00002, -.87565967867484E-00004
0.39135475450001E-00002, 0.13232430220391E+00001, 0.26464567881144E+00001, -.89562324454205E-00004, 0.13053617792914E+00001, 0.26557816689975E+00001, -.46165072194286E-00013, 0.17881242747729E-00001, -.93248808831367E-00002, -.89562324408040E-00004
0.39158031920001E-00002, 0.13157565170491E+00001, 0.26055524628722E+00001, -.90510869459258E-00004, 0.12979037531075E+00001, 0.26148687336274E+00001, -.45002416013043E-00013, 0.17852763941624E-00001, -.93162707551896E-00002, -.90510869414256E-00004
0.39180588390001E-00002, 0.13326629915871E+00001, 0.25560901430929E+00001, -.88946599344777E-00004, 0.13148206762207E+00001, 0.25653860153072E+00001, -.39741511179943E-00013, 0.17842315366455E-00001, -.92958722142987E-00002, -.88946599305036E-00004
0.39203144860001E-00002, 0.13805639266652E+00001, 0.25925453203859E+00001, -.86420524456600E-00004, 0.13627140895940E+00001, 0.26018157614145E+00001, -.35344717429328E-00013, 0.17849837071231E-00001, -.92704410285846E-00002, -.86420524421255E-00004
0.39225701330001E-00002, 0.14229822118283E+00001, 0.26635865720541E+00001, -.85983721371338E-00004, 0.14051246177107E+00001, 0.26728591536549E+00001, -.34692881514275E-00013, 0.17857594117580E-00001, -.92725816008324E-00002, -.85983721336645E-00004
0.39248257800001E-00002, 0.14368976046422E+00001, 0.26568893236306E+00001, -.87951539666988E-00004, 0.14190340538813E+00001, 0.26661735193386E+00001, -.39531681644973E-00013, 0.17863550760897E-00001, -.92841957079753E-00002, -.87951539627456E-00004
0.39270814270001E-00002, 0.14526284409074E+00001, 0.26385721262018E+00001, -.91096881886493E-00004, 0.14347747425761E+00001, 0.26478693498611E+00001, -.37465647862165E-00013, 0.17853698331322E-00001, -.92972236593300E-00002, -.91096881849027E-00004
0.39293370740001E-00002, 0.14520331125520E+00001, 0.26333122057749E+00001, -.93613520751204E-00004, 0.14342000180139E+00001, 0.26426154340132E+00001, -.39454561166490E-00013, 0.17833094538039E-00001, -.93032282382815E-00002, -.93613520711750E-00004
0.39315927210001E-00002, 0.14176012786342E+00001, 0.26145903975191E+00001, -.96409761649696E-00004, 0.13997759383567E+00001, 0.26239072602953E+00001, -.46585822622230E-00013, 0.17825340277527E-00001, -.93168627761921E-00002, -.96409761603110E-00004
0.39338483680001E-00002, 0.13632806985009E+00001, 0.25761215151852E+00001, -.98437414363588E-00004, 0.13454637283952E+00001, 0.25854614253321E+00001, -.46131990361162E-00013, 0.17816970105703E-00001, -.93399101469192E-00002, -.98437414317456E-00004
0.39361040150001E-00002, 0.13396138495026E+00001, 0.25446789973958E+00001, -.99161832555614E-00004, 0.13218226831960E+00001, 0.25540342232669E+00001, -.46348791948887E-00013, 0.17791166306603E-00001, -.93552258710327E-00002, -.99161832509265E-00004
0.39383596620001E-00002, 0.13379404030125E+00001, 0.25322755522538E+00001, -.99397528967747E-00004, 0.13201854021068E+00001, 0.25416292950299E+00001, -.37605371971403E-00013, 0.17755000905690E-00001, -.93537427761265E-00002, -.99397528930142E-00004
0.39406153090001E-00002, 0.13742269700675E+00001, 0.25528887899351E+00001, -.98979274410902E-00004, 0.13564995364731E+00001, 0.25622235582054E+00001, -.40208442968451E-00013, 0.17727433594333E-00001, -.93347682702472E-00002, -.98979274370693E-00004
0.39428709560001E-00002, 0.14158936184609E+00001, 0.25847876800405E+00001, -.10000543995660E-00003, 0.13981851797308E+00001, 0.25941130223133E+00001, -.43860902449226E-00013, 0.17708438730031E-00001, -.93253422727811E-00002, -.10000543991274E-00003
0.39451266030001E-00002, 0.14437533772590E+00001, 0.26292796520928E+00001, -.10087241941431E-00003, 0.14260417418615E+00001, 0.26385935884728E+00001, -.41772660001797E-00013, 0.17711635397555E-00001, -.93139363799317E-00002, -.10087241937254E-00003
0.39473822500001E-00002, 0.14505032856678E+00001, 0.26959408355672E+00001, -.10309505577997E-00003, 0.14327845437219E+00001, 0.27052491437767E+00001, -.40508629946494E-00013, 0.17718741945961E-00001, -.93083082094770E-00002, -.10309505573946E-00003
0.39496378970001E-00002, 0.14401133647250E+00001, 0.27436026334990E+00001, -.10596285362556E-00003, 0.14223874898130E+00001, 0.27529254751976E+00001, -.40522681996158E-00013, 0.17725874911940E-00001, -.93228416985785E-00002, -.10596285358504E-00003
0.39518935440001E-00002, 0.14194331113734E+00001, 0.27591515029830E+00001, -.10600406856608E-00003, 0.14016942641100E+00001, 0.27685061203448E+00001, -.40893780953762E-00013, 0.17738847263420E-00001, -.93546173618012E-00002, -.10600406852519E-00003
0.39541491910001E-00002, 0.13888184541458E+00001, 0.27288293376177E+00001, -.10047179689165E-00003, 0.13710797199066E+00001, 0.27382028945622E+00001, -.34180387521931E-00013, 0.17738734239227E-00001, -.93735569444659E-00002, -.10047179685747E-00003
0.39564048380001E-00002, 0.13665224292386E+00001, 0.26651879992117E+00001, -.93936567719737E-00004, 0.13488026527364E+00001, 0.26745636773856E+00001, -.38635945512021E-00013, 0.17719776502200E-00001, -.93756781738833E-00002, -.93936567681101E-00004
0.39586604850001E-00002, 0.13582664263304E+00001, 0.25830781342062E+00001, -.87372169951776E-00004, 0.13405793554732E+00001, 0.25924446343350E+00001, -.41046540556904E-00013, 0.17687070857200E-00001, -.93665001287387E-00002, -.87372169910730E-00004
0.39609161320001E-00002, 0.13584731240403E+00001, 0.25105609420752E+00001, -.80212695844416E-00004, 0.13408173383056E+00001, 0.25199089065953E+00001, -.44078092084466E-00013, 0.17655785734638E-00001, -.93479645200652E-00002, -.80212695800338E-00004
0.39631717790001E-00002, 0.13672401021214E+00001, 0.24571051367058E+00001, -.76392946126373E-00004, 0.13496106191188E+00001, 0.24664246403893E+00001, -.47685759140939E-00013, 0.17629483002645E-00001, -.93195036835450E-00002, -.76392946078687E-00004
0.39654274260001E-00002, 0.13788312885084E+00001, 0.24432245128473E+00001, -.75681700196176E-00004, 0.13612097830965E+00001, 0.24525415584859E+00001, -.45231941855655E-00013, 0.17621505411920E-00001, -.93170456385957E-00002, -.75681700150944E-00004
0.39676830730001E-00002, 0.13921894359301E+00001, 0.24697890268010E+00001, -.76526525921346E-00004, 0.13745863412473E+00001, 0.24791444377526E+00001, -.41404849532309E-00013, 0.17603094682846E-00001, -.93554109516286E-00002, -.76526525879941E-00004
0.39699387200001E-00002, 0.14234413896164E+00001, 0.25339625386626E+00001, -.77777768476675E-00004, 0.14058606984276E+00001, 0.25433735154740E+00001, -.42403278391280E-00013, 0.17580691188852E-00001, -.94109768113567E-00002, -.77777768434272E-00004
0.39721943670001E-00002, 0.14259950981113E+00001, 0.25965770756464E+00001, -.79111693624561E-00004, 0.14084398249755E+00001, 0.26060350531860E+00001, -.43743315731212E-00013, 0.17555273135875E-00001, -.94579775395845E-00002, -.79111693580818E-00004
0.39744500140001E-00002, 0.14142736137805E+00001, 0.26230484395756E+00001, -.78396088570320E-00004, 0.13967217592883E+00001, 0.26325363485042E+00001, -.40169108069499E-00013, 0.17551854492202E-00001, -.94879089286018E-00002, -.78396088530150E-00004
0.39767056610001E-00002, 0.14188068626461E+00001, 0.26554938003066E+00001, -.77573850084329E-00004, 0.14012671798593E+00001, 0.26649969843346E+00001, -.40928012786914E-00013, 0.17539682786838E-00001, -.95031840280024E-00002, -.77573850043401E-00004
0.39789613080001E-00002, 0.14216841144322E+00001, 0.26729911258972E+00001, -.78136720579134E-00004, 0.14041760273945E+00001, 0.26825057651519E+00001, -.42077499038634E-00013, 0.17508087037706E-00001, -.95146392546900E-00002, -.78136720537056E-00004
0.39812169550001E-00002, 0.14068165496357E+00001, 0.26387765981165E+00001, -.77759089964450E-00004, 0.13893523942168E+00001, 0.26482757725228E+00001, -.39917411591272E-00013, 0.17464155418869E-00001, -.94991744062769E-00002, -.77759089924533E-00004
0.39834726020001E-00002, 0.14014696167310E+00001, 0.25953003579784E+00001, -.73642878632595E-00004, 0.13840406514142E+00001, 0.26047592423924E+00001, -.40202437086169E-00013, 0.17428965316779E-00001, -.94588844140619E-00002, -.73642878592393E-00004
0.39857282490001E-00002, 0.13813118014217E+00001, 0.25509902171512E+00001, -.68355373997586E-00004, 0.13639220352501E+00001, 0.25604070701631E+00001, -.39808142422198E-00013, 0.17389766171631E-00001, -.94168530118772E-00002, -.68355373957778E-00004
0.39879838960001E-00002, 0.13805737976056E+00001, 0.25282819673263E+00001, -.64765098683965E-00004, 0.13632224772995E+00001, 0.25376726542867E+00001, -.38988087955155E-00013, 0.17351320306085E-00001, -.93906869603652E-00002, -.64765098644977E-00004
0.39902395430001E-00002, 0.13723168355505E+00001, 0.25051858608086E+00001, -.64274961566932E-00004, 0.13549969676921E+00001, 0.25145782885890E+00001, -.40796173702075E-00013, 0.17319867858462E-00001, -.93924277804507E-00002, -.64274961526135E-00004
0.39924951900001E-00002, 0.13778945277356E+00001, 0.24857952629416E+00001, -.65697876755773E-00004, 0.13605969672939E+00001, 0.24951968404180E+00001, -.44795887511478E-00013, 0.17297560441705E-00001, -.94015774763676E-00002, -.65697876710977E-00004
0.39947508370001E-00002, 0.14474309203585E+00001, 0.25100416599626E+00001, -.68255151172014E-00004, 0.14301498997865E+00001, 0.25194488893353E+00001, -.42107132964846E-00013, 0.17281020571990E-00001, -.94072293727268E-00002, -.68255151129907E-00004
0.39970064840001E-00002, 0.15240192213918E+00001, 0.25825459829525E+00001, -.71037614053795E-00004, 0.15067593735809E+00001, 0.25919611149610E+00001, -.44452432865967E-00013, 0.17259847810925E-00001, -.94151320084315E-00002, -.71037614009343E-00004
0.39992621310001E-00002, 0.15617236856007E+00001, 0.26707414750579E+00001, -.72414203488258E-00004, 0.15444636008728E+00001, 0.26801636672663E+00001, -.41396687768632E-00013, 0.17260084727950E-00001, -.94221922084720E-00002, -.72414203446862E-00004
0.40015177780001E-00002, 0.15474240789434E+00001, 0.27135186049265E+00001, -.72494426782195E-00004, 0.15301594664015E+00001, 0.27229375070618E+00001, -.37463597163500E-00013, 0.17264612541879E-00001, -.94189021352868E-00002, -.72494426744732E-00004
0.40037734250001E-00002, 0.15115060698973E+00001, 0.27065446304363E+00001, -.72747435266812E-00004, 0.14942489750667E+00001, 0.27159543325544E+00001, -.35081962885625E-00013, 0.17257094830635E-00001, -.94097021180757E-00002, -.72747435231730E-00004
0.40060290720001E-00002, 0.14622968773199E+00001, 0.26706872538117E+00001, -.74599150795053E-00004, 0.14450803939920E+00001, 0.26800816035401E+00001, -.33333440681020E-00013, 0.17216483327985E-00001, -.93943497283178E-00002, -.74599150761719E-00004
0.40082847190001E-00002, 0.14148020866952E+00001, 0.26255411245415E+00001, -.75035910437985E-00004, 0.13976385191138E+00001, 0.26349164742045E+00001, -.42794180659167E-00013, 0.17163567581381E-00001, -.93753496629600E-00002, -.75035910395191E-00004
0.40105403660001E-00002, 0.13813940511438E+00001, 0.25544464617906E+00001, -.72911754955239E-00004, 0.13642672358098E+00001, 0.25638158782805E+00001, -.47148054166548E-00013, 0.17126815334055E-00001, -.93694164899729E-00002, -.72911754908091E-00004
0.40127960130001E-00002, 0.14057080185645E+00001, 0.25122870197990E+00001, -.71839665666711E-00004, 0.13885911564997E+00001, 0.25216615591002E+00001, -.48141845166506E-00013, 0.17116862064797E-00001, -.93745393011129E-00002, -.71839665618569E-00004
0.40150516600001E-00002, 0.14626392599735E+00001, 0.25001969224891E+00001, -.73438887067434E-00004, 0.14455065759044E+00001, 0.25095844591586E+00001, -.44999021736257E-00013, 0.17132684069100E-00001, -.93875366695239E-00002, -.73438887022435E-00004
0.40173073070001E-00002, 0.14956287236637E+00001, 0.25204537345605E+00001, -.76871718870114E-00004, 0.14784709902833E+00001, 0.25298659880111E+00001, -.38382893515707E-00013, 0.17157733380455E-00001, -.94122534506440E-00002, -.76871718831731E-00004
0.40195629540001E-00002, 0.14902792716456E+00001, 0.25682325716807E+00001, -.80340632188096E-00004, 0.14730953462785E+00001, 0.25776698432249E+00001, -.46891013339665E-00013, 0.17183925367059E-00001, -.94372715442450E-00002, -.80340632141205E-00004
0.40218186010001E-00002, 0.14742131173119E+00001, 0.26017822699204E+00001, -.82260137398624E-00004, 0.14570150652614E+00001, 0.26112285624858E+00001, -.48843538272488E-00013, 0.17198052050497E-00001, -.94462925654035E-00002, -.82260137349780E-00004
0.40240742480001E-00002, 0.14561553520360E+00001, 0.26299205125370E+00001, -.85276398572091E-00004, 0.14389639688306E+00001, 0.26393523056461E+00001, -.42903035110592E-00013, 0.17191383205379E-00001, -.94317931091223E-00002, -.85276398529187E-00004
0.40263298950001E-00002, 0.14430666380203E+00001, 0.26515051453104E+00001, -.88340072227072E-00004, 0.14259070234079E+00001, 0.26609067086900E+00001, -.41932993691535E-00013, 0.17159614612454E-00001, -.94015633796235E-00002, -.88340072185139E-00004
0.40285855420001E-00002, 0.14567604025373E+00001, 0.26797028014757E+00001, -.90902020790867E-00004, 0.14396467877560E+00001, 0.26890744586810E+00001, -.40280694592067E-00013, 0.17113614781212E-00001, -.93716572053496E-00002, -.90902020750586E-00004
0.40308411890001E-00002, 0.14837729047120E+00001, 0.26854754942041E+00001, -.94482277795054E-00004, 0.14667039746011E+00001, 0.26948073524624E+00001, -.41366428455749E-00013, 0.17068930110901E-00001, -.93318582582935E-00002, -.94482277753688E-00004
0.40330968360001E-00002, 0.14963685225569E+00001, 0.26571094099246E+00001, -.98456980643436E-00004, 0.14792882471912E+00001, 0.26663984379328E+00001, -.44762493125625E-00013, 0.17080275365666E-00001, -.92890280082019E-00002, -.98456980598674E-00004
0.40353524830001E-00002, 0.14975197235508E+00001, 0.26386436080034E+00001, -.10175517067966E-00003, 0.14804045852059E+00001, 0.26479092033954E+00001, -.41238808907069E-00013, 0.17115138344848E-00001, -.92655953919754E-00002, -.10175517063842E-00003
0.40376081300001E-00002, 0.14670546638685E+00001, 0.25819649136979E+00001, -.10350372417828E-00003, 0.14499048060368E+00001, 0.25912317553738E+00001, -.37956477721527E-00013, 0.17149857831721E-00001, -.92668416759345E-00002, -.10350372414032E-00003
0.40398637770001E-00002, 0.14605861625262E+00001, 0.25389160749720E+00001, -.10628977884661E-00003, 0.14434161099055E+00001, 0.25481811385851E+00001, -.39787673207873E-00013, 0.17170052620651E-00001, -.92650636131251E-00002, -.10628977880682E-00003
0.40421194240001E-00002, 0.14695167706241E+00001, 0.25646707075561E+00001, -.11186207144018E-00003, 0.14523415279245E+00001, 0.25739128265601E+00001, -.40338658757031E-00013, 0.17175242699653E-00001, -.92421190039508E-00002, -.11186207139984E-00003
0.40443750710001E-00002, 0.14705782412109E+00001, 0.26067593350450E+00001, -.11738733369557E-00003, 0.14534150698310E+00001, 0.26159652126292E+00001, -.36918896296881E-00013, 0.17163171379958E-00001, -.92058775842773E-00002, -.11738733365865E-00003
0.40466307180001E-00002, 0.14630179521951E+00001, 0.26385154973871E+00001, -.12073683191680E-00003, 0.14458629728556E+00001, 0.26476747254354E+00001, -.36104690904002E-00013, 0.17154979339527E-00001, -.91592280482727E-00002, -.12073683188070E-00003
0.40488863650001E-00002, 0.14604861460186E+00001, 0.26620925283495E+00001, -.12066049083181E-00003, 0.14433279026735E+00001, 0.26712062335345E+00001, -.36565520744939E-00013, 0.17158243345021E-00001, -.91137051849623E-00002, -.12066049079524E-00003
0.40511420120001E-00002, 0.14568915771384E+00001, 0.26974381964039E+00001, -.12108136464125E-00003, 0.14397328455604E+00001, 0.27065243428425E+00001, -.44024089688438E-00013, 0.17158731577998E-00001, -.90861464386198E-00002, -.12108136459722E-00003
0.40533976590001E-00002, 0.14458947994658E+00001, 0.27072742956530E+00001, -.12085953064231E-00003, 0.14287332957190E+00001, 0.27163640732547E+00001, -.39081467700705E-00013, 0.17161503746755E-00001, -.90897776016465E-00002, -.12085953060323E-00003
0.40556533060001E-00002, 0.14350319842594E+00001, 0.26724130107382E+00001, -.12031597921253E-00003, 0.14178482201596E+00001, 0.26815419768375E+00001, -.39875791100788E-00013, 0.17183764099753E-00001, -.91289660993350E-00002, -.12031597917266E-00003
0.40579089530001E-00002, 0.14233941431062E+00001, 0.26051180818349E+00001, -.12116791759198E-00003, 0.14061504093227E+00001, 0.26142963673196E+00001, -.39969546238451E-00013, 0.17243733783560E-00001, -.91782854847185E-00002, -.12116791755201E-00003
0.40601646000001E-00002, 0.14062240230881E+00001, 0.25719009708542E+00001, -.12361615751580E-00003, 0.13889049998799E+00001, 0.25811216700466E+00001, -.42078275664286E-00013, 0.17319023208230E-00001, -.92206991923709E-00002, -.12361615747373E-00003
0.40624202470001E-00002, 0.14231701424879E+00001, 0.25783676568579E+00001, -.12554589726264E-00003, 0.14057912247044E+00001, 0.25876206018488E+00001, -.37881579423998E-00013, 0.17378917783462E-00001, -.92529449909018E-00002, -.12554589722476E-00003
0.40646758940001E-00002, 0.14460861336696E+00001, 0.25733113066327E+00001, -.12583069406829E-00003, 0.14286617428439E+00001, 0.25825719272003E+00001, -.41683354517584E-00013, 0.17424390825722E-00001, -.92606205676460E-00002, -.12583069402660E-00003
0.40669315410001E-00002, 0.14625009609678E+00001, 0.25853750645164E+00001, -.12378072500819E-00003, 0.14450644184260E+00001, 0.25946242555767E+00001, -.49061708092983E-00013, 0.17436542541818E-00001, -.92491910602964E-00002, -.12378072495913E-00003
0.40691871880001E-00002, 0.14641071932651E+00001, 0.25796628031408E+00001, -.12371151991938E-00003, 0.14466679295776E+00001, 0.25888767473385E+00001, -.40980741519949E-00013, 0.17439263687437E-00001, -.92139441977832E-00002, -.12371151987839E-00003
0.40714428350001E-00002, 0.14578084215016E+00001, 0.25737729320595E+00001, -.12480640961792E-00003, 0.14403671584335E+00001, 0.25829363508021E+00001, -.36677827404699E-00013, 0.17441263068108E-00001, -.91634187425740E-00002, -.12480640958124E-00003
0.40736984820001E-00002, 0.14543535760903E+00001, 0.25751969623910E+00001, -.12279842022683E-00003, 0.14369061198385E+00001, 0.25843112969149E+00001, -.38796039586294E-00013, 0.17447456251768E-00001, -.91143345238341E-00002, -.12279842018804E-00003
0.40759541290001E-00002, 0.14495529038975E+00001, 0.25929589690465E+00001, -.11715326642428E-00003, 0.14320767109390E+00001, 0.26020584239559E+00001, -.41278360561084E-00013, 0.17476192958491E-00001, -.90994549093743E-00002, -.11715326638300E-00003
0.40782097760001E-00002, 0.14464069702123E+00001, 0.26364991975489E+00001, -.11514845105530E-00003, 0.14288823170563E+00001, 0.26456177286870E+00001, -.42065018397398E-00013, 0.17524653155945E-00001, -.91185311380896E-00002, -.11514845101324E-00003
0.40804654230001E-00002, 0.14840274442725E+00001, 0.26755210212620E+00001, -.11518082161284E-00003, 0.14664358087389E+00001, 0.26846688148411E+00001, -.44671290198600E-00013, 0.17591635533573E-00001, -.91477935791409E-00002, -.11518082156817E-00003
0.40827210700001E-00002, 0.15584502538267E+00001, 0.26801890852444E+00001, -.11536163483977E-00003, 0.15407571603740E+00001, 0.26893706516261E+00001, -.41737025471375E-00013, 0.17693093452690E-00001, -.91815663817591E-00002, -.11536163479803E-00003
0.40849767170001E-00002, 0.15968339197225E+00001, 0.26752967487510E+00001, -.11594529049451E-00003, 0.15790328674181E+00001, 0.26845157971164E+00001, -.41103141307972E-00013, 0.17801052304355E-00001, -.92190483653529E-00002, -.11594529045341E-00003
0.40872323640001E-00002, 0.15853884181645E+00001, 0.26880934245090E+00001, -.11201940266155E-00003, 0.15675257662032E+00001, 0.26973490802941E+00001, -.42307045223027E-00013, 0.17862651961358E-00001, -.92556557850794E-00002, -.11201940261924E-00003
0.40894880110001E-00002, 0.15457955288043E+00001, 0.26639289219574E+00001, -.10796249635650E-00003, 0.15279036469832E+00001, 0.26731974875889E+00001, -.42375159634704E-00013, 0.17891881821180E-00001, -.92685656314929E-00002, -.10796249631413E-00003
0.40917436580001E-00002, 0.14729186841263E+00001, 0.26237386648453E+00001, -.10504402846840E-00003, 0.14550198096527E+00001, 0.26329912730941E+00001, -.44609798981078E-00013, 0.17898874473587E-00001, -.92526082488136E-00002, -.10504402842379E-00003
0.40939993050001E-00002, 0.14219517973621E+00001, 0.26112347896179E+00001, -.10507434614876E-00003, 0.14040343568655E+00001, 0.26204776224333E+00001, -.40874869069651E-00013, 0.17917440496542E-00001, -.92428328154409E-00002, -.10507434610789E-00003
0.40962549520001E-00002, 0.14055048076462E+00001, 0.26364445076860E+00001, -.10621878950676E-00003, 0.13875421844256E+00001, 0.26457311342990E+00001, -.33358741329976E-00013, 0.17962623220562E-00001, -.92866266130269E-00002, -.10621878947340E-00003
0.40985105990001E-00002, 0.13860047320074E+00001, 0.26525489523100E+00001, -.10583162014938E-00003, 0.13679826567531E+00001, 0.26618793014784E+00001, -.35338736321379E-00013, 0.18022075254302E-00001, -.93303491683789E-00002, -.10583162011404E-00003
0.41007662460001E-00002, 0.13813133877544E+00001, 0.26695437673702E+00001, -.10096847718138E-00003, 0.13632385709409E+00001, 0.26788853596935E+00001, -.35791540856248E-00013, 0.18074816813470E-00001, -.93415923233097E-00002, -.10096847714559E-00003
0.41030218930001E-00002, 0.14001790070607E+00001, 0.26972796342196E+00001, -.90758756099945E-00004, 0.13820661996420E+00001, 0.27066341232081E+00001, -.38678899693897E-00013, 0.18112807418650E-00001, -.93544889885017E-00002, -.90758756061266E-00004
0.41052775400001E-00002, 0.14160247475174E+00001, 0.26910853962757E+00001, -.84295273580156E-00004, 0.13978727780007E+00001, 0.27004658094254E+00001, -.37697495078765E-00013, 0.18151969516750E-00001, -.93804131497259E-00002, -.84295273542459E-00004
0.41075331870001E-00002, 0.14307730074846E+00001, 0.26796058677530E+00001, -.82735742819578E-00004, 0.14125845201051E+00001, 0.26890204384211E+00001, -.33958012342394E-00013, 0.18188487379456E-00001, -.94145706680582E-00002, -.82735742785620E-00004
0.41097888340001E-00002, 0.14175256657981E+00001, 0.26514466305372E+00001, -.81530077805360E-00004, 0.13993327114621E+00001, 0.26608637144846E+00001, -.34164632482445E-00013, 0.18192954336076E-00001, -.94170839474616E-00002, -.81530077771195E-00004
0.41120444810001E-00002, 0.13811012118243E+00001, 0.26113561447627E+00001, -.82295822349690E-00004, 0.13629228571211E+00001, 0.26207449776000E+00001, -.39168273497045E-00013, 0.18178354703162E-00001, -.93888328373268E-00002, -.82295822310522E-00004
0.41143001280001E-00002, 0.13975546733672E+00001, 0.25915864140329E+00001, -.80792980154621E-00004, 0.13793718406840E+00001, 0.26009299416722E+00001, -.42949310735040E-00013, 0.18182832683183E-00001, -.93435276392880E-00002, -.80792980111672E-00004
0.41165557750001E-00002, 0.14700929507940E+00001, 0.25897785742651E+00001, -.74263111731342E-00004, 0.14518777565594E+00001, 0.25990885815136E+00001, -.43048181291096E-00013, 0.18215194234607E-00001, -.93100072485167E-00002, -.74263111688294E-00004
0.41188114220001E-00002, 0.15246103158689E+00001, 0.25878969196905E+00001, -.72167828916812E-00004, 0.15063553907534E+00001, 0.25971931571193E+00001, -.44780644166762E-00013, 0.18254925115471E-00001, -.92962374288431E-00002, -.72167828872032E-00004
0.41210670690001E-00002, 0.15306244235287E+00001, 0.25803604569800E+00001, -.76283881583458E-00004, 0.15123259851543E+00001, 0.25896569113236E+00001, -.47191216387172E-00013, 0.18298438374417E-00001, -.92964543435298E-00002, -.76283881536267E-00004
0.41233227160001E-00002, 0.15439725715317E+00001, 0.26135160009250E+00001, -.83008074256879E-00004, 0.15256184250356E+00001, 0.26228319138467E+00001, -.48426516838896E-00013, 0.18354146496174E-00001, -.93159129216743E-00002, -.83008074208453E-00004
0.41255783630001E-00002, 0.15604002387766E+00001, 0.26535141426348E+00001, -.87646722261190E-00004, 0.15420024893585E+00001, 0.26628676302086E+00001, -.43700723827811E-00013, 0.18397749418138E-00001, -.93534875737740E-00002, -.87646722217489E-00004
0.41278340100001E-00002, 0.15646705416455E+00001, 0.26547055604593E+00001, -.92542496434229E-00004, 0.15462226707998E+00001, 0.26640873949084E+00001, -.43491344038940E-00013, 0.18447870845717E-00001, -.93818344491444E-00002, -.92542496390737E-00004
0.41300896570001E-00002, 0.15609065391210E+00001, 0.26927846869131E+00001, -.98722833896234E-00004, 0.15424120108546E+00001, 0.27021772978851E+00001, -.45158890038301E-00013, 0.18494528266429E-00001, -.93926109720482E-00002, -.98722833851075E-00004
0.41323453040001E-00002, 0.15315331190955E+00001, 0.27311224371837E+00001, -.10341720911067E-00003, 0.15130354983844E+00001, 0.27405231428480E+00001, -.39176561127597E-00013, 0.18497620711112E-00001, -.94007056643415E-00002, -.10341720907149E-00003
0.41346009510001E-00002, 0.14789085166758E+00001, 0.27363381207663E+00001, -.10353610187172E-00003, 0.14604527303536E+00001, 0.27457505803473E+00001, -.37277949605799E-00013, 0.18455786322155E-00001, -.94124595809665E-00002, -.10353610183444E-00003
0.41368565980001E-00002, 0.14007293325845E+00001, 0.27125007840729E+00001, -.10244407745651E-00003, 0.13823225209919E+00001, 0.27219174226097E+00001, -.35251242787151E-00013, 0.18406811592654E-00001, -.94166385368028E-00002, -.10244407742126E-00003
0.41391122450001E-00002, 0.13185662031453E+00001, 0.26798182183575E+00001, -.10326883073731E-00003, 0.13002008917708E+00001, 0.26892462984807E+00001, -.37215289016949E-00013, 0.18365311374590E-00001, -.94280801232271E-00002, -.10326883070010E-00003
0.41413678920001E-00002, 0.12753595869488E+00001, 0.26684551458442E+00001, -.10638662884313E-00003, 0.12570450939840E+00001, 0.26778907891853E+00001, -.37288347365273E-00013, 0.18314492964793E-00001, -.94356433410893E-00002, -.10638662880584E-00003
0.41436235390001E-00002, 0.12635958416326E+00001, 0.26722647617742E+00001, -.10451168941251E-00003, 0.12453373819860E+00001, 0.26816955332756E+00001, -.36120893612362E-00013, 0.18258459646616E-00001, -.94307715014200E-00002, -.10451168937639E-00003
0.41458791860001E-00002, 0.13337744547313E+00001, 0.26987479429733E+00001, -.99543962681318E-00004, 0.13155152445803E+00001, 0.27081585739355E+00001, -.41272655071185E-00013, 0.18259210151058E-00001, -.94106309621613E-00002, -.99543962640045E-00004
0.41481348330001E-00002, 0.14514084536898E+00001, 0.27380421444147E+00001, -.95943749635148E-00004, 0.14330903569709E+00001, 0.27474121841445E+00001, -.41608597959051E-00013, 0.18318096718926E-00001, -.93700397297956E-00002, -.95943749593540E-00004
0.41503904800001E-00002, 0.15345026021719E+00001, 0.27833856933035E+00001, -.94799950831818E-00004, 0.15161239987360E+00001, 0.27927388504966E+00001, -.42306879446461E-00013, 0.18378603435853E-00001, -.93531571930939E-00002, -.94799950789511E-00004
0.41526461270001E-00002, 0.15597550004192E+00001, 0.27748947901108E+00001, -.96244523073910E-00004, 0.15413244841579E+00001, 0.27842496141778E+00001, -.42490119111854E-00013, 0.18430516261253E-00001, -.93548240669284E-00002, -.96244523031419E-00004
0.41549017740001E-00002, 0.15703856838356E+00001, 0.27052791240386E+00001, -.97371719376263E-00004, 0.15519098618322E+00001, 0.27146535267292E+00001, -.42601190111678E-00013, 0.18475822003475E-00001, -.93744026905653E-00002, -.97371719333661E-00004
0.41571574210001E-00002, 0.15349168418220E+00001, 0.26414552080418E+00001, -.95710835169636E-00004, 0.15164169493287E+00001, 0.26508613430459E+00001, -.47309273729197E-00013, 0.18499892493302E-00001, -.94061350040355E-00002, -.95710835122326E-00004
0.41594130680001E-00002, 0.14914939051337E+00001, 0.26246674908701E+00001, -.97852814065425E-00004, 0.14729939947583E+00001, 0.26340982855291E+00001, -.40281049632547E-00013, 0.18499910375435E-00001, -.94307946589459E-00002, -.97852814025144E-00004
0.41616687150001E-00002, 0.14386320239125E+00001, 0.26432123016880E+00001, -.99149772027491E-00004, 0.14201414021045E+00001, 0.26526478826181E+00001, -.36114520405773E-00013, 0.18490621807974E-00001, -.94355809300415E-00002, -.99149771991377E-00004
0.41639243620001E-00002, 0.13937073296363E+00001, 0.26708723760341E+00001, -.10303169586791E-00003, 0.13752489973485E+00001, 0.26802982989075E+00001, -.37940883543780E-00013, 0.18458332287751E-00001, -.94259228734043E-00002, -.10303169582997E-00003
0.41661800090001E-00002, 0.13551588843117E+00001, 0.26967355843791E+00001, -.10785922126818E-00003, 0.13367580101702E+00001, 0.27061467862146E+00001, -.39341261746150E-00013, 0.18400874141499E-00001, -.94112018354922E-00002, -.10785922122884E-00003
0.41684356560001E-00002, 0.13519793890013E+00001, 0.27629434066131E+00001, -.10743779184965E-00003, 0.13336335426067E+00001, 0.27723305244288E+00001, -.38250415077996E-00013, 0.18345846394608E-00001, -.93871178156969E-00002, -.10743779181140E-00003
0.41706913030001E-00002, 0.13742375446869E+00001, 0.27859189773321E+00001, -.10765844629403E-00003, 0.13559530885288E+00001, 0.27952485876278E+00001, -.39321918633624E-00013, 0.18284456158065E-00001, -.93296102957118E-00002, -.10765844625471E-00003
0.41729469500001E-00002, 0.14088014105481E+00001, 0.27754560738802E+00001, -.11059998817522E-00003, 0.13905498824446E+00001, 0.27847573729993E+00001, -.40423658080744E-00013, 0.18251528103586E-00001, -.93012991191083E-00002, -.11059998813480E-00003
0.41752025970001E-00002, 0.14263153830179E+00001, 0.27582062236645E+00001, -.11256649293197E-00003, 0.14080634176456E+00001, 0.27675062385856E+00001, -.40247156726758E-00013, 0.18251965372297E-00001, -.93000149211145E-00002, -.11256649289172E-00003
0.41774582440001E-00002, 0.14372774114996E+00001, 0.27547074073868E+00001, -.11588959364169E-00003, 0.14189901819211E+00001, 0.27640120402960E+00001, -.40531517275359E-00013, 0.18287229578535E-00001, -.93046329091812E-00002, -.11588959360116E-00003
0.41797138910001E-00002, 0.14507333868532E+00001, 0.27436789259850E+00001, -.11756944918172E-00003, 0.14324253286434E+00001, 0.27529945576448E+00001, -.34174733810684E-00013, 0.18308058209854E-00001, -.93156316598001E-00002, -.11756944914754E-00003
0.41819695380001E-00002, 0.14412376349870E+00001, 0.27032604803177E+00001, -.11936232441970E-00003, 0.14229326838379E+00001, 0.27126081854142E+00001, -.35814906100477E-00013, 0.18304951149048E-00001, -.93477050965488E-00002, -.11936232438389E-00003
0.41842251850001E-00002, 0.14231375236940E+00001, 0.26346669793774E+00001, -.11900808103924E-00003, 0.14048514457424E+00001, 0.26440478920486E+00001, -.45318367352631E-00013, 0.18286077951575E-00001, -.93809126711446E-00002, -.11900808099393E-00003
0.41864808320001E-00002, 0.14056077567351E+00001, 0.25656170286930E+00001, -.11535233471036E-00003, 0.13873550544108E+00001, 0.25750131234284E+00001, -.46569288801736E-00013, 0.18252702324306E-00001, -.93960947353617E-00002, -.11535233466379E-00003
0.41887364790001E-00002, 0.13894798232951E+00001, 0.25129396492582E+00001, -.10880997481990E-00003, 0.13712498264323E+00001, 0.25223406414557E+00001, -.49954008248907E-00013, 0.18229996862864E-00001, -.94009921975552E-00002, -.10880997476995E-00003
0.41909921260001E-00002, 0.13869324148938E+00001, 0.25462346303998E+00001, -.10274431222979E-00003, 0.13687190839296E+00001, 0.25556365912671E+00001, -.45603152568499E-00013, 0.18213330964222E-00001, -.94019608673292E-00002, -.10274431218419E-00003
0.41932477730001E-00002, 0.13839637455166E+00001, 0.25942694151693E+00001, -.10139392120361E-00003, 0.13657470783468E+00001, 0.26036512675386E+00001, -.46584784582316E-00013, 0.18216667169877E-00001, -.93818523693182E-00002, -.10139392115703E-00003
0.41955034200001E-00002, 0.13849996218610E+00001, 0.26365742490356E+00001, -.10480482854278E-00003, 0.13667571461704E+00001, 0.26459341685566E+00001, -.39123420833523E-00013, 0.18242475690649E-00001, -.93599195210174E-00002, -.10480482850366E-00003
0.41977590670001E-00002, 0.13653062103952E+00001, 0.26953637804419E+00001, -.10830476501691E-00003, 0.13470660929092E+00001, 0.27047106438066E+00001, -.39589134753943E-00013, 0.18240117485970E-00001, -.93468633647308E-00002, -.10830476497732E-00003
0.42000147140001E-00002, 0.13582053840507E+00001, 0.27423014550487E+00001, -.10928270461947E-00003, 0.13399940385428E+00001, 0.27516367403239E+00001, -.39000370015008E-00013, 0.18211345507950E-00001, -.93352852751644E-00002, -.10928270458047E-00003
0.42022703610001E-00002, 0.13877110498016E+00001, 0.27966232318540E+00001, -.10781991607838E-00003, 0.13695328124636E+00001, 0.28059558112049E+00001, -.38455245647478E-00013, 0.18178237337972E-00001, -.93325793508861E-00002, -.10781991603992E-00003
0.42045260080001E-00002, 0.14223284668254E+00001, 0.28505133324514E+00001, -.10685800213411E-00003, 0.14041694146674E+00001, 0.28598605516478E+00001, -.38503164137571E-00013, 0.18159052158017E-00001, -.93472191963306E-00002, -.10685800209560E-00003
0.42067816550001E-00002, 0.14323109132063E+00001, 0.28565780471533E+00001, -.10594553824823E-00003, 0.14141611589263E+00001, 0.28659415542278E+00001, -.33631980773273E-00013, 0.18149754280013E-00001, -.93635070744546E-00002, -.10594553821459E-00003
0.42090373020001E-00002, 0.14307049756236E+00001, 0.28133132960293E+00001, -.10472006899745E-00003, 0.14125605153895E+00001, 0.28226909761068E+00001, -.40254749375553E-00013, 0.18144460234074E-00001, -.93776800774961E-00002, -.10472006895720E-00003
0.42112929490001E-00002, 0.14731592409997E+00001, 0.28154588200534E+00001, -.10477418823471E-00003, 0.14550345181082E+00001, 0.28248456376575E+00001, -.41092014012016E-00013, 0.18124722891511E-00001, -.93868176041096E-00002, -.10477418819362E-00003
0.42135485960001E-00002, 0.14908524049306E+00001, 0.28243824533787E+00001, -.10657596053652E-00003, 0.14727473448373E+00001, 0.28337661881177E+00001, -.40873068160313E-00013, 0.18105060093325E-00001, -.93837347390102E-00002, -.10657596049564E-00003
0.42158042430001E-00002, 0.14549389821111E+00001, 0.28092328430789E+00001, -.11007656865975E-00003, 0.14368602789490E+00001, 0.28186042561272E+00001, -.40640407409515E-00013, 0.18078703162046E-00001, -.93714130482323E-00002, -.11007656861911E-00003
0.42180598900001E-00002, 0.13848981984480E+00001, 0.27516789098666E+00001, -.11342823664114E-00003, 0.13668628977349E+00001, 0.27610369979809E+00001, -.41996296672060E-00013, 0.18035300713047E-00001, -.93580881143409E-00002, -.11342823659914E-00003
0.42203155370001E-00002, 0.13170341840272E+00001, 0.26597041665234E+00001, -.11419736580463E-00003, 0.12990457908901E+00001, 0.26690542258121E+00001, -.37605636163354E-00013, 0.17988393137149E-00001, -.93500592887436E-00002, -.11419736576703E-00003
0.42225711840001E-00002, 0.12669783224654E+00001, 0.25807947427879E+00001, -.11430002482064E-00003, 0.12490031516548E+00001, 0.25901394865143E+00001, -.44848056927266E-00013, 0.17975170810618E-00001, -.93447437263384E-00002, -.11430002477580E-00003
0.42248268310001E-00002, 0.12762925179445E+00001, 0.25502251699409E+00001, -.11179600580992E-00003, 0.12583142631937E+00001, 0.25595542609382E+00001, -.48608993527859E-00013, 0.17978254750744E-00001, -.93290909972736E-00002, -.11179600576131E-00003
0.42270824780001E-00002, 0.13416298254015E+00001, 0.25929505999058E+00001, -.11118011599792E-00003, 0.13236614540764E+00001, 0.26022619292395E+00001, -.52548833397037E-00013, 0.17968371325058E-00001, -.93113293337307E-00002, -.11118011594537E-00003
0.42293381250001E-00002, 0.13865748514612E+00001, 0.26435965933739E+00001, -.11171570193679E-00003, 0.13685935260066E+00001, 0.26529092453282E+00001, -.42196985192841E-00013, 0.17981325454654E-00001, -.93126519542397E-00002, -.11171570189459E-00003
0.42315937720001E-00002, 0.14041749908218E+00001, 0.26542771655155E+00001, -.11129096397531E-00003, 0.13861795543430E+00001, 0.26636034896111E+00001, -.39882731113225E-00013, 0.17995436478752E-00001, -.93263240955415E-00002, -.11129096393543E-00003
0.42338494190001E-00002, 0.14281070188296E+00001, 0.26498072315193E+00001, -.11273272921237E-00003, 0.14101168809055E+00001, 0.26591444986187E+00001, -.35093845524941E-00013, 0.17990137924149E-00001, -.93372670994272E-00002, -.11273272917728E-00003
0.42361050660001E-00002, 0.14612595677974E+00001, 0.26528944909871E+00001, -.11261926528883E-00003, 0.14432604976549E+00001, 0.26622455828847E+00001, -.29846595682935E-00013, 0.17999070142451E-00001, -.93510918975645E-00002, -.11261926525898E-00003
0.42383607130001E-00002, 0.14577905931029E+00001, 0.26731904406480E+00001, -.11310508683978E-00003, 0.14397894462613E+00001, 0.26825544409001E+00001, -.34896919360642E-00013, 0.18001146841530E-00001, -.93640002521032E-00002, -.11310508680488E-00003
0.42406163600001E-00002, 0.14216880261418E+00001, 0.27142622956200E+00001, -.11499500116196E-00003, 0.14037139399386E+00001, 0.27236235712699E+00001, -.39089141107332E-00013, 0.17974086203260E-00001, -.93612756499390E-00002, -.11499500112287E-00003
0.42428720070001E-00002, 0.13937033982010E+00001, 0.27730399668475E+00001, -.11883689686873E-00003, 0.13757563633493E+00001, 0.27823966862833E+00001, -.42550974934154E-00013, 0.17947034851711E-00001, -.93567194357711E-00002, -.11883689682618E-00003
0.42451276540001E-00002, 0.13766266966968E+00001, 0.28008252903227E+00001, -.12415584296641E-00003, 0.13586910456618E+00001, 0.28101858509007E+00001, -.39933214567166E-00013, 0.17935651035037E-00001, -.93605605780452E-00002, -.12415584292648E-00003
0.42473833010001E-00002, 0.13290801318077E+00001, 0.27633041049477E+00001, -.13091027652242E-00003, 0.13111518730352E+00001, 0.27726639495263E+00001, -.41422988045769E-00013, 0.17928258772493E-00001, -.93598445785400E-00002, -.13091027648100E-00003
0.42496389480001E-00002, 0.13084759782497E+00001, 0.27278667579238E+00001, -.13609974840264E-00003, 0.12905504767078E+00001, 0.27372175726253E+00001, -.43205867303742E-00013, 0.17925501541872E-00001, -.93508147014272E-00002, -.13609974835943E-00003
0.42518945950001E-00002, 0.13172604180215E+00001, 0.26915097899892E+00001, -.13936280347410E-00003, 0.12993293799661E+00001, 0.27008635868627E+00001, -.46343375607243E-00013, 0.17931038055403E-00001, -.93537968734752E-00002, -.13936280342776E-00003
0.42541502420001E-00002, 0.13558048532547E+00001, 0.26655506873589E+00001, -.13960389201454E-00003, 0.13378742809996E+00001, 0.26749214837911E+00001, -.44673730029722E-00013, 0.17930572255074E-00001, -.93707964322187E-00002, -.13960389196987E-00003
0.42564058890001E-00002, 0.14235558065067E+00001, 0.27050889800196E+00001, -.13658322610722E-00003, 0.14056165241839E+00001, 0.27144670702020E+00001, -.40971295274243E-00013, 0.17939282322787E-00001, -.93780901824409E-00002, -.13658322606624E-00003
0.42586615360001E-00002, 0.14835098445249E+00001, 0.27704946438446E+00001, -.13293529004115E-00003, 0.14655542188213E+00001, 0.27798792133167E+00001, -.40323736653077E-00013, 0.17955625703618E-00001, -.93845694720773E-00002, -.13293529000083E-00003
0.42609171830001E-00002, 0.15226200148624E+00001, 0.28073426142664E+00001, -.13174582111901E-00003, 0.15046523682066E+00001, 0.28167246026239E+00001, -.42159553775587E-00013, 0.17967646655771E-00001, -.93819883574912E-00002, -.13174582107685E-00003
0.42631728300001E-00002, 0.15266224477116E+00001, 0.28258556931415E+00001, -.13364456258422E-00003, 0.15086552403055E+00001, 0.28352131400704E+00001, -.42119685081944E-00013, 0.17967207406099E-00001, -.93574469288970E-00002, -.13364456254210E-00003
0.42654284770001E-00002, 0.14830691940231E+00001, 0.28203006600933E+00001, -.13686954614020E-00003, 0.14651102499685E+00001, 0.28296348952348E+00001, -.40051082092507E-00013, 0.17958944054561E-00001, -.93342351415256E-00002, -.13686954610015E-00003
0.42676841240001E-00002, 0.14297787371464E+00001, 0.28139826277536E+00001, -.13974014677041E-00003, 0.14118371876233E+00001, 0.28233104649057E+00001, -.41861687989602E-00013, 0.17941549523062E-00001, -.93278371520980E-00002, -.13974014672855E-00003
0.42699397710001E-00002, 0.13799293834694E+00001, 0.27947128864672E+00001, -.13921690712045E-00003, 0.13620094143017E+00001, 0.28040582871751E+00001, -.41537711149694E-00013, 0.17919969167672E-00001, -.93454007078763E-00002, -.13921690707891E-00003
0.42721954180001E-00002, 0.13400455898407E+00001, 0.27743418337281E+00001, -.13733413862628E-00003, 0.13221582360596E+00001, 0.27836914583165E+00001, -.42670860929010E-00013, 0.17887353781070E-00001, -.93496245883926E-00002, -.13733413858361E-00003
0.42744510650001E-00002, 0.12749824631208E+00001, 0.27134944239456E+00001, -.13542973791799E-00003, 0.12571253678979E+00001, 0.27228301694185E+00001, -.43979402057875E-00013, 0.17857095222872E-00001, -.93357454729235E-00002, -.13542973787401E-00003
0.42767067120001E-00002, 0.12369032532594E+00001, 0.26341144301316E+00001, -.13400593992457E-00003, 0.12190615403769E+00001, 0.26434224548938E+00001, -.44394545281006E-00013, 0.17841712882495E-00001, -.93080247621813E-00002, -.13400593988018E-00003
0.42789623590001E-00002, 0.12307400959147E+00001, 0.25298351180415E+00001, -.12953694288217E-00003, 0.12128816943596E+00001, 0.25391166435398E+00001, -.40501582399233E-00013, 0.17858401555089E-00001, -.92815254982584E-00002, -.12953694284166E-00003
0.42812180060001E-00002, 0.12597261584845E+00001, 0.24606582557702E+00001, -.12550658283522E-00003, 0.12418297387150E+00001, 0.24699056065841E+00001, -.35806979079691E-00013, 0.17896419769565E-00001, -.92473508138178E-00002, -.12550658279942E-00003
0.42834736530001E-00002, 0.13083353969809E+00001, 0.24421052483082E+00001, -.11866103869909E-00003, 0.12904206650149E+00001, 0.24513020134415E+00001, -.40128781847624E-00013, 0.17914731966011E-00001, -.91967651332341E-00002, -.11866103865897E-00003
0.42857293000001E-00002, 0.13434148596328E+00001, 0.25078150822346E+00001, -.11081685125566E-00003, 0.13255123629663E+00001, 0.25169863696359E+00001, -.40423985162328E-00013, 0.17902496666479E-00001, -.91712874013652E-00002, -.11081685121523E-00003
0.42879849470001E-00002, 0.13984037327768E+00001, 0.26153624952851E+00001, -.10533849249431E-00003, 0.13805061255135E+00001, 0.26245203347566E+00001, -.38075353471381E-00013, 0.17897607263340E-00001, -.91578394715350E-00002, -.10533849245624E-00003
0.42902405940001E-00002, 0.14162540540419E+00001, 0.26996114548872E+00001, -.99033351852071E-00004, 0.13983451586343E+00001, 0.27087625173084E+00001, -.45641634932616E-00013, 0.17908895407597E-00001, -.91510624212471E-00002, -.99033351806430E-00004
0.42924962410001E-00002, 0.14247998645831E+00001, 0.27772418350700E+00001, -.91969355799632E-00004, 0.14068886830482E+00001, 0.27864035677398E+00001, -.42568867532438E-00013, 0.17911181534900E-00001, -.91617326697758E-00002, -.91969355757063E-00004
0.42947518880001E-00002, 0.14064976196215E+00001, 0.28010749270184E+00001, -.90311990599001E-00004, 0.13885929052942E+00001, 0.28102677998167E+00001, -.38141531970973E-00013, 0.17904714327257E-00001, -.91928727983386E-00002, -.90311990560860E-00004
0.42970075350001E-00002, 0.13835934720825E+00001, 0.28333601351095E+00001, -.95119630128847E-00004, 0.13657247684881E+00001, 0.28425710918155E+00001, -.42154695957550E-00013, 0.17868703594387E-00001, -.92109567060332E-00002, -.95119630086693E-00004
0.42992631820001E-00002, 0.13640996762682E+00001, 0.28312932385450E+00001, -.99119280236053E-00004, 0.13462946075567E+00001, 0.28405159426134E+00001, -.46882566681119E-00013, 0.17805068711562E-00001, -.92227040683442E-00002, -.99119280189170E-00004
0.43015188290001E-00002, 0.13560379911559E+00001, 0.27913625130354E+00001, -.10108003332676E-00003, 0.13382725244614E+00001, 0.28006063432686E+00001, -.47122291073998E-00013, 0.17765466694516E-00001, -.92438302332435E-00002, -.10108003327963E-00003
0.43037744760001E-00002, 0.13457553557670E+00001, 0.27411044408647E+00001, -.10397366914571E-00003, 0.13280119613128E+00001, 0.27503709396133E+00001, -.45526660035129E-00013, 0.17743394454258E-00001, -.92664987485841E-00002, -.10397366910019E-00003
0.43060301230001E-00002, 0.13495217892353E+00001, 0.27114689124958E+00001, -.10418439592978E-00003, 0.13317982512955E+00001, 0.27207430566658E+00001, -.40486964768716E-00013, 0.17723537939802E-00001, -.92741441700123E-00002, -.10418439588929E-00003
0.43082857700001E-00002, 0.13678248150858E+00001, 0.26905546046426E+00001, -.10235531174087E-00003, 0.13501170740017E+00001, 0.26998111384383E+00001, -.35575157720722E-00013, 0.17707741084075E-00001, -.92565337957209E-00002, -.10235531170529E-00003
0.43105414170001E-00002, 0.13700167657823E+00001, 0.26208058320075E+00001, -.98795259147789E-00004, 0.13523259320589E+00001, 0.26300188749992E+00001, -.39022361013098E-00013, 0.17690833723405E-00001, -.92130429917285E-00002, -.98795259108767E-00004
0.43127970640001E-00002, 0.13774426042063E+00001, 0.25757437062453E+00001, -.94816619312196E-00004, 0.13597715304458E+00001, 0.25849061262141E+00001, -.35265154674441E-00013, 0.17671073760490E-00001, -.91624199687963E-00002, -.94816619276930E-00004
0.43150527110001E-00002, 0.13880094334070E+00001, 0.25693491498446E+00001, -.92603385279588E-00004, 0.13703546562054E+00001, 0.25784788472982E+00001, -.40471142545552E-00013, 0.17654777201578E-00001, -.91296974536712E-00002, -.92603385239117E-00004
0.43173083580001E-00002, 0.13870303878970E+00001, 0.25708187100938E+00001, -.92647507938244E-00004, 0.13693776287995E+00001, 0.25799194977639E+00001, -.47308077011332E-00013, 0.17652759097470E-00001, -.91007876700508E-00002, -.92647507890935E-00004
0.43195640050001E-00002, 0.13693873990770E+00001, 0.25661801855951E+00001, -.94922307036716E-00004, 0.13517339847162E+00001, 0.25752738861013E+00001, -.41766585695284E-00013, 0.17653414360816E-00001, -.90937005061792E-00002, -.94922306994949E-00004
0.43218196520001E-00002, 0.13683290575238E+00001, 0.25714985875700E+00001, -.96311431452720E-00004, 0.13506768210990E+00001, 0.25805981640603E+00001, -.42636111154569E-00013, 0.17652236424812E-00001, -.90995764902867E-00002, -.96311431410084E-00004
0.43240752990001E-00002, 0.13448676407194E+00001, 0.25770046730054E+00001, -.95898157221805E-00004, 0.13272019551777E+00001, 0.25861054355322E+00001, -.45963378712432E-00013, 0.17665685541743E-00001, -.91007625267620E-00002, -.95898157175842E-00004
0.43263309460001E-00002, 0.13434844620958E+00001, 0.26253989385208E+00001, -.94618469276950E-00004, 0.13258090933610E+00001, 0.26345002120075E+00001, -.48176444500264E-00013, 0.17675368734792E-00001, -.91012734866617E-00002, -.94618469228774E-00004
0.43285865930001E-00002, 0.13707975941954E+00001, 0.27034268857458E+00001, -.94402117638246E-00004, 0.13531187207631E+00001, 0.27125247103089E+00001, -.47871751967925E-00013, 0.17678873432336E-00001, -.90978245630449E-00002, -.94402117590375E-00004
0.43308422400001E-00002, 0.14109768857490E+00001, 0.27748852448253E+00001, -.92901632773443E-00004, 0.13932998562782E+00001, 0.27839698791464E+00001, -.42836020833374E-00013, 0.17677029470859E-00001, -.90846343210305E-00002, -.92901632730607E-00004
0.43330978870001E-00002, 0.14245701252973E+00001, 0.27869720361134E+00001, -.95037198797171E-00004, 0.14069077812253E+00001, 0.27960440514430E+00001, -.41682837162243E-00013, 0.17662344072022E-00001, -.90720153295506E-00002, -.95037198755488E-00004
0.43353535340001E-00002, 0.14074056647562E+00001, 0.27623649068319E+00001, -.99804811519966E-00004, 0.13897833142586E+00001, 0.27714340522348E+00001, -.37270520106941E-00013, 0.17622350497573E-00001, -.90691454029184E-00002, -.99804811482695E-00004
0.43376091810001E-00002, 0.13723959804120E+00001, 0.27239600205852E+00001, -.10438581428615E-00003, 0.13548465574806E+00001, 0.27330297373844E+00001, -.31980807586851E-00013, 0.17549422931428E-00001, -.90697167992204E-00002, -.10438581425417E-00003
0.43398648280001E-00002, 0.13508556448082E+00001, 0.27006536188281E+00001, -.10710341888303E-00003, 0.13333954078260E+00001, 0.27097095384084E+00001, -.34701010184255E-00013, 0.17460236982270E-00001, -.90559195803447E-00002, -.10710341884833E-00003
0.43421204750001E-00002, 0.13559166344321E+00001, 0.26549173571314E+00001, -.10513817083951E-00003, 0.13385215938572E+00001, 0.26639425043103E+00001, -.35270399159314E-00013, 0.17395040574882E-00001, -.90251471789100E-00002, -.10513817080424E-00003
0.43443761220001E-00002, 0.14028579495186E+00001, 0.25981395816435E+00001, -.10378809577581E-00003, 0.13855021791823E+00001, 0.26071328344119E+00001, -.40222434857365E-00013, 0.17355770336260E-00001, -.89932527683763E-00002, -.10378809573558E-00003
0.43466317690001E-00002, 0.14530925026571E+00001, 0.25688872079494E+00001, -.10433560845756E-00003, 0.14357361161094E+00001, 0.25778679745129E+00001, -.40818397268411E-00013, 0.17356386547700E-00001, -.89807665634806E-00002, -.10433560841675E-00003
0.43488874160001E-00002, 0.14695968874734E+00001, 0.25901400162739E+00001, -.10438693945645E-00003, 0.14522207662294E+00001, 0.25991219160155E+00001, -.41418394401381E-00013, 0.17376121243969E-00001, -.89818997416891E-00002, -.10438693941503E-00003
0.43511430630001E-00002, 0.14452968499080E+00001, 0.26361907211581E+00001, -.10296377351135E-00003, 0.14279212946944E+00001, 0.26451681616210E+00001, -.42229633400196E-00013, 0.17375555213585E-00001, -.89774404628958E-00002, -.10296377346913E-00003
0.43533987100001E-00002, 0.14146148046788E+00001, 0.26455993254705E+00001, -.10126960642620E-00003, 0.13972373735412E+00001, 0.26545586523260E+00001, -.44412996472899E-00013, 0.17377431137617E-00001, -.89593268555177E-00002, -.10126960638179E-00003
0.43556543570001E-00002, 0.13888438499448E+00001, 0.26257587288349E+00001, -.97471030254178E-00004, 0.13714654118390E+00001, 0.26346963082531E+00001, -.40168344340354E-00013, 0.17378438105796E-00001, -.89375794182210E-00002, -.97471030214009E-00004
0.43579100040001E-00002, 0.13929527052699E+00001, 0.26364827530699E+00001, -.91182635481727E-00004, 0.13755794759423E+00001, 0.26454079416861E+00001, -.34215801439891E-00013, 0.17373229327562E-00001, -.89251886162330E-00002, -.91182635447511E-00004
0.43601656510001E-00002, 0.13873774479726E+00001, 0.26305913793545E+00001, -.84001068988859E-00004, 0.13700274147328E+00001, 0.26395001778095E+00001, -.34087562292306E-00013, 0.17350033239772E-00001, -.89087984550464E-00002, -.84001068954771E-00004
0.43624212980001E-00002, 0.13530087424342E+00001, 0.26183168871736E+00001, -.80911895659323E-00004, 0.13356908476663E+00001, 0.26272099565255E+00001, -.40758649401285E-00013, 0.17317894767863E-00001, -.88930693518975E-00002, -.80911895618564E-00004
0.43646769450001E-00002, 0.13246928237351E+00001, 0.26127969318146E+00001, -.83708582118470E-00004, 0.13074030339304E+00001, 0.26216690715713E+00001, -.40063020199835E-00013, 0.17289789804675E-00001, -.88721397566757E-00002, -.83708582078407E-00004
0.43669325920001E-00002, 0.13154255369567E+00001, 0.26028125434706E+00001, -.89432491749759E-00004, 0.12981614389502E+00001, 0.26116493169330E+00001, -.44403537260000E-00013, 0.17264098006478E-00001, -.88367734624739E-00002, -.89432491705356E-00004
0.43691882390001E-00002, 0.13179606642578E+00001, 0.25806718918669E+00001, -.94787829034846E-00004, 0.13007111454181E+00001, 0.25894921698855E+00001, -.44130891954825E-00013, 0.17249518839682E-00001, -.88202780186260E-00002, -.94787828990716E-00004
0.43714438860001E-00002, 0.13365846268659E+00001, 0.25971256487277E+00001, -.95383511271644E-00004, 0.13193481762755E+00001, 0.26059475056231E+00001, -.45744344582587E-00013, 0.17236450590362E-00001, -.88218568954177E-00002, -.95383511225900E-00004
0.43736995330001E-00002, 0.13763143993608E+00001, 0.26279921644611E+00001, -.92246238414731E-00004, 0.13591040869737E+00001, 0.26368042806198E+00001, -.45820247833266E-00013, 0.17210312387105E-00001, -.88121161587188E-00002, -.92246238368910E-00004
0.43759551800001E-00002, 0.13961381557083E+00001, 0.26438831372125E+00001, -.85480616271737E-00004, 0.13789601398941E+00001, 0.26526743704119E+00001, -.44918965358520E-00013, 0.17178015814182E-00001, -.87912331994481E-00002, -.85480616226818E-00004
0.43782108270001E-00002, 0.13901756308890E+00001, 0.26840320431609E+00001, -.77840180408925E-00004, 0.13730438516063E+00001, 0.26928116250950E+00001, -.43526458090314E-00013, 0.17131779282722E-00001, -.87795819341703E-00002, -.77840180365399E-00004
0.43804664740001E-00002, 0.13926730056951E+00001, 0.27053909684595E+00001, -.74356629661272E-00004, 0.13756008457438E+00001, 0.27141663246580E+00001, -.45199528891495E-00013, 0.17072159951324E-00001, -.87753561984390E-00002, -.74356629616072E-00004
0.43827221210001E-00002, 0.13882698773633E+00001, 0.26801165838211E+00001, -.75355075990850E-00004, 0.13712513245708E+00001, 0.26888955286094E+00001, -.45595696915844E-00013, 0.17018552792574E-00001, -.87789447882950E-00002, -.75355075945254E-00004
0.43849777680001E-00002, 0.14017903431599E+00001, 0.26463455628059E+00001, -.76643740236760E-00004, 0.13847812665876E+00001, 0.26551247058905E+00001, -.43225726236478E-00013, 0.17009076572340E-00001, -.87791430846399E-00002, -.76643740193534E-00004
0.43872334150001E-00002, 0.14322626383527E+00001, 0.26312122724605E+00001, -.76667819732098E-00004, 0.14152449179615E+00001, 0.26399979693759E+00001, -.34691628567645E-00013, 0.17017720391151E-00001, -.87856969154118E-00002, -.76667819697406E-00004
0.43894890620001E-00002, 0.14530699916493E+00001, 0.26138836655578E+00001, -.74778624236854E-00004, 0.14360640998573E+00001, 0.26226761226966E+00001, -.35831652483405E-00013, 0.17005891792038E-00001, -.87924571388036E-00002, -.74778624201022E-00004
0.43917447090001E-00002, 0.14621839545762E+00001, 0.25991106663573E+00001, -.71590310397137E-00004, 0.14451984592382E+00001, 0.26079096794044E+00001, -.37389411706603E-00013, 0.16985495338008E-00001, -.87990130471188E-00002, -.71590310359748E-00004
0.43940003560001E-00002, 0.14581343090503E+00001, 0.25920474928562E+00001, -.68736615738424E-00004, 0.14411464114122E+00001, 0.26008465149321E+00001, -.37657257719726E-00013, 0.16987897638173E-00001, -.87990220758906E-00002, -.68736615700767E-00004
0.43962560030001E-00002, 0.14274843272216E+00001, 0.25995075853932E+00001, -.63716858965796E-00004, 0.14104975575901E+00001, 0.26083070505268E+00001, -.34680201001013E-00013, 0.16986769631469E-00001, -.87994651335382E-00002, -.63716858931116E-00004
0.43985116500001E-00002, 0.14076205180559E+00001, 0.25949553030652E+00001, -.58763688132505E-00004, 0.13906362596841E+00001, 0.26037504563847E+00001, -.36884913142914E-00013, 0.16984258371832E-00001, -.87951533195406E-00002, -.58763688095620E-00004
0.44007672970001E-00002, 0.14153507263886E+00001, 0.26082270995913E+00001, -.58714467409590E-00004, 0.13983482892466E+00001, 0.26170234730832E+00001, -.40004159134010E-00013, 0.17002437141954E-00001, -.87963734919708E-00002, -.58714467369585E-00004
0.44030229440001E-00002, 0.14140664289538E+00001, 0.26254440550174E+00001, -.61981571596576E-00004, 0.13970519020494E+00001, 0.26342430641483E+00001, -.35340502944049E-00013, 0.17014526904396E-00001, -.87990091308913E-00002, -.61981571561235E-00004
0.44052785910001E-00002, 0.13871667326756E+00001, 0.26251269036090E+00001, -.63712073161431E-00004, 0.13701503882726E+00001, 0.26339155214999E+00001, -.38312965924920E-00013, 0.17016344403002E-00001, -.87886178908717E-00002, -.63712073123118E-00004
0.44075342380001E-00002, 0.13590695130187E+00001, 0.26061345560909E+00001, -.62819165287927E-00004, 0.13420837193745E+00001, 0.26149060503435E+00001, -.44826188467455E-00013, 0.16985793644245E-00001, -.87714942526389E-00002, -.62819165243100E-00004
0.44097898850001E-00002, 0.13223939860928E+00001, 0.25924891236887E+00001, -.62160058599556E-00004, 0.13054607219912E+00001, 0.26012274716250E+00001, -.49661622331558E-00013, 0.16933264101552E-00001, -.87383479363013E-00002, -.62160058549895E-00004
0.44120455320001E-00002, 0.13011904326147E+00001, 0.25910852964290E+00001, -.62288200867329E-00004, 0.12843188291155E+00001, 0.25997785887900E+00001, -.49091236397534E-00013, 0.16871603499195E-00001, -.86932923609065E-00002, -.62288200818238E-00004
0.44143011790001E-00002, 0.12792367910644E+00001, 0.25833186270127E+00001, -.58776788638079E-00004, 0.12624336824949E+00001, 0.25919731658978E+00001, -.48755145816111E-00013, 0.16803108569488E-00001, -.86545388851775E-00002, -.58776788589324E-00004
0.44165568260001E-00002, 0.12840348355707E+00001, 0.25512299854947E+00001, -.49781376224439E-00004, 0.12672843015745E+00001, 0.25598714613594E+00001, -.44898358261919E-00013, 0.16750533996182E-00001, -.86414758647312E-00002, -.49781376179541E-00004
0.44188124730001E-00002, 0.13291316194124E+00001, 0.25500320925856E+00001, -.40249652568396E-00004, 0.13124169188244E+00001, 0.25586875832132E+00001, -.39598181479706E-00013, 0.16714700588064E-00001, -.86554906275468E-00002, -.40249652528798E-00004
0.44210681200001E-00002, 0.13848105636739E+00001, 0.25723243605893E+00001, -.32270113342188E-00004, 0.13681090902019E+00001, 0.25810107512422E+00001, -.39768292017546E-00013, 0.16701473471997E-00001, -.86863906528959E-00002, -.32270113302419E-00004
0.44233237670001E-00002, 0.14620164937592E+00001, 0.26116796386568E+00001, -.27284847452848E-00004, 0.14452878884557E+00001, 0.26204126728310E+00001, -.39929786073300E-00013, 0.16728605303469E-00001, -.87330341742815E-00002, -.27284847412918E-00004
0.44255794140001E-00002, 0.15249979641475E+00001, 0.26451402871844E+00001, -.27838927717608E-00004, 0.15082335879080E+00001, 0.26539394442532E+00001, -.44075155895490E-00013, 0.16764376239526E-00001, -.87991570687344E-00002, -.27838927673532E-00004
0.44278350610001E-00002, 0.15372340770703E+00001, 0.26413925158876E+00001, -.30812039067554E-00004, 0.15204456877183E+00001, 0.26502417089568E+00001, -.40105345470233E-00013, 0.16788389352030E-00001, -.88491930691703E-00002, -.30812039027449E-00004
0.44300907080001E-00002, 0.15182415983168E+00001, 0.26370945777808E+00001, -.31277615501111E-00004, 0.15014492395195E+00001, 0.26459241026958E+00001, -.39380627271539E-00013, 0.16792358797338E-00001, -.88295249150214E-00002, -.31277615461731E-00004
0.44323463550001E-00002, 0.14829334600456E+00001, 0.26246268380365E+00001, -.31402007834582E-00004, 0.14661563983934E+00001, 0.26333812303242E+00001, -.43361934948130E-00013, 0.16777061652269E-00001, -.87543922877188E-00002, -.31402007791220E-00004
0.44346020020001E-00002, 0.14390864864356E+00001, 0.26029998947342E+00001, -.30994187886158E-00004, 0.14223400026532E+00001, 0.26116889614466E+00001, -.39667697874628E-00013, 0.16746483782351E-00001, -.86890667124775E-00002, -.30994187846490E-00004
0.44368576490001E-00002, 0.13929313389916E+00001, 0.25831103813607E+00001, -.29501195703265E-00004, 0.13762210444766E+00001, 0.25917831692531E+00001, -.38758696097080E-00013, 0.16710294514943E-00001, -.86727878923803E-00002, -.29501195664506E-00004
0.44391132960001E-00002, 0.13636971308381E+00001, 0.25369481323999E+00001, -.28548275838558E-00004, 0.13470224247527E+00001, 0.25456626359492E+00001, -.32651092957516E-00013, 0.16674706085459E-00001, -.87145035493319E-00002, -.28548275805907E-00004
0.44413689430001E-00002, 0.13615967657950E+00001, 0.24930530132195E+00001, -.26786816878614E-00004, 0.13449548507901E+00001, 0.25018245068877E+00001, -.38874245374180E-00013, 0.16641915004939E-00001, -.87714936682260E-00002, -.26786816839740E-00004
0.44436245900001E-00002, 0.13874112387285E+00001, 0.25008733180802E+00001, -.25290672038858E-00004, 0.13708006187201E+00001, 0.25096780988671E+00001, -.40561977706326E-00013, 0.16610620008477E-00001, -.88047807868449E-00002, -.25290671998296E-00004
0.44458802370001E-00002, 0.14405450170232E+00001, 0.25277427012704E+00001, -.23859482339080E-00004, 0.14239559858726E+00001, 0.25365597454961E+00001, -.42386344804874E-00013, 0.16589031150628E-00001, -.88170442256020E-00002, -.23859482296694E-00004
0.44481358840001E-00002, 0.14992385726858E+00001, 0.25546722687943E+00001, -.23024194133777E-00004, 0.14826433933876E+00001, 0.25634864727804E+00001, -.41442639594687E-00013, 0.16595179298165E-00001, -.88142039861014E-00002, -.23024194092334E-00004
0.44503915310001E-00002, 0.15107576379682E+00001, 0.25807258889879E+00001, -.23378081939096E-00004, 0.14941393551436E+00001, 0.25895308222314E+00001, -.43605259549392E-00013, 0.16618282824582E-00001, -.88049332435031E-00002, -.23378081895490E-00004
0.44526471780001E-00002, 0.14950281566285E+00001, 0.26106712621876E+00001, -.22806498041393E-00004, 0.14783683780672E+00001, 0.26194785674279E+00001, -.43538745584046E-00013, 0.16659778561342E-00001, -.88073052403109E-00002, -.22806497997855E-00004
0.44549028250001E-00002, 0.14847054619962E+00001, 0.26696718752480E+00001, -.21857377599054E-00004, 0.14680206484837E+00001, 0.26784890583475E+00001, -.43668906969405E-00013, 0.16684813512561E-00001, -.88171830994847E-00002, -.21857377555385E-00004
0.44571584720001E-00002, 0.14488670177507E+00001, 0.26763088035472E+00001, -.23390370632400E-00004, 0.14321918237481E+00001, 0.26851165647495E+00001, -.41998173946724E-00013, 0.16675194002548E-00001, -.88077612022374E-00002, -.23390370590402E-00004
0.44594141190001E-00002, 0.14186253104381E+00001, 0.26491909926273E+00001, -.30610787223825E-00004, 0.14019952124820E+00001, 0.26579636180430E+00001, -.42163708735317E-00013, 0.16630097956104E-00001, -.87726254157041E-00002, -.30610787181661E-00004
0.44616697660001E-00002, 0.14025421842589E+00001, 0.26169616911207E+00001, -.36734473678104E-00004, 0.13859675293900E+00001, 0.26257039153413E+00001, -.43886432007042E-00013, 0.16574654868955E-00001, -.87422242206199E-00002, -.36734473634218E-00004
0.44639254130001E-00002, 0.14087766617001E+00001, 0.25489334034555E+00001, -.41424767494770E-00004, 0.13922355158632E+00001, 0.25576481169532E+00001, -.40859463913857E-00013, 0.16541145836921E-00001, -.87147134977038E-00002, -.41424767453911E-00004
0.44661810600001E-00002, 0.14271228482004E+00001, 0.24861925570803E+00001, -.44067401478269E-00004, 0.14105923356420E+00001, 0.24949135984125E+00001, -.40056290305858E-00013, 0.16530512558394E-00001, -.87210413322547E-00002, -.44067401438212E-00004
0.44684367070001E-00002, 0.14616380278274E+00001, 0.25091836081838E+00001, -.44191697252569E-00004, 0.14451010618735E+00001, 0.25179460686377E+00001, -.42487778018723E-00013, 0.16536965953914E-00001, -.87624604539246E-00002, -.44191697210081E-00004
0.44706923540001E-00002, 0.14779889995074E+00001, 0.25587133524840E+00001, -.45434461184813E-00004, 0.14614369966587E+00001, 0.25675312885623E+00001, -.40893070754327E-00013, 0.16552002848685E-00001, -.88179360782227E-00002, -.45434461143920E-00004
0.44729480010001E-00002, 0.14714341672565E+00001, 0.25898761817854E+00001, -.46854468246203E-00004, 0.14548716320366E+00001, 0.25987220541062E+00001, -.44268304784294E-00013, 0.16562535219952E-00001, -.88458723208120E-00002, -.46854468201935E-00004
0.44752036480001E-00002, 0.14535065959447E+00001, 0.26139952532638E+00001, -.49034599042259E-00004, 0.14369555893401E+00001, 0.26228387531391E+00001, -.38252321942524E-00013, 0.16551006604593E-00001, -.88434998753393E-00002, -.49034599004006E-00004
0.44774592950001E-00002, 0.14592219904277E+00001, 0.26012486722044E+00001, -.51392626597629E-00004, 0.14426755760468E+00001, 0.26100737239737E+00001, -.41341959443748E-00013, 0.16546414380894E-00001, -.88250517692646E-00002, -.51392626556287E-00004
0.44797149420001E-00002, 0.14829329875167E+00001, 0.26182532488893E+00001, -.53055245590502E-00004, 0.14663680244218E+00001, 0.26270600874651E+00001, -.43294766262271E-00013, 0.16564963094938E-00001, -.88068385757720E-00002, -.53055245547208E-00004
0.44819705890001E-00002, 0.15213769608528E+00001, 0.26322145921173E+00001, -.52634115664568E-00004, 0.15047741416243E+00001, 0.26410126427264E+00001, -.45961321599653E-00013, 0.16602819228504E-00001, -.87980506090350E-00002, -.52634115618606E-00004
0.44842262360001E-00002, 0.15375181848107E+00001, 0.26256419903746E+00001, -.49283756696210E-00004, 0.15208789241860E+00001, 0.26344276460003E+00001, -.45726886983531E-00013, 0.16639260624638E-00001, -.87856556256951E-00002, -.49283756650483E-00004
0.44864818830001E-00002, 0.15360075022488E+00001, 0.26301417872648E+00001, -.45244937222709E-00004, 0.15193454903968E+00001, 0.26389074961915E+00001, -.41111460484974E-00013, 0.16662011851976E-00001, -.87657089267399E-00002, -.45244937181598E-00004
0.44887375300001E-00002, 0.15292432985303E+00001, 0.26193685427355E+00001, -.41133545263516E-00004, 0.15125580581100E+00001, 0.26281200597017E+00001, -.35100012227561E-00013, 0.16685240420315E-00001, -.87515169662565E-00002, -.41133545228416E-00004
0.44909931770001E-00002, 0.14875450088738E+00001, 0.25818389566794E+00001, -.37881623419846E-00004, 0.14708325687706E+00001, 0.25905899343970E+00001, -.34657589819588E-00013, 0.16712440103193E-00001, -.87509777175770E-00002, -.37881623385188E-00004
0.44932488240001E-00002, 0.14522481678506E+00001, 0.25833850756270E+00001, -.32658748974482E-00004, 0.14355109786478E+00001, 0.25921451668196E+00001, -.36798894753386E-00013, 0.16737189202747E-00001, -.87600911926013E-00002, -.32658748937684E-00004
0.44955044710001E-00002, 0.14291342898174E+00001, 0.26329558633927E+00001, -.28228518494087E-00004, 0.14123910176927E+00001, 0.26417278287134E+00001, -.37133396104591E-00013, 0.16743272124684E-00001, -.87719653207304E-00002, -.28228518456954E-00004
0.44977601180001E-00002, 0.14058133091572E+00001, 0.26794622751957E+00001, -.26555589342179E-00004, 0.13890781212045E+00001, 0.26882454877436E+00001, -.38417921209941E-00013, 0.16735187952732E-00001, -.87832125479400E-00002, -.26555589303761E-00004
0.45000157650001E-00002, 0.13915649019237E+00001, 0.27157662312290E+00001, -.26242346412177E-00004, 0.13748387223021E+00001, 0.27245756995922E+00001, -.40984188081880E-00013, 0.16726179621645E-00001, -.88094683631652E-00002, -.26242346371193E-00004
0.45022714120001E-00002, 0.13918346090958E+00001, 0.27014394611713E+00001, -.27995770218024E-00004, 0.13751083261490E+00001, 0.27102717307698E+00001, -.43949635513831E-00013, 0.16726282946768E-00001, -.88322695984933E-00002, -.27995770174074E-00004
0.45045270590001E-00002, 0.14186941747373E+00001, 0.26124219793411E+00001, -.31212704281984E-00004, 0.14019321826166E+00001, 0.26212720302195E+00001, -.40047717799888E-00013, 0.16761992120704E-00001, -.88500508783526E-00002, -.31212704241936E-00004
0.45067827060001E-00002, 0.14381012911206E+00001, 0.25221484517877E+00001, -.34036707278390E-00004, 0.14212750458494E+00001, 0.25310210125956E+00001, -.49965386803290E-00013, 0.16826245271206E-00001, -.88725608078982E-00002, -.34036707228425E-00004
0.45090383530001E-00002, 0.14401263518613E+00001, 0.24837381518706E+00001, -.35633869080442E-00004, 0.14232219671791E+00001, 0.24926494595997E+00001, -.48076786183042E-00013, 0.16904384682113E-00001, -.89113077291364E-00002, -.35633869032366E-00004
0.45112940000000E-00002, 0.14919177749515E+00001, 0.25174167150892E+00001, -.41516875434010E-00004, 0.14749213910788E+00001, 0.25263694962200E+00001, -.46332639045815E-00013, 0.16996383872682E-00001, -.89527811308292E-00002, -.41516875387677E-00004
0.45135496470000E-00002, 0.15369596250276E+00001, 0.25725290115477E+00001, -.44790933367316E-00004, 0.15198967759742E+00001, 0.25815079499361E+00001, -.40886420029414E-00013, 0.17062849053391E-00001, -.89789383883993E-00002, -.44790933326429E-00004
0.45158052940000E-00002, 0.15444687162787E+00001, 0.26023403332671E+00001, -.45797752598675E-00004, 0.15273792488902E+00001, 0.26113224568340E+00001, -.41935277343562E-00013, 0.17089467388533E-00001, -.89821235669150E-00002, -.45797752556739E-00004
0.45180609410000E-00002, 0.15254322389458E+00001, 0.26095757285265E+00001, -.43856912378272E-00004, 0.15083251750767E+00001, 0.26185507987949E+00001, -.39251223494371E-00013, 0.17107063869076E-00001, -.89750702683597E-00002, -.43856912339021E-00004
0.45203165880000E-00002, 0.14957316239826E+00001, 0.26091720082524E+00001, -.40356922283141E-00004, 0.14785974806193E+00001, 0.26181327750113E+00001, -.39389207174734E-00013, 0.17134143363358E-00001, -.89607667588473E-00002, -.40356922243752E-00004
0.45225722350000E-00002, 0.14447083569578E+00001, 0.25990589610851E+00001, -.36341516632344E-00004, 0.14275636576006E+00001, 0.26079989548899E+00001, -.36150213743489E-00013, 0.17144699357248E-00001, -.89399938048692E-00002, -.36341516596194E-00004
0.45248278820000E-00002, 0.13928040707640E+00001, 0.25976855332409E+00001, -.33425385425576E-00004, 0.13756484243798E+00001, 0.26066046896123E+00001, -.41573378341942E-00013, 0.17155646384136E-00001, -.89191563713752E-00002, -.33425385384002E-00004
0.45270835290000E-00002, 0.13807433878372E+00001, 0.26042543393826E+00001, -.36208409455785E-00004, 0.13635581938645E+00001, 0.26131589495319E+00001, -.43055712368852E-00013, 0.17185193972738E-00001, -.89046101493339E-00002, -.36208409412729E-00004
0.45293391760000E-00002, 0.14027415808126E+00001, 0.26184999031478E+00001, -.39762689590391E-00004, 0.13855198958800E+00001, 0.26274021236362E+00001, -.37978599060366E-00013, 0.17221684932648E-00001, -.89022204884141E-00002, -.39762689552413E-00004
0.45315948230000E-00002, 0.14287182995613E+00001, 0.26153090055389E+00001, -.37962004247442E-00004, 0.14114456655713E+00001, 0.26242169875541E+00001, -.36830735916971E-00013, 0.17272633990002E-00001, -.89079820152537E-00002, -.37962004210611E-00004
0.45338504700000E-00002, 0.14585316354241E+00001, 0.26264245238287E+00001, -.39210956217767E-00004, 0.14411709374268E+00001, 0.26353465210092E+00001, -.41188565146280E-00013, 0.17360697997227E-00001, -.89219971805145E-00002, -.39210956176578E-00004
0.45361061170000E-00002, 0.14642033635905E+00001, 0.26185640852111E+00001, -.36120334188485E-00004, 0.14467374898112E+00001, 0.26275130954877E+00001, -.47943043731238E-00013, 0.17465873779265E-00001, -.89490102766312E-00002, -.36120334140542E-00004
0.45383617640000E-00002, 0.14786937719468E+00001, 0.26423580773912E+00001, -.39464343341220E-00004, 0.14611301430840E+00001, 0.26513408793698E+00001, -.42944843116928E-00013, 0.17563628862855E-00001, -.89828019785915E-00002, -.39464343298275E-00004
0.45406174110000E-00002, 0.14885553300455E+00001, 0.26494136232821E+00001, -.49132051599740E-00004, 0.14709349999548E+00001, 0.26584300059195E+00001, -.43238877873219E-00013, 0.17620330090701E-00001, -.90163826374540E-00002, -.49132051556501E-00004
0.45428730580000E-00002, 0.14769585609007E+00001, 0.26308990737406E+00001, -.58617024518853E-00004, 0.14593098778562E+00001, 0.26399481866150E+00001, -.41435478183088E-00013, 0.17648683044460E-00001, -.90491128743964E-00002, -.58617024477417E-00004
0.45451287050000E-00002, 0.14345970422060E+00001, 0.26151810623154E+00001, -.63088492683271E-00004, 0.14169241865875E+00001, 0.26242690679720E+00001, -.37886570264656E-00013, 0.17672855618497E-00001, -.90880056565854E-00002, -.63088492645384E-00004
0.45473843520000E-00002, 0.14130993341135E+00001, 0.26474768540975E+00001, -.70409012970870E-00004, 0.13954249984021E+00001, 0.26566099883142E+00001, -.39552618773486E-00013, 0.17674335711412E-00001, -.91331342167175E-00002, -.70409012931317E-00004
0.45496399990000E-00002, 0.13901957025318E+00001, 0.26998977550973E+00001, -.75910064182898E-00004, 0.13725333665435E+00001, 0.27091017540712E+00001, -.36003121066174E-00013, 0.17662335988315E-00001, -.92039989739057E-00002, -.75910064146895E-00004
0.45518956460000E-00002, 0.13604835889995E+00001, 0.27010313508000E+00001, -.78087533146849E-00004, 0.13428285089000E+00001, 0.27102935326500E+00001, -.33096179100299E-00013, 0.17655080099535E-00001, -.92621818499778E-00002, -.78087533113753E-00004
0.45541512930000E-00002, 0.13537588210048E+00001, 0.26703915416100E+00001, -.83718502922772E-00004, 0.13360996853561E+00001, 0.26796898664061E+00001, -.37160836522050E-00013, 0.17659135648689E-00001, -.92983247961098E-00002, -.83718502885611E-00004
0.45564069400000E-00002, 0.13484821577337E+00001, 0.26554174110127E+00001, -.88167695172869E-00004, 0.13307994862452E+00001, 0.26647545771529E+00001, -.38753100191849E-00013, 0.17682671488537E-00001, -.93371661401806E-00002, -.88167695134116E-00004
0.45586625870000E-00002, 0.13427458996579E+00001, 0.26661708459514E+00001, -.92972017416564E-00004, 0.13250110560483E+00001, 0.26755219575471E+00001, -.40155851848409E-00013, 0.17734843609593E-00001, -.93511115956491E-00002, -.92972017376408E-00004
0.45609182340000E-00002, 0.13462341936656E+00001, 0.26553822420649E+00001, -.91907091630762E-00004, 0.13284622606898E+00001, 0.26647232636068E+00001, -.42408292174807E-00013, 0.17771932975819E-00001, -.93410215418880E-00002, -.91907091588354E-00004
0.45631738810000E-00002, 0.13492011585652E+00001, 0.26367714668686E+00001, -.90166637825267E-00004, 0.13314045693992E+00001, 0.26460923133624E+00001, -.44222284211134E-00013, 0.17796589165969E-00001, -.93208464937992E-00002, -.90166637781044E-00004
0.45654295280000E-00002, 0.13895888712405E+00001, 0.26396460902880E+00001, -.91092941243725E-00004, 0.13717699597404E+00001, 0.26489503045013E+00001, -.43220940624835E-00013, 0.17818911500144E-00001, -.93042142133527E-00002, -.91092941200504E-00004
0.45676851750000E-00002, 0.14529943199443E+00001, 0.26291081344636E+00001, -.90141162984741E-00004, 0.14351469147767E+00001, 0.26384149863809E+00001, -.40510436578593E-00013, 0.17847405167556E-00001, -.93068519172681E-00002, -.90141162944231E-00004
0.45699408220000E-00002, 0.15234667924901E+00001, 0.26283737750448E+00001, -.90790316667032E-00004, 0.15055850569359E+00001, 0.26376905988503E+00001, -.38365113561786E-00013, 0.17881735554254E-00001, -.93168238054899E-00002, -.90790316628667E-00004
0.45721964690000E-00002, 0.15958937871465E+00001, 0.26255823361038E+00001, -.92235288088056E-00004, 0.15779508288671E+00001, 0.26349116397830E+00001, -.38816767212195E-00013, 0.17942958279366E-00001, -.93293036791594E-00002, -.92235288049239E-00004
0.45744521160000E-00002, 0.16340794322162E+00001, 0.26616561497785E+00001, -.91978455104765E-00004, 0.16160899739832E+00001, 0.26710102174755E+00001, -.43186254986576E-00013, 0.17989458233003E-00001, -.93540676970128E-00002, -.91978455061579E-00004
0.45767077630000E-00002, 0.16180328713013E+00001, 0.27030257502615E+00001, -.92967827193497E-00004, 0.16000100935946E+00001, 0.27124012988609E+00001, -.44013673093827E-00013, 0.18022777706749E-00001, -.93755485993585E-00002, -.92967827149484E-00004
0.45767077630000E-00002, 0.16180328713013E+00001, 0.27030257502615E+00001, -.92967827193497E-00004, 0.16000100935946E+00001, 0.27124012988609E+00001, -.44013673093827E-00013, 0.18022777706749E-00001, -.93755485993585E-00002, -.92967827149484E-00004
0.45789634100000E-00002, 0.15579878816955E+00001, 0.27234295148380E+00001, -.94318320615623E-00004, 0.15399553155510E+00001, 0.27328424677565E+00001, -.44308024481473E-00013, 0.18032566144484E-00001, -.94129529184539E-00002, -.94318320571315E-00004
0.45812190570000E-00002, 0.14665407959284E+00001, 0.27229872677607E+00001, -.92177591362954E-00004, 0.14485517383504E+00001, 0.27324303463081E+00001, -.46272236894372E-00013, 0.17989057578015E-00001, -.94430785474767E-00002, -.92177591316682E-00004
0.45834747040000E-00002, 0.14536778837052E+00001, 0.27661948094943E+00001, -.87708519871732E-00004, 0.14357713008739E+00001, 0.27756355453014E+00001, -.38725737063015E-00013, 0.17906582831315E-00001, -.94407358071277E-00002, -.87708519833006E-00004
0.45857303510000E-00002, 0.14319408404322E+00001, 0.27897718334791E+00001, -.87517154118321E-00004, 0.14141264109907E+00001, 0.27992035486966E+00001, -.34974736684163E-00013, 0.17814429441471E-00001, -.94317152174828E-00002, -.87517154083346E-00004
0.45879859980000E-00002, 0.13713871850457E+00001, 0.27472830061660E+00001, -.88982242383644E-00004, 0.13536461426395E+00001, 0.27567183222555E+00001, -.37289433436615E-00013, 0.17741042406190E-00001, -.94353160895585E-00002, -.88982242346354E-00004
0.45902416450000E-00002, 0.13249452516405E+00001, 0.26777820259129E+00001, -.89677292532309E-00004, 0.13072655242097E+00001, 0.26872414452252E+00001, -.40666502292885E-00013, 0.17679727430785E-00001, -.94594193123347E-00002, -.89677292491643E-00004
0.45924972920000E-00002, 0.13161849040379E+00001, 0.26177724309524E+00001, -.91312921697436E-00004, 0.12985590941176E+00001, 0.26272390064817E+00001, -.44430121386170E-00013, 0.17625809920360E-00001, -.94665755293457E-00002, -.91312921653006E-00004
0.45947529390000E-00002, 0.13305033210712E+00001, 0.26432022948261E+00001, -.95092066261599E-00004, 0.13129274281262E+00001, 0.26526637524962E+00001, -.43731008889915E-00013, 0.17575892944941E-00001, -.94614576701232E-00002, -.95092066217868E-00004
0.45970085860000E-00002, 0.13844455225983E+00001, 0.27089385714390E+00001, -.98013962892306E-00004, 0.13668746652691E+00001, 0.27183971114349E+00001, -.36882477627750E-00013, 0.17570857329249E-00001, -.94585399958818E-00002, -.98013962855423E-00004
0.45992642330000E-00002, 0.14766822450448E+00001, 0.27767265792638E+00001, -.96255951874599E-00004, 0.14590604379098E+00001, 0.27861961063795E+00001, -.36054838732311E-00013, 0.17621807135040E-00001, -.94695271157238E-00002, -.96255951838544E-00004
0.46015198800000E-00002, 0.15294316524495E+00001, 0.27474954397851E+00001, -.87333668912139E-00004, 0.15117696466452E+00001, 0.27569785787210E+00001, -.39843064792882E-00013, 0.17662005804321E-00001, -.94831389359010E-00002, -.87333668872296E-00004
0.46037755270000E-00002, 0.15660904251470E+00001, 0.26926113841600E+00001, -.75789631877972E-00004, 0.15484079651117E+00001, 0.27020719233309E+00001, -.41638532108075E-00013, 0.17682460035292E-00001, -.94605391708925E-00002, -.75789631836333E-00004
0.46060311740000E-00002, 0.15441309184873E+00001, 0.26393503010664E+00001, -.65860613301289E-00004, 0.15264464409525E+00001, 0.26487757107577E+00001, -.43372087683585E-00013, 0.17684477534799E-00001, -.94254096912670E-00002, -.65860613257917E-00004
0.46082868210000E-00002, 0.14919320052746E+00001, 0.25985693364722E+00001, -.58536907170641E-00004, 0.14742547827866E+00001, 0.26079811280273E+00001, -.40171930455739E-00013, 0.17677222487988E-00001, -.94117915551115E-00002, -.58536907130469E-00004
0.46105424680000E-00002, 0.14407226354069E+00001, 0.25720550630810E+00001, -.52572084228908E-00004, 0.14230652416084E+00001, 0.25814715693502E+00001, -.35690383401007E-00013, 0.17657393798478E-00001, -.94165062692495E-00002, -.52572084193218E-00004
0.46127981150000E-00002, 0.13884352239570E+00001, 0.25681641592262E+00001, -.48753473460302E-00004, 0.13708080331421E+00001, 0.25775708263421E+00001, -.36139454995781E-00013, 0.17627190814965E-00001, -.94066671158867E-00002, -.48753473424163E-00004
0.46150537620000E-00002, 0.13528828911395E+00001, 0.25957518219349E+00001, -.47053075182340E-00004, 0.13352855269870E+00001, 0.26051337959282E+00001, -.41719587511218E-00013, 0.17597364152534E-00001, -.93819739933802E-00002, -.47053075140620E-00004
0.46173094090000E-00002, 0.13448511602789E+00001, 0.26812111979586E+00001, -.50628531138651E-00004, 0.13272969121072E+00001, 0.26905743362289E+00001, -.41631805808841E-00013, 0.17554248171708E-00001, -.93631382703124E-00002, -.50628531097019E-00004
0.46195650560000E-00002, 0.13696538097576E+00001, 0.28072342397101E+00001, -.57502344363602E-00004, 0.13521623585104E+00001, 0.28165822509785E+00001, -.42071041950450E-00013, 0.17491451247172E-00001, -.93480112684531E-00002, -.57502344321531E-00004
0.46218207030000E-00002, 0.14159517195107E+00001, 0.28687303744165E+00001, -.63178994334055E-00004, 0.13985157623337E+00001, 0.28780661789180E+00001, -.45015859908095E-00013, 0.17435957177017E-00001, -.93358045014421E-00002, -.63178994289039E-00004
0.46240763500000E-00002, 0.14541273565211E+00001, 0.28294134632584E+00001, -.65137476134596E-00004, 0.14367149827884E+00001, 0.28387497128385E+00001, -.40135993750808E-00013, 0.17412373732666E-00001, -.93362495801111E-00002, -.65137476094460E-00004
0.46263319970000E-00002, 0.14719106487862E+00001, 0.27738145485537E+00001, -.65235536126012E-00004, 0.14544971425810E+00001, 0.27831601661553E+00001, -.38914627603068E-00013, 0.17413506205152E-00001, -.93456176015472E-00002, -.65235536087098E-00004
0.46285876440000E-00002, 0.14903046781077E+00001, 0.27555671139124E+00001, -.61663887755010E-00004, 0.14728697992178E+00001, 0.27649173706146E+00001, -.42537310578889E-00013, 0.17434878889914E-00001, -.93502567021413E-00002, -.61663887712473E-00004
0.46308432910000E-00002, 0.14733552988624E+00001, 0.27075819740713E+00001, -.56525155996919E-00004, 0.14559062848286E+00001, 0.27169540044689E+00001, -.45425464872540E-00013, 0.17449014033789E-00001, -.93720303976681E-00002, -.56525155951494E-00004
0.46330989380000E-00002, 0.14369327405946E+00001, 0.26101624019406E+00001, -.51966770149551E-00004, 0.14195045818045E+00001, 0.26195563315507E+00001, -.45344456921098E-00013, 0.17428158790085E-00001, -.93939296101591E-00002, -.51966770104207E-00004
0.46353545850000E-00002, 0.13908725476841E+00001, 0.25576454981326E+00001, -.49494615459625E-00004, 0.13734958906483E+00001, 0.25670467685431E+00001, -.43459599029885E-00013, 0.17376657035885E-00001, -.94012704104595E-00002, -.49494615416165E-00004
0.46376102320000E-00002, 0.13576290187021E+00001, 0.25147232491231E+00001, -.49702779739898E-00004, 0.13402964213550E+00001, 0.25241208265062E+00001, -.43554909358787E-00013, 0.17332597347105E-00001, -.93975773830145E-00002, -.49702779696343E-00004
0.46398658790000E-00002, 0.13326654898028E+00001, 0.24748875711286E+00001, -.50354024169693E-00004, 0.13153420668391E+00001, 0.24842534086213E+00001, -.42470645601387E-00013, 0.17323422963694E-00001, -.93658374926235E-00002, -.50354024127223E-00004
0.46421215260000E-00002, 0.13187498226971E+00001, 0.24855106429573E+00001, -.54392782338113E-00004, 0.13014260266600E+00001, 0.24948411067286E+00001, -.38890443069168E-00013, 0.17323796037062E-00001, -.93304637713218E-00002, -.54392782299223E-00004
0.46421215260000E-00002, 0.13187498226971E+00001, 0.24855106429573E+00001, -.54392782338113E-00004, 0.13014260266600E+00001, 0.24948411067286E+00001, -.38890443069168E-00013, 0.17323796037062E-00001, -.93304637713218E-00002, -.54392782299223E-00004
0.46443771730000E-00002, 0.12997757182202E+00001, 0.25525564762723E+00001, -.60965131913834E-00004, 0.12824654086143E+00001, 0.25618478929590E+00001, -.41447514861659E-00013, 0.17310309605901E-00001, -.92914166867057E-00002, -.60965131872387E-00004
0.46466328200000E-00002, 0.12692329833049E+00001, 0.25983432664153E+00001, -.66017888069445E-00004, 0.12519405220383E+00001, 0.26076144203437E+00001, -.37213164784106E-00013, 0.17292461266602E-00001, -.92711539283829E-00002, -.66017888032232E-00004
0.46488884670000E-00002, 0.12757667019538E+00001, 0.26374225788141E+00001, -.71199972859184E-00004, 0.12585044718739E+00001, 0.26466613888196E+00001, -.35078397578193E-00013, 0.17262230079909E-00001, -.92388100055004E-00002, -.71199972824106E-00004
0.46511441140000E-00002, 0.13055052509861E+00001, 0.26930163624623E+00001, -.78819483692270E-00004, 0.12882670578807E+00001, 0.27022217915863E+00001, -.37119385806170E-00013, 0.17238193105438E-00001, -.92054291240006E-00002, -.78819483655150E-00004
0.46533997610000E-00002, 0.13214776294903E+00001, 0.26951366804152E+00001, -.88362794279908E-00004, 0.13042395146534E+00001, 0.27043149470237E+00001, -.35412265732395E-00013, 0.17238114836944E-00001, -.91782666084601E-00002, -.88362794244496E-00004
0.46556554080000E-00002, 0.13588375424892E+00001, 0.27049196107223E+00001, -.96443498533429E-00004, 0.13416001595611E+00001, 0.27140851502631E+00001, -.38333999169743E-00013, 0.17237382928039E-00001, -.91655395407646E-00002, -.96443498495095E-00004
0.46579110550000E-00002, 0.14009966866115E+00001, 0.27124437723842E+00001, -.99891846203574E-00004, 0.13837469908022E+00001, 0.27216165049657E+00001, -.38082234531910E-00013, 0.17249695809316E-00001, -.91727325814467E-00002, -.99891846165492E-00004
0.46601667020000E-00002, 0.14370448119655E+00001, 0.27177545717587E+00001, -.10131634764884E-00003, 0.14197729740024E+00001, 0.27269544759450E+00001, -.42917638400067E-00013, 0.17271837963059E-00001, -.91999041863266E-00002, -.10131634760592E-00003
0.46624223490000E-00002, 0.14856060941637E+00001, 0.27713027982528E+00001, -.10217848057003E-00003, 0.14683235858762E+00001, 0.27805212539198E+00001, -.40151005216877E-00013, 0.17282508287433E-00001, -.92184556669571E-00002, -.10217848052988E-00003
0.46646779960000E-00002, 0.15110437483269E+00001, 0.28404197840836E+00001, -.10300516513783E-00003, 0.14937606200961E+00001, 0.28496388311276E+00001, -.41731930084444E-00013, 0.17283128230791E-00001, -.92190470439474E-00002, -.10300516509610E-00003
0.46669336430000E-00002, 0.14545050022250E+00001, 0.28057069505653E+00001, -.10485389244151E-00003, 0.14372326011682E+00001, 0.28149013227711E+00001, -.43849546690067E-00013, 0.17272401056851E-00001, -.91943722058597E-00002, -.10485389239766E-00003
0.46691892900000E-00002, 0.13704991670405E+00001, 0.27281969818487E+00001, -.10661270292502E-00003, 0.13532420134835E+00001, 0.27373363535725E+00001, -.43917092398235E-00013, 0.17257153557007E-00001, -.91393717238334E-00002, -.10661270288110E-00003
0.46714449370000E-00002, 0.13241059580389E+00001, 0.26560015122373E+00001, -.10875865051964E-00003, 0.13068623178507E+00001, 0.26651029995124E+00001, -.43034649715136E-00013, 0.17243640188297E-00001, -.91014872750922E-00002, -.10875865047660E-00003
0.46737005840000E-00002, 0.13097459422169E+00001, 0.26160139628929E+00001, -.10982973149141E-00003, 0.12925040473570E+00001, 0.26250870788209E+00001, -.45245927397567E-00013, 0.17241894859822E-00001, -.90731159279365E-00002, -.10982973144616E-00003
0.46759562310000E-00002, 0.13275306534820E+00001, 0.26254457397366E+00001, -.10923125546761E-00003, 0.13103102935813E+00001, 0.26344944307684E+00001, -.47561326205651E-00013, 0.17220359900671E-00001, -.90486910318555E-00002, -.10923125542005E-00003
0.46782118780000E-00002, 0.13753528450977E+00001, 0.26598750423543E+00001, -.10827322113027E-00003, 0.13581700006297E+00001, 0.26688953254361E+00001, -.46128224567081E-00013, 0.17182844468010E-00001, -.90202830817624E-00002, -.10827322108415E-00003
0.46804675250000E-00002, 0.14162580529382E+00001, 0.26825558380780E+00001, -.10657527770039E-00003, 0.13990891572878E+00001, 0.26915576122374E+00001, -.45358942372711E-00013, 0.17168895650411E-00001, -.90017741594875E-00002, -.10657527765503E-00003
0.46827231720000E-00002, 0.14312089433472E+00001, 0.27021654255093E+00001, -.10503342914113E-00003, 0.14140421732485E+00001, 0.27111742991014E+00001, -.42127714238728E-00013, 0.17166770098719E-00001, -.90088735920164E-00002, -.10503342909901E-00003
0.46849788190000E-00002, 0.14504222281176E+00001, 0.27315856674732E+00001, -.10607408660119E-00003, 0.14332542551376E+00001, 0.27406058591654E+00001, -.40505828161601E-00013, 0.17167972979955E-00001, -.90201916922281E-00002, -.10607408656068E-00003
0.46872344660000E-00002, 0.14464308141297E+00001, 0.27450760622511E+00001, -.10570424615274E-00003, 0.14292460498451E+00001, 0.27540989222609E+00001, -.39263177360593E-00013, 0.17184764284635E-00001, -.90228600097838E-00002, -.10570424611347E-00003
0.46894901130000E-00002, 0.14131072654835E+00001, 0.27626154505999E+00001, -.10425191237406E-00003, 0.13958976287953E+00001, 0.27716567036985E+00001, -.34702584911211E-00013, 0.17209636688272E-00001, -.90412530985884E-00002, -.10425191233935E-00003
0.46917457600000E-00002, 0.13697688177730E+00001, 0.27473379173894E+00001, -.10526011171606E-00003, 0.13525674314476E+00001, 0.27564095594285E+00001, -.33192609656262E-00013, 0.17201386325389E-00001, -.90716420390268E-00002, -.10526011168286E-00003
0.46940014070000E-00002, 0.13313858927187E+00001, 0.27252005665567E+00001, -.10395050490493E-00003, 0.13142082662634E+00001, 0.27342843653683E+00001, -.39609221087724E-00013, 0.17177626455260E-00001, -.90837988116346E-00002, -.10395050486532E-00003
0.46962570540000E-00002, 0.12929186403624E+00001, 0.26992492858174E+00001, -.96578183025694E-00004, 0.12757507075140E+00001, 0.27083341721079E+00001, -.45629931925829E-00013, 0.17167932848354E-00001, -.90848862904791E-00002, -.96578182980064E-00004
0.46985127010000E-00002, 0.12729605924622E+00001, 0.26666080708518E+00001, -.89107580473314E-00004, 0.12557773389506E+00001, 0.26756540919211E+00001, -.46738069479420E-00013, 0.17183253511542E-00001, -.90460210692279E-00002, -.89107580426576E-00004
0.47007683480000E-00002, 0.12754223310210E+00001, 0.26217682648701E+00001, -.84754807089551E-00004, 0.12582065940739E+00001, 0.26307849146341E+00001, -.43791972153991E-00013, 0.17215736947065E-00001, -.90166497640340E-00002, -.84754807045759E-00004
0.47030239950000E-00002, 0.13041961512369E+00001, 0.26185021675494E+00001, -.81638772022098E-00004, 0.12869703473325E+00001, 0.26275069570799E+00001, -.45372009364932E-00013, 0.17225803904395E-00001, -.90047895304927E-00002, -.81638771976726E-00004
0.47052796420000E-00002, 0.13518901125422E+00001, 0.26600196866100E+00001, -.78992835186269E-00004, 0.13346775209380E+00001, 0.26690176884718E+00001, -.44099181116301E-00013, 0.17212591604124E-00001, -.89980018618526E-00002, -.78992835142169E-00004
0.47075352890000E-00002, 0.14126240739920E+00001, 0.26992134259264E+00001, -.77816308837724E-00004, 0.13954055609440E+00001, 0.27082123942329E+00001, -.39882356491502E-00013, 0.17218513048000E-00001, -.89989683064415E-00002, -.77816308797841E-00004
0.47075352890000E-00002, 0.14126240739920E+00001, 0.26992134259264E+00001, -.77816308837724E-00004, 0.13954055609440E+00001, 0.27082123942329E+00001, -.39882356491502E-00013, 0.17218513048000E-00001, -.89989683064415E-00002, -.77816308797841E-00004
0.47097909360000E-00002, 0.14790377559968E+00001, 0.27640461008705E+00001, -.77261092810969E-00004, 0.14617998228874E+00001, 0.27730387147660E+00001, -.39432931746275E-00013, 0.17237933109390E-00001, -.89926138955070E-00002, -.77261092771537E-00004
0.47120465830000E-00002, 0.15348365686430E+00001, 0.28541080241591E+00001, -.78660244115366E-00004, 0.15175941349709E+00001, 0.28630812270984E+00001, -.37768299471165E-00013, 0.17242433672049E-00001, -.89732029392980E-00002, -.78660244077598E-00004
0.47143022300000E-00002, 0.15575291446445E+00001, 0.29112918953605E+00001, -.82303937997254E-00004, 0.15403003805259E+00001, 0.29202768367570E+00001, -.35655200462564E-00013, 0.17228764118599E-00001, -.89849413964959E-00002, -.82303937961598E-00004
0.47165578770000E-00002, 0.15232201725552E+00001, 0.28961260325871E+00001, -.87921855657328E-00004, 0.15060059003601E+00001, 0.29051460268480E+00001, -.32552053516616E-00013, 0.17214272195170E-00001, -.90199942609011E-00002, -.87921855624776E-00004
0.47188135240000E-00002, 0.14630639596060E+00001, 0.28603091849064E+00001, -.94145240925925E-00004, 0.14458697655190E+00001, 0.28693507688112E+00001, -.36533277365315E-00013, 0.17194194087068E-00001, -.90415839047775E-00002, -.94145240889392E-00004
0.47210691710000E-00002, 0.13812949155509E+00001, 0.27894239798978E+00001, -.99239524038005E-00004, 0.13641284534391E+00001, 0.27984721877911E+00001, -.43059166244045E-00013, 0.17166462111889E-00001, -.90482078932907E-00002, -.99239523994946E-00004
0.47233248180000E-00002, 0.13216353253751E+00001, 0.27612093358037E+00001, -.10406274555755E-00003, 0.13045044087724E+00001, 0.27702343691221E+00001, -.48227302205160E-00013, 0.17130916602748E-00001, -.90250333184020E-00002, -.10406274550932E-00003
0.47255804650000E-00002, 0.12893740955459E+00001, 0.27397867172434E+00001, -.10717752333930E-00003, 0.12722554084925E+00001, 0.27487907743251E+00001, -.43327766623921E-00013, 0.17118687053435E-00001, -.90040570816757E-00002, -.10717752329597E-00003
0.47278361120000E-00002, 0.12648997950163E+00001, 0.26954674684728E+00001, -.10849697916385E-00003, 0.12477710146846E+00001, 0.27044662331169E+00001, -.44898140528167E-00013, 0.17128780331670E-00001, -.89987646440888E-00002, -.10849697911895E-00003
0.47300917590000E-00002, 0.12472623247693E+00001, 0.26271915770644E+00001, -.10835529186729E-00003, 0.12301167084403E+00001, 0.26361790914598E+00001, -.42181266578044E-00013, 0.17145616329009E-00001, -.89875143954194E-00002, -.10835529182511E-00003
0.47323474060000E-00002, 0.12700779290147E+00001, 0.25831548487522E+00001, -.10940239280414E-00003, 0.12529258149257E+00001, 0.25921262631628E+00001, -.40807129192910E-00013, 0.17152114088979E-00001, -.89714144105693E-00002, -.10940239276333E-00003
0.47346030530000E-00002, 0.13214040450317E+00001, 0.25733265552662E+00001, -.11057228751274E-00003, 0.13042418757130E+00001, 0.25822910694775E+00001, -.41308706628122E-00013, 0.17162169318694E-00001, -.89645142113045E-00002, -.11057228747143E-00003
0.47368587000000E-00002, 0.13603178397655E+00001, 0.26179952842534E+00001, -.11178907098186E-00003, 0.13431351887400E+00001, 0.26269589986475E+00001, -.45669433020259E-00013, 0.17182651025500E-00001, -.89637143941589E-00002, -.11178907093619E-00003
0.47391143470000E-00002, 0.14085752827196E+00001, 0.27089577349310E+00001, -.11484300357084E-00003, 0.13913645590464E+00001, 0.27179292691181E+00001, -.42329486813911E-00013, 0.17210723673186E-00001, -.89715341870782E-00002, -.11484300352851E-00003
0.47413699940000E-00002, 0.14372682260571E+00001, 0.28028798021848E+00001, -.11857738950014E-00003, 0.14200240882996E+00001, 0.28118736888987E+00001, -.45886064958093E-00013, 0.17244137757522E-00001, -.89938867139095E-00002, -.11857738945426E-00003
0.47436256410000E-00002, 0.14649925494379E+00001, 0.28535314572941E+00001, -.12091291139223E-00003, 0.14477264106705E+00001, 0.28625410375904E+00001, -.45002065820446E-00013, 0.17266138767366E-00001, -.90095802963504E-00002, -.12091291134723E-00003
0.47458812880000E-00002, 0.14684640016391E+00001, 0.28374234071462E+00001, -.12066612220968E-00003, 0.14511990077336E+00001, 0.28464542552955E+00001, -.49159622451139E-00013, 0.17264993905462E-00001, -.90308481493089E-00002, -.12066612216052E-00003
0.47481369350000E-00002, 0.14267113346730E+00001, 0.27675671339686E+00001, -.11746718980920E-00003, 0.14094777874984E+00001, 0.27766316456790E+00001, -.49894249561443E-00013, 0.17233547174573E-00001, -.90645117104322E-00002, -.11746718975930E-00003
0.47503925820000E-00002, 0.13873835178505E+00001, 0.26772586022018E+00001, -.11187284629732E-00003, 0.13701779939791E+00001, 0.26863519153523E+00001, -.43797080621150E-00013, 0.17205523871413E-00001, -.90933131504794E-00002, -.11187284625352E-00003
0.47526482290000E-00002, 0.13739299547814E+00001, 0.25944371822248E+00001, -.10679876449400E-00003, 0.13567526530378E+00001, 0.26035602574874E+00001, -.38541998841548E-00013, 0.17177301743638E-00001, -.91230752625600E-00002, -.10679876445546E-00003
0.47549038760000E-00002, 0.13952457599857E+00001, 0.25672847780779E+00001, -.10315044698612E-00003, 0.13781166863469E+00001, 0.25764311025913E+00001, -.39214917611962E-00013, 0.17129073638792E-00001, -.91463245134707E-00002, -.10315044694691E-00003
0.47571595230000E-00002, 0.13987833432057E+00001, 0.26141042649524E+00001, -.10204438492020E-00003, 0.13816889505193E+00001, 0.26232547206552E+00001, -.39330668627492E-00013, 0.17094392686366E-00001, -.91504557028263E-00002, -.10204438488087E-00003
0.47594151700000E-00002, 0.13997315357624E+00001, 0.26843392680971E+00001, -.10014939662383E-00003, 0.13826525051433E+00001, 0.26934951518110E+00001, -.36826720487331E-00013, 0.17079030619060E-00001, -.91558837138880E-00002, -.10014939658700E-00003
0.47616708170000E-00002, 0.14156343824404E+00001, 0.27191494629472E+00001, -.97227739442048E-00004, 0.13985560995714E+00001, 0.27283190712007E+00001, -.37855351476848E-00013, 0.17078282868932E-00001, -.91696082535714E-00002, -.97227739404193E-00004
0.47639264640000E-00002, 0.13762470931275E+00001, 0.26830441469789E+00001, -.92443154184353E-00004, 0.13591668213906E+00001, 0.26922300296771E+00001, -.41030606449458E-00013, 0.17080271736928E-00001, -.91858826982487E-00002, -.92443154143323E-00004
0.47661821110000E-00002, 0.13329827164266E+00001, 0.26630968813492E+00001, -.87801430391699E-00004, 0.13159007191057E+00001, 0.26722772036514E+00001, -.35847813730097E-00013, 0.17081997320891E-00001, -.91803223021904E-00002, -.87801430355851E-00004
0.47684377580000E-00002, 0.13162159060898E+00001, 0.26820800903137E+00001, -.83894930970821E-00004, 0.12991447628687E+00001, 0.26912461450242E+00001, -.41611821626302E-00013, 0.17071143221135E-00001, -.91660547105872E-00002, -.83894930929209E-00004
0.47706934050000E-00002, 0.13372197683397E+00001, 0.26467651008589E+00001, -.79966715043917E-00004, 0.13201553892900E+00001, 0.26559199948240E+00001, -.39273992064640E-00013, 0.17064379049712E-00001, -.91548939650972E-00002, -.79966715004643E-00004
0.47729490520000E-00002, 0.13425234137748E+00001, 0.26057675488940E+00001, -.74720415862173E-00004, 0.13254316577734E+00001, 0.26149113864064E+00001, -.39766111330327E-00013, 0.17091756001385E-00001, -.91438375124230E-00002, -.74720415822407E-00004
0.47729490520000E-00002, 0.13425234137748E+00001, 0.26057675488940E+00001, -.74720415862173E-00004, 0.13254316577734E+00001, 0.26149113864064E+00001, -.39766111330327E-00013, 0.17091756001385E-00001, -.91438375124230E-00002, -.74720415822407E-00004
0.47752046990000E-00002, 0.13559025049268E+00001, 0.26169906323706E+00001, -.66657800387165E-00004, 0.13387882303338E+00001, 0.26261306137279E+00001, -.44592927068098E-00013, 0.17114274592989E-00001, -.91399813572972E-00002, -.66657800342572E-00004
0.47774603460000E-00002, 0.13555635873695E+00001, 0.26476593929070E+00001, -.60282492060103E-00004, 0.13384241106878E+00001, 0.26568084095278E+00001, -.47504558044196E-00013, 0.17139476681754E-00001, -.91490166208472E-00002, -.60282492012598E-00004
0.47797159930000E-00002, 0.13736724795656E+00001, 0.26816340383074E+00001, -.56017112435317E-00004, 0.13565173683301E+00001, 0.26908028546438E+00001, -.47158408249321E-00013, 0.17155111235545E-00001, -.91688163363980E-00002, -.56017112388158E-00004
0.47819716400000E-00002, 0.14009938434916E+00001, 0.27334558263104E+00001, -.52758301169370E-00004, 0.13838253116055E+00001, 0.27426573025281E+00001, -.45923821263646E-00013, 0.17168531886045E-00001, -.92014762176409E-00002, -.52758301123446E-00004
0.47842272870000E-00002, 0.14114963519004E+00001, 0.27192564794502E+00001, -.47785786742667E-00004, 0.13943212473866E+00001, 0.27285001745625E+00001, -.42041496604108E-00013, 0.17175104513837E-00001, -.92436951122749E-00002, -.47785786700626E-00004
0.47864829340000E-00002, 0.13972588304160E+00001, 0.26624467504739E+00001, -.44516199961462E-00004, 0.13800916822447E+00001, 0.26717153000713E+00001, -.38867783832321E-00013, 0.17167148171300E-00001, -.92685495973822E-00002, -.44516199922594E-00004
0.47887385810000E-00002, 0.13914124247291E+00001, 0.26457089009518E+00001, -.41325824060099E-00004, 0.13742605750293E+00001, 0.26549865412870E+00001, -.33247060719530E-00013, 0.17151849699801E-00001, -.92776403351608E-00002, -.41325824026852E-00004
0.47909942280000E-00002, 0.14084176668638E+00001, 0.26692324311860E+00001, -.37867535945967E-00004, 0.13913071131531E+00001, 0.26785045773375E+00001, -.32562523257469E-00013, 0.17110553710722E-00001, -.92721461514831E-00002, -.37867535913404E-00004
0.47932498750000E-00002, 0.14081422541214E+00001, 0.26739150952903E+00001, -.35948243767811E-00004, 0.13910699495926E+00001, 0.26831807445832E+00001, -.36873986592459E-00013, 0.17072304528745E-00001, -.92656492929090E-00002, -.35948243730937E-00004
0.47955055220000E-00002, 0.13824816333134E+00001, 0.26354324703405E+00001, -.34055912203049E-00004, 0.13654118483180E+00001, 0.26446972443858E+00001, -.43392486186814E-00013, 0.17069784995400E-00001, -.92647740452472E-00002, -.34055912159656E-00004
0.47977611690000E-00002, 0.13682233251606E+00001, 0.25886117212601E+00001, -.32811728908631E-00004, 0.13511256569467E+00001, 0.25978817395286E+00001, -.48012868011407E-00013, 0.17097668213920E-00001, -.92700182685055E-00002, -.32811728860618E-00004
0.48000168160000E-00002, 0.13776982430469E+00001, 0.25593015186820E+00001, -.30464098801709E-00004, 0.13605773660609E+00001, 0.25685769753886E+00001, -.48472252608167E-00013, 0.17120876986045E-00001, -.92754567066240E-00002, -.30464098753237E-00004
0.48022724630000E-00002, 0.13902898969773E+00001, 0.25657915181370E+00001, -.28952365720193E-00004, 0.13731596565451E+00001, 0.25750789492350E+00001, -.48908570127579E-00013, 0.17130240432160E-00001, -.92874310979828E-00002, -.28952365671284E-00004
0.48045281100000E-00002, 0.13976788431430E+00001, 0.25888654611062E+00001, -.30650070464698E-00004, 0.13805430371940E+00001, 0.25981788876412E+00001, -.46758586271929E-00013, 0.17135805949021E-00001, -.93134265349901E-00002, -.30650070417939E-00004
0.48067837570000E-00002, 0.13910708687370E+00001, 0.26207727938657E+00001, -.31849625215829E-00004, 0.13739394598746E+00001, 0.26301155954496E+00001, -.42934761854707E-00013, 0.17131408862425E-00001, -.93428015838766E-00002, -.31849625172894E-00004
0.48090394040000E-00002, 0.13938918661320E+00001, 0.26540146644825E+00001, -.34400779895727E-00004, 0.13767633669701E+00001, 0.26633714681746E+00001, -.38573945220934E-00013, 0.17128499161879E-00001, -.93568036921621E-00002, -.34400779857153E-00004
0.48112950510000E-00002, 0.13825803994226E+00001, 0.26477410440896E+00001, -.36996503514948E-00004, 0.13654479356371E+00001, 0.26570986631033E+00001, -.32865580431798E-00013, 0.17132463785478E-00001, -.93576190137214E-00002, -.36996503482082E-00004
0.48135506980000E-00002, 0.13868886155801E+00001, 0.26390133169399E+00001, -.38013322269339E-00004, 0.13697420076929E+00001, 0.26483606197716E+00001, -.36338206377796E-00013, 0.17146607887247E-00001, -.93473028316597E-00002, -.38013322233001E-00004
0.48158063450000E-00002, 0.13902320975607E+00001, 0.26428725351708E+00001, -.40150197889790E-00004, 0.13730693634350E+00001, 0.26521988077808E+00001, -.40477695518985E-00013, 0.17162734125718E-00001, -.93262726099187E-00002, -.40150197849313E-00004
0.48180619920000E-00002, 0.13774192260252E+00001, 0.26332350865104E+00001, -.43409093081503E-00004, 0.13602508784280E+00001, 0.26425589845222E+00001, -.41734131328209E-00013, 0.17168347597203E-00001, -.93238980117901E-00002, -.43409093039769E-00004
0.48203176390000E-00002, 0.13543660585420E+00001, 0.25995122918637E+00001, -.47452615838047E-00004, 0.13371956902946E+00001, 0.26088403464269E+00001, -.41082523480234E-00013, 0.17170368247440E-00001, -.93280545631928E-00002, -.47452615796964E-00004
0.48225732860000E-00002, 0.13662999820401E+00001, 0.25974593845697E+00001, -.49516254115496E-00004, 0.13491416872145E+00001, 0.26068049473892E+00001, -.32752728217196E-00013, 0.17158294825680E-00001, -.93455628194831E-00002, -.49516254082743E-00004
0.48248289330000E-00002, 0.13884046414340E+00001, 0.26448174988325E+00001, -.49090796350511E-00004, 0.13712766561664E+00001, 0.26541877008256E+00001, -.38223661986915E-00013, 0.17127985267577E-00001, -.93702019930602E-00002, -.49090796312287E-00004
0.48270845800000E-00002, 0.14098021488293E+00001, 0.26782222278920E+00001, -.45296095772573E-00004, 0.13926963863626E+00001, 0.26876094655453E+00001, -.46339391256398E-00013, 0.17105762466675E-00001, -.93872376532530E-00002, -.45296095726233E-00004
0.48293402270000E-00002, 0.14361819369559E+00001, 0.26796251979291E+00001, -.39788404956002E-00004, 0.14190785660179E+00001, 0.26890429575572E+00001, -.43273927606207E-00013, 0.17103370938041E-00001, -.94177596281529E-00002, -.39788404912728E-00004
0.48315958740000E-00002, 0.14493977241233E+00001, 0.26578854665949E+00001, -.34478590215007E-00004, 0.14322888290645E+00001, 0.26673370450468E+00001, -.44647722917538E-00013, 0.17108895058806E-00001, -.94515784518976E-00002, -.34478590170359E-00004
0.48338515210000E-00002, 0.14389304023597E+00001, 0.26404636857831E+00001, -.31130552900877E-00004, 0.14218100111243E+00001, 0.26499377479937E+00001, -.42877531741347E-00013, 0.17120391235337E-00001, -.94740622106044E-00002, -.31130552857999E-00004
0.48361071680000E-00002, 0.14292413702770E+00001, 0.26187404690428E+00001, -.29873925984503E-00004, 0.14120997162672E+00001, 0.26282293567435E+00001, -.44214050585468E-00013, 0.17141654009810E-00001, -.94888877007335E-00002, -.29873925940289E-00004
0.48383628150000E-00002, 0.14228810587049E+00001, 0.26054810044715E+00001, -.28910237719455E-00004, 0.14057437462151E+00001, 0.26149933361454E+00001, -.39306845160516E-00013, 0.17137312489786E-00001, -.95123316739756E-00002, -.28910237680149E-00004
0.48383628150000E-00002, 0.14228810587049E+00001, 0.26054810044715E+00001, -.28910237719455E-00004, 0.14057437462151E+00001, 0.26149933361454E+00001, -.39306845160516E-00013, 0.17137312489786E-00001, -.95123316739756E-00002, -.28910237680149E-00004
0.48406184620000E-00002, 0.14318168132120E+00001, 0.26026187930365E+00001, -.28753090524873E-00004, 0.14147017905571E+00001, 0.26121486840139E+00001, -.42480848411624E-00013, 0.17115022654906E-00001, -.95298909773580E-00002, -.28753090482392E-00004
0.48428741090000E-00002, 0.14556730108064E+00001, 0.26341336352634E+00001, -.28299144470786E-00004, 0.14385702036814E+00001, 0.26436671044164E+00001, -.42070266387420E-00013, 0.17102807125028E-00001, -.95334691529532E-00002, -.28299144428716E-00004
0.48451297560000E-00002, 0.14604392810159E+00001, 0.26623370348197E+00001, -.26908055009537E-00004, 0.14433290449303E+00001, 0.26718720544544E+00001, -.32900679240673E-00013, 0.17110236085563E-00001, -.95350196346890E-00002, -.26908054976636E-00004
0.48473854030000E-00002, 0.14709127072710E+00001, 0.26942721102080E+00001, -.24985038537764E-00004, 0.14537803917634E+00001, 0.27037997254641E+00001, -.32363921380685E-00013, 0.17132315507584E-00001, -.95276152560536E-00002, -.24985038505400E-00004
0.48496410500000E-00002, 0.14590678544578E+00001, 0.27289773927439E+00001, -.22914671417782E-00004, 0.14419095094895E+00001, 0.27385195926267E+00001, -.33453096575858E-00013, 0.17158344968294E-00001, -.95421998827936E-00002, -.22914671384329E-00004
0.48518966970000E-00002, 0.14274565141379E+00001, 0.27293730509378E+00001, -.23714594563353E-00004, 0.14102675382280E+00001, 0.27389465279539E+00001, -.37155558269947E-00013, 0.17188975909939E-00001, -.95734770160850E-00002, -.23714594526197E-00004
0.48541523440000E-00002, 0.14028582039094E+00001, 0.26947534555635E+00001, -.23397534135500E-00004, 0.13856349150251E+00001, 0.27043444083921E+00001, -.40621159470971E-00013, 0.17223288884304E-00001, -.95909528286228E-00002, -.23397534094879E-00004
0.48564079910000E-00002, 0.13740266402032E+00001, 0.26563941422342E+00001, -.20228129487685E-00004, 0.13567884179634E+00001, 0.26659994002936E+00001, -.45371703417809E-00013, 0.17238222239777E-00001, -.96052580594320E-00002, -.20228129442313E-00004
0.48586636380000E-00002, 0.13328689240038E+00001, 0.26241189013071E+00001, -.16030044080057E-00004, 0.13156645489981E+00001, 0.26337106299972E+00001, -.47223974915773E-00013, 0.17204375005742E-00001, -.95917286900931E-00002, -.16030044032833E-00004
0.48609192850000E-00002, 0.13049006354473E+00001, 0.25978864771218E+00001, -.12241003735967E-00004, 0.12877671114029E+00001, 0.26074199633511E+00001, -.48831645818369E-00013, 0.17133524044484E-00001, -.95334862292720E-00002, -.12241003687136E-00004
0.48631749320000E-00002, 0.12860814893140E+00001, 0.25509675919616E+00001, -.10595324545637E-00004, 0.12690186808195E+00001, 0.25604338290836E+00001, -.52828232582769E-00013, 0.17062808494444E-00001, -.94662371220154E-00002, -.10595324492809E-00004
0.48654305790000E-00002, 0.13011030717393E+00001, 0.25232630201737E+00001, -.12080987273606E-00004, 0.12840855311229E+00001, 0.25326966718993E+00001, -.51346161769263E-00013, 0.17017540616456E-00001, -.94336517255226E-00002, -.12080987222260E-00004
0.48676862260000E-00002, 0.13533558161565E+00001, 0.25318739876698E+00001, -.12759475869732E-00004, 0.13363612968897E+00001, 0.25413191903029E+00001, -.48367239021627E-00013, 0.16994519266775E-00001, -.94452026331081E-00002, -.12759475821365E-00004
0.48699418730000E-00002, 0.14104902625399E+00001, 0.25593811165205E+00001, -.13777552145288E-00004, 0.13934947835016E+00001, 0.25688795451341E+00001, -.42414661980946E-00013, 0.16995479038279E-00001, -.94984286135456E-00002, -.13777552102874E-00004
0.48721975200000E-00002, 0.14634187574489E+00001, 0.25908401505025E+00001, -.14905740713353E-00004, 0.14464073808564E+00001, 0.26004136731688E+00001, -.42965226285335E-00013, 0.17011376592549E-00001, -.95735226663583E-00002, -.14905740670388E-00004
0.48744531670000E-00002, 0.15085305769923E+00001, 0.26356409805725E+00001, -.14300373443884E-00004, 0.14915024652727E+00001, 0.26452771343389E+00001, -.39001425248019E-00013, 0.17028111719534E-00001, -.96361537664235E-00002, -.14300373404882E-00004
0.48767088140000E-00002, 0.15189597239739E+00001, 0.26652825253295E+00001, -.12706163590616E-00004, 0.15019116574166E+00001, 0.26749682673829E+00001, -.38966483255927E-00013, 0.17048066557275E-00001, -.96857420534443E-00002, -.12706163551650E-00004
0.48789644610000E-00002, 0.14895289697185E+00001, 0.26647785245612E+00001, -.10901082542812E-00004, 0.14724620257660E+00001, 0.26744681797497E+00001, -.33356833089982E-00013, 0.17066943952448E-00001, -.96896551884922E-00002, -.10901082509455E-00004
0.48812201080000E-00002, 0.14463985928640E+00001, 0.26499357392284E+00001, -.80785177652405E-00005, 0.14293168887239E+00001, 0.26595919446845E+00001, -.35704333617806E-00013, 0.17081704140163E-00001, -.96562054561102E-00002, -.80785177295361E-00005
0.48834757550000E-00002, 0.14030284467428E+00001, 0.26241074843420E+00001, -.47609568718232E-00005, 0.13859362232322E+00001, 0.26337249536977E+00001, -.36933974855065E-00013, 0.17092223510641E-00001, -.96174693557368E-00002, -.47609568348893E-00005
0.48857314020000E-00002, 0.13709258507194E+00001, 0.26208848359621E+00001, -.43586981270504E-00005, 0.13538489764009E+00001, 0.26304672853486E+00001, -.38874709540231E-00013, 0.17076874318500E-00001, -.95824493865087E-00002, -.43586980881756E-00005
0.48879870490000E-00002, 0.13341653656568E+00001, 0.25685537072262E+00001, -.52598376777430E-00005, 0.13171205951344E+00001, 0.25781019984326E+00001, -.36538473646092E-00013, 0.17044770522457E-00001, -.95482912063803E-00002, -.52598376412045E-00005
0.48902426960000E-00002, 0.13224928572159E+00001, 0.25340979085619E+00001, -.80945293802228E-00005, 0.13054745235718E+00001, 0.25436464722452E+00001, -.40652332506479E-00013, 0.17018333644122E-00001, -.95485636833330E-00002, -.80945293395705E-00005
0.48924983430000E-00002, 0.13229276511516E+00001, 0.25216329662872E+00001, -.11071525125835E-00004, 0.13059146630573E+00001, 0.25312160470257E+00001, -.39283205413261E-00013, 0.17012988094323E-00001, -.95830807384700E-00002, -.11071525086552E-00004
0.48947539900000E-00002, 0.13520118043559E+00001, 0.25298391029991E+00001, -.14581262840912E-00004, 0.13350009432735E+00001, 0.25394567575756E+00001, -.40214104297816E-00013, 0.17010861082400E-00001, -.96176545764951E-00002, -.14581262800698E-00004
0.48947539900000E-00002, 0.13520118043559E+00001, 0.25298391029991E+00001, -.14581262840912E-00004, 0.13350009432735E+00001, 0.25394567575756E+00001, -.40214104297816E-00013, 0.17010861082400E-00001, -.96176545764951E-00002, -.14581262800698E-00004
0.48970096370000E-00002, 0.14290877059092E+00001, 0.25708025373365E+00001, -.18782636453662E-00004, 0.14120743732059E+00001, 0.25804430377129E+00001, -.40522902976134E-00013, 0.17013332703238E-00001, -.96405003764056E-00002, -.18782636413139E-00004
0.48992652840000E-00002, 0.15258189355570E+00001, 0.25988477067924E+00001, -.19586991502404E-00004, 0.15087912678977E+00001, 0.26084960829124E+00001, -.47238247107223E-00013, 0.17027667659329E-00001, -.96483761199186E-00002, -.19586991455166E-00004
0.49015209310000E-00002, 0.15582593030339E+00001, 0.26388497223137E+00001, -.20141267823126E-00004, 0.15411933586569E+00001, 0.26485131926882E+00001, -.44214447972901E-00013, 0.17065944377019E-00001, -.96634703744681E-00002, -.20141267778912E-00004
0.49037765780000E-00002, 0.15296706177479E+00001, 0.26731245860499E+00001, -.21217273898274E-00004, 0.15125697860081E+00001, 0.26828134349278E+00001, -.39674637309683E-00013, 0.17100831739735E-00001, -.96888488779675E-00002, -.21217273858599E-00004
0.49060322250000E-00002, 0.14731042805434E+00001, 0.26907363756000E+00001, -.22203644848372E-00004, 0.14559909958298E+00001, 0.27004357806267E+00001, -.38066660138529E-00013, 0.17113284713641E-00001, -.96994050267271E-00002, -.22203644810305E-00004
0.49082878720000E-00002, 0.13779023176424E+00001, 0.26699496538474E+00001, -.25195125100100E-00004, 0.13608070159239E+00001, 0.26796421247471E+00001, -.40049322811703E-00013, 0.17095301718539E-00001, -.96924708996855E-00002, -.25195125060051E-00004
0.49105435190000E-00002, 0.13352454295194E+00001, 0.26433813731136E+00001, -.30371629476923E-00004, 0.13182005946980E+00001, 0.26530601888028E+00001, -.41723587605584E-00013, 0.17044834821433E-00001, -.96788156891886E-00002, -.30371629435199E-00004
0.49127991660000E-00002, 0.13306986787843E+00001, 0.25880741059355E+00001, -.34644584113507E-00004, 0.13137082756612E+00001, 0.25977648670285E+00001, -.47572109903059E-00013, 0.16990403123117E-00001, -.96907610930524E-00002, -.34644584065935E-00004
0.49150548130000E-00002, 0.13728528129487E+00001, 0.25614486939765E+00001, -.38729764489848E-00004, 0.13558961295839E+00001, 0.25711440084290E+00001, -.44991472332671E-00013, 0.16956683364822E-00001, -.96953144525503E-00002, -.38729764444857E-00004
0.49173104600000E-00002, 0.14218882190845E+00001, 0.25264955861114E+00001, -.43278046289453E-00004, 0.14049396021897E+00001, 0.25362050211171E+00001, -.46036770417970E-00013, 0.16948616894774E-00001, -.97094350057737E-00002, -.43278046243416E-00004
0.49195661070000E-00002, 0.14377124771455E+00001, 0.25044648873616E+00001, -.47180674582402E-00004, 0.14207548652454E+00001, 0.25141877968223E+00001, -.46563081325979E-00013, 0.16957611900146E-00001, -.97229094606147E-00002, -.47180674535839E-00004
0.49218217540000E-00002, 0.14287963129519E+00001, 0.25315659565647E+00001, -.48473254132393E-00004, 0.14118220294864E+00001, 0.25413068902595E+00001, -.43167308188552E-00013, 0.16974283465527E-00001, -.97409336948174E-00002, -.48473254089226E-00004
0.49240774010000E-00002, 0.14309443471354E+00001, 0.25882836103393E+00001, -.49112385176090E-00004, 0.14139556966182E+00001, 0.25980457795624E+00001, -.38959946183814E-00013, 0.16988650517289E-00001, -.97621692231356E-00002, -.49112385137130E-00004
0.49263330480000E-00002, 0.14347952686991E+00001, 0.26158550568228E+00001, -.50864523087307E-00004, 0.14178111536926E+00001, 0.26256007449682E+00001, -.36184900696933E-00013, 0.16984115006456E-00001, -.97456881453071E-00002, -.50864523051122E-00004
0.49285886950000E-00002, 0.14573557443210E+00001, 0.26383905033002E+00001, -.55142921884986E-00004, 0.14403923845156E+00001, 0.26480896582225E+00001, -.39554854296945E-00013, 0.16963359805384E-00001, -.96991549222933E-00002, -.55142921845431E-00004
0.49308443420000E-00002, 0.14680441777369E+00001, 0.26473719070228E+00001, -.60208084684000E-00004, 0.14511008933743E+00001, 0.26570313455768E+00001, -.41505803452659E-00013, 0.16943284362522E-00001, -.96594385539679E-00002, -.60208084642494E-00004
0.49330999890000E-00002, 0.14433630692434E+00001, 0.26512477522425E+00001, -.62643138603111E-00004, 0.14264324219085E+00001, 0.26608759415945E+00001, -.42494845738538E-00013, 0.16930647334906E-00001, -.96281893520110E-00002, -.62643138560616E-00004
0.49353556360000E-00002, 0.14080876633838E+00001, 0.26199061826472E+00001, -.63092735145409E-00004, 0.13911761250993E+00001, 0.26294957253771E+00001, -.45459105393812E-00013, 0.16911538284441E-00001, -.95895427299222E-00002, -.63092735099950E-00004
0.49376112830000E-00002, 0.13866176510831E+00001, 0.25560061000181E+00001, -.62344509791979E-00004, 0.13696905414659E+00001, 0.25655693670587E+00001, -.44663833389020E-00013, 0.16927109617205E-00001, -.95632670405771E-00002, -.62344509747315E-00004
0.49398669300000E-00002, 0.13746549632509E+00001, 0.24921487763355E+00001, -.60993283847165E-00004, 0.13576899782763E+00001, 0.25017178099125E+00001, -.38807671242844E-00013, 0.16964984974625E-00001, -.95690335770410E-00002, -.60993283808358E-00004
0.49421225770000E-00002, 0.14028917756750E+00001, 0.25064106247679E+00001, -.61069373542903E-00004, 0.13859027536384E+00001, 0.25160152230948E+00001, -.39487319512091E-00013, 0.16989022036534E-00001, -.96045983268618E-00002, -.61069373503416E-00004
0.49443782240000E-00002, 0.14326796965217E+00001, 0.25745128937129E+00001, -.59150282940062E-00004, 0.14157049002965E+00001, 0.25841594923460E+00001, -.40147786522848E-00013, 0.16974796225170E-00001, -.96465986330407E-00002, -.59150282899914E-00004
0.49466338710000E-00002, 0.14463249530406E+00001, 0.26345961510198E+00001, -.55732987248498E-00004, 0.14293776159345E+00001, 0.26442668785204E+00001, -.37681055314673E-00013, 0.16947337106117E-00001, -.96707275006087E-00002, -.55732987210817E-00004
0.49488895180000E-00002, 0.14326004530540E+00001, 0.26656812796446E+00001, -.55204038503919E-00004, 0.14156725612586E+00001, 0.26753562636047E+00001, -.38827171076538E-00013, 0.16927891795429E-00001, -.96749839600834E-00002, -.55204038465092E-00004
0.49511451650000E-00002, 0.14183479723871E+00001, 0.26688465592890E+00001, -.55158498944262E-00004, 0.14014266151185E+00001, 0.26785164726438E+00001, -.38133618538492E-00013, 0.16921357268637E-00001, -.96699133547772E-00002, -.55158498906128E-00004
0.49534008120000E-00002, 0.14417145344101E+00001, 0.26469613089501E+00001, -.57361362378317E-00004, 0.14247834395691E+00001, 0.26566215150302E+00001, -.40756982018862E-00013, 0.16931094841033E-00001, -.96602060800397E-00002, -.57361362337560E-00004
0.49534008120000E-00002, 0.14417145344101E+00001, 0.26469613089501E+00001, -.57361362378317E-00004, 0.14247834395691E+00001, 0.26566215150302E+00001, -.40756982018862E-00013, 0.16931094841033E-00001, -.96602060800397E-00002, -.57361362337560E-00004
0.49556564590000E-00002, 0.14809936008108E+00001, 0.26073805597528E+00001, -.58007107367251E-00004, 0.14640306342357E+00001, 0.26170305235484E+00001, -.42488861504961E-00013, 0.16962966575080E-00001, -.96499637956191E-00002, -.58007107324762E-00004
0.49579121060000E-00002, 0.15108277754100E+00001, 0.25830613157739E+00001, -.55047034241400E-00004, 0.14938265754144E+00001, 0.25927283700251E+00001, -.45225585345238E-00013, 0.17001199995563E-00001, -.96670542511512E-00002, -.55047034196174E-00004
0.49601677530000E-00002, 0.15181442152313E+00001, 0.25627328084036E+00001, -.51497406254516E-00004, 0.15010951873392E+00001, 0.25724461980324E+00001, -.45670467207184E-00013, 0.17049027892087E-00001, -.97133896287688E-00002, -.51497406208846E-00004
0.49624234000000E-00002, 0.15006796010441E+00001, 0.25372020852291E+00001, -.51202525645789E-00004, 0.14835851997502E+00001, 0.25469883956683E+00001, -.35032970880386E-00013, 0.17094401293937E-00001, -.97863104391268E-00002, -.51202525610756E-00004
0.49646790470000E-00002, 0.14986015674545E+00001, 0.25417374403391E+00001, -.55844164519058E-00004, 0.14814949198712E+00001, 0.25515679677358E+00001, -.35211957595532E-00013, 0.17106647583303E-00001, -.98305273966539E-00002, -.55844164483846E-00004
0.49669346940000E-00002, 0.14789643509552E+00001, 0.25949816153781E+00001, -.60343038755108E-00004, 0.14618886603269E+00001, 0.26047925567104E+00001, -.34850001606876E-00013, 0.17075690628369E-00001, -.98109413323550E-00002, -.60343038720258E-00004
0.49691903410000E-00002, 0.14457242742785E+00001, 0.26487558065027E+00001, -.63768466750139E-00004, 0.14286969207393E+00001, 0.26585294846516E+00001, -.44632641770125E-00013, 0.17027353539134E-00001, -.97736781488609E-00002, -.63768466705506E-00004
0.49714459880000E-00002, 0.14121754720627E+00001, 0.26610473880556E+00001, -.67004427027773E-00004, 0.13952041241662E+00001, 0.26707799102149E+00001, -.45888808506409E-00013, 0.16971347896456E-00001, -.97325221593531E-00002, -.67004426981884E-00004
0.49737016350000E-00002, 0.13896848811674E+00001, 0.26447423284176E+00001, -.68488232144204E-00004, 0.13727457223524E+00001, 0.26544386985025E+00001, -.45433562151804E-00013, 0.16939158814978E-00001, -.96963700848336E-00002, -.68488232098770E-00004
0.49759572820000E-00002, 0.13842310733140E+00001, 0.26438125699589E+00001, -.67687958163443E-00004, 0.13673180578206E+00001, 0.26534933141129E+00001, -.45229147983100E-00013, 0.16913015493402E-00001, -.96807441540817E-00002, -.67687958118214E-00004
0.49782129290000E-00002, 0.13937731131752E+00001, 0.26524641337367E+00001, -.68683302040053E-00004, 0.13768807281109E+00001, 0.26621613602200E+00001, -.41548748292192E-00013, 0.16892385064310E-00001, -.96972264832564E-00002, -.68683301998504E-00004
0.49804685760000E-00002, 0.14270259135880E+00001, 0.26606649973885E+00001, -.70094063184622E-00004, 0.14101479221545E+00001, 0.26703852943093E+00001, -.39422712664513E-00013, 0.16877991433525E-00001, -.97202969208106E-00002, -.70094063145200E-00004
0.49827242230000E-00002, 0.14521048714400E+00001, 0.26167018420926E+00001, -.68570292046025E-00004, 0.14352214527590E+00001, 0.26264385395039E+00001, -.37734260468495E-00013, 0.16883418681083E-00001, -.97366974113238E-00002, -.68570292008290E-00004
0.49849798700000E-00002, 0.14555696236852E+00001, 0.25639844335271E+00001, -.67869481508699E-00004, 0.14386624466240E+00001, 0.25737277225178E+00001, -.38741583544904E-00013, 0.16907177061199E-00001, -.97432889906531E-00002, -.67869481469957E-00004
0.49872355170000E-00002, 0.14665962853722E+00001, 0.25242996298287E+00001, -.70735878665837E-00004, 0.14496483580391E+00001, 0.25340401737704E+00001, -.42867329670539E-00013, 0.16947927333048E-00001, -.97405439417119E-00002, -.70735878622969E-00004
0.49894911640000E-00002, 0.14865672980195E+00001, 0.25179570145420E+00001, -.77151859797761E-00004, 0.14695755889433E+00001, 0.25276805583382E+00001, -.44414505301629E-00013, 0.16991709076177E-00001, -.97235437962589E-00002, -.77151859753347E-00004
0.49917468110000E-00002, 0.14886945651263E+00001, 0.25492033534639E+00001, -.83858968925231E-00004, 0.14716850788377E+00001, 0.25588998656096E+00001, -.39397050344846E-00013, 0.17009486288610E-00001, -.96965121457031E-00002, -.83858968885834E-00004
0.49940024580000E-00002, 0.14595337716538E+00001, 0.26198837545592E+00001, -.86832070122294E-00004, 0.14425686616497E+00001, 0.26295491299286E+00001, -.40718649509385E-00013, 0.16965110004047E-00001, -.96653753693694E-00002, -.86832070081576E-00004
0.49962581050000E-00002, 0.14191677761925E+00001, 0.26708607373930E+00001, -.86499993297888E-00004, 0.14022879657623E+00001, 0.26804881324188E+00001, -.40529585475839E-00013, 0.16879810430204E-00001, -.96273950258540E-00002, -.86499993257358E-00004
0.49985137520000E-00002, 0.13833055616521E+00001, 0.27130546880963E+00001, -.84838674342121E-00004, 0.13665135766390E+00001, 0.27226469376607E+00001, -.34752344458929E-00013, 0.16791985013171E-00001, -.95922495643727E-00002, -.84838674307369E-00004
0.50007693990000E-00002, 0.13529072046268E+00001, 0.27106006632541E+00001, -.82789984111622E-00004, 0.13361717593355E+00001, 0.27201666044085E+00001, -.33524876028018E-00013, 0.16735445291277E-00001, -.95659411543790E-00002, -.82789984078097E-00004
0.50030250460000E-00002, 0.13621788930516E+00001, 0.26850626915910E+00001, -.79171415680520E-00004, 0.13454625920808E+00001, 0.26946238281935E+00001, -.30557154042996E-00013, 0.16716300970736E-00001, -.95611366024518E-00002, -.79171415649963E-00004
0.50052806930000E-00002, 0.14120116433050E+00001, 0.27013209644380E+00001, -.72873339162544E-00004, 0.13952863873036E+00001, 0.27108964541483E+00001, -.35203473249586E-00013, 0.16725256001474E-00001, -.95754897103602E-00002, -.72873339127341E-00004
0.50075363400000E-00002, 0.14327753898206E+00001, 0.26979721513714E+00001, -.64423100658798E-00004, 0.14160250330096E+00001, 0.27075565052774E+00001, -.37591523953682E-00013, 0.16750356811036E-00001, -.95843539059938E-00002, -.64423100621206E-00004
0.50097919870000E-00002, 0.14065595885803E+00001, 0.26659599926176E+00001, -.58916410626216E-00004, 0.13897849864699E+00001, 0.26755432887038E+00001, -.42054214396992E-00013, 0.16774602110402E-00001, -.95832960862423E-00002, -.58916410584162E-00004
0.50120476340000E-00002, 0.13883278262750E+00001, 0.26562351637559E+00001, -.56344913416323E-00004, 0.13715632308923E+00001, 0.26657843480354E+00001, -.43603693884801E-00013, 0.16764595382633E-00001, -.95491842794692E-00002, -.56344913372719E-00004
0.50120476340000E-00002, 0.13883278262750E+00001, 0.26562351637559E+00001, -.56344913416323E-00004, 0.13715632308923E+00001, 0.26657843480354E+00001, -.43603693884801E-00013, 0.16764595382633E-00001, -.95491842794692E-00002, -.56344913372719E-00004
0.50143032810000E-00002, 0.14053061225026E+00001, 0.26650015021170E+00001, -.54756742034408E-00004, 0.13885552381584E+00001, 0.26744922914396E+00001, -.51876514596952E-00013, 0.16750884344153E-00001, -.94907893225796E-00002, -.54756741982532E-00004
0.50165589280000E-00002, 0.14240015738943E+00001, 0.26371297961171E+00001, -.51943474519838E-00004, 0.14072556310691E+00001, 0.26465831066561E+00001, -.49238095406841E-00013, 0.16745942825126E-00001, -.94533105389915E-00002, -.51943474470600E-00004
0.50188145750000E-00002, 0.14453000603350E+00001, 0.26300633638852E+00001, -.49546570573730E-00004, 0.14285694376700E+00001, 0.26394827051324E+00001, -.43753787613994E-00013, 0.16730622665006E-00001, -.94193412471864E-00002, -.49546570529977E-00004
0.50210702220000E-00002, 0.14785889361032E+00001, 0.26468959851814E+00001, -.48060632861829E-00004, 0.14618892805710E+00001, 0.26562750874907E+00001, -.39247314056911E-00013, 0.16699655532198E-00001, -.93791023092844E-00002, -.48060632822582E-00004
0.50233258690000E-00002, 0.14994466393443E+00001, 0.26498254927077E+00001, -.46278722451391E-00004, 0.14827500306456E+00001, 0.26591817118182E+00001, -.37593270376178E-00013, 0.16696608698651E-00001, -.93562191105144E-00002, -.46278722413798E-00004
0.50255815160000E-00002, 0.15314601005421E+00001, 0.26469758746309E+00001, -.43456456862240E-00004, 0.15147307920018E+00001, 0.26563385747617E+00001, -.38336369097460E-00013, 0.16729308540354E-00001, -.93627001308845E-00002, -.43456456823903E-00004
0.50278371630000E-00002, 0.15393895724484E+00001, 0.26809230119119E+00001, -.36316896160273E-00004, 0.15226562774743E+00001, 0.26903017889648E+00001, -.39581384251886E-00013, 0.16733294974051E-00001, -.93787770528919E-00002, -.36316896120692E-00004
0.50300928100000E-00002, 0.15253300077410E+00001, 0.27653538751242E+00001, -.27302904056929E-00004, 0.15086230231733E+00001, 0.27747242991556E+00001, -.41004572776546E-00013, 0.16706984567700E-00001, -.93704240313319E-00002, -.27302904015924E-00004
0.50323484570000E-00002, 0.14650691030914E+00001, 0.28016670133652E+00001, -.19669753280008E-00004, 0.14484115576753E+00001, 0.28110291248872E+00001, -.38903128996700E-00013, 0.16657545416056E-00001, -.93621115219613E-00002, -.19669753241104E-00004
0.50346041040000E-00002, 0.13955766458565E+00001, 0.27995065091648E+00001, -.15580940203417E-00004, 0.13789928658038E+00001, 0.28088541602049E+00001, -.37661641655222E-00013, 0.16583780052761E-00001, -.93476510401399E-00002, -.15580940165756E-00004
0.50368597510000E-00002, 0.13252054829768E+00001, 0.27349300529277E+00001, -.12311307984076E-00004, 0.13087125323083E+00001, 0.27442455887467E+00001, -.39924394828639E-00013, 0.16492950668534E-00001, -.93155358189975E-00002, -.12311307944152E-00004
0.50391153980000E-00002, 0.12734132048782E+00001, 0.26485987315839E+00001, -.11087805775495E-00004, 0.12569865056592E+00001, 0.26578832458164E+00001, -.43079903336527E-00013, 0.16426699219093E-00001, -.92845142325369E-00002, -.11087805732415E-00004
0.50413710450000E-00002, 0.12531181999158E+00001, 0.25645159094667E+00001, -.13161614656678E-00004, 0.12367011994297E+00001, 0.25737773953965E+00001, -.44367491886095E-00013, 0.16417000486095E-00001, -.92614859297989E-00002, -.13161614612310E-00004
0.50436266920000E-00002, 0.12669397607627E+00001, 0.25334806738536E+00001, -.15607882123142E-00004, 0.12505088818432E+00001, 0.25427276130646E+00001, -.38287162074861E-00013, 0.16430878919518E-00001, -.92469392110351E-00002, -.15607882084855E-00004
0.50458823390000E-00002, 0.13356335042310E+00001, 0.25669454420700E+00001, -.15422181069845E-00004, 0.13191851272767E+00001, 0.25761658819558E+00001, -.37802844317918E-00013, 0.16448376954294E-00001, -.92204398857908E-00002, -.15422181032042E-00004
0.50481379860000E-00002, 0.14532692348207E+00001, 0.26675320628402E+00001, -.15515295152645E-00004, 0.14368028005694E+00001, 0.26767050868073E+00001, -.38998748234317E-00013, 0.16466434251317E-00001, -.91730239670789E-00002, -.15515295113646E-00004
0.50503936330000E-00002, 0.15893199288854E+00001, 0.27794112304157E+00001, -.14562410600692E-00004, 0.15728058914000E+00001, 0.27885530867336E+00001, -.43434635839908E-00013, 0.16514037485348E-00001, -.91418563179193E-00002, -.14562410557257E-00004
0.50526492800000E-00002, 0.16549751246495E+00001, 0.28158051324904E+00001, -.10085602526719E-00004, 0.16384134237546E+00001, 0.28249331407580E+00001, -.41379587157875E-00013, 0.16561700894947E-00001, -.91280082676248E-00002, -.10085602485340E-00004
0.50549049270000E-00002, 0.16400647217537E+00001, 0.27861058617612E+00001, -.25313083516467E-00005, 0.16234884071527E+00001, 0.27952051271567E+00001, -.39892102924155E-00013, 0.16576314600957E-00001, -.90992653954647E-00002, -.25313083117546E-00005
0.50571605740000E-00002, 0.15693637752148E+00001, 0.27452697943115E+00001, 0.44763218063621E-00005, 0.15527890980961E+00001, 0.27543287107218E+00001, -.43074267811928E-00013, 0.16574677118699E-00001, -.90589164102687E-00002, 0.44763218494363E-00005
0.50594162210000E-00002, 0.14900408706348E+00001, 0.26953370660650E+00001, 0.77052257111376E-00005, 0.14734847391212E+00001, 0.27043791744958E+00001, -.43305131427723E-00013, 0.16556131513640E-00001, -.90421084307961E-00002, 0.77052257544427E-00005
0.50616718680000E-00002, 0.14159225800093E+00001, 0.26661926102711E+00001, 0.77285414159195E-00005, 0.13993756249042E+00001, 0.26752258989756E+00001, -.40329464330887E-00013, 0.16546955105063E-00001, -.90332887045037E-00002, 0.77285414562490E-00005
0.50639275150000E-00002, 0.13551380282850E+00001, 0.26645261326320E+00001, 0.81160111772983E-00005, 0.13385905641411E+00001, 0.26735470608762E+00001, -.44190872416523E-00013, 0.16547464143918E-00001, -.90209282442588E-00002, 0.81160112214892E-00005
0.50661831620000E-00002, 0.12966394104976E+00001, 0.26607923996372E+00001, 0.95743940527606E-00005, 0.12801133297811E+00001, 0.26698063674385E+00001, -.35205485058067E-00013, 0.16526080716474E-00001, -.90139678013481E-00002, 0.95743940879661E-00005
0.50684388090000E-00002, 0.12903803724569E+00001, 0.26949158726438E+00001, 0.12947569943031E-00004, 0.12739110321288E+00001, 0.27039180362543E+00001, -.34757111353203E-00013, 0.16469340328126E-00001, -.90021636105078E-00002, 0.12947569977788E-00004
0.50706944560000E-00002, 0.13581182664301E+00001, 0.27399253822651E+00001, 0.15548674755259E-00004, 0.13417027655963E+00001, 0.27488882231455E+00001, -.37321778855925E-00013, 0.16415500833800E-00001, -.89628408804114E-00002, 0.15548674792581E-00004
0.50729501030000E-00002, 0.14405796543113E+00001, 0.27271833669445E+00001, 0.17086679707873E-00004, 0.14241978584764E+00001, 0.27360806621150E+00001, -.38229823342955E-00013, 0.16381795834901E-00001, -.88972951704649E-00002, 0.17086679746103E-00004
0.50729501030000E-00002, 0.14405796543113E+00001, 0.27271833669445E+00001, 0.17086679707873E-00004, 0.14241978584764E+00001, 0.27360806621150E+00001, -.38229823342955E-00013, 0.16381795834901E-00001, -.88972951704649E-00002, 0.17086679746103E-00004
0.50752057500000E-00002, 0.14911475780451E+00001, 0.26986573460610E+00001, 0.17469014681556E-00004, 0.14747588361146E+00001, 0.27074837132472E+00001, -.44210522220680E-00013, 0.16388741930517E-00001, -.88263671862756E-00002, 0.17469014725767E-00004
0.50774613970000E-00002, 0.14850484243777E+00001, 0.26987972212037E+00001, 0.18312288844691E-00004, 0.14686154150680E+00001, 0.27075835103251E+00001, -.42988356949891E-00013, 0.16433009309698E-00001, -.87862891213602E-00002, 0.18312288887679E-00004
0.50797170440000E-00002, 0.14381245088439E+00001, 0.26994709706660E+00001, 0.19785883916848E-00004, 0.14216561560535E+00001, 0.27082487587285E+00001, -.41723702389047E-00013, 0.16468352790374E-00001, -.87777880625686E-00002, 0.19785883958572E-00004
0.50819726910000E-00002, 0.13904083790965E+00001, 0.26463855194273E+00001, 0.21092741224615E-00004, 0.13739324885394E+00001, 0.26551487143820E+00001, -.42284189743466E-00013, 0.16475890557033E-00001, -.87631949547279E-00002, 0.21092741266899E-00004
0.50842283380000E-00002, 0.13621717497670E+00001, 0.26026072529280E+00001, 0.25868531296573E-00004, 0.13457152208373E+00001, 0.26113695766425E+00001, -.39667332396559E-00013, 0.16456528929684E-00001, -.87623237145526E-00002, 0.25868531336240E-00004
0.50864839850000E-00002, 0.13811432284963E+00001, 0.25943955297793E+00001, 0.33579122684534E-00004, 0.13647065671423E+00001, 0.26031476464739E+00001, -.46449465361367E-00013, 0.16436661354005E-00001, -.87521166945932E-00002, 0.33579122730984E-00004
0.50887396320000E-00002, 0.13650507656013E+00001, 0.25504458773012E+00001, 0.39611653934598E-00004, 0.13486302170179E+00001, 0.25591876015605E+00001, -.45074253693270E-00013, 0.16420548583355E-00001, -.87417242593786E-00002, 0.39611653979672E-00004
0.50909952790000E-00002, 0.13065420256281E+00001, 0.25003601423126E+00001, 0.42827383020301E-00004, 0.12901420851302E+00001, 0.25091044135035E+00001, -.39972451152301E-00013, 0.16399940497901E-00001, -.87442711908804E-00002, 0.42827383060274E-00004
0.50932509260000E-00002, 0.12817827148709E+00001, 0.25103396596449E+00001, 0.42965576526935E-00004, 0.12654001696664E+00001, 0.25190681544334E+00001, -.39966304617119E-00013, 0.16382545204548E-00001, -.87284947884993E-00002, 0.42965576566901E-00004
0.50955065730000E-00002, 0.12765114758704E+00001, 0.25688086275220E+00001, 0.42585572603435E-00004, 0.12601503434812E+00001, 0.25775064649364E+00001, -.38058902610839E-00013, 0.16361132389246E-00001, -.86978374144206E-00002, 0.42585572641494E-00004
0.50977622200000E-00002, 0.12879214304121E+00001, 0.26516922461437E+00001, 0.42939756624627E-00004, 0.12715748745463E+00001, 0.26603610093790E+00001, -.35759501455804E-00013, 0.16346555865830E-00001, -.86687632352416E-00002, 0.42939756660387E-00004
0.51000178670000E-00002, 0.13302675187834E+00001, 0.27179954939685E+00001, 0.45285208566237E-00004, 0.13139128535351E+00001, 0.27266280478119E+00001, -.33910655393903E-00013, 0.16354665248274E-00001, -.86325538434170E-00002, 0.45285208600148E-00004
0.51022735140000E-00002, 0.14004313014308E+00001, 0.27533303788170E+00001, 0.48729862719630E-00004, 0.13840479342310E+00001, 0.27619250494344E+00001, -.36000105620463E-00013, 0.16383367199730E-00001, -.85946706173963E-00002, 0.48729862755631E-00004
0.51045291610000E-00002, 0.14953081702237E+00001, 0.27987889239616E+00001, 0.50295760281153E-00004, 0.14788836604731E+00001, 0.28073639369450E+00001, -.42540433764819E-00013, 0.16424509750656E-00001, -.85750129834212E-00002, 0.50295760323694E-00004
0.51067848080000E-00002, 0.15372287612608E+00001, 0.28210742464373E+00001, 0.50384594317034E-00004, 0.15207672647380E+00001, 0.28296546257087E+00001, -.39180506944249E-00013, 0.16461496522785E-00001, -.85803792713458E-00002, 0.50384594356215E-00004
0.51090404550000E-00002, 0.15372598499448E+00001, 0.28285958869112E+00001, 0.49756126868586E-00004, 0.15207779267730E+00001, 0.28371779081231E+00001, -.40485558076859E-00013, 0.16481923171796E-00001, -.85820212118595E-00002, 0.49756126909071E-00004
0.51112961020000E-00002, 0.15161234716847E+00001, 0.27878871047502E+00001, 0.48199168986843E-00004, 0.14996294640385E+00001, 0.27964730817278E+00001, -.48066613076070E-00013, 0.16494007646185E-00001, -.85859769776035E-00002, 0.48199169034910E-00004
0.51135517490000E-00002, 0.15163116237602E+00001, 0.27602476887664E+00001, 0.46696525323793E-00004, 0.14997992415403E+00001, 0.27688260122659E+00001, -.48707386435573E-00013, 0.16512382219926E-00001, -.85783234995655E-00002, 0.46696525372501E-00004
0.51158073960000E-00002, 0.14532715528546E+00001, 0.27189289691088E+00001, 0.45001654532541E-00004, 0.14367741151472E+00001, 0.27274850235740E+00001, -.48630906481595E-00013, 0.16497437707385E-00001, -.85560544652012E-00002, 0.45001654581172E-00004
0.51180630430000E-00002, 0.13613858905732E+00001, 0.26750470179561E+00001, 0.43776900856989E-00004, 0.13449284391441E+00001, 0.26835488615274E+00001, -.43507566994016E-00013, 0.16457451429135E-00001, -.85018435712729E-00002, 0.43776900900496E-00004
0.51203186900000E-00002, 0.12833597532470E+00001, 0.26057580910196E+00001, 0.43223348563180E-00004, 0.12669339981493E+00001, 0.26142014522769E+00001, -.48968232529682E-00013, 0.16425755097685E-00001, -.84433612572755E-00002, 0.43223348612148E-00004
0.51225743370000E-00002, 0.12421815713419E+00001, 0.25494617077032E+00001, 0.43309406193258E-00004, 0.12257931847129E+00001, 0.25578602685218E+00001, -.43965831300419E-00013, 0.16388386629027E-00001, -.83985608186111E-00002, 0.43309406237224E-00004
0.51248299840000E-00002, 0.12628013047383E+00001, 0.25574976102060E+00001, 0.43721089078646E-00004, 0.12464345200416E+00001, 0.25658604224136E+00001, -.38452925503537E-00013, 0.16366784696719E-00001, -.83628122076127E-00002, 0.43721089117099E-00004
0.51270856310000E-00002, 0.13427775602212E+00001, 0.25895393863798E+00001, 0.44707902393394E-00004, 0.13264237625979E+00001, 0.25978661371882E+00001, -.33740397364500E-00013, 0.16353797623259E-00001, -.83267508083531E-00002, 0.44707902427134E-00004
0.51293412780000E-00002, 0.14397320079466E+00001, 0.26158113841752E+00001, 0.45425287115293E-00004, 0.14233727763618E+00001, 0.26241271633589E+00001, -.32140550643957E-00013, 0.16359231584750E-00001, -.83157791837537E-00002, 0.45425287147434E-00004
0.51315969250000E-00002, 0.15032175355353E+00001, 0.26296250924138E+00001, 0.45714158402934E-00004, 0.14868327319466E+00001, 0.26379413667180E+00001, -.38336327879204E-00013, 0.16384803588756E-00001, -.83162743042390E-00002, 0.45714158441271E-00004
0.51338525720000E-00002, 0.15013136278988E+00001, 0.26456564514184E+00001, 0.44597194466375E-00004, 0.14849042498472E+00001, 0.26539677189776E+00001, -.39679892147948E-00013, 0.16409378051600E-00001, -.83112675592595E-00002, 0.44597194506055E-00004
0.51338525720000E-00002, 0.15013136278988E+00001, 0.26456564514184E+00001, 0.44597194466375E-00004, 0.14849042498472E+00001, 0.26539677189776E+00001, -.39679892147948E-00013, 0.16409378051600E-00001, -.83112675592595E-00002, 0.44597194506055E-00004
0.51361082190000E-00002, 0.14418485528384E+00001, 0.26650174465007E+00001, 0.43378673046791E-00004, 0.14254334568163E+00001, 0.26733129028291E+00001, -.36399855851549E-00013, 0.16415096022043E-00001, -.82954563283828E-00002, 0.43378673083191E-00004
0.51383638660000E-00002, 0.13649755030120E+00001, 0.26593297308781E+00001, 0.40998372088707E-00004, 0.13485551644990E+00001, 0.26676109693984E+00001, -.36316969623000E-00013, 0.16420338513019E-00001, -.82812385203379E-00002, 0.40998372125024E-00004
0.51406195130000E-00002, 0.13157376665859E+00001, 0.26792899535724E+00001, 0.37963666056143E-00004, 0.12993289466177E+00001, 0.26875533102028E+00001, -.44112244013217E-00013, 0.16408719968163E-00001, -.82633566303724E-00002, 0.37963666100255E-00004
0.51428751600000E-00002, 0.12787192771885E+00001, 0.27135017601024E+00001, 0.36890046338147E-00004, 0.12623377602668E+00001, 0.27217596253367E+00001, -.46079520647101E-00013, 0.16381516921669E-00001, -.82578652342397E-00002, 0.36890046384227E-00004
0.51451308070000E-00002, 0.12635736596163E+00001, 0.27164514761528E+00001, 0.35510647260042E-00004, 0.12472135412371E+00001, 0.27247193193416E+00001, -.48577686104626E-00013, 0.16360118379221E-00001, -.82678431888844E-00002, 0.35510647308620E-00004
0.51473864540000E-00002, 0.12603304309744E+00001, 0.27117590206051E+00001, 0.33503500860734E-00004, 0.12439559810420E+00001, 0.27200357749809E+00001, -.48128331498370E-00013, 0.16374449932387E-00001, -.82767543757848E-00002, 0.33503500908863E-00004
0.51496421010000E-00002, 0.12874987232021E+00001, 0.27181457214203E+00001, 0.31154173523433E-00004, 0.12711017096223E+00001, 0.27264187835948E+00001, -.44674253840478E-00013, 0.16397013579814E-00001, -.82730621744533E-00002, 0.31154173568107E-00004
0.51518977480000E-00002, 0.13368279807093E+00001, 0.27353757469850E+00001, 0.28455813628968E-00004, 0.13204082581134E+00001, 0.27436401927457E+00001, -.42497917687755E-00013, 0.16419722595873E-00001, -.82644457607247E-00002, 0.28455813671466E-00004
0.51541533950000E-00002, 0.13792111347703E+00001, 0.27341828970427E+00001, 0.27884923529399E-00004, 0.13628007320744E+00001, 0.27424308568015E+00001, -.43349454687792E-00013, 0.16410402695889E-00001, -.82479597587580E-00002, 0.27884923572748E-00004
0.51564090420000E-00002, 0.14338502940055E+00001, 0.27518438490055E+00001, 0.29735663787402E-00004, 0.14174577334578E+00001, 0.27600485587452E+00001, -.34727330891057E-00013, 0.16392560547697E-00001, -.82047097396618E-00002, 0.29735663822129E-00004
0.51586646890000E-00002, 0.14796493057665E+00001, 0.28162982263270E+00001, 0.30718378140573E-00004, 0.14632714939137E+00001, 0.28244552841535E+00001, -.36051638929767E-00013, 0.16377811852821E-00001, -.81570578264914E-00002, 0.30718378176624E-00004
0.51609203360000E-00002, 0.15166172911789E+00001, 0.28531766754253E+00001, 0.28872784270747E-00004, 0.15002291869683E+00001, 0.28613068445839E+00001, -.38150667857498E-00013, 0.16388104210642E-00001, -.81301691585942E-00002, 0.28872784308897E-00004
0.51631759830000E-00002, 0.15321791119592E+00001, 0.28621040336658E+00001, 0.24976992258167E-00004, 0.15157607073488E+00001, 0.28702438023081E+00001, -.33917525579512E-00013, 0.16418404610434E-00001, -.81397686422977E-00002, 0.24976992292085E-00004
0.51654316300000E-00002, 0.15228842379186E+00001, 0.28268608572182E+00001, 0.21065584278542E-00004, 0.15064270949942E+00001, 0.28350203068358E+00001, -.34459935088090E-00013, 0.16457142924464E-00001, -.81594496176570E-00002, 0.21065584313002E-00004
0.51676872770000E-00002, 0.14640331136660E+00001, 0.27423591778537E+00001, 0.17381439754642E-00004, 0.14475274004386E+00001, 0.27505323310837E+00001, -.42052215863391E-00013, 0.16505713227367E-00001, -.81731532299843E-00002, 0.17381439796695E-00004
0.51699429240000E-00002, 0.13747826380866E+00001, 0.26777790702883E+00001, 0.10682530042270E-00004, 0.13582513600078E+00001, 0.26859752997688E+00001, -.53040017761789E-00013, 0.16531278078771E-00001, -.81962294805031E-00002, 0.10682530095310E-00004
0.51721985710000E-00002, 0.12989306909606E+00001, 0.26492686448899E+00001, 0.50701829980929E-00005, 0.12824008000344E+00001, 0.26574703451283E+00001, -.50417043289996E-00013, 0.16529890926257E-00001, -.82017002383810E-00002, 0.50701830485100E-00005
0.51744542180000E-00002, 0.12531605398878E+00001, 0.26440355115093E+00001, 0.25041374303039E-00005, 0.12366371166523E+00001, 0.26522118514457E+00001, -.50005707735366E-00013, 0.16523423235469E-00001, -.81763399363787E-00002, 0.25041374803096E-00005
0.51767098650000E-00002, 0.12362414640216E+00001, 0.26296457252298E+00001, -.74858336767078E-00007, 0.12197226422243E+00001, 0.26378027392591E+00001, -.48118757457898E-00013, 0.16518821797324E-00001, -.81570140292960E-00002, -.74858288648320E-00007
0.51789655120000E-00002, 0.12233926336403E+00001, 0.26170408885927E+00001, -.86726219735835E-00006, 0.12068683449186E+00001, 0.26251895581573E+00001, -.39126873895948E-00013, 0.16524288721690E-00001, -.81486695646549E-00002, -.86726215823148E-00006
0.51812211590000E-00002, 0.12257750460843E+00001, 0.26180291323103E+00001, -.17203047270254E-00005, 0.12092581351752E+00001, 0.26261787492934E+00001, -.42276545311412E-00013, 0.16516910909060E-00001, -.81496169831828E-00002, -.17203046847488E-00005
0.51834768060000E-00002, 0.12987411006886E+00001, 0.26253229256851E+00001, -.50441176811337E-00005, 0.12822315078830E+00001, 0.26334654822993E+00001, -.34218093671298E-00013, 0.16509592805651E-00001, -.81425566141702E-00002, -.50441176469156E-00005
0.51857324530000E-00002, 0.13939505736143E+00001, 0.26694023818125E+00001, -.80597245669747E-00005, 0.13774459480277E+00001, 0.26775385308864E+00001, -.35873805362300E-00013, 0.16504625586571E-00001, -.81361490738844E-00002, -.80597245311009E-00005
0.51879881000000E-00002, 0.14553587525738E+00001, 0.27537984845344E+00001, -.94113382741233E-00005, 0.14388502685485E+00001, 0.27619242142012E+00001, -.37537283622763E-00013, 0.16508484025328E-00001, -.81257296668780E-00002, -.94113382365860E-00005
0.51902437470000E-00002, 0.14489447680513E+00001, 0.27947578494412E+00001, -.10748066129705E-00004, 0.14324204640125E+00001, 0.28028829060731E+00001, -.38114470493314E-00013, 0.16524304038776E-00001, -.81250566318815E-00002, -.10748066091591E-00004
0.51924993940000E-00002, 0.14166287905439E+00001, 0.28115992553358E+00001, -.10081244177467E-00004, 0.14000687329595E+00001, 0.28197138252663E+00001, -.43450297830589E-00013, 0.16560057584402E-00001, -.81145699305219E-00002, -.10081244134016E-00004
0.51924993940000E-00002, 0.14166287905439E+00001, 0.28115992553358E+00001, -.10081244177467E-00004, 0.14000687329595E+00001, 0.28197138252663E+00001, -.43450297830589E-00013, 0.16560057584402E-00001, -.81145699305219E-00002, -.10081244134016E-00004
0.51947550410000E-00002, 0.13921352247028E+00001, 0.28070481217201E+00001, -.82538058869994E-00005, 0.13755473037594E+00001, 0.28151680119692E+00001, -.45059192889588E-00013, 0.16587920943438E-00001, -.81198902491400E-00002, -.82538058419402E-00005
0.51970106880000E-00002, 0.13755698798138E+00001, 0.27603226028378E+00001, -.84992351585307E-00005, 0.13589780234828E+00001, 0.27684624428552E+00001, -.43017358670256E-00013, 0.16591856331012E-00001, -.81398400173224E-00002, -.84992351155133E-00005
0.51992663350000E-00002, 0.13551315390355E+00001, 0.26817405104634E+00001, -.75800955585884E-00005, 0.13385368841874E+00001, 0.26898921898997E+00001, -.40124415754241E-00013, 0.16594654848164E-00001, -.81516794363007E-00002, -.75800955184640E-00005
0.52015219820000E-00002, 0.13781860069774E+00001, 0.26509088016895E+00001, -.41664945464894E-00005, 0.13615908227092E+00001, 0.26590836268174E+00001, -.41458355385192E-00013, 0.16595184268179E-00001, -.81748251279642E-00002, -.41664945050310E-00005
0.52037776290000E-00002, 0.14265557593819E+00001, 0.26706801154420E+00001, -.28508400998074E-00005, 0.14099875763534E+00001, 0.26788793112360E+00001, -.44275492761420E-00013, 0.16568183028520E-00001, -.81991957939855E-00002, -.28508400555319E-00005
0.52060332760000E-00002, 0.14580853042822E+00001, 0.26972767601526E+00001, -.18463062037410E-00005, 0.14415206781712E+00001, 0.27054910903639E+00001, -.44822384377485E-00013, 0.16564626110984E-00001, -.82143302112963E-00002, -.18463061589187E-00005
0.52082889230000E-00002, 0.14598057524534E+00001, 0.27564097628353E+00001, -.14701167368565E-00005, 0.14432246365027E+00001, 0.27646562849995E+00001, -.46432680237265E-00013, 0.16581115950716E-00001, -.82465221641821E-00002, -.14701166904238E-00005
0.52105445700000E-00002, 0.14542446744140E+00001, 0.27861014755012E+00001, -.24177681712115E-00005, 0.14376668859739E+00001, 0.27943854571096E+00001, -.37584244346127E-00013, 0.16577788440057E-00001, -.82839816084293E-00002, -.24177681336272E-00005
0.52128002170000E-00002, 0.14231659395744E+00001, 0.27360484019191E+00001, -.38126522318583E-00005, 0.14066053238095E+00001, 0.27443416981688E+00001, -.41179106274311E-00013, 0.16560615764901E-00001, -.82932962497524E-00002, -.38126521906792E-00005
0.52150558640000E-00002, 0.13657058122392E+00001, 0.26826732539577E+00001, -.61278656505586E-00005, 0.13491618103836E+00001, 0.26909560939001E+00001, -.45318864289324E-00013, 0.16544001855658E-00001, -.82828399423739E-00002, -.61278656052397E-00005
0.52173115110000E-00002, 0.13436157773856E+00001, 0.26356413129488E+00001, -.69180591041499E-00005, 0.13270579672150E+00001, 0.26439160327478E+00001, -.40121585298318E-00013, 0.16557810170669E-00001, -.82747197990432E-00002, -.69180590640283E-00005
0.52195671580000E-00002, 0.13507221995050E+00001, 0.26045086904339E+00001, -.56513084856022E-00005, 0.13341398675825E+00001, 0.26127772379374E+00001, -.41198595403167E-00013, 0.16582331922532E-00001, -.82685475035075E-00002, -.56513084444036E-00005
0.52218228050000E-00002, 0.13570381628450E+00001, 0.26007459072841E+00001, -.33345095026478E-00005, 0.13404244090925E+00001, 0.26090155345104E+00001, -.41236049864519E-00013, 0.16613753752436E-00001, -.82696272262647E-00002, -.33345094614118E-00005
0.52240784520000E-00002, 0.13523708443139E+00001, 0.26169903363095E+00001, -.21533822280149E-00005, 0.13357095519042E+00001, 0.26252863069758E+00001, -.36612043780985E-00013, 0.16661292409652E-00001, -.82959706663253E-00002, -.21533821914029E-00005
0.52263340990000E-00002, 0.13663024125107E+00001, 0.26893313823522E+00001, -.37123212160120E-00005, 0.13495996081511E+00001, 0.26976623517989E+00001, -.45062237802068E-00013, 0.16702804359553E-00001, -.83309694466313E-00002, -.37123211709497E-00005
0.52285897460000E-00002, 0.13771820247901E+00001, 0.27443824546296E+00001, -.39803735913846E-00005, 0.13604400083749E+00001, 0.27527419056936E+00001, -.47765911865405E-00013, 0.16742016415212E-00001, -.83594510639987E-00002, -.39803735436187E-00005
0.52308453930000E-00002, 0.14058313214584E+00001, 0.27543393985333E+00001, -.42621227265983E-00005, 0.13890531457087E+00001, 0.27627164595245E+00001, -.41774450772398E-00013, 0.16778175749745E-00001, -.83770609912578E-00002, -.42621226848238E-00005
0.52331010400000E-00002, 0.14234614281006E+00001, 0.27285622591636E+00001, -.49732485564200E-00005, 0.14066550494595E+00001, 0.27369403196478E+00001, -.39702111867681E-00013, 0.16806378641043E-00001, -.83780604841733E-00002, -.49732485167179E-00005
0.52353566870000E-00002, 0.14211417934015E+00001, 0.26923461542581E+00001, -.83363554782905E-00005, 0.14043444919565E+00001, 0.27007218197000E+00001, -.41644498796317E-00013, 0.16797301445029E-00001, -.83756654419491E-00002, -.83363554366460E-00005
0.52376123340000E-00002, 0.14173782540457E+00001, 0.26335758588290E+00001, -.99612981759420E-00005, 0.14006148137509E+00001, 0.26419670288023E+00001, -.39121773821340E-00013, 0.16763440294776E-00001, -.83911699732742E-00002, -.99612981368202E-00005
0.52398679810000E-00002, 0.13889359227353E+00001, 0.25558635475280E+00001, -.11564662296720E-00004, 0.13722099976273E+00001, 0.25642781625465E+00001, -.33403724122084E-00013, 0.16725925108021E-00001, -.84146150185644E-00002, -.11564662263317E-00004
0.52421236280000E-00002, 0.13699018428180E+00001, 0.25323978534113E+00001, -.12933738593290E-00004, 0.13531964948122E+00001, 0.25408202427160E+00001, -.38740149895458E-00013, 0.16705348005781E-00001, -.84223893047652E-00002, -.12933738554549E-00004
0.52443792750000E-00002, 0.13242013135492E+00001, 0.25434753274007E+00001, -.14807637869956E-00004, 0.13074752860967E+00001, 0.25519202871579E+00001, -.44006992170855E-00013, 0.16726027452429E-00001, -.84449597571896E-00002, -.14807637825949E-00004
0.52466349220000E-00002, 0.13259968605735E+00001, 0.25659673013628E+00001, -.16113709578398E-00004, 0.13092077895721E+00001, 0.25744428749153E+00001, -.44723002523935E-00013, 0.16789071001436E-00001, -.84755735524663E-00002, -.16113709533675E-00004
0.52488905690000E-00002, 0.13596416008763E+00001, 0.26030832419434E+00001, -.18682330244868E-00004, 0.13427728520703E+00001, 0.26115922288793E+00001, -.45881228167028E-00013, 0.16868748806024E-00001, -.85089869358469E-00002, -.18682330198987E-00004
0.52511462160000E-00002, 0.13764288921815E+00001, 0.26350408289608E+00001, -.21270258295134E-00004, 0.13594852987020E+00001, 0.26436010738997E+00001, -.42451086714800E-00013, 0.16943593479494E-00001, -.85602449389850E-00002, -.21270258252683E-00004
0.52511462160000E-00002, 0.13764288921815E+00001, 0.26350408289608E+00001, -.21270258295134E-00004, 0.13594852987020E+00001, 0.26436010738997E+00001, -.42451086714800E-00013, 0.16943593479494E-00001, -.85602449389850E-00002, -.21270258252683E-00004
0.52534018630000E-00002, 0.13817674313422E+00001, 0.26768576510343E+00001, -.19537196864696E-00004, 0.13647964473776E+00001, 0.26854714297105E+00001, -.41371542593131E-00013, 0.16970983964644E-00001, -.86137786762478E-00002, -.19537196823325E-00004
0.52556575100000E-00002, 0.13619408115683E+00001, 0.26993023413635E+00001, -.17321152485569E-00004, 0.13449967078347E+00001, 0.27079440241134E+00001, -.38128428644600E-00013, 0.16944103733584E-00001, -.86416827499312E-00002, -.17321152447440E-00004
0.52579131570000E-00002, 0.13491220717686E+00001, 0.26786804149562E+00001, -.16090416035721E-00004, 0.13322160733099E+00001, 0.26873231081386E+00001, -.39375949827710E-00013, 0.16905998458631E-00001, -.86426931823749E-00002, -.16090415996345E-00004
0.52601688040000E-00002, 0.13410904372412E+00001, 0.26212626930135E+00001, -.13029344554460E-00004, 0.13241995851191E+00001, 0.26298916817733E+00001, -.38868026015703E-00013, 0.16890852122017E-00001, -.86289887597704E-00002, -.13029344515592E-00004
0.52624244510000E-00002, 0.13324023265752E+00001, 0.25969460286025E+00001, -.99677402583683E-00005, 0.13155107853126E+00001, 0.26055708341330E+00001, -.39861767205397E-00013, 0.16891541262664E-00001, -.86248055304331E-00002, -.99677402185066E-00005
0.52646800980000E-00002, 0.13453174388797E+00001, 0.25856656675762E+00001, -.77562051119590E-00005, 0.13283913999698E+00001, 0.25943195025001E+00001, -.38442773360495E-00013, 0.16926038909857E-00001, -.86538349238231E-00002, -.77562050735162E-00005
0.52669357450000E-00002, 0.13527617131209E+00001, 0.25953428772628E+00001, -.61732790459374E-00005, 0.13357871809698E+00001, 0.26040336220421E+00001, -.42933374047996E-00013, 0.16974532151127E-00001, -.86907447793150E-00002, -.61732790030041E-00005
0.52691913920000E-00002, 0.13470772622990E+00001, 0.26036354736427E+00001, -.37730364404453E-00005, 0.13300892569316E+00001, 0.26123350208500E+00001, -.44798586404409E-00013, 0.16988005367384E-00001, -.86995472073140E-00002, -.37730363956467E-00005
0.52714470390000E-00002, 0.13431832326617E+00001, 0.26005709033954E+00001, -.92738117035261E-00007, 0.13262021474229E+00001, 0.26092712899875E+00001, -.38436029592225E-00013, 0.16981085238841E-00001, -.87003865920960E-00002, -.92738078599231E-00007
0.52737026860000E-00002, 0.13535703808566E+00001, 0.26104230046671E+00001, -.27311505836000E-00006, 0.13365789272150E+00001, 0.26191381352545E+00001, -.43197380532597E-00013, 0.16991453641582E-00001, -.87151305874489E-00002, -.27311501516262E-00006
0.52759583330000E-00002, 0.13663320554147E+00001, 0.26381930670339E+00001, -.85783978539358E-00006, 0.13493187883826E+00001, 0.26469385398817E+00001, -.45725699758756E-00013, 0.17013267032152E-00001, -.87454728478240E-00002, -.85783973966788E-00006
0.52782139800000E-00002, 0.13802151731013E+00001, 0.26194467474439E+00001, -.45621872334657E-00006, 0.13631794694779E+00001, 0.26282372481774E+00001, -.42820907011563E-00013, 0.17035703623438E-00001, -.87905007334391E-00002, -.45621868052567E-00006
0.52804696270000E-00002, 0.14041136741728E+00001, 0.25813391548054E+00001, 0.10144023506582E-00005, 0.13870567815912E+00001, 0.25901628803550E+00001, -.42648999514628E-00013, 0.17056892581591E-00001, -.88237255496215E-00002, 0.10144023933072E-00005
0.52827252740000E-00002, 0.14199004528193E+00001, 0.25930339774547E+00001, 0.24300691395250E-00005, 0.14028374154251E+00001, 0.26018975689754E+00001, -.43573054581018E-00013, 0.17063037394166E-00001, -.88635915206130E-00002, 0.24300691830981E-00005
0.52849809210000E-00002, 0.14266525726834E+00001, 0.25771146961076E+00001, 0.29443286228498E-00005, 0.14095753315177E+00001, 0.25860218360477E+00001, -.45554020874155E-00013, 0.17077241165668E-00001, -.89071399400753E-00002, 0.29443286684038E-00005
0.52872365680000E-00002, 0.14279581759931E+00001, 0.25320968421182E+00001, 0.30961325452005E-00005, 0.14108577718883E+00001, 0.25410410219729E+00001, -.42401623972122E-00013, 0.17100404104728E-00001, -.89441798546725E-00002, 0.30961325876021E-00005
0.52894922150000E-00002, 0.14158572118787E+00001, 0.25262747934802E+00001, 0.36686165985015E-00005, 0.13987446248438E+00001, 0.25352464355296E+00001, -.40666062687820E-00013, 0.17112587034891E-00001, -.89716420493855E-00002, 0.36686166391676E-00005
0.52917478620000E-00002, 0.13751746925692E+00001, 0.25434808909091E+00001, 0.48549397720519E-00005, 0.13580518759492E+00001, 0.25524714439279E+00001, -.36564190153742E-00013, 0.17122816619995E-00001, -.89905530187800E-00002, 0.48549398086161E-00005
0.52940035090000E-00002, 0.13525758286451E+00001, 0.26068750078160E+00001, 0.74136540838884E-00005, 0.13354577552467E+00001, 0.26158764298440E+00001, -.36520783299100E-00013, 0.17118073398400E-00001, -.90014220279501E-00002, 0.74136541204092E-00005
0.52962591560000E-00002, 0.13469153818593E+00001, 0.26733456541224E+00001, 0.10073387907194E-00004, 0.13298028580312E+00001, 0.26823331399959E+00001, -.33523142435567E-00013, 0.17112523828155E-00001, -.89874858735438E-00002, 0.10073387940717E-00004
0.52985148030000E-00002, 0.13665065035346E+00001, 0.27450740982383E+00001, 0.14569004190215E-00004, 0.13493867039040E+00001, 0.27540471284838E+00001, -.30061133725750E-00013, 0.17119799630577E-00001, -.89730302455581E-00002, 0.14569004220276E-00004
0.53007704500000E-00002, 0.14003200182226E+00001, 0.28024573050176E+00001, 0.16353945376342E-00004, 0.13831738902105E+00001, 0.28114567318981E+00001, -.38478435228740E-00013, 0.17146128012030E-00001, -.89994268805105E-00002, 0.16353945414821E-00004
0.53030260970000E-00002, 0.14085230628234E+00001, 0.28011477164048E+00001, 0.14814932746259E-00004, 0.13913352764777E+00001, 0.28101937683011E+00001, -.43256292573735E-00013, 0.17187786345681E-00001, -.90460518962927E-00002, 0.14814932789515E-00004
0.53052817440000E-00002, 0.14038620221936E+00001, 0.27403303000146E+00001, 0.12211671190981E-00004, 0.13866219847603E+00001, 0.27494274414312E+00001, -.42419553682983E-00013, 0.17240037433331E-00001, -.90971414165530E-00002, 0.12211671233401E-00004
0.53075373910000E-00002, 0.13880492014864E+00001, 0.26517460593036E+00001, 0.13637726325636E-00004, 0.13707871933315E+00001, 0.26608822254564E+00001, -.42660829325945E-00013, 0.17262008154857E-00001, -.91361661528058E-00002, 0.13637726368296E-00004
0.53097930380000E-00002, 0.13443727912496E+00001, 0.25714522968241E+00001, 0.17694949042968E-00004, 0.13271361793738E+00001, 0.25805886773903E+00001, -.47981389795699E-00013, 0.17236611875790E-00001, -.91363805662177E-00002, 0.17694949090949E-00004
0.53120486850000E-00002, 0.13269323766700E+00001, 0.25439634025094E+00001, 0.20945117650838E-00004, 0.13097452158442E+00001, 0.25530711832463E+00001, -.50588371843874E-00013, 0.17187160825804E-00001, -.91077807369001E-00002, 0.20945117701427E-00004
0.53120486850000E-00002, 0.13269323766700E+00001, 0.25439634025094E+00001, 0.20945117650838E-00004, 0.13097452158442E+00001, 0.25530711832463E+00001, -.50588371843874E-00013, 0.17187160825804E-00001, -.91077807369001E-00002, 0.20945117701427E-00004
0.53143043320000E-00002, 0.13429500933833E+00001, 0.25274269454290E+00001, 0.25520915421747E-00004, 0.13257899627018E+00001, 0.25365128376258E+00001, -.46145558577493E-00013, 0.17160130681548E-00001, -.90858921967127E-00002, 0.25520915467892E-00004
0.53165599790000E-00002, 0.13992969538793E+00001, 0.25404894244679E+00001, 0.36132569553685E-00004, 0.13821499916766E+00001, 0.25495886361680E+00001, -.43573855531151E-00013, 0.17146962202743E-00001, -.90992117001620E-00002, 0.36132569597259E-00004
0.53188156260000E-00002, 0.14475294746134E+00001, 0.25778745163563E+00001, 0.46360195384181E-00004, 0.14303857022263E+00001, 0.25870208168622E+00001, -.41551613080375E-00013, 0.17143772387142E-00001, -.91463005058964E-00002, 0.46360195425732E-00004
0.53210712730000E-00002, 0.14864405598755E+00001, 0.26335098796960E+00001, 0.53065296672127E-00004, 0.14692816742959E+00001, 0.26427290846135E+00001, -.34680767073613E-00013, 0.17158885579626E-00001, -.92192049174657E-00002, 0.53065296706808E-00004
0.53233269200000E-00002, 0.14923957535630E+00001, 0.26690035518579E+00001, 0.57567218220313E-00004, 0.14752009648593E+00001, 0.26783182203301E+00001, -.40847062310677E-00013, 0.17194788703678E-00001, -.93146684722108E-00002, 0.57567218261160E-00004
0.53255825670000E-00002, 0.14740983859923E+00001, 0.26837252656144E+00001, 0.60327182198365E-00004, 0.14568518467946E+00001, 0.26931293563592E+00001, -.36373271571137E-00013, 0.17246539197674E-00001, -.94040907447958E-00002, 0.60327182234739E-00004
0.53278382140000E-00002, 0.14464332225032E+00001, 0.27051401340104E+00001, 0.62321153423906E-00004, 0.14291554445381E+00001, 0.27145837996104E+00001, -.39777042124111E-00013, 0.17277777965136E-00001, -.94436655999473E-00002, 0.62321153463683E-00004
0.53300938610000E-00002, 0.14037627396749E+00001, 0.26981891607922E+00001, 0.61374825993294E-00004, 0.13864918554191E+00001, 0.27076185678620E+00001, -.43863836889558E-00013, 0.17270884255809E-00001, -.94294070697369E-00002, 0.61374826037158E-00004
0.53323495080000E-00002, 0.13598024972316E+00001, 0.26558505847996E+00001, 0.57132741457940E-00004, 0.13425659499738E+00001, 0.26652438326183E+00001, -.43009504322273E-00013, 0.17236547257772E-00001, -.93932478187441E-00002, 0.57132741500950E-00004
0.53346051550000E-00002, 0.13299191672249E+00001, 0.26225083769641E+00001, 0.55386031861290E-00004, 0.13127023689154E+00001, 0.26318679626879E+00001, -.38458259142454E-00013, 0.17216798309497E-00001, -.93595857238182E-00002, 0.55386031899748E-00004
0.53368608020000E-00002, 0.13472816850247E+00001, 0.26070295349660E+00001, 0.54508695311508E-00004, 0.13300644430198E+00001, 0.26163640913386E+00001, -.37061800700924E-00013, 0.17217242004954E-00001, -.93345563725601E-00002, 0.54508695348569E-00004
0.53391164490000E-00002, 0.13753087071481E+00001, 0.25864087518345E+00001, 0.52256238167268E-00004, 0.13580625535636E+00001, 0.25957628353282E+00001, -.40921360460884E-00013, 0.17246153584579E-00001, -.93540834936873E-00002, 0.52256238208190E-00004
0.53413720960000E-00002, 0.14084766630771E+00001, 0.25688768738064E+00001, 0.49647413025867E-00004, 0.13911820402455E+00001, 0.25782937650403E+00001, -.37370934841610E-00013, 0.17294622831600E-00001, -.94168912338583E-00002, 0.49647413063237E-00004
0.53436277430000E-00002, 0.14320848805586E+00001, 0.25619732721564E+00001, 0.49102446991255E-00004, 0.14147592883377E+00001, 0.25714539372842E+00001, -.40666310115556E-00013, 0.17325592220913E-00001, -.94806651278021E-00002, 0.49102447031921E-00004
0.53458833900000E-00002, 0.14752244789664E+00001, 0.25860272041380E+00001, 0.49478283618856E-00004, 0.14578745157441E+00001, 0.25955559179959E+00001, -.44099772317195E-00013, 0.17349963222282E-00001, -.95287138579516E-00002, 0.49478283662956E-00004
0.53481390370000E-00002, 0.15286839006643E+00001, 0.26107994335150E+00001, 0.52045071751778E-00004, 0.15112912239998E+00001, 0.26203440885458E+00001, -.43611944794406E-00013, 0.17392676664510E-00001, -.95446550308434E-00002, 0.52045071795390E-00004
0.53503946840000E-00002, 0.15651730941200E+00001, 0.26338614338090E+00001, 0.58303311649871E-00004, 0.15477366480470E+00001, 0.26434012801277E+00001, -.45577915459871E-00013, 0.17436446073073E-00001, -.95398463187459E-00002, 0.58303311695449E-00004
0.53526503310000E-00002, 0.15696214785135E+00001, 0.26555707778133E+00001, 0.63737799180089E-00004, 0.15521538839531E+00001, 0.26650975847171E+00001, -.41927383274032E-00013, 0.17467594560437E-00001, -.95268069037957E-00002, 0.63737799222017E-00004
0.53549059780000E-00002, 0.15298152980521E+00001, 0.27109230205124E+00001, 0.64454914403584E-00004, 0.15123302825389E+00001, 0.27204752701507E+00001, -.39153424305602E-00013, 0.17485015513264E-00001, -.95522496383507E-00002, 0.64454914442738E-00004
0.53571616250000E-00002, 0.14527713635584E+00001, 0.27627039357456E+00001, 0.64487880283932E-00004, 0.14353139365231E+00001, 0.27723077882663E+00001, -.40184836677298E-00013, 0.17457427035352E-00001, -.96038525207217E-00002, 0.64487880324117E-00004
0.53594172720000E-00002, 0.13988459810251E+00001, 0.27715222341801E+00001, 0.67452285325945E-00004, 0.13814533391120E+00001, 0.27811624856823E+00001, -.40680481824677E-00013, 0.17392641913181E-00001, -.96402515021729E-00002, 0.67452285366626E-00004
0.53616729190000E-00002, 0.13770069269430E+00001, 0.26896542564983E+00001, 0.70555712819156E-00004, 0.13596734067482E+00001, 0.26993001138178E+00001, -.45278351524890E-00013, 0.17333520194735E-00001, -.96458573195186E-00002, 0.70555712864434E-00004
0.53639285660000E-00002, 0.13909463952377E+00001, 0.25656985440884E+00001, 0.71480438505806E-00004, 0.13736385915598E+00001, 0.25753523132360E+00001, -.45891587571418E-00013, 0.17307803677911E-00001, -.96537691476301E-00002, 0.71480438551698E-00004
0.53661842130000E-00002, 0.14294388400395E+00001, 0.24939375176309E+00001, 0.70611909599138E-00004, 0.14121235663359E+00001, 0.25036068327057E+00001, -.43773080939300E-00013, 0.17315273703597E-00001, -.96693150747613E-00002, 0.70611909642911E-00004
0.53684398600000E-00002, 0.14476733482637E+00001, 0.25224449832555E+00001, 0.69651615344265E-00004, 0.14303442952957E+00001, 0.25321303839903E+00001, -.42325058686055E-00013, 0.17329052968029E-00001, -.96854007348584E-00002, 0.69651615386590E-00004
0.53706955070000E-00002, 0.14289702433100E+00001, 0.25478940842488E+00001, 0.67942121870045E-00004, 0.14116204474598E+00001, 0.25575871122864E+00001, -.34730625149342E-00013, 0.17349795850158E-00001, -.96930280376545E-00002, 0.67942121904775E-00004
0.53729511540000E-00002, 0.14187179818523E+00001, 0.25961896291046E+00001, 0.66316685491814E-00004, 0.14013490632779E+00001, 0.26058875365147E+00001, -.34808137425673E-00013, 0.17368918574417E-00001, -.96979074101094E-00002, 0.66316685526622E-00004
0.53729511540000E-00002, 0.14187179818523E+00001, 0.25961896291046E+00001, 0.66316685491814E-00004, 0.14013490632779E+00001, 0.26058875365147E+00001, -.34808137425673E-00013, 0.17368918574417E-00001, -.96979074101094E-00002, 0.66316685526622E-00004
0.53752068010000E-00002, 0.14200639149358E+00001, 0.26207526890723E+00001, 0.67462078662950E-00004, 0.14026843128887E+00001, 0.26304498355773E+00001, -.38895930772665E-00013, 0.17379602047091E-00001, -.96971465049678E-00002, 0.67462078701846E-00004
0.53774624480000E-00002, 0.14351557557236E+00001, 0.26501117926882E+00001, 0.69383179229477E-00004, 0.14177786029330E+00001, 0.26597902145690E+00001, -.37405240103963E-00013, 0.17377152790616E-00001, -.96784218808203E-00002, 0.69383179266882E-00004
0.53797180950000E-00002, 0.14424401542895E+00001, 0.26751291992130E+00001, 0.69410647378271E-00004, 0.14250864726251E+00001, 0.26847762643370E+00001, -.40005650929444E-00013, 0.17353681664385E-00001, -.96470651239661E-00002, 0.69410647418277E-00004
0.53819737420000E-00002, 0.14403766259729E+00001, 0.26679054532919E+00001, 0.69203390997859E-00004, 0.14230492208690E+00001, 0.26775246714737E+00001, -.45928471015612E-00013, 0.17327405103844E-00001, -.96192181817070E-00002, 0.69203391043788E-00004
0.53842293890000E-00002, 0.14618939648039E+00001, 0.26306917231767E+00001, 0.65916028014533E-00004, 0.14445389391998E+00001, 0.26402887551954E+00001, -.40876942558036E-00013, 0.17355025604179E-00001, -.95970320187293E-00002, 0.65916028055410E-00004
0.53864850360000E-00002, 0.14809709045360E+00001, 0.26037104060947E+00001, 0.58011940813198E-00004, 0.14635630717382E+00001, 0.26132905336723E+00001, -.44167619088008E-00013, 0.17407832797711E-00001, -.95801275775414E-00002, 0.58011940857365E-00004
0.53887406830000E-00002, 0.14693837233342E+00001, 0.25921145304743E+00001, 0.49756752989967E-00004, 0.14519589195406E+00001, 0.26016990306645E+00001, -.43364912966942E-00013, 0.17424803793690E-00001, -.95845001901946E-00002, 0.49756753033332E-00004
0.53909963300000E-00002, 0.14557875326684E+00001, 0.25680488834361E+00001, 0.43690631511918E-00004, 0.14383581567870E+00001, 0.25776535533735E+00001, -.40833724171923E-00013, 0.17429375881337E-00001, -.96046699374392E-00002, 0.43690631552752E-00004
0.53932519770000E-00002, 0.14385291233170E+00001, 0.25407039809069E+00001, 0.38974743055873E-00004, 0.14211178409398E+00001, 0.25503418253822E+00001, -.44869055548684E-00013, 0.17411282377144E-00001, -.96378444752425E-00002, 0.38974743100742E-00004
0.53955076240000E-00002, 0.14286891754817E+00001, 0.25405758103446E+00001, 0.36376637960775E-00004, 0.14113134291900E+00001, 0.25502522943863E+00001, -.36345946138013E-00013, 0.17375746291696E-00001, -.96764840417189E-00002, 0.36376637997121E-00004
0.53977632710000E-00002, 0.14247058374691E+00001, 0.25837046431515E+00001, 0.37814430608585E-00004, 0.14073719715158E+00001, 0.25934081626023E+00001, -.36183506694731E-00013, 0.17333865953261E-00001, -.97035194507895E-00002, 0.37814430644768E-00004
0.54000189180000E-00002, 0.14250771846651E+00001, 0.26373951989401E+00001, 0.38792523001617E-00004, 0.14077632412461E+00001, 0.26471015845385E+00001, -.42525662194616E-00013, 0.17313943419031E-00001, -.97063855984648E-00002, 0.38792523044143E-00004
0.54022745650000E-00002, 0.14480724225477E+00001, 0.26862239289970E+00001, 0.39775201178675E-00004, 0.14307623311012E+00001, 0.26959358029476E+00001, -.43404854243059E-00013, 0.17310091446459E-00001, -.97118739506293E-00002, 0.39775201222080E-00004
0.54045302120000E-00002, 0.14847456108375E+00001, 0.26750263565135E+00001, 0.38006698145254E-00004, 0.14674343349768E+00001, 0.26847415168218E+00001, -.43646446424961E-00013, 0.17311275860695E-00001, -.97151603083250E-00002, 0.38006698188900E-00004
0.54067858590000E-00002, 0.15126071536367E+00001, 0.26475592087870E+00001, 0.33577434460298E-00004, 0.14952892483408E+00001, 0.26572753621390E+00001, -.43068884487570E-00013, 0.17317905295933E-00001, -.97161533520316E-00002, 0.33577434503367E-00004
0.54090415060000E-00002, 0.14956538255393E+00001, 0.26244303222411E+00001, 0.29436706486751E-00004, 0.14783069679307E+00001, 0.26341653616108E+00001, -.43271625506842E-00013, 0.17346857608532E-00001, -.97350393696754E-00002, 0.29436706530023E-00004
0.54112971530000E-00002, 0.14669894725047E+00001, 0.25911617490830E+00001, 0.26550755646065E-00004, 0.14496039086155E+00001, 0.26009259526412E+00001, -.40779069287964E-00013, 0.17385563889255E-00001, -.97642035581979E-00002, 0.26550755686844E-00004
0.54135528000000E-00002, 0.14450817153727E+00001, 0.25793926744771E+00001, 0.23958938116903E-00004, 0.14276863515587E+00001, 0.25891762411830E+00001, -.36011122221290E-00013, 0.17395363814021E-00001, -.97835667058760E-00002, 0.23958938152914E-00004


==> data/Turbine_Results/BodyForces/avg_lift_rotor.csv <==
0.0,2.5465899448309797
0.005,2.5336173741660604
0.01,2.5218297394504603
0.015,2.5239939963145206
0.02,2.5421222550819005
0.025,2.5643623208720796
0.03,2.5951669712344203
0.035,2.62456222636122
0.04,2.64286409727494
0.045,2.6565384462478603
0.05,2.6706860173347198
0.055,2.65783965820476
0.06,2.62971187574554
0.065,2.60854675876842
0.07,2.60663887736564
0.075,2.6139193884411203
0.08,2.63112143359136
0.085,2.6460393634004
0.09,2.64003391412528
0.095,2.6323263558033796
0.1,2.63277664718236
0.105,2.64924941096214
0.11,2.66881636309292
0.115,2.6814959871043405
0.12,2.68190981062922
0.125,2.6600024809498004
0.13,2.6415509122539
0.135,2.6390839698009203
0.14,2.64582339256284
0.145,2.6608321105213397
0.15,2.6829110687303803
0.155,2.70726561533762
0.16,2.7361550368297
0.165,2.7507093365157
0.17,2.7485083024827004
0.17500000000000002,2.7408807287211197
0.18,2.7341420016546203
0.185,2.7323642217083797
0.19,2.74213327466084
0.195,2.7562848500135195
0.2,2.7507158298486
0.20500000000000002,2.7292586298063597
0.21,2.6908121897648
0.215,2.6486175216313796
0.22,2.60492658489132
0.225,2.57111242903652
0.23,2.5646155066207603
0.23500000000000001,2.59975401304102
0.24,2.6688800604045797
0.245,2.7274833556163403
0.25,2.7455943270014
0.255,2.7613365571256
0.26,2.77075832353424
0.265,2.77670830278938
0.27,2.7641602281530604
0.275,2.7291169251687
0.28,2.6838717347207797
0.28500000000000003,2.6269862618323
0.29,2.5857788335255196
0.295,2.5929268468826003
0.3,2.6157708973502
0.305,2.63451122176402
0.31,2.64831347705886
0.315,2.64164757283746
0.32,2.6523073662314
0.325,2.66358493213186
0.33,2.6806730166786203
0.335,2.7076938324731596
0.34,2.7244340370607802
0.34500000000000003,2.7215695251108
0.35000000000000003,2.7272626875780603
0.355,2.73043873694886
0.36,2.7227864935222597
0.365,2.71869041123544
0.37,2.7120502077056203
0.375,2.70974751090138
0.38,2.70993053849438
0.385,2.70284203833046
0.39,2.68374886111194
0.395,2.6701861714217996
0.4,2.6697506848373402
0.405,2.6973246749746798
0.41000000000000003,2.7300119653637998
0.41500000000000004,2.7356053395923796
0.42,2.70959409663548
0.425,2.68948194389468
0.43,2.6949015177013997
0.435,2.7129631516954005
0.44,2.73692639828418
0.445,2.7647168002063003
0.45,2.7822347101567195
0.455,2.78280371560734
0.46,2.7879143398669797
0.465,2.78920182705664
0.47000000000000003,2.80275229921798
0.47500000000000003,2.8049339228356596
0.48,2.76428100898978
0.485,2.7192032630444993
0.49,2.6751857194359796
0.495,2.64585250582536
0.5,2.6450438477828
0.505,2.6664526912673
0.51,2.6974330591505598
0.515,2.73146554768176
0.52,2.74825462700622
0.525,2.73705800155122
0.53,2.70141502826202
0.535,2.6620893543440802
0.54,2.6617845785983
0.545,2.68438867501308
0.55,2.7013465382741595
0.555,2.6997520219893603
0.56,2.67805491825722
0.5650000000000001,2.66623803805716
0.5700000000000001,2.6752597861760004
0.5750000000000001,2.67761968973448
0.58,2.65202015167482
0.585,2.6209905988837603
0.59,2.60788849550282
0.595,2.62101156735294
0.6,2.6681001953634
0.605,2.6885128404649197
0.61,2.6642498970225197
0.615,2.6347006626398595
0.62,2.61491671074628
0.625,2.60504890941798
0.63,2.59379363050496
0.635,2.5800226984290804
0.64,2.58100256554792
0.645,2.5941903685899397
0.65,2.6101692614273
0.655,2.6309314260379004
0.66,2.65707240923186
0.665,2.66500606066452
0.67,2.64673114283538
0.675,2.63000884157792
0.68,2.6082640537559003
0.685,2.5751854660354
0.6900000000000001,2.5724966530381
0.6950000000000001,2.6071442375307
0.7000000000000001,2.63604608729878
0.705,2.6506015483243
0.71,2.64733287003626
0.715,2.63752391584388
0.72,2.6204133599839
0.725,2.6092987802638397
0.73,2.59883078544398
0.735,2.59782657813042
0.74,2.60902697474094
0.745,2.62996323181848
0.75,2.65837315681248
0.755,2.67164953174052
0.76,2.68312743998522
0.765,2.6906829302604
0.77,2.6771759836897195
0.775,2.6339712673512
0.78,2.5739614889888998
0.785,2.5271615179643603
0.79,2.5138542100406
0.795,2.53333442131656
0.8,2.56542537203064
0.805,2.60962623765018
0.81,2.6414504387894002
0.8150000000000001,2.6632141955149398
0.8200000000000001,2.6710366023131398
0.8250000000000001,2.66016455156768
0.8300000000000001,2.64025259823788
0.835,2.6027722866143
0.84,2.56986295640894
0.845,2.54078510750946
0.85,2.5172952795856802
0.855,2.51521285762498
0.86,2.53853779913266
0.865,2.57910084195242
0.87,2.61427370875654
0.875,2.6297233059497
0.88,2.6360848265156003
0.885,2.6396093870464203
0.89,2.6164662350772203
0.895,2.6054600861366
0.9,2.5896970284457796
0.905,2.5727385949293597
0.91,2.58486308253772
0.915,2.60995869625878
0.92,2.62475766440824
0.925,2.6221391743437
0.93,2.61028403956574
0.935,2.59369163669544
0.9400000000000001,2.5628215378916996
0.9450000000000001,2.5328936422091
0.9500000000000001,2.5071485730964396
0.9550000000000001,2.5169246145224
0.96,2.56307526939164
0.965,2.61436777235906
0.97,2.6475736143521402
0.975,2.66833498349124
0.98,2.6870665359837
0.985,2.68954464930714
0.99,2.6665948777954602
0.995,2.6142735276465805
1.0,2.56381261058974
1.0050000000000001,2.5422106915594798
1.01,2.54675553897598
1.0150000000000001,2.56720058117516
1.02,2.5847163462262204
1.025,2.60145566848672
1.03,2.6274286770420803
1.035,2.6543544985047998
1.04,2.68771192887064
1.045,2.6989377471341003
1.05,2.6847843866911405
1.055,2.6522576483098
1.06,2.6291297277854
1.065,2.61411408150178
1.07,2.6116754449411603
1.075,2.6193669660612
1.08,2.64497928690822
1.085,2.67520584440864
1.09,2.7009721211508
1.095,2.73184036373752
1.1,2.7387139424806994
1.105,2.72848187613772
1.11,2.71416286661772
1.115,2.6924480625737806
1.12,2.66884766078046
1.125,2.6577815380787597
1.1300000000000001,2.65033703014034
1.135,2.63669139162922
1.1400000000000001,2.6477693696579
1.145,2.68381961320494
1.1500000000000001,2.70823362737856
1.155,2.7078392473802007
1.16,2.7072580817970797
1.165,2.70601300000002
1.17,2.6934633603402403
1.175,2.67380303723614
1.18,2.6757934609721
1.185,2.70190543393318
1.19,2.7464281678395404
1.195,2.7865501800640997
1.2,2.7938837873338995
1.205,2.76040799667804
1.21,2.7088822215511805
1.215,2.6632450694100003
1.22,2.63034229578422
1.225,2.6092738516274
1.23,2.60514009264182
1.235,2.64483215067388
1.24,2.6903314268603404
1.245,2.70703350841498
1.25,2.72483106519502
1.2550000000000001,2.7445525400634
1.26,2.75628065525352
1.2650000000000001,2.75939013929028
1.27,2.74196622437118
1.2750000000000001,2.69786391997544
1.28,2.63374670824666
1.285,2.5833278194680003
1.29,2.5798309413557403
1.295,2.59975095414394
1.3,2.6261142392697
1.305,2.6577588605883404
1.31,2.6833688618478804
1.315,2.7088558547282604
1.32,2.7364032928843
1.325,2.7581125314550405
1.33,2.74876285773218
1.335,2.74323510045626
1.34,2.73418618614362
1.345,2.72351320407658
1.35,2.6996608637591004
1.355,2.6609217738814404
1.36,2.6366393994967603
1.365,2.63707946865588
1.37,2.66129457796522
1.375,2.6790754102651997
1.3800000000000001,2.6782656740373803
1.385,2.67176131149318
1.3900000000000001,2.66577274539954
1.395,2.6722722940506203
1.4000000000000001,2.69469418780102
1.405,2.72888413783146
1.41,2.75328514862234
1.415,2.74493262886806
1.42,2.7214658570415393
1.425,2.6906310525729404
1.43,2.6727407423922798
1.435,2.6944451768824
1.44,2.73398158665902
1.445,2.7670182973340998
1.45,2.78340500393404
1.455,2.76829313609222
1.46,2.7511101682601
1.465,2.7398994916072206
1.47,2.73210400314068
1.475,2.7100615457453197
1.48,2.67520863998278
1.485,2.63464893571658
1.49,2.5997726253706404
1.495,2.58619006389372
1.5,2.62368512605364
1.5050000000000001,2.67996725751414
1.51,2.7342296420811203
1.5150000000000001,2.7635399843751203
1.52,2.75768438006138
1.5250000000000001,2.7387079955608398
1.53,2.71733929833142
1.5350000000000001,2.70991714910712
1.54,2.70876822437258
1.545,2.7229926562831404
1.55,2.7378463092068595
1.555,2.71299224090504
1.56,2.6740639653133202
1.565,2.63465782294728
1.57,2.5995066796949997
1.575,2.5771696209106603
1.58,2.5884578078204603
1.585,2.6180930639839395
1.59,2.66513995621604
1.595,2.70447680468006
1.6,2.72076483056018
1.605,2.7118543552279
1.61,2.6864861863138
1.615,2.6537266615769
1.62,2.63735461297568
1.625,2.6281319871079196
1.6300000000000001,2.60427894586836
1.635,2.59753082203052
1.6400000000000001,2.6065098565318197
1.645,2.60963578427242
1.6500000000000001,2.6063571224595603
1.655,2.6000720038684797
1.6600000000000001,2.60788362606986
1.665,2.618067302153
1.67,2.61832663720664
1.675,2.6302883477849
1.68,2.64403588851916
1.685,2.6421889662823403
1.69,2.6444743477821
1.695,2.63756457681952
1.7,2.62556388502054
1.705,2.61734762035768
1.71,2.63208573900318
1.715,2.6482318032448595
1.72,2.62623629789096
1.725,2.60381136582458
1.73,2.5846714316095
1.735,2.57075485898808
1.74,2.57055797402148
1.745,2.58286018953324
1.75,2.6047418650203804
1.7550000000000001,2.6394165191529
1.76,2.6753758427661003
1.7650000000000001,2.6805939825941794
1.77,2.66084899755306
1.7750000000000001,2.6459972910107803
1.78,2.6281399929699196
1.7850000000000001,2.61094145653856
1.79,2.59336971752034
1.795,2.5932291087048402
1.8,2.6138278958555796
1.805,2.64445242862562
1.81,2.6743113417400997
1.815,2.6851685820744002
1.82,2.6740176695613003
1.825,2.64588456428998
1.83,2.61746424131436
1.835,2.5909781129371203
1.84,2.5555471793196802
1.845,2.5208004478750405
1.85,2.51072400769922
1.855,2.5160283012313003
1.86,2.53951999341938
1.865,2.57777007431528
1.87,2.62611578560144
1.875,2.6721670262848
1.8800000000000001,2.68435306960688
1.885,2.65629406513816
1.8900000000000001,2.61665566039638
1.895,2.5883672785141
1.9000000000000001,2.57421785502498
1.905,2.57653898931346
1.9100000000000001,2.6025400916831
1.915,2.6276217509280597
1.92,2.6434949121469202
1.925,2.64014680834214
1.93,2.63332583484328
1.935,2.61668917866376
1.94,2.60110174528026
1.945,2.59003418607628
1.95,2.5707331990388997
1.955,2.54113402796282
1.96,2.5379759792269803
1.965,2.57745363469042
1.97,2.62460106752838
1.975,2.66020714013648
1.98,2.6599916229499203
1.985,2.63273046278142
1.99,2.59820696779826
1.995,2.56666404003274


==> data/Turbine_Results/BodyForces/fft_lift_rotor.csv <==
0.5,0.0023298078677968714
1.0,0.028556988823685365
1.5,0.004322682871361089
2.0,0.002645889327355009
2.5,0.002939062941490723
3.0,0.011509054073854254
3.5,0.00498028180088009
4.0,0.004358409288501116
4.5,0.0018572487805500568
5.0,0.00252247989403754
5.5,0.0014452328128399818
6.0,0.001963734244548744
6.5,0.0014106871360814773
7.0,0.0037437917244425877
7.5,0.0037676400842018673
8.0,0.006983288076376116
8.5,0.004845310651434286
9.0,0.006730382142542452
9.5,0.007879727966293389
10.0,0.01100126595622768
10.5,0.00682147400282428
11.0,0.012407138088351635
11.5,0.005891588961117905
12.0,0.006794123784298336
12.5,0.007159142508661692
13.0,0.007138324651632756
13.5,0.005417862318833305
14.0,0.017186133275983718
14.5,0.007901791618045419
15.0,0.009254586853874262
15.5,0.005249720967876921
16.0,0.005418418782789879
16.5,0.0041136227300930415
17.0,0.008080993082863544
17.5,0.006861316527408968
18.0,0.013852603914951939
18.5,0.005161853178304175
19.0,0.010329462083831039
19.5,0.00487973526725165
20.0,0.008142205136172602
20.5,0.0030870323622593687
21.0,0.003468970394663166
21.5,0.004454898331553808
22.0,0.006022330675146326
22.5,0.005906129963360005
23.0,0.0028647423048512297
23.5,0.003504791693261121
24.0,0.006075236916410638
24.5,0.002301554382015221
25.0,0.0036584114141580224
25.5,0.0014938073924766293
26.0,0.0024482464170227547
26.5,0.002562142226407752
27.0,0.002388922143284142
27.5,0.002888837657035288
28.0,0.005515874250816611
28.5,0.0026731117463688397
29.0,0.002189208517481672
29.5,0.002266480130178278
30.0,0.0035378779759086027
30.5,0.00211625887368305
31.0,0.0016982648101122372
31.5,0.0012826867810524455
32.0,0.0015140584877334354
32.5,0.0021605393698933056
33.0,0.001077394276221056
33.5,0.0017183942722739883
34.0,0.0014309652987013928
34.5,0.0009286883363914981
35.0,0.0012712734158171013
35.5,0.0013386732095703503
36.0,0.0016269648828151852
36.5,0.002103794987625352
37.0,0.0010416077119954296
37.5,0.0013548897571404
38.0,0.0013455632878305594
38.5,0.0013360443936359147
39.0,0.0017653627275339733
39.5,0.001097231794228924
40.0,0.001335735952392599
40.5,0.0010861771296736401
41.0,0.0011084700278094328
41.5,0.0014735560582849656
42.0,0.0008867332563092601
42.5,0.000961306425531455
43.0,0.0011534501830658024
43.5,0.001232761947257068
44.0,0.0011744616564447728
44.5,0.0011084009231926751
45.0,0.0009743289535610932
45.5,0.0005031744813524389
46.0,0.0005232918886101368
46.5,0.0006751049076559393
47.0,0.0012593142460313356
47.5,0.0010058961012594106
48.0,0.0007122169489091681
48.5,0.0008358711428704758
49.0,0.0008260011176923374
49.5,0.0011311970800399326
50.0,0.0006003495866184348
50.5,0.0007475842083360829
51.0,0.0006784298757564332
51.5,0.000600745270652946
52.0,0.0008668713193964522
52.5,0.0005749590034379481
53.0,0.0007307124706625336
53.5,0.000614339996233945
54.0,0.0005666594334305889
54.5,0.00033176870978039274
55.0,0.0005003792397868759
55.5,0.000801387526487542
56.0,0.0005450289527428094
56.5,0.0006178026873381151
57.0,0.00039443947367842527
57.5,0.0005438528010412425
58.0,0.0004716837621952167
58.5,0.0003916459926832601
59.0,0.0005897892248162446
59.5,0.00025823174666387313
60.0,0.0005487662766717004
60.5,0.00040653269485782723
61.0,0.00025735812174739717
61.5,0.00044160177342362404
62.0,0.0005033265282568459
62.5,0.00040534573960711746
63.0,0.000363254004549617
63.5,0.00043593876643192983
64.0,0.0004957925675238937
64.5,0.0004098517397989645
65.0,0.0003050773378272084
65.5,0.0004063773175617994
66.0,0.000343684448636233
66.5,0.0002584300694685154
67.0,0.00042407603128534564
67.5,0.00023980056925444713
68.0,0.0003180743834761096
68.5,0.0003298668783779964
69.0,0.00024112381029440876
69.5,0.0003123569544200131
70.0,0.00025268787084881757
70.5,0.00021990176216179263
71.0,0.00028065380988995
71.5,0.0002423145365392583
72.0,0.00030370432166450316
72.5,0.00033640902755065823
73.0,0.00023779835487859627
73.5,0.0003953004332925356
74.0,0.00025980665825104207
74.5,0.00028560277759136606
75.0,0.00018459027580178283
75.5,0.00031431045011674226
76.0,0.00023603330062470687
76.5,0.00023897065995722648
77.0,0.00020420297020153606
77.5,0.00016287216400739859
78.0,0.00022708694834104508
78.5,0.00018010903885369011
79.0,0.00020048239023503985
79.5,0.00026918539810943097
80.0,0.0002520090180140713
80.5,0.000202695908868529
81.0,0.0001969914775787503
81.5,0.00018262925504286065
82.0,0.00018682358355819035
82.5,0.00016068893583912207
83.0,0.00019365854993123104
83.5,0.00018718679674514904
84.0,0.00016241259394330878
84.5,0.00017330583305776034
85.0,0.00021622974980962863
85.5,0.00021492436567588133
86.0,9.931784870061158e-05
86.5,0.00018232716914471327
87.0,0.00014682400412098504
87.5,0.0002475691993263541
88.0,0.00016442106905011487
88.5,0.00020956863607689622
89.0,0.00021879720261984865
89.5,0.00026376389036442496
90.0,0.00022971271374170002
90.5,0.0002330825507108275
91.0,0.00021480791568468627
91.5,0.00019181278548850226
92.0,0.0001470550998595687
92.5,0.0001635472815200309
93.0,0.0001812428523606505
93.5,0.00017073614470308635
94.0,0.00012110918482917118
94.5,0.00024808014921560355
95.0,0.00021126896542475273
95.5,0.0001664552226060509
96.0,0.00017274543252500835
96.5,0.00012918075264477808
97.0,0.00011152822412941017
97.5,0.00021001488611097438
98.0,0.00016862389710903895
98.5,0.00013164222873878256
99.0,0.00019435913981618235
99.5,0.00011073751278606126
100.0,0.000117275752391845
100.5,0.00011727575239183627
101.0,0.00011073751278610063
101.5,0.0001943591398161917
102.0,0.00013164222873879292
102.5,0.00016862389710907183
103.0,0.00021001488611097739
103.5,0.00011152822412940821
104.0,0.00012918075264474425
104.5,0.00017274543252500157
105.0,0.0001664552226060615
105.5,0.00021126896542476693
106.0,0.0002480801492155828
106.5,0.00012110918482919105
107.0,0.00017073614470307293
107.5,0.00018124285236063373
108.0,0.00016354728151997308
108.5,0.00014705509985959083
109.0,0.00019181278548848158
109.5,0.00021480791568464962
110.0,0.00023308255071082134
110.5,0.00022971271374168666
111.0,0.00026376389036445407
111.5,0.00021879720261985128
112.0,0.0002095686360769076
112.5,0.00016442106905013845
113.0,0.0002475691993263897
113.5,0.00014682400412096435
114.0,0.0001823271691447331
114.5,9.931784870061307e-05
115.0,0.00021492436567588697
115.5,0.00021622974980961042
116.0,0.00017330583305774473
116.5,0.00016241259394329953
117.0,0.00018718679674513357
117.5,0.00019365854993124243
118.0,0.00016068893583917588
118.5,0.00018682358355817278
119.0,0.00018262925504288982
119.5,0.00019699147757853532
120.0,0.0002026959088685198
120.5,0.00025200901801410516
121.0,0.0002691853981094139
121.5,0.00020048239023505852
122.0,0.0001801090388536514
122.5,0.00022708694834105907
123.0,0.00016287216400738143
123.5,0.00020420297020149302
124.0,0.00023897065995721965
124.5,0.00023603330062472414
125.0,0.00031431045011674974
125.5,0.00018459027580181
126.0,0.00028560277759137435
126.5,0.0002598066582510321
127.0,0.00039530043329254465
127.5,0.00023779835487860236
128.0,0.00033640902755068897
128.5,0.000303704321664527
129.0,0.00024231453653925816
129.5,0.0002806538098899282
130.0,0.00021990176216173755
130.5,0.0002526878708488072
131.0,0.0003123569544200114
131.5,0.00024112381029440673
132.0,0.00032986687837798293
132.5,0.0003180743834761472
133.0,0.00023980056925440888
133.5,0.0004240760312852803
134.0,0.0002584300694684856
134.5,0.0003436844486362405
135.0,0.0004063773175617784
135.5,0.00030507733782723115
136.0,0.00040985173979897135
136.5,0.0004957925675239011
137.0,0.0004359387664319461
137.5,0.000363254004549628
138.0,0.00040534573960712336
138.5,0.0005033265282568584
139.0,0.00044160177342362193
139.5,0.00025735812174739993
140.0,0.0004065326948578054
140.5,0.0005487662766717264
141.0,0.00025823174666383757
141.5,0.0005897892248162196
142.0,0.00039164599268326614
142.5,0.00047168376219521393
143.0,0.0005438528010412574
143.5,0.00039443947367843145
144.0,0.0006178026873381364
144.5,0.0005450289527428169
145.0,0.0008013875264875042
145.5,0.0005003792397868826
146.0,0.00033176870978038293
146.5,0.0005666594334306098
147.0,0.0006143399962340037
147.5,0.0007307124706625923
148.0,0.000574959003437989
148.5,0.0008668713193964615
149.0,0.0006007452706529381
149.5,0.0006784298757564281
150.0,0.000747584208336075
150.5,0.000600349586618423
151.0,0.001131197080039975
151.5,0.0008260011176923288
152.0,0.0008358711428704663
152.5,0.0007122169489092007
153.0,0.0010058961012594295
153.5,0.0012593142460313267
154.0,0.0006751049076559169
154.5,0.0005232918886101561
155.0,0.0005031744813524348
155.5,0.0009743289535611147
156.0,0.0011084009231926736
156.5,0.0011744616564447966
157.0,0.0012327619472570644
157.5,0.0011534501830658308
158.0,0.0009613064255314391
158.5,0.0008867332563092614
159.0,0.0014735560582849752
159.5,0.0011084700278094243
160.0,0.0010861771296736928
160.5,0.001335735952392621
161.0,0.0010972317942289284
161.5,0.0017653627275339868
162.0,0.0013360443936358843
162.5,0.0013455632878305462
163.0,0.001354889757140405
163.5,0.0010416077119954233
164.0,0.0021037949876253578
164.5,0.0016269648828151394
165.0,0.0013386732095704195
165.5,0.0012712734158171295
166.0,0.0009286883363914864
166.5,0.0014309652987013874
167.0,0.0017183942722739755
167.5,0.0010773942762211134
168.0,0.002160539369893365
168.5,0.0015140584877334515
169.0,0.0012826867810524626
169.5,0.0016982648101122229
170.0,0.002116258873683048
170.5,0.0035378779759085177
171.0,0.002266480130178262
171.5,0.0021892085174816623
172.0,0.0026731117463688146
172.5,0.005515874250816635
173.0,0.00288883765703527
173.5,0.0023889221432841098
174.0,0.0025621422264077514
174.5,0.0024482464170227443
175.0,0.0014938073924766384
175.5,0.0036584114141580294
176.0,0.002301554382015202
176.5,0.006075236916410664
177.0,0.0035047916932611396
177.5,0.002864742304851244
178.0,0.005906129963359992
178.5,0.006022330675146326
179.0,0.004454898331553825
179.5,0.003468970394663146
180.0,0.003087032362259442
180.5,0.008142205136172588
181.0,0.004879735267251622
181.5,0.010329462083831016
182.0,0.005161853178304169
182.5,0.013852603914951902
183.0,0.006861316527408984
183.5,0.008080993082863521
184.0,0.004113622730093063
184.5,0.005418418782789892
185.0,0.005249720967876935
185.5,0.009254586853874213
186.0,0.007901791618045424
186.5,0.017186133275983635
187.0,0.005417862318833282
187.5,0.007138324651632731
188.0,0.00715914250866169
188.5,0.006794123784298376
189.0,0.005891588961117892
189.5,0.012407138088351574
190.0,0.006821474002824396
190.5,0.011001265956227685
191.0,0.007879727966293373
191.5,0.006730382142542468
192.0,0.004845310651434314
192.5,0.006983288076376125
193.0,0.0037676400842018764
193.5,0.003743791724442558
194.0,0.0014106871360814628
194.5,0.001963734244548766
195.0,0.0014452328128399887
195.5,0.002522479894037447
196.0,0.0018572487805500412
196.5,0.004358409288501088
197.0,0.004980281800880099
197.5,0.011509054073854223
198.0,0.002939062941490721
198.5,0.0026458893273549715
199.0,0.0043226828713610966
199.5,0.028556988823685275
200.0,0.0023298078677968788


==> data/Turbine_Results/Walldistances/Walldistances_Rotor_0deg0.csv <==
"x+","y+","z+","arc_length","Points:0","Points:1","Points:2"
31.850597,1.6382793,18.869604,0,0.00059271994,0.034523945,-0.003
31.631054,1.6269867,18.739538,4.9513181e-05,0.00061534735,0.034567986,-0.003
31.141409,1.6018012,18.449451,0.00015063965,0.0006623611,0.034657519,-0.003
30.703911,1.5792979,18.19026,0.00027087095,0.00071953278,0.034763288,-0.003
30.446104,1.5660373,18.037525,0.00037200083,0.00076862308,0.034851704,-0.003
30.328213,1.5599734,17.967682,0.00042152582,0.00079298887,0.03489482,-0.003
30.055899,1.559819,17.930693,0.00047069291,0.00081737107,0.034937516,-0.003
29.914846,1.5524987,17.846542,0.00057111856,0.00086777791,0.035024375,-0.003
29.791023,1.5460727,17.772673,0.00069051531,0.00092871336,0.035127051,-0.003
29.729603,1.5428851,17.736031,0.00079094039,0.00098076463,0.035212934,-0.003
29.510283,1.5451277,17.728231,0.00084012131,0.001006507,0.03525484,-0.003
29.449629,1.5419519,17.691792,0.000888946,0.001032235,0.035296336,-0.003
29.450827,1.5420147,17.692513,0.0009886733,0.001085264,0.035380796,-0.003
29.472019,1.5431243,17.705244,0.0011072391,0.0011491261,0.035480693,-0.003
29.508539,1.5450364,17.727182,0.0012069679,0.0012035044,0.035564292,-0.003
29.545359,1.5469643,17.749302,0.0012558059,0.0012303477,0.035605092,-0.003
29.384956,1.5487365,17.776182,0.0013042907,0.001257131,0.035645507,-0.003
29.430725,1.5511488,17.803871,0.0014033273,0.0013122506,0.035727788,-0.003
29.433237,1.5512811,17.805389,0.00152107,0.0013784756,0.035825141,-0.003
29.400091,1.5495342,17.785337,0.0016201051,0.0014347535,0.035906631,-0.003
29.379538,1.5484508,17.772903,0.0016686036,0.0014625088,0.035946403,-0.003
29.246719,1.5502975,17.816271,0.0017167501,0.0014901453,0.035985827,-0.003
29.326906,1.554548,17.865118,0.0018150954,0.001546967,0.036066096,-0.003
29.426723,1.559839,17.925924,0.001932022,0.0016151158,0.03616111,-0.003
29.593134,1.56866,18.027296,0.0020303692,0.0016728919,0.036240697,-0.003
29.483625,1.5729328,18.086182,0.0020785303,0.0017013284,0.036279567,-0.003
29.529902,1.5754015,18.114569,0.0021263445,0.0017296609,0.036318082,-0.003
29.708324,1.5849204,18.224018,0.0022240047,0.001787789,0.036396559,-0.003
29.936186,1.5970767,18.363796,0.0023401157,0.0018573296,0.036489543,-0.003
30.147781,1.6083651,18.493595,0.0024377795,0.0019161514,0.036567505,-0.003
30.276752,1.6152456,18.57271,0.0024856063,0.0019450536,0.036605611,-0.003
30.258617,1.6264856,18.691814,0.0025330878,0.001973792,0.036643408,-0.003
30.354097,1.6316178,18.750795,0.0026300696,0.0020328145,0.036720362,-0.003
30.302847,1.628863,18.719135,0.0027453764,0.0021036125,0.036811374,-0.003
30.162443,1.6213158,18.632404,0.0028423609,0.0021637024,0.0368875,-0.003
29.837389,1.6172638,18.560478,0.0028898558,0.0021933001,0.036924645,-0.003
29.720486,1.6109273,18.487757,0.0029370055,0.0022227922,0.036961433,-0.003
29.36537,1.5916791,18.266855,0.0030333138,0.0022833699,0.037036303,-0.003
29.123589,1.5785739,18.116455,0.003147818,0.0023559288,0.037124883,-0.003
28.978878,1.5707303,18.026436,0.0032441273,0.0024173635,0.037199054,-0.003
28.760839,1.5719004,18.015894,0.0032912917,0.0024475714,0.037235275,-0.003
28.540243,1.5598438,17.877712,0.0033381154,0.0024776491,0.037271161,-0.003
28.443975,1.5545825,17.81741,0.0034337542,0.0025393262,0.037344255,-0.003
28.547676,1.56025,17.882368,0.0035474616,0.0026130551,0.037430819,-0.003
28.344498,1.5491456,17.755096,0.0036431006,0.0026753887,0.037503354,-0.003
28.205555,1.5415517,17.668062,0.0036899375,0.0027060164,0.037538789,-0.003
28.077473,1.5457349,17.710875,0.0037364377,0.0027364825,0.037573919,-0.003
28.09354,1.5466194,17.72101,0.0038314106,0.0027989044,0.037645496,-0.003
28.039143,1.5436248,17.686697,0.0039443266,0.0028734389,0.037730318,-0.003
28.01162,1.5421095,17.669334,0.0040393038,0.0029363888,0.037801437,-0.003
28.056711,1.5445919,17.697779,0.0040858151,0.0029673001,0.03783619,-0.003
27.760645,1.538649,17.633574,0.0041319901,0.0029980405,0.037870646,-0.003
27.744013,1.5377271,17.623011,0.0042263038,0.0030609923,0.037940875,-0.003
27.458967,1.5219283,17.44195,0.0043384343,0.0031361154,0.03802412,-0.003
27.607946,1.5301856,17.536581,0.0044327516,0.003199535,0.038093932,-0.003
27.62746,1.541172,17.671822,0.0044789388,0.0032306693,0.038128048,-0.003
27.743547,1.5476477,17.746075,0.0045247912,0.0032616293,0.03816187,-0.003
27.772556,1.5492659,17.764629,0.00461845,0.0033250225,0.038230814,-0.003
27.762213,1.548689,17.758015,0.0047298026,0.0034006676,0.038312528,-0.003
27.810495,1.5513823,17.788898,0.004823464,0.0034645314,0.03838104,-0.003
27.796629,1.5506089,17.780029,0.0048693284,0.0034958872,0.038414512,-0.003
27.643124,1.5518414,17.805647,0.0049148657,0.0035270706,0.038447697,-0.003
27.702726,1.5551875,17.844038,0.0050078718,0.0035909298,0.038515314,-0.003
27.84655,1.5632615,17.93668,0.0051184494,0.0036671492,0.038595427,-0.003
27.848352,1.5633626,17.93784,0.0052114584,0.0037315369,0.038662545,-0.003
27.782318,1.5596555,17.895306,0.0052570047,0.0037631753,0.038695309,-0.003
27.611368,1.5601009,17.909756,0.0053022243,0.0037946289,0.038727798,-0.003
27.600489,1.559486,17.902699,0.0053945871,0.0038591002,0.038793936,-0.003
27.451513,1.5510687,17.806068,0.0055043954,0.0039361003,0.038872223,-0.003
27.239883,1.5391111,17.668797,0.0055967589,0.0040011634,0.038937781,-0.003
27.12381,1.5325527,17.593508,0.0056419878,0.0040331376,0.03896977,-0.003
26.905664,1.5304582,17.574106,0.005686894,0.0040649311,0.039001483,-0.003
26.899673,1.5301174,17.570192,0.0057786125,0.0041299877,0.039066136,-0.003
26.982916,1.5348524,17.624563,0.0058876595,0.004207619,0.039142717,-0.003
27.048761,1.5385978,17.667572,0.0059793789,0.0042731836,0.039206855,-0.003
27.096537,1.5413154,17.698778,0.0060242944,0.004305372,0.039238181,-0.003
26.878325,1.5393053,17.679224,0.0060688875,0.0043374002,0.039269209,-0.003
26.946045,1.5431837,17.723766,0.0061599692,0.0044030091,0.039332386,-0.003
26.939854,1.542829,17.719694,0.0062682564,0.0044813706,0.039407123,-0.003
26.730759,1.5308543,17.582163,0.0063593414,0.004547595,0.039469659,-0.003
26.599375,1.5233301,17.495745,0.0064039432,0.0045801289,0.039500169,-0.003
26.344923,1.5192685,17.449724,0.0064482277,0.0046125036,0.039530385,-0.003
26.306841,1.5170724,17.424501,0.0065386757,0.0046788454,0.039591864,-0.003
25.949366,1.4964573,17.187725,0.0066462106,0.004758107,0.039664537,-0.003
25.634617,1.4783063,16.979248,0.0067366597,0.0048251026,0.039725304,-0.003
25.692955,1.4816706,17.017889,0.0067809525,0.0048580179,0.039754942,-0.003
25.459307,1.4788772,16.981171,0.0068249287,0.004890772,0.039784286,-0.003
25.145441,1.4606456,16.771826,0.0069147478,0.0049578878,0.039843976,-0.003
24.640862,1.4313356,16.435274,0.0070215353,0.0050380589,0.039914519,-0.003
24.500969,1.4232094,16.341967,0.0071113566,0.0051058037,0.039973497,-0.003
24.431898,1.4191973,16.295897,0.0071553405,0.0051390794,0.04000226,-0.003
24.261972,1.4197894,16.295786,0.0071990114,0.0051721828,0.040030744,-0.003
23.999683,1.4044405,16.119617,0.0072882077,0.0052399924,0.040088691,-0.003
23.793865,1.3923961,15.981377,0.0073942521,0.0053209434,0.040157191,-0.003
23.719196,1.3880266,15.931225,0.0074834497,0.0053893002,0.040214494,-0.003
23.471895,1.3836378,15.875401,0.0075271267,0.0054228595,0.040242448,-0.003
23.416674,1.3803824,15.838051,0.0075704948,0.0054562306,0.040270146,-0.003
23.29458,1.3731852,15.755472,0.0076590695,0.0055245487,0.040326521,-0.003
23.236519,1.3697627,15.716202,0.0077643779,0.0056060306,0.040393233,-0.003
23.207556,1.3680552,15.696612,0.0078529553,0.005674764,0.040449105,-0.003
23.17679,1.3662417,15.675803,0.0078963303,0.005708483,0.040476389,-0.003
23.005119,1.3654405,15.668534,0.0079393953,0.0057419962,0.040503435,-0.003
22.983864,1.3641789,15.654058,0.0080273545,0.005810549,0.040558547,-0.003
23.089989,1.3704778,15.726338,0.0081319316,0.0058922088,0.040623877,-0.003
23.30092,1.3829973,15.870001,0.0082198934,0.0059610005,0.040678695,-0.003
23.438578,1.3911679,15.963758,0.008262964,0.0059947148,0.040705498,-0.003
23.411175,1.3986909,16.056719,0.0083057328,0.0060282093,0.040732093,-0.003
23.720255,1.4171568,16.268703,0.0083930814,0.0060966914,0.040786315,-0.003
24.069195,1.4380041,16.508028,0.0084969304,0.0061782496,0.040850602,-0.003
24.339605,1.4541596,16.693489,0.008584279,0.0062469901,0.040904496,-0.003
24.289705,1.4604896,16.775936,0.0086270515,0.0062807063,0.040930815,-0.003
24.483027,1.4721137,16.909456,0.0086695234,0.0063142041,0.040956926,-0.003
24.818529,1.4922868,17.141174,0.0087562632,0.0063827448,0.041010085,-0.003
25.195299,1.5149411,17.401394,0.008859391,0.0064644511,0.041073009,-0.003
25.475641,1.5317975,17.595015,0.0089461339,0.0065333685,0.041125685,-0.003
25.406488,1.5376754,17.67016,0.0089886086,0.0065671853,0.041151386,-0.003
25.534386,1.5454161,17.759111,0.0090307827,0.0066008056,0.041176848,-0.003
25.742701,1.5580239,17.903994,0.009116922,0.0066696182,0.041228663,-0.003
25.925678,1.5690982,18.031254,0.0092193317,0.0067516998,0.041289903,-0.003
26.077625,1.5782945,18.136932,0.0093054703,0.0068209674,0.041341107,-0.003
25.987959,1.5835834,18.201109,0.0093476512,0.0068549574,0.041366085,-0.003
25.959177,1.5818295,18.18095,0.0093895322,0.0068887859,0.041390777,-0.003
25.999775,1.5843034,18.209383,0.0094750727,0.0069580241,0.041441008,-0.003
25.965588,1.5822202,18.18544,0.0095767708,0.0070406417,0.041500311,-0.003
25.956284,1.5816532,18.178925,0.0096623111,0.0071103694,0.041549861,-0.003
26.030218,1.5861585,18.230705,0.0097041973,0.0071445708,0.041574042,-0.003
25.834145,1.5853944,18.220015,0.0097457881,0.007178592,0.041597966,-0.003
25.952286,1.5926445,18.303335,0.0098307339,0.0072481912,0.041646667,-0.003
26.08189,1.6005982,18.394743,0.0099317261,0.0073311725,0.04170423,-0.003
26.125923,1.6033003,18.425797,0.010016671,0.0074011832,0.041752335,-0.003
25.960665,1.6044381,18.437449,0.010058265,0.0074355369,0.041775785,-0.003
25.944433,1.6034349,18.42592,0.010099568,0.0074697048,0.04179899,-0.003
25.927977,1.6024179,18.414234,0.010183923,0.0075396397,0.04184616,-0.003
25.916582,1.6017138,18.406141,0.010284214,0.0076230546,0.041901838,-0.003
25.916977,1.6017382,18.406422,0.010368567,0.0076934448,0.041948322,-0.003
25.91783,1.6017908,18.407028,0.010409872,0.0077279885,0.041970968,-0.003
25.735374,1.6016639,18.405411,0.01045089,0.0077623418,0.04199338,-0.003
25.727261,1.601159,18.399607,0.010534657,0.0078326575,0.042038906,-0.003
25.71438,1.6003573,18.390396,0.010634249,0.0079165287,0.04209261,-0.003
25.712067,1.6002133,18.388741,0.010718018,0.0079873046,0.042137422,-0.003
25.707327,1.5999184,18.385351,0.010759037,0.0080220364,0.042159244,-0.003
25.526411,1.5997591,18.383757,0.010799767,0.0080565754,0.042180832,-0.003
25.497028,1.5979178,18.362597,0.010882953,0.0081272693,0.042224675,-0.003
25.474081,1.5964797,18.346071,0.010981852,0.008211582,0.042276371,-0.003
25.424459,1.5933698,18.310333,0.011065039,0.008282721,0.042319492,-0.003
25.208141,1.5909998,18.28161,0.011105772,0.0083176279,0.042340484,-0.003
25.156136,1.5877175,18.243895,0.011146221,0.0083523374,0.042361252,-0.003
25.097097,1.5839914,18.201078,0.011228828,0.0084233703,0.042403422,-0.003
25.098478,1.5840784,18.20208,0.011327041,0.0085080713,0.042453136,-0.003
25.081881,1.5830309,18.190042,0.011409648,0.0085795196,0.042494599,-0.003
25.066189,1.5820405,18.178663,0.011450098,0.0086145718,0.042514786,-0.003
24.855591,1.5798765,18.152081,0.011490265,0.0086494219,0.042534757,-0.003
24.854719,1.5798211,18.151445,0.011572299,0.0087207286,0.042575315,-0.003
24.837303,1.578714,18.138725,0.011669829,0.0088057294,0.042623136,-0.003
24.834311,1.5785239,18.136539,0.011751861,0.0088774078,0.04266303,-0.003
24.85804,1.5800322,18.15387,0.011792031,0.0089125652,0.042682461,-0.003
24.712234,1.5818671,18.173744,0.011831917,0.008947514,0.042701684,-0.003
24.738689,1.5835605,18.193199,0.011913381,0.0090190135,0.042740725,-0.003
24.748463,1.5841861,18.200386,0.012010232,0.0091042388,0.042786732,-0.003
24.723398,1.5825816,18.181953,0.012091696,0.0091761108,0.042825084,-0.003
24.723827,1.5826092,18.18227,0.012131585,0.0092113642,0.042843748,-0.003
24.532511,1.5814692,18.167849,0.012171196,0.0092464145,0.042862199,-0.003
24.502798,1.5795538,18.145844,0.012252092,0.0093181217,0.042899646,-0.003
24.385935,1.5720203,18.059299,0.012348272,0.0094035883,0.042943761,-0.003
24.305235,1.566818,17.999537,0.012429169,0.0094756521,0.042980518,-0.003
24.272676,1.5647192,17.975426,0.01246878,0.0095109958,0.042998403,-0.003
24.098169,1.5645032,17.971092,0.012508115,0.0095461281,0.043016095,-0.003
24.086489,1.5637448,17.962379,0.012588451,0.0096179899,0.043052007,-0.003
24.0926,1.5641416,17.966938,0.01268396,0.0097036175,0.043094315,-0.003
24.100403,1.5646482,17.972757,0.012764295,0.0097757932,0.043129589,-0.003
23.969498,1.5670949,18.000246,0.012803632,0.0098111816,0.043146767,-0.003
23.965387,1.5668262,17.997158,0.012842693,0.0098463651,0.043163735,-0.003
24.051355,1.5724467,18.061718,0.01292247,0.0099183116,0.043198202,-0.003
24.101511,1.5757258,18.099382,0.013017316,0.010004026,0.043238807,-0.003
24.05101,1.5724241,18.061457,0.013097092,0.010076268,0.043272652,-0.003
24.060295,1.5730312,18.068432,0.013136155,0.010111685,0.043289129,-0.003
20.698761,1.5688419,18.019814,0.013169847,0.010142268,0.043303266,-0.003
20.717276,1.5702451,18.035931,0.013238658,0.010204789,0.043332007,-0.003
20.776852,1.5747607,18.087797,0.013320466,0.010279233,0.043365929,-0.003
20.804773,1.576877,18.112104,0.013389275,0.010341951,0.043394234,-0.003
20.962082,1.577772,18.1222,0.013422969,0.010372696,0.043408018,-0.003
20.960699,1.577668,18.121004,0.013456897,0.010403682,0.043421838,-0.003
20.941454,1.5762194,18.104366,0.013526191,0.010467032,0.043449916,-0.003
20.948652,1.5767611,18.110588,0.013608571,0.010542467,0.043483023,-0.003
20.969488,1.5783294,18.128603,0.013677863,0.010606016,0.043510642,-0.003
20.973711,1.5786474,18.132254,0.013711792,0.010637166,0.04352409,-0.003
21.127275,1.5790935,18.138052,0.013745957,0.010668556,0.043537579,-0.003
21.14184,1.5801821,18.150557,0.013815736,0.010732734,0.043564972,-0.003
21.153173,1.5810292,18.160286,0.013898693,0.010809159,0.043597236,-0.003
21.159523,1.5815037,18.165737,0.013968471,0.010873543,0.043624137,-0.003
21.333147,1.5832839,18.187469,0.014002636,0.010905098,0.043637235,-0.003
21.315241,1.5819551,18.172203,0.014037042,0.010936908,0.043650344,-0.003
21.369164,1.5859571,18.218176,0.014107308,0.011001919,0.043677006,-0.003
21.345535,1.5842035,18.198032,0.014190846,0.011079321,0.043708432,-0.003
21.334145,1.583358,18.18832,0.014261111,0.011144522,0.043734625,-0.003
21.373301,1.586264,18.221701,0.014295517,0.011176474,0.043747384,-0.003
21.536226,1.5872102,18.233,0.014330164,0.011208675,0.043760173,-0.003
21.509094,1.5852106,18.21003,0.014400921,0.011274501,0.043786123,-0.003
21.515131,1.5856555,18.215139,0.014485043,0.01135288,0.043816675,-0.003
21.530773,1.5868083,18.228384,0.014555801,0.011418906,0.043842115,-0.003
21.669733,1.5858799,18.218529,0.014590447,0.011451268,0.043854486,-0.003
21.604691,1.5811198,18.163845,0.014625336,0.011483885,0.043866869,-0.003
21.560904,1.5779153,18.127031,0.01469659,0.011550564,0.043891989,-0.003
21.535309,1.5760422,18.105513,0.014781301,0.011629963,0.043921515,-0.003
21.553129,1.5773463,18.120495,0.014852554,0.011696848,0.04394608,-0.003
21.751095,1.5808687,18.15983,0.014887442,0.011729627,0.043958027,-0.003
21.688465,1.5763168,18.107542,0.014922576,0.011762674,0.043969955,-0.003
21.664442,1.5745708,18.087484,0.014994327,0.011830225,0.043994144,-0.003
21.631908,1.5722063,18.060324,0.015079633,0.011910657,0.044022564,-0.003
21.593006,1.5693789,18.027843,0.015151383,0.011978417,0.04404616,-0.003
21.728992,1.5684496,18.015268,0.015186515,0.012011629,0.044057615,-0.003
21.717636,1.5676299,18.005854,0.015221896,0.012045099,0.044069082,-0.003
21.686556,1.5653865,17.980085,0.015294149,0.012113526,0.044092286,-0.003
21.646679,1.562508,17.947023,0.015380051,0.012194996,0.044119522,-0.003
21.58671,1.5581793,17.897303,0.015452305,0.012263626,0.044142116,-0.003
21.494787,1.5515441,17.821091,0.015487683,0.012297267,0.044153064,-0.003
21.707024,1.5561901,17.871937,0.015523311,0.012331156,0.044164058,-0.003
21.64143,1.5514877,17.817932,0.01559607,0.012400442,0.044186272,-0.003
21.558065,1.5455112,17.749296,0.015682574,0.012482935,0.044212308,-0.003
21.508198,1.5419362,17.708239,0.015755333,0.012552412,0.044233911,-0.003
21.627922,1.53988,17.682997,0.015790959,0.01258646,0.044244397,-0.003
21.540932,1.5336864,17.611874,0.015826836,0.01262077,0.044254884,-0.003
21.510298,1.5315052,17.586826,0.015900105,0.012690894,0.044276118,-0.003
21.587482,1.5370008,17.649935,0.015987214,0.012774358,0.044301055,-0.003
21.626616,1.5397869,17.681929,0.016060483,0.012844631,0.04432179,-0.003
21.667738,1.5427148,17.715551,0.016096357,0.012879062,0.044331864,-0.003
21.864584,1.545965,17.752235,0.016132485,0.012913759,0.044341933,-0.003
22.024776,1.5572916,17.882299,0.016206267,0.012984666,0.044362329,-0.003
22.131224,1.5648181,17.968727,0.016293986,0.013069052,0.044386279,-0.003
22.181618,1.5683813,18.009642,0.016367768,0.013140111,0.044406138,-0.003
22.349768,1.5692097,18.020027,0.016403894,0.013174935,0.04441575,-0.003
22.448008,1.5761073,18.099236,0.016440275,0.013210014,0.044425398,-0.003
22.426292,1.5745826,18.081726,0.016514574,0.013281728,0.044444822,-0.003
22.416321,1.5738825,18.073687,0.016602906,0.013367078,0.04446758,-0.003
22.52058,1.5812026,18.157747,0.016677205,0.013438932,0.044486485,-0.003
22.538256,1.5824437,18.171999,0.016713583,0.013474139,0.044495638,-0.003
22.739841,1.585426,18.207071,0.016750219,0.013509612,0.044504799,-0.003
22.851406,1.5932044,18.296398,0.016825036,0.013582103,0.04452331,-0.003
23.022142,1.6051081,18.433102,0.016913988,0.013668375,0.04454498,-0.003
23.15921,1.6146646,18.542847,0.016988807,0.013741005,0.044562943,-0.003
23.235462,1.6199808,18.603899,0.017025439,0.013776586,0.044571657,-0.003
23.413107,1.6209321,18.615828,0.017062333,0.013812439,0.044580359,-0.003
23.542429,1.6298852,18.718651,0.017137675,0.013885697,0.044597954,-0.003
23.696787,1.6405717,18.841383,0.017227248,0.013972878,0.044618517,-0.003
23.841593,1.6505967,18.956516,0.017302591,0.014046273,0.044635538,-0.003
23.969614,1.6594601,19.058308,0.01733948,0.014082226,0.044643797,-0.003
24.144466,1.6596906,19.063911,0.01737663,0.014118459,0.044652,-0.003
24.288151,1.6695675,19.177362,0.017452501,0.014192491,0.044668604,-0.003
24.459532,1.6813482,19.312679,0.017542701,0.014280579,0.044688009,-0.003
24.593903,1.6905848,19.418776,0.017618571,0.014354737,0.044704031,-0.003
24.701838,1.6980044,19.504,0.017655717,0.014391067,0.044711776,-0.003
24.984188,1.7053188,19.589857,0.017693129,0.014427674,0.044719499,-0.003
25.215811,1.7211283,19.771469,0.01776953,0.014502478,0.044735037,-0.003
25.384855,1.7326667,19.904016,0.017860363,0.014591496,0.044753104,-0.003
25.465351,1.738161,19.967131,0.017936763,0.014666446,0.04476792,-0.003
25.471077,1.7385519,19.971621,0.01797417,0.01470317,0.044775032,-0.003
25.775974,1.746811,20.070282,0.018011842,0.014740164,0.044782147,-0.003
25.84812,1.7517003,20.126457,0.018088778,0.014815772,0.044796381,-0.003
25.885357,1.7542237,20.155451,0.018180247,0.014905754,0.04481281,-0.003
25.922239,1.7567233,20.18417,0.018257181,0.014981508,0.044826232,-0.003
26.135281,1.7587237,20.208532,0.01829485,0.015018622,0.044832673,-0.003
26.142698,1.7592229,20.214268,0.018332787,0.015056017,0.044839066,-0.003
26.233665,1.7653444,20.284607,0.018410262,0.015132425,0.044851873,-0.003
26.334427,1.7721249,20.362516,0.01850237,0.015223338,0.044866662,-0.003
26.426205,1.7783009,20.433483,0.018579843,0.015299868,0.044878721,-0.003
26.495483,1.7829629,20.487051,0.018617777,0.015337359,0.044884495,-0.003
26.752247,1.787545,20.541853,0.018655979,0.01537513,0.044890221,-0.003
26.89739,1.7972432,20.653303,0.018733995,0.015452306,0.044901639,-0.003
26.974253,1.8023791,20.712322,0.018826748,0.015544131,0.044914722,-0.003
27.053373,1.8076657,20.773075,0.018904764,0.015621427,0.044925306,-0.003
27.127775,1.8126372,20.830206,0.018942963,0.015659291,0.044930346,-0.003
27.382446,1.816673,20.879641,0.018981432,0.015697436,0.044935327,-0.003
27.433222,1.8200418,20.918358,0.019059995,0.015775377,0.044945195,-0.003
27.563046,1.8286549,21.017349,0.019153398,0.015868105,0.044956405,-0.003
27.687401,1.8369051,21.112173,0.019231959,0.015946152,0.044965379,-0.003
27.894426,1.8377968,21.122202,0.019270426,0.015984386,0.044969607,-0.003
27.957621,1.8419603,21.170053,0.019309164,0.016022896,0.044973798,-0.003
27.970266,1.8427935,21.17963,0.019388277,0.016101582,0.044982009,-0.003
27.986172,1.8438414,21.191673,0.019482332,0.016195187,0.044991199,-0.003
28.028894,1.8466562,21.224024,0.019561445,0.016273966,0.044998456,-0.003
28.04442,1.8476791,21.235781,0.019600181,0.016312554,0.045001842,-0.003
28.288515,1.8507367,21.271713,0.019639191,0.016351422,0.045005161,-0.003
28.300678,1.8515325,21.280859,0.019718857,0.016430827,0.045011614,-0.003
28.279184,1.8501263,21.264696,0.019813571,0.016525274,0.045018714,-0.003
28.233791,1.8471564,21.230562,0.019893236,0.016604748,0.045024242,-0.003
28.250525,1.8482513,21.243147,0.019932243,0.016643669,0.04502682,-0.003
28.308058,1.8392901,21.138414,0.019971527,0.016682878,0.045029253,-0.003
28.4506,1.8485518,21.244856,0.02005175,0.016762961,0.045033995,-0.003
28.419165,1.8465092,21.221382,0.020147129,0.016858205,0.04503905,-0.003
28.284044,1.8377298,21.120483,0.020227352,0.01693834,0.045042809,-0.003
28.601879,1.8455306,21.209398,0.020266632,0.016977582,0.045044545,-0.003
28.47407,1.8372837,21.11462,0.020306189,0.017017107,0.045046128,-0.003
28.509424,1.8395649,21.140837,0.020386974,0.017097836,0.04504912,-0.003
28.496662,1.8387414,21.131374,0.02048302,0.017193837,0.045052078,-0.003
28.284775,1.8250695,20.974253,0.020563804,0.017274598,0.045054048,-0.003
28.420485,1.8213164,20.928349,0.020603361,0.017314145,0.045054875,-0.003
28.329876,1.8155098,20.861626,0.020643194,0.017353972,0.045055587,-0.003
28.334143,1.8157831,20.864767,0.020724546,0.017435316,0.045056723,-0.003
28.206333,1.8075926,20.770651,0.020821263,0.01753203,0.045057502,-0.003
27.937853,1.7903872,20.572947,0.020902612,0.017613379,0.045057695,-0.003
27.806395,1.7819626,20.476143,0.020942445,0.017653212,0.045057658,-0.003
27.865147,1.7734596,20.376741,0.020982558,0.017693324,0.045057472,-0.003
27.897554,1.775522,20.40044,0.021064479,0.017775243,0.045056824,-0.003
27.836369,1.7716279,20.355698,0.021161874,0.01787263,0.045055531,-0.003
27.597832,1.7564465,20.181265,0.021243793,0.017954534,0.045054007,-0.003
27.524313,1.7517674,20.127502,0.021283903,0.017994635,0.045053128,-0.003
27.607838,1.7449851,20.048227,0.021324298,0.018035017,0.045052119,-0.003
27.635771,1.7467506,20.06851,0.021406793,0.018117478,0.045049768,-0.003
27.459406,1.7356032,19.940437,0.021504868,0.018215498,0.045046456,-0.003
27.138483,1.715319,19.707392,0.021587362,0.018297927,0.0450432,-0.003
27.159481,1.7045697,19.585535,0.021627753,0.01833828,0.045041438,-0.003
27.264362,1.7111523,19.661169,0.021668429,0.018378915,0.045039624,-0.003
26.951258,1.6915013,19.435379,0.021751502,0.018461889,0.04503556,-0.003
26.57353,1.6677946,19.162989,0.021850265,0.018560505,0.045030173,-0.003
26.218039,1.6454834,18.906631,0.021933335,0.018643426,0.0450252,-0.003
26.124693,1.639625,18.839317,0.021974009,0.018684018,0.045022622,-0.003
26.265047,1.6368155,18.80887,0.022014971,0.01872489,0.045019917,-0.003
26.427624,1.6469473,18.925295,0.022098624,0.018808341,0.045014098,-0.003
25.981899,1.61917,18.606104,0.022198078,0.018907519,0.045006696,-0.003
25.703747,1.6018357,18.406914,0.02228173,0.018990906,0.045000035,-0.003
25.943415,1.6052439,18.449373,0.02232269,0.019031722,0.044996612,-0.003
26.168867,1.6191938,18.609703,0.022363938,0.019072821,0.04499311,-0.003
26.093872,1.6145535,18.55637,0.022448176,0.019156726,0.044985622,-0.003
26.097174,1.6147578,18.558718,0.022548326,0.019256433,0.04497622,-0.003
26.343487,1.6299983,18.733881,0.022632564,0.01934026,0.044967901,-0.003
26.573532,1.6326064,18.766205,0.02267381,0.019381288,0.044963676,-0.003
26.67869,1.6390671,18.840469,0.022715346,0.019422596,0.044959325,-0.003
26.766542,1.6444645,18.90251,0.022800175,0.019506924,0.044950113,-0.003
26.732012,1.6423429,18.878124,0.022901027,0.019607114,0.044938575,-0.003
26.790941,1.6459634,18.919741,0.022985853,0.01969132,0.044928342,-0.003
26.940016,1.6437249,18.892893,0.023027389,0.019732527,0.044923127,-0.003
27.125416,1.655037,19.022913,0.023069216,0.019774016,0.044917818,-0.003
26.922426,1.6426517,18.880558,0.023154637,0.01985869,0.044906545,-0.003
26.646214,1.6257989,18.686852,0.023256195,0.01995926,0.044892415,-0.003
26.527857,1.6185774,18.603848,0.023341617,0.020043766,0.044879939,-0.003
26.666859,1.6160998,18.571281,0.023383444,0.020085115,0.044873632,-0.003
26.103708,1.581971,18.179094,0.023425563,0.02012673,0.044867139,-0.003
25.767767,1.5616118,17.945137,0.023511582,0.020211663,0.044853512,-0.003
25.517349,1.5464357,17.770742,0.02361385,0.020312535,0.044836666,-0.003
25.089911,1.5205315,17.473066,0.02369987,0.020397287,0.044821955,-0.003
25.198166,1.5169935,17.426359,0.02374199,0.020438757,0.044814583,-0.003
25.162712,1.5148592,17.40184,0.023784403,0.020480493,0.044807035,-0.003
24.81761,1.4940832,17.163177,0.023871025,0.020565672,0.044791289,-0.003
24.709785,1.4875919,17.08861,0.023974009,0.02066683,0.044771988,-0.003
24.820171,1.4942374,17.164949,0.024060631,0.02075183,0.044755302,-0.003
24.857693,1.4964963,17.190899,0.024103046,0.020793425,0.044747002,-0.003
24.873629,1.4873519,17.082315,0.024145757,0.020835282,0.044738505,-0.003
24.818672,1.4840658,17.044575,0.024232984,0.020920726,0.044720951,-0.003
25.061207,1.4985684,17.211138,0.024336689,0.021022204,0.044699583,-0.003
25.207432,1.5073121,17.31156,0.024423918,0.021107456,0.044681113,-0.003
25.135059,1.5029845,17.261858,0.024466628,0.021149162,0.044671908,-0.003
25.061737,1.4882336,17.091864,0.024509639,0.021191133,0.044662509,-0.003
25.249208,1.499366,17.219717,0.024597476,0.021276778,0.044643003,-0.003
25.427444,1.5099503,17.341272,0.024701908,0.021378476,0.044619266,-0.003
25.449827,1.5112793,17.356535,0.024789746,0.02146391,0.044598859,-0.003
25.759758,1.5191021,17.445705,0.024832756,0.02150571,0.044588726,-0.003
25.748718,1.518451,17.438229,0.024876067,0.021547781,0.044578437,-0.003
25.879955,1.5261903,17.527107,0.02496452,0.021633632,0.044557143,-0.003
26.269892,1.5491856,17.791191,0.025069683,0.021735588,0.044531368,-0.003
26.505661,1.5630894,17.950865,0.025158137,0.021821247,0.04450931,-0.003
26.420696,1.5580789,17.893324,0.025201448,0.021863159,0.044498388,-0.003
26.473705,1.5500822,17.804577,0.025245062,0.021905342,0.044487309,-0.003
26.927998,1.5766817,18.110106,0.025334135,0.021991426,0.044464428,-0.003
27.424438,1.6057494,18.443981,0.025440032,0.022093654,0.044436794,-0.003
27.779087,1.6265147,18.682497,0.025529105,0.022179538,0.044413175,-0.003
28.187334,1.6384373,18.825335,0.025572719,0.022221558,0.044401489,-0.003
28.474894,1.6551521,19.017384,0.025616638,0.022263847,0.044389635,-0.003
29.026953,1.6872414,19.386086,0.025706335,0.02235014,0.04436516,-0.003
29.453749,1.7120497,19.671127,0.025812975,0.022452595,0.044335578,-0.003
29.663591,1.7242471,19.811274,0.02590267,0.022538647,0.044310275,-0.003
29.902561,1.7257397,19.83219,0.025946589,0.022580739,0.04429774,-0.003
29.968039,1.7295187,19.875616,0.025990818,0.022623098,0.044285014,-0.003
30.114983,1.737999,19.973072,0.026081142,0.022709506,0.044258706,-0.003
29.939766,1.7278869,19.856863,0.026188527,0.02281205,0.044226829,-0.003
29.790375,1.7192653,19.757784,0.026278852,0.022898136,0.044199482,-0.003
26.072926,1.7177024,19.740513,0.026323078,0.022940228,0.04418591,-0.003
26.026062,1.714615,19.70503,0.026361838,0.022977076,0.044173889,-0.003
26.05151,1.7162917,19.724298,0.026440994,0.023052251,0.044149101,-0.003
25.870249,1.70435,19.587061,0.026535102,0.023141459,0.044119127,-0.003
25.696043,1.6928731,19.455164,0.02661426,0.023216361,0.044093523,-0.003
25.72736,1.6953468,19.478848,0.02665302,0.023253007,0.044080898,-0.003
25.6408,1.6896429,19.413313,0.026691778,0.023289608,0.044068146,-0.003
25.543598,1.6832376,19.339718,0.026770934,0.023364281,0.044041887,-0.003
25.347986,1.6703473,19.191614,0.026865046,0.023452913,0.044010244,-0.003
25.107431,1.6544956,19.009485,0.026944201,0.023527328,0.043983262,-0.003
24.884235,1.6401612,18.840481,0.026982962,0.023563722,0.043969925,-0.003
24.914259,1.64214,18.863211,0.02702172,0.023600085,0.043956511,-0.003
24.593624,1.6210065,18.620451,0.027100877,0.023674259,0.043928869,-0.003
24.665707,1.6257576,18.675026,0.027194986,0.023762284,0.04389558,-0.003
24.606449,1.6218518,18.630161,0.027274141,0.023836194,0.043867245,-0.003
24.145439,1.591466,18.28112,0.027312902,0.023872348,0.043853272,-0.003
24.086708,1.5880127,18.236689,0.02735166,0.023908455,0.043839183,-0.003
24.19507,1.5951569,18.318733,0.027430817,0.023982134,0.043810248,-0.003
24.164246,1.5931246,18.295393,0.027524927,0.024069555,0.043775402,-0.003
24.045828,1.5853175,18.205736,0.027604084,0.024142919,0.043745678,-0.003
23.949322,1.5789549,18.132669,0.027642843,0.02417879,0.043730997,-0.003
23.964531,1.5803733,18.144144,0.027681602,0.024214627,0.043716233,-0.003
23.595171,1.5560154,17.864492,0.027760759,0.024287717,0.043685842,-0.003
23.048937,1.5199933,17.450926,0.027854868,0.024374442,0.043649301,-0.003
23.129791,1.5253253,17.512142,0.027934025,0.024447247,0.043618232,-0.003
23.312302,1.5373611,17.650326,0.027972785,0.024482852,0.043602914,-0.003
23.225107,1.5321225,17.58424,0.028011542,0.024518425,0.043587528,-0.003
23.133188,1.5260588,17.514647,0.0280907,0.02459099,0.0435559,-0.003
22.998232,1.5171559,17.412466,0.028184809,0.024677113,0.043517962,-0.003
22.875677,1.5090711,17.319677,0.028263966,0.024749434,0.043485783,-0.003
22.995417,1.5169702,17.410336,0.028302726,0.024784809,0.043469943,-0.003
22.987965,1.5168544,17.404652,0.028341484,0.024820166,0.043454066,-0.003
22.987099,1.5167972,17.403996,0.028420641,0.024892299,0.043421466,-0.003
22.729816,1.4998206,17.209202,0.02851475,0.024977919,0.043382406,-0.003
22.912174,1.5118533,17.347269,0.028593909,0.02504983,0.043349318,-0.003
23.056772,1.5214863,17.456779,0.028632668,0.025085008,0.043333046,-0.003
22.829361,1.5064797,17.284601,0.028671425,0.025120143,0.043316685,-0.003
22.792742,1.5040632,17.256876,0.028750582,0.025191834,0.043283127,-0.003
22.791216,1.5039626,17.255722,0.028844693,0.025276929,0.043242931,-0.003
22.693256,1.4974983,17.181553,0.028923848,0.025348378,0.043208864,-0.003
22.663651,1.4955447,17.15914,0.028962608,0.025383325,0.0431921,-0.003
22.680586,1.4967077,17.171949,0.029001367,0.025418239,0.043175269,-0.003
22.631708,1.4934821,17.134941,0.029080523,0.025489463,0.043140732,-0.003
23.078047,1.5229365,17.472876,0.029174633,0.025573995,0.043099366,-0.003
23.338118,1.5400987,17.669779,0.029253789,0.025644975,0.04306433,-0.003
23.224829,1.5326649,17.583998,0.029292551,0.025679691,0.043047089,-0.003
22.765078,1.5023247,17.23591,0.029331307,0.025714377,0.0430298,-0.003
22.569405,1.4894117,17.087763,0.029410465,0.025785141,0.042994324,-0.003
22.696705,1.4978126,17.184145,0.029504575,0.025869126,0.04295186,-0.003
22.473087,1.4830555,17.014839,0.029583731,0.025939645,0.042915907,-0.003
22.448236,1.4814156,16.996025,0.029622491,0.02597414,0.04289823,-0.003
22.377769,1.4768319,16.942667,0.02966125,0.026008599,0.042880487,-0.003
22.402189,1.4784435,16.961155,0.029740406,0.0260789,0.042844109,-0.003
23.400742,1.5443435,17.71718,0.029834515,0.026162345,0.042800594,-0.003
23.913559,1.5781871,18.105446,0.029913673,0.026232414,0.042763766,-0.003
23.680984,1.5628382,17.929358,0.029952432,0.026266685,0.042745661,-0.003
23.550638,1.5543507,17.830667,0.029991189,0.026300926,0.042727504,-0.003
23.707834,1.5647258,17.949684,0.030070347,0.026370775,0.042690262,-0.003
23.602612,1.557781,17.870018,0.030164456,0.026453676,0.042645719,-0.003
23.346628,1.540886,17.676208,0.030243612,0.026523277,0.042608019,-0.003
23.215525,1.5322331,17.576946,0.030282374,0.026557315,0.042589474,-0.003
23.233147,1.5335464,17.59029,0.030321131,0.026591329,0.042570896,-0.003
23.611288,1.5585063,17.876589,0.030400288,0.026660709,0.042532787,-0.003
23.759184,1.5682684,17.988564,0.030494397,0.026743038,0.042487197,-0.003
23.390528,1.5439346,17.709446,0.030573554,0.02681217,0.04244864,-0.003
23.277266,1.5366237,17.623714,0.030612315,0.026845988,0.0424297,-0.003
23.403887,1.5449826,17.719582,0.030651072,0.026879752,0.042410672,-0.003
23.666685,1.5623308,17.918552,0.030730229,0.026948661,0.042371716,-0.003
24.235865,1.5999047,18.349491,0.030824339,0.027030423,0.042325117,-0.003
24.679813,1.6292114,18.685612,0.030903496,0.027099039,0.042285651,-0.003
24.706469,1.6312207,18.705774,0.030942256,0.027132593,0.042266246,-0.003
24.381943,1.6097943,18.46007,0.030981014,0.027166115,0.042246792,-0.003
24.003059,1.5847788,18.173208,0.03106017,0.027234478,0.042206891,-0.003
24.041725,1.5873318,18.202484,0.031154279,0.027315579,0.042159151,-0.003
23.989552,1.583887,18.162981,0.031233437,0.027383665,0.042118773,-0.003
23.967255,1.5824149,18.146099,0.031272197,0.027416972,0.042098951,-0.003
23.918716,1.5794898,18.109314,0.031310954,0.027450239,0.042079065,-0.003
24.42602,1.61299,18.493404,0.031390111,0.027518116,0.04203834,-0.003
24.512079,1.618673,18.558561,0.031484221,0.027598692,0.041989718,-0.003
24.289795,1.6039943,18.390265,0.031563377,0.027666353,0.041948635,-0.003
24.161926,1.5955504,18.293455,0.031602138,0.027699444,0.041928452,-0.003
23.927176,1.5800802,18.1157,0.031640896,0.027732525,0.041908257,-0.003
24.188063,1.5973083,18.313221,0.031720053,0.027800005,0.041866876,-0.003
24.362894,1.6088536,18.445591,0.031814162,0.02788011,0.041817483,-0.003
24.593506,1.6240826,18.620192,0.031893319,0.027947389,0.041775778,-0.003
24.709366,1.6317335,18.707911,0.03193208,0.0279803,0.0417553,-0.003
24.820602,1.6389143,18.792122,0.031970836,0.028013194,0.041734807,-0.003
24.994545,1.6503998,18.923815,0.032049996,0.028080314,0.041692842,-0.003
24.778471,1.6361324,18.760223,0.032144104,0.028160004,0.041642781,-0.003
24.853088,1.6410594,18.816717,0.03222326,0.028226951,0.041600548,-0.003
24.976398,1.6492016,18.910076,0.032262021,0.028259711,0.041579831,-0.003
25.106014,1.6574769,19.008211,0.032300778,0.028292434,0.041559063,-0.003
25.22179,1.6651204,19.095867,0.032379936,0.028359221,0.041516572,-0.003
24.84565,1.640288,18.811085,0.032474045,0.028438527,0.041465905,-0.003
24.904758,1.6441902,18.855837,0.032553202,0.028505139,0.041423142,-0.003
25.001574,1.6502815,18.929146,0.032591963,0.028537726,0.041402154,-0.003
25.344578,1.6729223,19.188841,0.03263072,0.028570289,0.041381136,-0.003
25.480394,1.681887,19.29167,0.032709877,0.028636726,0.041338101,-0.003
25.467569,1.6810405,19.28196,0.032803987,0.028715599,0.041286763,-0.003
25.743069,1.6992254,19.490545,0.032883144,0.028781844,0.041243434,-0.003
25.774467,1.701298,19.514318,0.032921901,0.028814251,0.041222174,-0.003
25.564455,1.6871912,19.355324,0.032960661,0.028846635,0.041200876,-0.003
25.724325,1.6977422,19.476364,0.033039817,0.028912678,0.041157242,-0.003
25.803566,1.7029719,19.53636,0.033133927,0.028991062,0.041105159,-0.003
25.744085,1.6990465,19.491325,0.033213085,0.029056892,0.0410612,-0.003
25.603893,1.6897941,19.385183,0.033251844,0.029089089,0.041039623,-0.003
25.628839,1.6912851,19.404055,0.033290603,0.02912127,0.04101802,-0.003
25.430218,1.6781778,19.253675,0.033369758,0.029186927,0.040973809,-0.003
25.624842,1.6910213,19.40103,0.033463869,0.029264873,0.04092107,-0.003
25.695789,1.6957033,19.454744,0.033543026,0.029330337,0.040876571,-0.003
25.734652,1.6980245,19.48418,0.033581785,0.029362362,0.040854737,-0.003
25.72603,1.6974558,19.477654,0.033620543,0.029394357,0.040832862,-0.003
25.911015,1.7096614,19.617708,0.033699699,0.029459633,0.040788088,-0.003
26.165375,1.7264445,19.810289,0.033793809,0.029537112,0.040734667,-0.003
26.235907,1.7310984,19.863691,0.033872968,0.029602164,0.040689565,-0.003
26.154617,1.7257347,19.802145,0.033911727,0.02963398,0.04066743,-0.003
26.147572,1.7251177,19.796825,0.033950485,0.029665764,0.040645249,-0.003
26.057886,1.7192005,19.728924,0.034029641,0.029730599,0.040599838,-0.003
26.15127,1.7253616,19.799625,0.034123751,0.029807538,0.040545642,-0.003
26.234097,1.7308261,19.862335,0.034202908,0.029872134,0.040499892,-0.003
26.260283,1.732492,19.882166,0.034241666,0.029903727,0.04047744,-0.003
26.473648,1.7465684,20.043709,0.034280426,0.029935289,0.040454943,-0.003
26.837379,1.7705653,20.319096,0.034359583,0.029999642,0.04040885,-0.003
26.958145,1.7785326,20.41053,0.034453692,0.030075969,0.040353797,-0.003
26.929605,1.7766498,20.388924,0.034532849,0.030140055,0.040307336,-0.003
26.985472,1.7803355,20.431221,0.034571609,0.030171415,0.040284555,-0.003
26.755156,1.7650968,20.256826,0.034610368,0.030202707,0.040261686,-0.003
26.770365,1.7661002,20.268341,0.034689525,0.03026657,0.040214915,-0.003
26.944992,1.7776207,20.400555,0.034783632,0.03034237,0.040159144,-0.003
27.117933,1.78903,20.531492,0.034862791,0.030406011,0.040112071,-0.003
27.072613,1.7858666,20.497173,0.034901549,0.030437136,0.040088974,-0.003
27.068333,1.7855843,20.493933,0.034940308,0.030468231,0.040065836,-0.003
27.05072,1.7844225,20.480598,0.035019465,0.03053166,0.04001848,-0.003
26.882572,1.7733305,20.353291,0.035113575,0.030606933,0.039961994,-0.003
26.742886,1.7641159,20.24753,0.035192732,0.030670121,0.039914317,-0.003
26.665504,1.7587447,20.188946,0.035231492,0.030701013,0.039890908,-0.003
26.744564,1.7639592,20.248804,0.03527025,0.030731903,0.039867498,-0.003
27.049614,1.7840791,20.479763,0.035349405,0.030794889,0.039819557,-0.003
27.187654,1.7931836,20.584276,0.035443518,0.030869626,0.039762359,-0.003
26.95944,1.7781315,20.411491,0.035522673,0.030932367,0.039714098,-0.003
26.858898,1.7712919,20.335375,0.035561434,0.030963046,0.039690409,-0.003
26.916914,1.775118,20.379301,0.03560019,0.030993702,0.039666697,-0.003
27.073378,1.7854364,20.497763,0.035679348,0.031056227,0.039618153,-0.003
27.111134,1.7879264,20.526348,0.035773456,0.031130414,0.039560251,-0.003
27.202328,1.7939404,20.595392,0.035852615,0.031192688,0.039511383,-0.003
27.260176,1.7977554,20.639191,0.035891373,0.031223137,0.039487403,-0.003
27.295488,1.7999641,20.665937,0.035930134,0.031253558,0.039463382,-0.003
27.342783,1.8030829,20.701746,0.036009291,0.031315591,0.039414212,-0.003
27.351324,1.8036461,20.708212,0.036103398,0.031389181,0.039355554,-0.003
27.273256,1.798498,20.649105,0.036182556,0.031450942,0.039306041,-0.003
27.109373,1.7877001,20.525038,0.036221314,0.031481136,0.039281741,-0.003
27.096239,1.7868339,20.515093,0.036260074,0.031511299,0.0392574,-0.003
27.113903,1.7879988,20.528467,0.03633923,0.0315728,0.039207567,-0.003
27.009119,1.7810888,20.449133,0.036433341,0.031645745,0.039148103,-0.003
26.906889,1.7743474,20.371733,0.036512497,0.031706948,0.039097905,-0.003
26.819973,1.7686158,20.305927,0.036551257,0.031736869,0.039073266,-0.003
26.663052,1.7583796,20.187128,0.036590015,0.031766754,0.039048586,-0.003
26.302549,1.7346051,19.914185,0.036669172,0.031827681,0.038998052,-0.003
26.204414,1.7281333,19.839884,0.036763281,0.031899933,0.038937751,-0.003
26.136168,1.7236326,19.788214,0.036842439,0.031960551,0.038886845,-0.003
26.067972,1.7191352,19.73658,0.036881197,0.031990174,0.038861852,-0.003
25.974512,1.7131392,19.665821,0.036919957,0.032019768,0.038836822,-0.003
26.004368,1.7151083,19.688427,0.036999114,0.032080095,0.038785573,-0.003
25.777674,1.7001567,19.51679,0.037093224,0.032151628,0.038724419,-0.003
25.601475,1.6885356,19.383387,0.03717238,0.032211635,0.038672797,-0.003
25.607809,1.6891346,19.388168,0.037211139,0.032240964,0.038647458,-0.003
25.515362,1.6830367,19.318174,0.037249897,0.032270256,0.038622078,-0.003
25.072464,1.6538224,18.982849,0.037329052,0.032329973,0.038570121,-0.003
24.963047,1.6466051,18.900007,0.037423163,0.032400787,0.038508136,-0.003
25.075628,1.6540312,18.985245,0.037502322,0.032460202,0.038455829,-0.003
24.933447,1.6446526,18.877596,0.037541079,0.032489248,0.038430169,-0.003
24.848114,1.6391579,18.812977,0.037579839,0.032518245,0.03840445,-0.003
24.702339,1.6295418,18.702608,0.037658996,0.032577384,0.038351834,-0.003
24.763437,1.6335721,18.748867,0.037753105,0.032647528,0.038289092,-0.003
24.840811,1.6386762,18.807447,0.037832261,0.032706399,0.038236178,-0.003
24.85202,1.6394156,18.815935,0.03787102,0.032735191,0.038210232,-0.003
24.691278,1.6288631,18.694206,0.03790978,0.032763932,0.038184226,-0.003
24.492165,1.6157277,18.543453,0.037988937,0.032822568,0.038131051,-0.003
24.78599,1.6351112,18.765915,0.038083046,0.032892156,0.038067695,-0.003
25.020405,1.6505753,18.943394,0.038162201,0.032950584,0.038014293,-0.003
28.326775,1.6482307,18.916994,0.038200961,0.032979164,0.037988111,-0.003
28.403423,1.6526905,18.96818,0.038244921,0.033011563,0.037958398,-0.003
28.178024,1.6395754,18.817656,0.038334697,0.033077575,0.037897553,-0.003
28.206585,1.6412371,18.836729,0.038441434,0.033155844,0.037824981,-0.003
28.578785,1.6628941,19.085289,0.038531213,0.033221528,0.037763778,-0.003
28.755619,1.6732326,19.203365,0.038575171,0.033253647,0.037733767,-0.003
28.682575,1.6689824,19.154587,0.038619131,0.033285707,0.037703689,-0.003
28.922815,1.6829615,19.315022,0.038708906,0.033351086,0.037642166,-0.003
28.892673,1.6812075,19.294893,0.038815645,0.033428635,0.037568823,-0.003
28.466867,1.6564308,19.010534,0.038905422,0.033493694,0.037506957,-0.003
28.329041,1.6484109,18.918491,0.038949383,0.033525489,0.037476599,-0.003
28.598871,1.6641808,19.098673,0.03899334,0.03355727,0.037446231,-0.003
28.691559,1.6695744,19.160572,0.039083116,0.03362206,0.037384085,-0.003
28.950157,1.6846223,19.333267,0.039189853,0.033698905,0.037310008,-0.003
28.975285,1.6860845,19.350048,0.039279632,0.033763409,0.037247561,-0.003
28.900351,1.681744,19.299994,0.039323591,0.033794947,0.037216939,-0.003
28.839046,1.6781765,19.259052,0.039367549,0.033826452,0.037186284,-0.003
28.980656,1.686417,19.353622,0.039457326,0.033890713,0.037123591,-0.003
29.262857,1.7028387,19.54208,0.039564063,0.033966966,0.037048902,-0.003
29.431393,1.7126459,19.654631,0.039653842,0.034030981,0.036985956,-0.003
29.39365,1.710441,19.629431,0.039697802,0.034062285,0.036955092,-0.003
29.356756,1.708294,19.604794,0.039741759,0.034093555,0.036924198,-0.003
29.318752,1.7060826,19.579412,0.039831536,0.034157325,0.036861006,-0.003
29.551241,1.7196113,19.734671,0.03993827,0.034232982,0.036785718,-0.003
29.462421,1.7144427,19.675358,0.040028051,0.034296483,0.03672225,-0.003
29.119678,1.6945099,19.446472,0.04007201,0.034327529,0.036691129,-0.003
29.096241,1.693146,19.43082,0.040115967,0.034358542,0.036659978,-0.003
29.012354,1.6882645,19.3748,0.040205745,0.03442179,0.036596261,-0.003
28.967937,1.6856799,19.345139,0.040312479,0.034496814,0.036520343,-0.003
28.848366,1.6787218,19.265285,0.04040226,0.034559779,0.036456343,-0.003
28.874208,1.680305,19.282549,0.040446216,0.034590557,0.036424961,-0.003
28.766466,1.6740351,19.210596,0.040490175,0.034621298,0.036393538,-0.003
28.901106,1.6818703,19.30051,0.040579955,0.034683991,0.036329273,-0.003
28.87035,1.6800805,19.279972,0.040686693,0.034758352,0.0362527,-0.003
28.749439,1.6730442,19.199226,0.040776468,0.034820758,0.036188163,-0.003
28.757421,1.6735088,19.204557,0.040820429,0.034851279,0.036156524,-0.003
28.915207,1.6827887,19.309929,0.040864386,0.034881745,0.036124837,-0.003
28.997938,1.6876034,19.365177,0.040954165,0.034943882,0.036060035,-0.003
28.994633,1.687411,19.36297,0.041060899,0.035017572,0.035982821,-0.003
28.863646,1.679788,19.275496,0.041150679,0.035079386,0.035917711,-0.003
28.636038,1.6665417,19.123497,0.041194636,0.035109602,0.035885785,-0.003
28.418053,1.6539301,18.977919,0.041238597,0.035139792,0.035853829,-0.003
28.69919,1.6702921,19.165665,0.041328373,0.035201345,0.035788476,-0.003
28.903156,1.6821631,19.301878,0.04143511,0.035274349,0.03571061,-0.003
28.816183,1.6771011,19.243795,0.041524886,0.035335615,0.035644989,-0.003
28.916763,1.6829497,19.310961,0.041568846,0.035365574,0.035612818,-0.003
28.787676,1.6754367,19.224754,0.041612804,0.035395484,0.035580605,-0.003
28.685764,1.6695056,19.156698,0.041702582,0.035456486,0.035514735,-0.003
29.037409,1.6899712,19.391529,0.041809317,0.035528842,0.035436269,-0.003
29.103781,1.6938339,19.435854,0.041899095,0.035589557,0.035370134,-0.003
29.001657,1.6878904,19.367655,0.041943055,0.035619237,0.035337705,-0.003
29.026669,1.6892881,19.384356,0.041987015,0.035648882,0.035305247,-0.003
29.122375,1.6948581,19.448269,0.042076791,0.035709333,0.035238873,-0.003
29.280218,1.7040441,19.553679,0.042183529,0.03578103,0.0351598,-0.003
29.392859,1.7105995,19.628901,0.042273304,0.035841201,0.035093173,-0.003
29.313902,1.7060045,19.576174,0.042317265,0.03587063,0.035060517,-0.003
29.048807,1.6905036,19.399128,0.042361223,0.035900012,0.035027821,-0.003
29.103123,1.6936644,19.4354,0.042451001,0.035959937,0.03496097,-0.003
28.950294,1.6847706,19.33334,0.042557738,0.036031011,0.034881338,-0.003
28.627821,1.6660041,19.117989,0.042647515,0.036090661,0.034814242,-0.003
28.599472,1.6643544,19.099058,0.042691473,0.036119837,0.034781363,-0.003
28.493902,1.6581402,19.028561,0.042735435,0.036148977,0.034748446,-0.003
28.103334,1.635412,18.767736,0.04282521,0.036208417,0.034681167,-0.003
28.362679,1.6505039,18.940928,0.042931948,0.036278956,0.034601059,-0.003
28.556425,1.6617786,19.070314,0.043021723,0.036338151,0.034533564,-0.003
28.53019,1.6602519,19.052795,0.043065684,0.036367081,0.034500465,-0.003
28.583967,1.6633464,19.088724,0.043109645,0.036395982,0.03446734,-0.003
28.656462,1.667565,19.137136,0.043199421,0.036454897,0.034399599,-0.003
28.986528,1.686772,19.357559,0.043306155,0.036524754,0.034318902,-0.003
28.981798,1.6864969,19.354401,0.043395932,0.036583353,0.034250885,-0.003
28.880203,1.6807303,19.286564,0.043439892,0.036611989,0.034217533,-0.003
28.701078,1.670306,19.166943,0.043483852,0.036640592,0.03418415,-0.003
28.851187,1.6790417,19.267187,0.043573631,0.036698889,0.034115873,-0.003
28.751318,1.6732297,19.200493,0.043680367,0.036767989,0.034034524,-0.003
28.42383,1.654171,18.981792,0.043770142,0.036825933,0.033965953,-0.003
28.26479,1.6451592,18.875586,0.043814101,0.036854241,0.033932321,-0.003
28.275951,1.6458089,18.883041,0.043858059,0.03688252,0.033898667,-0.003
28.140432,1.637921,18.792538,0.043947839,0.036940143,0.033829819,-0.003
28.130169,1.6373236,18.785685,0.044054573,0.037008435,0.033747792,-0.003
28.082253,1.6345347,18.753687,0.044144353,0.037065696,0.033678643,-0.003
27.997507,1.6298934,18.697086,0.044188312,0.037093673,0.033644736,-0.003
27.90859,1.6247171,18.637709,0.044232271,0.037121613,0.033610798,-0.003
27.778271,1.6171304,18.550678,0.044322049,0.03717855,0.033541385,-0.003
27.753258,1.6156743,18.533974,0.044428785,0.03724603,0.033458687,-0.003
27.705391,1.6128877,18.502008,0.04451856,0.037302617,0.033388991,-0.003
27.679787,1.6116604,18.484898,0.044562522,0.037330274,0.033354819,-0.003
27.48667,1.6004161,18.355932,0.04460648,0.037357878,0.033320609,-0.003
27.615135,1.607896,18.441723,0.044696255,0.037414156,0.033250663,-0.003
27.49457,1.6008762,18.361208,0.044802992,0.037480872,0.033167347,-0.003
27.387436,1.5946382,18.289663,0.044892772,0.037536841,0.033097148,-0.003
27.414305,1.5964086,18.30759,0.044936732,0.037564203,0.033062741,-0.003
27.223501,1.5852976,18.18017,0.04498069,0.037591506,0.03302829,-0.003
27.219036,1.5850376,18.177187,0.045070466,0.037647195,0.032957874,-0.003
27.44784,1.5983615,18.329985,0.045177202,0.037713245,0.032874029,-0.003
27.617235,1.6082258,18.44311,0.045266979,0.037768677,0.032803409,-0.003
27.510624,1.6020175,18.371914,0.04531094,0.03779579,0.032768805,-0.003
27.510241,1.6020867,18.371641,0.0453549,0.037822854,0.032734163,-0.003
27.563723,1.6052012,18.407358,0.045444677,0.037878066,0.032663371,-0.003
27.92576,1.6262847,18.649128,0.045551413,0.037943602,0.032579124,-0.003
28.207024,1.6426646,18.83696,0.04564119,0.037998624,0.032508183,-0.003
28.125763,1.6378833,18.782715,0.045685149,0.038025528,0.032473419,-0.003
28.169979,1.6404581,18.812243,0.045729109,0.038052399,0.032438628,-0.003
28.366213,1.6518857,18.943289,0.045818885,0.038107164,0.03236749,-0.003
28.509857,1.6602507,19.039217,0.045925623,0.038172118,0.032282792,-0.003
28.827538,1.6787506,19.251368,0.046015397,0.038226627,0.03221146,-0.003
28.91065,1.6836946,19.30686,0.046059359,0.038253274,0.032176495,-0.003
28.57229,1.6639893,19.0809,0.046103317,0.038279891,0.03214151,-0.003
28.467665,1.657896,19.01103,0.046193093,0.038334157,0.032069992,-0.003
28.671101,1.6697438,19.146887,0.046299829,0.038398523,0.031984847,-0.003
28.575941,1.6642019,19.083338,0.046389608,0.038452528,0.031913128,-0.003
28.486343,1.6590728,19.023497,0.046433566,0.038478922,0.031877976,-0.003
28.545773,1.662534,19.063183,0.046477527,0.038505312,0.031842817,-0.003
28.910686,1.6837869,19.306877,0.046567303,0.038559113,0.031770948,-0.003
29.032717,1.6908941,19.388371,0.046674039,0.038622953,0.031685408,-0.003
29.324968,1.7079151,19.583538,0.046763817,0.038676549,0.031613383,-0.003
29.515261,1.7189978,19.710617,0.046807777,0.038702752,0.031578086,-0.003
29.759338,1.7332371,19.873611,0.046851734,0.038728945,0.031542785,-0.003
29.809809,1.7361767,19.907316,0.046941513,0.038782362,0.031470627,-0.003
29.921328,1.7426717,19.981789,0.04704825,0.038845755,0.031384755,-0.003
29.983501,1.7462928,20.02331,0.047138026,0.038898971,0.031312451,-0.003
29.830448,1.7373787,19.921099,0.047181985,0.038924981,0.031277012,-0.003
29.841589,1.7379886,19.928535,0.047225946,0.038951013,0.031241588,-0.003
30.034513,1.7492245,20.057371,0.047315723,0.03900408,0.031169174,-0.003
30.462696,1.7741622,20.343317,0.047422458,0.039067052,0.031082995,-0.003
30.40386,1.7707355,20.304026,0.047512237,0.039119929,0.03101044,-0.003
30.377113,1.7691777,20.286163,0.047556195,0.039145771,0.03097488,-0.003
30.357056,1.7679213,20.272768,0.047600154,0.039171636,0.030939335,-0.003
30.503088,1.7764258,20.370289,0.047689931,0.039224371,0.030866679,-0.003
30.637829,1.7842728,20.460272,0.047796668,0.03928696,0.030780219,-0.003
30.585384,1.7812185,20.425247,0.047886444,0.039339524,0.030707439,-0.003
30.52725,1.777833,20.386425,0.047930406,0.039365236,0.030671781,-0.003
30.548462,1.7789487,20.400591,0.047974362,0.039390929,0.030636115,-0.003
30.511667,1.776806,20.376019,0.048064141,0.039443355,0.030563233,-0.003
30.617489,1.7829684,20.446688,0.048170878,0.03950559,0.030476518,-0.003
30.50012,1.7761335,20.368307,0.048260655,0.039557856,0.030403523,-0.003
30.474657,1.7745105,20.351303,0.048304614,0.039583415,0.030367758,-0.003
30.434183,1.7721537,20.324276,0.048348573,0.039608967,0.030331988,-0.003
30.545132,1.7786142,20.398367,0.048438351,0.039661087,0.030258888,-0.003
30.337704,1.7665359,20.259844,0.048545088,0.039722949,0.030171907,-0.003
30.321861,1.7656133,20.249266,0.048634864,0.039774895,0.030098686,-0.003
30.489536,1.7753769,20.36124,0.048678823,0.039800297,0.03006281,-0.003
30.561531,1.7794336,20.409321,0.048722784,0.039825693,0.030026926,-0.003
30.783443,1.7923543,20.557516,0.04881256,0.039877485,0.029953595,-0.003
30.890068,1.7985625,20.628721,0.048919295,0.039938956,0.02986634,-0.003
30.569014,1.7798693,20.414318,0.049009073,0.039990574,0.029792884,-0.003
30.253582,1.7615035,20.203669,0.049053033,0.040015817,0.029756894,-0.003
30.239597,1.7605658,20.194328,0.049096993,0.040041052,0.029720899,-0.003
30.470078,1.7739844,20.348246,0.04918677,0.040092517,0.029647337,-0.003
30.474689,1.7742529,20.351324,0.049293504,0.0401536,0.02955981,-0.003
30.461607,1.7734913,20.342588,0.049383284,0.04020489,0.029486123,-0.003
30.454523,1.7729565,20.337856,0.049427242,0.040229965,0.029450018,-0.003
30.442945,1.7722825,20.330126,0.049471202,0.040255047,0.029413916,-0.003
30.52022,1.7767811,20.381731,0.04956098,0.040306196,0.029340133,-0.003
30.563559,1.7793041,20.410673,0.049667714,0.040366895,0.029252339,-0.003
30.61854,1.7825049,20.44739,0.049757491,0.040417872,0.029178439,-0.003
30.595201,1.7811463,20.431803,0.049801452,0.040442806,0.029142233,-0.003
30.648817,1.7841372,20.467609,0.04984541,0.040467717,0.029106015,-0.003
30.549097,1.7783322,20.401014,0.049935187,0.040518545,0.029032012,-0.003
30.373127,1.7680886,20.283501,0.050041924,0.040578876,0.028943961,-0.003
30.520159,1.7766477,20.381689,0.050131702,0.040629543,0.028869847,-0.003
30.47578,1.7739484,20.352055,0.050175661,0.040654331,0.028833544,-0.003
30.443497,1.7720691,20.330494,0.05021962,0.040679082,0.028797215,-0.003
30.405144,1.7698368,20.304882,0.050309398,0.04072959,0.028722992,-0.003
30.750175,1.7899206,20.535299,0.050416133,0.040789545,0.028634686,-0.003
31.021326,1.8057038,20.716375,0.05050591,0.040839892,0.028560355,-0.003
30.806553,1.793202,20.572947,0.050549871,0.04086452,0.028523941,-0.003
30.643538,1.7835909,20.464087,0.05059383,0.040889118,0.028487509,-0.003
30.32966,1.7653219,20.254475,0.050683607,0.040939301,0.028413067,-0.003
30.543442,1.7777649,20.397242,0.050790343,0.040998861,0.028324494,-0.003
30.542648,1.7777187,20.396709,0.050880121,0.041048866,0.028249931,-0.003
30.198643,1.7575953,20.166983,0.050924079,0.041073319,0.028213402,-0.003
30.112118,1.7525594,20.1092,0.050968037,0.041097745,0.028176855,-0.003
30.174246,1.7561753,20.15069,0.051057815,0.041147579,0.028102178,-0.003
30.301359,1.7635735,20.235577,0.051164553,0.041206714,0.028013319,-0.003
30.452969,1.7723973,20.336823,0.05125433,0.041256364,0.027938521,-0.003
30.481281,1.7739416,20.355734,0.051298288,0.041280653,0.027901882,-0.003
30.203947,1.7578014,20.170527,0.051342248,0.041304898,0.027865212,-0.003
30.114231,1.7525802,20.110613,0.051432025,0.041354362,0.027790291,-0.003
30.05212,1.7489655,20.069136,0.051538762,0.041413065,0.027701147,-0.003
30.162853,1.75541,20.143084,0.05162854,0.041462336,0.027626097,-0.003
30.123537,1.7530556,20.116831,0.051672498,0.041486427,0.027589329,-0.003
30.090019,1.7511051,20.094448,0.051716458,0.041510496,0.027552543,-0.003
30.008492,1.7463604,20.040003,0.051806234,0.041559573,0.027477369,-0.003
30.095093,1.7514004,20.097836,0.051912971,0.041617792,0.027387908,-0.003
30.369341,1.7673603,20.280981,0.052002748,0.041666642,0.027312584,-0.003
30.232803,1.7594144,20.1898,0.052046708,0.041690513,0.02727567,-0.003
30.285494,1.7624266,20.224993,0.052090668,0.041714381,0.027238755,-0.003
30.536451,1.7770307,20.392584,0.052180444,0.041763026,0.027163299,-0.003
30.563225,1.7785888,20.410463,0.052287179,0.041820705,0.027073491,-0.003
30.285635,1.7624347,20.225086,0.052376958,0.041869104,0.026997875,-0.003
30.194117,1.7571089,20.163969,0.052420917,0.041892763,0.026960826,-0.003
30.201992,1.7575673,20.16923,0.052464875,0.041916382,0.026923751,-0.003
30.461828,1.7726882,20.342752,0.052554654,0.041964546,0.026847987,-0.003
30.38007,1.7679304,20.288153,0.052661388,0.042021662,0.02675782,-0.003
30.248531,1.7602756,20.20031,0.052751166,0.042069588,0.026681904,-0.003
30.217827,1.7584888,20.179804,0.052795126,0.042093027,0.026644714,-0.003
30.133242,1.7536002,20.123312,0.052839085,0.042116411,0.026607491,-0.003
30.207933,1.757947,20.173193,0.052928864,0.042164113,0.026531434,-0.003
30.589586,1.7801572,20.428064,0.053035599,0.042220704,0.026440935,-0.003
30.621426,1.7820101,20.449327,0.053125377,0.042268202,0.026364751,-0.003
30.747084,1.7753869,20.372345,0.053169336,0.042291429,0.026327429,-0.003
30.495256,1.760846,20.20549,0.053213661,0.042314805,0.02628977,-0.003
30.444109,1.7578927,20.1716,0.053304182,0.042362474,0.026212817,-0.003
30.688431,1.7720003,20.333483,0.053411804,0.042419024,0.026121249,-0.003
30.713053,1.7734219,20.349796,0.053502326,0.042466473,0.02604416,-0.003
30.724169,1.7740638,20.357162,0.053546651,0.042489663,0.026006386,-0.003
30.713285,1.7735223,20.349943,0.053590975,0.042512845,0.025968608,-0.003
30.921228,1.7855299,20.487722,0.053681496,0.042560097,0.025891397,-0.003
30.935452,1.7863511,20.497147,0.053789119,0.042616133,0.025799513,-0.003
30.827068,1.7800926,20.425335,0.053879641,0.04266315,0.025722159,-0.003
30.819622,1.7797629,20.420395,0.053923965,0.042686127,0.025684256,-0.003
31.09137,1.7954558,20.600451,0.053968287,0.04270909,0.025646346,-0.003
30.69339,1.7724733,20.336758,0.05405881,0.042755909,0.025568871,-0.003
30.495321,1.7610353,20.205523,0.054166433,0.042811442,0.025476683,-0.003
30.434338,1.7575136,20.165115,0.054256954,0.04285806,0.025399089,-0.003
30.324194,1.7512558,20.092144,0.054301279,0.042880874,0.025361085,-0.003
30.273701,1.7483397,20.058687,0.054345603,0.042903617,0.025323041,-0.003
30.557472,1.7647278,20.246708,0.054436126,0.04295006,0.025245341,-0.003
30.65307,1.7702487,20.310049,0.054543746,0.043005142,0.025152884,-0.003
30.579018,1.7659721,20.260984,0.054634269,0.04305134,0.025075037,-0.003
30.600811,1.7672306,20.275423,0.054678594,0.043073937,0.025036905,-0.003
30.770002,1.7771535,20.387522,0.054722918,0.043096501,0.024998754,-0.003
31.005457,1.7907524,20.54353,0.05481344,0.043142509,0.024920795,-0.003
30.906967,1.7850641,20.478271,0.054921062,0.043197077,0.024828034,-0.003
30.733025,1.7750177,20.36302,0.055011584,0.043242864,0.024749946,-0.003
30.67886,1.7718894,20.327131,0.055055907,0.04326525,0.024711691,-0.003
30.780746,1.7779342,20.394636,0.055100232,0.043287612,0.024673421,-0.003
31.145374,1.7989956,20.636232,0.055190754,0.04333321,0.024595222,-0.003
31.010944,1.7912307,20.547161,0.055298376,0.043387298,0.024502179,-0.003
30.798525,1.7789611,20.406418,0.055388898,0.04343269,0.02442386,-0.003
30.756807,1.7765514,20.378775,0.055433222,0.043454882,0.024385491,-0.003
30.744978,1.7760148,20.370935,0.055477546,0.043477051,0.02434711,-0.003
30.889862,1.7843843,20.466932,0.055568069,0.043522261,0.024268685,-0.003
31.037369,1.7929051,20.564667,0.055675689,0.04357589,0.024175379,-0.003
31.185051,1.8014361,20.662518,0.055766212,0.043620903,0.024096841,-0.003
31.033014,1.7926536,20.561781,0.055810537,0.043642912,0.024058366,-0.003
30.996473,1.7906691,20.537567,0.055854861,0.043664899,0.02401988,-0.003
31.014975,1.7917378,20.549826,0.055945382,0.043709733,0.023941241,-0.003
31.040239,1.7931975,20.566566,0.056053004,0.043762926,0.023847684,-0.003
31.012144,1.7915744,20.547951,0.056143527,0.043807574,0.023768937,-0.003
30.90052,1.7851259,20.473991,0.05618785,0.0438294,0.023730362,-0.003
30.809008,1.7799383,20.413355,0.056232176,0.043851212,0.023691773,-0.003
30.90918,1.7857257,20.479727,0.056322698,0.043895688,0.023612931,-0.003
31.036329,1.7930715,20.563974,0.056430319,0.043948453,0.023519132,-0.003
31.018965,1.7920684,20.552469,0.056520841,0.043992743,0.023440186,-0.003
30.965883,1.7890017,20.517298,0.056565165,0.044014402,0.023401514,-0.003
30.959295,1.7886988,20.512932,0.05660949,0.044036038,0.023362828,-0.003
31.256302,1.8058585,20.709721,0.056700013,0.044080164,0.023283789,-0.003
31.430273,1.8159099,20.824989,0.056807634,0.044132516,0.023189759,-0.003
31.692001,1.8310314,20.998405,0.056898156,0.044176463,0.023110621,-0.003
31.649931,1.8286009,20.970531,0.056942481,0.044197951,0.023071852,-0.003
31.637217,1.8279326,20.962105,0.056986804,0.044219419,0.023033075,-0.003
31.379232,1.8130267,20.79117,0.057077327,0.044263203,0.022953846,-0.003
31.419132,1.8153322,20.817608,0.057184947,0.044315152,0.022859594,-0.003
31.678045,1.8302915,20.989157,0.057275469,0.04435876,0.022780268,-0.003
31.761101,1.8351626,21.044186,0.057319794,0.044380087,0.022741411,-0.003
31.409805,1.8148648,20.811426,0.057364118,0.044401392,0.022702543,-0.003
31.209114,1.8032687,20.678452,0.057454641,0.044444844,0.022623131,-0.003
31.688629,1.8309752,20.996168,0.057562262,0.044496406,0.022528665,-0.003
31.708532,1.8321252,21.009356,0.057652785,0.04453969,0.022449162,-0.003
31.555277,1.8232701,20.907812,0.057697109,0.044560857,0.022410218,-0.003
31.426716,1.8159399,20.822628,0.057741432,0.044582002,0.022371264,-0.003
31.386766,1.8136315,20.79616,0.057831955,0.044625137,0.022291679,-0.003
31.225349,1.8043042,20.689207,0.057939576,0.044676322,0.02219701,-0.003
31.112093,1.7977599,20.614166,0.0580301,0.044719297,0.022117337,-0.003
31.037956,1.7936282,20.565042,0.058074422,0.044740312,0.022078313,-0.003
30.998709,1.7913603,20.53904,0.058118748,0.044761311,0.022039277,-0.003
31.150251,1.8001176,20.639448,0.058209268,0.044804141,0.02195953,-0.003
31.063494,1.795104,20.581964,0.058316892,0.044854976,0.021864669,-0.003
30.761551,1.7776552,20.381903,0.058407413,0.044897657,0.021784842,-0.003
30.711344,1.7749771,20.348637,0.058451738,0.044918533,0.021745741,-0.003
30.686563,1.7735449,20.332218,0.058496062,0.044939391,0.021706631,-0.003
30.987085,1.7909136,20.531336,0.058586584,0.044981942,0.021626733,-0.003
30.84436,1.7826648,20.436769,0.058694206,0.045032449,0.021531699,-0.003
30.653219,1.7716178,20.310125,0.058784729,0.045074865,0.021451728,-0.003
30.649717,1.7715256,20.307804,0.058829052,0.045095611,0.021412561,-0.003
30.505064,1.7631648,20.21196,0.058873376,0.045116335,0.02137338,-0.003
31.125868,1.7990468,20.623291,0.058963899,0.045158628,0.021293344,-0.003
31.285812,1.8082913,20.729265,0.05907152,0.045208838,0.021198153,-0.003
30.955236,1.7891843,20.510233,0.059162042,0.045251027,0.021118063,-0.003
30.792921,1.7797513,20.402687,0.059206366,0.045271676,0.021078844,-0.003
31.118134,1.7985477,20.618164,0.059250691,0.045292303,0.021039611,-0.003
31.161476,1.8010528,20.646883,0.059341212,0.045334384,0.020959465,-0.003
30.871763,1.7843082,20.454926,0.059448834,0.045384347,0.020864144,-0.003
30.747681,1.7771364,20.372711,0.059539357,0.045426339,0.02078395,-0.003
30.446772,1.7597446,20.173336,0.05958368,0.045446891,0.020744679,-0.003
30.502008,1.762818,20.209934,0.059628005,0.045467421,0.020705396,-0.003
30.454252,1.760058,20.178293,0.059718526,0.045509335,0.020625163,-0.003
30.948904,1.7886456,20.506037,0.059826148,0.045559131,0.020529754,-0.003
31.179144,1.801952,20.658588,0.059916671,0.045600984,0.020449487,-0.003
30.833515,1.7818305,20.429583,0.059960995,0.04562147,0.020410182,-0.003
30.864208,1.7836043,20.449919,0.06000532,0.045641948,0.020370871,-0.003
31.163359,1.8008918,20.648129,0.060095841,0.045683749,0.02029058,-0.003
31.189913,1.8024263,20.665724,0.060203463,0.045733422,0.020195106,-0.003
31.116636,1.7981918,20.617172,0.060293986,0.045775201,0.020114802,-0.003
31.089344,1.7966146,20.599089,0.06033831,0.045795668,0.020075485,-0.003
30.833199,1.781625,20.429373,0.060382633,0.045816105,0.020036155,-0.003
30.962372,1.7890891,20.514961,0.060473155,0.045857869,0.019955844,-0.003
31.284046,1.8076763,20.728096,0.060580778,0.045907542,0.01986037,-0.003
31.365488,1.8123822,20.782057,0.060671302,0.045949332,0.01978007,-0.003
31.318253,1.8096529,20.750759,0.060715623,0.045969795,0.019740755,-0.003
31.392809,1.8137013,20.800159,0.060759948,0.045990266,0.01970144,-0.003
31.44614,1.8167825,20.835495,0.060850471,0.046032082,0.019621154,-0.003
31.214537,1.8034017,20.682041,0.060958093,0.046081807,0.019525709,-0.003
31.079544,1.7956026,20.592596,0.061048614,0.046123639,0.019445432,-0.003
30.915585,1.7859199,20.483961,0.061092938,0.046144124,0.019406127,-0.003
30.996422,1.7905898,20.537523,0.061137263,0.046164609,0.019366819,-0.003
31.085566,1.7957393,20.596586,0.061227784,0.046206441,0.019286543,-0.003
31.098021,1.7964588,20.604839,0.061335408,0.046256166,0.019191096,-0.003
31.078402,1.7953255,20.591841,0.061425927,0.046297975,0.01911081,-0.003
31.060865,1.7942092,20.580223,0.061470252,0.046318445,0.019071495,-0.003
30.866409,1.7829767,20.451382,0.061514577,0.046338908,0.019032177,-0.003
30.703754,1.773581,20.343609,0.061605099,0.046380688,0.018951872,-0.003
30.644087,1.7701344,20.304075,0.061712719,0.046430327,0.018856384,-0.003
30.689148,1.7727374,20.333933,0.061803242,0.046472058,0.018776054,-0.003
30.676756,1.7720431,20.325724,0.061847568,0.046492487,0.018736716,-0.003
30.592958,1.7672025,20.270201,0.061891892,0.046512898,0.018697372,-0.003
30.504642,1.7621009,20.211685,0.061982412,0.046554565,0.018617012,-0.003
30.417715,1.7570796,20.154089,0.062090035,0.046604067,0.018521449,-0.003
29.957273,1.7304822,19.84901,0.062180556,0.046645667,0.018441053,-0.003
29.829514,1.7231021,19.76436,0.062224881,0.04666603,0.018401682,-0.003
29.888386,1.7265993,19.80337,0.062269205,0.04668637,0.0183623,-0.003
29.535793,1.7062306,19.569748,0.062359728,0.046727892,0.018281862,-0.003
29.1675,1.684955,19.325726,0.06246735,0.046777207,0.018186204,-0.003
28.940609,1.6718479,19.175394,0.062557872,0.046818644,0.018105723,-0.003
28.502018,1.6465777,18.884794,0.062602196,0.046838924,0.018066311,-0.003
28.397882,1.6405617,18.815796,0.06264652,0.046859182,0.018026887,-0.003
28.542896,1.6489394,18.91188,0.062737043,0.046900529,0.017946359,-0.003
28.179203,1.6279286,18.670904,0.062844664,0.046949632,0.017850593,-0.003
28.310884,1.6355358,18.758154,0.062935187,0.046990886,0.017770017,-0.003
28.481998,1.6454104,18.871531,0.062979509,0.04701107,0.017730556,-0.003
28.500393,1.6464731,18.883718,0.063023835,0.047031242,0.017691087,-0.003
28.338099,1.6370974,18.776186,0.063114357,0.047072403,0.017610464,-0.003
28.068113,1.6215003,18.5973,0.063221979,0.047121283,0.017514583,-0.003
28.056417,1.6208246,18.589552,0.063312501,0.047162347,0.01743391,-0.003
28.00839,1.6180501,18.55773,0.063356825,0.047182433,0.017394399,-0.003
27.877447,1.6104518,18.470968,0.063401148,0.047202516,0.017354887,-0.003
27.877007,1.6104263,18.470676,0.06349167,0.047243495,0.017274171,-0.003
28.023129,1.6188675,18.567493,0.063599292,0.047292158,0.01717818,-0.003
28.286669,1.6340921,18.742109,0.063689815,0.047333039,0.017097414,-0.003
28.335661,1.6369224,18.77457,0.06373414,0.047353037,0.017057857,-0.003
28.308256,1.6353281,18.756411,0.063778464,0.047373042,0.017018303,-0.003
28.078709,1.6220675,18.604317,0.063868985,0.047413852,0.016937504,-0.003
27.670183,1.5984676,18.333639,0.063976608,0.047462322,0.016841413,-0.003
27.336515,1.579192,18.112558,0.064067129,0.047503043,0.016760569,-0.003
27.13744,1.5676917,17.980654,0.064111453,0.047522958,0.016720971,-0.003
27.097761,1.5654222,17.954363,0.064155779,0.0475429,0.016681384,-0.003
26.951113,1.5569504,17.857197,0.064246299,0.047583573,0.016600516,-0.003
26.895056,1.553712,17.820055,0.064353922,0.047631886,0.016504347,-0.003
26.918751,1.5550808,17.835754,0.064444444,0.047672488,0.016423441,-0.003
26.877611,1.5527042,17.808495,0.064488769,0.047692347,0.016383814,-0.003
26.807219,1.5486749,17.761854,0.064533092,0.047712237,0.016344205,-0.003
27.052155,1.5628251,17.924143,0.064623614,0.047752816,0.016263288,-0.003
27.14274,1.5680581,17.984163,0.064731238,0.047801033,0.016167069,-0.003
26.803434,1.5484562,17.759346,0.06482176,0.047841571,0.016086131,-0.003
26.723448,1.5438353,17.706348,0.064866082,0.047861405,0.016046494,-0.003
26.859865,1.5516945,17.796738,0.064910406,0.047881264,0.016006868,-0.003
26.660036,1.5401504,17.664335,0.065000928,0.047921803,0.015925931,-0.003
26.439899,1.527433,17.518476,0.06510855,0.047969993,0.015829701,-0.003
26.450436,1.5280417,17.525457,0.065199074,0.048010536,0.015748763,-0.003
26.415302,1.5259452,17.50218,0.065243398,0.048030388,0.015709134,-0.003
26.360826,1.5227983,17.466085,0.06528772,0.04805024,0.015669506,-0.003
26.72666,1.5439315,17.708477,0.065378243,0.048090778,0.015588568,-0.003
26.925917,1.5554421,17.840502,0.065485866,0.048138957,0.015492331,-0.003
26.41398,1.5258689,17.501305,0.065576387,0.04817947,0.015411383,-0.003
26.112556,1.5083932,17.301588,0.065620712,0.048199311,0.015371745,-0.003
26.061098,1.5054207,17.267492,0.065665035,0.048219133,0.015332102,-0.003
26.627834,1.5381583,17.643,0.065755557,0.04825962,0.015251138,-0.003
26.807558,1.54854,17.762081,0.065863179,0.048307735,0.015154871,-0.003
26.559475,1.5342095,17.597708,0.065953702,0.048348196,0.015073894,-0.003
26.708466,1.5427634,17.696426,0.065998025,0.048368003,0.015034243,-0.003
26.579662,1.5353233,17.611084,0.06604235,0.048387796,0.014994582,-0.003
26.998388,1.5595101,17.888521,0.066132872,0.048428208,0.014913582,-0.003
27.072191,1.5637733,17.937422,0.066240494,0.048476238,0.014817271,-0.003
26.620628,1.5376896,17.638226,0.066331017,0.048516609,0.01473625,-0.003
26.496786,1.530502,17.556171,0.06637534,0.048536364,0.014696573,-0.003
26.372339,1.5233136,17.473717,0.066419665,0.048556123,0.014656896,-0.003
26.124144,1.5089774,17.309267,0.066510186,0.048596445,0.014575851,-0.003
26.213137,1.5141178,17.368233,0.066617808,0.048644353,0.01447948,-0.003
26.294754,1.5188322,17.42231,0.066708331,0.048684608,0.014398401,-0.003
26.226021,1.5148479,17.376768,0.066752655,0.048704296,0.014358689,-0.003
26.286688,1.518352,17.416965,0.066796979,0.048724011,0.014318991,-0.003
25.968132,1.4999518,17.205896,0.066887501,0.048764218,0.014237888,-0.003
25.670469,1.4827585,17.008673,0.066995123,0.048811972,0.014141441,-0.003
25.435408,1.4691811,16.852926,0.067085646,0.04885209,0.014060293,-0.003
25.241365,1.4579741,16.724356,0.067129969,0.048871696,0.014020543,-0.003
25.160456,1.4533007,16.670746,0.067174293,0.048891351,0.013980814,-0.003
25.331692,1.4631915,16.784204,0.067264815,0.048931416,0.013899642,-0.003
25.501917,1.473024,16.896992,0.067372437,0.048978988,0.013803105,-0.003
25.227503,1.4571735,16.71517,0.067462959,0.049018946,0.013721879,-0.003
24.898287,1.4381669,16.497036,0.067507284,0.049038474,0.013682088,-0.003
25.035351,1.4460839,16.587852,0.067551607,0.049058046,0.01364232,-0.003
24.848284,1.4352785,16.463905,0.06764213,0.049097944,0.013561064,-0.003
24.614681,1.4217854,16.309126,0.067749752,0.049145307,0.013464425,-0.003
24.598057,1.4208251,16.298111,0.067840275,0.04918509,0.013383112,-0.003
24.471033,1.4134879,16.213947,0.067884599,0.049204536,0.013343281,-0.003
24.518192,1.4162228,16.245193,0.067928922,0.049224008,0.013303464,-0.003
24.371859,1.4077703,16.148235,0.068019444,0.049263712,0.013222114,-0.003
24.252707,1.4008877,16.069288,0.068127066,0.049310841,0.01312536,-0.003
24.12792,1.3936799,15.986608,0.068217589,0.049350429,0.013043953,-0.003
23.987202,1.3855517,15.893372,0.068261912,0.04936979,0.013004081,-0.003
23.849895,1.3776276,15.802396,0.068306237,0.049389146,0.012964207,-0.003
23.842316,1.3771899,15.797374,0.068396758,0.049428631,0.012882751,-0.003
24.006933,1.3866985,15.906446,0.06850438,0.049475506,0.012785873,-0.003
23.997028,1.3861264,15.899883,0.068594902,0.049514882,0.012704364,-0.003
23.97348,1.3847657,15.884283,0.068639227,0.049534157,0.012664449,-0.003
23.870504,1.3788176,15.816054,0.06868355,0.049553379,0.012624511,-0.003
23.840187,1.3770665,15.795967,0.068774073,0.049592633,0.012542943,-0.003
23.808657,1.3752451,15.775075,0.068881695,0.049639232,0.012445932,-0.003
23.842793,1.3772168,15.797692,0.068972217,0.049678378,0.012364312,-0.003
24.019363,1.3874161,15.914685,0.069016541,0.049697548,0.012324348,-0.003
23.964949,1.3842653,15.878636,0.069060865,0.049716644,0.012284349,-0.003
24.038736,1.3885274,15.927526,0.069151387,0.049755648,0.012202661,-0.003
23.837074,1.3768791,15.79391,0.06925901,0.049801957,0.012105511,-0.003
23.639322,1.3654565,15.662884,0.069349532,0.049840849,0.012023768,-0.003
23.548222,1.3601943,15.602522,0.069393857,0.049859889,0.011983742,-0.003
23.382452,1.3506047,15.492693,0.06943818,0.049878869,0.011943688,-0.003
23.394539,1.3513027,15.5007,0.069528702,0.049917616,0.011861878,-0.003
23.391315,1.3511165,15.498564,0.069636324,0.04996362,0.011764583,-0.003
23.35424,1.3489751,15.473999,0.069726847,0.050002221,0.011682704,-0.003
23.159185,1.337764,15.344766,0.06977117,0.050021082,0.011642594,-0.003
22.905451,1.3231072,15.176646,0.069815494,0.05003991,0.011602468,-0.003
22.787027,1.3162668,15.098183,0.069906016,0.050078265,0.011520473,-0.003
22.689159,1.3106134,15.033337,0.070013639,0.050123714,0.011422917,-0.003
22.332237,1.2899964,14.796848,0.07010416,0.050161824,0.011340809,-0.003
22.155254,1.2797906,14.679574,0.070148485,0.050180454,0.01130059,-0.003
22.113338,1.2773694,14.651801,0.070192809,0.050199062,0.01126036,-0.003
22.191669,1.2818941,14.703701,0.070283331,0.050237007,0.011178176,-0.003
22.156685,1.2798734,14.680521,0.070390953,0.050282035,0.011080426,-0.003
21.735474,1.2555422,14.401436,0.070481474,0.050319847,0.01099818,-0.003
21.440643,1.2385113,14.206088,0.070525799,0.050338347,0.0109579,-0.003
21.062969,1.2166712,13.955847,0.070570123,0.050356835,0.010917617,-0.003
20.869141,1.205475,13.82742,0.070660646,0.050394569,0.010835334,-0.003
21.167068,1.2226844,14.024821,0.070768268,0.050439391,0.01073749,-0.003
21.075773,1.2174108,13.964331,0.070858789,0.050477069,0.010655182,-0.003
21.031971,1.2148272,13.935308,0.070903113,0.050495517,0.010614879,-0.003
21.173702,1.2230136,14.029216,0.070947437,0.050513953,0.010574572,-0.003
21.293209,1.2299166,14.108399,0.071037959,0.050551604,0.010492252,-0.003
21.395395,1.2358189,14.176105,0.071145581,0.050596364,0.010394379,-0.003
21.400772,1.2361294,14.179667,0.071236104,0.050634012,0.010312056,-0.003
15.312771,1.2378228,14.19956,0.071280428,0.050652444,0.010271747,-0.003
15.42998,1.2472975,14.308249,0.071312099,0.050665617,0.010242946,-0.003
15.447208,1.2486902,14.324224,0.071376778,0.050692517,0.010184125,-0.003
15.63457,1.2638358,14.497965,0.071453677,0.050724506,0.010114196,-0.003
15.765034,1.274382,14.618945,0.071518357,0.050751407,0.010055375,-0.003
15.71402,1.2702485,14.57164,0.071550028,0.050764572,0.01002657,-0.003
15.687885,1.2681359,14.547405,0.071581697,0.050777756,0.0099977758,-0.003
15.513048,1.2540029,14.385278,0.071646377,0.050804667,0.00993896,-0.003
15.31856,1.2382814,14.204928,0.071723276,0.05083666,0.0098690325,-0.003
15.331807,1.2393522,14.217214,0.071787955,0.050863564,0.0098102139,-0.003
15.377789,1.2430692,14.259852,0.071819627,0.050876729,0.0097814081,-0.003
15.51463,1.2541516,14.386746,0.071851296,0.050889917,0.0097526154,-0.003
15.747331,1.2729622,14.60253,0.071915978,0.050916836,0.0096938014,-0.003
15.937967,1.2883726,14.779306,0.071992876,0.050948828,0.009623874,-0.003
15.919645,1.2868916,14.762317,0.072057555,0.050975736,0.0095650582,-0.003
15.906376,1.2858738,14.750012,0.072089226,0.050988913,0.0095362579,-0.003
15.989098,1.2925611,14.82672,0.072120897,0.051002089,0.0095074587,-0.003
16.190832,1.3088692,15.013789,0.072185576,0.051028997,0.0094486419,-0.003
16.385635,1.3246173,15.19443,0.072262476,0.051060989,0.0093787136,-0.003
16.470825,1.331504,15.273427,0.072327155,0.05108789,0.009319894,-0.003
16.40971,1.3265634,15.216755,0.072358825,0.051101055,0.0092910901,-0.003
16.357248,1.3224124,15.168107,0.072390496,0.051114231,0.0092622899,-0.003
16.216707,1.3110503,15.037785,0.072455176,0.051141124,0.0092034657,-0.003
16.253944,1.3140607,15.072313,0.072532074,0.051173083,0.0091335233,-0.003
16.379068,1.3241764,15.188341,0.072596754,0.051199947,0.0090746852,-0.003
16.371899,1.3235968,15.181693,0.072628425,0.051213082,0.0090458672,-0.003
16.367769,1.3233792,15.177863,0.072660095,0.051226243,0.0090170614,-0.003
16.300468,1.3179377,15.115456,0.072724775,0.051253092,0.0089582168,-0.003
16.282858,1.3165139,15.099125,0.072801674,0.05128498,0.0088882409,-0.003
16.403906,1.3263009,15.211372,0.072866354,0.051311776,0.0088293729,-0.003
16.42152,1.3277249,15.227706,0.072898025,0.051324882,0.0088005411,-0.003
16.475431,1.3322229,15.277699,0.072929695,0.051337998,0.0087717148,-0.003
16.63769,1.3453434,15.428162,0.072994375,0.051364757,0.00871283,-0.003
16.679214,1.3487011,15.466667,0.073071274,0.051396549,0.0086428104,-0.003
16.589191,1.3414217,15.383188,0.073135953,0.051423267,0.008583907,-0.003
16.606535,1.3428242,15.399272,0.073167624,0.051436335,0.0085550584,-0.003
16.60755,1.3430595,15.400214,0.073199294,0.051449396,0.0085262069,-0.003
16.703312,1.3508039,15.489015,0.073263973,0.051476054,0.0084672766,-0.003
16.866459,1.3639977,15.640302,0.073340873,0.051507711,0.0083971955,-0.003
16.894764,1.3662866,15.666548,0.073405553,0.051534303,0.0083382344,-0.003
16.871037,1.3643678,15.644547,0.073437223,0.051547311,0.0083093597,-0.003
16.799114,1.3587106,15.577854,0.073468893,0.051560309,0.0082804793,-0.003
16.754278,1.3550843,15.536278,0.073533573,0.051586829,0.0082214866,-0.003
16.730331,1.3531475,15.514071,0.073610473,0.051618315,0.0081513282,-0.003
16.724991,1.3527155,15.509119,0.073675151,0.05164475,0.0080922982,-0.003
16.755735,1.3553591,15.537629,0.073706823,0.051657684,0.0080633881,-0.003
16.760067,1.3557097,15.541648,0.073738493,0.051670603,0.0080344724,-0.003
16.860376,1.3638235,15.634665,0.073803174,0.051696956,0.0079754042,-0.003
16.860214,1.3638103,15.634513,0.073880072,0.05172823,0.0079051526,-0.003
16.786226,1.3578255,15.565905,0.073944751,0.051754482,0.0078460407,-0.003
16.813452,1.3600278,15.59115,0.073976421,0.051767319,0.0078170886,-0.003
16.830544,1.3615599,15.607001,0.074008092,0.051780146,0.0077881315,-0.003
16.85351,1.3634177,15.628297,0.074072773,0.051806305,0.0077289767,-0.003
16.843714,1.3626252,15.619213,0.074149671,0.051837336,0.007658618,-0.003
16.931684,1.3697419,15.700788,0.074214351,0.05186338,0.0075994129,-0.003
16.957691,1.3719779,15.724906,0.074246021,0.051876113,0.0075704148,-0.003
16.930532,1.3697807,15.699721,0.074277692,0.051888835,0.0075414111,-0.003
16.855265,1.363691,15.629925,0.074342371,0.05191477,0.0074821599,-0.003
16.78788,1.3582393,15.56744,0.074419269,0.051945534,0.0074116834,-0.003
16.792902,1.3586456,15.572097,0.07448395,0.05197135,0.0073523778,-0.003
16.792463,1.3586102,15.571691,0.07451562,0.051983967,0.0073233298,-0.003
16.794556,1.3588902,15.57363,0.074547291,0.051996574,0.0072942758,-0.003
16.801571,1.3594577,15.580134,0.07461197,0.052022271,0.0072349207,-0.003
16.775969,1.3573862,15.556394,0.07468887,0.052052751,0.00716432,-0.003
16.714993,1.3524525,15.49985,0.07475355,0.052078322,0.007104909,-0.003
16.66853,1.3487771,15.456765,0.07478522,0.05209082,0.0070758094,-0.003
16.635487,1.3461032,15.426124,0.07481689,0.052103303,0.0070467032,-0.003
16.632296,1.345845,15.423165,0.07488157,0.052128755,0.0069872416,-0.003
16.524561,1.3371274,15.323263,0.074958469,0.052158941,0.0069165141,-0.003
16.535753,1.3380331,15.333641,0.075023149,0.052184261,0.006856997,-0.003
16.562551,1.3402485,15.35849,0.075054819,0.052196641,0.0068278462,-0.003
16.537674,1.3382355,15.335421,0.075086489,0.052209001,0.0067986879,-0.003
16.413607,1.3281959,15.220374,0.07515117,0.052234206,0.0067391209,-0.003
16.184784,1.3096795,15.008186,0.075228067,0.052264098,0.0066682706,-0.003
16.074482,1.3007538,14.905902,0.075292748,0.05228918,0.006608651,-0.003
16.040607,1.2980194,14.874489,0.075324418,0.05230144,0.0065794503,-0.003
16.009016,1.2954631,14.845195,0.07535609,0.052313689,0.0065502431,-0.003
15.971177,1.2924011,14.810106,0.075420769,0.052338656,0.0064905775,-0.003
16.107767,1.303454,14.936767,0.075497667,0.052368276,0.0064196126,-0.003
16.10932,1.3035797,14.938207,0.075562348,0.052393135,0.0063598994,-0.003
16.014299,1.2958905,14.850093,0.075594018,0.052405287,0.0063306536,-0.003
15.857574,1.2831634,14.70476,0.075625688,0.052417427,0.0063014026,-0.003
15.597461,1.2621156,14.463556,0.075690369,0.052442189,0.0062416499,-0.003
15.545783,1.257934,14.415635,0.075767268,0.052471571,0.0061705853,-0.003
15.560231,1.2591031,14.429033,0.075831947,0.052496236,0.006110793,-0.003
15.543134,1.2576064,14.413177,0.075863618,0.052508298,0.0060815099,-0.003
15.456699,1.250613,14.333026,0.075895289,0.052520353,0.006052223,-0.003
15.500798,1.254181,14.373919,0.075959968,0.052544944,0.0059924005,-0.003
15.590443,1.2614342,14.457047,0.076036867,0.052574139,0.0059212595,-0.003
15.584089,1.2609202,14.451155,0.076101547,0.052598663,0.0058614085,-0.003
15.518435,1.2554115,14.390272,0.076133218,0.052610662,0.0058320989,-0.003
15.405556,1.2462798,14.2856,0.076164887,0.052622654,0.0058027874,-0.003
15.112875,1.2226025,14.014195,0.076229568,0.052647132,0.0057429182,-0.003
15.072909,1.2193693,13.977136,0.076306466,0.052676216,0.0056717312,-0.003
15.031736,1.2160385,13.938956,0.076371147,0.052700665,0.0056118499,-0.003
14.930463,1.2078457,13.845044,0.076402816,0.05271263,0.0055825282,-0.003
14.8498,1.2010124,13.770247,0.076434486,0.0527246,0.0055532064,-0.003
14.80721,1.1975678,13.730752,0.076499166,0.052749041,0.0054933224,-0.003
15.087132,1.2202071,13.990324,0.076576065,0.05277811,0.0054221293,-0.003
15.214348,1.230496,14.108292,0.076640746,0.05280257,0.0053622522,-0.003
15.237984,1.2324077,14.13021,0.076672415,0.052814551,0.0053329361,-0.003
15.282297,1.2355242,14.171304,0.076704087,0.052826542,0.0053036227,-0.003
15.173052,1.2266922,14.070002,0.076768766,0.052851044,0.0052437633,-0.003
14.992671,1.212109,13.902734,0.076845664,0.052880213,0.0051726126,-0.003
15.070202,1.218377,13.974627,0.076910345,0.052904792,0.0051127844,-0.003
15.158292,1.224846,14.056321,0.076942015,0.052916843,0.0050834962,-0.003
15.264541,1.2334312,14.154845,0.076973685,0.052928902,0.0050542117,-0.003
15.434048,1.247128,14.31203,0.077038366,0.052953571,0.0049944203,-0.003
15.459868,1.2492144,14.335974,0.077115263,0.052982986,0.0049233711,-0.003
15.498528,1.2523384,14.371824,0.077179943,0.05300783,0.0048636529,-0.003
15.525851,1.2535754,14.397161,0.077211615,0.053020041,0.0048344303,-0.003
15.358363,1.2400522,14.24185,0.077243286,0.053032275,0.0048052175,-0.003
15.448039,1.2472929,14.325006,0.077307965,0.05305732,0.0047455844,-0.003
15.750026,1.2716756,14.60504,0.077384863,0.053087246,0.0046747476,-0.003
15.753144,1.2719274,14.607931,0.077449544,0.053112525,0.0046152114,-0.003
15.720184,1.2692661,14.577368,0.077481214,0.05312492,0.004586068,-0.003
15.704986,1.2671843,14.563263,0.077512884,0.053137366,0.0045569455,-0.003
15.707315,1.2673723,14.565424,0.077577564,0.053162806,0.0044974783,-0.003
15.77715,1.273007,14.630181,0.077654463,0.053193122,0.0044268081,-0.003
15.752153,1.2709901,14.607001,0.077719143,0.053218663,0.0043673846,-0.003
15.735575,1.2696525,14.591628,0.077750814,0.053231165,0.004338285,-0.003
15.874809,1.2802129,14.72074,0.077782483,0.053243723,0.0043092123,-0.003
15.989898,1.289494,14.827461,0.077847164,0.05326936,0.0042498289,-0.003
16.050137,1.2943521,14.883321,0.077924062,0.053299844,0.0041792314,-0.003
16.082747,1.2969818,14.91356,0.077988743,0.0533255,0.0041198567,-0.003
16.115942,1.2991102,14.944345,0.078020413,0.053338058,0.0040907832,-0.003
16.138336,1.3009154,14.965111,0.078052083,0.05335062,0.0040617106,-0.003
16.172363,1.3036582,14.996664,0.078116763,0.053376276,0.0040023364,-0.003
16.259253,1.3106625,15.077236,0.078193661,0.05340676,0.0039317389,-0.003
16.22485,1.3078892,15.045334,0.078258342,0.053432375,0.0038723466,-0.003
16.147064,1.3016188,14.973203,0.078290012,0.053444903,0.0038432595,-0.003
16.046816,1.2930371,14.880251,0.078321683,0.053457424,0.0038141683,-0.003
15.99741,1.2890559,14.834436,0.078386362,0.053482942,0.0037547359,-0.003
15.959877,1.2860316,14.799632,0.078463261,0.05351321,0.0036840448,-0.003
15.833351,1.2758362,14.682304,0.078527942,0.053538598,0.003624555,-0.003
15.804904,1.2735441,14.655926,0.078559611,0.053550996,0.0035954127,-0.003
15.750179,1.2688004,14.605189,0.078591281,0.053563386,0.0035662672,-0.003
15.705089,1.2651681,14.563376,0.078655962,0.053588614,0.0035067096,-0.003
15.538361,1.2517368,14.408769,0.078732861,0.053618476,0.0034358455,-0.003
15.373297,1.2384396,14.255705,0.07879754,0.053643454,0.0033761836,-0.003
15.269933,1.229849,14.15986,0.078829211,0.053655624,0.0033469449,-0.003
15.261383,1.2291603,14.151932,0.078860881,0.053667802,0.0033177098,-0.003
15.148635,1.2200795,14.047379,0.078925561,0.053692546,0.0032579491,-0.003
14.923076,1.2019129,13.838218,0.07900246,0.053721759,0.0031868154,-0.003
14.690161,1.1831537,13.622234,0.07906714,0.053746175,0.0031269207,-0.003
14.575441,1.1739142,13.515856,0.079098811,0.053758081,0.0030975735,-0.003
14.444035,1.1631247,13.394033,0.079130481,0.05376992,0.0030681989,-0.003
14.289746,1.1507004,13.250961,0.07919516,0.053793993,0.0030081666,-0.003
14.090548,1.1346596,13.066243,0.079272059,0.053822406,0.0029367099,-0.003
13.940102,1.1225449,12.926734,0.079336739,0.053846106,0.0028765278,-0.003
7.8529582,1.1172992,12.869423,0.079368409,0.053857639,0.0028470326,-0.003
7.7580762,1.1037996,12.713931,0.079386296,0.05386411,0.0028303571,-0.003
7.5678554,1.0767355,12.402197,0.079422826,0.053877316,0.0027962981,-0.003
7.2904673,1.0372694,11.947614,0.079466256,0.053892922,0.0027557686,-0.003
7.1017575,1.0104202,11.638356,0.079502785,0.053905953,0.0027216424,-0.003
7.0622663,1.0048015,11.573638,0.07952067,0.053912312,0.0027049261,-0.003
5.4080362,0.99684358,11.49009,0.079534431,0.053917173,0.0026920529,-0.003
5.3485937,0.98588681,11.363797,0.07956253,0.053927094,0.0026657628,-0.003
5.2569995,0.96900356,11.169193,0.079595939,0.053938854,0.0026344929,-0.003
5.1774874,0.95434737,11.000259,0.079624038,0.053948697,0.0026081742,-0.003
3.9554837,0.94436526,10.886691,0.079637794,0.053953495,0.0025952822,-0.003
3.9394734,0.94054282,10.842627,0.079648382,0.05395719,0.0025853601,-0.003
3.8507526,0.91936094,10.59844,0.079669996,0.053964667,0.0025650803,-0.003
3.7915521,0.90522689,10.435502,0.079695695,0.053973548,0.0025409642,-0.003
3.6179359,0.86377633,9.9576578,0.079717309,0.053980701,0.0025205677,-0.003
3.3922911,0.80990398,9.3366146,0.079727894,0.053983897,0.0025104776,-0.003
1.6743479,0.7693665,8.8747272,0.079733437,0.053985458,0.0025051588,-0.003
1.4886351,0.68403113,7.8903737,0.079744759,0.053988464,0.002494243,-0.003
1.1856637,0.54481512,6.284502,0.079758218,0.053991579,0.002481149,-0.003
0.86231446,0.39623541,4.5706186,0.07976954,0.053993791,0.0024700454,-0.003
0.68328786,0.31397229,3.6217046,0.079775084,0.053994771,0.002464589,-0.003
0.41836393,0.1925327,2.217339,0.079780628,0.053995613,0.0024591095,-0.003
0.55666429,0.25617906,2.9503345,0.07979195,0.053997118,0.002447888,-0.003
0.82839108,0.3812288,4.3904934,0.079805409,0.053998474,0.002434497,-0.003
0.92594647,0.42612416,4.9075389,0.07981673,0.053999271,0.0024232042,-0.003
0.96625924,0.44467625,5.1211977,0.079822271,0.053999569,0.0024176708,-0.003
0.97714663,0.44933897,5.1780353,0.079827818,0.053999737,0.0024121269,-0.003
1.0058721,0.46254835,5.3302555,0.07983914,0.053999897,0.0024008055,-0.003
1.0206227,0.46933138,5.408421,0.079852601,0.053999726,0.0023873465,-0.003
1.008256,0.46364456,5.3428884,0.07986392,0.053999249,0.0023760367,-0.003
0.99045068,0.45545682,5.2485352,0.07986946,0.053998895,0.0023705079,-0.003
0.99050444,0.45551449,5.2494626,0.079875008,0.053998489,0.0023649752,-0.003
0.95686549,0.44004458,5.0711837,0.07988633,0.053997308,0.0023537152,-0.003
0.9096505,0.4183313,4.8209543,0.07989979,0.053995471,0.002340381,-0.003
0.86312479,0.39693496,4.5743775,0.07991111,0.053993627,0.0023292119,-0.003
0.8365038,0.38469249,4.4332924,0.079916652,0.053992614,0.0023237639,-0.003
0.80229008,0.36898848,4.2519064,0.079922197,0.053991519,0.0023183273,-0.003
0.72856653,0.33508161,3.8611927,0.07993352,0.053989045,0.0023072781,-0.003
0.63443106,0.29178691,3.3623018,0.07994698,0.053985681,0.0022942449,-0.003
0.55354369,0.25458527,2.9336219,0.079958302,0.053982485,0.0022833841,-0.003
0.50790775,0.23359644,2.6917646,0.079963846,0.05398079,0.0022781054,-0.003
0.4782123,0.21994899,2.5345869,0.079969388,0.053979054,0.0022728425,-0.003
0.41930673,0.19285597,2.2223799,0.079980709,0.053975258,0.0022621762,-0.003
0.39475095,0.18156178,2.092231,0.07999417,0.053970348,0.0022496434,-0.003
0.41782856,0.1921761,2.2145452,0.080005491,0.053965896,0.0022392336,-0.003
0.43607289,0.20056739,2.3112426,0.080011038,0.053963605,0.0022341826,-0.003
0.46346021,0.21313629,2.4564433,0.080016578,0.053961247,0.0022291695,-0.003
0.52268326,0.24037181,2.770339,0.0800279,0.053956207,0.0022190316,-0.003
0.60545278,0.27843589,3.2090361,0.080041359,0.053949844,0.0022071709,-0.003
0.68383545,0.31448254,3.6244819,0.080052682,0.053944182,0.0021973655,-0.003
0.7251994,0.333505,3.84372,0.080058228,0.053941309,0.0021926214,-0.003
0.7667678,0.35257557,4.0641165,0.080063768,0.05393837,0.0021879254,-0.003
0.85494912,0.39312315,4.5315061,0.080075089,0.05393216,0.0021784592,-0.003
0.96450776,0.44350046,5.1122022,0.080088549,0.05392443,0.002167441,-0.003
1.0578007,0.48639849,5.6066847,0.080099871,0.053917639,0.0021583815,-0.003
1.1056017,0.50840199,5.8601503,0.08010542,0.053914215,0.0021540145,-0.003
1.1462852,0.52710998,6.0757904,0.080110959,0.053910732,0.0021497076,-0.003
1.2334501,0.56719202,6.5378003,0.080122279,0.053903434,0.0021410547,-0.003
1.3270904,0.61025178,7.034133,0.080135739,0.053894434,0.0021310458,-0.003
1.3997953,0.64368457,7.4194999,0.080147061,0.053886615,0.0021228574,-0.003
1.4530574,0.66830355,7.7013888,0.080152608,0.053882714,0.0021189139,-0.003
1.4653441,0.67395455,7.7665095,0.080158149,0.053878725,0.0021150683,-0.003
1.5208899,0.69950169,8.0609093,0.080169471,0.05387044,0.002107352,-0.003
1.5737251,0.72380215,8.3409424,0.080182931,0.053860318,0.0020984793,-0.003
1.6096205,0.74031144,8.5311928,0.080194251,0.053851586,0.0020912758,-0.003
1.648985,0.75840515,8.7392836,0.080199795,0.05384725,0.0020878213,-0.003
1.6435772,0.75591797,8.7106228,0.080205338,0.053842831,0.0020844731,-0.003
1.6698461,0.76799959,8.849843,0.080216661,0.05383369,0.0020777928,-0.003
1.6911507,0.77779806,8.9627523,0.080230122,0.053822588,0.0020701804,-0.003
1.6916518,0.77802855,8.9654093,0.080241442,0.053813055,0.0020640746,-0.003
1.6912459,0.77784187,8.9632568,0.080246985,0.053808328,0.0020611803,-0.003
1.6764244,0.77082759,8.88482,0.08025253,0.053803552,0.0020583633,-0.003
1.6424066,0.75518608,8.7045307,0.080263852,0.053793684,0.0020528126,-0.003
1.5806011,0.72676766,8.3769703,0.080277312,0.053781752,0.0020465855,-0.003
1.5120203,0.69523388,8.0135012,0.080288631,0.053771555,0.00204167,-0.003
1.3926426,0.68012345,7.8375521,0.080294178,0.053766508,0.0020393708,-0.003
1.3411685,0.65498513,7.5478649,0.080299395,0.053761721,0.0020372949,-0.003
1.2592913,0.61499882,7.0870738,0.080310057,0.053751882,0.0020331868,-0.003
1.1451792,0.55926996,6.4448705,0.080322731,0.053740051,0.0020286418,-0.003
1.0276631,0.5018788,5.7835107,0.080333395,0.053729977,0.002025143,-0.003
0.96385759,0.47071815,5.4244237,0.080338616,0.053725012,0.0020235293,-0.003
0.90077198,0.44002128,5.0696483,0.080343835,0.053720031,0.0020219719,-0.003
0.75359547,0.36812651,4.241322,0.080354496,0.05370979,0.0020190084,-0.003
0.54286397,0.26518553,3.055301,0.080367169,0.053697515,0.0020158566,-0.003
0.30516079,0.14906909,1.7174802,0.080377833,0.053687114,0.0020135043,-0.003
0.23125537,0.11296675,1.3015319,0.080383052,0.053682003,0.0020124465,-0.003
0.34873173,0.17063276,1.9626776,0.080388272,0.053676873,0.0020114814,-0.003
0.5410431,0.26472983,3.0450149,0.080398935,0.053666361,0.0020096966,-0.003
0.6946606,0.33989412,3.9095807,0.080411608,0.05365381,0.0020079392,-0.003
0.79238927,0.3877123,4.4596024,0.080422268,0.053643215,0.002006758,-0.003
0.83996314,0.41098994,4.7273498,0.080427489,0.053638019,0.0020062625,-0.003
0.86946875,0.42523837,4.8931198,0.08043271,0.053632811,0.0020058884,-0.003
0.93583614,0.45769724,5.2666163,0.080443373,0.053622164,0.0020052933,-0.003
1.0008725,0.48950514,5.6326222,0.080456048,0.053609494,0.0020049422,-0.003
1.0473295,0.51222622,5.8940687,0.080466706,0.053598836,0.0020049568,-0.003
1.0745612,0.52559072,6.0471931,0.080471926,0.053593617,0.0020050555,-0.003
1.0891545,0.53272849,6.1293178,0.080477149,0.053588398,0.0020052523,-0.003
1.1278518,0.55165625,6.3470907,0.080487809,0.053577755,0.0020058467,-0.003
1.1649085,0.56978148,6.5556307,0.080500487,0.053565122,0.0020069196,-0.003
1.185703,0.57995248,6.6726537,0.080511144,0.053554535,0.0020081408,-0.003
1.1940355,0.58413547,6.7196984,0.080516366,0.05354936,0.0020088428,-0.003
1.1986105,0.58637363,6.7454453,0.080521587,0.053544197,0.0020096162,-0.003
1.2088311,0.59137362,6.8029637,0.080532247,0.053533688,0.002011406,-0.003
1.2218534,0.59774429,6.8762493,0.080544924,0.053521261,0.0020139073,-0.003
1.2380161,0.60565126,6.9672093,0.080555585,0.053510875,0.0020163108,-0.003
1.2568892,0.61461836,7.0732408,0.080560803,0.053505812,0.0020175774,-0.003
1.2592987,0.61579663,7.0868006,0.080566026,0.053500772,0.0020189437,-0.003
1.289268,0.63045168,7.2554555,0.080576687,0.053490531,0.0020219099,-0.003
1.3332601,0.65196371,7.5030241,0.080589361,0.053478464,0.0020257866,-0.003
1.3754536,0.67259634,7.7404709,0.080600023,0.05346841,0.0020293328,-0.003
1.4130464,0.69136178,7.9515986,0.08060524,0.053463519,0.0020311475,-0.003
1.4181877,0.69387728,7.9805303,0.080610462,0.053458665,0.0020330751,-0.003
1.4601014,0.71438444,8.2163906,0.080621126,0.053448819,0.0020371699,-0.003
1.5045781,0.73614556,8.4666729,0.0806338,0.053437259,0.0020423664,-0.003
1.5349596,0.75101036,8.6376381,0.080644458,0.05342767,0.0020470193,-0.003
1.5593247,0.76267219,8.774662,0.080649676,0.053423017,0.0020493809,-0.003
1.5597605,0.76288521,8.777113,0.0806549,0.053418402,0.0020518273,-0.003
1.5780323,0.77182209,8.8799334,0.080665564,0.053409074,0.0020569947,-0.003
1.5804563,0.77300769,8.8935738,0.08067824,0.05339817,0.002063459,-0.003
1.5575459,0.76180214,8.7646523,0.080688898,0.053389169,0.0020691678,-0.003
1.5320364,0.74935144,8.6215467,0.080694113,0.053384822,0.0020720491,-0.003
1.4991673,0.73327446,8.4365759,0.080699337,0.053380497,0.0020749781,-0.003
1.3771673,0.67360169,7.75002,0.08071,0.053371798,0.0020811453,-0.003
1.0725583,0.52461094,6.0358305,0.080722676,0.053361688,0.0020887922,-0.003
0.43258008,0.21158406,2.4343479,0.080733337,0.053353395,0.0020954909,-0.003
0.65295947,0.31936929,3.6747386,0.080738555,0.053349413,0.0020988639,-0.003
1.0698736,0.52328634,6.0210567,0.080743778,0.053345453,0.0021022696,-0.003
1.6986129,0.83080935,9.5594893,0.080754439,0.053337533,0.0021094051,-0.003
2.3323302,1.1407671,13.125937,0.080767112,0.053328361,0.0021181516,-0.003
2.8329089,1.3856055,15.943104,0.080777774,0.053320844,0.0021257116,-0.003
3.0805416,1.5067358,17.338688,0.080782994,0.053317238,0.0021294856,-0.003
3.2763169,1.6024922,18.440601,0.080788213,0.053313699,0.0021333222,-0.003
3.6967108,1.8081127,20.80677,0.080798876,0.053306621,0.0021412964,-0.003
4.0274248,1.9698695,22.668179,0.080811551,0.053298563,0.0021510809,-0.003
4.1272001,2.018671,23.229759,0.080822212,0.053292047,0.0021595189,-0.003
8.5188341,2.0547335,23.606743,0.08082743,0.053288892,0.0021636756,-0.003
8.4961462,2.0492611,23.543869,0.08083803,0.053282589,0.0021721972,-0.003
8.5364952,2.0589931,23.655682,0.080859674,0.053269815,0.0021896702,-0.003
8.5758734,2.0684912,23.764805,0.080885407,0.053254753,0.0022105344,-0.003
8.6194582,2.0790038,23.885584,0.080907051,0.053242173,0.0022281471,-0.003
8.6315851,2.0819287,23.919188,0.080917649,0.053236045,0.0022367935,-0.003
11.242955,2.0880725,23.965796,0.080931425,0.053228106,0.0022480527,-0.003
11.264651,2.0921021,24.012043,0.080959563,0.05321198,0.0022711102,-0.003
11.248137,2.089035,23.976841,0.080993017,0.053192943,0.0022986205,-0.003
11.202374,2.0805357,23.87929,0.081021154,0.053177036,0.0023218289,-0.003
11.171885,2.0748732,23.814301,0.08103493,0.053169277,0.0023332122,-0.003
14.461244,2.0669441,23.712086,0.081052842,0.053159211,0.0023480286,-0.003
14.296794,2.0434394,23.442436,0.081089421,0.053138733,0.0023783382,-0.003
14.044258,2.0073442,23.028355,0.081132908,0.053114478,0.0024144326,-0.003
13.801836,1.972695,22.630856,0.081169487,0.053094111,0.0024448177,-0.003
31.21291,1.9595389,22.47307,0.081187397,0.053084146,0.0024596988,-0.003
30.28532,1.9013051,21.805212,0.081228192,0.053061463,0.0024936057,-0.003
29.288147,1.8387028,21.087255,0.081311503,0.053014763,0.0025625972,-0.003
28.759346,1.8055048,20.706522,0.081410552,0.052958854,0.002644358,-0.003
28.582205,1.7943839,20.578981,0.081493864,0.052911691,0.002713036,-0.003
28.596737,1.7952303,20.589596,0.081534656,0.052888587,0.0027466542,-0.003
28.482361,1.7880501,20.507246,0.081575451,0.052865505,0.0027802913,-0.003
28.391035,1.7823168,20.441492,0.081658761,0.052818324,0.0028489544,-0.003
28.220137,1.7715883,20.318445,0.081757812,0.052762195,0.0029305662,-0.003
28.063072,1.7617282,20.205359,0.081841122,0.052714989,0.0029992112,-0.003
28.036297,1.7600473,20.186081,0.081881916,0.052691873,0.0030328236,-0.003
28.02425,1.7591954,20.177633,0.081922708,0.052668758,0.0030664348,-0.003
28.035986,1.7599322,20.186083,0.082006022,0.052621558,0.0031350884,-0.003
28.05715,1.7612607,20.201321,0.082105071,0.052565467,0.0032167244,-0.003
28.071362,1.7621528,20.211552,0.082188381,0.052518319,0.0032854103,-0.003
28.014666,1.7585938,20.170731,0.082229174,0.052495252,0.0033190553,-0.003
28.060184,1.7615187,20.204405,0.082269968,0.052472163,0.0033526858,-0.003
28.049158,1.7608265,20.196465,0.082353279,0.052425049,0.003421396,-0.003
27.972063,1.7559867,20.140953,0.082452328,0.05236908,0.0035031158,-0.003
27.909239,1.7520429,20.095718,0.08253564,0.052322026,0.0035718677,-0.003
27.897602,1.7513123,20.087339,0.082576433,0.052298997,0.0036055376,-0.003
27.847713,1.7480786,20.051344,0.082617226,0.052275978,0.0036392163,-0.003
27.850414,1.7482481,20.053289,0.082700539,0.052228976,0.0037080045,-0.003
27.806433,1.7454873,20.021622,0.082799587,0.05217313,0.0037898084,-0.003
27.710169,1.7394445,19.952307,0.082882899,0.052126165,0.0038586212,-0.003
27.834389,1.7472422,20.04175,0.082923691,0.052103162,0.0038923079,-0.003
27.743637,1.7414578,19.976332,0.082964486,0.052080203,0.0039260285,-0.003
27.639894,1.734946,19.901632,0.083047798,0.05203329,0.003994877,-0.003
27.616459,1.7334749,19.884758,0.083146847,0.051977519,0.0040767328,-0.003
27.68358,1.7376881,19.933088,0.083230157,0.051930618,0.0041455864,-0.003
27.75708,1.7423016,19.98601,0.083270949,0.051907644,0.0041792933,-0.003
27.761003,1.742484,19.988762,0.083311745,0.051884692,0.0042130207,-0.003
27.670841,1.7368246,19.923841,0.083395056,0.051837809,0.0042818887,-0.003
27.5119,1.7268484,19.809401,0.083494104,0.051782064,0.0043637604,-0.003
27.43178,1.7218194,19.751711,0.083577416,0.051735174,0.0044326233,-0.003
27.416759,1.7208421,19.740831,0.083618209,0.051712211,0.0044663395,-0.003
27.383692,1.7187667,19.717022,0.083659002,0.051689249,0.0045000566,-0.003
27.389936,1.7191586,19.721519,0.083742315,0.051642336,0.004568906,-0.003
27.360849,1.717333,19.700577,0.083841365,0.051586542,0.0046507465,-0.003
27.299969,1.7135116,19.656738,0.083924676,0.051539578,0.0047195582,-0.003
27.29097,1.7129412,19.650209,0.083965466,0.051516563,0.0047532357,-0.003
27.199062,1.7071725,19.584032,0.084006261,0.051493563,0.0047869291,-0.003
27.021458,1.696025,19.456152,0.084089574,0.051446542,0.004855704,-0.003
26.935543,1.6906325,19.394291,0.084188622,0.051390577,0.0049374257,-0.003
26.939486,1.6908799,19.397131,0.084271934,0.051343445,0.0050061247,-0.003
26.910725,1.6890961,19.376383,0.084312726,0.051320344,0.005039745,-0.003
26.820843,1.6834545,19.311666,0.084353519,0.05129724,0.0050733644,-0.003
26.648348,1.6726276,19.187466,0.084436832,0.051250007,0.0051419949,-0.003
26.551367,1.6665405,19.117638,0.084535881,0.051193785,0.0052235411,-0.003
26.498281,1.6632084,19.079414,0.084619193,0.051146429,0.0052920845,-0.003
26.510464,1.6640117,19.088163,0.084659984,0.051123217,0.005325628,-0.003
26.477633,1.6619509,19.064524,0.084700779,0.051099986,0.0053591616,-0.003
26.344128,1.6535712,18.968397,0.084784091,0.051052488,0.0054276083,-0.003
26.10586,1.6386156,18.796839,0.08488314,0.050995931,0.005508922,-0.003
26.174549,1.6429271,18.846296,0.084966449,0.050948266,0.0055772485,-0.003
26.226326,1.6462201,18.883566,0.085007242,0.050924882,0.0056106732,-0.003
26.12789,1.6400412,18.812691,0.085048038,0.050901506,0.0056441082,-0.003
25.839092,1.6219134,18.60475,0.085131348,0.050853685,0.0057123262,-0.003
25.672935,1.6114839,18.485113,0.0852304,0.050796691,0.0057933382,-0.003
25.589479,1.6062454,18.425022,0.08531371,0.050748665,0.0058614118,-0.003
25.500429,1.600684,18.360905,0.0853545,0.050725121,0.005894722,-0.003
25.465401,1.5984851,18.335682,0.085395295,0.05070154,0.0059280111,-0.003
25.388321,1.5936468,18.280184,0.085478607,0.050653331,0.0059959581,-0.003
25.355055,1.5915587,18.256231,0.085577658,0.050595917,0.0060766712,-0.003
25.338903,1.5905448,18.244602,0.085660968,0.050547551,0.0061445045,-0.003
34.462379,1.5835985,18.164923,0.08570176,0.050523847,0.0061777025,-0.003
34.43721,1.582442,18.151657,0.085757495,0.050491389,0.0062230113,-0.003
34.262474,1.5744126,18.059555,0.085871319,0.050425023,0.0063154846,-0.003
34.341751,1.5780555,18.101341,0.086006643,0.050345954,0.0064253057,-0.003
34.501053,1.5853758,18.185308,0.086120463,0.050279293,0.006517563,-0.003
34.59396,1.5895995,18.234261,0.086176195,0.050246596,0.0065626958,-0.003
34.517967,1.5861076,18.194204,0.08623193,0.050213888,0.0066078245,-0.003
34.48204,1.5844567,18.175268,0.086345753,0.050147001,0.0066999206,-0.003
34.420067,1.581609,18.142601,0.086481078,0.050067399,0.0068093566,-0.003
34.272736,1.5748391,18.064943,0.086594901,0.050000377,0.0069013559,-0.003
34.31559,1.5766958,18.087542,0.08665063,0.04996752,0.0069463686,-0.003
34.219711,1.5722904,18.037004,0.086706367,0.049934652,0.0069913827,-0.003
34.159821,1.5695387,18.005438,0.08682019,0.049867444,0.007083246,-0.003
34.231136,1.5728154,18.043028,0.086955514,0.049787417,0.0071923705,-0.003
34.279831,1.5750527,18.068693,0.087069337,0.049719997,0.0072840778,-0.003
34.343834,1.5779935,18.10243,0.087125068,0.049686942,0.0073289475,-0.003
34.316341,1.5766556,18.087942,0.087180802,0.049653865,0.0073738061,-0.003
34.124062,1.5678214,17.986593,0.087294626,0.049586218,0.0074653463,-0.003
34.081203,1.5658523,17.964003,0.087429949,0.049505629,0.0075740563,-0.003
34.065758,1.5651426,17.95586,0.087543771,0.049437705,0.0076653897,-0.003
34.088997,1.5661544,17.968115,0.087599504,0.049404398,0.0077100741,-0.003
34.103989,1.566843,17.976015,0.087655239,0.049371064,0.0077547426,-0.003
34.109261,1.5670854,17.978796,0.087769062,0.049302906,0.0078459028,-0.003
34.190144,1.5708014,18.021429,0.087904385,0.049221706,0.007954157,-0.003
34.233215,1.5727801,18.04413,0.088018208,0.049153257,0.0080450987,-0.003
34.262173,1.5741106,18.059395,0.088073939,0.049119692,0.008089589,-0.003
34.2379,1.5729845,18.046593,0.088129674,0.049086098,0.0081340605,-0.003
34.053341,1.5645052,17.949312,0.088243498,0.049017385,0.0082248049,-0.003
33.973541,1.5608391,17.907251,0.088378822,0.048935544,0.0083325757,-0.003
33.901981,1.5575514,17.869532,0.088492645,0.048866596,0.0084231403,-0.003
33.865601,1.55588,17.850355,0.088548376,0.048832804,0.0084674573,-0.003
33.809509,1.5532736,17.820797,0.088604109,0.048798982,0.0085117556,-0.003
33.713669,1.5488704,17.770281,0.088717935,0.048729829,0.0086021665,-0.003
33.608921,1.544058,17.715067,0.088853259,0.048647471,0.0087095425,-0.003
33.5149,1.5397387,17.66551,0.08896708,0.048578057,0.0087997485,-0.003
33.544579,1.5411021,17.681154,0.089022811,0.048544019,0.0088438774,-0.003
33.544167,1.5411285,17.680956,0.089078546,0.048509941,0.0088879792,-0.003
33.363178,1.5328133,17.585558,0.08919237,0.048440225,0.0089779552,-0.003
33.268925,1.5284828,17.535875,0.089327695,0.048357114,0.0090847518,-0.003
33.142963,1.5226958,17.469482,0.089441516,0.048287023,0.0091744317,-0.003
32.881111,1.5106654,17.331461,0.089497247,0.04825265,0.0092182988,-0.003
32.797657,1.5069511,17.287502,0.089552981,0.048218213,0.0092621222,-0.003
32.370552,1.4873271,17.062378,0.089666807,0.048147731,0.0093515003,-0.003
32.004562,1.4705108,16.869465,0.08980213,0.048063681,0.0094575565,-0.003
31.695023,1.4562885,16.706308,0.089915953,0.047992729,0.0095465593,-0.003
31.404051,1.4429193,16.552938,0.089971684,0.047957882,0.009590053,-0.003
31.257139,1.4364049,16.475515,0.090027419,0.047922932,0.0096334675,-0.003
31.097696,1.4290779,16.391472,0.090141241,0.047851354,0.0097219674,-0.003
30.933119,1.4215147,16.304724,0.090276565,0.047765933,0.0098269237,-0.003
30.788816,1.4148834,16.228662,0.090390387,0.047693852,0.0099150129,-0.003
30.754482,1.4133898,16.210501,0.090446119,0.047658492,0.0099580912,-0.003
30.688482,1.4103566,16.175713,0.090501855,0.04762309,0.01000114,-0.003
30.753357,1.4133381,16.209908,0.090615678,0.047550693,0.010088972,-0.003
30.91947,1.4209722,16.297464,0.090751001,0.04746449,0.010193285,-0.003
31.061443,1.4274969,16.372297,0.090864823,0.047391903,0.010280957,-0.003
31.081944,1.4283675,16.383093,0.090920555,0.047356341,0.010323869,-0.003
31.123646,1.4302838,16.405073,0.090976289,0.047320776,0.010366781,-0.003
31.384514,1.4422719,16.542576,0.091090113,0.047248095,0.010454379,-0.003
31.59079,1.4517514,16.651302,0.091225437,0.047161631,0.010558479,-0.003
31.724024,1.4578742,16.721529,0.091339261,0.047088873,0.010646011,-0.003
31.773767,1.4600013,16.747749,0.09139499,0.04705324,0.010688861,-0.003
31.839626,1.4630276,16.782463,0.091450727,0.047017604,0.010731717,-0.003
31.939571,1.46762,16.835144,0.091564551,0.046944816,0.010819226,-0.003
32.13924,1.4767948,16.940388,0.091699874,0.046858251,0.010923239,-0.003
32.226986,1.4808266,16.986637,0.091813697,0.04678541,0.011010703,-0.003
32.20887,1.4798731,16.977093,0.091869425,0.046749741,0.01105352,-0.003
32.260918,1.4822645,17.004528,0.091925163,0.046714038,0.011096322,-0.003
32.368835,1.4872229,17.061411,0.092038985,0.046641111,0.011183714,-0.003
32.401077,1.4887042,17.078403,0.092174311,0.046554338,0.011287557,-0.003
32.251316,1.4818232,16.999466,0.092288133,0.046481293,0.011374848,-0.003
32.06937,1.4734637,16.903564,0.092343863,0.046445511,0.011417575,-0.003
32.021618,1.4711812,16.878408,0.092399598,0.046409689,0.011460274,-0.003
31.887182,1.4650048,16.807549,0.092513422,0.046336472,0.011547423,-0.003
31.661875,1.4546534,16.688789,0.092648745,0.046249256,0.011650892,-0.003
31.655642,1.4543669,16.685503,0.092762568,0.046175756,0.011737801,-0.003
31.50066,1.4472504,16.603834,0.092818299,0.046139736,0.011780328,-0.003
31.404221,1.4428196,16.553001,0.092874034,0.046103656,0.011822809,-0.003
31.147833,1.4310402,16.417862,0.092987858,0.046029881,0.011909488,-0.003
31.043947,1.4262674,16.363104,0.093123181,0.045941971,0.012012367,-0.003
30.921097,1.4206232,16.298349,0.093237004,0.045867834,0.012098735,-0.003
30.883408,1.4189633,16.278498,0.093292733,0.045831472,0.012140967,-0.003
30.755182,1.413072,16.210911,0.093348469,0.045795057,0.012183162,-0.003
30.476519,1.4002686,16.06403,0.093462294,0.045720547,0.012269212,-0.003
30.365545,1.3951697,16.005535,0.093597618,0.045631714,0.012371295,-0.003
30.320625,1.3931059,15.981858,0.09371144,0.045556784,0.012456974,-0.003
30.364794,1.3952163,16.005129,0.093767171,0.045520026,0.012498866,-0.003
30.36788,1.3953581,16.006756,0.093822905,0.045483217,0.012540714,-0.003
30.352793,1.3946649,15.998803,0.09393673,0.045407902,0.01262606,-0.003
30.258862,1.3903489,15.949293,0.094072054,0.045318138,0.012727327,-0.003
30.242865,1.3896139,15.940862,0.094185876,0.045242451,0.012812339,-0.003
30.233297,1.3891742,15.935819,0.094241607,0.045205336,0.012853912,-0.003
30.335487,1.3939058,15.989668,0.094297342,0.045168165,0.012895442,-0.003
30.391125,1.3964623,16.018993,0.094411165,0.045092206,0.012980212,-0.003
30.258413,1.3903643,15.949042,0.09454649,0.04500176,0.013080872,-0.003
30.120775,1.3840399,15.876494,0.094660312,0.044925507,0.013165375,-0.003
30.028158,1.3797841,15.827676,0.094716042,0.04488809,0.013206677,-0.003
30.037542,1.3803121,15.832631,0.094771777,0.044850614,0.013247931,-0.003
29.942953,1.3759654,15.782773,0.094885601,0.044773955,0.01333207,-0.003
29.862122,1.372251,15.740168,0.095020926,0.044682607,0.013431911,-0.003
29.844763,1.3714533,15.731017,0.095134748,0.044605609,0.013515737,-0.003
29.839039,1.3711902,15.728,0.095190477,0.044567861,0.013556735,-0.003
29.935097,1.3756107,15.778611,0.095246214,0.044530082,0.013597716,-0.003
30.070757,1.3818448,15.850117,0.095360037,0.044452846,0.013681323,-0.003
30.243837,1.3897983,15.941346,0.095495362,0.044360884,0.013780599,-0.003
30.293701,1.3920896,15.967628,0.095609183,0.044283431,0.013864004,-0.003
30.306007,1.3926027,15.974111,0.095664915,0.04424547,0.013904808,-0.003
30.355743,1.3948882,16.000326,0.095720651,0.044207495,0.013945606,-0.003
30.546064,1.4036336,16.100643,0.095834473,0.044129878,0.014028858,-0.003
30.591158,1.4057057,16.124413,0.095969799,0.044037487,0.014127737,-0.003
30.545362,1.4036013,16.100273,0.09608362,0.043959692,0.014210823,-0.003
30.519804,1.4023172,16.086805,0.096139351,0.043921571,0.014251476,-0.003
30.520422,1.4023455,16.087132,0.096195086,0.043883428,0.014292115,-0.003
30.589394,1.4055146,16.123486,0.096308909,0.043805469,0.01437505,-0.003
30.733669,1.4121438,16.199532,0.096444232,0.043712668,0.01447354,-0.003
30.909624,1.4202285,16.292276,0.096558055,0.043634508,0.014556284,-0.003
30.885283,1.4189348,16.279455,0.096613785,0.043596204,0.014596764,-0.003
30.951986,1.4219993,16.314613,0.096669522,0.043557867,0.014637223,-0.003
30.978689,1.4232262,16.32869,0.096783346,0.043479502,0.014719775,-0.003
31.048557,1.4264361,16.365517,0.096918669,0.043386187,0.014817778,-0.003
31.077921,1.427785,16.380993,0.097032493,0.043307561,0.014900081,-0.003
31.047892,1.4263396,16.365179,0.097088222,0.04326902,0.014940334,-0.003
31.044117,1.4261663,16.36319,0.097143958,0.04323044,0.01498056,-0.003
30.930117,1.4209291,16.303099,0.097257782,0.04315155,0.015062611,-0.003
30.827093,1.4161961,16.248796,0.097393105,0.043057572,0.015159978,-0.003
30.797588,1.4148407,16.233244,0.097506927,0.042978358,0.015241712,-0.003
30.722588,1.4115298,16.193724,0.097562658,0.042939514,0.015281675,-0.003
30.601242,1.4059546,16.129763,0.097618394,0.042900629,0.015321607,-0.003
30.420414,1.3976467,16.034449,0.097732219,0.042821094,0.015403033,-0.003
30.285608,1.391453,15.963393,0.097867542,0.042726319,0.015499626,-0.003
30.238096,1.3892701,15.93835,0.097981364,0.042646416,0.015580686,-0.003
30.163849,1.3858589,15.899215,0.098037094,0.042607229,0.015620314,-0.003
30.018801,1.3792657,15.822761,0.09809283,0.042567998,0.015659904,-0.003
29.858772,1.371913,15.738411,0.098206652,0.042487752,0.015740626,-0.003
29.780701,1.3683258,15.69726,0.098341979,0.04239212,0.015836375,-0.003
29.664434,1.3629838,15.635977,0.0984558,0.042311504,0.015916726,-0.003
29.60453,1.3602314,15.604402,0.09851153,0.042271972,0.015956007,-0.003
29.538172,1.3572093,15.569412,0.098567266,0.042232394,0.015995251,-0.003
29.275871,1.3451573,15.431155,0.098681089,0.042151462,0.016075287,-0.003
29.063787,1.3354125,15.319366,0.098816413,0.042055055,0.016170252,-0.003
28.987261,1.3318964,15.279031,0.098930234,0.041973811,0.016249968,-0.003
28.853762,1.3258572,15.208675,0.098985966,0.04193398,0.016288949,-0.003
28.75565,1.3213489,15.156961,0.099041701,0.041894089,0.016327873,-0.003
28.408367,1.3053908,14.97391,0.099155526,0.041812506,0.016407248,-0.003
28.124557,1.2923496,14.824316,0.09929085,0.04171529,0.016501384,-0.003
28.246128,1.2979358,14.888395,0.099404671,0.041633323,0.016580356,-0.003
28.332655,1.3019118,14.934003,0.099460402,0.041593123,0.016618956,-0.003
28.319086,1.3012999,14.926834,0.099516138,0.041552898,0.016657535,-0.003
28.277878,1.2994064,14.905113,0.099629961,0.041470643,0.016736211,-0.003
28.351301,1.3027803,14.943814,0.099765286,0.041372672,0.016829563,-0.003
28.341991,1.3023524,14.938907,0.099879108,0.041290134,0.01690794,-0.003
28.290091,1.2999774,14.911546,0.099934837,0.041249689,0.016946279,-0.003
28.269091,1.2990125,14.900477,0.099990572,0.041209199,0.01698458,-0.003
28.210487,1.2963196,14.869588,0.1001044,0.041126441,0.017062731,-0.003
28.131451,1.2926877,14.827928,0.10023972,0.041027948,0.01715553,-0.003
27.987652,1.2860799,14.752131,0.10035354,0.04094496,0.017233431,-0.003
27.916855,1.2828267,14.714815,0.10040927,0.04090425,0.017271489,-0.003
27.93367,1.2836866,14.72368,0.10046501,0.040863484,0.0173095,-0.003
27.875526,1.2810147,14.693032,0.10057883,0.040780131,0.01738701,-0.003
27.887474,1.2815638,14.69933,0.10071416,0.040680874,0.017478991,-0.003
27.971802,1.285439,14.743778,0.10082798,0.040597275,0.017556237,-0.003
27.949551,1.2844164,14.732051,0.10088371,0.040556312,0.017594025,-0.003
27.975229,1.2854257,14.745567,0.10093945,0.04051533,0.017631797,-0.003
28.041529,1.2884721,14.780514,0.10105327,0.040431581,0.017708885,-0.003
28.173164,1.2945205,14.849898,0.10118859,0.040331926,0.017800432,-0.003
28.195333,1.2955393,14.861584,0.10130241,0.040248048,0.017877372,-0.003
28.075472,1.2900378,14.798408,0.10135814,0.040206973,0.017915037,-0.003
28.129971,1.2925419,14.827133,0.10141388,0.040165856,0.017952669,-0.003
28.114359,1.2918245,14.818904,0.10152771,0.040081877,0.018029504,-0.003
27.978539,1.2855837,14.747313,0.10166303,0.039981972,0.018120779,-0.003
27.880234,1.2810668,14.695498,0.10177685,0.03989787,0.018197475,-0.003
27.837631,1.278983,14.673055,0.10183258,0.039856669,0.018235004,-0.003
27.8992,1.2818117,14.705507,0.10188832,0.039815433,0.018272502,-0.003
27.882511,1.281045,14.696711,0.10200214,0.039731164,0.018349016,-0.003
27.714367,1.2733197,14.608084,0.10213747,0.039630845,0.018439839,-0.003
27.574526,1.2668948,14.534374,0.10225129,0.039546333,0.018516084,-0.003
27.484833,1.2627767,14.48712,0.10230702,0.039504904,0.018553359,-0.003
27.38726,1.2582937,14.43569,0.10236275,0.039463449,0.018590612,-0.003
27.19054,1.2492555,14.332,0.10247658,0.039378669,0.018666564,-0.003
26.948048,1.2381144,14.204183,0.1026119,0.039277669,0.018756628,-0.003
26.780315,1.230408,14.115771,0.10272572,0.039192542,0.018832184,-0.003
26.722418,1.2277479,14.085254,0.10278145,0.039150804,0.018869115,-0.003
26.728846,1.2284213,14.088655,0.10283719,0.039109003,0.018905981,-0.003
26.663704,1.2254276,14.054319,0.10295101,0.039023519,0.018981136,-0.003
26.45442,1.2158092,13.944006,0.10308634,0.038921654,0.019070223,-0.003
26.308447,1.2091005,13.867064,0.10320016,0.038835794,0.019144945,-0.003
26.215094,1.2051216,13.81784,0.10325589,0.038793709,0.019181477,-0.003
26.311235,1.2095414,13.868515,0.10331163,0.038751535,0.019217918,-0.003
26.38092,1.2127448,13.905246,0.10342545,0.038665321,0.019292234,-0.003
26.391663,1.2132386,13.910908,0.10356077,0.038562652,0.019380391,-0.003
26.481653,1.2173755,13.958342,0.10367459,0.038476143,0.01945436,-0.003
26.570358,1.2214534,14.005098,0.10373033,0.038433731,0.019490514,-0.003
26.672447,1.2260346,14.058876,0.10378606,0.038391307,0.019526662,-0.003
26.989315,1.2405999,14.225895,0.10389989,0.038304597,0.019600403,-0.003
27.399628,1.2594604,14.442168,0.10403521,0.038201459,0.019688008,-0.003
27.807987,1.2782313,14.657413,0.10414903,0.038114719,0.019761708,-0.003
35.547787,1.2857447,14.749657,0.10420476,0.038072266,0.019797813,-0.003
35.79726,1.2947681,14.853169,0.10427558,0.038018357,0.019843733,-0.003
36.099541,1.3057014,14.978593,0.1044202,0.037908319,0.019937579,-0.003
36.27774,1.3121468,15.052533,0.10459214,0.03777751,0.020049164,-0.003
36.490925,1.3198576,15.140989,0.10473676,0.037667442,0.020142974,-0.003
36.609806,1.3235508,15.190325,0.10480756,0.037613537,0.020188887,-0.003
36.613911,1.3236992,15.192028,0.10487838,0.03755961,0.020234786,-0.003
36.639946,1.3246406,15.202832,0.105023,0.037449431,0.020328468,-0.003
36.574711,1.3222821,15.175763,0.10519494,0.03731833,0.020439714,-0.003
36.495552,1.3194203,15.142919,0.10533956,0.037207939,0.020533139,-0.003
36.444912,1.3174852,15.121952,0.10541037,0.037153836,0.020578818,-0.003
36.340244,1.3137015,15.078523,0.10548118,0.037099693,0.020624464,-0.003
36.161236,1.3072304,15.004247,0.10562581,0.036988989,0.020717522,-0.003
35.897232,1.2976867,14.894706,0.10579774,0.036857098,0.02082783,-0.003
35.460289,1.2818911,14.713407,0.10594236,0.036745902,0.020920297,-0.003
35.21172,1.2729052,14.610269,0.10601317,0.036691368,0.020965461,-0.003
35.033897,1.2665926,14.536602,0.10608399,0.036636729,0.021010514,-0.003
34.511131,1.2476931,14.319692,0.10622861,0.036524925,0.021102248,-0.003
33.728371,1.2193936,13.994902,0.10640055,0.036391538,0.021210741,-0.003
33.021561,1.19384,13.701624,0.10654517,0.0362789,0.021301446,-0.003
32.510841,1.1761094,13.490192,0.10661598,0.03622359,0.021345656,-0.003
32.342022,1.1700022,13.420141,0.10668679,0.036168098,0.021389652,-0.003
31.308088,1.1325986,12.991117,0.10683141,0.036054548,0.021479217,-0.003
30.300991,1.096166,12.573227,0.10700335,0.035918571,0.021584446,-0.003
30.199301,1.0924872,12.531031,0.10714797,0.035803217,0.021671671,-0.003
30.38204,1.0992498,12.606273,0.10721878,0.035746481,0.021714039,-0.003
30.656803,1.1091909,12.720279,0.10728959,0.03568963,0.021756258,-0.003
31.337122,1.1338055,13.002561,0.10743422,0.035573266,0.021842135,-0.003
32.173443,1.1640644,13.349571,0.10760616,0.035434715,0.021943953,-0.003
33.037983,1.1953442,13.70829,0.10775077,0.035318177,0.022029588,-0.003
33.467308,1.2105892,13.886451,0.10782159,0.035261143,0.022071555,-0.003
33.901932,1.2263105,14.066788,0.1078924,0.035204142,0.022113573,-0.003
34.540146,1.2493962,14.331599,0.10803702,0.035087854,0.022199549,-0.003
35.073021,1.2686716,14.552704,0.10820896,0.034949839,0.022302095,-0.003
35.462082,1.2827448,14.714135,0.10835358,0.034833953,0.022388607,-0.003
35.615555,1.2882962,14.777815,0.10842439,0.034777261,0.022431035,-0.003
35.620697,1.2891164,14.77991,0.1084952,0.034720592,0.022473503,-0.003
35.448418,1.2828815,14.708426,0.10863982,0.034604929,0.022560323,-0.003
35.022942,1.2674835,14.531886,0.10881176,0.034467459,0.022663591,-0.003
34.563423,1.2508535,14.341221,0.10895638,0.034351774,0.022750376,-0.003
34.313126,1.2417953,14.237366,0.10902719,0.034295086,0.022792807,-0.003
34.061825,1.2330693,14.133212,0.10909801,0.03423835,0.022835188,-0.003
33.491562,1.2124252,13.896594,0.10924263,0.034122311,0.022921499,-0.003
32.767071,1.186198,13.595982,0.10941457,0.033983983,0.023023622,-0.003
32.195477,1.1655058,13.35881,0.10955918,0.03386727,0.023109017,-0.003
31.921867,1.1558681,13.245307,0.10962999,0.033809982,0.023150636,-0.003
31.642185,1.145741,13.129259,0.10970081,0.033752598,0.023192134,-0.003
31.202608,1.1298242,12.946866,0.10984543,0.033635121,0.02327648,-0.003
31.03038,1.123588,12.875403,0.11001737,0.033494979,0.023376094,-0.003
31.230049,1.1308178,12.958252,0.11016199,0.033376768,0.023459405,-0.003
31.451168,1.1386569,13.049886,0.1102328,0.033318803,0.023500072,-0.003
31.640545,1.1455131,13.128463,0.11030361,0.033260804,0.023540705,-0.003
32.420898,1.1737648,13.45225,0.11044824,0.033142265,0.023623558,-0.003
33.15955,1.200507,13.758736,0.11062017,0.033001509,0.023722298,-0.003
33.332302,1.2067612,13.830415,0.11076479,0.03288332,0.023805641,-0.003
33.377888,1.2084117,13.84933,0.1108356,0.032825463,0.023846462,-0.003
33.351765,1.2076262,13.83851,0.11090642,0.032767605,0.023887301,-0.003
33.168865,1.2010037,13.76262,0.11105104,0.032649405,0.02397063,-0.003
32.840202,1.1891032,13.626249,0.11122298,0.032508697,0.024069443,-0.003
32.489899,1.1764191,13.480899,0.1113676,0.032390136,0.024152257,-0.003
32.24612,1.1675922,13.379748,0.11143841,0.032332007,0.024192693,-0.003
32.032413,1.1600765,13.291199,0.11150922,0.032273799,0.024233026,-0.003
31.512417,1.1412445,13.075437,0.11165384,0.032154687,0.024315046,-0.003
30.934824,1.1203265,12.835775,0.11182578,0.032012615,0.024411887,-0.003
30.634712,1.1094577,12.71125,0.1119704,0.031892706,0.024492735,-0.003
30.501078,1.1045257,12.655807,0.11204121,0.031833857,0.024532113,-0.003
30.383593,1.1002712,12.607059,0.11211203,0.031774916,0.024571368,-0.003
30.274309,1.0963138,12.561713,0.11225665,0.031654265,0.024651108,-0.003
30.190254,1.0932699,12.526836,0.11242859,0.03151039,0.024745256,-0.003
30.039677,1.0878171,12.464357,0.1125732,0.031389024,0.024823895,-0.003
30.052042,1.0881628,12.469417,0.11264401,0.03132946,0.024862189,-0.003
30.101274,1.0899454,12.489844,0.11271483,0.031269833,0.024900394,-0.003
30.042654,1.0878228,12.465521,0.11285945,0.031147907,0.024978166,-0.003
29.897541,1.0825684,12.40531,0.11303139,0.031002643,0.025070153,-0.003
29.784996,1.0784932,12.358612,0.11317601,0.030880176,0.025147069,-0.003
29.679895,1.0746876,12.315002,0.11324682,0.030820105,0.025184559,-0.003
29.684849,1.0749316,12.317048,0.11331763,0.030759938,0.025221908,-0.003
29.721428,1.0762563,12.332226,0.11346225,0.030636851,0.025297834,-0.003
29.900629,1.0827454,12.406581,0.11363419,0.030490188,0.025387572,-0.003
30.116817,1.0905739,12.496284,0.11377881,0.030366614,0.025462698,-0.003
30.237444,1.094942,12.546335,0.11384962,0.030306052,0.02549939,-0.003
30.418936,1.1016614,12.621582,0.11392044,0.030245448,0.025536023,-0.003
30.74843,1.1135945,12.758297,0.11406506,0.03012163,0.025610751,-0.003
31.010019,1.1230683,12.866838,0.114237,0.029974312,0.025699411,-0.003
31.162922,1.128606,12.93028,0.11438162,0.029850286,0.02577379,-0.003
31.228823,1.1313362,12.957641,0.11445242,0.029789513,0.025810128,-0.003
31.328709,1.1349548,12.999086,0.11452324,0.029728705,0.025846424,-0.003
31.55685,1.1432198,13.093748,0.11466786,0.029604418,0.025920371,-0.003
31.771688,1.1510029,13.18289,0.1148398,0.029456472,0.026007975,-0.003
31.965628,1.1580287,13.26336,0.11498442,0.029331872,0.026081391,-0.003
32.07872,1.1622473,13.310302,0.11505523,0.029270813,0.026117245,-0.003
32.176167,1.1657779,13.350736,0.11512605,0.029209711,0.026153045,-0.003
32.352036,1.1721499,13.423709,0.11527067,0.029084817,0.02622596,-0.003
32.59359,1.1809015,13.523934,0.11544261,0.028936123,0.026312293,-0.003
32.696358,1.184625,13.566576,0.11558722,0.028810875,0.026384594,-0.003
32.633713,1.1823553,13.540583,0.11565803,0.028749488,0.026419884,-0.003
32.67289,1.1837522,13.556894,0.11572885,0.028688032,0.026455073,-0.003
32.722454,1.1855479,13.57746,0.11587347,0.028562378,0.026526669,-0.003
32.707451,1.1850044,13.571234,0.11604541,0.028412672,0.026611233,-0.003
32.625847,1.1820478,13.537375,0.11619003,0.028286479,0.026681872,-0.003
32.496483,1.1772056,13.483714,0.11626084,0.028224608,0.026716309,-0.003
32.344273,1.1716918,13.420558,0.11633165,0.028162651,0.026750607,-0.003
32.256126,1.1684985,13.383984,0.11647627,0.028035861,0.026820172,-0.003
32.215244,1.1670176,13.367021,0.11664821,0.027884779,0.026902255,-0.003
32.083179,1.1622334,13.312222,0.11679283,0.027757462,0.026970845,-0.003
31.998878,1.1590028,13.277333,0.11686364,0.027695034,0.027004259,-0.003
31.960178,1.157601,13.261275,0.11693446,0.027632514,0.027037524,-0.003
31.679678,1.1474413,13.144886,0.11707908,0.027504638,0.027105073,-0.003
31.26877,1.1325582,12.974388,0.11725102,0.027352182,0.02718457,-0.003
30.904594,1.1193677,12.82328,0.11739564,0.027223572,0.027250709,-0.003
30.746557,1.113458,12.757666,0.11746644,0.027160488,0.027282868,-0.003
30.588305,1.1077272,12.692003,0.11753726,0.027097311,0.027314864,-0.003
30.31148,1.0977021,12.57714,0.11768188,0.026968062,0.027379747,-0.003
30.122561,1.0908606,12.498752,0.11785382,0.026814016,0.027456118,-0.003
30.088238,1.0896176,12.484509,0.11799844,0.026684148,0.027519749,-0.003
30.124527,1.0908219,12.49947,0.11806925,0.02662047,0.027550718,-0.003
30.086435,1.0894426,12.483665,0.11814006,0.026556736,0.027581586,-0.003
30.179699,1.0928197,12.522363,0.11828469,0.026426418,0.027644297,-0.003
30.279596,1.096437,12.563812,0.11845662,0.026271245,0.027718352,-0.003
30.34222,1.0987047,12.589797,0.11860124,0.026140559,0.027780289,-0.003
30.344856,1.0989119,12.590855,0.11867205,0.026076527,0.027810514,-0.003
30.408316,1.10121,12.617186,0.11874287,0.026012452,0.027840672,-0.003
30.542183,1.1060579,12.67273,0.11888749,0.025881523,0.027902095,-0.003
30.731104,1.1128995,12.751119,0.11905943,0.025725735,0.02797485,-0.003
30.912237,1.119459,12.826276,0.11920405,0.025594598,0.028035821,-0.003
30.906219,1.1194246,12.823841,0.11927485,0.025530355,0.028065594,-0.003
30.914124,1.1197109,12.827121,0.11934567,0.025466062,0.028095286,-0.003
30.827795,1.1165841,12.791301,0.11949029,0.025334688,0.028155753,-0.003
30.665394,1.1107018,12.723916,0.11966223,0.02517828,0.02822716,-0.003
30.540598,1.1061817,12.672134,0.11980685,0.025046477,0.028286682,-0.003
30.579468,1.1075896,12.688263,0.11987766,0.024981853,0.028315622,-0.003
30.62719,1.1091933,12.708054,0.11994848,0.024917183,0.028344482,-0.003
30.658627,1.1103319,12.721098,0.1200931,0.024785014,0.028403187,-0.003
30.602331,1.1082931,12.697739,0.12026503,0.024627686,0.028472548,-0.003
30.336985,1.0986834,12.58764,0.12040965,0.024495156,0.028530434,-0.003
30.165066,1.0921471,12.516422,0.12048046,0.024430186,0.028558582,-0.003
29.921663,1.0833346,12.415427,0.12055128,0.024365151,0.028586613,-0.003
29.488911,1.0676664,12.235864,0.1206959,0.024232145,0.028643403,-0.003
28.998554,1.0499127,12.0324,0.12086784,0.02407366,0.028710073,-0.003
28.583784,1.0348957,11.860299,0.12101246,0.023940045,0.028765406,-0.003
28.422005,1.0286829,11.793198,0.12108327,0.023874519,0.028792243,-0.003
28.333511,1.0254802,11.756479,0.12115408,0.023808919,0.028818918,-0.003
28.204945,1.0208269,11.703133,0.1212987,0.023674745,0.028872889,-0.003
28.096161,1.0168897,11.657994,0.12147064,0.023514859,0.028936125,-0.003
27.974955,1.0125029,11.607703,0.12161526,0.023380077,0.028988549,-0.003
27.871235,1.0084687,11.564701,0.12168607,0.02331399,0.029013978,-0.003
27.897169,1.0094072,11.575461,0.12175689,0.023247823,0.029039212,-0.003
27.777657,1.0050828,11.525872,0.12190151,0.023112562,0.029090395,-0.003
27.458035,0.99351794,11.39325,0.12207345,0.022951424,0.029150374,-0.003
27.268915,0.98667496,11.314778,0.12221806,0.022815542,0.02919988,-0.003
27.288136,0.98737043,11.322754,0.12228887,0.022748882,0.029223762,-0.003
27.297169,0.98779649,11.326326,0.12235969,0.022682162,0.029247496,-0.003
27.408451,0.99182343,11.3725,0.12250431,0.02254576,0.029295554,-0.003
27.586296,0.99825913,11.446293,0.12267625,0.022383394,0.029352125,-0.003
27.781519,1.0053235,11.527296,0.12282087,0.022246711,0.029399376,-0.003
27.869595,1.0085107,11.563842,0.12289168,0.022179764,0.02942244,-0.003
27.978985,1.0123414,11.609193,0.12296249,0.022112785,0.029445434,-0.003
28.246136,1.0220075,11.720041,0.12310712,0.021975955,0.029492265,-0.003
28.598253,1.0347478,11.866143,0.12327905,0.021813195,0.029547689,-0.003
28.872507,1.0446709,11.979939,0.12342367,0.021676211,0.029594053,-0.003
29.008223,1.0491525,12.036327,0.12349448,0.021609105,0.029616652,-0.003
29.065062,1.0512081,12.059912,0.1235653,0.021541966,0.029639179,-0.003
29.096643,1.0523505,12.073016,0.12370992,0.021404766,0.029684907,-0.003
29.109272,1.0528072,12.078256,0.12388186,0.021241456,0.029738694,-0.003
29.089922,1.0521073,12.070227,0.12402648,0.021103906,0.029783353,-0.003
29.045036,1.0500444,12.05177,0.12409728,0.021036485,0.029804995,-0.003
28.998096,1.0483475,12.032293,0.1241681,0.020969005,0.029826481,-0.003
28.827744,1.0421889,11.961608,0.12431272,0.020831032,0.029869819,-0.003
28.513062,1.0308124,11.831037,0.12448466,0.020666678,0.029920323,-0.003
28.11097,1.0162758,11.664194,0.12462928,0.020528158,0.02996188,-0.003
27.932333,1.0095295,11.590089,0.12470009,0.020460241,0.029981909,-0.003
27.748859,1.0028985,11.513959,0.12477091,0.020392256,0.030001733,-0.003
27.507103,0.99416083,11.413646,0.12491552,0.020253219,0.030041525,-0.003
27.157787,0.98153591,11.268703,0.12508746,0.020087613,0.030087763,-0.003
26.812893,0.96907073,11.125594,0.12523208,0.019948071,0.030125745,-0.003
26.668251,0.96366239,11.065558,0.12530289,0.019879652,0.030143993,-0.003
26.576113,0.96033299,11.027328,0.12537371,0.019811172,0.030162029,-0.003
26.38917,0.95357776,10.949759,0.12551833,0.019671159,0.030198244,-0.003
26.179459,0.94599974,10.862741,0.12569027,0.019504411,0.030240173,-0.003
26.002722,0.9396134,10.789409,0.12583489,0.019363942,0.030274568,-0.003
25.137144,0.93413073,10.728207,0.1259057,0.019295106,0.030291177,-0.003
25.047159,0.93078673,10.689803,0.12597451,0.019228162,0.030307107,-0.003
24.806463,0.92184222,10.587077,0.12611505,0.019091321,0.030339126,-0.003
24.416924,0.90736634,10.420826,0.12628213,0.018928425,0.030376293,-0.003
24.182508,0.89865512,10.320781,0.12642266,0.01879124,0.030406786,-0.003
24.073868,0.89447784,10.274439,0.12649148,0.018724009,0.030421456,-0.003
24.020779,0.89250523,10.251781,0.12656029,0.018656742,0.030435963,-0.003
23.816069,0.88489914,10.164413,0.12670083,0.018519245,0.030465033,-0.003
23.307838,0.86601561,9.9475069,0.12686791,0.01835558,0.030498652,-0.003
22.780363,0.84641695,9.7223864,0.12700844,0.018217746,0.03052607,-0.003
22.67474,0.8424924,9.6773071,0.12707725,0.018150192,0.030539161,-0.003
22.462437,0.83458096,9.5867338,0.12714607,0.0180826,0.030552076,-0.003
22.01763,0.81805438,9.3968945,0.1272866,0.017944429,0.030577743,-0.003
21.560705,0.80107754,9.2018843,0.12745369,0.017779959,0.030607173,-0.003
21.304186,0.7915467,9.0924044,0.12759422,0.017641472,0.030631078,-0.003
21.150442,0.78583443,9.0267878,0.12766303,0.017573614,0.030642491,-0.003
21.019732,0.78099191,8.9710102,0.12773185,0.017505715,0.030653678,-0.003
20.791271,0.77250344,8.8735056,0.12787238,0.017366949,0.030675912,-0.003
20.449305,0.75979757,8.7275572,0.12803946,0.017201798,0.030701241,-0.003
20.361584,0.75653833,8.6901197,0.12818,0.017062742,0.030721579,-0.003
20.486446,0.76117766,8.7434092,0.12824881,0.016994607,0.030731205,-0.003
20.416918,0.75866783,8.7137518,0.12831763,0.016926445,0.030740654,-0.003
20.246809,0.75234681,8.6411514,0.12845816,0.016787149,0.030759271,-0.003
20.082535,0.74624258,8.5710402,0.12862524,0.01662139,0.030780265,-0.003
20.004967,0.74336022,8.5379343,0.12876578,0.016481854,0.030796984,-0.003
19.857775,0.73789078,8.4751148,0.12883459,0.016413493,0.030804854,-0.003
19.843061,0.73740077,8.4688311,0.1289034,0.016345108,0.030812517,-0.003
20.060253,0.74547195,8.5615263,0.12904394,0.016205376,0.030827532,-0.003
20.06216,0.74554288,8.5623407,0.12921102,0.016039135,0.030844277,-0.003
20.003935,0.74337906,8.5374899,0.12935156,0.015899219,0.03085744,-0.003
19.979715,0.74247909,8.527154,0.12942037,0.015830681,0.030863583,-0.003
19.916037,0.74016178,8.4999619,0.12948918,0.015762124,0.030869516,-0.003
19.959888,0.74179155,8.5186777,0.12962972,0.015622061,0.030881032,-0.003
20.17849,0.74991566,8.6119757,0.1297968,0.015455457,0.030893682,-0.003
20.263355,0.75306958,8.6481943,0.12993733,0.015315263,0.030903447,-0.003
19.976706,0.74241656,8.525856,0.13000615,0.015246597,0.03090794,-0.003
19.813431,0.73640049,8.4561644,0.13007496,0.015177918,0.030912222,-0.003
19.85535,0.73795849,8.4740543,0.1302155,0.015037621,0.030920422,-0.003
20.111818,0.74749058,8.5835123,0.13038258,0.014870767,0.030929165,-0.003
20.022543,0.74417251,8.5454111,0.13052311,0.014730382,0.030935628,-0.003
19.863077,0.73824567,8.4773521,0.13059193,0.014661628,0.030938487,-0.003
19.978186,0.74256653,8.5264835,0.13066074,0.014592867,0.030941168,-0.003
20.039669,0.74485189,8.5527248,0.13080127,0.014452417,0.030946055,-0.003
19.611122,0.72892326,8.3698254,0.13096836,0.014285403,0.030950829,-0.003
20.239214,0.75226867,8.637888,0.13110889,0.014144903,0.030953983,-0.003
20.964706,0.77923447,8.9475212,0.1311777,0.014076103,0.030955249,-0.003
21.012518,0.78109324,8.9679232,0.13124652,0.014007297,0.030956294,-0.003
20.73493,0.77077454,8.849452,0.13138705,0.013866771,0.030957866,-0.003
20.601505,0.76581478,8.7925072,0.13155413,0.013699691,0.030958708,-0.003
20.857212,0.77532011,8.9016409,0.13169467,0.013559156,0.030958561,-0.003
20.904438,0.7772153,8.9217854,0.13176348,0.013490344,0.030958219,-0.003
21.32131,0.79271436,9.0997009,0.13183229,0.013421534,0.030957639,-0.003
21.528204,0.80040652,9.1880007,0.13197283,0.013281008,0.030955914,-0.003
21.649422,0.80491334,9.2397356,0.13213991,0.013113955,0.030952832,-0.003
22.06249,0.82027102,9.416029,0.13228045,0.012973462,0.030949386,-0.003
22.383644,0.83221132,9.5530939,0.13234926,0.012904678,0.030947445,-0.003
19.506245,0.85003537,9.7543812,0.13240801,0.012845957,0.030945592,-0.003
19.441212,0.84720135,9.7218599,0.13252799,0.012726041,0.030941548,-0.003
19.20359,0.83684641,9.603034,0.13267064,0.012583499,0.030936023,-0.003
19.155598,0.834755,9.5790348,0.13279063,0.01246363,0.030930776,-0.003
18.91522,0.8242799,9.4588308,0.13284938,0.012404943,0.030928081,-0.003
19.356655,0.84367096,9.6795321,0.13290813,0.012346261,0.03092525,-0.003
19.591328,0.85389936,9.7968836,0.13302811,0.012226433,0.03091915,-0.003
19.388445,0.84505659,9.6954298,0.13317076,0.012083993,0.030911425,-0.003
19.375,0.8444705,9.6887064,0.13329074,0.011964208,0.030904526,-0.003
19.452391,0.84784371,9.7274065,0.13334949,0.011905566,0.030900985,-0.003
19.578197,0.85355312,9.790328,0.13340824,0.011846931,0.030897312,-0.003
19.629774,0.8558017,9.8161201,0.13352822,0.011727202,0.030889502,-0.003
19.751532,0.86110997,9.8770065,0.13367087,0.011584892,0.030879674,-0.003
19.878811,0.86665899,9.9406538,0.13379086,0.011465224,0.03087098,-0.003
20.017649,0.8727119,10.010081,0.13384961,0.011406638,0.030866595,-0.003
20.130623,0.87783587,10.066543,0.13390836,0.01134806,0.030862104,-0.003
20.016054,0.87283987,10.009251,0.13402834,0.011228448,0.030852677,-0.003
19.913504,0.86836797,9.9579697,0.13417099,0.011086271,0.030841079,-0.003
20.015907,0.87283349,10.009177,0.13429097,0.010966714,0.030830981,-0.003
20.018375,0.87294108,10.010411,0.13434972,0.010908184,0.030825902,-0.003
20.067442,0.87521088,10.034957,0.13440847,0.010849663,0.030820716,-0.003
19.905752,0.86815906,9.9541016,0.13452845,0.010730171,0.030809876,-0.003
19.820057,0.86442155,9.9112482,0.1346711,0.010588147,0.030796543,-0.003
19.997849,0.87217563,10.000155,0.13479109,0.01046872,0.030784985,-0.003
19.986605,0.87168527,9.9945326,0.13484984,0.010410253,0.030779233,-0.003
20.039463,0.87409472,10.020944,0.13490859,0.010351798,0.030773366,-0.003
20.132298,0.87814403,10.067367,0.13502857,0.010232432,0.030761203,-0.003
20.039747,0.87410706,10.021085,0.13517122,0.010090551,0.030746415,-0.003
19.894232,0.86775988,9.9483185,0.1352912,0.0099712452,0.030733692,-0.003
19.800982,0.86375386,9.9016933,0.13534995,0.0099128373,0.03072736,-0.003
19.803057,0.86384434,9.9027309,0.1354087,0.0098544406,0.030720927,-0.003
19.539085,0.85232943,9.7707291,0.13552869,0.0097351996,0.030707596,-0.003
19.355045,0.84430134,9.6786985,0.13567133,0.0095934747,0.030691389,-0.003
19.401419,0.84632421,9.7018881,0.13579132,0.0094743054,0.030677438,-0.003
19.349905,0.84407711,9.6761284,0.13585007,0.0094159674,0.030670496,-0.003
19.254625,0.83993137,9.6284647,0.13590882,0.0093576321,0.030663533,-0.003
19.052589,0.83111805,9.5274343,0.1360288,0.0092385197,0.030649096,-0.003
18.757126,0.81822932,9.3796854,0.13617145,0.0090969391,0.030631676,-0.003
18.48731,0.80645931,9.2447615,0.13629143,0.0089778779,0.030616829,-0.003
18.403778,0.80282044,9.2029924,0.13635018,0.0089195902,0.030609472,-0.003
18.283728,0.79758352,9.1429596,0.13640893,0.0088613108,0.030602053,-0.003
18.111917,0.79008871,9.057044,0.13652891,0.0087423148,0.030586693,-0.003
18.055069,0.78760886,9.0286169,0.13667156,0.0086008767,0.030568145,-0.003
17.932764,0.78227359,8.9674568,0.13679155,0.0084819375,0.030552354,-0.003
17.795788,0.7762503,8.8989544,0.1368503,0.0084237056,0.030544564,-0.003
17.756737,0.77454698,8.879427,0.13690905,0.0083654849,0.030536704,-0.003
17.678736,0.77114451,8.8404207,0.13702903,0.0082465941,0.030520543,-0.003
17.577883,0.76674533,8.7899895,0.13717168,0.0081052743,0.030501122,-0.003
17.567913,0.76631039,8.7850027,0.13729166,0.0079864347,0.030484589,-0.003
17.604805,0.76786733,8.8034525,0.13735041,0.007928255,0.030476425,-0.003
17.605495,0.76789749,8.8037987,0.13740916,0.007870079,0.030468237,-0.003
17.611116,0.76814258,8.8066082,0.13752915,0.0077512874,0.030451365,-0.003
17.620148,0.76853651,8.8111248,0.13767179,0.007610091,0.030431064,-0.003
17.612143,0.7681874,8.8071222,0.13779178,0.0074913567,0.030413793,-0.003
17.598766,0.76755786,8.8004322,0.13785053,0.0074332273,0.030405276,-0.003
17.608744,0.76799303,8.8054218,0.13790928,0.0073751071,0.030396702,-0.003
17.688622,0.77147686,8.8453655,0.13802926,0.0072564264,0.03037907,-0.003
17.847301,0.77839762,8.924715,0.13817191,0.007115359,0.03035789,-0.003
17.994345,0.78481078,8.9982452,0.13829189,0.0069967341,0.030339884,-0.003
18.072327,0.78809512,9.0372314,0.13835064,0.0069386591,0.030330999,-0.003
18.170492,0.79237592,9.0863209,0.13840939,0.0068805912,0.03032208,-0.003
18.454699,0.80476952,9.2284403,0.13852938,0.0067620124,0.030303774,-0.003
18.823818,0.82086605,9.413022,0.13867202,0.0066210553,0.030281872,-0.003
19.130381,0.8342346,9.5663214,0.13879201,0.0065025073,0.030263366,-0.003
19.319252,0.84226841,9.6607723,0.13885076,0.0064444626,0.03025429,-0.003
19.502138,0.85024172,9.7522259,0.13890951,0.0063864179,0.030245218,-0.003
19.938885,0.86928278,9.9706249,0.13902949,0.0062678712,0.030226706,-0.003
20.427069,0.89056629,10.214746,0.13917214,0.00612691,0.030204831,-0.003
20.73584,0.90402788,10.369149,0.13929212,0.0060083177,0.03018661,-0.003
20.843737,0.90873194,10.423105,0.13935087,0.005950239,0.030177752,-0.003
20.889204,0.91046178,10.445834,0.13940962,0.0058921622,0.030168889,-0.003
21.084055,0.91895443,10.543272,0.13952961,0.0057735601,0.030150734,-0.003
21.394493,0.93248498,10.698509,0.13967225,0.00563255,0.030129176,-0.003
21.718813,0.94662052,10.860688,0.13979224,0.0055139288,0.030111147,-0.003
13.775079,0.95450944,10.951412,0.13985099,0.0054558381,0.030102367,-0.003
13.856283,0.96013623,11.015971,0.13988787,0.005419367,0.030096874,-0.003
14.007262,0.97059798,11.136002,0.1399632,0.0053448691,0.030085735,-0.003
14.174376,0.98217773,11.268861,0.14005275,0.0052562789,0.030072626,-0.003
14.319552,0.99223739,11.384278,0.14012808,0.0051817489,0.030061705,-0.003
14.402646,0.99803543,11.450333,0.14016496,0.0051452499,0.030056391,-0.003
14.482933,1.0035989,11.514161,0.14020184,0.0051087458,0.030051121,-0.003
14.561302,1.0090295,11.576467,0.14027717,0.0050341729,0.030040499,-0.003
14.618619,1.0130013,11.622034,0.14036672,0.004945498,0.030027974,-0.003
14.676525,1.017014,11.668071,0.14044205,0.0048709069,0.030017475,-0.003
14.684165,1.0175433,11.674145,0.14047893,0.0048343805,0.030012356,-0.003
14.75469,1.0218188,11.730225,0.14051582,0.0047978591,0.030007206,-0.003
14.874804,1.0301371,11.825717,0.14059114,0.0047232606,0.029996766,-0.003
15.023577,1.0404402,11.943994,0.1406807,0.0046345526,0.029984476,-0.003
15.16464,1.0502094,12.056142,0.14075602,0.0045599225,0.029974261,-0.003
15.232402,1.0533148,12.110082,0.14079291,0.0045233723,0.029969314,-0.003
15.310391,1.0587077,12.172085,0.14082979,0.0044868188,0.029964397,-0.003
15.478484,1.0703313,12.305722,0.14090512,0.0044121481,0.029954484,-0.003
15.679227,1.0842125,12.465317,0.14099467,0.0043233377,0.02994296,-0.003
15.858721,1.0966245,12.608018,0.14107,0.0042486074,0.029933505,-0.003
15.983119,1.1052266,12.706918,0.14110688,0.004212006,0.029928952,-0.003
16.030893,1.1055233,12.745029,0.14114376,0.004175392,0.029924508,-0.003
16.219213,1.1185102,12.89475,0.14121909,0.004100597,0.029915582,-0.003
16.405634,1.1313663,13.042959,0.14130864,0.0040116212,0.029905414,-0.003
16.474833,1.1361382,13.097974,0.14138397,0.0039367373,0.029897261,-0.003
16.514273,1.1388582,13.129331,0.14142085,0.00390006,0.02989337,-0.003
16.489855,1.1319809,13.109858,0.14145774,0.0038633724,0.029889578,-0.003
16.446632,1.1290137,13.075494,0.14153306,0.0037884319,0.029881973,-0.003
16.386919,1.1249145,13.02802,0.14162262,0.0036993127,0.029873146,-0.003
16.333752,1.1212648,12.985751,0.14169794,0.003624338,0.02986588,-0.003
16.309542,1.1118455,12.966665,0.14173483,0.0035876222,0.029862368,-0.003
16.296371,1.1109476,12.956194,0.14177171,0.0035509043,0.029858882,-0.003
16.306955,1.1116692,12.964608,0.14184703,0.0034759075,0.029851854,-0.003
16.367252,1.1157796,13.012547,0.14193659,0.0033867226,0.02984372,-0.003
16.463688,1.1223539,13.089217,0.14201192,0.0033116865,0.029837117,-0.003
16.557455,1.1287462,13.163765,0.1420488,0.0032749369,0.029833976,-0.003
16.580795,1.120654,13.182817,0.14208568,0.0032381786,0.029830951,-0.003
16.796743,1.1352494,13.354511,0.14216101,0.0031630897,0.029824978,-0.003
17.094355,1.1553642,13.591131,0.14225056,0.0030737671,0.029818539,-0.003
17.326962,1.1710855,13.77607,0.14232589,0.00299859,0.029813796,-0.003
17.50959,1.1834288,13.92127,0.14236277,0.0029617671,0.029811678,-0.003
14.751235,1.1929871,14.033709,0.14239364,0.0029309373,0.029810077,-0.003
14.978054,1.2113307,14.249494,0.14245669,0.0028679527,0.029807251,-0.003
15.27904,1.2356726,14.53584,0.14253165,0.0027930359,0.029804738,-0.003
15.547338,1.2573708,14.791088,0.1425947,0.0027300008,0.029803446,-0.003
15.633296,1.2548827,14.873959,0.14262557,0.0026991318,0.029803133,-0.003
15.795318,1.2678882,15.028111,0.14265644,0.0026682587,0.029802984,-0.003
16.079082,1.290666,15.298093,0.14271949,0.0026052122,0.029803414,-0.003
16.386572,1.315348,15.590646,0.14279445,0.002530277,0.029805262,-0.003
16.636147,1.3353814,15.828098,0.1428575,0.0024672875,0.029808009,-0.003
16.758219,1.3365837,15.945889,0.14288837,0.0024364667,0.029809777,-0.003
16.860947,1.3447771,16.043638,0.14291924,0.002405664,0.029811846,-0.003
17.059294,1.3605967,16.23237,0.14298229,0.0023428274,0.029817,-0.003
17.258026,1.3764468,16.421471,0.14305725,0.0022682813,0.02982484,-0.003
17.38928,1.3869153,16.546362,0.1431203,0.0022057567,0.029832955,-0.003
17.443285,1.3912225,16.597748,0.14315117,0.0021752142,0.029837457,-0.003
14.679184,1.3884343,16.623236,0.14317711,0.0021495954,0.029841524,-0.003
14.708877,1.3912427,16.65686,0.14323008,0.0020974074,0.029850628,-0.003
14.706298,1.3909988,16.65394,0.14329307,0.0020356311,0.029862897,-0.003
14.655127,1.3861587,16.595991,0.14334605,0.001983935,0.029874481,-0.003
14.582628,1.3793015,16.513891,0.14337199,0.0019587209,0.029880583,-0.003
14.557199,1.3751407,16.485765,0.14339793,0.0019335708,0.029886927,-0.003
14.43773,1.3638551,16.35047,0.1434509,0.0018824367,0.029900774,-0.003
14.23467,1.3446732,16.120508,0.14351388,0.0018220736,0.029918751,-0.003
14.023514,1.3247263,15.881378,0.14356686,0.0017716892,0.029935123,-0.003
13.917521,1.3186055,15.761093,0.14359281,0.0017471537,0.029943554,-0.003
13.779435,1.3055226,15.604715,0.14361874,0.001722723,0.029952265,-0.003
13.486536,1.2777722,15.273018,0.14367172,0.0016731254,0.029970879,-0.003
13.086211,1.2398436,14.819664,0.1437347,0.0016147142,0.029994437,-0.003
12.699737,1.2032274,14.381995,0.14378768,0.0015660707,0.030015426,-0.003
12.494737,1.1902506,14.148944,0.14381362,0.0015424161,0.030026078,-0.003
12.281838,1.1699698,13.907859,0.14383956,0.0015188755,0.030036969,-0.003
11.808519,1.1248814,13.371876,0.14389254,0.0014711418,0.030059945,-0.003
11.20919,1.0677893,12.693201,0.14395552,0.0014149826,0.03008846,-0.003
10.674477,1.0168524,12.087695,0.1440085,0.001368248,0.03011341,-0.003
10.377563,0.99492317,11.750422,0.14403444,0.0013455364,0.030125946,-0.003
10.11519,0.96976876,11.453339,0.14406038,0.0013229146,0.03013864,-0.003
9.5204849,0.91275299,10.779961,0.14411335,0.0012770474,0.030165145,-0.003
8.7713747,0.84093386,9.9317493,0.14417634,0.0012230503,0.03019757,-0.003
8.1007843,0.77664274,9.1724472,0.14422931,0.0011780221,0.030225482,-0.003
7.7533584,0.74333405,8.7790585,0.14425525,0.0011560838,0.030239319,-0.003
7.3996434,0.71343201,8.3776875,0.1442812,0.0011342133,0.030253276,-0.003
6.5593987,0.6324203,7.426384,0.14433417,0.0010898054,0.03028216,-0.003
5.372776,0.51801282,6.0829201,0.14439716,0.001037279,0.030316919,-0.003
4.0066719,0.38630077,4.5362515,0.14445013,0.00099336065,0.030346544,-0.003
3.0368533,0.29279631,3.4382479,0.14447607,0.00097201351,0.030361269,-0.003
1.5791208,0.15274958,1.7886901,0.14450201,0.00095095555,0.030376429,-0.003
3.4422605,0.33297256,3.8990922,0.14455499,0.00090871507,0.030408403,-0.003
5.3942647,0.5217914,6.1101518,0.14461797,0.00085988338,0.030448178,-0.003
6.594306,0.63787234,7.4694538,0.14467095,0.00081994204,0.030482983,-0.003
7.1298981,0.68968058,8.0761261,0.14469689,0.00080072792,0.030500408,-0.003
7.5985336,0.73540002,8.6055861,0.14472283,0.0007817595,0.030518103,-0.003
8.5035772,0.82299173,9.6305761,0.14477581,0.00074374117,0.030554995,-0.003
9.4954147,0.91898358,10.753864,0.14483879,0.00069977099,0.03060009,-0.003
10.252339,0.99224019,11.611107,0.14489177,0.00066379423,0.030638978,-0.003
10.598934,1.0248333,12.002618,0.14491771,0.00064650667,0.03065832,-0.003
10.932755,1.0571111,12.380649,0.14494365,0.00062943593,0.030677849,-0.003
11.606715,1.1222779,13.143867,0.14499662,0.00059522723,0.030718299,-0.003
12.362447,1.1953511,13.999684,0.14505961,0.0005556884,0.030767325,-0.003
12.955651,1.2527093,14.671451,0.14511258,0.00052337587,0.030809307,-0.003
13.234776,1.2796984,14.987541,0.14513853,0.00050786766,0.030830104,-0.003
13.512832,1.3026347,15.301985,0.14516446,0.00049256592,0.030851049,-0.003
14.072115,1.3565495,15.935319,0.14521744,0.00046195899,0.030894287,-0.003
14.732818,1.4202412,16.683502,0.14528042,0.00042670403,0.03094648,-0.003
15.284496,1.473423,17.308226,0.1453334,0.00039802043,0.030991022,-0.003
15.551784,1.4920681,17.611292,0.14535934,0.00038430523,0.03101304,-0.003
15.81639,1.517455,17.91094,0.14538528,0.00037081121,0.031035192,-0.003
16.350937,1.5687404,18.516275,0.14543826,0.0003439525,0.031080855,-0.003
16.955862,1.6267781,19.201311,0.14550124,0.00031328303,0.031135866,-0.003
17.427643,1.6720418,19.735571,0.14555422,0.00028859655,0.031182742,-0.003
17.641788,1.6925873,19.978075,0.14558016,0.00027689425,0.031205893,-0.003
17.828619,1.7020108,20.191236,0.1456061,0.00026546011,0.031229176,-0.003
18.169821,1.7345837,20.577656,0.14565907,0.00024295626,0.031277135,-0.003
18.493229,1.7654577,20.94392,0.14572206,0.00021771426,0.03133484,-0.003
18.639248,1.7793976,21.109291,0.14577504,0.00019781929,0.031383939,-0.003
18.613394,1.7769295,21.080011,0.14580097,0.00018855,0.031408165,-0.003
18.379642,1.7700492,21.095949,0.14582642,0.00017972493,0.031432029,-0.003
18.623371,1.7935216,21.375698,0.14587838,0.00016233044,0.03148099,-0.003
19.117109,1.8410709,21.942406,0.14594015,0.00014264953,0.031539548,-0.003
19.558453,1.8835745,22.448975,0.14599212,0.0001269666,0.031589087,-0.003
19.687456,1.8959981,22.597044,0.14601756,0.00011962246,0.031613447,-0.003
19.921507,1.9174612,22.865921,0.146043,0.00011246003,0.031637859,-0.003
20.272087,1.9512049,23.268316,0.14609496,9.8505108e-05,0.031687912,-0.003
20.675579,1.9900411,23.731443,0.14615674,8.3060702e-05,0.031747725,-0.003
21.016296,2.0228357,24.12252,0.1462087,7.1027032e-05,0.031798273,-0.003
21.183922,2.0389698,24.314922,0.14623414,6.5457411e-05,0.031823102,-0.003
21.314144,2.0531814,24.464737,0.14625958,6.0116039e-05,0.031847976,-0.003
21.586025,2.0793717,24.776808,0.14631155,4.989306e-05,0.031898923,-0.003
21.882921,2.1079714,25.11759,0.14637332,3.8949958e-05,0.03195972,-0.003
22.110607,2.1299045,25.378933,0.14642528,3.0775991e-05,0.032011036,-0.003
22.214254,2.1398885,25.4979,0.14645073,2.7119902e-05,0.032036215,-0.003
22.316044,2.1537027,25.614962,0.14647617,2.3693186e-05,0.032061424,-0.003
22.508905,2.1723156,25.836332,0.14652813,1.740785e-05,0.032113004,-0.003
22.713306,2.1920424,26.070951,0.1465899,1.1187698e-05,0.032174464,-0.003
22.85952,2.2061532,26.238779,0.14664186,7.0133669e-06,0.032226257,-0.003
22.921,2.2120864,26.309347,0.14666731,5.3221293e-06,0.032251649,-0.003
22.981386,2.2246568,26.378708,0.14669275,3.8619787e-06,0.032277048,-0.003
23.073059,2.233531,26.483932,0.14674471,1.5986428e-06,0.032328956,-0.003
23.128567,2.2389042,26.547646,0.14680649,1.582e-07,0.032390717,-0.003
23.135929,2.2396169,26.556097,0.14685845,-1.0214713e-08,0.032442678,-0.003
23.133135,2.2393463,26.552889,0.1468839,2.5155433e-07,0.032468125,-0.003
23.115257,2.2464368,26.532112,0.14690934,7.4024234e-07,0.032493558,-0.003
23.06406,2.2414613,26.473347,0.1469613,2.4304379e-06,0.032545492,-0.003
22.963045,2.2316442,26.357399,0.14702307,5.633769e-06,0.032607183,-0.003
22.850361,2.2206931,26.228058,0.14707503,9.3147219e-06,0.032659013,-0.003
22.792221,2.2239988,26.160629,0.14710048,1.1440307e-05,0.032684375,-0.003
22.723267,2.2172704,26.081486,0.14712592,1.3774316e-05,0.032709703,-0.003
22.571173,2.2024295,25.906912,0.14717788,1.9182144e-05,0.032761384,-0.003
22.369808,2.182781,25.675789,0.14723965,2.6697899e-05,0.032822698,-0.003
22.184883,2.1647365,25.463533,0.14729162,3.3902485e-05,0.03287416,-0.003
22.093113,2.1653395,25.357323,0.14731707,3.7716625e-05,0.032899324,-0.003
21.990114,2.1552446,25.239107,0.1473425,4.171245e-05,0.03292444,-0.003
21.785698,2.13521,25.004488,0.14739446,5.0428938e-05,0.032975666,-0.003
21.540117,2.1111405,24.722624,0.14745624,6.1717925e-05,0.033036403,-0.003
21.309595,2.0885472,24.458042,0.1475082,7.1969007e-05,0.033087343,-0.003
21.164566,2.0813088,24.290663,0.14753365,7.7240038e-05,0.033112243,-0.003
21.122929,2.077214,24.242872,0.14755909,8.2628627e-05,0.033137098,-0.003
20.917965,2.0570581,24.007635,0.14761105,9.4110204e-05,0.033187777,-0.003
20.684668,2.0341158,23.73988,0.14767282,0.00010851607,0.033247847,-0.003
20.540949,2.0199826,23.574934,0.14772479,0.00012120034,0.033298239,-0.003
20.50568,2.0225396,23.532787,0.14775024,0.00012758373,0.033322874,-0.003
20.415508,2.0136456,23.429304,0.14777567,0.00013409306,0.033347465,-0.003
20.367933,2.0089531,23.374706,0.14782763,0.00014768822,0.033397615,-0.003
20.432102,2.0152822,23.448347,0.14788941,0.00016433466,0.033457108,-0.003
20.624779,2.0342865,23.669468,0.14794137,0.0001786855,0.033507045,-0.003
20.798166,2.0513883,23.86845,0.14796682,0.00018580888,0.033531476,-0.003
20.988937,2.0747209,24.088844,0.14799226,0.00019299738,0.033555876,-0.003
21.069126,2.0826473,24.180878,0.14804422,0.00020810182,0.033605594,-0.003
20.863495,2.0623212,23.944876,0.14810599,0.0002268644,0.033664454,-0.003
20.606693,2.0369365,23.650145,0.14815795,0.00024329677,0.033713747,-0.003
20.541588,2.0363009,23.57519,0.1481834,0.00025152692,0.033737827,-0.003
20.353834,2.0176888,23.359709,0.14820884,0.00025991222,0.033761844,-0.003
20.064018,1.9889592,23.027092,0.1482608,0.00027743078,0.033810765,-0.003
19.734312,1.9562752,22.648695,0.14832258,0.00029891729,0.033868682,-0.003
19.405216,1.9236517,22.270998,0.14837454,0.00031755946,0.033917185,-0.003
19.169943,1.9058911,22.000587,0.14839998,0.00032689411,0.033940855,-0.003
19.122765,1.9012004,21.946442,0.14842543,0.00033628588,0.0339645,-0.003
18.797642,1.8688766,21.573313,0.14847739,0.0003558622,0.034012631,-0.003
18.433002,1.8326237,21.154829,0.14853917,0.00037972213,0.034069616,-0.003
18.222431,1.8116885,20.913166,0.14859112,0.00040020395,0.034117367,-0.003
35.422489,1.8054007,20.840582,0.14861657,0.00041035548,0.034140699,-0.003
34.919971,1.7797886,20.544928,0.14866643,0.00043057493,0.034186281,-0.003
34.046734,1.7352817,20.031164,0.14876827,0.00047292258,0.034278896,-0.003
33.125004,1.6883034,19.488873,0.14888934,0.00052499882,0.034388196,-0.003
32.418118,1.652275,19.072981,0.14899118,0.00057016662,0.034479469,-0.003
31.850597,1.6382793,18.869604,0.14904105,0.00059271994,0.034523945,-0.003


==> data/Turbine_Results/Walldistances/Walldistances_Rotor_180deg.csv <==
"x+","y+","z+","arc_length","Points:0","Points:1","Points:2"
35.074234,1.8040916,20.779421,0,0.00059271994,0.011995444,-0.003
34.870907,1.7936331,20.65896,4.9513181e-05,0.00061534735,0.012039484,-0.003
34.32745,1.7656797,20.336994,0.00015064212,0.0006623611,0.012129021,-0.003
33.784851,1.7377703,20.015535,0.00027087342,0.00071953278,0.012234789,-0.003
33.438904,1.7199759,19.810581,0.00037200331,0.00076862308,0.012323205,-0.003
33.292847,1.7124634,19.724052,0.00042152668,0.00079298887,0.01236632,-0.003
33.02803,1.7140644,19.7038,0.00047069376,0.00081737107,0.012409016,-0.003
32.815372,1.7030281,19.576933,0.00057111942,0.00086777791,0.012495874,-0.003
32.628159,1.6933122,19.465244,0.00069051536,0.00092871336,0.01259855,-0.003
32.572323,1.6904145,19.431936,0.00079094204,0.00098076463,0.012684435,-0.003
32.33728,1.6931463,19.426542,0.00084012296,0.001006507,0.01272634,-0.003
32.266579,1.6894447,19.384069,0.00088894764,0.001032235,0.012767836,-0.003
32.235447,1.6878146,19.365368,0.00098867415,0.001085264,0.012852295,-0.003
32.140938,1.6828661,19.30859,0.0011072407,0.0011491261,0.012952194,-0.003
31.998613,1.6754142,19.223089,0.0012069695,0.0012035044,0.013035793,-0.003
31.942348,1.6724682,19.189287,0.0012558083,0.0012303477,0.013076593,-0.003
31.638206,1.6674942,19.139267,0.0013042931,0.001257131,0.013117009,-0.003
31.536537,1.6621357,19.077763,0.0014033274,0.0013122506,0.013199287,-0.003
31.363054,1.6529922,18.972816,0.0015210694,0.0013784756,0.013296639,-0.003
31.165445,1.6425773,18.853273,0.0016201052,0.0014347535,0.01337813,-0.003
31.043333,1.6361413,18.779404,0.0016686052,0.0014625088,0.013417903,-0.003
30.841936,1.634856,18.788033,0.0017167525,0.0014901453,0.013457329,-0.003
30.75091,1.630031,18.732582,0.0018150977,0.001546967,0.013537598,-0.003
30.68482,1.6265277,18.692322,0.0019320213,0.0016151158,0.013632608,-0.003
30.657227,1.625065,18.675512,0.0020303686,0.0016728919,0.013712195,-0.003
30.455851,1.6248004,18.682575,0.0020785319,0.0017013284,0.013751067,-0.003
30.409472,1.6223261,18.654123,0.0021263446,0.0017296609,0.013789581,-0.003
30.515993,1.628009,18.719467,0.0022240063,0.001787789,0.01386806,-0.003
30.685032,1.637027,18.823162,0.0023401173,0.0018573296,0.013961043,-0.003
30.788456,1.6425446,18.886604,0.0024377811,0.0019161514,0.014039006,-0.003
30.903337,1.6486735,18.957077,0.0024856086,0.0019450536,0.014077113,-0.003
30.881435,1.6599637,19.07655,0.0025330894,0.001973792,0.014114909,-0.003
31.018234,1.667317,19.161057,0.002630072,0.0020328145,0.014191863,-0.003
30.937305,1.6629668,19.111063,0.0027453765,0.0021036125,0.014282873,-0.003
30.729385,1.6517906,18.982624,0.0028423603,0.0021637024,0.014358998,-0.003
30.389603,1.6471952,18.903984,0.0028898559,0.0021933001,0.014396144,-0.003
30.214819,1.6377214,18.795259,0.0029370063,0.0022227922,0.014432932,-0.003
29.906099,1.6209881,18.603218,0.0030333154,0.0022833699,0.014507804,-0.003
29.528229,1.6005065,18.368164,0.0031478174,0.0023559288,0.014596381,-0.003
29.204247,1.5829459,18.166628,0.0032441282,0.0024173635,0.014670554,-0.003
28.882311,1.5785393,18.091984,0.0032912933,0.0024475714,0.014706776,-0.003
28.698835,1.5685115,17.977055,0.0033381155,0.0024776491,0.014742659,-0.003
28.417067,1.5531118,17.800554,0.003433755,0.0025393262,0.014815754,-0.003
28.151653,1.5386058,17.634296,0.0035474617,0.0026130551,0.014902318,-0.003
27.941296,1.5271089,17.502529,0.0036431029,0.0026753887,0.014974856,-0.003
27.84761,1.5219886,17.443844,0.0036899398,0.0027060164,0.015010291,-0.003
27.550976,1.5167499,17.378769,0.0037364371,0.0027364825,0.015045417,-0.003
27.406914,1.5088189,17.287895,0.0038314122,0.0027989044,0.015116997,-0.003
27.276812,1.5016564,17.20583,0.0039443281,0.0028734389,0.015201818,-0.003
27.170412,1.4957988,17.138714,0.004039304,0.0029363888,0.015272936,-0.003
27.105185,1.4922079,17.097569,0.0040858152,0.0029673001,0.015307689,-0.003
26.927277,1.4924591,17.104218,0.0041319903,0.0029980405,0.015342144,-0.003
27.091743,1.5015746,17.208687,0.0042263046,0.0030609923,0.015412374,-0.003
27.177193,1.5063108,17.262964,0.0043384359,0.0031361154,0.015495621,-0.003
27.227499,1.509099,17.29492,0.0044327518,0.003199535,0.015565431,-0.003
27.13965,1.5139599,17.359795,0.004478939,0.0032306693,0.015599547,-0.003
27.357647,1.5261207,17.499235,0.0045247928,0.0032616293,0.015633371,-0.003
27.547152,1.536692,17.620451,0.0046184516,0.0033250225,0.015702315,-0.003
27.786455,1.5500413,17.773521,0.0047298041,0.0034006676,0.015784029,-0.003
28.064734,1.5655649,17.951521,0.0048234642,0.0034645314,0.015852539,-0.003
28.215797,1.5739918,18.048149,0.0048693299,0.0034958872,0.015886012,-0.003
28.041445,1.5742025,18.062216,0.0049148658,0.0035270706,0.015919195,-0.003
28.380693,1.5932475,18.280735,0.0050078734,0.0035909298,0.015986815,-0.003
28.715288,1.612031,18.496256,0.0051184509,0.0036671492,0.016066927,-0.003
28.852194,1.6197168,18.58444,0.0052114599,0.0037315369,0.016134046,-0.003
28.858816,1.6200886,18.588707,0.0052570062,0.0037631753,0.01616681,-0.003
28.772766,1.6257223,18.663082,0.0053022258,0.0037946289,0.016199298,-0.003
28.80554,1.6275741,18.68434,0.0053945873,0.0038591002,0.016265435,-0.003
28.885921,1.6321158,18.736477,0.005504397,0.0039361003,0.016343724,-0.003
29.041416,1.6409016,18.837337,0.0055967591,0.0040011634,0.01640928,-0.003
29.004288,1.6388037,18.813253,0.0056419893,0.0040331376,0.016441271,-0.003
28.856247,1.6414119,18.848177,0.0056868942,0.0040649311,0.016472982,-0.003
29.092396,1.6548446,19.002424,0.0057786141,0.0041299877,0.016537637,-0.003
29.392452,1.6719126,19.198412,0.0058876597,0.004207619,0.016614215,-0.003
29.594961,1.6834317,19.330687,0.0059793804,0.0042731836,0.016678356,-0.003
29.70661,1.6897826,19.403614,0.0060242947,0.004305372,0.01670968,-0.003
29.58827,1.6945022,19.461691,0.006068889,0.0043374002,0.01674071,-0.003
29.742664,1.7033443,19.563244,0.0061599707,0.0044030091,0.016803887,-0.003
29.905375,1.7126626,19.670265,0.0062682579,0.0044813706,0.016878624,-0.003
29.971045,1.7164235,19.713461,0.0063593417,0.004547595,0.016941158,-0.003
29.992266,1.7176389,19.727419,0.0064039435,0.0045801289,0.016971668,-0.003
29.769896,1.716781,19.718277,0.006448228,0.0046125036,0.017001884,-0.003
29.756336,1.7159991,19.709297,0.0065386759,0.0046788454,0.017063363,-0.003
29.684233,1.711841,19.661537,0.0066462121,0.004758107,0.017136037,-0.003
29.579533,1.705803,19.592188,0.0067366612,0.0048251026,0.017196804,-0.003
29.528538,1.7028624,19.558413,0.006780954,0.0048580179,0.017226443,-0.003
29.274529,1.7004955,19.525896,0.0068249302,0.004890772,0.017255787,-0.003
29.142967,1.6928533,19.438147,0.0069147493,0.0049578878,0.017315477,-0.003
29.02853,1.6862059,19.361816,0.0070215368,0.0050380589,0.017386019,-0.003
28.927832,1.6803566,19.294651,0.0071113581,0.0051058037,0.017444998,-0.003
28.823288,1.6742839,19.224922,0.007155342,0.0051390794,0.017473761,-0.003
28.559498,1.6712768,19.182261,0.0071990129,0.0051721828,0.017502245,-0.003
28.384247,1.6610214,19.064552,0.0072882092,0.0052399924,0.017560191,-0.003
28.241753,1.6526827,18.968843,0.0073942536,0.0053209434,0.017628692,-0.003
28.058086,1.6419346,18.845482,0.00748345,0.0053893002,0.017685993,-0.003
27.739725,1.6352206,18.76198,0.0075271294,0.0054228595,0.017713951,-0.003
27.640602,1.6293776,18.694939,0.0075704963,0.0054562306,0.017741647,-0.003
27.529369,1.6228205,18.619703,0.007659071,0.0055245487,0.017798021,-0.003
27.47731,1.6197517,18.584494,0.0077643794,0.0056060306,0.017864734,-0.003
27.509529,1.6216509,18.606285,0.0078529556,0.005674764,0.017920604,-0.003
27.520075,1.6222726,18.613419,0.0078963306,0.005708483,0.017947888,-0.003
27.305059,1.620658,18.597178,0.0079393968,0.0057419962,0.017974935,-0.003
27.276367,1.618955,18.577635,0.0080273571,0.005810549,0.018030049,-0.003
27.416222,1.627256,18.672888,0.0081319331,0.0058922088,0.018095378,-0.003
27.787874,1.6493149,18.926016,0.0082198937,0.0059610005,0.018150194,-0.003
28.000841,1.6619554,19.071066,0.0082629667,0.0059947148,0.018177001,-0.003
27.934626,1.6689426,19.159159,0.0083057332,0.0060282093,0.018203592,-0.003
28.123816,1.6802458,19.288918,0.0083930817,0.0060966914,0.018257814,-0.003
28.516819,1.7037256,19.558462,0.0084969307,0.0061782496,0.018322101,-0.003
28.976046,1.731162,19.873425,0.0085842805,0.0062469901,0.018375997,-0.003
28.970695,1.7419479,20.008909,0.0086270529,0.0062807063,0.018402316,-0.003
29.040739,1.7461596,20.057287,0.0086695237,0.0063142041,0.018428424,-0.003
29.092514,1.7492726,20.093046,0.0087562647,0.0063827448,0.018481586,-0.003
29.328117,1.7634389,20.255768,0.0088593913,0.0064644511,0.018544508,-0.003
29.503134,1.7739624,20.376644,0.0089461342,0.0065333685,0.018597184,-0.003
29.292418,1.7728631,20.372814,0.008988609,0.0065671853,0.018622885,-0.003
29.394615,1.7790484,20.443893,0.0090307842,0.0066008056,0.018648349,-0.003
29.317663,1.7743911,20.390373,0.0091169224,0.0066696182,0.018700162,-0.003
29.116812,1.762235,20.250681,0.0092193332,0.0067516998,0.018761404,-0.003
29.077944,1.7598826,20.223648,0.0093054718,0.0068209674,0.018812608,-0.003
28.888069,1.7603023,20.23225,0.0093476515,0.0068549574,0.018837584,-0.003
28.797401,1.7547776,20.168751,0.0093895337,0.0068887859,0.018862277,-0.003
28.676495,1.7474101,20.08407,0.0094750741,0.0069580241,0.018912509,-0.003
28.496431,1.7364378,19.95796,0.0095767722,0.0070406417,0.018971812,-0.003
28.444685,1.7332846,19.921719,0.0096623126,0.0071103694,0.019021362,-0.003
28.520834,1.7379248,19.97505,0.0097041988,0.0071445708,0.019045543,-0.003
28.334358,1.7388279,19.983337,0.0097457895,0.007178592,0.019069467,-0.003
28.364399,1.7406715,20.004524,0.0098307354,0.0072481912,0.019118167,-0.003
28.461599,1.7466365,20.073076,0.0099317265,0.0073311725,0.019175729,-0.003
28.448973,1.7458616,20.064171,0.010016672,0.0074011832,0.019223835,-0.003
28.1588,1.7402887,19.998581,0.010058267,0.0074355369,0.019247286,-0.003
28.225201,1.7443925,20.045738,0.010099569,0.0074697048,0.019270491,-0.003
28.115662,1.7376226,19.967943,0.010183924,0.0075396397,0.019317659,-0.003
27.896688,1.7240895,19.812428,0.010284214,0.0076230546,0.019373337,-0.003
27.798733,1.7180356,19.742859,0.010368569,0.0076934448,0.019419823,-0.003
27.815985,1.7191018,19.75511,0.010409874,0.0077279885,0.019442469,-0.003
27.547489,1.7144424,19.701397,0.01045089,0.0077623418,0.019464878,-0.003
27.482986,1.710428,19.655266,0.010534659,0.0078326575,0.019510407,-0.003
27.294981,1.6987274,19.520807,0.01063425,0.0079165287,0.019564111,-0.003
27.194347,1.6924644,19.448837,0.010718019,0.0079873046,0.019608922,-0.003
27.173792,1.691185,19.434135,0.010759037,0.0080220364,0.019630743,-0.003
26.940573,1.6883857,19.402216,0.010799768,0.0080565754,0.019652331,-0.003
26.81197,1.6803261,19.309599,0.010882954,0.0081272693,0.019696176,-0.003
26.721464,1.674654,19.244417,0.010981854,0.008211582,0.019747872,-0.003
26.672365,1.671577,19.209057,0.01106504,0.008282721,0.01979099,-0.003
26.435163,1.6684428,19.17148,0.011105773,0.0083176279,0.019811982,-0.003
26.347113,1.6628855,19.107622,0.011146221,0.0083523374,0.019832751,-0.003
26.175854,1.6520765,18.983419,0.011228829,0.0084233703,0.019874921,-0.003
25.994574,1.6406351,18.851952,0.011327041,0.0085080713,0.019924635,-0.003
25.78587,1.6274629,18.700594,0.01140965,0.0085795196,0.019966099,-0.003
25.645636,1.6186121,18.598892,0.011450099,0.0086145718,0.019986285,-0.003
25.366081,1.6123244,18.524893,0.011490266,0.0086494219,0.020006256,-0.003
25.265072,1.605904,18.451126,0.011572299,0.0087207286,0.020046813,-0.003
25.234451,1.6039578,18.428764,0.011669829,0.0088057294,0.020094635,-0.003
25.179462,1.6004624,18.388603,0.011751862,0.0088774078,0.020134531,-0.003
25.100599,1.5954497,18.331011,0.011792031,0.0089125652,0.02015396,-0.003
24.850578,1.5907228,18.275484,0.011831919,0.008947514,0.020173185,-0.003
24.712597,1.5818903,18.174011,0.011913382,0.0090190135,0.020212224,-0.003
24.670834,1.5792171,18.143297,0.012010233,0.0091042388,0.020258233,-0.003
24.638208,1.5771286,18.119305,0.012091698,0.0091761108,0.020296585,-0.003
24.600058,1.5746865,18.091248,0.012131587,0.0092113642,0.020315249,-0.003
24.328304,1.5683051,18.016621,0.012171197,0.0092464145,0.0203337,-0.003
24.195904,1.5597701,17.91857,0.012252094,0.0093181217,0.020371148,-0.003
24.101362,1.5536755,17.848557,0.012348272,0.0094035883,0.02041526,-0.003
24.029114,1.5490181,17.79505,0.01242917,0.0094756521,0.020452019,-0.003
24.00177,1.5472554,17.774801,0.012468781,0.0095109958,0.020469902,-0.003
23.812384,1.5459493,17.757967,0.012508117,0.0095461281,0.020487595,-0.003
23.726154,1.5403513,17.693663,0.012588451,0.0096179899,0.020523505,-0.003
23.782549,1.5440124,17.735718,0.012683961,0.0097036175,0.020565813,-0.003
23.924768,1.5532457,17.841778,0.012764296,0.0097757932,0.02060109,-0.003
23.785837,1.5550874,17.862322,0.012803632,0.0098111816,0.020618265,-0.003
23.696865,1.5492705,17.795507,0.012842694,0.0098463651,0.020635234,-0.003
23.640642,1.5455948,17.753286,0.01292247,0.0099183116,0.020669701,-0.003
23.74301,1.5522875,17.83016,0.013017317,0.010004026,0.020710308,-0.003
23.758095,1.5532737,17.841488,0.013097093,0.010076268,0.020744151,-0.003
23.722029,1.5509157,17.814405,0.013136155,0.010111685,0.020760627,-0.003
20.384912,1.545054,17.746584,0.013169848,0.010142268,0.020774765,-0.003
20.310116,1.539385,17.681469,0.013238659,0.010204789,0.020803506,-0.003
20.404707,1.5465543,17.763817,0.013320467,0.010279233,0.020837428,-0.003
20.460043,1.5507483,17.811991,0.013389277,0.010341951,0.020865737,-0.003
20.568672,1.5481609,17.782087,0.01342297,0.010372696,0.020879516,-0.003
20.619287,1.5519706,17.825846,0.013456899,0.010403682,0.020893341,-0.003
20.742229,1.5612242,17.932133,0.013526191,0.010467032,0.020921415,-0.003
20.801456,1.5656821,17.983335,0.013608572,0.010542467,0.020954521,-0.003
20.848635,1.5692331,18.024122,0.013677864,0.010606016,0.020982143,-0.003
20.882364,1.5717719,18.053282,0.013711792,0.010637166,0.020995589,-0.003
21.069462,1.5747724,18.088417,0.013745959,0.010668556,0.02100908,-0.003
21.142948,1.5802649,18.151506,0.013815737,0.010732734,0.02103647,-0.003
21.365189,1.5968757,18.342304,0.013898694,0.010809159,0.021068737,-0.003
21.437119,1.6022518,18.404057,0.013968471,0.010873543,0.021095635,-0.003
21.579594,1.6015745,18.397577,0.014002637,0.010905098,0.021108733,-0.003
21.575987,1.6013068,18.394501,0.014037043,0.010936908,0.021121845,-0.003
21.586494,1.6020868,18.40346,0.014107309,0.011001919,0.021148507,-0.003
21.632113,1.6054722,18.44235,0.014190847,0.011079321,0.021179933,-0.003
21.741106,1.6135614,18.535273,0.014261112,0.011144522,0.021206126,-0.003
21.822649,1.6196134,18.604792,0.014295518,0.011176474,0.021218883,-0.003
21.998089,1.6212492,18.624022,0.014330165,0.011208675,0.021231672,-0.003
21.918129,1.6153561,18.556326,0.014400922,0.011274501,0.021257624,-0.003
21.914581,1.6150947,18.553322,0.014485045,0.01135288,0.021288175,-0.003
21.976927,1.6196895,18.606104,0.014555802,0.011418906,0.021313613,-0.003
22.121336,1.6189301,18.598207,0.014590448,0.011451268,0.021325987,-0.003
22.020817,1.6115737,18.513697,0.014625337,0.011483885,0.02133837,-0.003
21.907352,1.6032698,18.418303,0.01469659,0.011550564,0.021363487,-0.003
21.961357,1.6072222,18.463707,0.014781302,0.011629963,0.021393016,-0.003
22.022392,1.611689,18.515022,0.014852555,0.011696848,0.021417579,-0.003
22.192696,1.6129642,18.528519,0.014887443,0.011729627,0.021429526,-0.003
22.154953,1.610221,18.497007,0.014922577,0.011762674,0.021441454,-0.003
22.13172,1.6085325,18.477612,0.014994328,0.011830225,0.021465644,-0.003
22.094076,1.6057966,18.446182,0.015079634,0.011910657,0.021494063,-0.003
22.111956,1.6070961,18.461109,0.015151385,0.011978417,0.02151766,-0.003
22.312454,1.6105653,18.499012,0.015186516,0.012011629,0.021529116,-0.003
22.298241,1.6095393,18.487226,0.015221896,0.012045099,0.02154058,-0.003
22.421764,1.6184555,18.58964,0.015294151,0.012113526,0.021563787,-0.003
22.51622,1.6252736,18.667952,0.015380053,0.012194996,0.021591023,-0.003
22.435305,1.6194329,18.600864,0.015452307,0.012263626,0.021613618,-0.003
22.397755,1.6167225,18.569733,0.015487684,0.012297267,0.021624565,-0.003
22.689928,1.6266552,18.681187,0.015523312,0.012331156,0.021635558,-0.003
22.62714,1.6221539,18.629492,0.015596071,0.012400442,0.021657772,-0.003
22.642603,1.6232624,18.642223,0.015682575,0.012482935,0.021683807,-0.003
22.599522,1.6201738,18.606754,0.015755334,0.012552412,0.021705411,-0.003
22.659351,1.6133164,18.526293,0.01579096,0.01258646,0.021715896,-0.003
22.525492,1.6037858,18.416851,0.015826837,0.01262077,0.021726383,-0.003
22.628601,1.6111271,18.501154,0.015900105,0.012690894,0.021747617,-0.003
23.085363,1.6436479,18.874601,0.015987215,0.012774358,0.021772556,-0.003
23.329414,1.661024,19.074137,0.016060483,0.012844631,0.021793289,-0.003
23.353989,1.6627737,19.094231,0.016096358,0.012879062,0.021803364,-0.003
23.467867,1.6593274,19.05397,0.016132487,0.012913759,0.021813435,-0.003
23.591669,1.6680809,19.154488,0.016206269,0.012984666,0.021833831,-0.003
23.802546,1.6829911,19.325701,0.016293987,0.013069052,0.021857779,-0.003
23.971613,1.6949453,19.462969,0.016367769,0.013140111,0.021877637,-0.003
24.089317,1.6913459,19.422581,0.016403895,0.013174935,0.021887248,-0.003
24.364416,1.7106611,19.644384,0.016440276,0.013210014,0.021896899,-0.003
24.364315,1.710654,19.644302,0.016514574,0.013281728,0.021916321,-0.003
24.279215,1.704679,19.575689,0.016602907,0.013367078,0.02193908,-0.003
24.541651,1.723105,19.787285,0.016677206,0.013438932,0.021957984,-0.003
24.555544,1.7240803,19.798485,0.016713584,0.013474139,0.021967137,-0.003
24.747084,1.7253714,19.814207,0.01675022,0.013509612,0.0219763,-0.003
24.74955,1.7255434,19.816181,0.016825038,0.013582103,0.021994812,-0.003
24.7661,1.7266972,19.829433,0.01691399,0.013668375,0.022016481,-0.003
24.954525,1.7398343,19.980299,0.016988808,0.013741005,0.022034444,-0.003
25.022768,1.7445921,20.034937,0.017025441,0.013776586,0.022043157,-0.003
25.239712,1.7473911,20.068165,0.017062333,0.013812439,0.022051858,-0.003
25.036558,1.7333266,19.906637,0.017137675,0.013885697,0.022069452,-0.003
25.112402,1.7385774,19.966942,0.017227249,0.013972878,0.022090018,-0.003
25.269276,1.749438,20.091673,0.017302591,0.014046273,0.022107037,-0.003
25.452816,1.7621448,20.237606,0.017339481,0.014082226,0.022115298,-0.003
25.478212,1.7513723,20.117008,0.017376631,0.014118459,0.022123501,-0.003
25.832811,1.7757474,20.39699,0.017452502,0.014192491,0.022140102,-0.003
25.966208,1.7849171,20.502316,0.017542702,0.014280579,0.022159509,-0.003
25.996174,1.7869769,20.525976,0.017618572,0.014354737,0.022175532,-0.003
26.148529,1.7974499,20.646275,0.017655719,0.014391067,0.022183279,-0.003
26.416004,1.8030487,20.71253,0.01769313,0.014427674,0.022190997,-0.003
26.44762,1.8052068,20.73732,0.017769531,0.014502478,0.022206537,-0.003
26.402563,1.8021313,20.70199,0.017860363,0.014591496,0.022224603,-0.003
26.384853,1.8009224,20.688105,0.017936764,0.014666446,0.022239419,-0.003
26.37154,1.8000138,20.677666,0.017974171,0.01470317,0.02224653,-0.003
26.641867,1.8054917,20.744503,0.018011843,0.014740164,0.022253647,-0.003
26.623367,1.804238,20.730099,0.018088779,0.014815772,0.022267882,-0.003
26.446947,1.7922822,20.59273,0.018180248,0.014905754,0.02228431,-0.003
26.392075,1.7885636,20.550005,0.018257183,0.014981508,0.022297733,-0.003
26.517054,1.7844144,20.503729,0.018294851,0.015018622,0.022304174,-0.003
26.473124,1.7814581,20.469761,0.018332788,0.015056017,0.022310564,-0.003
26.302074,1.7699478,20.337502,0.018410263,0.015132425,0.022323374,-0.003
25.903368,1.7431176,20.029211,0.018502371,0.015223338,0.022338161,-0.003
25.911961,1.7436959,20.035854,0.018579844,0.015299868,0.02235022,-0.003
25.99152,1.7490495,20.097372,0.018617778,0.015337359,0.022355994,-0.003
26.305866,1.7577184,20.199099,0.01865598,0.01537513,0.02236172,-0.003
26.360233,1.7613511,20.240843,0.018733996,0.015452306,0.02237314,-0.003
26.094898,1.7436218,20.037106,0.018826749,0.015544131,0.022386223,-0.003
25.998154,1.7371576,19.96282,0.018904765,0.015621427,0.022396807,-0.003
25.890947,1.7299942,19.880499,0.018942964,0.015659291,0.022401847,-0.003
25.978584,1.7235347,19.80917,0.018981433,0.015697436,0.022406828,-0.003
25.754381,1.7086601,19.63821,0.019059996,0.015775377,0.022416696,-0.003
25.510298,1.6924665,19.452091,0.019153399,0.015868105,0.022427905,-0.003
25.441473,1.6879003,19.399611,0.01923196,0.015946152,0.02243688,-0.003
25.536217,1.6824285,19.336519,0.019270428,0.015984386,0.022441108,-0.003
25.440662,1.676133,19.264164,0.019309165,0.016022896,0.022445299,-0.003
25.338005,1.6693697,19.186432,0.019388278,0.016101582,0.022453509,-0.003
25.278849,1.6654721,19.141636,0.019482333,0.016195187,0.0224627,-0.003
24.976343,1.6455419,18.912573,0.019561446,0.016273966,0.022469955,-0.003
24.711432,1.6280885,18.711977,0.019600182,0.016312554,0.022473343,-0.003
24.729181,1.6178722,18.595251,0.019639192,0.016351422,0.022476662,-0.003
24.798069,1.6223792,18.647053,0.019718858,0.016430827,0.022483114,-0.003
24.668173,1.6138809,18.549376,0.019813572,0.016525274,0.022490215,-0.003
24.434736,1.5986086,18.37384,0.019893237,0.016604748,0.022495745,-0.003
24.428335,1.5981898,18.369028,0.019932244,0.016643669,0.022498321,-0.003
24.360912,1.582828,18.190971,0.019971528,0.016682878,0.022500752,-0.003
24.439182,1.5879135,18.249418,0.020051751,0.016762961,0.022505494,-0.003
24.587301,1.5975374,18.360023,0.02014713,0.016858205,0.022510549,-0.003
24.331059,1.5808883,18.168678,0.020227353,0.01693834,0.02251431,-0.003
24.479694,1.5795474,18.152637,0.020266633,0.016977582,0.022516046,-0.003
24.430027,1.5763426,18.115807,0.02030619,0.017017107,0.022517629,-0.003
24.235941,1.5638193,17.971886,0.020386975,0.017097836,0.02252062,-0.003
23.948912,1.5452988,17.759043,0.020483021,0.017193837,0.022523578,-0.003
23.781893,1.5345219,17.635191,0.020563805,0.017274598,0.022525547,-0.003
23.896584,1.5314038,17.597025,0.020603362,0.017314145,0.022526376,-0.003
23.741087,1.521439,17.482521,0.020643195,0.017353972,0.022527087,-0.003
23.522732,1.5074457,17.321728,0.020724547,0.017435316,0.022528226,-0.003
23.276413,1.4916604,17.140343,0.020821264,0.01753203,0.022529002,-0.003
23.089453,1.4796792,17.00267,0.020902613,0.017613379,0.022529196,-0.003
23.10718,1.4808152,17.015722,0.020942446,0.017653212,0.022529157,-0.003
23.100885,1.4702412,16.892815,0.020982559,0.017693324,0.022528971,-0.003
22.992502,1.4633431,16.813559,0.02106448,0.017775243,0.022528322,-0.003
23.003227,1.4640259,16.821402,0.021161875,0.01787263,0.022527032,-0.003
23.075012,1.4685946,16.873896,0.021243794,0.017954534,0.02252551,-0.003
23.066172,1.4680319,16.867432,0.021283904,0.017994635,0.022524629,-0.003
23.142181,1.4627281,16.805361,0.021324299,0.018035017,0.022523619,-0.003
23.045122,1.4565934,16.734879,0.021406794,0.018117478,0.022521267,-0.003
23.090851,1.4594837,16.768087,0.02150487,0.018215498,0.022517955,-0.003
23.135544,1.4623086,16.800543,0.021587363,0.018297927,0.022514701,-0.003
23.229336,1.4579079,16.751387,0.021627754,0.01833828,0.022512937,-0.003
23.317148,1.4634191,16.814711,0.02166843,0.018378915,0.022511123,-0.003
23.299726,1.4623257,16.802147,0.021751503,0.018461889,0.02250706,-0.003
23.405542,1.4689668,16.878454,0.021850266,0.018560505,0.022501672,-0.003
23.495726,1.474627,16.943489,0.021933336,0.018643426,0.0224967,-0.003
23.491961,1.4743906,16.940773,0.021974011,0.018684018,0.022494121,-0.003
23.584665,1.4697765,16.889402,0.022014972,0.01872489,0.022491416,-0.003
23.597313,1.4705646,16.898458,0.022098625,0.018808341,0.022485599,-0.003
23.832195,1.4852022,17.066662,0.022198079,0.018907519,0.022478195,-0.003
23.994709,1.49533,17.183041,0.022281731,0.018990906,0.022471536,-0.003
24.223291,1.4988116,17.226128,0.022322691,0.019031722,0.022468112,-0.003
24.452364,1.5129853,17.389029,0.022363939,0.019072821,0.022464609,-0.003
24.782825,1.5334327,17.624035,0.022448177,0.019156726,0.022457121,-0.003
25.018873,1.548038,17.791897,0.022548327,0.019256433,0.02244772,-0.003
25.215677,1.5602152,17.93185,0.022632565,0.01934026,0.022439403,-0.003
25.504873,1.5669509,18.01152,0.022673811,0.019381288,0.022435175,-0.003
25.609821,1.5733987,18.085634,0.022715347,0.019422596,0.022430826,-0.003
25.850565,1.5881892,18.255648,0.022800176,0.019506924,0.022421611,-0.003
26.046459,1.6002245,18.393988,0.022901028,0.019607114,0.022410076,-0.003
26.172655,1.6079775,18.483107,0.022985854,0.01969132,0.022399841,-0.003
26.37801,1.6094346,18.498762,0.02302739,0.019732527,0.022394627,-0.003
26.382961,1.6097367,18.502234,0.023069217,0.019774016,0.022389319,-0.003
26.190727,1.5980077,18.367422,0.023154638,0.01985869,0.022378044,-0.003
26.001551,1.5864652,18.234753,0.023256196,0.01995926,0.022363916,-0.003
25.894367,1.5799255,18.159586,0.023341618,0.020043766,0.02235144,-0.003
25.847355,1.5664351,18.000565,0.023383445,0.020085115,0.022345131,-0.003
25.656797,1.5548868,17.867857,0.023425564,0.02012673,0.022338638,-0.003
25.486418,1.5445611,17.749201,0.023511583,0.020211663,0.022325013,-0.003
25.531107,1.5472695,17.780323,0.023613852,0.020312535,0.022308165,-0.003
25.372274,1.5376437,17.66971,0.023699871,0.020397287,0.022293456,-0.003
25.257671,1.520576,17.467512,0.023741991,0.020438757,0.022286082,-0.003
25.122267,1.5124242,17.373869,0.023784404,0.020480493,0.022278536,-0.003
25.211109,1.5177728,17.43531,0.023871026,0.020565672,0.022262789,-0.003
25.201893,1.517218,17.428938,0.02397401,0.02066683,0.022243487,-0.003
25.124964,1.5125867,17.375736,0.024060632,0.02075183,0.022226801,-0.003
25.159132,1.5146437,17.399366,0.024103047,0.020793425,0.022218501,-0.003
25.095818,1.500638,17.234907,0.024145757,0.020835282,0.022210008,-0.003
25.471052,1.5230757,17.492605,0.024232985,0.020920726,0.022192452,-0.003
25.784639,1.5418271,17.707966,0.02433669,0.021022204,0.022171082,-0.003
25.541834,1.5273081,17.541216,0.024423919,0.021107456,0.022152614,-0.003
25.367508,1.5168841,17.421494,0.024466629,0.021149162,0.022143409,-0.003
25.519863,1.5154383,17.404301,0.024509639,0.021191133,0.02213401,-0.003
25.420168,1.5095181,17.336309,0.024597477,0.021276778,0.022114502,-0.003
25.755091,1.5294068,17.564724,0.024701909,0.021378476,0.022090767,-0.003
25.701988,1.5262535,17.528509,0.024789747,0.02146391,0.022070359,-0.003
25.504166,1.5040293,17.272606,0.024832756,0.02150571,0.022060229,-0.003
25.520018,1.504964,17.28334,0.024876069,0.021547781,0.022049936,-0.003
25.79982,1.5214646,17.472836,0.024964521,0.021633632,0.022028642,-0.003
26.131493,1.5410239,17.69746,0.025069685,0.021735588,0.022002866,-0.003
26.157467,1.5425557,17.715052,0.025158138,0.021821247,0.021980811,-0.003
26.173462,1.543499,17.725883,0.025201449,0.021863159,0.021969888,-0.003
26.374535,1.5442756,17.737881,0.025245063,0.021905342,0.021958807,-0.003
26.583418,1.556506,17.878363,0.025334135,0.021991426,0.02193593,-0.003
26.523771,1.5530137,17.838249,0.025440033,0.022093654,0.021908293,-0.003
26.565084,1.5554326,17.866034,0.025529105,0.022179538,0.021884678,-0.003
26.836344,1.5599085,17.923054,0.02557272,0.022221558,0.02187299,-0.003
27.160547,1.5787535,18.13958,0.02561664,0.022263847,0.021861134,-0.003
27.099115,1.5751826,18.098551,0.025706336,0.02235014,0.021836659,-0.003
27.452978,1.5957515,18.334883,0.025812976,0.022452595,0.021807078,-0.003
27.745216,1.6127384,18.53006,0.025902671,0.022538647,0.021781776,-0.003
27.850538,1.6073132,18.471231,0.02594659,0.022580739,0.021769239,-0.003
27.817371,1.605399,18.449234,0.025990819,0.022623098,0.021756515,-0.003
28.016823,1.6169099,18.581516,0.026081143,0.022709506,0.021730207,-0.003
27.874643,1.6087044,18.487219,0.026188528,0.02281205,0.021698328,-0.003
27.659864,1.5963089,18.34477,0.026278853,0.022898136,0.021670982,-0.003
24.121565,1.5891454,18.263084,0.026323079,0.022940228,0.021657409,-0.003
24.058659,1.5850011,18.215458,0.026361839,0.022977076,0.021645389,-0.003
23.969183,1.5791065,18.147713,0.026440995,0.023052251,0.021620601,-0.003
23.629677,1.5567396,17.890663,0.026535104,0.023141459,0.021590626,-0.003
23.36562,1.5393434,17.690739,0.026614262,0.023216361,0.021565022,-0.003
23.274975,1.5337428,17.622084,0.02665302,0.023253007,0.021552399,-0.003
23.388498,1.5412236,17.708036,0.02669178,0.023289608,0.021539645,-0.003
22.917324,1.5101749,17.351299,0.026770936,0.023364281,0.021513386,-0.003
22.961147,1.5130627,17.384478,0.026865046,0.023452913,0.021481747,-0.003
23.01412,1.5165533,17.424583,0.026944202,0.023527328,0.021454761,-0.003
22.686523,1.4953063,17.176537,0.026982963,0.023563722,0.021441426,-0.003
22.189947,1.4625762,16.800568,0.027021721,0.023600085,0.021428011,-0.003
22.156996,1.4604043,16.77562,0.027100877,0.023674259,0.021400372,-0.003
22.320274,1.4711663,16.89924,0.027194987,0.023762284,0.021367081,-0.003
22.017685,1.4512222,16.670143,0.027274143,0.023836194,0.021338744,-0.003
21.82818,1.4387316,16.526665,0.027312903,0.023872348,0.021324771,-0.003
21.523466,1.4190208,16.29599,0.027351661,0.023908455,0.021310683,-0.003
21.67527,1.429029,16.410925,0.027430819,0.023982134,0.021281747,-0.003
21.63331,1.4262626,16.379156,0.027524928,0.024069555,0.021246905,-0.003
21.223461,1.3992417,16.068848,0.027604086,0.024142919,0.021217177,-0.003
21.103161,1.3913105,15.977766,0.027642844,0.02417879,0.021202497,-0.003
20.855145,1.3753206,15.78995,0.027681603,0.024214627,0.021187734,-0.003
20.60145,1.3585904,15.597871,0.027760761,0.024287717,0.021157341,-0.003
20.307705,1.339219,15.37547,0.027854869,0.024374442,0.021120802,-0.003
19.938286,1.3148571,15.095773,0.027934026,0.024447247,0.021089733,-0.003
19.804125,1.3060098,14.994197,0.027972786,0.024482852,0.021074414,-0.003
19.619101,1.2942401,14.854052,0.028011544,0.024518425,0.021059027,-0.003
19.941101,1.315482,15.097846,0.028090702,0.02459099,0.021027399,-0.003
19.892153,1.312253,15.060787,0.028184811,0.024677113,0.020989461,-0.003
19.799347,1.3061306,14.990521,0.028263967,0.024749434,0.020957284,-0.003
19.802685,1.3063509,14.993049,0.028302728,0.024784809,0.020941442,-0.003
20.190062,1.3322356,15.286303,0.028341485,0.024820166,0.020925567,-0.003
20.101147,1.3263685,15.218983,0.028420642,0.024892299,0.020892967,-0.003
19.998056,1.3195661,15.140932,0.02851475,0.024977919,0.020853909,-0.003
20.073706,1.3245578,15.198207,0.028593909,0.02504983,0.020820819,-0.003
19.98551,1.3188177,15.131461,0.028632669,0.025085008,0.020804545,-0.003
19.810057,1.3072398,14.998621,0.028671426,0.025120143,0.020788185,-0.003
19.869953,1.3111923,15.04397,0.028750584,0.025191834,0.020754626,-0.003
19.920679,1.3145396,15.082376,0.028844694,0.025276929,0.020714432,-0.003
20.031258,1.3218365,15.166097,0.028923849,0.025348378,0.020680364,-0.003
20.08259,1.3252238,15.204962,0.02896261,0.025383325,0.020663599,-0.003
20.118925,1.3276619,15.232462,0.029001367,0.025418239,0.020646771,-0.003
19.791372,1.3060464,14.984464,0.029080524,0.025489463,0.020612231,-0.003
20.053362,1.3233353,15.182821,0.029174634,0.025573995,0.020570867,-0.003
20.186947,1.3321507,15.283962,0.029253791,0.025644975,0.020535829,-0.003
20.268206,1.3375498,15.345477,0.029292551,0.025679691,0.02051859,-0.003
20.111504,1.3272086,15.226834,0.029331308,0.025714377,0.020501301,-0.003
20.202375,1.3332055,15.295635,0.029410466,0.025785141,0.020465825,-0.003
20.288763,1.3389064,15.361041,0.029504576,0.025869126,0.02042336,-0.003
20.004057,1.320118,15.145485,0.029583732,0.025939645,0.020387407,-0.003
19.910128,1.3139194,15.074369,0.029622492,0.02597414,0.020369729,-0.003
19.90926,1.3139213,15.073708,0.02966125,0.026008599,0.020351987,-0.003
19.849548,1.3099808,15.0285,0.029740406,0.0260789,0.02031561,-0.003
19.756758,1.3038568,14.958245,0.029834516,0.026162345,0.020272095,-0.003
19.890623,1.3126915,15.059598,0.029913674,0.026232414,0.020235267,-0.003
20.013199,1.3207809,15.152402,0.029952434,0.026266685,0.02021716,-0.003
20.275372,1.3381819,15.350896,0.029991191,0.026300926,0.020199003,-0.003
20.420858,1.3477842,15.461048,0.030070347,0.026370775,0.020161763,-0.003
20.230993,1.335253,15.317298,0.030164457,0.026453676,0.02011722,-0.003
20.02878,1.3219068,15.164197,0.030243614,0.026523277,0.020079518,-0.003
19.99239,1.3195051,15.136646,0.030282376,0.026557315,0.020060973,-0.003
20.186573,1.3324518,15.283668,0.030321132,0.026591329,0.020042395,-0.003
20.370369,1.3445835,15.422823,0.03040029,0.026660709,0.020004285,-0.003
20.451624,1.3499469,15.484343,0.030494398,0.026743038,0.019958697,-0.003
20.466881,1.3509539,15.495893,0.030573556,0.02681217,0.019920139,-0.003
20.515451,1.3543056,15.532686,0.030612316,0.026845988,0.019901199,-0.003
20.499937,1.3532814,15.520939,0.030651074,0.026879752,0.01988217,-0.003
20.568188,1.3577868,15.572613,0.030730231,0.026948661,0.019843215,-0.003
20.714947,1.367475,15.683728,0.030824339,0.027030423,0.019796619,-0.003
20.944479,1.3826274,15.857512,0.030903496,0.027099039,0.019757152,-0.003
20.970461,1.3845545,15.877166,0.030942257,0.027132593,0.019737747,-0.003
20.861982,1.3773922,15.795033,0.030981015,0.027166115,0.019718293,-0.003
20.798485,1.3731999,15.74696,0.031060171,0.027234478,0.019678392,-0.003
20.943243,1.3827574,15.856559,0.031154281,0.027315579,0.01963065,-0.003
21.075109,1.3914638,15.956398,0.031233438,0.027383665,0.019590273,-0.003
21.157904,1.3969301,16.019083,0.031272198,0.027416972,0.019570451,-0.003
21.146364,1.3964156,16.010315,0.031310956,0.027450239,0.019550564,-0.003
21.329931,1.4085375,16.149296,0.031390112,0.027518116,0.019509839,-0.003
21.545757,1.4227898,16.312702,0.031484222,0.027598692,0.019461216,-0.003
21.432732,1.4153261,16.227129,0.031563379,0.027666353,0.019420134,-0.003
21.294344,1.4061875,16.122353,0.03160214,0.027699444,0.01939995,-0.003
21.282192,1.4054132,16.113134,0.031640898,0.027732525,0.019379755,-0.003
21.659126,1.4303048,16.39852,0.031720054,0.027800005,0.019338377,-0.003
21.851189,1.4429879,16.543932,0.031814164,0.02788011,0.019288981,-0.003
21.888632,1.4454607,16.572281,0.03189332,0.027947389,0.019247277,-0.003
21.927336,1.4480165,16.601585,0.031932081,0.0279803,0.019226801,-0.003
21.89332,1.4456247,16.575823,0.031970838,0.028013194,0.019206306,-0.003
22.002209,1.4528147,16.658264,0.032049996,0.028080314,0.019164342,-0.003
22.200521,1.4659092,16.808411,0.032144105,0.028160004,0.019114282,-0.003
22.15134,1.4626619,16.771175,0.032223261,0.028226951,0.019072048,-0.003
22.031061,1.4547198,16.680109,0.032262021,0.028259711,0.019051332,-0.003
21.986965,1.45156,16.646723,0.032300779,0.028292434,0.019030564,-0.003
22.447699,1.4819773,16.995554,0.032379937,0.028359221,0.018988073,-0.003
22.932453,1.5139804,17.36257,0.032474046,0.028438527,0.018937405,-0.003
22.924147,1.5134319,17.356279,0.032553203,0.028505139,0.018894643,-0.003
22.831905,1.5070679,17.286451,0.032591963,0.028537726,0.018873656,-0.003
22.862167,1.5090655,17.309364,0.032630722,0.028570289,0.018852634,-0.003
23.10371,1.525009,17.492239,0.032709877,0.028636726,0.018809604,-0.003
23.39624,1.5443181,17.713718,0.032803988,0.028715599,0.018758263,-0.003
23.431749,1.546662,17.740604,0.032883145,0.028781844,0.018714933,-0.003
23.374727,1.5428981,17.697432,0.032921903,0.028814251,0.018693672,-0.003
23.36207,1.5418392,17.687857,0.032960663,0.028846635,0.018672375,-0.003
23.64929,1.5607951,17.905317,0.033039819,0.028912678,0.018628741,-0.003
24.053579,1.5874772,18.211412,0.033133928,0.028991062,0.018576659,-0.003
24.20351,1.5973722,18.324926,0.033213085,0.029056892,0.018532701,-0.003
24.319693,1.60504,18.412891,0.033251845,0.029089089,0.018511122,-0.003
24.508711,1.6173663,18.555986,0.033290603,0.02912127,0.018489523,-0.003
24.584602,1.6223744,18.613445,0.033369759,0.029186927,0.018445307,-0.003
24.691919,1.6294564,18.694696,0.03346387,0.029264873,0.01839257,-0.003
24.848755,1.6398062,18.813438,0.033543026,0.029330337,0.018348072,-0.003
24.789265,1.635646,18.76841,0.033581787,0.029362362,0.018326236,-0.003
24.996218,1.6493012,18.925098,0.033620545,0.029394357,0.018304361,-0.003
25.165442,1.660467,19.053223,0.033699701,0.029459633,0.018259587,-0.003
25.247066,1.6658527,19.115021,0.033793811,0.029537112,0.018206166,-0.003
25.430407,1.6779498,19.253832,0.033872968,0.029602164,0.018161068,-0.003
25.504669,1.6828499,19.310057,0.033911727,0.02963398,0.01813893,-0.003
25.610941,1.6897128,19.390532,0.033950486,0.029665764,0.01811675,-0.003
25.675577,1.6939772,19.43947,0.034029642,0.029730599,0.018071339,-0.003
26.015903,1.7164307,19.697136,0.034123753,0.029807538,0.018017141,-0.003
26.201645,1.7286851,19.837765,0.03420291,0.029872134,0.017971391,-0.003
25.998991,1.7152536,19.684338,0.034241668,0.029903727,0.017948939,-0.003
25.908211,1.7092644,19.615606,0.034280426,0.029935289,0.017926443,-0.003
25.764189,1.6997627,19.506563,0.034359584,0.029999642,0.017880348,-0.003
25.866899,1.706539,19.584328,0.034453693,0.030075969,0.017825298,-0.003
26.068388,1.7198319,19.736877,0.034532851,0.030140055,0.017778834,-0.003
26.213839,1.7294278,19.847002,0.03457161,0.030171415,0.017756056,-0.003
25.918381,1.7098929,19.623289,0.034610368,0.030202707,0.017733186,-0.003
25.938793,1.7112396,19.638744,0.034689526,0.03026657,0.017686415,-0.003
25.854149,1.7056555,19.574657,0.034783634,0.03034237,0.017630642,-0.003
25.812365,1.7028987,19.543022,0.034862792,0.030406011,0.01758357,-0.003
25.915695,1.7095497,19.62125,0.034901551,0.030437136,0.017560473,-0.003
25.842514,1.7047223,19.565844,0.034940309,0.030468231,0.017537337,-0.003
25.717272,1.6964605,19.47102,0.035019467,0.03053166,0.017489979,-0.003
25.973816,1.7133837,19.665255,0.035113576,0.030606933,0.017433494,-0.003
26.17861,1.7268931,19.820307,0.035192733,0.030670121,0.017385818,-0.003
26.102289,1.7215974,19.762526,0.035231493,0.030701013,0.017362408,-0.003
26.213264,1.7289169,19.846546,0.035270251,0.030731903,0.017338999,-0.003
26.255993,1.7317351,19.878897,0.035349407,0.030794889,0.017291056,-0.003
26.396145,1.740979,19.98501,0.035443518,0.030869626,0.01723386,-0.003
26.46101,1.7452571,20.034121,0.035522674,0.030932367,0.017185599,-0.003
26.299582,1.7344061,19.911907,0.035561434,0.030963046,0.017161911,-0.003
26.235151,1.730157,19.863125,0.035600192,0.030993702,0.017138196,-0.003
26.057262,1.7184256,19.728441,0.035679348,0.031056227,0.017089654,-0.003
26.299673,1.7344121,19.911976,0.035773458,0.031130414,0.01703175,-0.003
26.491512,1.7470635,20.05722,0.035852616,0.031192688,0.016982883,-0.003
26.535591,1.7499704,20.090593,0.035891375,0.031223137,0.016958902,-0.003
26.513035,1.7483662,20.073526,0.035930134,0.031253558,0.016934883,-0.003
26.50993,1.7481614,20.071175,0.036009292,0.031315591,0.016885713,-0.003
26.640146,1.7567486,20.169765,0.036103399,0.031389181,0.016827054,-0.003
26.709486,1.7613211,20.222265,0.036182557,0.031450942,0.016777541,-0.003
26.635853,1.7564743,20.166525,0.036221316,0.031481136,0.01675324,-0.003
26.583208,1.7530026,20.126667,0.036260076,0.031511299,0.016728899,-0.003
26.529657,1.7494713,20.086124,0.036339232,0.0315728,0.016679065,-0.003
26.684019,1.7596505,20.202993,0.036433341,0.031645745,0.016619604,-0.003
26.837465,1.7697693,20.31917,0.036512497,0.031706948,0.016569406,-0.003
26.880959,1.7726375,20.3521,0.036551259,0.031736869,0.016544765,-0.003
26.87808,1.7725602,20.34993,0.036590017,0.031766754,0.016520085,-0.003
26.862143,1.7715092,20.337862,0.036669172,0.031827681,0.016469553,-0.003
26.849392,1.7706684,20.328209,0.036763281,0.031899933,0.016409254,-0.003
26.502544,1.7477944,20.065603,0.036842441,0.031960551,0.016358344,-0.003
26.383699,1.7399569,19.975624,0.036881198,0.031990174,0.016333353,-0.003
26.4109,1.7419208,19.99622,0.036919957,0.032019768,0.016308323,-0.003
26.697859,1.7608471,20.21348,0.036999114,0.032080095,0.016257074,-0.003
26.699507,1.7609558,20.214729,0.037093225,0.032151628,0.016195919,-0.003
26.674862,1.7593304,20.19607,0.037172382,0.032211635,0.016144296,-0.003
26.679432,1.7598207,20.199516,0.03721114,0.032240964,0.016118959,-0.003
26.564175,1.7522182,20.112251,0.037249899,0.032270256,0.016093576,-0.003
26.541994,1.7507552,20.095459,0.037329054,0.032329973,0.01604162,-0.003
26.526354,1.7497234,20.083618,0.037423165,0.032400787,0.015979635,-0.003
26.550112,1.7512906,20.101604,0.037502322,0.032460202,0.01592733,-0.003
26.584135,1.7535348,20.127363,0.03754108,0.032489248,0.015901668,-0.003
26.579277,1.7533578,20.123674,0.037579839,0.032518245,0.01587595,-0.003
26.489834,1.7474575,20.055956,0.037658998,0.032577384,0.015823333,-0.003
26.310349,1.7356174,19.920063,0.037753106,0.032647528,0.015760593,-0.003
26.291729,1.7343891,19.905966,0.037832263,0.032706399,0.015707677,-0.003
26.429457,1.7434746,20.010242,0.037871022,0.032735191,0.015681731,-0.003
26.550001,1.7514815,20.101479,0.037909781,0.032763932,0.015655726,-0.003
26.540152,1.7508317,20.094021,0.037988939,0.032822568,0.01560255,-0.003
26.491716,1.7476366,20.05735,0.038083048,0.032892156,0.015539194,-0.003
26.682739,1.7602382,20.201977,0.038162204,0.032950584,0.015485791,-0.003
30.266684,1.7611066,20.21249,0.038200962,0.032979164,0.015459611,-0.003
30.453871,1.7719984,20.337496,0.038244923,0.033011563,0.015429897,-0.003
30.694155,1.7859797,20.497961,0.038334699,0.033077575,0.015369053,-0.003
30.832468,1.7940277,20.590328,0.038441435,0.033155844,0.015296481,-0.003
30.946121,1.8006407,20.666227,0.038531213,0.033221528,0.015235279,-0.003
30.987549,1.8031043,20.693876,0.038575173,0.033253647,0.015205266,-0.003
30.884369,1.7971003,20.624971,0.038619132,0.033285707,0.015175189,-0.003
31.110094,1.8102348,20.775713,0.038708908,0.033351086,0.015113665,-0.003
31.204046,1.8157018,20.838457,0.038815645,0.033428635,0.015040323,-0.003
31.254158,1.8186177,20.871922,0.038905423,0.033493694,0.014978456,-0.003
31.29356,1.8209105,20.898235,0.038949383,0.033525489,0.014948101,-0.003
31.309685,1.8219242,20.908987,0.038993341,0.03355727,0.014917731,-0.003
31.281782,1.8203006,20.890354,0.039083118,0.03362206,0.014855584,-0.003
31.206726,1.815933,20.840229,0.039189853,0.033698905,0.014781509,-0.003
31.151201,1.8127021,20.80315,0.039279633,0.033763409,0.014719062,-0.003
31.1973,1.8154061,20.833923,0.039323591,0.033794947,0.01468844,-0.003
31.213112,1.8163261,20.844482,0.039367549,0.033826452,0.014657784,-0.003
31.665192,1.8426332,21.146387,0.039457326,0.033890713,0.014595091,-0.003
31.940699,1.8586652,21.330374,0.039564063,0.033966966,0.014520404,-0.003
31.85471,1.8536614,21.272949,0.039653842,0.034030981,0.014457457,-0.003
31.897194,1.8561242,21.301327,0.039697802,0.034062285,0.014426594,-0.003
31.888535,1.8556203,21.295544,0.039741761,0.034093555,0.014395698,-0.003
32.22921,1.8754445,21.523052,0.039831536,0.034157325,0.014332507,-0.003
32.390137,1.884809,21.63052,0.039938272,0.034232982,0.014257217,-0.003
32.582325,1.8959925,21.758865,0.040028051,0.034296483,0.014193752,-0.003
32.695576,1.9025958,21.834501,0.040072011,0.034327529,0.01416263,-0.003
32.716625,1.9038208,21.848558,0.040115968,0.034358542,0.014131478,-0.003
32.599434,1.8970011,21.770296,0.040205746,0.03442179,0.014067762,-0.003
32.989925,1.9197243,22.031071,0.040312482,0.034496814,0.013991841,-0.003
33.319145,1.9388819,22.250927,0.040402261,0.034559779,0.013927843,-0.003
33.114056,1.9270387,22.11397,0.040446218,0.034590557,0.01389646,-0.003
33.067924,1.924354,22.083162,0.040490177,0.034621298,0.013865037,-0.003
33.071102,1.924539,22.085285,0.040579956,0.034683991,0.013800773,-0.003
33.041046,1.9227899,22.065214,0.040686693,0.034758352,0.013724201,-0.003
33.51128,1.9501548,22.379242,0.040776469,0.034820758,0.013659663,-0.003
33.712856,1.9618852,22.513857,0.040820429,0.034851279,0.013628025,-0.003
33.690994,1.9607269,22.499258,0.040864388,0.034881745,0.013596335,-0.003
33.711758,1.9619353,22.513124,0.040954165,0.034943882,0.013531537,-0.003
33.868328,1.9710472,22.617683,0.041060901,0.035017572,0.01345432,-0.003
34.028614,1.9803753,22.724724,0.041150679,0.035079386,0.013389212,-0.003
34.156845,1.9878381,22.81036,0.041194638,0.035109602,0.013357284,-0.003
34.058567,1.9822078,22.74472,0.041238598,0.035139792,0.01332533,-0.003
34.454174,2.0052321,23.008913,0.041328375,0.035201345,0.013259975,-0.003
34.614277,2.0145502,23.115831,0.041435112,0.035274349,0.01318211,-0.003
34.614704,2.014575,23.116116,0.041524888,0.035335615,0.013116488,-0.003
34.710609,2.0201502,23.180161,0.041568848,0.035365574,0.013084317,-0.003
34.375771,2.0006626,22.956551,0.041612806,0.035395484,0.013052104,-0.003
34.160095,1.9881105,22.812523,0.041702584,0.035456486,0.012986234,-0.003
34.384293,2.0011587,22.962242,0.041809319,0.035528842,0.012907768,-0.003
34.357265,1.9995856,22.944193,0.041899097,0.035589557,0.012841634,-0.003
34.2439,1.9929879,22.868488,0.041943055,0.035619237,0.012809207,-0.003
34.455738,2.0052481,23.009953,0.041987015,0.035648882,0.012776748,-0.003
34.735752,2.0215442,23.196949,0.042076793,0.035709333,0.012710372,-0.003
35.000862,2.036973,23.373991,0.042183529,0.03578103,0.012631301,-0.003
35.012978,2.037678,23.382082,0.042273305,0.035841201,0.012564673,-0.003
34.892639,2.0306747,23.30172,0.042317267,0.03587063,0.012532016,-0.003
34.756657,2.0226734,23.210896,0.042361224,0.035900012,0.01249932,-0.003
34.773289,2.0236413,23.222004,0.042451002,0.035959937,0.012432469,-0.003
34.708344,2.0198619,23.178631,0.04255774,0.036031011,0.012352837,-0.003
34.742851,2.0218701,23.201677,0.042647516,0.036090661,0.012285743,-0.003
34.590031,2.0129766,23.099623,0.042691474,0.036119837,0.012252863,-0.003
34.790394,2.0245507,23.233431,0.042735434,0.036148977,0.012219948,-0.003
34.95047,2.0338659,23.340334,0.042825211,0.036208417,0.012152668,-0.003
35.165443,2.046376,23.483896,0.042931948,0.036278956,0.01207256,-0.003
35.361839,2.0578048,23.615051,0.043021726,0.036338151,0.012005062,-0.003
35.583069,2.0706787,23.762789,0.043065684,0.036367081,0.011971966,-0.003
35.147568,2.0452929,23.471977,0.043109645,0.036395982,0.011938841,-0.003
34.730412,2.0210178,23.193394,0.043199422,0.036454897,0.011871099,-0.003
34.984089,2.0357795,23.362803,0.043306156,0.036524754,0.011790401,-0.003
35.294342,2.053834,23.569996,0.043395934,0.036583353,0.011722385,-0.003
35.323093,2.0556848,23.589207,0.043439893,0.036611989,0.011689032,-0.003
34.945293,2.0336983,23.336908,0.043483853,0.036640592,0.011655651,-0.003
34.513653,2.0085783,23.048653,0.043573631,0.036698889,0.011587375,-0.003
34.903603,2.0312719,23.309067,0.043680367,0.036767989,0.011506026,-0.003
34.779068,2.0240245,23.225901,0.043770144,0.036825933,0.011437451,-0.003
34.319054,1.9975492,22.918701,0.043814102,0.036854241,0.011403821,-0.003
33.981842,1.9779217,22.693508,0.043858062,0.03688252,0.011370164,-0.003
34.063641,1.9826828,22.748133,0.043947838,0.036940143,0.011301321,-0.003
34.058479,1.9823824,22.744686,0.044054574,0.037008435,0.011219292,-0.003
33.988674,1.9783194,22.698069,0.044144353,0.037065696,0.011150145,-0.003
33.793304,1.9672997,22.567595,0.044188314,0.037093673,0.011116236,-0.003
33.810741,1.9683148,22.579239,0.044232272,0.037121613,0.011082299,-0.003
33.70829,1.9623505,22.51082,0.044322049,0.03717855,0.011012887,-0.003
33.372253,1.9427878,22.286409,0.044428784,0.03724603,0.010930189,-0.003
33.118183,1.9279969,22.116737,0.044518562,0.037302617,0.010860491,-0.003
32.877563,1.9143019,21.956038,0.044562523,0.037330274,0.010826319,-0.003
32.730247,1.9057243,21.857656,0.04460648,0.037357878,0.01079211,-0.003
32.505516,1.8926394,21.707579,0.044696257,0.037414156,0.010722162,-0.003
32.453022,1.8895829,21.672523,0.044802994,0.037480872,0.010638846,-0.003
32.496925,1.8921392,21.701843,0.044892773,0.037536841,0.010568648,-0.003
32.211391,1.8757559,21.511141,0.044936732,0.037564203,0.010534243,-0.003
31.988138,1.8627552,21.362049,0.04498069,0.037591506,0.010499791,-0.003
31.654428,1.8433224,21.139194,0.045070469,0.037647195,0.010429372,-0.003
31.771177,1.850121,21.217161,0.045177204,0.037713245,0.010345527,-0.003
31.525328,1.8358046,21.052979,0.045266981,0.037768677,0.010274908,-0.003
31.152874,1.8141155,20.804249,0.04531094,0.03779579,0.010240305,-0.003
30.763161,1.7915237,20.543976,0.045354901,0.037822854,0.010205664,-0.003
30.80245,1.7938118,20.570215,0.045444678,0.037878066,0.010134871,-0.003
31.611311,1.8409165,21.11038,0.045551415,0.037943602,0.010050623,-0.003
31.500368,1.8344557,21.036293,0.045641191,0.037998624,0.0099796839,-0.003
31.147987,1.8138803,20.800991,0.04568515,0.038025528,0.0099449195,-0.003
31.584782,1.8393167,21.092688,0.045729108,0.038052399,0.0099101299,-0.003
31.151684,1.8140956,20.803459,0.045818886,0.038107164,0.0098389909,-0.003
31.420578,1.8297545,20.98303,0.045925624,0.038172118,0.0097542917,-0.003
31.823296,1.8532064,21.25197,0.046015399,0.038226627,0.0096829589,-0.003
31.514597,1.835343,21.045807,0.046059359,0.038253274,0.0096479962,-0.003
31.03162,1.8072155,20.723269,0.046103319,0.038279891,0.0096130101,-0.003
30.587431,1.7813468,20.426634,0.046193095,0.038334157,0.009541491,-0.003
30.286657,1.7638304,20.225773,0.046299832,0.038398523,0.0094563449,-0.003
29.985312,1.7462806,20.02453,0.04638961,0.038452528,0.0093846275,-0.003
30.081461,1.751974,20.088734,0.046433568,0.038478922,0.0093494747,-0.003
30.083652,1.7521015,20.090197,0.046477528,0.038505312,0.0093143173,-0.003
29.969481,1.7454522,20.01395,0.046567304,0.038559113,0.009242448,-0.003
29.639233,1.7262182,19.793409,0.046674041,0.038622953,0.009156907,-0.003
29.331875,1.7083173,19.58815,0.046763819,0.038676549,0.0090848822,-0.003
29.392885,1.7118707,19.628895,0.046807779,0.038702752,0.009049586,-0.003
29.546965,1.7208682,19.731787,0.046851736,0.038728945,0.0090142842,-0.003
29.848038,1.7384032,19.932844,0.046941514,0.038782362,0.0089421272,-0.003
29.894098,1.7410859,19.963606,0.047048249,0.038845755,0.0088562565,-0.003
29.562647,1.7217815,19.742258,0.047138027,0.038898971,0.0087839505,-0.003
29.220133,1.7018329,19.513523,0.047181987,0.038924981,0.0087485109,-0.003
29.112679,1.6955365,19.441761,0.047225946,0.038951013,0.0087130889,-0.003
29.097795,1.6946697,19.431822,0.047315724,0.03900408,0.0086406739,-0.003
29.178696,1.6993814,19.485847,0.047422459,0.039067052,0.0085544949,-0.003
29.155451,1.6980276,19.470325,0.047512238,0.039119929,0.0084819393,-0.003
28.945026,1.6857724,19.329802,0.047556196,0.039145771,0.0084463796,-0.003
28.930073,1.6848172,19.319813,0.047600155,0.039171636,0.0084108347,-0.003
28.843376,1.6797682,19.261915,0.047689932,0.039224371,0.0083381785,-0.003
29.130198,1.6964719,19.453459,0.047796669,0.03928696,0.0082517182,-0.003
29.068949,1.6929051,19.412558,0.047886445,0.039339524,0.0081789391,-0.003
29.180113,1.699379,19.486794,0.047930407,0.039365236,0.0081432806,-0.003
29.188402,1.6997474,19.492329,0.047974364,0.039390929,0.0081076147,-0.003
29.0886,1.6939356,19.42568,0.048064142,0.039443355,0.0080347331,-0.003
29.034201,1.6907678,19.389351,0.048170878,0.03950559,0.0079480186,-0.003
29.172617,1.6988282,19.481787,0.048260657,0.039557856,0.0078750225,-0.003
29.221413,1.7015352,19.514374,0.048304616,0.039583415,0.0078392578,-0.003
29.213156,1.7010545,19.50886,0.048348575,0.039608967,0.0078034876,-0.003
29.117744,1.6954988,19.445143,0.048438352,0.039661087,0.0077303885,-0.003
29.169369,1.6985048,19.479618,0.048545089,0.039722949,0.0076434072,-0.003
29.130148,1.696221,19.453426,0.048634865,0.039774895,0.0075701852,-0.003
28.974039,1.6871309,19.349174,0.048678824,0.039800297,0.0075343093,-0.003
28.849747,1.6797656,19.266172,0.048722785,0.039825693,0.0074984259,-0.003
29.295206,1.7057024,19.563656,0.048812561,0.039877485,0.0074250954,-0.003
29.284048,1.7050526,19.556204,0.048919296,0.039938956,0.0073378393,-0.003
29.040764,1.6908876,19.393736,0.049009074,0.039990574,0.0072643845,-0.003
28.962894,1.6863536,19.341734,0.049053034,0.040015817,0.007228394,-0.003
28.911995,1.683272,19.307739,0.049096994,0.040041052,0.0071923989,-0.003
29.004383,1.688651,19.369438,0.04918677,0.040092517,0.0071188379,-0.003
29.350851,1.7088225,19.600813,0.049293506,0.0401536,0.007031309,-0.003
29.069677,1.6924523,19.413042,0.049383284,0.04020489,0.0069576241,-0.003
28.599747,1.6649778,19.099218,0.049427243,0.040229965,0.0069215177,-0.003
28.809071,1.677164,19.239006,0.049471203,0.040255047,0.0068854163,-0.003
28.799273,1.6765935,19.232464,0.04956098,0.040306196,0.0068116337,-0.003
28.900436,1.6824828,19.30002,0.049667715,0.040366895,0.0067238393,-0.003
29.039074,1.690554,19.392605,0.049757493,0.040417872,0.0066499379,-0.003
28.883545,1.6814996,19.288742,0.049801454,0.040442806,0.0066137318,-0.003
28.813595,1.6773047,19.242029,0.049845411,0.040467717,0.0065775155,-0.003
28.763792,1.6744056,19.208769,0.049935188,0.040518545,0.0065035122,-0.003
28.711754,1.6713763,19.174017,0.050041925,0.040578876,0.0064154607,-0.003
28.784145,1.6755904,19.222363,0.050131703,0.040629543,0.006341347,-0.003
28.897486,1.6820782,19.298052,0.050175663,0.040654331,0.0063050431,-0.003
28.49493,1.6586461,19.029221,0.050219621,0.040679082,0.0062687146,-0.003
28.550945,1.6619066,19.066628,0.050309398,0.04072959,0.0061944928,-0.003
29.156755,1.6971699,19.471195,0.050416134,0.040789545,0.0061061867,-0.003
29.075481,1.6924391,19.41692,0.050505912,0.040839892,0.0060318545,-0.003
28.939842,1.6845437,19.326338,0.050549872,0.04086452,0.0059954412,-0.003
28.786896,1.675526,19.224199,0.050593831,0.040889118,0.0059590088,-0.003
29.007034,1.688339,19.37121,0.050683608,0.040939301,0.0058845673,-0.003
28.945166,1.6847382,19.329895,0.050790344,0.040998861,0.0057959938,-0.003
28.77132,1.6746194,19.213799,0.050880122,0.041048866,0.0057214312,-0.003
28.698076,1.6702605,19.164886,0.05092408,0.041073319,0.0056849015,-0.003
28.564543,1.6624887,19.075712,0.050968039,0.041097745,0.0056483545,-0.003
28.912088,1.6827164,19.307808,0.051057817,0.041147579,0.0055736774,-0.003
28.8529,1.6792715,19.26828,0.051164554,0.041206714,0.005484818,-0.003
28.823305,1.677549,19.248516,0.051254331,0.041256364,0.0054100207,-0.003
28.901577,1.6820065,19.300789,0.051298289,0.041280653,0.0053733825,-0.003
28.8053,1.6764033,19.236494,0.05134225,0.041304898,0.0053367116,-0.003
29.095423,1.6932878,19.430243,0.051432026,0.041354362,0.0052617909,-0.003
29.282322,1.7041649,19.555054,0.051538763,0.041413065,0.0051726461,-0.003
29.206623,1.6997594,19.504501,0.051628541,0.041462336,0.0050975974,-0.003
29.074301,1.6919947,19.41614,0.051672499,0.041486427,0.0050608288,-0.003
29.005373,1.6879835,19.37011,0.051716459,0.041510496,0.0050240429,-0.003
28.830427,1.6778024,19.253279,0.051806236,0.041559573,0.004948868,-0.003
29.147175,1.6962357,19.464806,0.051912971,0.041617792,0.0048594084,-0.003
29.439676,1.7132579,19.660141,0.052002749,0.041666642,0.0047840839,-0.003
29.330053,1.7068783,19.586933,0.052046708,0.041690513,0.004747171,-0.003
29.344566,1.7076705,19.59663,0.052090668,0.041714381,0.0047102552,-0.003
29.291647,1.7045909,19.561291,0.052180445,0.041763026,0.004634799,-0.003
29.374584,1.7094173,19.616676,0.05228718,0.041820705,0.0045449906,-0.003
29.311808,1.7057641,19.574753,0.052376959,0.041869104,0.0044693747,-0.003
29.275444,1.7036481,19.55047,0.052420919,0.041892763,0.0044323248,-0.003
29.141102,1.6958301,19.460754,0.052464877,0.041916382,0.0043952507,-0.003
29.042559,1.6900955,19.394947,0.052554654,0.041964546,0.0043194871,-0.003
29.208172,1.6997333,19.505547,0.05266139,0.042021662,0.0042293188,-0.003
29.378294,1.7096332,19.619156,0.052751167,0.042069588,0.0041534044,-0.003
29.495533,1.7164559,19.697449,0.052795127,0.042093027,0.0041162148,-0.003
29.413338,1.7117056,19.642553,0.052839086,0.042116411,0.0040789908,-0.003
29.321863,1.7063822,19.581465,0.052928864,0.042164113,0.0040029343,-0.003
29.237242,1.7014576,19.524954,0.0530356,0.042220704,0.0039124354,-0.003
29.019545,1.6887888,19.379574,0.053125378,0.042268202,0.0038362511,-0.003
29.161009,1.6838044,19.321447,0.053169337,0.042291429,0.0037989293,-0.003
29.214319,1.6868826,19.356768,0.053213661,0.042314805,0.003761271,-0.003
29.02964,1.676219,19.234406,0.053304183,0.042362474,0.0036843172,-0.003
28.973103,1.6729543,19.196943,0.053411805,0.042419024,0.0035927494,-0.003
28.792679,1.6625364,19.077398,0.053502327,0.042466473,0.0035156598,-0.003
28.64352,1.6539239,18.978571,0.053546651,0.042489663,0.0034778859,-0.003
28.704819,1.6575445,19.019178,0.053590975,0.042512845,0.0034401077,-0.003
28.605885,1.6518316,18.953627,0.053681498,0.042560097,0.0033628966,-0.003
28.512747,1.6464534,18.891916,0.05378912,0.042616133,0.0032710135,-0.003
28.423754,1.6413145,18.832951,0.053879642,0.04266315,0.0031936588,-0.003
28.287062,1.6335133,18.742378,0.053923965,0.042686127,0.0031557567,-0.003
28.370644,1.63834,18.797758,0.053968289,0.04270909,0.0031178449,-0.003
28.466995,1.6439041,18.861597,0.054058811,0.042755909,0.0030403712,-0.003
28.494772,1.6455082,18.880003,0.054166434,0.042811442,0.0029481824,-0.003
28.431808,1.6418722,18.838284,0.054256955,0.04285806,0.0028705883,-0.003
28.299025,1.6343,18.750311,0.054301281,0.042880874,0.0028325848,-0.003
27.987299,1.6162975,18.543768,0.054345605,0.042903617,0.0027945405,-0.003
28.458305,1.6434985,18.855846,0.054436126,0.04295006,0.0027168407,-0.003
28.371853,1.6385059,18.798565,0.054543747,0.043005142,0.0026243844,-0.003
28.120789,1.6240066,18.632215,0.05463427,0.04305134,0.0025465367,-0.003
28.178505,1.6273398,18.670456,0.054678595,0.043073937,0.0025084051,-0.003
28.326275,1.6360134,18.768362,0.054722919,0.043096501,0.0024702549,-0.003
27.939646,1.6136832,18.51219,0.054813441,0.043142509,0.002392296,-0.003
27.659479,1.597502,18.326559,0.054921063,0.043197077,0.0022995337,-0.003
27.380268,1.5813758,18.14156,0.055011584,0.043242864,0.0022214465,-0.003
27.156631,1.5684595,17.993383,0.055055909,0.04326525,0.0021831901,-0.003
27.156315,1.5685825,17.99317,0.055100233,0.043287612,0.0021449206,-0.003
27.471191,1.5867702,18.201799,0.055190755,0.04333321,0.0020667217,-0.003
27.517982,1.5894729,18.232801,0.055298377,0.043387298,0.0019736786,-0.003
27.457172,1.5859604,18.192511,0.0553889,0.04343269,0.0018953595,-0.003
27.391718,1.5821797,18.149143,0.055433223,0.043454882,0.001856991,-0.003
27.147732,1.5682163,17.98748,0.055477547,0.043477051,0.00181861,-0.003
27.143215,1.5679555,17.984488,0.05556807,0.043522261,0.0017401855,-0.003
27.116163,1.5663928,17.966564,0.055675691,0.04357589,0.0016468787,-0.003
26.813313,1.5488982,17.765902,0.055766213,0.043620903,0.0015683408,-0.003
26.743036,1.5448387,17.719337,0.055810538,0.043642912,0.0015298661,-0.003
26.47858,1.5296699,17.544113,0.055854862,0.043664899,0.0014913796,-0.003
26.741579,1.5448635,17.71837,0.055945383,0.043709733,0.0014127414,-0.003
26.784842,1.5473627,17.747034,0.056053006,0.043762926,0.0013191836,-0.003
26.461649,1.5286919,17.532896,0.056143529,0.043807574,0.0012404372,-0.003
26.413652,1.5259191,17.501093,0.056187851,0.0438294,0.0012018612,-0.003
26.329916,1.5211664,17.44561,0.056232177,0.043851212,0.0011632738,-0.003
26.561295,1.534534,17.598917,0.056322699,0.043895688,0.0010844312,-0.003
26.679493,1.5413626,17.677231,0.05643032,0.043948453,0.00099063304,-0.003
26.532686,1.5328813,17.579962,0.056520842,0.043992743,0.00091168622,-0.003
26.513905,1.5317961,17.567516,0.056565167,0.044014402,0.00087301282,-0.003
26.445314,1.5278997,17.522068,0.056609491,0.044036038,0.00083432853,-0.003
26.278088,1.5182382,17.411268,0.056700013,0.044080164,0.00075528928,-0.003
26.345129,1.5221115,17.455688,0.056807634,0.044132516,0.00066125946,-0.003
26.512247,1.5317669,17.566418,0.056898158,0.044176463,0.00058211974,-0.003
26.593493,1.5364609,17.620249,0.056942482,0.044197951,0.00054335245,-0.003
26.704664,1.5429399,17.693907,0.056986806,0.044219419,0.0005045748,-0.003
26.446238,1.5280086,17.522678,0.057077327,0.044263203,0.00042534599,-0.003
26.184938,1.5129113,17.349548,0.057184949,0.044315152,0.00033109303,-0.003
26.268963,1.517766,17.40522,0.05727547,0.04435876,0.00025176763,-0.003
26.232641,1.5157272,17.381155,0.057319796,0.044380087,0.00021291013,-0.003
25.906454,1.4968801,17.16503,0.05736412,0.044401392,0.00017404249,-0.003
25.642303,1.4816173,16.990009,0.057454641,0.044444844,9.4631563e-05,-0.003
25.793118,1.4903314,17.089935,0.057562264,0.044496406,1.6456363e-07,-0.003
25.639006,1.4814268,16.987825,0.057652786,0.04453969,-7.9338563e-05,-0.003
25.487026,1.4726453,16.887127,0.05769711,0.044560857,-0.00011828217,-0.003
25.366785,1.4657769,16.807455,0.057741433,0.044582002,-0.00015723585,-0.003
25.617897,1.480287,16.973837,0.057831956,0.044625137,-0.00023682046,-0.003
25.582102,1.4782188,16.950121,0.057939577,0.044676322,-0.00033149082,-0.003
25.678308,1.4837779,17.013865,0.0580301,0.044719297,-0.00041116227,-0.003
25.74605,1.4878185,17.058748,0.058074423,0.044740312,-0.00045018722,-0.003
25.693527,1.4847833,17.023947,0.058118748,0.044761311,-0.00048922194,-0.003
25.474663,1.4721354,16.878931,0.058209269,0.044804141,-0.00056896982,-0.003
25.439674,1.4701135,16.855749,0.058316893,0.044854976,-0.00066383032,-0.003
25.7486,1.4879658,17.060436,0.058407414,0.044897657,-0.0007436584,-0.003
25.892147,1.4964492,17.155546,0.058451739,0.044918533,-0.00078275881,-0.003
25.9207,1.4980994,17.174465,0.058496063,0.044939391,-0.00082186837,-0.003
25.778667,1.4898906,17.080357,0.058586584,0.044981942,-0.000901766,-0.003
25.662176,1.4831579,17.003172,0.058694207,0.045032449,-0.00099680037,-0.003
25.645498,1.4821939,16.992123,0.05878473,0.045074865,-0.0010767711,-0.003
25.674276,1.4839497,17.011189,0.058829053,0.045095611,-0.0011159397,-0.003
25.255472,1.4597431,16.7337,0.058873377,0.045116335,-0.00115512,-0.003
25.515223,1.4747565,16.905804,0.0589639,0.045158628,-0.0012351556,-0.003
25.561367,1.4774235,16.936378,0.05907152,0.045208838,-0.0013303458,-0.003
25.157724,1.4540935,16.668934,0.059162043,0.045251027,-0.0014104364,-0.003
25.163773,1.454401,16.672941,0.059206368,0.045271676,-0.0014496571,-0.003
25.28179,1.4612222,16.751137,0.059250692,0.045292303,-0.0014888893,-0.003
25.240339,1.4588263,16.723673,0.059341214,0.045334384,-0.0015690358,-0.003
25.048759,1.4477537,16.596737,0.059448835,0.045384347,-0.0016643556,-0.003
25.133003,1.4526227,16.652554,0.059539358,0.045426339,-0.0017445498,-0.003
25.314779,1.4631288,16.772995,0.059583681,0.045446891,-0.0017838205,-0.003
25.429214,1.4696434,16.848816,0.059628006,0.045467421,-0.0018231038,-0.003
25.238691,1.4586323,16.72258,0.059718528,0.045509335,-0.0019033377,-0.003
25.078577,1.449379,16.616493,0.059826149,0.045559131,-0.0019987458,-0.003
25.013126,1.4455962,16.573126,0.059916672,0.045600984,-0.0020790119,-0.003
25.085636,1.4496678,16.62117,0.059960996,0.04562147,-0.0021183186,-0.003
25.352919,1.4651138,16.798265,0.060005321,0.045641948,-0.002157629,-0.003
25.587278,1.478657,16.953547,0.060095842,0.045683749,-0.0022379206,-0.003
25.370403,1.4661242,16.809851,0.060203464,0.045733422,-0.0023333936,-0.003
25.104179,1.4507394,16.633455,0.060293987,0.045775201,-0.0024136982,-0.003
24.955032,1.4421203,16.534634,0.060338311,0.045795668,-0.0024530147,-0.003
24.909531,1.4393396,16.504486,0.060382635,0.045816105,-0.0024923452,-0.003
25.152952,1.4534051,16.665771,0.060473157,0.045857869,-0.0025726573,-0.003
25.230591,1.4578913,16.717213,0.060580779,0.045907542,-0.0026681302,-0.003
25.363253,1.465557,16.805113,0.060671302,0.045949332,-0.0027484295,-0.003
25.606461,1.4796102,16.966257,0.060715624,0.045969795,-0.0027877456,-0.003
25.841095,1.4929543,17.121719,0.060759948,0.045990266,-0.0028270592,-0.003
25.889164,1.4957315,17.15357,0.060850471,0.046032082,-0.0029073453,-0.003
25.889055,1.4957252,17.153498,0.060958094,0.046081807,-0.0030027914,-0.003
25.832195,1.4924401,17.115824,0.061048615,0.046123639,-0.0030830675,-0.003
25.581348,1.4777738,16.949619,0.061092939,0.046144124,-0.003122373,-0.003
25.645439,1.4814762,16.992085,0.061137264,0.046164609,-0.0031616804,-0.003
25.912294,1.4968917,17.168896,0.061227786,0.046206441,-0.0032419574,-0.003
25.78788,1.4897046,17.086462,0.061335408,0.046256166,-0.0033374038,-0.003
25.765696,1.4884231,17.071762,0.061425929,0.046297975,-0.0034176908,-0.003
26.005972,1.5022169,17.230965,0.061470253,0.046318445,-0.0034570049,-0.003
26.063524,1.5055413,17.269098,0.061514578,0.046338908,-0.0034963235,-0.003
26.224628,1.5148474,17.375843,0.061605101,0.046380688,-0.0035766284,-0.003
26.058914,1.5052751,17.266045,0.061712721,0.046430327,-0.0036721171,-0.003
25.94239,1.4985442,17.188839,0.061803244,0.046472058,-0.0037524465,-0.003
26.051752,1.5048796,17.261301,0.061847569,0.046492487,-0.0037917828,-0.003
25.938694,1.4983488,17.18639,0.061891893,0.046512898,-0.0038311279,-0.003
26.363783,1.5229042,17.468044,0.061982414,0.046554565,-0.0039114892,-0.003
26.685965,1.5415149,17.681515,0.062090036,0.046604067,-0.0040070512,-0.003
26.671532,1.5406812,17.671953,0.062180558,0.046645667,-0.0040874477,-0.003
26.865091,1.5518622,17.8002,0.062224882,0.04666603,-0.0041268179,-0.003
26.734871,1.5444263,17.713921,0.062269207,0.04668637,-0.0041661998,-0.003
26.717623,1.54343,17.702494,0.062359729,0.046727892,-0.0042466377,-0.003
26.789845,1.5476021,17.750345,0.062467351,0.046777207,-0.0043422952,-0.003
26.922911,1.555289,17.838512,0.062557872,0.046818644,-0.0044227764,-0.003
27.048021,1.5625796,17.92141,0.062602197,0.046838924,-0.004462189,-0.003
27.008316,1.5602858,17.895102,0.062646521,0.046859182,-0.0045016133,-0.003
27.02696,1.5613627,17.907454,0.062737044,0.046900529,-0.0045821411,-0.003
27.195608,1.5711057,18.019196,0.062844665,0.046949632,-0.004677908,-0.003
27.49437,1.5883654,18.21715,0.062935188,0.046990886,-0.0047584837,-0.003
27.468542,1.5868629,18.200037,0.062979511,0.04701107,-0.0047979443,-0.003
27.377569,1.5816073,18.139761,0.063023836,0.047031242,-0.0048374138,-0.003
27.446211,1.5855727,18.185242,0.063114358,0.047072403,-0.0049180365,-0.003
27.102901,1.5657398,17.957773,0.06322198,0.047121283,-0.0050139176,-0.003
27.123465,1.5669277,17.971397,0.063312502,0.047162347,-0.0050945901,-0.003
27.282169,1.5760961,18.076551,0.063356826,0.047182433,-0.0051341006,-0.003
27.332815,1.5789889,18.110107,0.063401149,0.047202516,-0.0051736133,-0.003
27.410061,1.5834513,18.161289,0.063491672,0.047243495,-0.0052543296,-0.003
27.412502,1.5835924,18.162907,0.063599294,0.047292158,-0.0053503211,-0.003
27.323875,1.5784725,18.104183,0.063689816,0.047333039,-0.0054310858,-0.003
27.344868,1.5796851,18.118093,0.063734141,0.047353037,-0.0054706438,-0.003
27.667036,1.5982857,18.331553,0.063778465,0.047373042,-0.0055101961,-0.003
27.796534,1.6057665,18.417355,0.063868987,0.047413852,-0.0055909967,-0.003
27.72547,1.6016613,18.37027,0.063976609,0.047462322,-0.0056870864,-0.003
27.684175,1.5992758,18.342909,0.064067131,0.047503043,-0.0057679317,-0.003
27.577869,1.5931346,18.272472,0.064111455,0.047522958,-0.0058075297,-0.003
27.667412,1.5983306,18.3318,0.064155779,0.0475429,-0.0058471151,-0.003
27.809418,1.6065341,18.42589,0.064246301,0.047583573,-0.0059279851,-0.003
28.094778,1.6230192,18.614962,0.064353923,0.047631886,-0.006024153,-0.003
28.144657,1.6259007,18.648012,0.064444445,0.047672488,-0.0061050584,-0.003
28.079082,1.6221125,18.604563,0.06448877,0.047692347,-0.0061446857,-0.003
28.055408,1.6207838,18.588877,0.064533093,0.047712237,-0.0061842953,-0.003
27.921442,1.6130445,18.500114,0.064623615,0.047752816,-0.0062652128,-0.003
28.055458,1.6207867,18.588909,0.064731238,0.047801033,-0.00636143,-0.003
27.977015,1.6162549,18.536934,0.06482176,0.047841571,-0.006442368,-0.003
27.73353,1.6021886,18.375607,0.064866084,0.047861405,-0.0064820065,-0.003
27.689781,1.5996388,18.346621,0.064910407,0.047881264,-0.006521632,-0.003
27.778584,1.6047689,18.405458,0.065000929,0.047921803,-0.0066025695,-0.003
27.913816,1.6125813,18.495062,0.065108552,0.047969993,-0.0066987998,-0.003
27.877544,1.6104858,18.471027,0.065199074,0.048010536,-0.0067797359,-0.003
27.876442,1.6103514,18.470297,0.065243398,0.048030388,-0.0068193655,-0.003
27.8832,1.6107419,18.474775,0.065287722,0.04805024,-0.0068589943,-0.003
28.031174,1.61929,18.572821,0.065378245,0.048090778,-0.0069399327,-0.003
28.181881,1.627996,18.672674,0.065485867,0.048138957,-0.0070361686,-0.003
27.982494,1.616478,18.540565,0.065576388,0.04817947,-0.0071171178,-0.003
27.802166,1.6059936,18.421085,0.065620713,0.048199311,-0.0071567544,-0.003
27.894264,1.6113136,18.482107,0.065665037,0.048219133,-0.0071963985,-0.003
28.011845,1.6181056,18.560013,0.065755559,0.04825962,-0.007277362,-0.003
27.970509,1.6157179,18.532625,0.06586318,0.048307735,-0.0073736287,-0.003
27.834539,1.6078637,18.442535,0.065953704,0.048348196,-0.0074546067,-0.003
27.82123,1.60704,18.433718,0.065998027,0.048368003,-0.0074942578,-0.003
27.852795,1.6088632,18.454632,0.066042352,0.048387796,-0.0075339181,-0.003
27.753527,1.6031293,18.388859,0.066132872,0.048428208,-0.0076149176,-0.003
27.716944,1.6010162,18.36462,0.066240495,0.048476238,-0.0077112284,-0.003
27.711445,1.6006985,18.360977,0.066331018,0.048516609,-0.0077922503,-0.003
27.597466,1.5940791,18.285458,0.066375341,0.048536364,-0.0078319274,-0.003
27.573706,1.5927067,18.269714,0.066419665,0.048556123,-0.0078716036,-0.003
27.472748,1.5868752,18.202822,0.066510187,0.048596445,-0.0079526491,-0.003
27.506645,1.5888332,18.225283,0.066617809,0.048644353,-0.0080490196,-0.003
27.484707,1.587566,18.210747,0.066708331,0.048684608,-0.0081300987,-0.003
27.405205,1.5829591,18.15807,0.066752656,0.048704296,-0.0081698103,-0.003
27.452551,1.5856938,18.18944,0.06679698,0.048724011,-0.0082095088,-0.003
27.568975,1.5924187,18.266581,0.066887502,0.048764218,-0.0082906121,-0.003
27.72994,1.6017162,18.37323,0.066995124,0.048811972,-0.008387059,-0.003
27.829405,1.6074613,18.439135,0.067085646,0.04885209,-0.008468206,-0.003
27.827679,1.6073629,18.437988,0.06712997,0.048871696,-0.0085079577,-0.003
27.928974,1.613214,18.505104,0.067174294,0.048891351,-0.0085476851,-0.003
28.037624,1.6194897,18.577093,0.067264816,0.048931416,-0.0086288583,-0.003
28.082308,1.6220707,18.606699,0.067372438,0.048978988,-0.0087253954,-0.003
28.032305,1.6191825,18.573568,0.06746296,0.049018946,-0.0088066207,-0.003
28.033581,1.6192667,18.574411,0.067507285,0.049038474,-0.0088464124,-0.003
28.111366,1.6237597,18.62595,0.067551608,0.049058046,-0.0088861799,-0.003
28.274462,1.6331804,18.734013,0.06764213,0.049097944,-0.008967435,-0.003
28.454416,1.643575,18.853247,0.067749753,0.049145307,-0.0090640755,-0.003
28.288414,1.6339864,18.743258,0.067840275,0.04918509,-0.0091453874,-0.003
28.168638,1.6270678,18.663897,0.0678846,0.049204536,-0.0091852192,-0.003
28.238934,1.6311407,18.710472,0.067928923,0.049224008,-0.009225036,-0.003
28.501478,1.6463059,18.884428,0.068019446,0.049263712,-0.0093063861,-0.003
28.65806,1.6553503,18.988174,0.068127068,0.049310841,-0.0094031403,-0.003
28.563732,1.6499017,18.925676,0.06821759,0.049350429,-0.0094845472,-0.003
28.459562,1.6438848,18.856655,0.068261914,0.04936979,-0.009524419,-0.003
28.428946,1.6421247,18.83637,0.068306238,0.049389146,-0.0095642935,-0.003
28.202671,1.6290544,18.686445,0.068396759,0.049428631,-0.0096457489,-0.003
28.06992,1.6213864,18.598488,0.068504382,0.049475506,-0.0097426269,-0.003
28.12579,1.6246136,18.635506,0.068594904,0.049514882,-0.0098241363,-0.003
28.102287,1.6232555,18.619936,0.068639229,0.049534157,-0.0098640509,-0.003
27.998285,1.6172482,18.551027,0.068683551,0.049553379,-0.0099039879,-0.003
27.897659,1.6114358,18.484356,0.068774073,0.049592633,-0.0099855568,-0.003
28.249983,1.6317868,18.717796,0.068881696,0.049639232,-0.010082567,-0.003
28.365433,1.6384555,18.794292,0.068972218,0.049678378,-0.010164188,-0.003
28.178238,1.6276426,18.670261,0.069016542,0.049697548,-0.010204152,-0.003
27.898308,1.6114644,18.484791,0.069060866,0.049716644,-0.010244152,-0.003
28.014893,1.6181985,18.562037,0.069151388,0.049755648,-0.01032584,-0.003
28.281147,1.6335779,18.738453,0.069259011,0.049801957,-0.01042299,-0.003
28.190922,1.6283664,18.678671,0.069349533,0.049840849,-0.010504731,-0.003
28.108814,1.6236236,18.624268,0.069393858,0.049859889,-0.010544758,-0.003
27.971613,1.6156813,18.533369,0.069438181,0.049878869,-0.010584812,-0.003
27.870573,1.609845,18.466421,0.069528703,0.049917616,-0.010666622,-0.003
28.017187,1.6183138,18.563564,0.069636326,0.04996362,-0.010763917,-0.003
28.114246,1.62392,18.627872,0.069726848,0.050002221,-0.010845796,-0.003
28.195368,1.6286734,18.681629,0.069771171,0.050021082,-0.010885906,-0.003
28.093487,1.6227884,18.614126,0.069815495,0.05003991,-0.010926032,-0.003
27.905226,1.6119137,18.489388,0.069906017,0.050078265,-0.011008027,-0.003
27.942024,1.6140392,18.513769,0.070013639,0.050123714,-0.011105582,-0.003
27.860292,1.6093181,18.459616,0.070104161,0.050161824,-0.01118769,-0.003
27.639616,1.5965929,18.313387,0.070148486,0.050180454,-0.01122791,-0.003
27.497856,1.5884042,18.219461,0.07019281,0.050199062,-0.011268139,-0.003
27.262638,1.5748169,18.06361,0.070283332,0.050237007,-0.011350324,-0.003
26.980686,1.5585301,17.876795,0.070390954,0.050282035,-0.011448074,-0.003
27.15793,1.5687685,17.994234,0.070481476,0.050319847,-0.01153032,-0.003
27.104963,1.5657089,17.959139,0.0705258,0.050338347,-0.011570599,-0.003
27.268532,1.5751263,18.067513,0.070570124,0.050356835,-0.011610883,-0.003
27.362106,1.5805315,18.129513,0.070660647,0.050394569,-0.011693167,-0.003
27.307055,1.5773516,18.093037,0.070768269,0.050439391,-0.01179101,-0.003
27.18527,1.5703168,18.012344,0.07085879,0.050477069,-0.011873318,-0.003
27.148878,1.5681456,17.988232,0.070903115,0.050495517,-0.011913621,-0.003
27.09152,1.5648326,17.950228,0.070947439,0.050513953,-0.011953929,-0.003
26.984764,1.5586663,17.879496,0.07103796,0.050551604,-0.012036248,-0.003
27.233105,1.5730106,18.044039,0.071145582,0.050596364,-0.012134121,-0.003
27.041237,1.5619282,17.916912,0.071236105,0.050634012,-0.012216444,-0.003
19.163935,1.5491353,17.77075,0.071280429,0.050652444,-0.012256754,-0.003
19.132494,1.5465939,17.741596,0.0713121,0.050665617,-0.012285555,-0.003
19.042057,1.5392833,17.657734,0.07137678,0.050692517,-0.012344375,-0.003
19.081768,1.5424933,17.694557,0.071453678,0.050724506,-0.012414305,-0.003
19.110302,1.5447999,17.721018,0.071518358,0.050751407,-0.012473125,-0.003
19.098375,1.5438241,17.709959,0.071550028,0.050764572,-0.012501929,-0.003
19.133165,1.5466365,17.74222,0.071581698,0.050777756,-0.012530725,-0.003
19.188711,1.5511265,17.793728,0.071646379,0.050804667,-0.01258954,-0.003
19.527306,1.5784968,18.107706,0.071723277,0.05083666,-0.012659468,-0.003
19.716381,1.5937809,18.283037,0.071787957,0.050863564,-0.012718286,-0.003
19.653231,1.5886761,18.224478,0.071819628,0.050876729,-0.012747091,-0.003
19.67515,1.5904741,18.244802,0.071851298,0.050889917,-0.012775885,-0.003
19.601879,1.5845512,18.176859,0.071915979,0.050916836,-0.012834699,-0.003
19.724743,1.5944831,18.290791,0.071992877,0.050948828,-0.012904625,-0.003
19.860901,1.6054897,18.417051,0.072057556,0.050975736,-0.012963442,-0.003
19.854931,1.6050756,18.411516,0.072089228,0.050988913,-0.012992242,-0.003
19.810188,1.6014587,18.370026,0.072120897,0.051002089,-0.013021041,-0.003
19.762217,1.5975807,18.325542,0.072185577,0.051028997,-0.013079857,-0.003
19.822182,1.6024282,18.381147,0.072262476,0.051060989,-0.013149786,-0.003
19.801437,1.6007513,18.361912,0.072327156,0.05108789,-0.013208606,-0.003
19.69578,1.5922098,18.263933,0.072358826,0.051101055,-0.01323741,-0.003
19.712185,1.5936445,18.279148,0.072390496,0.051114231,-0.01326621,-0.003
19.599653,1.5845467,18.174797,0.072455177,0.051141124,-0.013325035,-0.003
19.632254,1.5871823,18.205027,0.072532075,0.051173083,-0.013394976,-0.003
19.531309,1.5790215,18.111422,0.072596756,0.051199947,-0.013453815,-0.003
19.455107,1.5728608,18.040758,0.072628426,0.051213082,-0.013482633,-0.003
19.492935,1.5760574,18.075836,0.072660095,0.051226243,-0.013511438,-0.003
19.586946,1.5836585,18.163012,0.072724776,0.051253092,-0.013570284,-0.003
19.592476,1.5841056,18.16814,0.072801675,0.05128498,-0.013640258,-0.003
19.41013,1.5693624,17.99905,0.072866355,0.051311776,-0.013699127,-0.003
19.25762,1.5570315,17.857628,0.072898025,0.051324882,-0.013727958,-0.003
19.140877,1.547754,17.749372,0.072929695,0.051337998,-0.013756785,-0.003
19.156977,1.5490559,17.764301,0.072994375,0.051364757,-0.013815669,-0.003
19.322277,1.5624224,17.917585,0.073071274,0.051396549,-0.013885689,-0.003
19.233963,1.5552812,17.835691,0.073135954,0.051423267,-0.013944593,-0.003
19.180061,1.5509226,17.785707,0.073167625,0.051436335,-0.013973442,-0.003
19.142704,1.5480784,17.751066,0.073199294,0.051449396,-0.014002292,-0.003
19.087353,1.5436022,17.699739,0.073263975,0.051476054,-0.014061224,-0.003
19.101851,1.5447747,17.713184,0.073340874,0.051507711,-0.014131305,-0.003
18.998009,1.5363768,17.616892,0.073405553,0.051534303,-0.014190265,-0.003
18.822908,1.5222166,17.454521,0.073437223,0.051547311,-0.01421914,-0.003
18.709009,1.5131828,17.348904,0.073468894,0.051560309,-0.014248021,-0.003
18.648855,1.5083175,17.293123,0.073533574,0.051586829,-0.014307014,-0.003
18.703106,1.5127053,17.34343,0.073610474,0.051618315,-0.014377172,-0.003
18.660654,1.5092717,17.304064,0.073675153,0.05164475,-0.014436202,-0.003
18.684191,1.5113505,17.325891,0.073706823,0.051657684,-0.014465111,-0.003
18.599236,1.5044786,17.247112,0.073738495,0.051670603,-0.014494028,-0.003
18.668234,1.5100598,17.311094,0.073803175,0.051696956,-0.014553096,-0.003
18.791349,1.5200185,17.425259,0.073880073,0.05172823,-0.014623348,-0.003
18.735636,1.5155119,17.373596,0.073944752,0.051754482,-0.01468246,-0.003
18.733053,1.515303,17.371202,0.073976423,0.051767319,-0.014711412,-0.003
18.672308,1.5105551,17.314873,0.074008093,0.051780146,-0.014740368,-0.003
18.647722,1.5085663,17.292074,0.074072774,0.051806305,-0.014799523,-0.003
18.59174,1.5040374,17.240162,0.074149672,0.051837336,-0.014869882,-0.003
18.433226,1.4912138,17.093172,0.074214352,0.05186338,-0.014929087,-0.003
18.387659,1.4876709,17.050919,0.074246023,0.051876113,-0.014958085,-0.003
18.298418,1.4804507,16.968164,0.074277693,0.051888835,-0.014987089,-0.003
18.2117,1.4734347,16.887751,0.074342373,0.05191477,-0.01504634,-0.003
18.056244,1.4608574,16.743597,0.07441927,0.051945534,-0.015116816,-0.003
18.025381,1.4583604,16.714977,0.074483951,0.05197135,-0.015176122,-0.003
18.055836,1.4608244,16.743217,0.074515621,0.051983967,-0.01520517,-0.003
18.064507,1.4616451,16.751259,0.074547293,0.051996574,-0.015234224,-0.003
17.967865,1.4538257,16.661642,0.074611972,0.052022271,-0.01529358,-0.003
17.833858,1.4429828,16.537378,0.074688871,0.052052751,-0.01536418,-0.003
17.576344,1.4221466,16.298582,0.074753551,0.052078322,-0.015423591,-0.003
17.425871,1.4100591,16.159048,0.074785221,0.05209082,-0.01545269,-0.003
17.245392,1.3954552,15.99169,0.074816891,0.052103303,-0.015481797,-0.003
17.259657,1.3966097,16.004919,0.074881571,0.052128755,-0.015541258,-0.003
17.332809,1.4025289,16.072752,0.07495847,0.052158941,-0.015611986,-0.003
17.070763,1.3813248,15.829757,0.07502315,0.052184261,-0.015671503,-0.003
16.907272,1.3681436,15.678151,0.07505482,0.052196641,-0.015700653,-0.003
17.02746,1.3778692,15.789601,0.075086491,0.052209001,-0.015729813,-0.003
17.044703,1.3792645,15.805591,0.07515117,0.052234206,-0.015789378,-0.003
16.897675,1.3673669,15.669251,0.075228069,0.052264098,-0.01586023,-0.003
16.772625,1.3572478,15.553292,0.07529275,0.05228918,-0.015919849,-0.003
16.682049,1.3499254,15.469299,0.07532442,0.05230144,-0.01594905,-0.003
16.593014,1.3427206,15.386738,0.07535609,0.052313689,-0.015978256,-0.003
16.688322,1.350433,15.475116,0.07542077,0.052338656,-0.016037922,-0.003
16.661184,1.3482369,15.449951,0.075497668,0.052368276,-0.016108887,-0.003
16.579111,1.3415955,15.373844,0.075562348,0.052393135,-0.0161686,-0.003
16.563787,1.3403556,15.359635,0.07559402,0.052405287,-0.016197847,-0.003
16.400642,1.3271074,15.208348,0.07562569,0.052417427,-0.016227098,-0.003
16.392956,1.3264855,15.201221,0.07569037,0.052442189,-0.01628685,-0.003
16.661732,1.3482342,15.450457,0.075767269,0.052471571,-0.016357915,-0.003
16.548714,1.3390892,15.345655,0.075831948,0.052496236,-0.016417706,-0.003
16.422049,1.32872,15.228196,0.075863619,0.052508298,-0.016446991,-0.003
16.443724,1.3304737,15.248295,0.07589529,0.052520353,-0.016476277,-0.003
16.333067,1.3215204,15.145683,0.075959969,0.052544944,-0.0165361,-0.003
16.489853,1.3342062,15.291072,0.076036867,0.052574139,-0.01660724,-0.003
16.603151,1.3433732,15.396133,0.076101549,0.052598663,-0.016667092,-0.003
16.553572,1.339152,15.350156,0.076133219,0.052610662,-0.016696401,-0.003
16.433872,1.3294686,15.239159,0.076164889,0.052622654,-0.016725713,-0.003
16.333277,1.3213307,15.145877,0.076229569,0.052647132,-0.016785583,-0.003
16.443647,1.3302593,15.248223,0.076306468,0.052676216,-0.016856769,-0.003
16.164215,1.3076539,14.989105,0.076371147,0.052700665,-0.016916649,-0.003
15.97258,1.292151,14.811401,0.076402816,0.05271263,-0.016945971,-0.003
15.86522,1.2831368,14.711846,0.076434487,0.0527246,-0.016975293,-0.003
15.924993,1.287971,14.767274,0.076499167,0.052749041,-0.017035177,-0.003
15.916021,1.2872455,14.758955,0.076576067,0.05277811,-0.017106371,-0.003
16.067783,1.2995197,14.899684,0.076640747,0.05280257,-0.017166248,-0.003
16.128086,1.3043967,14.955604,0.076672416,0.052814551,-0.017195564,-0.003
16.224239,1.3116773,15.04477,0.076704089,0.052826542,-0.017224878,-0.003
16.195744,1.3093734,15.018345,0.076768767,0.052851044,-0.017284736,-0.003
15.940492,1.2887372,14.78165,0.076845665,0.052880213,-0.017355887,-0.003
15.898665,1.2853557,14.742865,0.076910345,0.052904792,-0.017415715,-0.003
15.943089,1.2882605,14.784065,0.076942016,0.052916843,-0.017445004,-0.003
15.933291,1.2874688,14.774981,0.076973686,0.052928902,-0.017474288,-0.003
15.944284,1.2883571,14.785174,0.077038366,0.052953571,-0.017534079,-0.003
16.085474,1.2997657,14.9161,0.077115265,0.052982986,-0.01760513,-0.003
16.119936,1.3025504,14.948057,0.077179945,0.05300783,-0.017664848,-0.003
16.193031,1.3074443,15.01584,0.077211615,0.053020041,-0.017694069,-0.003
16.233089,1.3106787,15.052986,0.077243287,0.053032275,-0.017723283,-0.003
16.386576,1.3230712,15.195313,0.077307966,0.05305732,-0.017782915,-0.003
16.468353,1.3296741,15.271147,0.077384864,0.053087246,-0.017853752,-0.003
16.369797,1.3217167,15.179755,0.077449544,0.053112525,-0.017913288,-0.003
16.397533,1.3239561,15.205475,0.077481215,0.05312492,-0.017942432,-0.003
16.667984,1.3448855,15.456253,0.077512885,0.053137366,-0.017971555,-0.003
17.018436,1.3731624,15.781228,0.077577565,0.053162806,-0.018031022,-0.003
17.11964,1.3813281,15.875074,0.077654464,0.053193122,-0.018101692,-0.003
17.181908,1.3863524,15.932817,0.077719144,0.053218663,-0.018161116,-0.003
17.179728,1.3861765,15.930795,0.077750815,0.053231165,-0.018190214,-0.003
17.258268,1.391781,16.003624,0.077782485,0.053243723,-0.018219288,-0.003
17.131195,1.3815331,15.885788,0.077847166,0.05326936,-0.018278671,-0.003
17.037781,1.374,15.799166,0.077924064,0.053299844,-0.018349269,-0.003
17.098831,1.3789233,15.855778,0.077988744,0.0533255,-0.018408643,-0.003
17.117567,1.3798515,15.873154,0.078020414,0.053338058,-0.018437717,-0.003
17.147093,1.3822315,15.900533,0.078052084,0.05335062,-0.018466789,-0.003
17.166693,1.3838115,15.918708,0.078116764,0.053376276,-0.018526163,-0.003
17.247242,1.3903044,15.993401,0.078193662,0.05340676,-0.018596761,-0.003
17.220249,1.3881286,15.96837,0.078258343,0.053432375,-0.018656153,-0.003
17.057684,1.3750242,15.817624,0.078290013,0.053444903,-0.01868524,-0.003
16.959839,1.3666077,15.7269,0.078321684,0.053457424,-0.018714331,-0.003
16.939295,1.3649521,15.707848,0.078386364,0.053482942,-0.018773764,-0.003
16.875998,1.3598517,15.649154,0.078463262,0.05351321,-0.018844455,-0.003
16.817335,1.3551247,15.594755,0.078527942,0.053538598,-0.018903945,-0.003
16.775591,1.351761,15.556046,0.078559613,0.053550996,-0.018933088,-0.003
16.687376,1.344299,15.474256,0.078591282,0.053563386,-0.018962232,-0.003
16.411829,1.3221016,15.21874,0.078655963,0.053588614,-0.01902179,-0.003
16.370346,1.3187597,15.180272,0.078732862,0.053618476,-0.019092655,-0.003
16.372976,1.3189716,15.182711,0.078797542,0.053643454,-0.019152317,-0.003
16.237511,1.3077781,15.057096,0.078829212,0.053655624,-0.019181555,-0.003
16.132631,1.2993312,14.959844,0.078860883,0.053667802,-0.019210791,-0.003
15.915944,1.2818791,14.758907,0.078925562,0.053692546,-0.01927055,-0.003
15.671167,1.2621646,14.531926,0.079002462,0.053721759,-0.019341685,-0.003
15.49192,1.247728,14.365709,0.079067142,0.053746175,-0.01940158,-0.003
15.442039,1.2437105,14.319454,0.079098811,0.053758081,-0.019430926,-0.003
15.347245,1.2358569,14.231586,0.079130483,0.05376992,-0.019460302,-0.003
15.207382,1.2245942,14.101891,0.079195161,0.053793993,-0.019520333,-0.003
14.914932,1.2010443,13.830701,0.079272059,0.053822406,-0.01959179,-0.003
14.786626,1.1907123,13.71172,0.07933674,0.053846106,-0.019651972,-0.003
8.363533,1.1899425,13.706153,0.07936841,0.053857639,-0.019681467,-0.003
8.3138943,1.1828799,13.624804,0.079386297,0.05386411,-0.019698143,-0.003
8.2317066,1.1711866,13.490116,0.079422826,0.053877316,-0.019732201,-0.003
8.0987549,1.1522706,13.272235,0.079466256,0.053892922,-0.019772731,-0.003
8.0661154,1.1476266,13.218745,0.079502787,0.053905953,-0.019806858,-0.003
8.1109123,1.1540002,13.292158,0.079520671,0.053912312,-0.019823574,-0.003
6.2642765,1.1546713,13.309287,0.079534431,0.053917173,-0.019836446,-0.003
6.3169227,1.1643753,13.421141,0.079562532,0.053927094,-0.019862738,-0.003
6.3385587,1.1683635,13.46711,0.07959594,0.053938854,-0.019894008,-0.003
6.3561916,1.1716137,13.504573,0.079624038,0.053948697,-0.019920325,-0.003
4.9163599,1.1737729,13.531315,0.079637795,0.053953495,-0.019933218,-0.003
4.9502463,1.1818632,13.62458,0.079648383,0.05395719,-0.01994314,-0.003
4.988152,1.1909132,13.728908,0.079669996,0.053964667,-0.019963419,-0.003
5.1078129,1.2194819,14.05825,0.079695697,0.053973548,-0.019987537,-0.003
5.0811796,1.2131233,13.984948,0.079717311,0.053980701,-0.020007933,-0.003
4.9152145,1.1734995,13.528162,0.079727895,0.053983897,-0.020018023,-0.003
2.474757,1.1371562,13.117222,0.079733437,0.053985458,-0.02002334,-0.003
2.3211205,1.06656,12.302886,0.07974476,0.053988464,-0.020034257,-0.003
2.0561502,0.9448055,10.898436,0.07975822,0.053991579,-0.020047352,-0.003
1.7847881,0.82011408,9.4601059,0.079769542,0.053993791,-0.020058455,-0.003
1.6690537,0.76693386,8.8466663,0.079775085,0.053994771,-0.020063911,-0.003
1.4929078,0.68704194,7.9124479,0.079780629,0.053995613,-0.020069391,-0.003
1.1728448,0.53974771,6.2161064,0.07979195,0.053997118,-0.020080611,-0.003
0.73365706,0.33763182,3.8884006,0.079805411,0.053998474,-0.020094004,-0.003
0.21748872,0.10008916,1.1526957,0.07981673,0.053999271,-0.020105295,-0.003
0.47967848,0.2207499,2.5423079,0.079822272,0.053999569,-0.020110829,-0.003
0.65573573,0.3015388,3.4748344,0.07982782,0.053999737,-0.020116374,-0.003
0.86076897,0.39582294,4.5613341,0.079839142,0.053999897,-0.020127695,-0.003
1.0042214,0.46178928,5.3215084,0.079852601,0.053999726,-0.020141153,-0.003
1.0872319,0.4999615,5.7613926,0.079863921,0.053999249,-0.020152463,-0.003
1.1180491,0.51413274,5.9246974,0.079869462,0.053998895,-0.020157993,-0.003
1.1635147,0.5350787,6.1663804,0.079875009,0.053998489,-0.020163525,-0.003
1.2228996,0.56238866,6.4811077,0.079886331,0.053997308,-0.020174785,-0.003
1.2749158,0.58630997,6.7567825,0.079899791,0.053995471,-0.020188119,-0.003
1.3044764,0.59990436,6.9134474,0.079911111,0.053993627,-0.020199288,-0.003
1.3133088,0.60396624,6.9602575,0.079916652,0.053992614,-0.020204736,-0.003
1.308633,0.60186517,6.9353771,0.079922199,0.053991519,-0.020210173,-0.003
1.2822711,0.58974093,6.7956676,0.079933521,0.053989045,-0.020221222,-0.003
1.2329493,0.56705678,6.5342755,0.079946981,0.053985681,-0.020234255,-0.003
1.1942873,0.54927546,6.3293781,0.079958303,0.053982485,-0.020245116,-0.003
1.1728141,0.53939956,6.2155766,0.079963847,0.05398079,-0.020250395,-0.003
1.1618733,0.53439212,6.1580791,0.079969388,0.053979054,-0.020255657,-0.003
1.1277024,0.51867551,5.9769683,0.079980711,0.053975258,-0.020266324,-0.003
1.0744077,0.49416319,5.6945,0.07999417,0.053970348,-0.020278856,-0.003
1.0209571,0.4695791,5.4112048,0.080005493,0.053965896,-0.020289266,-0.003
0.99747545,0.45877895,5.2867489,0.080011039,0.053963605,-0.020294318,-0.003
0.9689374,0.44559535,5.1355863,0.080016579,0.053961247,-0.02029933,-0.003
0.92276961,0.4243637,4.8908868,0.080027901,0.053956207,-0.020309469,-0.003
0.88368142,0.40638781,4.6837106,0.080041359,0.053949844,-0.020321328,-0.003
0.86030716,0.39563841,4.5598216,0.080052684,0.053944182,-0.020331135,-0.003
0.85187465,0.3917605,4.5151272,0.080058229,0.053941309,-0.020335879,-0.003
0.84181553,0.38708407,4.461894,0.080063769,0.05393837,-0.020340575,-0.003
0.82658756,0.38008192,4.3811808,0.08007509,0.05393216,-0.020350041,-0.003
0.81431669,0.37443954,4.3161411,0.080088549,0.05392443,-0.020361058,-0.003
0.81525439,0.37487069,4.3211112,0.080099872,0.053917639,-0.020370118,-0.003
0.82464427,0.379206,4.3709588,0.080105422,0.053914215,-0.020374486,-0.003
0.83333623,0.38320294,4.4170299,0.08011096,0.053910732,-0.020378793,-0.003
0.86776316,0.39903387,4.5995073,0.080122279,0.053903434,-0.020387445,-0.003
0.91603601,0.42123178,4.8553734,0.08013574,0.053894434,-0.020397455,-0.003
0.95731252,0.44021243,5.0741558,0.080147062,0.053886615,-0.020405643,-0.003
0.98910755,0.45491946,5.2423959,0.080152609,0.053882714,-0.020409586,-0.003
0.99604172,0.45810869,5.2791476,0.080158151,0.053878725,-0.020413432,-0.003
1.0271857,0.4724327,5.4442143,0.080169472,0.05387044,-0.020421147,-0.003
1.0509169,0.48334736,5.5699925,0.080182932,0.053860318,-0.020430021,-0.003
1.0586443,0.4869014,5.610949,0.080194252,0.053851586,-0.020437224,-0.003
1.0727388,0.49337658,5.6852961,0.080199796,0.05384725,-0.020440679,-0.003
1.0570984,0.48618323,5.6024051,0.080205339,0.053842831,-0.020444026,-0.003
1.04039,0.47849867,5.5138545,0.080216662,0.05383369,-0.020450708,-0.003
1.0045661,0.46202245,5.3239951,0.080230123,0.053822588,-0.02045832,-0.003
0.95962125,0.44135132,5.0857964,0.080241444,0.053813055,-0.020464426,-0.003
0.93651223,0.43072295,4.9633231,0.080246987,0.053808328,-0.02046732,-0.003
0.90271479,0.41507238,4.784265,0.080252531,0.053803552,-0.020470137,-0.003
0.82651907,0.38003725,4.3804379,0.080263853,0.053793684,-0.020475687,-0.003
0.70955414,0.32625625,3.7605398,0.080277313,0.053781752,-0.020481914,-0.003
0.57761836,0.26559156,3.0612984,0.080288632,0.053771555,-0.02048683,-0.003
0.46753001,0.22832714,2.6311781,0.080294178,0.053766508,-0.020489128,-0.003
0.37244475,0.18189046,2.0960546,0.080299396,0.053761721,-0.020491205,-0.003
0.23735805,0.1159183,1.3358101,0.080310058,0.053751882,-0.020495312,-0.003
0.4888413,0.23873492,2.7511144,0.080322733,0.053740051,-0.020499859,-0.003
0.63589853,0.3105531,3.578727,0.080333396,0.053729977,-0.020503357,-0.003
0.69689167,0.34034026,3.9219859,0.080338617,0.053725012,-0.02050497,-0.003
0.75562435,0.36911762,4.2527413,0.080343836,0.053720031,-0.020506529,-0.003
0.86000365,0.42010623,4.8401999,0.080354497,0.05370979,-0.020509493,-0.003
0.96293408,0.47038707,5.4195042,0.08036717,0.053697515,-0.020512644,-0.003
1.0321391,0.50419325,5.8089976,0.080377834,0.053687114,-0.020514997,-0.003
1.0643845,0.51994491,5.9904785,0.080383053,0.053682003,-0.020516053,-0.003
1.0821952,0.52951294,6.0906429,0.080388273,0.053676873,-0.020517018,-0.003
1.120927,0.54846424,6.3086271,0.080398936,0.053666361,-0.020518804,-0.003
1.1491178,0.56225789,6.4672866,0.080411609,0.05365381,-0.02052056,-0.003
1.1609725,0.56805831,6.5340052,0.080422269,0.053643215,-0.020521741,-0.003
1.1744961,0.57467532,6.610116,0.08042749,0.053638019,-0.020522237,-0.003
1.1615685,0.56809807,6.5369735,0.080432711,0.053632811,-0.020522611,-0.003
1.1563996,0.56557006,6.507884,0.080443375,0.053622164,-0.020523207,-0.003
1.1433375,0.55918169,6.4343743,0.080456049,0.053609494,-0.020523557,-0.003
1.1272382,0.5513078,6.3437715,0.080466707,0.053598836,-0.020523543,-0.003
1.1254574,0.55048507,6.3336158,0.080471927,0.053593617,-0.020523444,-0.003
1.1103383,0.54308999,6.2485313,0.08047715,0.053588398,-0.020523248,-0.003
1.0937464,0.53497452,6.155159,0.08048781,0.053577755,-0.020522654,-0.003
1.0768218,0.52669632,6.0599141,0.080500488,0.053565122,-0.020521581,-0.003
1.0638671,0.52035993,5.9870105,0.080511145,0.053554535,-0.020520359,-0.003
1.0593048,0.51822376,5.961472,0.080516367,0.05354936,-0.020519657,-0.003
1.0550255,0.51613021,5.9373889,0.080521588,0.053544197,-0.020518884,-0.003
1.0513141,0.51431459,5.9165025,0.080532248,0.053533688,-0.020517094,-0.003
1.0541159,0.51568526,5.9322701,0.080544925,0.053521261,-0.020514593,-0.003
1.0649828,0.5210014,5.9934254,0.080555586,0.053510875,-0.02051219,-0.003
1.0806311,0.52842826,6.0813351,0.080560804,0.053505812,-0.020510923,-0.003
1.0823667,0.52927697,6.0911021,0.080566027,0.053500772,-0.020509556,-0.003
1.111288,0.54341948,6.253859,0.080576688,0.053490531,-0.020506591,-0.003
1.1587311,0.56661916,6.5208488,0.080589362,0.053478464,-0.020502714,-0.003
1.2079008,0.59066302,6.7975545,0.080600023,0.05346841,-0.020499168,-0.003
1.2495443,0.61136502,7.0315275,0.080605241,0.053463519,-0.020497352,-0.003
1.2623477,0.61762941,7.1035762,0.080610463,0.053458665,-0.020495426,-0.003
1.3230487,0.64732862,7.4451571,0.080621127,0.053448819,-0.02049133,-0.003
1.3999696,0.6849637,7.8780122,0.080633801,0.053437259,-0.020486133,-0.003
1.4649107,0.71673751,8.243454,0.080644459,0.05342767,-0.02048148,-0.003
1.5086145,0.73786962,8.4893045,0.080649677,0.053423017,-0.020479118,-0.003
1.5294647,0.7480675,8.6066332,0.080654901,0.053418402,-0.020476673,-0.003
1.594017,0.77964026,8.969883,0.080665564,0.053409074,-0.020471506,-0.003
1.6550344,0.80948412,9.313241,0.080678241,0.05339817,-0.020465041,-0.003
1.681075,0.82222074,9.4597769,0.080688899,0.053389169,-0.020459332,-0.003
1.6809046,0.82216603,9.4593039,0.080694114,0.053384822,-0.020456452,-0.003
1.6761352,0.81983322,9.4324636,0.080699338,0.053380497,-0.020453522,-0.003
1.6241425,0.79440248,9.1398754,0.080710001,0.053371798,-0.020447355,-0.003
1.4601034,0.71416748,8.2167435,0.080722677,0.053361688,-0.020439709,-0.003
1.1829548,0.57860821,6.6570873,0.080733338,0.053353395,-0.020433009,-0.003
0.94708908,0.46323118,5.3300476,0.080738557,0.053349413,-0.020429635,-0.003
0.57609051,0.2817719,3.2421341,0.080743779,0.053345453,-0.020426231,-0.003
1.0587411,0.51784134,5.958405,0.08075444,0.053337533,-0.020419095,-0.003
1.8290433,0.89460421,10.293528,0.080767114,0.053328361,-0.020410348,-0.003
2.379458,1.1638178,13.391162,0.080777774,0.053320844,-0.020402789,-0.003
2.6425326,1.2924995,14.873375,0.080782995,0.053317238,-0.020399014,-0.003
2.8527117,1.395301,16.056358,0.080788214,0.053313699,-0.020395178,-0.003
3.2912495,1.609796,18.524649,0.080798876,0.053306621,-0.020387204,-0.003
3.6417594,1.7812352,20.497478,0.080811552,0.053298563,-0.02037742,-0.003
3.7618918,1.8399936,21.173637,0.080822214,0.053292047,-0.02036898,-0.003
7.7901602,1.8789779,21.587496,0.080827431,0.053288892,-0.020364825,-0.003
7.8086729,1.8834432,21.638796,0.080838031,0.053282589,-0.020356303,-0.003
7.9161081,1.9093566,21.936514,0.080859676,0.053269815,-0.02033883,-0.003
8.0212183,1.9347091,22.227787,0.080885407,0.053254753,-0.020317966,-0.003
8.1096649,1.9560422,22.472883,0.080907052,0.053242173,-0.020300353,-0.003
8.1421804,1.9638848,22.562988,0.08091765,0.053236045,-0.020291707,-0.003
10.634644,1.9750954,22.669102,0.080931427,0.053228106,-0.020280447,-0.003
10.70394,1.9879653,22.816816,0.080959564,0.05321198,-0.020257389,-0.003
10.737874,1.9942676,22.889151,0.080993018,0.053192943,-0.02022988,-0.003
10.724712,1.9918231,22.861095,0.081021155,0.053177036,-0.020206671,-0.003
10.7058,1.9883107,22.82078,0.081034931,0.053169277,-0.020195289,-0.003
13.872455,1.9827884,22.746649,0.081052844,0.053159211,-0.020180471,-0.003
13.737625,1.9635174,22.52557,0.081089422,0.053138733,-0.020150162,-0.003
13.541905,1.9355431,22.204647,0.081132909,0.053114478,-0.020114068,-0.003
13.355968,1.9089673,21.899767,0.081169488,0.053094111,-0.020083683,-0.003
30.23538,1.8981699,21.769257,0.081187398,0.053084146,-0.020068802,-0.003
29.338596,1.8418701,21.123579,0.081228193,0.053061463,-0.020034894,-0.003
28.38756,1.7821641,20.438839,0.081311503,0.053014763,-0.019965904,-0.003
28.022022,1.7592157,20.175653,0.081410554,0.052958854,-0.019884141,-0.003
27.948824,1.7546204,20.122952,0.081493865,0.052911691,-0.019815464,-0.003
27.990252,1.7571567,20.152929,0.081534657,0.052888587,-0.019781847,-0.003
27.920664,1.7527882,20.102825,0.081575452,0.052865505,-0.019748209,-0.003
27.892023,1.7509903,20.082205,0.081658762,0.052818324,-0.019679546,-0.003
27.808865,1.7457697,20.022331,0.081757812,0.052762195,-0.019597935,-0.003
27.774115,1.7435882,19.997311,0.081841123,0.052714989,-0.019529289,-0.003
27.805206,1.74554,20.019697,0.081881916,0.052691873,-0.019495677,-0.003
27.889971,1.7507663,20.080952,0.081922709,0.052668758,-0.019462066,-0.003
27.960171,1.755173,20.131495,0.082006022,0.052621558,-0.019393412,-0.003
27.948666,1.7544507,20.123211,0.082105071,0.052565467,-0.019311776,-0.003
27.929873,1.753271,20.10968,0.082188382,0.052518319,-0.019243089,-0.003
27.864897,1.7491922,20.062897,0.082229175,0.052495252,-0.019209445,-0.003
27.991627,1.7572148,20.155041,0.082269969,0.052472163,-0.019175814,-0.003
28.066654,1.7619247,20.209063,0.082353281,0.052425049,-0.019107103,-0.003
28.064775,1.7618068,20.20771,0.08245233,0.05236908,-0.019025384,-0.003
28.19734,1.7701287,20.303162,0.082535642,0.052322026,-0.018956631,-0.003
28.23534,1.7725142,20.330523,0.082576434,0.052298997,-0.018922962,-0.003
28.259909,1.7739532,20.348139,0.082617227,0.052275978,-0.018889284,-0.003
28.25416,1.7735924,20.344,0.082700539,0.052228976,-0.018820496,-0.003
28.263443,1.774175,20.350685,0.082799589,0.05217313,-0.018738691,-0.003
28.357235,1.7800627,20.418219,0.0828829,0.052126165,-0.018669879,-0.003
28.531004,1.7909706,20.543337,0.082923693,0.052103162,-0.018636191,-0.003
28.529041,1.7907573,20.541847,0.082964486,0.052080203,-0.018602472,-0.003
28.495647,1.7886612,20.517803,0.083047799,0.05203329,-0.018533623,-0.003
28.448479,1.7857004,20.483839,0.083146849,0.051977519,-0.018451767,-0.003
28.428282,1.7844328,20.469297,0.083230158,0.051930618,-0.018382914,-0.003
28.432747,1.7847129,20.472511,0.083270951,0.051907644,-0.018349206,-0.003
28.38348,1.7815551,20.436964,0.083311746,0.051884692,-0.018315479,-0.003
28.327641,1.7780503,20.396759,0.083395057,0.051837809,-0.018246612,-0.003
28.329744,1.7781821,20.398272,0.083494106,0.051782064,-0.018164739,-0.003
28.342905,1.7790083,20.407749,0.083577417,0.051735174,-0.018095877,-0.003
28.294876,1.7759581,20.3731,0.083618209,0.051712211,-0.018062161,-0.003
28.267382,1.7742324,20.353304,0.083659003,0.051689249,-0.018028444,-0.003
28.17741,1.7685852,20.288521,0.083742316,0.051642336,-0.017959595,-0.003
28.214769,1.7709301,20.315422,0.083841366,0.051586542,-0.017877754,-0.003
28.240091,1.7725195,20.333654,0.083924677,0.051539578,-0.017808942,-0.003
28.302948,1.7764589,20.378859,0.083965468,0.051516563,-0.017775264,-0.003
28.206507,1.7704057,20.30942,0.084006263,0.051493563,-0.01774157,-0.003
28.04925,1.7605352,20.19619,0.084089575,0.051446542,-0.017672796,-0.003
27.966599,1.7553476,20.136679,0.084188623,0.051390577,-0.017591074,-0.003
27.835226,1.7471019,20.042088,0.084271935,0.051343445,-0.017522376,-0.003
27.754313,1.7420453,19.983788,0.084312727,0.051320344,-0.017488755,-0.003
27.698875,1.7385657,19.943872,0.08435352,0.05129724,-0.017455136,-0.003
27.587984,1.7316053,19.864027,0.084436833,0.051250007,-0.017386505,-0.003
27.567896,1.7303445,19.849564,0.084535883,0.051193785,-0.017304959,-0.003
27.486212,1.7252175,19.790749,0.084619194,0.051146429,-0.017236415,-0.003
27.415894,1.7208439,19.740095,0.084659987,0.051123217,-0.017202871,-0.003
27.334538,1.7157373,19.681515,0.084700781,0.051099986,-0.017169338,-0.003
27.265989,1.7114347,19.63216,0.084784093,0.051052488,-0.017100891,-0.003
27.187635,1.7065166,19.575743,0.084883142,0.050995931,-0.017019577,-0.003
26.926626,1.6901336,19.38781,0.08496645,0.050948266,-0.016951252,-0.003
26.870363,1.6866461,19.347288,0.085007243,0.050924882,-0.016917827,-0.003
26.729008,1.6777734,19.24551,0.085048039,0.050901506,-0.016884392,-0.003
26.612499,1.6704601,19.161621,0.08513135,0.050853685,-0.016816173,-0.003
26.461927,1.6610087,19.053205,0.0852304,0.050796691,-0.016735163,-0.003
26.346609,1.6537702,18.970173,0.085313711,0.050748665,-0.016667088,-0.003
26.301588,1.6509734,18.937757,0.085354501,0.050725121,-0.016633779,-0.003
26.334681,1.6530507,18.961584,0.085395296,0.05070154,-0.01660049,-0.003
26.370642,1.655308,18.987478,0.085478608,0.050653331,-0.016532542,-0.003
26.268679,1.6489077,18.914062,0.08557766,0.050595917,-0.016451828,-0.003
26.10334,1.6385292,18.795013,0.085660969,0.050547551,-0.016383996,-0.003
35.502319,1.6313854,18.71307,0.08570176,0.050523847,-0.016350798,-0.003
35.489265,1.6307856,18.70619,0.085757496,0.050491389,-0.016305489,-0.003
35.30917,1.6225098,18.611261,0.085871321,0.050425023,-0.016213015,-0.003
35.046021,1.6104178,18.472559,0.086006644,0.050345954,-0.016103195,-0.003
34.888821,1.6031942,18.389698,0.086120465,0.050279293,-0.016010936,-0.003
34.938915,1.6054503,18.416084,0.086176196,0.050246596,-0.015965804,-0.003
34.886475,1.6030406,18.388443,0.086231931,0.050213888,-0.015920676,-0.003
34.80357,1.5992311,18.344744,0.086345754,0.050147001,-0.01582858,-0.003
34.665325,1.5928787,18.271877,0.086481079,0.050067399,-0.015719144,-0.003
34.597538,1.5897639,18.236145,0.086594902,0.050000377,-0.015627144,-0.003
34.599457,1.5897386,18.237167,0.086650631,0.04996752,-0.015582131,-0.003
34.593697,1.589474,18.234131,0.086706368,0.049934652,-0.015537118,-0.003
34.565548,1.5881807,18.219294,0.086820192,0.049867444,-0.015445254,-0.003
34.50708,1.5854942,18.188475,0.086955515,0.049787417,-0.015336129,-0.003
34.450542,1.5828965,18.158676,0.087069338,0.049719997,-0.015244422,-0.003
34.524826,1.5863094,18.197828,0.087125069,0.049686942,-0.015199552,-0.003
34.540581,1.5869582,18.206137,0.087180803,0.049653865,-0.015154694,-0.003
34.544971,1.5871599,18.20845,0.087294627,0.049586218,-0.015063154,-0.003
34.384686,1.5797956,18.123964,0.08742995,0.049505629,-0.014954444,-0.003
34.237637,1.5730397,18.046457,0.087543772,0.049437705,-0.01486311,-0.003
34.242504,1.5732069,18.049026,0.087599504,0.049404398,-0.014818426,-0.003
34.218281,1.5720941,18.036259,0.08765524,0.049371064,-0.014773757,-0.003
34.118061,1.5674896,17.983435,0.087769063,0.049302906,-0.014682597,-0.003
33.991848,1.5616909,17.916906,0.087904386,0.049221706,-0.014574343,-0.003
33.745087,1.550354,17.78684,0.088018209,0.049153257,-0.014483402,-0.003
33.61483,1.5443696,17.718184,0.08807394,0.049119692,-0.014438911,-0.003
33.610138,1.5441433,17.715702,0.088129675,0.049086098,-0.01439444,-0.003
33.548347,1.5413046,17.683134,0.088243499,0.049017385,-0.014303695,-0.003
33.44463,1.5365393,17.628464,0.088378823,0.048935544,-0.014195924,-0.003
33.421276,1.5354666,17.616156,0.088492646,0.048866596,-0.01410536,-0.003
33.441517,1.5363965,17.626825,0.088548377,0.048832804,-0.014061043,-0.003
33.418846,1.5353256,17.61488,0.08860411,0.048798982,-0.014016745,-0.003
33.358654,1.5325603,17.583153,0.088717936,0.048729829,-0.013926334,-0.003
33.288727,1.5293478,17.546295,0.08885326,0.048647471,-0.013818958,-0.003
33.243839,1.5272855,17.522635,0.088967082,0.048578057,-0.013728751,-0.003
33.182106,1.5244493,17.490097,0.089022813,0.048544019,-0.013684622,-0.003
33.141953,1.5226493,17.46895,0.089078547,0.048509941,-0.013640521,-0.003
32.938057,1.5132818,17.361479,0.089192371,0.048440225,-0.013550545,-0.003
32.791775,1.5065612,17.284374,0.089327696,0.048357114,-0.013443748,-0.003
32.553715,1.4956239,17.158894,0.089441518,0.048287023,-0.013354068,-0.003
32.35973,1.4867116,17.056646,0.089497248,0.04825265,-0.013310201,-0.003
32.361145,1.4868948,17.057419,0.089552983,0.048218213,-0.013266377,-0.003
32.129616,1.4762567,16.935381,0.089666808,0.048147731,-0.013177,-0.003
31.806265,1.4613998,16.764944,0.089802131,0.048063681,-0.013070944,-0.003
31.42881,1.4440569,16.565989,0.089915954,0.047992729,-0.012981941,-0.003
31.176508,1.4324644,16.433002,0.089971685,0.047957882,-0.012938447,-0.003
31.138597,1.4309574,16.413031,0.09002742,0.047922932,-0.012895033,-0.003
31.082113,1.4283618,16.383259,0.090141243,0.047851354,-0.012806532,-0.003
31.142239,1.4311248,16.414951,0.090276566,0.047765933,-0.012701577,-0.003
31.270168,1.4370037,16.482382,0.090390388,0.047693852,-0.012613487,-0.003
31.35331,1.4409102,16.526138,0.09044612,0.047658492,-0.012570409,-0.003
31.493702,1.4473622,16.60014,0.090501856,0.04762309,-0.012527361,-0.003
31.59095,1.4518316,16.651398,0.09061568,0.047550693,-0.012439528,-0.003
31.846954,1.4635967,16.786335,0.090751002,0.04746449,-0.012335216,-0.003
32.204853,1.4800447,16.974983,0.090864824,0.047391903,-0.012247543,-0.003
32.339088,1.4861394,17.045727,0.090920556,0.047356341,-0.012204631,-0.003
32.459969,1.4916945,17.109442,0.09097629,0.047320776,-0.012161719,-0.003
32.576977,1.4970715,17.171116,0.091090115,0.047248095,-0.01207412,-0.003
32.872585,1.5106561,17.326929,0.091225439,0.047161631,-0.011970021,-0.003
33.245152,1.5277773,17.523306,0.091339262,0.047088873,-0.011882489,-0.003
33.40403,1.5349116,17.60705,0.091394992,0.04705324,-0.011839638,-0.003
33.590145,1.5434638,17.705151,0.091450728,0.047017604,-0.011796784,-0.003
33.777927,1.5520922,17.804129,0.091564552,0.046944816,-0.011709275,-0.003
34.041012,1.564181,17.942801,0.091699875,0.046858251,-0.011605261,-0.003
34.109299,1.5673188,17.978792,0.091813697,0.04678541,-0.011517798,-0.003
34.040726,1.5640397,17.942654,0.091869427,0.046749741,-0.011474979,-0.003
33.937187,1.5592825,17.888079,0.091925164,0.046714038,-0.011432178,-0.003
33.907059,1.5578983,17.872198,0.092038986,0.046641111,-0.011344787,-0.003
33.998821,1.5621144,17.920565,0.092174312,0.046554338,-0.011240943,-0.003
34.053017,1.5646044,17.949131,0.092288134,0.046481293,-0.011153651,-0.003
33.901596,1.5576472,17.869318,0.092343864,0.046445511,-0.011110925,-0.003
33.833485,1.5544244,17.833431,0.0923996,0.046409689,-0.011068226,-0.003
33.734634,1.5498829,17.781328,0.092513423,0.046336472,-0.010981077,-0.003
33.611336,1.5442181,17.716339,0.092648746,0.046249256,-0.010877608,-0.003
33.534325,1.5406799,17.675747,0.092762568,0.046175756,-0.010790699,-0.003
33.393024,1.5341922,17.601292,0.0928183,0.046139736,-0.010748172,-0.003
33.322098,1.5309335,17.563906,0.092874035,0.046103656,-0.010705691,-0.003
33.008919,1.5165451,17.39883,0.092987859,0.046029881,-0.010619013,-0.003
32.759106,1.5050677,17.267155,0.093123182,0.045941971,-0.010516133,-0.003
32.69894,1.5023035,17.235443,0.093237005,0.045867834,-0.010429765,-0.003
32.580044,1.4969168,17.172789,0.093292735,0.045831472,-0.010387532,-0.003
32.477112,1.4921875,17.118532,0.093348471,0.045795057,-0.010345337,-0.003
32.29166,1.4836667,17.020781,0.093462296,0.045720547,-0.010259287,-0.003
31.992872,1.4699386,16.863291,0.093597619,0.045631714,-0.010157204,-0.003
31.74509,1.458554,16.732687,0.09371144,0.045556784,-0.010071526,-0.003
31.64579,1.4540762,16.680336,0.093767172,0.045520026,-0.010029634,-0.003
31.559719,1.4501214,16.63497,0.093822906,0.045483217,-0.0099877855,-0.003
31.401054,1.4428309,16.551336,0.093936731,0.045407902,-0.00990244,-0.003
31.200485,1.4336151,16.445618,0.094072055,0.045318138,-0.0098011736,-0.003
31.07901,1.4280335,16.38159,0.094185877,0.045242451,-0.0097161615,-0.003
31.041878,1.4263273,16.362019,0.094241608,0.045205336,-0.0096745882,-0.003
31.154089,1.4315202,16.421148,0.094297343,0.045168165,-0.0096330587,-0.003
31.137398,1.4307534,16.41235,0.094411166,0.045092206,-0.0095482878,-0.003
30.865345,1.4182526,16.268951,0.094546491,0.04500176,-0.0094476286,-0.003
30.697023,1.4105183,16.180231,0.094660313,0.044925507,-0.0093631251,-0.003
30.592527,1.4057167,16.125153,0.094716043,0.04488809,-0.0093218237,-0.003
30.517963,1.4023888,16.085857,0.094771778,0.044850614,-0.0092805689,-0.003
30.461721,1.3998044,16.056213,0.094885603,0.044773955,-0.0091964295,-0.003
30.450033,1.3992672,16.050053,0.095020927,0.044682607,-0.0090965889,-0.003
30.544674,1.4036162,16.099936,0.095134749,0.044605609,-0.0090127625,-0.003
30.648214,1.4083742,16.154512,0.095190478,0.044567861,-0.0089717656,-0.003
30.747038,1.4129219,16.206579,0.095246215,0.044530082,-0.0089307847,-0.003
30.879646,1.4190156,16.276476,0.095360039,0.044452846,-0.0088471761,-0.003
30.932465,1.4214429,16.304317,0.095495363,0.044360884,-0.0087479008,-0.003
31.089396,1.4286543,16.387035,0.095609184,0.044283431,-0.0086644962,-0.003
31.184341,1.4329633,16.437075,0.095664916,0.04424547,-0.0086236913,-0.003
31.20854,1.4340754,16.449831,0.095720652,0.044207495,-0.0085828947,-0.003
31.285034,1.4375902,16.490149,0.095834474,0.044129878,-0.0084996419,-0.003
31.368029,1.441404,16.533895,0.0959698,0.044037487,-0.0084007625,-0.003
31.339859,1.4401096,16.519049,0.096083622,0.043959692,-0.0083176764,-0.003
31.349113,1.4404221,16.52393,0.096139352,0.043921571,-0.0082770241,-0.003
31.352991,1.4406003,16.525972,0.096195088,0.043883428,-0.008236384,-0.003
31.400795,1.4427967,16.55117,0.09630891,0.043805469,-0.0081534507,-0.003
31.335957,1.4398175,16.516994,0.096444234,0.043712668,-0.0080549596,-0.003
31.245972,1.435683,16.469564,0.096558057,0.043634508,-0.0079722153,-0.003
31.225777,1.4345779,16.458927,0.096613786,0.043596204,-0.0079317363,-0.003
31.24831,1.435613,16.470804,0.096669524,0.043557867,-0.0078912759,-0.003
31.210421,1.4338723,16.450832,0.096783348,0.043479502,-0.0078087249,-0.003
31.108522,1.429191,16.397123,0.09691867,0.043386187,-0.0077107223,-0.003
30.974987,1.4230561,16.326738,0.097032494,0.043307561,-0.007628419,-0.003
30.893412,1.4192427,16.283752,0.097088223,0.04326902,-0.0075881663,-0.003
30.856625,1.4175528,16.264362,0.097143959,0.04323044,-0.0075479401,-0.003
30.751841,1.412739,16.209131,0.097257784,0.04315155,-0.0074658892,-0.003
30.49715,1.4010385,16.074884,0.097393106,0.043057572,-0.0073685222,-0.003
30.344336,1.3940183,15.994337,0.097506929,0.042978358,-0.0072867875,-0.003
30.254267,1.3900131,15.946874,0.097562659,0.042939514,-0.0072468244,-0.003
30.191622,1.3871349,15.913854,0.097618395,0.042900629,-0.0072068935,-0.003
30.169399,1.3861139,15.902141,0.09773222,0.042821094,-0.0071254671,-0.003
29.932468,1.3752282,15.777255,0.097867543,0.042726319,-0.007028874,-0.003
29.741919,1.3664736,15.676818,0.097981365,0.042646416,-0.0069478136,-0.003
29.729958,1.365924,15.670513,0.098037095,0.042607229,-0.0069081867,-0.003
29.558504,1.3581166,15.580142,0.098092831,0.042567998,-0.0068685962,-0.003
29.337713,1.3479719,15.463763,0.098206654,0.042487752,-0.0067878738,-0.003
29.202875,1.3417766,15.392691,0.09834198,0.04239212,-0.0066921255,-0.003
29.116619,1.3378135,15.347226,0.098455801,0.042311504,-0.0066117747,-0.003
29.071281,1.3357303,15.323329,0.098511531,0.042271972,-0.0065724929,-0.003
29.092014,1.3367095,15.334246,0.098567267,0.042232394,-0.0065332488,-0.003
29.012115,1.3330383,15.292131,0.09868109,0.042151462,-0.0064532124,-0.003
28.853481,1.3257494,15.208515,0.098816414,0.042055055,-0.0063582482,-0.003
28.712109,1.3192538,15.133999,0.098930236,0.041973811,-0.0062785321,-0.003
28.502312,1.3097078,15.023428,0.098985967,0.04193398,-0.0062395516,-0.003
28.470798,1.3082597,15.006818,0.099041702,0.041894089,-0.0062006274,-0.003
28.340687,1.3022809,14.938236,0.099155527,0.041812506,-0.0061212527,-0.003
28.213341,1.2964293,14.871113,0.099290851,0.04171529,-0.006027116,-0.003
28.134743,1.2928176,14.829685,0.099404672,0.041633323,-0.0059481435,-0.003
28.114119,1.2918699,14.818813,0.099460403,0.041593123,-0.0059095449,-0.003
28.069748,1.2898425,14.795409,0.099516138,0.041552898,-0.0058709658,-0.003
28.036247,1.288303,14.777751,0.099629962,0.041470643,-0.0057922881,-0.003
28.02947,1.2879916,14.774179,0.099765287,0.041372672,-0.0056989375,-0.003
28.046831,1.2887894,14.783329,0.099879109,0.041290134,-0.0056205597,-0.003
28.067612,1.2897542,14.794278,0.099934838,0.041249689,-0.0055822209,-0.003
28.077742,1.2902197,14.799618,0.099990574,0.041209199,-0.0055439188,-0.003
28.034245,1.288221,14.776691,0.1001044,0.041126441,-0.0054657692,-0.003
27.815449,1.2781669,14.661365,0.10023972,0.041027948,-0.0053729704,-0.003
27.584639,1.2675607,14.539705,0.10035355,0.04094496,-0.005295069,-0.003
27.531799,1.2651327,14.511854,0.10040927,0.04090425,-0.0052570119,-0.003
27.563883,1.2666932,14.528768,0.10046501,0.040863484,-0.0052190009,-0.003
27.614553,1.2690217,14.555475,0.10057884,0.040780131,-0.0051414892,-0.003
27.683804,1.2722042,14.591977,0.10071416,0.040680874,-0.005049509,-0.003
27.841558,1.2794536,14.675128,0.10082798,0.040597275,-0.0049722637,-0.003
27.935291,1.2837611,14.724534,0.10088371,0.040556312,-0.0049344758,-0.003
28.032637,1.2880634,14.775826,0.10093945,0.04051533,-0.0048967032,-0.003
28.262699,1.2986345,14.897091,0.10105327,0.040431581,-0.0048196162,-0.003
28.542805,1.3115051,15.044734,0.10118859,0.040331926,-0.0047280681,-0.003
28.784107,1.3225926,15.171923,0.10130242,0.040248048,-0.0046511288,-0.003
28.824228,1.3244423,15.193072,0.10135815,0.040206973,-0.0046134628,-0.003
28.924631,1.3290557,15.245994,0.10141388,0.040165856,-0.0045758304,-0.003
29.027672,1.3337902,15.300305,0.10152771,0.040081877,-0.0044989968,-0.003
29.169569,1.3403103,15.375099,0.10166303,0.039981972,-0.0044077206,-0.003
29.267342,1.3448029,15.426635,0.10177685,0.03989787,-0.0043310244,-0.003
29.260992,1.3443785,15.423301,0.10183258,0.039856669,-0.0042934963,-0.003
29.288776,1.345655,15.437945,0.10188832,0.039815433,-0.004255997,-0.003
29.297562,1.3460586,15.442576,0.10200214,0.039731164,-0.0041794842,-0.003
29.243877,1.3435922,15.41428,0.10213747,0.039630845,-0.0040886616,-0.003
29.169796,1.3401885,15.375232,0.10225129,0.039546333,-0.0040124161,-0.003
29.139845,1.3388153,15.359468,0.10230702,0.039504904,-0.0039751404,-0.003
29.077147,1.3359348,15.32642,0.10236275,0.039463449,-0.003937887,-0.003
28.932264,1.3292781,15.250052,0.10247658,0.039378669,-0.0038619365,-0.003
28.78204,1.3223761,15.17087,0.1026119,0.039277669,-0.0037718718,-0.003
28.64525,1.3160914,15.098769,0.10272572,0.039192542,-0.0036963157,-0.003
28.515158,1.3101144,15.030198,0.10278146,0.039150804,-0.0036593857,-0.003
28.444767,1.3072828,14.993109,0.10283719,0.039109003,-0.0036225198,-0.003
28.262444,1.2989035,14.897007,0.10295102,0.039023519,-0.0035473637,-0.003
28.143293,1.2934275,14.834204,0.10308634,0.038921654,-0.0034582771,-0.003
28.071329,1.2901201,14.796271,0.10320016,0.038835794,-0.0033835559,-0.003
27.946659,1.2847227,14.730538,0.10325589,0.038793709,-0.0033470225,-0.003
27.98317,1.286401,14.749783,0.10331163,0.038751535,-0.0033105819,-0.003
28.001181,1.2872291,14.759277,0.10342545,0.038665321,-0.0032362661,-0.003
28.034946,1.2887813,14.777075,0.10356077,0.038562652,-0.0031481092,-0.003
28.113867,1.2924093,14.818673,0.1036746,0.038476143,-0.0030741398,-0.003
28.205805,1.2966357,14.867133,0.10373033,0.038433731,-0.0030379859,-0.003
28.2658,1.2992753,14.898723,0.10378606,0.038391307,-0.003001838,-0.003
28.450077,1.3077458,14.995853,0.10389989,0.038304597,-0.002928098,-0.003
28.758797,1.3219365,15.158578,0.10403521,0.038201459,-0.0028404922,-0.003
29.070745,1.3362756,15.323004,0.10414903,0.038114719,-0.0027667927,-0.003
37.125633,1.3428146,15.404344,0.10420476,0.038072266,-0.0027306871,-0.003
37.255386,1.3475077,15.458183,0.10427558,0.038018357,-0.0026847664,-0.003
37.36039,1.3513056,15.50175,0.1044202,0.037908319,-0.0025909222,-0.003
37.320461,1.3498615,15.485184,0.10459214,0.03777751,-0.0024793355,-0.003
37.240856,1.3469821,15.452152,0.10473676,0.037667442,-0.002385525,-0.003
37.226665,1.3458523,15.446277,0.10480756,0.037613537,-0.0023396136,-0.003
37.163071,1.3435529,15.419888,0.10487838,0.03755961,-0.0022937134,-0.003
37.024387,1.3385391,15.362345,0.105023,0.037449431,-0.0022000326,-0.003
36.802887,1.3305312,15.270439,0.10519494,0.03731833,-0.0020887854,-0.003
36.57946,1.3224537,15.177733,0.10533956,0.037207939,-0.0019953621,-0.003
36.464603,1.3181971,15.130123,0.10541037,0.037153836,-0.001949682,-0.003
36.353874,1.3141942,15.084179,0.10548119,0.037099693,-0.0019040355,-0.003
36.099148,1.3049859,14.978486,0.10562581,0.036988989,-0.0018109777,-0.003
35.715187,1.2911057,14.819171,0.10579774,0.036857098,-0.0017006701,-0.003
35.308495,1.2764038,14.650424,0.10594236,0.036745902,-0.0016082026,-0.003
35.05592,1.2672731,14.545623,0.10601317,0.036691368,-0.0015630402,-0.003
34.877972,1.2609555,14.471904,0.10608399,0.036636729,-0.0015179861,-0.003
34.457306,1.2457471,14.297359,0.10622861,0.036524925,-0.0014262529,-0.003
33.79594,1.2218364,14.022937,0.10640055,0.036391538,-0.0013177583,-0.003
32.998875,1.1930197,13.692211,0.10654517,0.0362789,-0.0012270538,-0.003
32.485664,1.1751986,13.479745,0.10661598,0.03622359,-0.001182844,-0.003
32.30254,1.1685739,13.403758,0.10668679,0.036168098,-0.0011388473,-0.003
31.114473,1.1255945,12.910776,0.10683142,0.036054548,-0.0010492827,-0.003
29.859634,1.0801996,12.390088,0.10700335,0.035918571,-0.00094405498,-0.003
29.597393,1.0707127,12.281273,0.10714797,0.035803217,-0.00085682841,-0.003
29.680269,1.0738591,12.31509,0.10721878,0.035746481,-0.00081446144,-0.003
29.869772,1.0807155,12.393721,0.1072896,0.03568963,-0.00077224238,-0.003
30.567377,1.1059555,12.683174,0.10743422,0.035573266,-0.00068636448,-0.003
31.771667,1.1495278,13.182864,0.10760616,0.035434715,-0.00058454659,-0.003
32.816612,1.1873348,13.616438,0.10775077,0.035318177,-0.00049891288,-0.003
33.30912,1.2048671,13.820814,0.10782159,0.035261143,-0.00045694542,-0.003
33.788532,1.2222086,14.019736,0.1078924,0.035204142,-0.00041492729,-0.003
34.78159,1.2581297,14.43178,0.10803702,0.035087854,-0.0003289505,-0.003
35.72578,1.2922834,14.82355,0.10820896,0.034949839,-0.00022640474,-0.003
36.290504,1.3127108,15.057869,0.10835358,0.034833953,-0.00013989231,-0.003
36.544212,1.321888,15.163139,0.10842439,0.034777261,-9.7465701e-05,-0.003
36.715561,1.3287396,15.234196,0.1084952,0.034720592,-5.4997538e-05,-0.003
36.906559,1.3356519,15.313446,0.10863983,0.034604929,3.1822419e-05,-0.003
36.871716,1.3343908,15.298988,0.10881176,0.034467459,0.00013509164,-0.003
36.604904,1.3247348,15.188281,0.10895638,0.034351774,0.00022187603,-0.003
36.391994,1.3170296,15.099939,0.10902719,0.034295086,0.00026430766,-0.003
36.137585,1.3082137,14.994503,0.10909801,0.03423835,0.00030668758,-0.003
35.569366,1.2876438,14.758734,0.10924263,0.034122311,0.00039299927,-0.003
34.744297,1.2577754,14.416389,0.10941457,0.033983983,0.00049512245,-0.003
34.019119,1.2315233,14.115491,0.10955919,0.03386727,0.00058051775,-0.003
33.72562,1.2211807,13.993736,0.10963,0.033809982,0.00062213594,-0.003
33.419933,1.210112,13.866899,0.10970081,0.033752598,0.00066363462,-0.003
32.984554,1.1943471,13.686247,0.10984543,0.033635121,0.00074798043,-0.003
32.728535,1.1850768,13.580016,0.11001737,0.033494979,0.00084759481,-0.003
32.814465,1.1881883,13.615672,0.11016199,0.033376768,0.00093090505,-0.003
32.994583,1.1945345,13.690287,0.1102328,0.033318803,0.00097157218,-0.003
33.135921,1.1996515,13.748932,0.11030361,0.033260804,0.0010122061,-0.003
33.807652,1.2239709,14.02765,0.11044824,0.033142265,0.0010950569,-0.003
34.49408,1.2488222,14.312467,0.11062017,0.033001509,0.0011937981,-0.003
34.662899,1.2549342,14.382513,0.11076479,0.03288332,0.0012771412,-0.003
34.656693,1.2547095,14.379939,0.1108356,0.032825463,0.0013179628,-0.003
34.63166,1.2539697,14.369572,0.11090642,0.032767605,0.0013588015,-0.003
34.441151,1.2470716,14.290524,0.11105104,0.032649405,0.0014421304,-0.003
34.091656,1.2344167,14.145509,0.11122298,0.032508697,0.001540944,-0.003
33.77528,1.2229612,14.014236,0.1113676,0.032390136,0.0016237564,-0.003
33.563091,1.2152781,13.926194,0.11143841,0.032332007,0.001664192,-0.003
33.277138,1.205155,13.807671,0.11150922,0.032273799,0.001704526,-0.003
32.692806,1.183993,13.565214,0.11165384,0.032154687,0.0017865465,-0.003
32.095093,1.1623465,13.317205,0.11182578,0.032012615,0.0018833869,-0.003
31.647072,1.1461211,13.131309,0.1119704,0.031892706,0.0019642345,-0.003
31.45587,1.1391013,13.051978,0.11204121,0.031833857,0.0020036139,-0.003
31.266497,1.1322436,12.973402,0.11211203,0.031774916,0.0020428689,-0.003
31.009024,1.1229198,12.866569,0.11225665,0.031654265,0.0021226078,-0.003
30.822996,1.1161832,12.78938,0.11242859,0.03151039,0.0022167556,-0.003
30.720675,1.1124779,12.746923,0.1125732,0.031389024,0.0022953949,-0.003
30.742273,1.1131555,12.755813,0.11264402,0.03132946,0.002333689,-0.003
30.757759,1.1137162,12.762239,0.11271483,0.031269833,0.002371894,-0.003
30.678135,1.1108332,12.7292,0.11285945,0.031147907,0.0024496668,-0.003
30.46331,1.1030545,12.640063,0.11303139,0.031002643,0.0025416536,-0.003
30.156229,1.0919353,12.512647,0.11317601,0.030880176,0.0026185692,-0.003
29.962204,1.0849098,12.43214,0.11324682,0.030820105,0.0026560593,-0.003
29.843632,1.0806814,12.382932,0.11331764,0.030759938,0.0026934093,-0.003
29.704603,1.075647,12.325245,0.11346226,0.030636851,0.002769334,-0.003
29.723894,1.0763456,12.333249,0.11363419,0.030490188,0.0028590725,-0.003
29.81736,1.0797302,12.37203,0.11377881,0.030366614,0.0029341986,-0.003
29.876493,1.0818714,12.396566,0.11384962,0.030306052,0.0029708908,-0.003
30.018061,1.0871433,12.455248,0.11392044,0.030245448,0.0030075237,-0.003
30.201172,1.0937749,12.531226,0.11406506,0.03012163,0.0030822512,-0.003
30.344572,1.0989683,12.590726,0.114237,0.029974312,0.0031709115,-0.003
30.400522,1.1009946,12.613941,0.11438162,0.029850286,0.0032452892,-0.003
30.391623,1.1010067,12.610265,0.11445243,0.029789513,0.0032816282,-0.003
30.365654,1.1000659,12.599489,0.11452324,0.029728705,0.003317924,-0.003
30.384295,1.1007413,12.607224,0.11466786,0.029604418,0.0033918712,-0.003
30.44574,1.1029673,12.632719,0.1148398,0.029456472,0.0034794754,-0.003
30.515631,1.1054991,12.661718,0.11498442,0.029331872,0.0035528906,-0.003
30.534956,1.106315,12.669754,0.11505523,0.029270813,0.0035887442,-0.003
30.539562,1.1064819,12.671665,0.11512605,0.029209711,0.003624544,-0.003
30.525421,1.1059695,12.665798,0.11527067,0.029084817,0.0036974594,-0.003
30.568218,1.1075201,12.683556,0.11544261,0.028936123,0.003783793,-0.003
30.619774,1.1093881,12.704947,0.11558722,0.028810875,0.0038560932,-0.003
30.624659,1.109565,12.706974,0.11565803,0.028749488,0.0038913828,-0.003
30.704763,1.1124462,12.740264,0.11572885,0.028688032,0.0039265733,-0.003
30.78371,1.1153065,12.773021,0.11587347,0.028562378,0.0039981697,-0.003
30.799881,1.1158923,12.77973,0.11604541,0.028412672,0.0040827338,-0.003
30.723614,1.1131291,12.748085,0.11619003,0.028286479,0.0041533732,-0.003
30.626436,1.109462,12.707779,0.11626084,0.028224608,0.0041878084,-0.003
30.56105,1.1070932,12.680648,0.11633165,0.028162651,0.0042221076,-0.003
30.641497,1.1100075,12.714027,0.11647627,0.028035861,0.0042916713,-0.003
30.727674,1.1131294,12.749785,0.11664821,0.027884779,0.0043737539,-0.003
30.66921,1.1110114,12.725527,0.11679283,0.027757462,0.0044423454,-0.003
30.562838,1.1069893,12.681475,0.11686364,0.027695034,0.0044757593,-0.003
30.527407,1.1057059,12.666774,0.11693446,0.027632514,0.0045090234,-0.003
30.34339,1.0990409,12.59042,0.11707908,0.027504638,0.0045765727,-0.003
30.237516,1.095206,12.54649,0.11725102,0.027352182,0.0046560704,-0.003
30.256145,1.0958809,12.554219,0.11739564,0.027223572,0.0047222096,-0.003
30.310394,1.0976628,12.57669,0.11746644,0.027160488,0.0047543668,-0.003
30.337976,1.0986617,12.588134,0.11753726,0.027097311,0.0047863647,-0.003
30.477465,1.1037132,12.646011,0.11768188,0.026968062,0.0048512476,-0.003
30.694424,1.1115701,12.736034,0.11785382,0.026814016,0.004927617,-0.003
30.892111,1.1187292,12.818061,0.11799844,0.026684148,0.0049912487,-0.003
31.00029,1.1225337,12.862847,0.11806925,0.02662047,0.005022218,-0.003
31.161657,1.1283768,12.929803,0.11814006,0.026556736,0.0050530857,-0.003
31.386183,1.1365069,13.022964,0.11828469,0.026426418,0.0051157968,-0.003
31.677439,1.1470535,13.143814,0.11845662,0.026271245,0.0051898523,-0.003
31.928373,1.15614,13.247934,0.11860124,0.026140559,0.0052517881,-0.003
32.024673,1.159745,13.287854,0.11867205,0.026076527,0.0052820141,-0.003
32.087074,1.1620047,13.313745,0.11874287,0.026012452,0.0053121722,-0.003
32.343994,1.1713089,13.420347,0.11888749,0.025881523,0.0053735944,-0.003
32.48806,1.1765261,13.480125,0.11905943,0.025725735,0.0054463497,-0.003
32.445309,1.1749779,13.462386,0.11920405,0.025594598,0.0055073211,-0.003
32.391911,1.1732364,13.440295,0.11927485,0.025530355,0.0055370936,-0.003
32.394318,1.1733236,13.441295,0.11934567,0.025466062,0.005566787,-0.003
32.213608,1.1667782,13.366312,0.11949029,0.025334688,0.0056272536,-0.003
31.977039,1.1582097,13.268154,0.11966223,0.02517828,0.0056986599,-0.003
31.919874,1.1561391,13.244434,0.11980685,0.025046477,0.0057581821,-0.003
31.996519,1.1589153,13.276237,0.11987766,0.024981853,0.0057871216,-0.003
32.096378,1.1624014,13.317659,0.11994848,0.024917183,0.0058159814,-0.003
32.169411,1.1650465,13.347963,0.1200931,0.024785014,0.0058746869,-0.003
31.913713,1.155786,13.241867,0.12026504,0.024627686,0.0059440485,-0.003
31.47061,1.1397387,13.058012,0.12040966,0.024495156,0.0060019339,-0.003
31.353634,1.13518,13.009596,0.12048046,0.024430186,0.0060300818,-0.003
31.211466,1.1300327,12.950606,0.12055128,0.024365151,0.0060581132,-0.003
30.850605,1.1169674,12.800874,0.1206959,0.024232145,0.0061149024,-0.003
30.448503,1.1024091,12.634029,0.12086784,0.02407366,0.0061815735,-0.003
30.167856,1.0922481,12.51758,0.12101246,0.023940045,0.0062369057,-0.003
30.06193,1.0880371,12.473656,0.12108327,0.023874519,0.0062637432,-0.003
29.946335,1.0838534,12.425691,0.12115408,0.023808919,0.006290419,-0.003
29.759628,1.0770959,12.348221,0.12129871,0.023674745,0.0063443878,-0.003
29.484056,1.0671221,12.233877,0.12147064,0.023514859,0.0064076264,-0.003
29.204439,1.0570018,12.117855,0.12161526,0.023380077,0.0064600497,-0.003
29.045715,1.0509652,12.052032,0.12168607,0.02331399,0.0064854776,-0.003
28.944195,1.0472919,12.009908,0.12175689,0.023247823,0.0065107122,-0.003
28.586258,1.0343406,11.861388,0.12190151,0.023112562,0.0065618944,-0.003
28.153069,1.0186664,11.681643,0.12207345,0.022951424,0.0066218735,-0.003
27.898062,1.0094395,11.575832,0.12221807,0.022815542,0.0066713803,-0.003
27.952652,1.0114146,11.598483,0.12228887,0.022748882,0.0066952617,-0.003
28.067663,1.0156782,11.646025,0.12235969,0.022682162,0.0067189964,-0.003
28.278521,1.0233084,11.733516,0.12250431,0.02254576,0.006767055,-0.003
28.524271,1.0322013,11.835484,0.12267625,0.022383394,0.0068236245,-0.003
28.867542,1.0446233,11.977917,0.12282087,0.022246711,0.0068708756,-0.003
29.10013,1.0530398,12.074423,0.12289168,0.022179764,0.0068939398,-0.003
29.363745,1.062445,12.183765,0.12296249,0.022112785,0.0069169332,-0.003
29.880745,1.0811512,12.398282,0.12310712,0.021975955,0.0069637639,-0.003
30.133652,1.090302,12.50322,0.12327905,0.021813195,0.0070191897,-0.003
30.096027,1.0889406,12.487608,0.12342367,0.021676211,0.0070655528,-0.003
30.141031,1.0901233,12.506362,0.12349448,0.021609105,0.0070881522,-0.003
30.087824,1.0881989,12.484284,0.1235653,0.021541966,0.0071106786,-0.003
29.94165,1.0829122,12.423634,0.12370992,0.021404766,0.0071564061,-0.003
29.71208,1.0746092,12.328378,0.12388186,0.021241456,0.0072101951,-0.003
29.385517,1.0627983,12.192878,0.12402648,0.021103906,0.0072548538,-0.003
29.220165,1.0563757,12.124437,0.12409729,0.021036485,0.0072764964,-0.003
29.154705,1.0540093,12.097277,0.1241681,0.020969005,0.0072979801,-0.003
28.910049,1.0451645,11.99576,0.12431272,0.020831032,0.0073413188,-0.003
28.541763,1.03185,11.842946,0.12448466,0.020666678,0.0073918235,-0.003
28.239153,1.0209099,11.717382,0.12462928,0.020528158,0.0074333809,-0.003
28.267424,1.0216403,11.72913,0.12470009,0.020460241,0.0074534086,-0.003
28.082409,1.0149535,11.65236,0.12477091,0.020392256,0.0074732332,-0.003
27.933903,1.0095862,11.59074,0.12491553,0.020253219,0.0075130258,-0.003
27.846552,1.0064292,11.554495,0.12508747,0.020087613,0.0075592641,-0.003
27.793209,1.0045012,11.532361,0.12523208,0.019948071,0.0075972439,-0.003
27.678846,1.0001804,11.484888,0.12530289,0.019879652,0.0076154922,-0.003
27.657942,0.99942505,11.476214,0.12537371,0.019811172,0.0076335296,-0.003
27.510447,0.99409533,11.415014,0.12551833,0.019671159,0.0076697445,-0.003
27.288183,0.98606372,11.322789,0.12569027,0.019504411,0.0077116722,-0.003
27.085634,0.97874463,11.238745,0.12583489,0.019363942,0.0077460683,-0.003
26.346943,0.97908849,11.244534,0.1259057,0.019295106,0.007762677,-0.003
26.331724,0.97852296,11.238039,0.12597451,0.019228162,0.0077786068,-0.003
26.396307,0.98092294,11.265601,0.12611505,0.019091321,0.0078106262,-0.003
26.146679,0.97164643,11.159063,0.12628213,0.018928425,0.0078477934,-0.003
25.800701,0.95878947,11.011405,0.12642267,0.01879124,0.0078782858,-0.003
25.689474,0.95450658,10.963961,0.12649148,0.018724009,0.007892956,-0.003
25.619884,0.95192093,10.93426,0.12656029,0.018656742,0.0079074623,-0.003
25.619154,0.95189381,10.933949,0.12670083,0.018519245,0.0079365326,-0.003
25.374477,0.94280267,10.829523,0.12686791,0.01835558,0.0079701524,-0.003
25.045719,0.93058747,10.689213,0.12700844,0.018217746,0.0079975696,-0.003
24.982691,0.92824566,10.662313,0.12707726,0.018150192,0.0080106612,-0.003
24.786781,0.92094088,10.578739,0.12714607,0.0180826,0.0080235768,-0.003
24.753098,0.91968936,10.564363,0.12728661,0.017944429,0.0080492431,-0.003
24.641275,0.91553468,10.51664,0.12745369,0.017779959,0.0080786739,-0.003
24.375313,0.90565294,10.40313,0.12759422,0.017641472,0.008102579,-0.003
24.334074,0.9041208,10.38553,0.12766303,0.017573614,0.0081139905,-0.003
24.324253,0.903772,10.381347,0.12773185,0.017505715,0.0081251776,-0.003
24.086788,0.89494896,10.279999,0.12787238,0.017366949,0.0081474129,-0.003
23.802032,0.88436884,10.158468,0.12803947,0.017201798,0.0081727412,-0.003
23.624712,0.87778044,10.082789,0.12818,0.017062742,0.0081930785,-0.003
23.547491,0.87491125,10.049832,0.12824881,0.016994607,0.0082027055,-0.003
23.51852,0.87391961,10.037487,0.12831763,0.016926445,0.0082121538,-0.003
23.340307,0.86729747,9.9614277,0.12845816,0.016787149,0.0082307709,-0.003
23.245865,0.86378807,9.9211197,0.12862524,0.01662139,0.0082517657,-0.003
23.17473,0.86114478,9.8907604,0.12876578,0.016481854,0.0082684839,-0.003
23.062258,0.85696548,9.8427582,0.12883459,0.016413493,0.0082763536,-0.003
23.034279,0.8559916,9.8308125,0.1289034,0.016345108,0.0082840174,-0.003
22.904112,0.85115445,9.775259,0.12904394,0.016205376,0.0082990322,-0.003
22.723366,0.8444376,9.6981182,0.12921102,0.016039135,0.0083157774,-0.003
22.80954,0.84763998,9.7348967,0.12935156,0.015899219,0.0083289398,-0.003
22.871397,0.84993875,9.7612963,0.12942037,0.015830681,0.0083350828,-0.003
22.964907,0.85347033,9.8011894,0.12948918,0.015762124,0.0083410162,-0.003
23.001431,0.85482776,9.8167782,0.12962972,0.015622061,0.008352533,-0.003
22.754295,0.84564322,9.7113028,0.1297968,0.015455457,0.0083651813,-0.003
22.627094,0.84091586,9.6570148,0.12993734,0.015315263,0.0083749481,-0.003
22.744514,0.84527969,9.7071285,0.13000615,0.015246597,0.0083794398,-0.003
22.713009,0.84416831,9.6936731,0.13007496,0.015177918,0.008383723,-0.003
22.636267,0.8413161,9.6609211,0.1302155,0.015037621,0.0083919223,-0.003
22.349962,0.83067507,9.5387287,0.13038258,0.014870767,0.0084006656,-0.003
22.08119,0.82068568,9.4240198,0.13052311,0.014730382,0.008407129,-0.003
22.016525,0.81828231,9.3964214,0.13059193,0.014661628,0.0084099872,-0.003
21.864973,0.81269634,9.3317451,0.13066074,0.014592867,0.0084126685,-0.003
21.668549,0.80539548,9.2479134,0.13080127,0.014452417,0.0084175551,-0.003
21.348188,0.79348803,9.111186,0.13096836,0.014285403,0.0084223291,-0.003
20.948074,0.77861625,8.940423,0.13110889,0.014144903,0.0084254835,-0.003
20.758661,0.77157599,8.8595829,0.13117771,0.014076103,0.0084267501,-0.003
20.621481,0.76655734,8.801033,0.13124652,0.014007297,0.008427795,-0.003
20.44656,0.76005507,8.7263784,0.13138705,0.013866771,0.0084293652,-0.003
20.203045,0.75100291,8.6224489,0.13155414,0.013699691,0.008430209,-0.003
19.8636,0.73838484,8.4775772,0.13169467,0.013559156,0.0084300609,-0.003
19.699131,0.73240262,8.4073725,0.13176348,0.013490344,0.0084297173,-0.003
19.56349,0.72735959,8.3494835,0.1318323,0.013421534,0.008429138,-0.003
19.247782,0.71562171,8.2147417,0.13197283,0.013281008,0.0084274141,-0.003
18.995098,0.70622706,8.1068993,0.13213991,0.013113955,0.0084243324,-0.003
18.787182,0.69849688,8.0181627,0.13228045,0.012973462,0.0084208865,-0.003
18.590569,0.6911869,7.9342504,0.13234926,0.012904678,0.0084189456,-0.003
15.838209,0.69019121,7.9201269,0.13240801,0.012845957,0.0084170904,-0.003
15.684341,0.68348598,7.843183,0.132528,0.012726041,0.0084130475,-0.003
15.570961,0.67854518,7.7864857,0.13267064,0.012583499,0.0084075239,-0.003
15.448749,0.67321944,7.7253714,0.13279063,0.01246363,0.0084022759,-0.003
15.325027,0.66782796,7.6635027,0.13284938,0.012404943,0.0083995806,-0.003
15.199821,0.66249293,7.6008563,0.13290813,0.012346261,0.0083967503,-0.003
15.012919,0.65434676,7.5073943,0.13302811,0.012226433,0.0083906492,-0.003
14.856962,0.64754921,7.4294057,0.13317076,0.012083993,0.0083829248,-0.003
14.746306,0.64272624,7.3740711,0.13329074,0.011964208,0.0083760256,-0.003
14.679043,0.63979453,7.340435,0.13334949,0.011905566,0.0083724847,-0.003
14.635558,0.63806826,7.3186984,0.13340824,0.011846931,0.0083688116,-0.003
14.550589,0.63436383,7.2762079,0.13352823,0.011727202,0.0083610024,-0.003
14.493171,0.63186055,7.2474957,0.13367087,0.011584892,0.0083511751,-0.003
14.464676,0.63061827,7.2332468,0.13379086,0.011465224,0.0083424794,-0.003
14.450901,0.63001776,7.2263584,0.13384961,0.011406638,0.0083380947,-0.003
14.459838,0.63055003,7.230803,0.13390836,0.01134806,0.0083336039,-0.003
14.498781,0.63224822,7.2502775,0.13402834,0.011228448,0.0083241779,-0.003
14.53544,0.63384682,7.268609,0.13417099,0.011086271,0.0083125783,-0.003
14.544822,0.63425589,7.2733002,0.13429097,0.010966714,0.0083024809,-0.003
14.554847,0.63469309,7.2783136,0.13434972,0.010908184,0.0082974015,-0.003
14.586047,0.63614815,7.293921,0.13440847,0.010849663,0.0082922159,-0.003
14.668034,0.6397239,7.3349195,0.13452846,0.010730171,0.0082813753,-0.003
14.82161,0.64642197,7.4117179,0.1346711,0.010588147,0.0082680425,-0.003
14.966563,0.65274388,7.4842029,0.13479109,0.01046872,0.0082564857,-0.003
15.001352,0.65426111,7.5015998,0.13484984,0.010410253,0.0082507329,-0.003
15.102396,0.65874642,7.5521111,0.13490859,0.010351798,0.0082448656,-0.003
15.271268,0.66611236,7.6365576,0.13502857,0.010232432,0.0082327016,-0.003
15.472894,0.67490703,7.7373824,0.13517122,0.010090551,0.0082179159,-0.003
15.685573,0.68418384,7.8437352,0.1352912,0.0099712452,0.0082051922,-0.003
15.804017,0.68939918,7.9029684,0.13534995,0.0099128373,0.008198861,-0.003
15.959609,0.69618636,7.9807739,0.1354087,0.0098544406,0.0081924275,-0.003
16.238302,0.70834345,8.1201372,0.13552869,0.0097351996,0.0081790965,-0.003
16.464891,0.71822774,8.2334461,0.13567133,0.0095934747,0.0081628887,-0.003
16.553705,0.72210187,8.2778578,0.13579132,0.0094743054,0.0081489375,-0.003
16.597733,0.72402245,8.2998743,0.13585007,0.0094159674,0.0081419963,-0.003
16.707272,0.72880989,8.3546352,0.13590882,0.0093576321,0.0081350328,-0.003
16.96557,0.74007744,8.4837999,0.1360288,0.0092385197,0.0081205964,-0.003
17.147383,0.74800855,8.5747175,0.13617145,0.0090969391,0.008103177,-0.003
17.298676,0.75460833,8.6503735,0.13629143,0.0089778779,0.0080883298,-0.003
17.315475,0.75534588,8.6587763,0.13635018,0.0089195902,0.0080809724,-0.003
17.393709,0.7587586,8.6978979,0.13640893,0.0088613108,0.0080735534,-0.003
17.45507,0.76143539,8.7285824,0.13652892,0.0087423148,0.0080581941,-0.003
17.494202,0.76314241,8.7481499,0.13667156,0.0086008767,0.0080396449,-0.003
17.642691,0.76961988,8.8224039,0.13679155,0.0084819375,0.0080238525,-0.003
17.748968,0.77420801,8.8755417,0.1368503,0.0084237056,0.0080160638,-0.003
17.812792,0.77699202,8.9074574,0.13690905,0.0083654849,0.0080082035,-0.003
18.088655,0.78902519,9.0454054,0.13702903,0.0082465941,0.0079920441,-0.003
18.234446,0.79538453,9.118309,0.13717168,0.0081052743,0.0079726223,-0.003
18.327578,0.79944694,9.1648808,0.13729166,0.0079864347,0.0079560895,-0.003
18.538651,0.80859876,9.2704306,0.13735041,0.007928255,0.0079479245,-0.003
18.619719,0.81213474,9.3109694,0.13740916,0.007870079,0.0079397364,-0.003
18.802954,0.82012695,9.4025993,0.13752915,0.0077512874,0.0079228655,-0.003
18.604588,0.81147474,9.3034029,0.13767179,0.007610091,0.0079025645,-0.003
18.475227,0.80583245,9.2387152,0.13779178,0.0074913567,0.007885294,-0.003
18.693398,0.81529945,9.3478136,0.13785053,0.0074332273,0.0078767752,-0.003
18.979416,0.82777399,9.49084,0.13790928,0.0073751071,0.0078682015,-0.003
19.256723,0.83986855,9.6295099,0.13802926,0.0072564264,0.0078505697,-0.003
19.333462,0.84321541,9.6678829,0.13817191,0.007115359,0.0078293895,-0.003
19.602983,0.8549704,9.80266,0.13829189,0.0069967341,0.0078113838,-0.003
19.743517,0.86097211,9.8729258,0.13835064,0.0069386591,0.0078024995,-0.003
19.929125,0.86906606,9.9657402,0.13840939,0.0068805912,0.0077935806,-0.003
19.978039,0.87119913,9.990201,0.13852938,0.0067620124,0.0077752746,-0.003
20.319181,0.88607562,10.160791,0.13867203,0.0066210553,0.0077533717,-0.003
20.732117,0.90408283,10.367285,0.13879201,0.0065025073,0.0077348654,-0.003
20.782227,0.90605026,10.392346,0.13885076,0.0064444626,0.0077257892,-0.003
20.782372,0.90605658,10.392419,0.13890951,0.0063864179,0.0077167186,-0.003
20.856253,0.90927756,10.429363,0.13902949,0.0062678712,0.0076982048,-0.003
21.185383,0.92362684,10.593948,0.13917214,0.00612691,0.0076763299,-0.003
21.548227,0.93944591,10.775393,0.13929212,0.0060083177,0.0076581105,-0.003
21.626846,0.94287342,10.814706,0.13935087,0.005950239,0.0076492522,-0.003
21.61537,0.94211191,10.80896,0.13940962,0.0058921622,0.0076403897,-0.003
21.901501,0.95458305,10.952043,0.13952961,0.0057735601,0.0076222341,-0.003
22.230928,0.96894121,11.116776,0.13967226,0.00563255,0.0076006758,-0.003
22.49649,0.98051578,11.249573,0.13979224,0.0055139288,0.0075826468,-0.003
14.245133,0.98708069,11.325113,0.13985099,0.0054558381,0.0075738658,-0.003
14.357245,0.99484921,11.414245,0.13988787,0.005419367,0.0075683733,-0.003
14.595812,1.0113801,11.603909,0.1399632,0.0053448691,0.0075572352,-0.003
14.770614,1.0234926,11.742879,0.14005275,0.0052562789,0.0075441259,-0.003
14.862108,1.0298324,11.815619,0.14012808,0.0051817489,0.0075332052,-0.003
14.948468,1.0358584,11.88427,0.14016496,0.0051452499,0.007527892,-0.003
15.008291,1.0400038,11.931829,0.14020185,0.0051087458,0.0075226217,-0.003
15.087641,1.0455023,11.994914,0.14027717,0.0050341729,0.007511999,-0.003
15.174412,1.0515151,12.063898,0.14036673,0.004945498,0.0074994746,-0.003
15.297826,1.0600672,12.162014,0.14044205,0.0048709069,0.0074889753,-0.003
15.357527,1.0642041,12.209477,0.14047894,0.0048343805,0.0074838558,-0.003
15.432123,1.0687336,12.268795,0.14051582,0.0047978591,0.0074787061,-0.003
15.604975,1.0807042,12.406215,0.14059114,0.0047232606,0.0074682659,-0.003
15.837183,1.0967855,12.590824,0.1406807,0.0046345526,0.0074559767,-0.003
16.048597,1.1114268,12.758903,0.14075602,0.0045599225,0.007445761,-0.003
16.158993,1.1173881,12.846741,0.14079291,0.0045233723,0.0074408134,-0.003
16.278675,1.1256642,12.941891,0.14082979,0.0044868188,0.0074358964,-0.003
16.507446,1.1414837,13.123769,0.14090512,0.0044121481,0.0074259839,-0.003
16.776072,1.160059,13.337332,0.14099467,0.0043233377,0.0074144602,-0.003
17.009281,1.1761854,13.522739,0.14107,0.0042486074,0.007405004,-0.003
17.143986,1.1855,13.62983,0.14110688,0.004212006,0.0074004531,-0.003
17.206444,1.1865917,13.679626,0.14114376,0.004175392,0.0073960074,-0.003
17.487665,1.2059854,13.903206,0.14121909,0.004100597,0.0073870816,-0.003
17.826855,1.2293766,14.172872,0.14130864,0.0040116212,0.0073769134,-0.003
17.981092,1.2400131,14.295495,0.14138397,0.0039367373,0.0073687616,-0.003
18.036345,1.2438233,14.339421,0.14142085,0.00390006,0.0073648696,-0.003
18.044918,1.2387315,14.346172,0.14145774,0.0038633724,0.0073610786,-0.003
18.061476,1.239868,14.359335,0.14153306,0.0037884319,0.0073534735,-0.003
18.067381,1.2402734,14.36403,0.14162262,0.0036993127,0.0073446468,-0.003
18.097748,1.242358,14.388173,0.14169794,0.003624338,0.0073373802,-0.003
18.095224,1.2335781,14.386346,0.14173483,0.0035876222,0.0073338682,-0.003
18.111109,1.2346609,14.398973,0.14177171,0.0035509043,0.0073303813,-0.003
18.146973,1.2371058,14.427487,0.14184704,0.0034759075,0.0073233531,-0.003
18.269606,1.2454659,14.524984,0.14193659,0.0033867226,0.0073152189,-0.003
18.421635,1.2558299,14.645854,0.14201192,0.0033116865,0.0073086163,-0.003
18.534016,1.2634912,14.735201,0.1420488,0.0032749369,0.0073054768,-0.003
18.589642,1.2564268,14.779982,0.14208568,0.0032381786,0.0073024509,-0.003
18.952396,1.2809446,15.068397,0.14216101,0.0031630897,0.0072964779,-0.003
19.459332,1.315207,15.471443,0.14225056,0.0030737671,0.0072900392,-0.003
19.811844,1.3390324,15.751713,0.14232589,0.00299859,0.0072852965,-0.003
20.058722,1.3557183,15.947997,0.14236277,0.0029617671,0.0072831791,-0.003
16.938601,1.3698874,16.114676,0.14239365,0.0029309373,0.0072815758,-0.003
17.285091,1.3979094,16.444313,0.14245669,0.0028679527,0.0072787516,-0.003
17.750301,1.4355326,16.886894,0.14253165,0.0027930359,0.0072762389,-0.003
18.142387,1.4672421,17.259909,0.1425947,0.0027300008,0.0072749462,-0.003
18.268568,1.4664156,17.381229,0.14262557,0.0026991318,0.0072746328,-0.003
18.477097,1.4831542,17.57963,0.14265644,0.0026682587,0.0072744843,-0.003
18.834534,1.5118456,17.919706,0.14271949,0.0026052122,0.0072749145,-0.003
19.204718,1.5415603,18.27191,0.14279445,0.002530277,0.0072767609,-0.003
19.506662,1.5657973,18.559189,0.1428575,0.0024672875,0.0072795083,-0.003
19.658115,1.5678706,18.705219,0.14288837,0.0024364667,0.0072812759,-0.003
19.792181,1.5785632,18.832785,0.14291924,0.002405664,0.0072833453,-0.003
20.03133,1.5976369,19.060341,0.14298229,0.0023428274,0.0072885007,-0.003
20.261084,1.6159614,19.278959,0.14305725,0.0022682813,0.0072963405,-0.003
20.430277,1.6294558,19.439951,0.1431203,0.0022057567,0.0073044552,-0.003
20.50165,1.6351483,19.507862,0.14315117,0.0021752142,0.0073089572,-0.003
17.260967,1.6326329,19.546938,0.14317711,0.0021495954,0.0073130233,-0.003
17.316015,1.6378397,19.609278,0.14323009,0.0020974074,0.0073221275,-0.003
17.347649,1.6408317,19.6451,0.14329307,0.0020356311,0.0073343981,-0.003
17.310652,1.6373323,19.603203,0.14334605,0.001983935,0.007345981,-0.003
17.225224,1.6292522,19.506462,0.14337199,0.0019587209,0.0073520835,-0.003
17.201223,1.6249075,19.480078,0.14339793,0.0019335708,0.0073584281,-0.003
17.064119,1.611956,19.324808,0.1434509,0.0018824367,0.0073722741,-0.003
16.820169,1.5889114,19.04854,0.14351389,0.0018220736,0.0073902514,-0.003
16.555883,1.5639458,18.749241,0.14356686,0.0017716892,0.0074066236,-0.003
16.418726,1.5555803,18.593616,0.14359281,0.0017471537,0.007415053,-0.003
16.247412,1.5393493,18.399611,0.14361874,0.001722723,0.0074237646,-0.003
15.887854,1.5052832,17.992424,0.14367172,0.0016731254,0.0074423794,-0.003
15.414582,1.4604435,17.456461,0.1437347,0.0016147142,0.0074659381,-0.003
14.972907,1.4185973,16.95628,0.14378768,0.0015660707,0.007486925,-0.003
14.745409,1.40465,16.697588,0.14381362,0.0015424161,0.0074975779,-0.003
14.520052,1.3831825,16.442396,0.14383956,0.0015188755,0.0075084693,-0.003
14.0263,1.3361477,15.883275,0.14389254,0.0014711418,0.0075314455,-0.003
13.390913,1.2756205,15.163767,0.14395552,0.0014149826,0.0075599607,-0.003
12.776047,1.2170482,14.467497,0.1440085,0.001368248,0.0075849104,-0.003
12.409446,1.1897249,14.051105,0.14403444,0.0013455364,0.0075974464,-0.003
12.071488,1.1573241,13.668439,0.14406038,0.0013229146,0.007610139,-0.003
11.329917,1.0862278,12.828764,0.14411335,0.0012770474,0.0076366449,-0.003
10.375899,0.99476367,11.748539,0.14417634,0.0012230503,0.0076690703,-0.003
9.4522438,0.90621054,10.702692,0.14422932,0.0011780221,0.0076969815,-0.003
8.9687462,0.85985643,10.155232,0.14425525,0.0011560838,0.0077108191,-0.003
8.4827814,0.81786209,9.6039886,0.1442812,0.0011342133,0.0077247764,-0.003
7.3515935,0.7087993,8.323287,0.14433417,0.0010898054,0.0077536604,-0.003
5.7850032,0.55775744,6.5496325,0.14439716,0.001037279,0.0077884193,-0.003
3.8244524,0.36873218,4.3299475,0.14445014,0.00099336065,0.0078180442,-0.003
2.1318147,0.20553759,2.4135864,0.14447607,0.00097201351,0.0078327693,-0.003
2.5665393,0.24826336,2.9071517,0.14450201,0.00095095555,0.0078479275,-0.003
5.5064945,0.53264749,6.2372756,0.14455499,0.00090871507,0.0078799026,-0.003
7.6585927,0.74082166,8.6749849,0.14461797,0.00085988338,0.0079196775,-0.003
9.0183172,0.87234879,10.215161,0.14467095,0.00081994204,0.0079544829,-0.003
9.6269732,0.93122458,10.904594,0.14469689,0.00080072792,0.0079719089,-0.003
10.174199,0.98467755,11.52261,0.14472283,0.0007817595,0.0079896031,-0.003
11.296609,1.0933065,12.793777,0.14477581,0.00074374117,0.0080264946,-0.003
12.434608,1.2034442,14.082598,0.14483879,0.00069977099,0.0080715893,-0.003
13.241518,1.2815384,14.996449,0.14489177,0.00066379423,0.0081104776,-0.003
13.62423,1.3173556,15.428574,0.14491771,0.00064650667,0.0081298202,-0.003
14.013053,1.3549517,15.868891,0.14494365,0.00062943593,0.0081493491,-0.003
14.830222,1.4339654,16.794283,0.14499662,0.00059522723,0.0081897983,-0.003
15.725062,1.5204895,17.807632,0.14505961,0.0005556884,0.008238825,-0.003
16.415066,1.5872073,18.589016,0.14511258,0.00052337587,0.0082808081,-0.003
16.74729,1.6193308,18.96524,0.14513853,0.00050786766,0.0083016036,-0.003
17.07786,1.6463029,19.339037,0.14516447,0.00049256592,0.0083225491,-0.003
17.733915,1.7095466,20.081957,0.14521744,0.00046195899,0.0083657876,-0.003
18.467428,1.780257,20.912588,0.14528042,0.00042670403,0.0084179798,-0.003
19.059961,1.8373772,21.583576,0.1453334,0.00039802043,0.0084625203,-0.003
19.346704,1.8561602,21.908772,0.14535934,0.00038430523,0.0084845396,-0.003
19.631407,1.8834751,22.231176,0.14538528,0.00037081121,0.0085066929,-0.003
20.210381,1.9390228,22.886822,0.14543826,0.0003439525,0.0085523557,-0.003
20.859634,2.0013137,23.622057,0.14550124,0.00031328303,0.0086073671,-0.003
21.36178,2.0494905,24.190702,0.14555422,0.00028859655,0.0086542415,-0.003
21.591961,2.0715744,24.451365,0.14558016,0.00027689425,0.0086773923,-0.003
21.795313,2.0806916,24.683592,0.1456061,0.00026546011,0.0087006763,-0.003
22.175631,2.1169987,25.114309,0.14565908,0.00024295626,0.0087486347,-0.003
22.536978,2.1514947,25.52354,0.14572206,0.00021771426,0.0088063385,-0.003
22.705671,2.167599,25.714588,0.14577504,0.00019781929,0.0088554369,-0.003
22.6717,2.1643558,25.676115,0.14580098,0.00018855,0.0088796644,-0.003
22.383745,2.155664,25.691813,0.14582642,0.00017972493,0.0089035286,-0.003
22.627621,2.1791503,25.971731,0.14587838,0.00016233044,0.008952491,-0.003
23.088852,2.2235692,26.501127,0.14594016,0.00014264953,0.0090110488,-0.003
23.467909,2.2600741,26.936205,0.14599212,0.0001269666,0.0090605859,-0.003
23.543264,2.2673311,27.022696,0.14601756,0.00011962246,0.0090849455,-0.003
23.74452,2.2854292,27.253977,0.146043,0.00011246003,0.0091093592,-0.003
23.995621,2.309598,27.542192,0.14609496,9.8505108e-05,0.0091594113,-0.003
24.283527,2.3373091,27.87265,0.14615674,8.3060702e-05,0.0092192255,-0.003
24.535597,2.3615711,28.161976,0.1462087,7.1027032e-05,0.009269774,-0.003
24.660778,2.37362,28.30566,0.14623414,6.5457411e-05,0.0092946012,-0.003
24.753067,2.3844512,28.411991,0.14625959,6.0116039e-05,0.0093194759,-0.003
24.953957,2.4038029,28.642576,0.14631155,4.989306e-05,0.0093704211,-0.003
25.155975,2.4232633,28.874456,0.14637332,3.8949958e-05,0.0094312206,-0.003
25.292831,2.4364464,29.031544,0.14642528,3.0775991e-05,0.0094825346,-0.003
25.357019,2.4426298,29.105219,0.14645073,2.7119902e-05,0.0095077157,-0.003
25.423267,2.4535785,29.181519,0.14647617,2.3693186e-05,0.0095329238,-0.003
25.522493,2.4631546,29.295412,0.14652813,1.740785e-05,0.0095845032,-0.003
25.583399,2.4690325,29.365322,0.14658991,1.1187698e-05,0.009645965,-0.003
25.608408,2.471446,29.394028,0.14664187,7.0133669e-06,0.0096977586,-0.003
25.609478,2.4715495,29.395256,0.14666732,5.3221293e-06,0.0097231502,-0.003
25.612467,2.479352,29.398739,0.14669275,3.8619787e-06,0.0097485455,-0.003
25.591457,2.4773183,29.374624,0.14674471,1.5986428e-06,0.0098004574,-0.003
25.529354,2.4713066,29.303339,0.14680649,1.582e-07,0.0098622162,-0.003
25.434925,2.4621656,29.194952,0.14685845,-1.0214713e-08,0.0099141775,-0.003
25.379526,2.4568028,29.131363,0.1468839,2.5155433e-07,0.0099396259,-0.003
25.3102,2.4597504,29.051506,0.14690934,7.4024234e-07,0.0099650566,-0.003
25.167471,2.4458795,28.887678,0.1469613,2.4304379e-06,0.010016991,-0.003
24.970436,2.4267309,28.66152,0.14702307,5.633769e-06,0.010078683,-0.003
24.778812,2.408108,28.441572,0.14707503,9.3147219e-06,0.010130514,-0.003
24.681355,2.408335,28.328955,0.14710048,1.1440307e-05,0.010155875,-0.003
24.572653,2.3977282,28.204187,0.14712592,1.3774316e-05,0.010181203,-0.003
24.342157,2.3752372,27.939629,0.14717788,1.9182144e-05,0.010232883,-0.003
24.051369,2.3468628,27.605864,0.14723966,2.6697899e-05,0.0102942,-0.003
23.790739,2.3214314,27.306717,0.14729162,3.3902485e-05,0.010345659,-0.003
23.662449,2.3191495,27.158524,0.14731707,3.7716625e-05,0.010370823,-0.003
23.528255,2.3059974,27.004505,0.1473425,4.171245e-05,0.010395941,-0.003
23.265795,2.2802737,26.703266,0.14739447,5.0428938e-05,0.010447166,-0.003
22.954706,2.249784,26.346216,0.14745624,6.1717925e-05,0.010507902,-0.003
22.669579,2.2218387,26.018959,0.1475082,7.1969007e-05,0.010558843,-0.003
22.496334,2.2122738,25.819136,0.14753365,7.7240038e-05,0.010583742,-0.003
22.440817,2.2068143,25.755419,0.14755909,8.2628627e-05,0.010608599,-0.003
22.193491,2.1824925,25.471563,0.14761105,9.4110204e-05,0.010659275,-0.003
21.919662,2.1555643,25.157288,0.14767283,0.00010851607,0.010719349,-0.003
21.760117,2.1398747,24.974176,0.14772479,0.00012120034,0.010769738,-0.003
21.718559,2.1421697,24.924715,0.14775024,0.00012758373,0.010794375,-0.003
21.619808,2.1324296,24.811386,0.14777567,0.00013409306,0.010818964,-0.003
21.559343,2.1264656,24.741995,0.14782763,0.00014768822,0.010869114,-0.003
21.626007,2.1330409,24.818501,0.14788941,0.00016433466,0.010928607,-0.003
21.848858,2.1550214,25.074249,0.14794137,0.0001786855,0.010978546,-0.003
22.050051,2.1748655,25.305141,0.14796682,0.00018580888,0.011002976,-0.003
22.270525,2.2014036,25.559713,0.14799226,0.00019299738,0.011027378,-0.003
22.364689,2.2107115,25.667784,0.14804422,0.00020810182,0.011077096,-0.003
22.142488,2.1887474,25.412767,0.148106,0.0002268644,0.011135953,-0.003
21.875437,2.1623497,25.106274,0.14815796,0.00024329677,0.011185248,-0.003
21.820395,2.16307,25.042852,0.1481834,0.00025152692,0.011209326,-0.003
21.62236,2.1434386,24.815571,0.14820884,0.00025991222,0.011233345,-0.003
21.329464,2.1144037,24.479422,0.1482608,0.00027743078,0.011282263,-0.003
21.020668,2.0837924,24.125021,0.14832258,0.00029891729,0.011340183,-0.003
20.705059,2.0525062,23.762804,0.14837454,0.00031755946,0.011388685,-0.003
20.468212,2.0349658,23.490559,0.14839999,0.00032689411,0.011412356,-0.003
20.444866,2.032645,23.463766,0.14842543,0.00033628588,0.011436,-0.003
20.135771,2.0019143,23.10903,0.14847739,0.0003558622,0.011484131,-0.003
19.780682,1.966611,22.701508,0.14853917,0.00037972213,0.011541115,-0.003
19.602961,1.9489419,22.497545,0.14859113,0.00040020395,0.011588869,-0.003
38.150249,1.9444282,22.44544,0.14861657,0.00041035548,0.011612199,-0.003
37.709091,1.9219435,22.18589,0.14866643,0.00043057493,0.01165778,-0.003
37.024067,1.8870295,21.78286,0.14876827,0.00047292258,0.011750394,-0.003
36.279907,1.8491013,21.345037,0.14888934,0.00052499882,0.011859694,-0.003
35.641785,1.8165777,20.969603,0.14899118,0.00057016662,0.011950968,-0.003
35.074234,1.8040916,20.779421,0.14904105,0.00059271994,0.011995444,-0.003


==> data/Turbine_Results/Walldistances/Walldistances_Rotor_270deg.csv <==
"x+","y+","z+","arc_length","Points:0","Points:1","Points:2"
30.183735,1.5525419,17.882086,0,0.00059271994,0.023259694,-0.003
30.004498,1.5433227,17.7759,4.9513181e-05,0.00061534735,0.023303734,-0.003
29.585533,1.5217725,17.527687,0.0001506413,0.0006623611,0.02339327,-0.003
29.249748,1.504501,17.328754,0.00027087423,0.00071953278,0.02349904,-0.003
29.082291,1.4958876,17.229546,0.00037200412,0.00076862308,0.023587456,-0.003
28.987209,1.490997,17.173216,0.00042152749,0.00079298887,0.023630571,-0.003
28.760035,1.4925672,17.157608,0.00047069457,0.00081737107,0.023673266,-0.003
28.687777,1.4888171,17.1145,0.00057112023,0.00086777791,0.023760125,-0.003
28.632465,1.4859467,17.081501,0.00069051537,0.00092871336,0.0238628,-0.003
28.621708,1.4853884,17.075085,0.00079094205,0.00098076463,0.023948684,-0.003
28.429987,1.4885646,17.079247,0.00084012297,0.001006507,0.02399059,-0.003
28.413275,1.4876895,17.069206,0.00088894766,0.001032235,0.024032086,-0.003
28.412909,1.4876703,17.068985,0.00098867495,0.001085264,0.024116546,-0.003
28.424913,1.4882989,17.076199,0.0011072408,0.0011491261,0.024216443,-0.003
28.441236,1.4891536,17.086004,0.0012069696,0.0012035044,0.024300043,-0.003
28.435318,1.4888437,17.082449,0.0012558091,0.0012303477,0.024340844,-0.003
28.229836,1.4878557,17.077402,0.0013042939,0.001257131,0.024381259,-0.003
28.249302,1.4888817,17.089178,0.0014033274,0.0013122506,0.024463536,-0.003
28.289175,1.4909832,17.113298,0.0015210702,0.0013784756,0.024560889,-0.003
28.286173,1.4908249,17.111483,0.0016201052,0.0014347535,0.02464238,-0.003
28.252584,1.4890547,17.091164,0.0016686053,0.0014625088,0.024682153,-0.003
28.136887,1.4914678,17.140192,0.0017167533,0.0014901453,0.02472158,-0.003
28.164152,1.4929132,17.156803,0.0018150985,0.001546967,0.024801848,-0.003
28.15267,1.4923046,17.149807,0.0019320221,0.0016151158,0.024896858,-0.003
28.166876,1.4930576,17.158463,0.0020303694,0.0016728919,0.024976445,-0.003
27.992388,1.4933761,17.17141,0.002078532,0.0017013284,0.025015317,-0.003
27.976627,1.4925354,17.161741,0.0021263446,0.0017296609,0.025053831,-0.003
27.990078,1.493253,17.169992,0.0022240063,0.001787789,0.02513231,-0.003
28.079363,1.4980162,17.224762,0.0023401174,0.0018573296,0.025225293,-0.003
28.278786,1.5086553,17.347094,0.0024377811,0.0019161514,0.025303256,-0.003
28.424959,1.5164536,17.436762,0.0024856094,0.0019450536,0.025341364,-0.003
28.430561,1.5282224,17.562559,0.0025330894,0.001973792,0.025379159,-0.003
28.571426,1.5357943,17.649576,0.0026300728,0.0020328145,0.025456114,-0.003
28.495382,1.5317067,17.602602,0.0027453765,0.0021036125,0.025547123,-0.003
28.298019,1.5210979,17.480682,0.0028423611,0.0021637024,0.025623249,-0.003
27.992754,1.5172799,17.413013,0.002889856,0.0021933001,0.025660394,-0.003
27.881849,1.5112685,17.344025,0.0029370071,0.0022227922,0.025697183,-0.003
27.644077,1.4983805,17.196117,0.0030333155,0.0022833699,0.025772054,-0.003
27.394697,1.4848635,17.040989,0.0031478182,0.0023559288,0.025860632,-0.003
27.288393,1.4791017,16.974863,0.0032441289,0.0024173635,0.025934804,-0.003
27.083691,1.4802371,16.965322,0.0032912933,0.0024475714,0.025971025,-0.003
26.989136,1.4750693,16.906092,0.0033381156,0.0024776491,0.026006909,-0.003
26.961067,1.4735353,16.88851,0.0034337558,0.0025393262,0.026080005,-0.003
26.861914,1.468116,16.826399,0.0035474618,0.0026130551,0.026166568,-0.003
26.796169,1.464523,16.785217,0.0036431036,0.0026753887,0.026239106,-0.003
26.78425,1.4638715,16.777752,0.0036899405,0.0027060164,0.026274541,-0.003
26.61132,1.4650196,16.786047,0.0037364379,0.0027364825,0.026309667,-0.003
26.583698,1.4634988,16.768623,0.0038314122,0.0027989044,0.026381247,-0.003
26.653465,1.4673396,16.812632,0.0039443282,0.0028734389,0.026466068,-0.003
26.703804,1.4701109,16.844383,0.0040393041,0.0029363888,0.026537186,-0.003
26.715002,1.4707274,16.851446,0.0040858153,0.0029673001,0.026571939,-0.003
26.563051,1.4722717,16.872862,0.0041319903,0.0029980405,0.026606394,-0.003
26.765354,1.4834844,17.001366,0.0042263054,0.0030609923,0.026676625,-0.003
26.917097,1.4918948,17.097752,0.0043384359,0.0031361154,0.02675987,-0.003
27.062134,1.4999336,17.18988,0.0044327518,0.003199535,0.02682968,-0.003
26.98628,1.5054042,17.261692,0.0044789391,0.0032306693,0.026863797,-0.003
27.097797,1.5116252,17.333023,0.0045247928,0.0032616293,0.02689762,-0.003
27.282486,1.521928,17.451159,0.0046184517,0.0033250225,0.026966564,-0.003
27.462601,1.5319754,17.566368,0.0047298042,0.0034006676,0.027048279,-0.003
27.631323,1.5413874,17.674292,0.0048234642,0.0034645314,0.027116789,-0.003
27.732761,1.5470461,17.739176,0.00486933,0.0034958872,0.027150262,-0.003
27.649847,1.5522188,17.809978,0.0049148659,0.0035270706,0.027183445,-0.003
27.883648,1.5653441,17.960575,0.0050078735,0.0035909298,0.027251065,-0.003
28.092607,1.5770748,18.095173,0.005118451,0.0036671492,0.027331177,-0.003
28.129217,1.5791299,18.118753,0.00521146,0.0037315369,0.027398296,-0.003
28.094704,1.5771924,18.096521,0.0052570076,0.0037631753,0.027431061,-0.003
27.959995,1.5797991,18.135887,0.0053022272,0.0037946289,0.02746355,-0.003
27.959669,1.5797806,18.135675,0.0053945874,0.0038591002,0.027529685,-0.003
27.923103,1.5777146,18.111958,0.005504397,0.0039361003,0.027607974,-0.003
27.868078,1.5746055,18.076267,0.0055967592,0.0040011634,0.027673529,-0.003
27.775406,1.5693693,18.016157,0.0056419894,0.0040331376,0.02770552,-0.003
27.574303,1.5684919,18.010843,0.0056868942,0.0040649311,0.027737232,-0.003
27.669165,1.5738878,18.072805,0.0057786141,0.0041299877,0.027801886,-0.003
27.820406,1.5824908,18.171591,0.0058876598,0.004207619,0.027878465,-0.003
27.918161,1.5880513,18.235443,0.0059793805,0.0042731836,0.027942605,-0.003
27.973867,1.5912201,18.27183,0.0060242947,0.004305372,0.027973929,-0.003
27.765894,1.5901358,18.263021,0.0060688891,0.0043374002,0.028004959,-0.003
27.782459,1.5910846,18.273918,0.0061599708,0.0044030091,0.028068136,-0.003
27.741268,1.5887256,18.246824,0.006268258,0.0044813706,0.028142873,-0.003
27.639521,1.5828986,18.179901,0.0063593417,0.004547595,0.028205408,-0.003
27.579161,1.5794418,18.1402,0.0064039436,0.0045801289,0.028235918,-0.003
27.327093,1.5759087,18.100271,0.006448228,0.0046125036,0.028266134,-0.003
27.172043,1.5669671,17.997572,0.006538676,0.0046788454,0.028327612,-0.003
26.993813,1.5566889,17.87952,0.0066462122,0.004758107,0.028400287,-0.003
26.824419,1.5469203,17.767323,0.0067366613,0.0048251026,0.028461054,-0.003
26.717793,1.5407714,17.696697,0.0067809541,0.0048580179,0.028490692,-0.003
26.398838,1.5334526,17.607832,0.0068249303,0.004890772,0.028520036,-0.003
26.148003,1.5188822,17.440527,0.0069147494,0.0049578878,0.028579727,-0.003
25.879816,1.5033038,17.261648,0.0070215369,0.0050380589,0.028650269,-0.003
25.713923,1.4936675,17.150999,0.0071113582,0.0051058037,0.028709248,-0.003
25.654648,1.4902242,17.111464,0.0071553433,0.0051390794,0.028738013,-0.003
25.456253,1.4896777,17.097937,0.007199013,0.0051721828,0.028766494,-0.003
25.296051,1.4803028,16.990335,0.0072882093,0.0052399924,0.028824441,-0.003
24.970493,1.4612514,16.771671,0.0073942537,0.0053209434,0.028892942,-0.003
24.745831,1.4481043,16.620773,0.0074834501,0.0053893002,0.028950242,-0.003
24.518373,1.4453262,16.583195,0.0075271295,0.0054228595,0.028978201,-0.003
24.505854,1.4445882,16.574726,0.0075704963,0.0054562306,0.029005896,-0.003
24.471561,1.4425668,16.551533,0.0076590723,0.0055245487,0.029062273,-0.003
24.358812,1.4359202,16.475273,0.0077643794,0.0056060306,0.029128984,-0.003
24.311321,1.4331207,16.443151,0.0078529557,0.005674764,0.029184854,-0.003
24.327448,1.4340714,16.45406,0.0078963307,0.005708483,0.029212138,-0.003
24.213543,1.4371649,16.491579,0.0079393969,0.0057419962,0.029239185,-0.003
24.376617,1.446844,16.602648,0.0080273572,0.005810549,0.029294299,-0.003
24.611475,1.4607837,16.762606,0.0081319332,0.0058922088,0.029359628,-0.003
24.905451,1.4782323,16.96283,0.0082198938,0.0059610005,0.029414443,-0.003
25.094242,1.4894377,17.091412,0.0082629668,0.0059947148,0.02944125,-0.003
25.131607,1.5014775,17.236689,0.0083057333,0.0060282093,0.029467842,-0.003
25.560699,1.5271134,17.530985,0.0083930818,0.0060966914,0.029522063,-0.003
26.078705,1.5580615,17.886263,0.0084969308,0.0061782496,0.029586351,-0.003
26.487898,1.5825084,18.16691,0.0085842806,0.0062469901,0.029640246,-0.003
26.48028,1.5922045,18.288879,0.008627053,0.0062807063,0.029666565,-0.003
26.717035,1.6064399,18.452396,0.0086695238,0.0063142041,0.029692674,-0.003
27.125698,1.631012,18.734642,0.0087562648,0.0063827448,0.029745836,-0.003
27.553417,1.6567299,19.030052,0.0088593914,0.0064644511,0.029808758,-0.003
27.843678,1.6741827,19.230524,0.0089461343,0.0065333685,0.029861433,-0.003
27.758381,1.6800188,19.305895,0.0089886091,0.0065671853,0.029887134,-0.003
27.864357,1.6864327,19.379601,0.0090307843,0.0066008056,0.029912598,-0.003
28.057821,1.6981417,19.514154,0.0091169225,0.0066696182,0.029964412,-0.003
28.292982,1.7123744,19.67771,0.0092193333,0.0067516998,0.030025654,-0.003
28.567495,1.7289888,19.868633,0.0093054719,0.0068209674,0.030076858,-0.003
28.520735,1.7379187,19.974981,0.0093476516,0.0068549574,0.030101834,-0.003
28.524187,1.7381291,19.9774,0.0093895337,0.0068887859,0.030126527,-0.003
28.493372,1.7362514,19.955816,0.0094750742,0.0069580241,0.030176759,-0.003
28.483112,1.7356262,19.948631,0.0095767723,0.0070406417,0.030236062,-0.003
28.599417,1.7427133,20.030088,0.0096623127,0.0071103694,0.030285612,-0.003
28.713711,1.7496778,20.110134,0.0097041989,0.0071445708,0.030309793,-0.003
28.534885,1.7511339,20.124763,0.0097457907,0.007178592,0.030333718,-0.003
28.662039,1.7589371,20.214439,0.0098307355,0.0072481912,0.030382417,-0.003
28.922607,1.7749277,20.398211,0.0099317266,0.0073311725,0.030439978,-0.003
29.076731,1.784386,20.50691,0.010016672,0.0074011832,0.030488085,-0.003
28.926933,1.7877614,20.544115,0.010058267,0.0074355369,0.030511536,-0.003
28.931662,1.7880536,20.547472,0.010099569,0.0074697048,0.030534741,-0.003
29.044064,1.7950004,20.627302,0.010183925,0.0075396397,0.03058191,-0.003
29.260542,1.8083793,20.781046,0.010284214,0.0076230546,0.030637586,-0.003
29.326473,1.8124541,20.827871,0.010368569,0.0076934448,0.030684073,-0.003
29.322184,1.812189,20.824823,0.010409874,0.0077279885,0.030706719,-0.003
29.078043,1.8096977,20.796017,0.01045089,0.0077623418,0.030729128,-0.003
29.057409,1.8084136,20.78126,0.010534659,0.0078326575,0.030774657,-0.003
29.056822,1.808377,20.78084,0.01063425,0.0079165287,0.03082836,-0.003
28.98872,1.8041387,20.732136,0.01071802,0.0079873046,0.030873172,-0.003
28.945978,1.8014786,20.701569,0.010759037,0.0080220364,0.030894993,-0.003
28.681721,1.7975048,20.656166,0.010799768,0.0080565754,0.030916581,-0.003
28.564917,1.7901845,20.572046,0.010882954,0.0081272693,0.030960426,-0.003
28.444233,1.7826213,20.485132,0.010981854,0.008211582,0.031012122,-0.003
28.322365,1.7749838,20.397364,0.01106504,0.008282721,0.03105524,-0.003
28.040758,1.7697792,20.335899,0.011105773,0.0083176279,0.031076232,-0.003
27.951019,1.7641153,20.270819,0.011146221,0.0083523374,0.031097,-0.003
27.8125,1.7553726,20.170361,0.011228829,0.0084233703,0.031139171,-0.003
27.62311,1.7434194,20.03301,0.011327041,0.0085080713,0.031188885,-0.003
27.467094,1.7335726,19.919863,0.01140965,0.0085795196,0.031230349,-0.003
27.398987,1.729274,19.87047,0.0114501,0.0086145718,0.031250536,-0.003
27.122967,1.7239959,19.807949,0.011490267,0.0086494219,0.031270508,-0.003
26.962147,1.7137738,19.690502,0.011572299,0.0087207286,0.031311061,-0.003
26.689173,1.6964229,19.491148,0.011669828,0.0088057294,0.031358883,-0.003
26.48642,1.6835356,19.343079,0.011751863,0.0088774078,0.031398781,-0.003
26.450758,1.6812688,19.317034,0.011792032,0.0089125652,0.031418212,-0.003
26.221783,1.6784955,19.283888,0.011831919,0.008947514,0.031437434,-0.003
26.21081,1.6777931,19.27582,0.011913383,0.0090190135,0.031476475,-0.003
26.058386,1.6680362,19.163725,0.012010233,0.0091042388,0.031522483,-0.003
25.942822,1.6606388,19.078735,0.012091698,0.0091761108,0.031560834,-0.003
25.891342,1.6573435,19.040876,0.012131587,0.0092113642,0.031579498,-0.003
25.731218,1.6587429,19.055565,0.012171197,0.0092464145,0.03159795,-0.003
25.693583,1.6563169,19.027695,0.012252093,0.0093181217,0.031635396,-0.003
25.645582,1.6532226,18.992146,0.012348273,0.0094035883,0.031679511,-0.003
25.538904,1.6463456,18.913145,0.01242917,0.0094756521,0.031716269,-0.003
25.446072,1.6403613,18.844397,0.012468782,0.0095109958,0.031734154,-0.003
25.1901,1.6353936,18.785393,0.012508117,0.0095461281,0.031751845,-0.003
25.02413,1.6246184,18.661621,0.012588452,0.0096179899,0.031787757,-0.003
25.002991,1.6232461,18.645857,0.012683962,0.0097036175,0.031830065,-0.003
25.053617,1.6265328,18.683611,0.012764296,0.0097757932,0.03186534,-0.003
24.846842,1.6244546,18.6591,0.012803633,0.0098111816,0.031882517,-0.003
24.740002,1.6174695,18.578867,0.012842695,0.0098463651,0.031899486,-0.003
24.63081,1.6103306,18.496866,0.012922471,0.0099183116,0.031933952,-0.003
24.606533,1.6087435,18.478636,0.013017317,0.010004026,0.031974558,-0.003
24.522884,1.6032747,18.415819,0.013097094,0.010076268,0.032008402,-0.003
24.468876,1.5997436,18.375261,0.013136156,0.010111685,0.032024879,-0.003
21.0257,1.5936219,18.304438,0.013169848,0.010142268,0.032039016,-0.003
21.03863,1.5946019,18.315693,0.01323866,0.010204789,0.032067757,-0.003
21.089371,1.5984477,18.359867,0.013320468,0.010279233,0.03210168,-0.003
21.08605,1.598196,18.356976,0.013389277,0.010341951,0.032129984,-0.003
21.197157,1.5954655,18.325426,0.013422971,0.010372696,0.032143768,-0.003
21.150705,1.5919694,18.285269,0.013456899,0.010403682,0.032157589,-0.003
21.104757,1.5885109,18.245544,0.013526191,0.010467032,0.032185663,-0.003
21.162668,1.5928698,18.29561,0.013608573,0.010542467,0.032218773,-0.003
21.221306,1.5972834,18.346306,0.013677864,0.010606016,0.032246392,-0.003
21.215866,1.5968739,18.341602,0.013711793,0.010637166,0.032259841,-0.003
21.383579,1.5982502,18.358093,0.013745959,0.010668556,0.03227333,-0.003
21.465584,1.6043793,18.428493,0.013815736,0.010732734,0.032300718,-0.003
21.474751,1.6050644,18.436363,0.013898694,0.010809159,0.032332987,-0.003
21.414814,1.6005846,18.384907,0.013968472,0.010873543,0.032359887,-0.003
21.558952,1.6000426,18.379978,0.014002638,0.010905098,0.032372985,-0.003
21.533852,1.5981796,18.358578,0.014037043,0.010936908,0.032386094,-0.003
21.640074,1.6060631,18.449137,0.014107309,0.011001919,0.032412756,-0.003
21.682158,1.6091864,18.485016,0.014190847,0.011079321,0.032444183,-0.003
21.710888,1.6113188,18.50951,0.014261112,0.011144522,0.032470375,-0.003
21.759861,1.6149534,18.551262,0.014295518,0.011176474,0.032483134,-0.003
21.915678,1.6151756,18.554251,0.014330164,0.011208675,0.03249592,-0.003
21.880383,1.6125743,18.52437,0.014400922,0.011274501,0.032521874,-0.003
21.852892,1.6105483,18.501095,0.014485045,0.01135288,0.032552425,-0.003
21.921597,1.6156118,18.559261,0.014555803,0.011418906,0.032577865,-0.003
22.140411,1.620326,18.614244,0.014590448,0.011451268,0.032590237,-0.003
22.139469,1.620257,18.613451,0.014625337,0.011483885,0.032602619,-0.003
22.132179,1.6197236,18.607325,0.01469659,0.011550564,0.032627735,-0.003
22.146524,1.6207734,18.619385,0.014781302,0.011629963,0.032657266,-0.003
22.141375,1.6203965,18.615055,0.014852555,0.011696848,0.03268183,-0.003
22.312557,1.6216757,18.628592,0.014887442,0.011729627,0.032693774,-0.003
22.261246,1.6179464,18.585751,0.014922576,0.011762674,0.032705702,-0.003
22.281893,1.6194471,18.602991,0.014994328,0.011830225,0.032729894,-0.003
22.268482,1.6184723,18.591793,0.015079634,0.011910657,0.032758314,-0.003
22.255465,1.6175263,18.580925,0.015151385,0.011978417,0.03278191,-0.003
22.385534,1.6158403,18.559601,0.015186517,0.012011629,0.032793365,-0.003
22.327642,1.6116616,18.511602,0.015221897,0.012045099,0.032804832,-0.003
22.256571,1.6065314,18.452677,0.015294151,0.012113526,0.032828037,-0.003
22.233915,1.6048962,18.433895,0.015380053,0.012194996,0.032855272,-0.003
22.199047,1.6023792,18.404985,0.015452306,0.012263626,0.032877866,-0.003
22.130117,1.5974038,18.347837,0.015487684,0.012297267,0.032888815,-0.003
22.303467,1.5989496,18.363005,0.015523312,0.012331156,0.032899808,-0.003
22.281189,1.5973524,18.344662,0.015596072,0.012400442,0.032922022,-0.003
22.142057,1.587378,18.230112,0.015682574,0.012482935,0.032948054,-0.003
22.076206,1.5826571,18.175896,0.015755334,0.012552412,0.032969661,-0.003
22.244408,1.583773,18.187037,0.01579096,0.01258646,0.032980144,-0.003
22.267082,1.5853873,18.205574,0.015826836,0.01262077,0.032990631,-0.003
22.37575,1.5931244,18.29442,0.015900106,0.012690894,0.033011869,-0.003
22.472281,1.5999973,18.373346,0.015987215,0.012774358,0.033036806,-0.003
22.524126,1.6036885,18.415733,0.016060483,0.012844631,0.033057537,-0.003
22.593058,1.6085964,18.472094,0.016096358,0.012879062,0.033067614,-0.003
22.837809,1.6147782,18.542414,0.016132486,0.012913759,0.033077683,-0.003
22.983452,1.6250761,18.660666,0.016206269,0.012984666,0.033098079,-0.003
23.222828,1.6420014,18.855019,0.016293988,0.013069052,0.033122029,-0.003
23.466194,1.6592091,19.052612,0.01636777,0.013140111,0.033141889,-0.003
23.644548,1.6601181,19.063974,0.016403896,0.013174935,0.0331515,-0.003
23.746204,1.6672555,19.145937,0.016440277,0.013210014,0.033161148,-0.003
23.6775,1.6624317,19.090542,0.016514575,0.013281728,0.033180572,-0.003
23.900845,1.678113,19.270618,0.016602907,0.013367078,0.03320333,-0.003
24.201126,1.6991962,19.512728,0.016677206,0.013438932,0.033222236,-0.003
24.215761,1.7002237,19.524529,0.016713583,0.013474139,0.033231385,-0.003
24.325031,1.6959457,19.476282,0.01675022,0.013509612,0.033240549,-0.003
24.398678,1.7010804,19.535248,0.016825038,0.013582103,0.03325906,-0.003
24.658194,1.7191739,19.743034,0.01691399,0.013668375,0.03328073,-0.003
24.812155,1.7299081,19.866306,0.016988808,0.013741005,0.033298694,-0.003
24.918076,1.737293,19.951115,0.017025441,0.013776586,0.033307407,-0.003
25.085676,1.736727,19.945692,0.017062334,0.013812439,0.033316109,-0.003
25.187977,1.7438096,20.027031,0.017137675,0.013885697,0.0333337,-0.003
25.32197,1.7530861,20.13357,0.017227249,0.013972878,0.033354267,-0.003
25.467571,1.7631663,20.249338,0.017302591,0.014046273,0.033371285,-0.003
25.632763,1.7746028,20.380682,0.017339481,0.014082226,0.033379547,-0.003
25.859062,1.7775519,20.417717,0.017376631,0.014118459,0.03338775,-0.003
25.832975,1.7757587,20.39712,0.017452502,0.014192491,0.033404354,-0.003
25.807644,1.7740175,20.377117,0.017542702,0.014280579,0.033423759,-0.003
25.799746,1.7734745,20.370882,0.017618572,0.014354737,0.033439782,-0.003
25.746714,1.7698292,20.32901,0.017655718,0.014391067,0.033447526,-0.003
26.044264,1.7776753,20.421053,0.017693131,0.014427674,0.033455249,-0.003
26.074118,1.779713,20.44446,0.017769531,0.014502478,0.033470787,-0.003
26.072514,1.7796034,20.443201,0.017860364,0.014591496,0.033488855,-0.003
25.986397,1.7737254,20.375679,0.017936763,0.014666446,0.033503667,-0.003
25.940052,1.7705622,20.33934,0.017974171,0.01470317,0.033510782,-0.003
26.162031,1.7729737,20.370882,0.018011843,0.014740164,0.033517897,-0.003
26.187969,1.7747315,20.391079,0.018088779,0.014815772,0.033532131,-0.003
26.284273,1.781258,20.466066,0.018180248,0.014905754,0.03354856,-0.003
26.11232,1.7696048,20.332174,0.018257183,0.014981508,0.033561982,-0.003
26.137749,1.7588898,20.21044,0.018294852,0.015018622,0.033568423,-0.003
26.212154,1.7638968,20.267973,0.018332789,0.015056017,0.033574816,-0.003
26.316998,1.770952,20.349041,0.018410263,0.015132425,0.033587623,-0.003
26.481419,1.7820164,20.476175,0.018502371,0.015223338,0.033602413,-0.003
26.670443,1.7947364,20.622334,0.018579844,0.015299868,0.033614468,-0.003
26.702944,1.7969235,20.647465,0.018617778,0.015337359,0.033620242,-0.003
26.81451,1.7917053,20.589663,0.01865598,0.01537513,0.033625972,-0.003
26.821028,1.7921407,20.594666,0.018733996,0.015452306,0.03363739,-0.003
26.834089,1.7930136,20.604696,0.018826749,0.015544131,0.033650473,-0.003
26.846197,1.7938225,20.613993,0.018904766,0.015621427,0.033661056,-0.003
26.81616,1.7918155,20.590929,0.018942964,0.015659291,0.033666097,-0.003
26.932138,1.7867976,20.536272,0.018981433,0.015697436,0.033671077,-0.003
26.907791,1.7851824,20.517706,0.019059996,0.015775377,0.033680946,-0.003
26.766075,1.7757803,20.409645,0.019153399,0.015868105,0.033692155,-0.003
26.664988,1.7690737,20.332563,0.01923196,0.015946152,0.033701129,-0.003
26.861217,1.7697248,20.339836,0.019270428,0.015984386,0.033705357,-0.003
26.806643,1.7661293,20.298512,0.019309165,0.016022896,0.033709548,-0.003
26.663984,1.7567304,20.190489,0.019388278,0.016101582,0.033717759,-0.003
26.507248,1.7464041,20.071804,0.019482334,0.016195187,0.033726949,-0.003
26.144531,1.7225068,19.797148,0.019561446,0.016273966,0.033734206,-0.003
25.945274,1.709379,19.646267,0.019600183,0.016312554,0.033737592,-0.003
25.995325,1.700708,19.547337,0.019639192,0.016351422,0.033740912,-0.003
25.858171,1.6917349,19.444202,0.019718858,0.016430827,0.033747364,-0.003
25.670595,1.6794629,19.303152,0.019813572,0.016525274,0.033754464,-0.003
25.568943,1.6728125,19.226715,0.019893237,0.016604748,0.033759993,-0.003
25.59236,1.6743444,19.244322,0.019932245,0.016643669,0.03376257,-0.003
25.711569,1.6705856,19.199545,0.019971529,0.016682878,0.033765003,-0.003
25.679592,1.6685079,19.175667,0.020051751,0.016762961,0.033769745,-0.003
25.645784,1.6663114,19.150421,0.02014713,0.016858205,0.033774801,-0.003
25.74017,1.672444,19.220901,0.020227353,0.01693834,0.033778559,-0.003
26.01038,1.6783146,19.287701,0.020266633,0.016977582,0.033780295,-0.003
25.868763,1.6691767,19.182686,0.02030619,0.017017107,0.033781879,-0.003
25.763224,1.6623669,19.104424,0.020386975,0.017097836,0.03378487,-0.003
25.635403,1.6541193,19.00964,0.020483021,0.017193837,0.033787828,-0.003
25.566545,1.6496762,18.95858,0.020563806,0.017274598,0.033789795,-0.003
25.749638,1.6501561,18.961584,0.020603362,0.017314145,0.033790626,-0.003
25.679235,1.6456444,18.909739,0.020643195,0.017353972,0.033791337,-0.003
25.584314,1.6395615,18.839842,0.020724547,0.017435316,0.033792473,-0.003
25.388016,1.6269817,18.695292,0.020821264,0.01753203,0.033793252,-0.003
25.239447,1.6174607,18.585888,0.020902614,0.017613379,0.033793446,-0.003
25.201529,1.6150309,18.557966,0.020942446,0.017653212,0.033793405,-0.003
25.24486,1.606693,18.460625,0.020982559,0.017693324,0.033793222,-0.003
25.22257,1.6052744,18.444324,0.02106448,0.017775243,0.033792574,-0.003
25.276539,1.6087092,18.483789,0.021161876,0.01787263,0.033791281,-0.003
25.334326,1.6123871,18.526047,0.021243794,0.017954534,0.033789758,-0.003
25.348984,1.61332,18.536766,0.021283905,0.017994635,0.033788878,-0.003
25.41214,1.6062036,18.453758,0.021324299,0.018035017,0.033787869,-0.003
25.329695,1.6009924,18.393887,0.021406794,0.018117478,0.033785518,-0.003
25.452965,1.6087838,18.483404,0.02150487,0.018215498,0.033782206,-0.003
25.337368,1.6014775,18.39946,0.021587363,0.018297927,0.033778951,-0.003
25.393732,1.5937487,18.312201,0.021627754,0.01833828,0.033777189,-0.003
25.454344,1.5975528,18.355909,0.02166843,0.018378915,0.033775371,-0.003
25.545137,1.603251,18.421381,0.021751503,0.018461889,0.03377131,-0.003
25.678572,1.6116257,18.517607,0.021850266,0.018560505,0.03376592,-0.003
25.572954,1.6049969,18.441441,0.021933336,0.018643426,0.03376095,-0.003
25.570097,1.6048175,18.439381,0.021974011,0.018684018,0.033758372,-0.003
25.698698,1.6015211,18.403299,0.022014972,0.01872489,0.033755668,-0.003
25.849195,1.6109,18.511072,0.022098625,0.018808341,0.033749849,-0.003
26.071541,1.6247563,18.670298,0.022198079,0.018907519,0.033742446,-0.003
26.142136,1.6291558,18.720852,0.022281732,0.018990906,0.033735786,-0.003
26.331503,1.6292567,18.725359,0.022322691,0.019031722,0.033732362,-0.003
26.434814,1.6356492,18.798828,0.022363939,0.019072821,0.03372886,-0.003
26.485485,1.6387844,18.834862,0.022448177,0.019156726,0.033721372,-0.003
26.546124,1.6425364,18.877983,0.022548327,0.019256433,0.03371197,-0.003
26.709106,1.6526209,18.993887,0.022632565,0.01934026,0.033703651,-0.003
26.966412,1.6567439,19.043657,0.022673811,0.019381288,0.033699427,-0.003
27.017122,1.6598594,19.07947,0.022715347,0.019422596,0.033695076,-0.003
27.139551,1.667381,19.165928,0.022800176,0.019506924,0.033685863,-0.003
27.254871,1.674466,19.247368,0.022901028,0.019607114,0.033674326,-0.003
27.20159,1.6711925,19.20974,0.022985855,0.01969132,0.033664089,-0.003
27.203798,1.6598195,19.077883,0.02302739,0.019732527,0.033658877,-0.003
27.442316,1.6743726,19.245155,0.023069217,0.019774016,0.033653568,-0.003
27.500973,1.6779513,19.286289,0.023154639,0.01985869,0.033642292,-0.003
27.262833,1.6634215,19.119284,0.023256196,0.01995926,0.033628166,-0.003
27.143129,1.6561178,19.035336,0.023341618,0.020043766,0.03361569,-0.003
27.115698,1.6433009,18.883862,0.023383446,0.020085115,0.033609379,-0.003
26.819967,1.6253787,18.67791,0.023425565,0.02012673,0.033602886,-0.003
26.675808,1.6166422,18.577515,0.023511583,0.020211663,0.033589263,-0.003
26.447939,1.6028326,18.418821,0.023613852,0.020312535,0.033572417,-0.003
26.268608,1.5919645,18.293934,0.023699871,0.020397287,0.033557706,-0.003
26.377142,1.587971,18.241707,0.023741992,0.020438757,0.03355033,-0.003
26.523169,1.5967621,18.342695,0.023784404,0.020480493,0.033542786,-0.003
26.45335,1.5925589,18.294411,0.023871027,0.020565672,0.033527039,-0.003
26.250544,1.5803494,18.154156,0.02397401,0.02066683,0.033507738,-0.003
26.235853,1.579465,18.143997,0.024060632,0.02075183,0.033491053,-0.003
26.194902,1.5769998,18.115675,0.024103047,0.020793425,0.033482749,-0.003
26.136559,1.5628705,17.94965,0.024145758,0.020835282,0.033474255,-0.003
26.166231,1.5646448,17.970028,0.024232986,0.020920726,0.033456702,-0.003
26.455067,1.5819161,18.16839,0.02433669,0.021022204,0.03343533,-0.003
26.488461,1.583913,18.191324,0.024423919,0.021107456,0.033416864,-0.003
26.388681,1.5779465,18.122801,0.024466629,0.021149162,0.033407658,-0.003
26.231153,1.5576767,17.889393,0.02450964,0.021191133,0.033398259,-0.003
26.053833,1.5471468,17.768463,0.024597478,0.021276778,0.03337875,-0.003
25.984533,1.5430317,17.721201,0.024701909,0.021378476,0.033355016,-0.003
26.016899,1.5449536,17.743273,0.024789747,0.02146391,0.033334609,-0.003
26.127113,1.5407656,17.694494,0.024832757,0.02150571,0.033324476,-0.003
26.017145,1.5342805,17.620018,0.024876069,0.021547781,0.033314183,-0.003
25.928473,1.5290514,17.559965,0.024964521,0.021633632,0.033292893,-0.003
25.981932,1.532204,17.59617,0.025069684,0.021735588,0.033267118,-0.003
26.121838,1.5404546,17.690922,0.025158138,0.021821247,0.033245061,-0.003
26.14905,1.5420593,17.709351,0.025201449,0.021863159,0.033234138,-0.003
26.220325,1.5352464,17.634171,0.025245063,0.021905342,0.033223059,-0.003
26.405453,1.5460858,17.758675,0.025334136,0.021991426,0.033200178,-0.003
26.995821,1.580653,18.15572,0.025440033,0.022093654,0.033172544,-0.003
27.217314,1.5936217,18.304682,0.025529106,0.022179538,0.033148926,-0.003
27.418045,1.5937209,18.311552,0.02557272,0.022221558,0.03313724,-0.003
27.455669,1.5959079,18.336679,0.025616639,0.022263847,0.033125386,-0.003
27.88373,1.6207896,18.622566,0.025706337,0.02235014,0.033100907,-0.003
27.843576,1.6184556,18.595749,0.025812976,0.022452595,0.033071328,-0.003
27.976561,1.6261857,18.684565,0.025902671,0.022538647,0.033046026,-0.003
28.448618,1.6418296,18.867895,0.02594659,0.022580739,0.03303349,-0.003
28.754557,1.6594861,19.070801,0.025990819,0.022623098,0.033020765,-0.003
28.778929,1.6608926,19.086966,0.026081143,0.022709506,0.032994457,-0.003
28.583685,1.6496247,18.957474,0.026188528,0.02281205,0.032962579,-0.003
28.333443,1.6351827,18.791508,0.026278853,0.022898136,0.032935232,-0.003
24.603739,1.6209114,18.628151,0.026323079,0.022940228,0.032921661,-0.003
24.480906,1.6128191,18.535151,0.026361839,0.022977076,0.032909639,-0.003
24.349531,1.6041641,18.435684,0.026440995,0.023052251,0.032884851,-0.003
24.246498,1.5973762,18.357676,0.026535103,0.023141459,0.032854877,-0.003
24.414566,1.6084486,18.484924,0.026614261,0.023216361,0.032829273,-0.003
24.563318,1.6186403,18.597523,0.026653021,0.023253007,0.032816648,-0.003
24.333908,1.603523,18.42383,0.026691779,0.023289608,0.032803897,-0.003
24.373518,1.6061331,18.453819,0.026770935,0.023364281,0.032777637,-0.003
24.29299,1.6008266,18.392851,0.026865047,0.023452913,0.032745995,-0.003
24.290564,1.6006666,18.391012,0.026944202,0.023527328,0.032719012,-0.003
24.31757,1.6028113,18.411444,0.026982963,0.023563722,0.032705676,-0.003
24.224438,1.5966728,18.340931,0.027021721,0.023600085,0.032692261,-0.003
24.024237,1.5834773,18.189354,0.027100878,0.023674259,0.032664619,-0.003
24.229643,1.5970159,18.344872,0.027194987,0.023762284,0.03263133,-0.003
24.277916,1.6001976,18.38142,0.027274142,0.023836194,0.032602996,-0.003
24.144669,1.5914152,18.280537,0.027312904,0.023872348,0.032589018,-0.003
24.046543,1.5853647,18.206278,0.027351662,0.023908455,0.032574933,-0.003
24.220428,1.5968288,18.337933,0.027430818,0.023982134,0.032545999,-0.003
23.943279,1.5785565,18.128094,0.027524928,0.024069555,0.032511152,-0.003
23.686724,1.5616422,17.933849,0.027604085,0.024142919,0.032481428,-0.003
23.670813,1.5605931,17.921803,0.027642844,0.02417879,0.032466747,-0.003
23.401047,1.5432136,17.717516,0.027681603,0.024214627,0.032451984,-0.003
23.090271,1.5227191,17.48222,0.02776076,0.024287717,0.032421593,-0.003
22.912691,1.5110084,17.347771,0.027854869,0.024374442,0.032385051,-0.003
22.845978,1.5066088,17.29726,0.027934026,0.024447247,0.032353982,-0.003
22.690126,1.496331,17.17926,0.027972786,0.024482852,0.032338664,-0.003
22.610807,1.4915981,17.119139,0.028011543,0.024518425,0.032323278,-0.003
22.213114,1.4653629,16.818037,0.028090701,0.02459099,0.032291651,-0.003
22.239452,1.4671005,16.837978,0.02818481,0.024677113,0.032253712,-0.003
22.607586,1.4913857,17.116701,0.028263967,0.024749434,0.032221533,-0.003
22.41391,1.4786091,16.970064,0.028302727,0.024784809,0.032205693,-0.003
22.008596,1.452231,16.663151,0.028341485,0.024820166,0.032189816,-0.003
22.125881,1.45997,16.751951,0.028420642,0.024892299,0.032157216,-0.003
22.419678,1.4793562,16.97439,0.028514751,0.024977919,0.032118157,-0.003
21.97015,1.449694,16.634043,0.02859391,0.02504983,0.032085069,-0.003
21.963844,1.4493654,16.629301,0.028632669,0.025085008,0.032068796,-0.003
21.956665,1.4488916,16.623865,0.028671427,0.025120143,0.032052435,-0.003
22.102148,1.4584918,16.734013,0.028750583,0.025191834,0.032018878,-0.003
22.294394,1.4711778,16.879566,0.028844694,0.025276929,0.031978682,-0.003
21.797741,1.4384044,16.50354,0.028923849,0.025348378,0.031944614,-0.003
21.258362,1.4028115,16.095163,0.028962609,0.025383325,0.03192785,-0.003
21.540705,1.4214861,16.308922,0.029001368,0.025418239,0.031911019,-0.003
21.718002,1.4331862,16.443157,0.029080525,0.025489463,0.031876478,-0.003
22.107206,1.4588699,16.737831,0.029174634,0.025573995,0.031835116,-0.003
22.236881,1.4674273,16.836012,0.02925379,0.025644975,0.03180008,-0.003
22.117008,1.4595569,16.745245,0.029292552,0.025679691,0.031782839,-0.003
21.612408,1.4262571,16.363201,0.029331308,0.025714377,0.03176555,-0.003
21.399126,1.4121821,16.201721,0.029410466,0.025785141,0.031730074,-0.003
21.507113,1.4193083,16.28348,0.029504576,0.025869126,0.03168761,-0.003
21.360506,1.4096335,16.172482,0.029583732,0.025939645,0.031651657,-0.003
21.368025,1.4101297,16.178173,0.029622494,0.02597414,0.031633977,-0.003
21.375895,1.4107126,16.184128,0.029661251,0.026008599,0.031616237,-0.003
21.041904,1.3886708,15.931256,0.029740407,0.0260789,0.03157986,-0.003
21.041704,1.3886577,15.931106,0.029834516,0.026162345,0.031536344,-0.003
21.013811,1.3868167,15.909986,0.029913674,0.026232414,0.031499516,-0.003
20.851816,1.3761259,15.787337,0.029952433,0.026266685,0.031481411,-0.003
20.873997,1.3776915,15.804129,0.029991192,0.026300926,0.031463251,-0.003
20.764427,1.3704598,15.721171,0.030070348,0.026370775,0.031426013,-0.003
21.100094,1.3926139,15.975311,0.030164457,0.026453676,0.031381469,-0.003
21.576786,1.4240758,16.336226,0.030243613,0.026523277,0.031343769,-0.003
21.440231,1.415063,16.232836,0.030282375,0.026557315,0.031325225,-0.003
21.426027,1.4142642,16.222084,0.030321132,0.026591329,0.031306647,-0.003
21.392872,1.4120758,16.196981,0.030400289,0.026660709,0.031268537,-0.003
21.434687,1.4148357,16.22864,0.030494398,0.026743038,0.031222947,-0.003
21.337431,1.4084162,16.155005,0.030573556,0.02681217,0.031184388,-0.003
21.112528,1.3937209,15.984745,0.030612317,0.026845988,0.031165449,-0.003
21.187729,1.3986852,16.041681,0.030651073,0.026879752,0.031146422,-0.003
21.377626,1.411221,16.185455,0.030730231,0.026948661,0.031107465,-0.003
21.089277,1.392186,15.967141,0.030824339,0.027030423,0.031060869,-0.003
20.936808,1.3821208,15.851703,0.030903497,0.027099039,0.031021401,-0.003
20.802816,1.3734859,15.750238,0.030942256,0.027132593,0.031001998,-0.003
20.725559,1.3683851,15.691746,0.030981015,0.027166115,0.030982543,-0.003
21.009491,1.3871315,15.906716,0.031060171,0.027234478,0.030942641,-0.003
21.284294,1.405275,16.114775,0.031154281,0.027315579,0.0308949,-0.003
21.352961,1.4098086,16.166765,0.031233438,0.027383665,0.030854523,-0.003
21.289429,1.405614,16.118662,0.031272198,0.027416972,0.030834701,-0.003
21.192286,1.399448,16.045082,0.031310956,0.027450239,0.030814813,-0.003
20.619596,1.3616301,15.611487,0.031390113,0.027518116,0.030774089,-0.003
20.963753,1.3843567,15.872056,0.031484222,0.027598692,0.030725466,-0.003
21.459589,1.4170996,16.247463,0.031563379,0.027666353,0.030684384,-0.003
21.295927,1.4062921,16.123552,0.031602139,0.027699444,0.030664202,-0.003
21.223787,1.4015564,16.068916,0.031640898,0.027732525,0.030644005,-0.003
21.187017,1.3991281,16.041077,0.031720054,0.027800005,0.030602627,-0.003
21.654058,1.4299701,16.394682,0.031814164,0.02788011,0.030553231,-0.003
21.792719,1.4391268,16.499664,0.03189332,0.027947389,0.030511528,-0.003
21.480206,1.4184893,16.263054,0.03193208,0.0279803,0.030491052,-0.003
21.518625,1.4208834,16.292135,0.031970838,0.028013194,0.030470556,-0.003
21.90057,1.4461035,16.581312,0.032049996,0.028080314,0.030428594,-0.003
22.399393,1.4790409,16.958981,0.032144105,0.028160004,0.030378532,-0.003
22.487459,1.4848559,17.025656,0.032223261,0.028226951,0.030336298,-0.003
22.521286,1.4870896,17.051268,0.032262022,0.028259711,0.030315582,-0.003
22.320623,1.473588,16.899342,0.032300779,0.028292434,0.030294813,-0.003
22.335035,1.4745394,16.910254,0.032379936,0.028359221,0.030252324,-0.003
22.64201,1.4948055,17.142668,0.032474046,0.028438527,0.030201655,-0.003
23.017197,1.519575,17.426729,0.032553203,0.028505139,0.030158892,-0.003
23.134665,1.5270523,17.515676,0.032591963,0.028537726,0.030137906,-0.003
23.16326,1.5289397,17.537325,0.032630722,0.028570289,0.030116884,-0.003
23.378929,1.5431755,17.700613,0.032709877,0.028636726,0.030073853,-0.003
23.373713,1.5428312,17.696663,0.032803988,0.028715599,0.030022513,-0.003
23.524153,1.5527613,17.810564,0.032883145,0.028781844,0.029979184,-0.003
23.694233,1.5639877,17.939335,0.032921904,0.028814251,0.029957922,-0.003
23.754667,1.5677497,17.985102,0.032960663,0.028846635,0.029936625,-0.003
23.624384,1.5591513,17.886461,0.033039819,0.028912678,0.02989299,-0.003
23.587711,1.5567311,17.858696,0.033133928,0.028991062,0.029840909,-0.003
23.845125,1.5737196,18.053587,0.033213086,0.029056892,0.029796951,-0.003
23.931625,1.5794286,18.11908,0.033251845,0.029089089,0.029775374,-0.003
23.954546,1.5807961,18.136417,0.033290603,0.02912127,0.029753773,-0.003
23.800756,1.5706472,18.019981,0.03336976,0.029186927,0.029709557,-0.003
24.218962,1.5982453,18.336613,0.03346387,0.029264873,0.02965682,-0.003
24.403624,1.6104313,18.476421,0.033543027,0.029330337,0.029612321,-0.003
24.34729,1.6064837,18.433784,0.033581786,0.029362362,0.029590487,-0.003
24.44166,1.6127104,18.505234,0.033620545,0.029394357,0.029568611,-0.003
24.628811,1.625059,18.646929,0.033699701,0.029459633,0.029523836,-0.003
24.754995,1.6333848,18.742466,0.033793811,0.029537112,0.029470416,-0.003
24.838932,1.6389232,18.806015,0.033872968,0.029602164,0.029425317,-0.003
24.871304,1.641059,18.830524,0.033911728,0.02963398,0.02940318,-0.003
24.911819,1.6435874,18.861214,0.033950486,0.029665764,0.029381,-0.003
24.997116,1.6492149,18.925793,0.034029642,0.029730599,0.029335588,-0.003
25.195625,1.6623118,19.07609,0.034123752,0.029807538,0.029281393,-0.003
25.389902,1.6751294,19.223179,0.03420291,0.029872134,0.029235641,-0.003
25.461937,1.6798221,19.277723,0.034241668,0.029903727,0.029213188,-0.003
25.441246,1.6784569,19.262056,0.034280427,0.029935289,0.029190693,-0.003
25.232752,1.6647018,19.104202,0.034359584,0.029999642,0.0291446,-0.003
25.25128,1.6659242,19.118231,0.034453693,0.030075969,0.029089548,-0.003
25.418163,1.6769341,19.244581,0.034532851,0.030140055,0.029043084,-0.003
25.485849,1.6813996,19.295828,0.03457161,0.030171415,0.029020306,-0.003
25.401176,1.6757717,19.231703,0.034610369,0.030202707,0.028997436,-0.003
25.428259,1.6775584,19.252209,0.034689525,0.03026657,0.028950667,-0.003
25.552963,1.6857855,19.346624,0.034783635,0.03034237,0.028894892,-0.003
25.656303,1.692603,19.424864,0.034862793,0.030406011,0.028847819,-0.003
25.644512,1.6916608,19.415932,0.034901551,0.030437136,0.028824722,-0.003
25.723923,1.6968993,19.476055,0.034940309,0.030468231,0.028801586,-0.003
25.730232,1.6973155,19.480831,0.035019467,0.03053166,0.028754229,-0.003
25.826437,1.7036617,19.553671,0.035113576,0.030606933,0.028697744,-0.003
25.901392,1.7086061,19.61042,0.035192733,0.030670121,0.028650068,-0.003
25.858109,1.7054923,19.577652,0.035231492,0.030701013,0.02862666,-0.003
25.762775,1.6992046,19.505474,0.035270251,0.030731903,0.028603248,-0.003
25.853607,1.7051954,19.574244,0.035349407,0.030794889,0.028555306,-0.003
26.033077,1.7170326,19.710125,0.035443519,0.030869626,0.028498109,-0.003
26.227329,1.7298446,19.857195,0.035522674,0.030932367,0.028449848,-0.003
26.264751,1.7321092,19.885536,0.035561434,0.030963046,0.028426161,-0.003
26.444244,1.7439463,20.021435,0.035600192,0.030993702,0.028402446,-0.003
26.495768,1.7473443,20.060444,0.035679349,0.031056227,0.028353903,-0.003
26.3701,1.7390567,19.965298,0.035773458,0.031130414,0.028295999,-0.003
26.495348,1.7473166,20.060125,0.035852616,0.031192688,0.028247133,-0.003
26.563141,1.7517873,20.111452,0.035891375,0.031223137,0.028223151,-0.003
26.743244,1.7635472,20.247824,0.035930135,0.031253558,0.028199133,-0.003
26.856501,1.7710156,20.333572,0.036009292,0.031315591,0.028149962,-0.003
26.873327,1.7721254,20.346312,0.036103399,0.031389181,0.028091304,-0.003
26.724421,1.7623059,20.233572,0.036182557,0.031450942,0.028041791,-0.003
26.604574,1.7544116,20.142845,0.036221316,0.031481136,0.028017489,-0.003
26.450991,1.7442837,20.026564,0.036260076,0.031511299,0.027993148,-0.003
26.278484,1.732908,19.895956,0.036339232,0.0315728,0.027943315,-0.003
26.107029,1.7216015,19.766144,0.036433342,0.031645745,0.027883854,-0.003
25.844742,1.7043052,19.56756,0.036512496,0.031706948,0.027833657,-0.003
25.723215,1.6962913,19.47555,0.036551258,0.031736869,0.027809016,-0.003
25.627707,1.6901004,19.403248,0.036590016,0.031766754,0.027784336,-0.003
25.724117,1.6964586,19.476242,0.036669173,0.031827681,0.027733803,-0.003
25.721003,1.6962531,19.473883,0.036763281,0.031899933,0.027673503,-0.003
25.73443,1.6971387,19.484049,0.036842441,0.031960551,0.027622594,-0.003
25.76384,1.6990782,19.506317,0.036881198,0.031990174,0.027597602,-0.003
25.64502,1.6914076,19.416355,0.036919958,0.032019768,0.027572572,-0.003
25.629271,1.6903688,19.404432,0.036999115,0.032080095,0.027521323,-0.003
25.514803,1.6828191,19.317766,0.037093225,0.032151628,0.027460169,-0.003
25.567638,1.6863039,19.357769,0.037172382,0.032211635,0.027408546,-0.003
25.730209,1.6972084,19.480841,0.037211139,0.032240964,0.02738321,-0.003
25.54895,1.6852522,19.343605,0.037249899,0.032270256,0.027357826,-0.003
25.384548,1.674408,19.219133,0.037329055,0.032329973,0.027305869,-0.003
25.199789,1.662221,19.079248,0.037423165,0.032400787,0.027243884,-0.003
24.917578,1.6436058,18.865582,0.037502323,0.032460202,0.027191579,-0.003
24.946867,1.6455379,18.887756,0.037541081,0.032489248,0.027165918,-0.003
24.874193,1.6408784,18.832722,0.03757984,0.032518245,0.0271402,-0.003
25.042404,1.6519748,18.960079,0.037658998,0.032577384,0.027087582,-0.003
25.00877,1.649756,18.934612,0.037753106,0.032647528,0.027024843,-0.003
24.801588,1.6360888,18.777752,0.037832264,0.032706399,0.026971927,-0.003
24.949165,1.6458241,18.889484,0.037871022,0.032735191,0.02694598,-0.003
24.876207,1.6410627,18.834219,0.037909781,0.032763932,0.026919976,-0.003
24.872595,1.6408244,18.831484,0.037988939,0.032822568,0.026866799,-0.003
25.017702,1.6503971,18.941347,0.038083048,0.032892156,0.026803443,-0.003
25.030825,1.6512628,18.951283,0.038162203,0.032950584,0.026750041,-0.003
28.264086,1.6445829,18.875128,0.038200962,0.032979164,0.026723862,-0.003
28.212111,1.6415588,18.84042,0.038244924,0.033011563,0.026694147,-0.003
28.619543,1.6652657,19.112507,0.0383347,0.033077575,0.026633302,-0.003
28.609234,1.6646658,19.105623,0.038441435,0.033155844,0.026560731,-0.003
28.427423,1.6540869,18.984207,0.038531214,0.033221528,0.026499528,-0.003
28.380932,1.6514304,18.953146,0.038575173,0.033253647,0.026469516,-0.003
28.361826,1.6503186,18.940386,0.038619132,0.033285707,0.02643944,-0.003
28.45439,1.6557047,19.002201,0.038708908,0.033351086,0.026377914,-0.003
28.304583,1.6469878,18.902159,0.038815646,0.033428635,0.026304573,-0.003
28.010832,1.6298949,18.705988,0.038905423,0.033493694,0.026242707,-0.003
27.769846,1.6158725,18.545055,0.038949382,0.033525489,0.026212351,-0.003
27.774055,1.6161845,18.547852,0.038993341,0.03355727,0.026181981,-0.003
27.825172,1.619159,18.581987,0.039083119,0.03362206,0.026119834,-0.003
28.162315,1.6387775,18.807137,0.039189854,0.033698905,0.026045758,-0.003
27.92498,1.6249669,18.648642,0.039279633,0.033763409,0.025983311,-0.003
27.412724,1.5951773,18.30654,0.039323592,0.033794947,0.025952689,-0.003
27.84897,1.620563,18.59787,0.03936755,0.033826452,0.025922034,-0.003
28.061592,1.6329356,18.739861,0.039457327,0.033890713,0.025859341,-0.003
28.1073,1.6355954,18.770384,0.039564063,0.033966966,0.025784655,-0.003
28.465378,1.6564324,19.009514,0.039653843,0.034030981,0.025721706,-0.003
28.433336,1.6545595,18.988123,0.039697802,0.034062285,0.025690844,-0.003
28.25095,1.6439463,18.866322,0.039741762,0.034093555,0.025659947,-0.003
28.431581,1.6544574,18.98695,0.039831537,0.034157325,0.025596756,-0.003
28.337109,1.6489599,18.923861,0.039938272,0.034232982,0.025521467,-0.003
28.273251,1.645244,18.881216,0.040028052,0.034296483,0.025458001,-0.003
28.314199,1.6476381,18.908564,0.040072011,0.034327529,0.02542688,-0.003
28.383142,1.6516498,18.954605,0.040115968,0.034358542,0.025395729,-0.003
28.492317,1.658003,19.027514,0.040205746,0.03442179,0.025332011,-0.003
28.826008,1.6774209,19.250357,0.040312481,0.034496814,0.025256092,-0.003
28.89423,1.6813908,19.295916,0.040402261,0.034559779,0.025192093,-0.003
28.873184,1.6802455,19.281864,0.040446218,0.034590557,0.025160709,-0.003
28.790497,1.6754335,19.226645,0.040490177,0.034621298,0.025129287,-0.003
28.86569,1.6798093,19.276861,0.040579956,0.034683991,0.025065023,-0.003
28.955757,1.6850506,19.337008,0.040686692,0.034758352,0.024988452,-0.003
28.790186,1.6754154,19.226437,0.040776468,0.034820758,0.024923913,-0.003
28.746824,1.672892,19.197479,0.040820429,0.034851279,0.024892274,-0.003
28.690641,1.6697195,19.159962,0.040864388,0.034881745,0.024860585,-0.003
28.962326,1.6855308,19.341394,0.040954166,0.034943882,0.024795786,-0.003
29.069803,1.6917857,19.41317,0.041060902,0.035017572,0.02471857,-0.003
29.252033,1.702391,19.534866,0.04115068,0.035079386,0.024653461,-0.003
29.205328,1.6996729,19.503675,0.041194638,0.035109602,0.024621533,-0.003
29.140743,1.6959906,19.460541,0.041238598,0.035139792,0.02458958,-0.003
28.905748,1.6823139,19.303608,0.041328376,0.035201345,0.024524225,-0.003
28.917021,1.68297,19.311136,0.041435112,0.035274349,0.024446359,-0.003
29.045015,1.6904192,19.396612,0.041524888,0.035335615,0.024380738,-0.003
29.119383,1.6947421,19.446274,0.041568849,0.035365574,0.024348566,-0.003
29.28245,1.7042326,19.555172,0.041612806,0.035395484,0.024316354,-0.003
29.371943,1.7094409,19.614935,0.041702583,0.035456486,0.024250485,-0.003
29.351404,1.7082458,19.601221,0.041809319,0.035528842,0.024172017,-0.003
29.391516,1.7105801,19.628006,0.041899098,0.035589557,0.024105882,-0.003
29.414122,1.7118957,19.643103,0.041943056,0.035619237,0.024073455,-0.003
29.431585,1.7128534,19.654764,0.041987014,0.035648882,0.024040999,-0.003
29.496826,1.7166502,19.698332,0.042076793,0.035709333,0.023974622,-0.003
29.415094,1.7118937,19.643749,0.042183529,0.03578103,0.023895551,-0.003
29.317493,1.7062135,19.578571,0.042273305,0.035841201,0.023828924,-0.003
29.296347,1.7049829,19.564449,0.042317267,0.03587063,0.023796266,-0.003
29.398787,1.7108707,19.632849,0.042361224,0.035900012,0.023763571,-0.003
29.446331,1.7136376,19.664598,0.042451003,0.035959937,0.023696719,-0.003
29.428783,1.7126164,19.652882,0.04255774,0.036031011,0.023617087,-0.003
29.749945,1.7313064,19.867357,0.042647516,0.036090661,0.023549993,-0.003
29.97765,1.7445579,20.019421,0.042691474,0.036119837,0.023517113,-0.003
29.86459,1.7379043,19.943922,0.042735435,0.036148977,0.023484197,-0.003
30.08349,1.7506428,20.090107,0.042825211,0.036208417,0.023416918,-0.003
30.278902,1.7620144,20.220606,0.042931948,0.036278956,0.023336811,-0.003
30.476078,1.7734885,20.352282,0.043021726,0.036338151,0.023269312,-0.003
30.427925,1.7706864,20.320126,0.043065684,0.036367081,0.023236217,-0.003
30.413555,1.7698129,20.310545,0.043109644,0.036395982,0.023203092,-0.003
30.448145,1.7718258,20.333645,0.043199422,0.036454897,0.023135349,-0.003
30.767809,1.7904276,20.547119,0.043306157,0.036524754,0.02305465,-0.003
31.028605,1.8056037,20.721283,0.043395933,0.036583353,0.022986636,-0.003
31.058989,1.8075284,20.741585,0.043439893,0.036611989,0.022953283,-0.003
30.835678,1.7945324,20.592455,0.043483853,0.036640592,0.022919901,-0.003
30.786598,1.7916762,20.559679,0.043573632,0.036698889,0.022851624,-0.003
30.876301,1.7968966,20.619583,0.043680367,0.036767989,0.022770276,-0.003
30.834953,1.7944902,20.59197,0.043770144,0.036825933,0.022701701,-0.003
30.79203,1.7922579,20.563311,0.043814102,0.036854241,0.022668071,-0.003
30.885174,1.7976794,20.625513,0.043858062,0.03688252,0.022634415,-0.003
30.750282,1.7898279,20.535431,0.043947838,0.036940143,0.022565572,-0.003
30.542183,1.7777154,20.396458,0.044054575,0.037008435,0.022483541,-0.003
30.503874,1.7754858,20.370876,0.044144352,0.037065696,0.022414396,-0.003
30.555264,1.7787949,20.40519,0.044188313,0.037093673,0.022380486,-0.003
30.651945,1.7844234,20.469753,0.044232272,0.037121613,0.022346549,-0.003
30.661648,1.7849882,20.476234,0.044322049,0.03717855,0.022277137,-0.003
30.652937,1.784481,20.470417,0.044428785,0.03724603,0.022194438,-0.003
30.5595,1.7790415,20.408018,0.044518561,0.037302617,0.022124741,-0.003
30.400835,1.7700939,20.302048,0.044562523,0.037330274,0.022090569,-0.003
30.462347,1.7736754,20.343126,0.044606481,0.037357878,0.02205636,-0.003
30.501358,1.7759469,20.369179,0.044696258,0.037414156,0.021986412,-0.003
30.466871,1.7739389,20.346148,0.044802994,0.037480872,0.021903096,-0.003
30.606033,1.7820415,20.439081,0.044892772,0.037536841,0.021832898,-0.003
30.6532,1.7850182,20.470562,0.044936733,0.037564203,0.021798491,-0.003
30.443851,1.7728273,20.330755,0.04498069,0.037591506,0.021764042,-0.003
30.239016,1.7608992,20.193966,0.045070468,0.037647195,0.021693623,-0.003
30.294504,1.7641304,20.23102,0.045177204,0.037713245,0.021609778,-0.003
30.298502,1.7643632,20.23369,0.045266981,0.037768677,0.021539157,-0.003
30.338572,1.7666966,20.26045,0.045310941,0.03779579,0.021504555,-0.003
30.007935,1.7475424,20.039629,0.045354901,0.037822854,0.021469913,-0.003
30.084328,1.7519912,20.090645,0.045444678,0.037878066,0.021399122,-0.003
30.358763,1.7679732,20.273916,0.045551415,0.037943602,0.021314872,-0.003
30.391291,1.7698675,20.295639,0.045641191,0.037998624,0.021243934,-0.003
30.428289,1.7719693,20.320368,0.04568515,0.038025528,0.021209169,-0.003
30.521374,1.7773899,20.38253,0.045729109,0.038052399,0.021174379,-0.003
30.495535,1.7758852,20.365274,0.045818886,0.038107164,0.021103241,-0.003
30.822355,1.7949173,20.583529,0.045925623,0.038172118,0.021018542,-0.003
30.721056,1.7890183,20.515881,0.046015399,0.038226627,0.020947209,-0.003
30.243526,1.7613184,20.19697,0.04605936,0.038253274,0.020912245,-0.003
30.251879,1.7618049,20.202547,0.046103318,0.038279891,0.020877261,-0.003
30.495331,1.775983,20.365128,0.046193096,0.038334157,0.020805741,-0.003
30.174501,1.7572986,20.150873,0.046299832,0.038398523,0.020720595,-0.003
29.978214,1.7458674,20.019793,0.046389609,0.038452528,0.020648878,-0.003
29.892717,1.7409813,19.962688,0.046433568,0.038478922,0.020613724,-0.003
29.863447,1.7392766,19.943142,0.046477528,0.038505312,0.020578567,-0.003
29.929531,1.7431254,19.987272,0.046567305,0.038559113,0.020506697,-0.003
29.744265,1.7323353,19.863548,0.046674041,0.038622953,0.020421157,-0.003
29.806627,1.7359674,19.905195,0.046763819,0.038676549,0.020349132,-0.003
29.766361,1.7336223,19.878307,0.046807778,0.038702752,0.020313837,-0.003
29.756784,1.7330885,19.871906,0.046851737,0.038728945,0.020278534,-0.003
29.710718,1.7304054,19.841141,0.046941514,0.038782362,0.020206377,-0.003
29.517553,1.7191552,19.712143,0.04704825,0.038845755,0.020120505,-0.003
29.530388,1.7199028,19.720716,0.047138027,0.038898971,0.020048201,-0.003
29.605986,1.7243056,19.7712,0.047181988,0.038924981,0.020012761,-0.003
29.795416,1.7352993,19.897699,0.047225947,0.038951013,0.019977339,-0.003
30.059666,1.7506895,20.074169,0.047315724,0.03900408,0.019904925,-0.003
30.117153,1.7540375,20.11256,0.047422458,0.039067052,0.019818746,-0.003
30.189775,1.7582672,20.161058,0.047512237,0.039119929,0.01974619,-0.003
30.10585,1.7533792,20.105011,0.047556196,0.039145771,0.01971063,-0.003
30.532749,1.7781532,20.390099,0.047600155,0.039171636,0.019675085,-0.003
30.726711,1.7894491,20.519629,0.047689932,0.039224371,0.019602429,-0.003
30.779453,1.7925206,20.55485,0.047796669,0.03928696,0.019515969,-0.003
31.195972,1.8167777,20.833006,0.047886445,0.039339524,0.01944319,-0.003
31.229589,1.8187355,20.855455,0.047930406,0.039365236,0.019407531,-0.003
31.077621,1.8097636,20.753969,0.047974363,0.039390929,0.019371865,-0.003
31.182243,1.8158561,20.823835,0.048064142,0.039443355,0.019298984,-0.003
31.204336,1.8171426,20.838591,0.048170879,0.03950559,0.019212268,-0.003
31.344755,1.8253199,20.932364,0.048260656,0.039557856,0.019139273,-0.003
31.506037,1.8345668,21.04007,0.048304615,0.039583415,0.019103508,-0.003
31.589497,1.8394265,21.095806,0.048348574,0.039608967,0.019067738,-0.003
31.772482,1.8500816,21.218004,0.048438352,0.039661087,0.018994639,-0.003
31.962671,1.8611561,21.345015,0.048545089,0.039722949,0.018907657,-0.003
31.894522,1.8571879,21.299503,0.048634866,0.039774895,0.018834434,-0.003
32.0905,1.8685995,21.430382,0.048678824,0.039800297,0.01879856,-0.003
32.332474,1.8825459,21.591974,0.048722785,0.039825693,0.018762676,-0.003
32.415798,1.8873975,21.647619,0.048812561,0.039877485,0.018689346,-0.003
32.590309,1.8975585,21.76416,0.048919296,0.039938956,0.01860209,-0.003
32.93259,1.9174876,21.992739,0.049009073,0.039990574,0.018528635,-0.003
33.010906,1.9220477,22.045042,0.049053033,0.040015817,0.018492645,-0.003
33.134548,1.9291115,22.127607,0.049096994,0.040041052,0.018456649,-0.003
33.119354,1.9282267,22.11746,0.049186771,0.040092517,0.018383088,-0.003
33.247013,1.9356592,22.202713,0.049293507,0.0401536,0.018295558,-0.003
33.435593,1.9466382,22.328648,0.049383284,0.04020489,0.018221874,-0.003
33.484604,1.9493573,22.361378,0.049427243,0.040229965,0.018185768,-0.003
33.043468,1.9236758,22.066782,0.049471203,0.040255047,0.018149666,-0.003
32.983532,1.9201865,22.026756,0.049560981,0.040306196,0.018075883,-0.003
33.128685,1.9286368,22.12369,0.049667715,0.040366895,0.017988089,-0.003
33.038067,1.9233614,22.063175,0.049757494,0.040417872,0.017914187,-0.003
33.143929,1.9295243,22.133871,0.049801455,0.040442806,0.017877981,-0.003
33.333847,1.9404387,22.2607,0.049845411,0.040467717,0.017841766,-0.003
33.752735,1.9648234,22.54044,0.049935187,0.040518545,0.017767763,-0.003
34.027378,1.9808108,22.723846,0.050041926,0.040578876,0.01767971,-0.003
33.835434,1.9696374,22.595667,0.050131703,0.040629543,0.017605597,-0.003
33.761948,1.9652309,22.546591,0.050175663,0.040654331,0.017569292,-0.003
33.623737,1.957186,22.454292,0.050219621,0.040679082,0.017532965,-0.003
33.473202,1.9484235,22.353764,0.050309398,0.04072959,0.017458742,-0.003
33.745716,1.9642862,22.535751,0.050416134,0.040789545,0.017370436,-0.003
33.789253,1.9668206,22.564827,0.050505913,0.040839892,0.017296104,-0.003
33.557919,1.9533548,22.410339,0.050549872,0.04086452,0.017259691,-0.003
33.298939,1.9381472,22.237392,0.05059383,0.040889118,0.017223259,-0.003
33.494415,1.9495248,22.367931,0.050683608,0.040939301,0.017148817,-0.003
33.958603,1.9765425,22.677921,0.050790344,0.040998861,0.017060244,-0.003
33.850143,1.9702297,22.605492,0.050880122,0.041048866,0.016985681,-0.003
33.850323,1.9701272,22.605614,0.050924081,0.041073319,0.016949151,-0.003
33.70393,1.9616069,22.507849,0.050968038,0.041097745,0.016912606,-0.003
33.910374,1.9736222,22.645716,0.051057817,0.041147579,0.016837927,-0.003
34.16486,1.9884336,22.815664,0.051164554,0.041206714,0.016749069,-0.003
34.036739,1.9809767,22.730103,0.051254331,0.041256364,0.016674271,-0.003
34.138988,1.9868119,22.798389,0.051298289,0.041280653,0.016637633,-0.003
33.907688,1.9733508,22.643925,0.05134225,0.041304898,0.016600961,-0.003
34.316467,1.9971409,22.916912,0.051432026,0.041354362,0.016526042,-0.003
34.688786,2.0188088,23.16555,0.051538764,0.041413065,0.016436895,-0.003
34.277576,1.9948773,22.89094,0.05162854,0.041462336,0.016361848,-0.003
34.216293,1.9912359,22.850019,0.051672499,0.041486427,0.016325079,-0.003
34.396233,2.0017073,22.970184,0.051716459,0.041510496,0.016288294,-0.003
34.515736,2.008662,23.04999,0.051806236,0.041559573,0.016213117,-0.003
34.399284,2.0018849,22.972221,0.051912972,0.041617792,0.016123658,-0.003
34.074429,1.9829798,22.75528,0.052002749,0.041666642,0.016048335,-0.003
33.880997,1.971723,22.626102,0.052046709,0.041690513,0.016011421,-0.003
33.769951,1.9652002,22.55195,0.052090668,0.041714381,0.015974505,-0.003
33.665276,1.9591088,22.482048,0.052180445,0.041763026,0.015899049,-0.003
33.941135,1.975162,22.666269,0.052287181,0.041820705,0.01580924,-0.003
34.267826,1.9941735,22.884439,0.05237696,0.041869104,0.015733624,-0.003
34.373825,2.0003419,22.955225,0.05242092,0.041892763,0.015696574,-0.003
33.977734,1.9772919,22.690712,0.052464878,0.041916382,0.0156595,-0.003
33.78648,1.9661621,22.56299,0.052554654,0.041964546,0.015583738,-0.003
34.124924,1.9858575,22.789007,0.05266139,0.042021662,0.015493569,-0.003
33.903206,1.9729549,22.640942,0.052751167,0.042069588,0.015417654,-0.003
33.725899,1.9626367,22.522535,0.052795127,0.042093027,0.015380464,-0.003
33.605434,1.9556642,22.442081,0.052839087,0.042116411,0.01534324,-0.003
33.43951,1.9460081,22.331276,0.052928865,0.042164113,0.015267184,-0.003
33.480354,1.948385,22.358551,0.0530356,0.042220704,0.015176686,-0.003
33.47089,1.9478344,22.352232,0.053125378,0.042268202,0.015100501,-0.003
33.486202,1.9335482,22.187225,0.053169337,0.042291429,0.01506318,-0.003
32.956581,1.902967,21.836309,0.053213661,0.042314805,0.015025521,-0.003
32.997032,1.9053028,21.863111,0.053304183,0.042362474,0.014948567,-0.003
33.080276,1.9101093,21.918266,0.053411805,0.042419024,0.014857,-0.003
32.854023,1.8970451,21.768356,0.053502327,0.042466473,0.01477991,-0.003
32.709476,1.8886987,21.672583,0.053546651,0.042489663,0.014742136,-0.003
32.309895,1.8657178,21.407824,0.053590975,0.042512845,0.014704358,-0.003
31.871115,1.8403805,21.117096,0.053681498,0.042560097,0.014627147,-0.003
31.858635,1.8396599,21.108828,0.05378912,0.042616133,0.014535263,-0.003
31.950846,1.8449845,21.169924,0.053879643,0.04266315,0.014457908,-0.003
31.700058,1.8306061,21.003754,0.053923966,0.042686127,0.014420006,-0.003
31.632902,1.826728,20.959257,0.053968289,0.04270909,0.014382095,-0.003
31.487839,1.8183509,20.86314,0.054058811,0.042755909,0.014304621,-0.003
31.51774,1.8200777,20.882954,0.054166434,0.042811442,0.014212432,-0.003
31.395006,1.8129901,20.801632,0.054256955,0.04285806,0.014134838,-0.003
31.321711,1.8088634,20.753077,0.054301281,0.042880874,0.014096835,-0.003
31.176426,1.8004731,20.656815,0.054345605,0.042903617,0.01405879,-0.003
31.417315,1.8143847,20.816422,0.054436126,0.04295006,0.013981091,-0.003
31.037901,1.7924731,20.565029,0.054543748,0.043005142,0.013888634,-0.003
30.353271,1.7529349,20.11141,0.054634271,0.04305134,0.013810786,-0.003
30.287283,1.7491241,20.067686,0.054678595,0.043073937,0.013772655,-0.003
30.334494,1.7520002,20.098963,0.054722919,0.043096501,0.013734505,-0.003
30.464933,1.7595339,20.18539,0.05481344,0.043142509,0.013656546,-0.003
30.30497,1.750295,20.079401,0.054921063,0.043197077,0.013563784,-0.003
30.489336,1.7609433,20.201559,0.055011585,0.043242864,0.013485696,-0.003
30.295134,1.749727,20.072886,0.055055909,0.04326525,0.01344744,-0.003
29.866894,1.7251489,19.789139,0.055100233,0.043287612,0.01340917,-0.003
29.787294,1.7205511,19.736397,0.055190755,0.04333321,0.013330972,-0.003
30.122046,1.7398868,19.958197,0.055298376,0.043387298,0.013237929,-0.003
29.99127,1.7323329,19.871548,0.0553889,0.04343269,0.013159609,-0.003
29.648388,1.7125278,19.644361,0.055433224,0.043454882,0.013121241,-0.003
29.649776,1.7127495,19.645279,0.055477547,0.043477051,0.01308286,-0.003
29.403114,1.6985008,19.481846,0.05556807,0.043522261,0.013004435,-0.003
29.404099,1.6985576,19.482498,0.05567569,0.04357589,0.012911129,-0.003
29.760386,1.7191389,19.718565,0.055766214,0.043620903,0.01283259,-0.003
29.735758,1.7177162,19.702248,0.055810538,0.043642912,0.012794117,-0.003
29.570496,1.7082902,19.592747,0.055854862,0.043664899,0.01275563,-0.003
29.448364,1.7012347,19.511826,0.055945383,0.043709733,0.012676992,-0.003
28.986818,1.674571,19.206015,0.056053006,0.043762926,0.012583434,-0.003
28.555971,1.6496811,18.920546,0.056143528,0.043807574,0.012504688,-0.003
28.534782,1.6484569,18.906507,0.056187851,0.0438294,0.012466111,-0.003
28.417292,1.6417611,18.828659,0.056232177,0.043851212,0.012427524,-0.003
28.586937,1.6515621,18.941061,0.056322699,0.043895688,0.012348681,-0.003
28.536774,1.6486639,18.907824,0.05643032,0.043948453,0.012254883,-0.003
28.521406,1.647776,18.897642,0.056520842,0.043992743,0.012175936,-0.003
28.209883,1.6297783,18.691233,0.056565167,0.044014402,0.012137263,-0.003
28.0842,1.6225878,18.607958,0.056609491,0.044036038,0.012098579,-0.003
27.973267,1.6161785,18.534454,0.056700013,0.044080164,0.012019539,-0.003
28.201517,1.6293659,18.68569,0.056807635,0.044132516,0.011925509,-0.003
28.061413,1.6212713,18.592859,0.056898157,0.044176463,0.01184637,-0.003
27.730341,1.6021433,18.373499,0.056942481,0.044197951,0.011807603,-0.003
27.596064,1.5944431,18.284529,0.056986806,0.044219419,0.011768824,-0.003
27.570278,1.5929533,18.267443,0.057077327,0.044263203,0.011689596,-0.003
27.78035,1.6050909,18.406631,0.057184948,0.044315152,0.011595343,-0.003
27.649288,1.5975183,18.319794,0.05727547,0.04435876,0.011516018,-0.003
27.299023,1.5773427,18.087713,0.057319796,0.044380087,0.01147716,-0.003
27.206163,1.5719775,18.026188,0.05736412,0.044401392,0.011438292,-0.003
27.287453,1.5766743,18.080048,0.057454641,0.044444844,0.011358881,-0.003
27.561565,1.5925126,18.261669,0.057562264,0.044496406,0.011264415,-0.003
27.579327,1.5935389,18.273438,0.057652786,0.04453969,0.011184911,-0.003
27.366003,1.581213,18.132093,0.05769711,0.044560857,0.011145968,-0.003
26.895521,1.5541124,17.820362,0.057741433,0.044582002,0.011107014,-0.003
26.791519,1.5481029,17.751453,0.057831956,0.044625137,0.011027429,-0.003
26.735395,1.5448599,17.714266,0.057939577,0.044676322,0.010932759,-0.003
26.628948,1.5387089,17.643736,0.0580301,0.044719297,0.010853088,-0.003
26.638353,1.5393831,17.649967,0.058074423,0.044740312,0.010814063,-0.003
26.631273,1.5389739,17.645277,0.058118748,0.044761311,0.010775028,-0.003
26.368942,1.5238143,17.471462,0.058209269,0.044804141,0.010695281,-0.003
26.656803,1.5404493,17.662191,0.058316893,0.044854976,0.01060042,-0.003
26.794159,1.5483868,17.753201,0.058407414,0.044897657,0.010520591,-0.003
26.595114,1.5370775,17.621317,0.058451739,0.044918533,0.010481491,-0.003
26.440601,1.5281475,17.51894,0.058496063,0.044939391,0.010442382,-0.003
26.598974,1.5373007,17.623875,0.058586585,0.044981942,0.010362484,-0.003
26.545115,1.5341878,17.588188,0.058694207,0.045032449,0.01026745,-0.003
26.048042,1.5054593,17.258839,0.05878473,0.045074865,0.010187479,-0.003
25.882023,1.4959573,17.148838,0.058829054,0.045095611,0.01014831,-0.003
25.868971,1.4952029,17.14019,0.058873377,0.045116335,0.01010913,-0.003
26.021513,1.5040196,17.241261,0.0589639,0.045158628,0.010029094,-0.003
25.77914,1.4900107,17.080669,0.059071521,0.045208838,0.0099339038,-0.003
25.775246,1.4897856,17.078089,0.059162043,0.045251027,0.0098538138,-0.003
26.080688,1.5073965,17.28047,0.059206368,0.045271676,0.009814593,-0.003
25.979517,1.5015489,17.213434,0.059250692,0.045292303,0.009775361,-0.003
25.950628,1.4998792,17.194294,0.059341214,0.045334384,0.0096952142,-0.003
25.854263,1.4943097,17.130444,0.059448835,0.045384347,0.0095998943,-0.003
25.550524,1.4767543,16.929193,0.059539358,0.045426339,0.0095197,-0.003
25.325546,1.4637512,16.780128,0.059583681,0.045446891,0.0094804298,-0.003
25.459906,1.4714172,16.869152,0.059628006,0.045467421,0.0094411466,-0.003
25.618515,1.4805838,16.974243,0.059718528,0.045509335,0.0093609123,-0.003
25.465345,1.4717315,16.872757,0.059826149,0.045559131,0.0092655038,-0.003
25.110533,1.4512256,16.637665,0.059916672,0.045600984,0.0091852378,-0.003
25.087656,1.4497845,16.622507,0.059960996,0.04562147,0.0091459313,-0.003
24.896437,1.4387343,16.495811,0.060005321,0.045641948,0.0091066211,-0.003
24.652723,1.4246503,16.334332,0.060095842,0.045683749,0.009026329,-0.003
24.553419,1.4189116,16.268534,0.060203464,0.045733422,0.0089308564,-0.003
24.577866,1.4203244,16.284733,0.060293987,0.045775201,0.0088505512,-0.003
24.659113,1.4250195,16.338564,0.060338311,0.045795668,0.0088112354,-0.003
24.455317,1.4130939,16.203535,0.060382635,0.045816105,0.0087719047,-0.003
24.672899,1.4256665,16.3477,0.060473157,0.045857869,0.0086915931,-0.003
24.858049,1.436365,16.470377,0.060580779,0.045907542,0.0085961195,-0.003
24.688625,1.4265751,16.35812,0.060671302,0.045949332,0.0085158208,-0.003
24.457317,1.4132096,16.204861,0.060715625,0.045969795,0.0084765041,-0.003
24.462059,1.4132812,16.208002,0.060759948,0.045990266,0.0084371911,-0.003
24.51965,1.4166085,16.246161,0.060850472,0.046032082,0.0083569046,-0.003
24.807749,1.4332533,16.437048,0.060958093,0.046081807,0.0082614589,-0.003
25.174366,1.4544344,16.67996,0.061048615,0.046123639,0.0081811827,-0.003
25.208601,1.4562411,16.702644,0.061092939,0.046144124,0.0081418771,-0.003
25.118528,1.4510379,16.642965,0.061137264,0.046164609,0.0081025697,-0.003
25.178728,1.4545153,16.682852,0.061227786,0.046206441,0.0080222925,-0.003
25.275101,1.4600825,16.746706,0.061335409,0.046256166,0.0079268459,-0.003
25.287743,1.4608129,16.755083,0.061425929,0.046297975,0.0078465594,-0.003
25.174078,1.4541632,16.679771,0.061470253,0.046318445,0.007807245,-0.003
25.281742,1.4603822,16.751106,0.061514578,0.046338908,0.0077679264,-0.003
25.185329,1.4548131,16.687227,0.061605101,0.046380688,0.0076876217,-0.003
24.845613,1.4351896,16.462139,0.061712722,0.046430327,0.0075921328,-0.003
24.910009,1.4389094,16.504807,0.061803244,0.046472058,0.0075118034,-0.003
24.851492,1.4355466,16.466036,0.061847569,0.046492487,0.0074724671,-0.003
24.85116,1.4355274,16.465815,0.061891893,0.046512898,0.007433122,-0.003
25.208149,1.4561489,16.702349,0.061982414,0.046554565,0.007352761,-0.003
25.065536,1.4479109,16.607857,0.062090036,0.046604067,0.0072571989,-0.003
24.878895,1.4371295,16.484192,0.062180558,0.046645667,0.007176802,-0.003
24.886961,1.4375955,16.489536,0.062224882,0.04666603,0.0071374322,-0.003
24.941277,1.4408135,16.525526,0.062269207,0.04668637,0.0070980503,-0.003
25.146076,1.4526445,16.661222,0.062359729,0.046727892,0.0070176125,-0.003
25.291433,1.4610415,16.757532,0.062467351,0.046777207,0.0069219545,-0.003
25.196419,1.4555526,16.694576,0.062557872,0.046818644,0.0068414737,-0.003
25.134542,1.4520369,16.653582,0.062602197,0.046838924,0.0068020611,-0.003
25.111698,1.4507171,16.638445,0.062646522,0.046859182,0.0067626364,-0.003
24.978779,1.4430382,16.550377,0.062737044,0.046900529,0.0066821086,-0.003
24.931721,1.4403197,16.519196,0.062844666,0.046949632,0.0065863417,-0.003
25.266802,1.4596775,16.741213,0.062935188,0.046990886,0.0065057664,-0.003
25.35784,1.4649271,16.801533,0.062979511,0.04701107,0.0064663058,-0.003
25.520016,1.4742961,16.908987,0.063023836,0.047031242,0.0064268364,-0.003
25.555958,1.4763725,16.932802,0.063114358,0.047072403,0.0063462136,-0.003
25.377573,1.4660672,16.814608,0.06322198,0.047121283,0.0062503326,-0.003
25.499611,1.4731174,16.895468,0.063312503,0.047162347,0.0061696596,-0.003
25.427233,1.4689361,16.847513,0.063356826,0.047182433,0.0061301491,-0.003
25.370537,1.4656301,16.809946,0.06340115,0.047202516,0.0060906364,-0.003
25.295355,1.4612869,16.760132,0.063491672,0.047243495,0.0060099205,-0.003
25.171246,1.4541173,16.6779,0.063599294,0.047292158,0.0059139291,-0.003
25.061417,1.4477725,16.605129,0.063689816,0.047333039,0.0058331639,-0.003
25.002449,1.444366,16.566059,0.063734141,0.047353037,0.0057936059,-0.003
25.076782,1.4486505,16.615309,0.063778464,0.047373042,0.0057540541,-0.003
25.068483,1.448171,16.60981,0.063868987,0.047413852,0.0056732534,-0.003
25.062035,1.4477985,16.605537,0.063976609,0.047462322,0.0055771638,-0.003
25.105473,1.4503077,16.634317,0.06406713,0.047503043,0.0054963185,-0.003
24.894587,1.4381253,16.494591,0.064111455,0.047522958,0.00545672,-0.003
24.854443,1.435827,16.467991,0.064155779,0.0475429,0.0054171351,-0.003
24.648527,1.4239312,16.331554,0.064246301,0.047583573,0.0053362651,-0.003
24.835535,1.4347347,16.455463,0.064353923,0.047631886,0.0052400972,-0.003
24.912704,1.4391927,16.506592,0.064444445,0.047672488,0.0051591918,-0.003
24.705751,1.4272372,16.369471,0.06448877,0.047692347,0.0051195645,-0.003
24.702105,1.4270607,16.367054,0.064533093,0.047712237,0.0050799544,-0.003
24.523287,1.4167302,16.248571,0.064623615,0.047752816,0.0049990374,-0.003
24.656523,1.4244274,16.336853,0.064731238,0.047801033,0.0049028196,-0.003
24.771757,1.4310845,16.413202,0.064821761,0.047841571,0.0048218817,-0.003
24.743626,1.4294595,16.394564,0.064866084,0.047861405,0.0047822436,-0.003
24.717058,1.4279045,16.376961,0.064910407,0.047881264,0.0047426182,-0.003
24.793341,1.4323113,16.427504,0.065000929,0.047921803,0.0046616807,-0.003
24.691851,1.4264482,16.36026,0.065108552,0.047969993,0.0045654504,-0.003
24.944099,1.4410206,16.527393,0.065199075,0.048010536,0.0044845138,-0.003
25.182695,1.4547406,16.685484,0.065243399,0.048030388,0.0044448841,-0.003
25.03447,1.446178,16.587271,0.065287721,0.04805024,0.0044052559,-0.003
24.959015,1.4418191,16.537277,0.065378244,0.048090778,0.0043243174,-0.003
25.169264,1.4539647,16.676584,0.065485867,0.048138957,0.0042280816,-0.003
24.988562,1.4435259,16.556854,0.065576388,0.04817947,0.0041471324,-0.003
24.899616,1.4383277,16.497921,0.065620713,0.048199311,0.0041074953,-0.003
25.052948,1.4471848,16.599516,0.065665036,0.048219133,0.0040678517,-0.003
25.404964,1.4675192,16.832754,0.065755559,0.04825962,0.0039868876,-0.003
25.649437,1.4816411,16.994736,0.06586318,0.048307735,0.0038906212,-0.003
25.651426,1.481756,16.996054,0.065953704,0.048348196,0.0038096432,-0.003
25.581676,1.4776765,16.949841,0.065998027,0.048368003,0.0037699924,-0.003
25.843649,1.4928088,17.123417,0.066042351,0.048387796,0.003730332,-0.003
26.267948,1.5173177,17.404549,0.066132873,0.048428208,0.0036493323,-0.003
26.294333,1.5188417,17.422029,0.066240495,0.048476238,0.0035530215,-0.003
26.315491,1.5200639,17.436049,0.066331018,0.048516609,0.0034719999,-0.003
26.281269,1.5180533,17.413376,0.066375341,0.048536364,0.003432323,-0.003
26.21563,1.5142618,17.369884,0.066419666,0.048556123,0.0033926459,-0.003
26.043552,1.5043224,17.255871,0.066510187,0.048596445,0.003311601,-0.003
26.118006,1.5086229,17.305201,0.066617809,0.048644353,0.0032152298,-0.003
26.391304,1.5244091,17.486282,0.066708332,0.048684608,0.003134151,-0.003
26.412933,1.5256442,17.500612,0.066752656,0.048704296,0.0030944392,-0.003
26.453115,1.5279651,17.527235,0.06679698,0.048724011,0.0030547408,-0.003
26.501268,1.5307466,17.559141,0.066887502,0.048764218,0.0029736382,-0.003
26.651089,1.5394003,17.658409,0.066995124,0.048811972,0.0028771912,-0.003
26.620258,1.5376195,17.637981,0.067085647,0.04885209,0.0027960436,-0.003
26.422527,1.5261996,17.506968,0.06712997,0.048871696,0.0027562927,-0.003
26.263432,1.51701,17.401554,0.067174294,0.048891351,0.0027165646,-0.003
26.291595,1.5186368,17.420214,0.067264816,0.048931416,0.0026353919,-0.003
26.510374,1.5312737,17.565172,0.067372438,0.048978988,0.0025388547,-0.003
26.442244,1.5273385,17.520031,0.06746296,0.049018946,0.0024576287,-0.003
26.321287,1.5203618,17.439884,0.067507285,0.049038474,0.0024178377,-0.003
26.481167,1.5295967,17.545816,0.067551608,0.049058046,0.00237807,-0.003
26.501352,1.5307626,17.559191,0.067642131,0.049097944,0.0022968147,-0.003
26.48358,1.529736,17.547417,0.067749753,0.049145307,0.0022001746,-0.003
26.337502,1.5212983,17.450628,0.067840276,0.04918509,0.0021188622,-0.003
26.237234,1.5155067,17.384193,0.0678846,0.049204536,0.0020790312,-0.003
26.252211,1.5163834,17.394114,0.067928924,0.049224008,0.0020392139,-0.003
26.326799,1.5206919,17.443535,0.068019446,0.049263712,0.0019578638,-0.003
26.329714,1.5208602,17.445467,0.068127068,0.049310841,0.0018611096,-0.003
26.191912,1.5129005,17.354162,0.06821759,0.049350429,0.0017797028,-0.003
26.037527,1.5039828,17.251869,0.068261913,0.04936979,0.0017398314,-0.003
25.841206,1.4926505,17.121792,0.068306238,0.049389146,0.0016999563,-0.003
25.562054,1.476526,16.936832,0.068396759,0.049428631,0.001618501,-0.003
25.612909,1.4794636,16.970528,0.068504382,0.049475506,0.0015216231,-0.003
25.634724,1.4807236,16.984982,0.068594904,0.049514882,0.0014401138,-0.003
25.561081,1.4764694,16.936192,0.068639229,0.049534157,0.0014001991,-0.003
25.518299,1.4739982,16.907846,0.068683551,0.049553379,0.0013602617,-0.003
25.431349,1.4689758,16.850235,0.068774074,0.049592633,0.0012786929,-0.003
25.606647,1.4791014,16.966383,0.068881696,0.049639232,0.0011816826,-0.003
25.611118,1.4793596,16.969345,0.068972218,0.049678378,0.0011000622,-0.003
25.549084,1.4757763,16.928242,0.069016542,0.049697548,0.0010600977,-0.003
25.337305,1.4635354,16.787928,0.069060866,0.049716644,0.0010200983,-0.003
25.641201,1.4810891,16.989283,0.069151388,0.049755648,0.00093841011,-0.003
25.738714,1.4867218,17.053894,0.069259011,0.049801957,0.0008412606,-0.003
25.642969,1.4811913,16.990454,0.069349533,0.049840849,0.00075951853,-0.003
25.69672,1.4842961,17.02607,0.069393858,0.049859889,0.00071949203,-0.003
25.582882,1.4777046,16.950647,0.069438181,0.049878869,0.000679438,-0.003
25.873266,1.4944776,17.143049,0.069528703,0.049917616,0.00059762807,-0.003
25.577219,1.4773777,16.946896,0.069636326,0.04996362,0.00050033315,-0.003
25.381268,1.4660591,16.817062,0.069726848,0.050002221,0.00041845423,-0.003
25.502434,1.4731191,16.89735,0.069771172,0.050021082,0.00037834345,-0.003
25.503864,1.4732018,16.898298,0.069815495,0.05003991,0.00033821785,-0.003
25.571476,1.4771073,16.943096,0.069906017,0.050078265,0.00025622328,-0.003
25.363501,1.4650937,16.805296,0.07001364,0.050123714,0.00015866762,-0.003
25.206984,1.4560527,16.701591,0.070104161,0.050161824,7.6559481e-05,-0.003
25.216354,1.456614,16.707788,0.070148486,0.050180454,3.6339658e-05,-0.003
25.223442,1.4570234,16.712484,0.07019281,0.050199062,-3.8891039e-06,-0.003
24.873409,1.4368039,16.48056,0.070283332,0.050237007,-8.6074113e-05,-0.003
24.790995,1.4320433,16.425957,0.070390954,0.050282035,-0.00018382374,-0.003
24.869751,1.4365927,16.478138,0.070481476,0.050319847,-0.0002660699,-0.003
24.828398,1.4342039,16.450737,0.0705258,0.050338347,-0.00030634936,-0.003
24.637516,1.4231496,16.324261,0.070570124,0.050356835,-0.00034663337,-0.003
24.519138,1.4163116,16.245827,0.070660647,0.050394569,-0.00042891654,-0.003
24.601652,1.421078,16.300499,0.070768269,0.050439391,-0.00052676024,-0.003
24.331158,1.4054532,16.121275,0.07085879,0.050477069,-0.00060906768,-0.003
24.078098,1.3907744,15.953603,0.070903115,0.050495517,-0.00064937095,-0.003
23.95797,1.3838357,15.874008,0.070947438,0.050513953,-0.00068967824,-0.003
23.987177,1.3855227,15.89336,0.07103796,0.050551604,-0.00077199825,-0.003
24.440331,1.4116974,16.193611,0.071145582,0.050596364,-0.00086987088,-0.003
24.673382,1.4251585,16.348024,0.071236105,0.050634012,-0.0009521941,-0.003
17.590073,1.4219106,16.311306,0.071280429,0.050652444,-0.00099250337,-0.003
17.510586,1.4154854,16.237598,0.0713121,0.050665617,-0.0010213045,-0.003
17.362291,1.4034979,16.100084,0.07137678,0.050692517,-0.0010801249,-0.003
17.387369,1.4055251,16.123341,0.071453679,0.050724506,-0.0011500545,-0.003
17.499756,1.4146098,16.227554,0.071518358,0.050751407,-0.0012088749,-0.003
17.545197,1.4182724,16.269693,0.071550029,0.050764572,-0.0012376792,-0.003
17.659468,1.4275094,16.375656,0.071581698,0.050777756,-0.0012664745,-0.003
17.848244,1.4427693,16.550709,0.071646379,0.050804667,-0.0013252902,-0.003
18.015881,1.4563203,16.70616,0.071723277,0.05083666,-0.0013952174,-0.003
18.024525,1.457019,16.714174,0.071787957,0.050863564,-0.0014540363,-0.003
17.97378,1.452917,16.667118,0.071819628,0.050876729,-0.0014828416,-0.003
18.010147,1.4558808,16.700842,0.071851298,0.050889917,-0.001511635,-0.003
17.825754,1.4409752,16.529856,0.071915979,0.050916836,-0.0015704485,-0.003
17.865772,1.4442101,16.566965,0.071992877,0.050948828,-0.0016403757,-0.003
18.077705,1.4613421,16.763491,0.072057556,0.050975736,-0.0016991919,-0.003
18.1043,1.4635543,16.788151,0.072089228,0.050988913,-0.0017279922,-0.003
18.106861,1.4637613,16.790527,0.072120898,0.051002089,-0.001756791,-0.003
17.895531,1.4466774,16.594561,0.072185577,0.051028997,-0.0018156079,-0.003
17.93092,1.4495382,16.627375,0.072262476,0.051060989,-0.0018855361,-0.003
18.185152,1.4700904,16.863127,0.072327156,0.05108789,-0.0019443565,-0.003
18.246441,1.4750451,16.91996,0.072358826,0.051101055,-0.0019731601,-0.003
18.321957,1.4812504,16.989985,0.072390497,0.051114231,-0.0020019598,-0.003
18.381027,1.486026,17.044762,0.072455177,0.051141124,-0.0020607845,-0.003
18.340025,1.4827113,17.006741,0.072532075,0.051173083,-0.0021307266,-0.003
18.201935,1.4715472,16.878689,0.072596756,0.051199947,-0.0021895652,-0.003
18.166555,1.4686871,16.845882,0.072628426,0.051213082,-0.0022183831,-0.003
18.289883,1.4787873,16.960243,0.072660096,0.051226243,-0.0022471882,-0.003
18.275793,1.4776481,16.947178,0.072724776,0.051253092,-0.0023060334,-0.003
18.193375,1.4709842,16.87075,0.072801675,0.05128498,-0.002376009,-0.003
18.226553,1.4736669,16.901518,0.072866355,0.051311776,-0.002434877,-0.003
18.195667,1.4711697,16.872877,0.072898026,0.051324882,-0.0024637086,-0.003
18.26203,1.4766893,16.934414,0.072929696,0.051337998,-0.0024925352,-0.003
18.329576,1.4821514,16.997051,0.072994375,0.051364757,-0.0025514197,-0.003
18.563042,1.5010296,17.213543,0.073071274,0.051396549,-0.0026214393,-0.003
18.639505,1.5072125,17.284449,0.073135955,0.051423267,-0.0026803433,-0.003
18.598938,1.5039324,17.246832,0.073167625,0.051436335,-0.0027091918,-0.003
18.571114,1.5018537,17.221031,0.073199295,0.051449396,-0.0027380427,-0.003
18.514511,1.4972763,17.168545,0.073263975,0.051476054,-0.0027969738,-0.003
18.658503,1.5089209,17.302067,0.073340874,0.051507711,-0.0028670544,-0.003
18.807575,1.5209765,17.440304,0.073405554,0.051534303,-0.0029260153,-0.003
18.819719,1.5219586,17.451563,0.073437224,0.051547311,-0.00295489,-0.003
18.736019,1.5153673,17.373949,0.073468894,0.051560309,-0.0029837708,-0.003
18.709158,1.5131948,17.349043,0.073533574,0.051586829,-0.0030427636,-0.003
18.62281,1.506211,17.268972,0.073610474,0.051618315,-0.0031129217,-0.003
18.477638,1.4944694,17.134352,0.073675152,0.05164475,-0.0031719517,-0.003
18.460545,1.49326,17.118504,0.073706824,0.051657684,-0.0032008619,-0.003
18.437359,1.4913844,17.097004,0.073738495,0.051670603,-0.0032297778,-0.003
18.532635,1.4990911,17.185352,0.073803175,0.051696956,-0.0032888458,-0.003
18.62797,1.5068028,17.273758,0.073880073,0.05172823,-0.0033590973,-0.003
18.514656,1.497637,17.168682,0.073944752,0.051754482,-0.0034182095,-0.003
18.428413,1.4906609,17.088709,0.073976422,0.051767319,-0.0034471613,-0.003
18.377468,1.4867033,17.041468,0.074008093,0.051780146,-0.0034761184,-0.003
18.375877,1.4865745,17.039993,0.074072774,0.051806305,-0.0035352733,-0.003
18.455275,1.4929976,17.113619,0.074149672,0.051837336,-0.0036056319,-0.003
18.494539,1.496174,17.150028,0.074214352,0.05186338,-0.003664837,-0.003
18.512737,1.4977905,17.166904,0.074246022,0.051876113,-0.0036938351,-0.003
18.481182,1.4952374,17.137642,0.074277693,0.051888835,-0.0037228388,-0.003
18.474524,1.4946988,17.131468,0.074342372,0.05191477,-0.0037820903,-0.003
18.397932,1.4885019,17.060444,0.074419271,0.051945534,-0.0038525667,-0.003
18.393766,1.488165,17.056581,0.074483952,0.05197135,-0.0039118724,-0.003
18.436901,1.4916548,17.096581,0.074515622,0.051983967,-0.0039409203,-0.003
18.395555,1.4884311,17.058239,0.074547293,0.051996574,-0.0039699744,-0.003
18.193928,1.4721169,16.871271,0.074611972,0.052022271,-0.0040293294,-0.003
18.132677,1.4671609,16.814472,0.074688871,0.052052751,-0.0040999302,-0.003
18.181482,1.47111,16.85973,0.074753551,0.052078322,-0.0041593411,-0.003
18.185747,1.4715466,16.863686,0.074785221,0.05209082,-0.0041884407,-0.003
18.103067,1.4648564,16.787016,0.074816891,0.052103303,-0.0042175469,-0.003
17.93936,1.4516095,16.635208,0.074881571,0.052128755,-0.0042770086,-0.003
17.921387,1.4501551,16.618542,0.07495847,0.052158941,-0.0043477356,-0.003
17.954342,1.4528219,16.649103,0.07502315,0.052184261,-0.0044072527,-0.003
17.905859,1.4489496,16.604141,0.075054821,0.052196641,-0.004436404,-0.003
17.866581,1.4457712,16.567719,0.075086491,0.052209001,-0.0044655623,-0.003
17.757219,1.4369216,16.466309,0.07515117,0.052234206,-0.0045251288,-0.003
17.635748,1.4270921,16.353666,0.075228069,0.052264098,-0.0045959796,-0.003
17.545509,1.4197899,16.269989,0.07529275,0.05228918,-0.0046555991,-0.003
17.464567,1.4132473,16.194929,0.075324419,0.05230144,-0.0046847994,-0.003
17.400017,1.4080238,16.135071,0.075356091,0.052313689,-0.004714007,-0.003
17.137943,1.3868167,15.892052,0.07542077,0.052338656,-0.0047736727,-0.003
16.992813,1.3750727,15.757472,0.075497668,0.052368276,-0.0048446376,-0.003
17.057489,1.3803062,15.817446,0.075562349,0.052393135,-0.0049043507,-0.003
17.079361,1.3820761,15.837727,0.075594019,0.052405287,-0.0049335966,-0.003
17.028242,1.3778917,15.790323,0.07562569,0.052417427,-0.0049628476,-0.003
16.845608,1.3631133,15.620966,0.07569037,0.052442189,-0.0050226003,-0.003
16.755924,1.3558562,15.537803,0.075767268,0.052471571,-0.0050936644,-0.003
16.731188,1.3538547,15.514865,0.075831949,0.052496236,-0.0051534572,-0.003
16.72002,1.3528292,15.504506,0.075863619,0.052508298,-0.0051827403,-0.003
16.687284,1.3501805,15.474151,0.075895289,0.052520353,-0.0052120266,-0.003
16.599316,1.3430629,15.392576,0.075959969,0.052544944,-0.0052718497,-0.003
16.513275,1.3361013,15.312791,0.076036868,0.052574139,-0.0053429906,-0.003
16.487864,1.3340452,15.289226,0.076101548,0.052598663,-0.0054028411,-0.003
16.466928,1.3321428,15.269813,0.076133218,0.052610662,-0.0054321508,-0.003
16.540321,1.3380802,15.337871,0.076164889,0.052622654,-0.0054614628,-0.003
16.438925,1.3298774,15.243845,0.076229569,0.052647132,-0.0055213319,-0.003
16.145884,1.3061708,14.972106,0.076306467,0.052676216,-0.0055925185,-0.003
16.125645,1.3045335,14.953339,0.076371148,0.052700665,-0.0056524002,-0.003
16.14019,1.3057103,14.966827,0.076402817,0.05271263,-0.005681722,-0.003
16.165371,1.3074121,14.990177,0.076434488,0.0527246,-0.0057110437,-0.003
16.292603,1.3177024,15.108159,0.076499168,0.052749041,-0.0057709278,-0.003
16.428551,1.3286976,15.234225,0.076576066,0.05277811,-0.0058421209,-0.003
16.290806,1.3175571,15.106494,0.076640747,0.05280257,-0.0059019979,-0.003
16.271587,1.3160027,15.088672,0.076672417,0.052814551,-0.0059313141,-0.003
16.369659,1.323434,15.179617,0.076704088,0.052826542,-0.0059606275,-0.003
16.467478,1.3313422,15.270325,0.076768768,0.052851044,-0.0060204868,-0.003
16.235073,1.3125532,15.054815,0.076845665,0.052880213,-0.0060916375,-0.003
16.002766,1.2937717,14.839396,0.076910346,0.052904792,-0.0061514657,-0.003
15.995704,1.2925119,14.832855,0.076942017,0.052916843,-0.0061807539,-0.003
16.09285,1.3003616,14.922938,0.076973687,0.052928902,-0.0062100384,-0.003
16.290709,1.3163494,15.106413,0.077038367,0.052953571,-0.0062698298,-0.003
16.263359,1.3141394,15.081052,0.077115265,0.052982986,-0.006340879,-0.003
16.215048,1.3102357,15.036253,0.077179945,0.05300783,-0.0064005973,-0.003
16.216547,1.3093431,15.037646,0.077211616,0.053020041,-0.0064298199,-0.003
16.233837,1.310739,15.053679,0.077243287,0.053032275,-0.0064590322,-0.003
16.095594,1.2995771,14.925486,0.077307965,0.05305732,-0.0065186652,-0.003
16.134943,1.3027543,14.961974,0.077384864,0.053087246,-0.0065895021,-0.003
16.474937,1.3302058,15.277252,0.077449545,0.053112525,-0.0066490383,-0.003
16.575243,1.3383045,15.370266,0.077481215,0.05312492,-0.0066781822,-0.003
16.666574,1.3447719,15.454947,0.077512885,0.053137366,-0.0067073046,-0.003
16.869455,1.3611416,15.643078,0.077577566,0.053162806,-0.0067667719,-0.003
17.086662,1.3786674,15.844495,0.077654464,0.053193122,-0.0068374416,-0.003
17.042822,1.3751301,15.803843,0.077719144,0.053218663,-0.0068968656,-0.003
16.909504,1.364373,15.680215,0.077750815,0.053231165,-0.0069259647,-0.003
17.048384,1.374855,15.808998,0.077782484,0.053243723,-0.0069550378,-0.003
17.011282,1.3718629,15.774593,0.077847166,0.05326936,-0.0070144213,-0.003
17.183256,1.3857317,15.934065,0.077924064,0.053299844,-0.0070850188,-0.003
17.50234,1.411464,16.229952,0.077988744,0.0533255,-0.0071443934,-0.003
17.598486,1.4186183,16.319109,0.078020414,0.053338058,-0.007173467,-0.003
17.727013,1.4289789,16.438293,0.078052084,0.05335062,-0.0072025391,-0.003
17.523546,1.4125775,16.249619,0.078116764,0.053376276,-0.0072619137,-0.003
17.30019,1.3945727,16.0425,0.078193662,0.05340676,-0.0073325112,-0.003
17.446415,1.4063599,16.178095,0.078258343,0.053432375,-0.0073919035,-0.003
17.499819,1.4106648,16.227615,0.078290013,0.053444903,-0.0074209906,-0.003
17.626152,1.4202985,16.344772,0.078321685,0.053457424,-0.0074500819,-0.003
17.699223,1.4261864,16.412533,0.078386364,0.053482942,-0.0075095142,-0.003
17.670115,1.4238409,16.38554,0.078463262,0.05351321,-0.0075802053,-0.003
17.574858,1.4161652,16.297209,0.078527943,0.053538598,-0.007639695,-0.003
17.402378,1.402267,16.137268,0.078559613,0.053550996,-0.0076688374,-0.003
17.256336,1.3901331,16.001852,0.078591282,0.053563386,-0.0076979827,-0.003
17.136168,1.3804526,15.890421,0.078655963,0.053588614,-0.0077575403,-0.003
17.169664,1.3831511,15.921482,0.078732861,0.053618476,-0.0078284042,-0.003
17.027557,1.3717031,15.789705,0.078797541,0.053643454,-0.0078880666,-0.003
16.903036,1.36138,15.674241,0.078829212,0.053655624,-0.0079173055,-0.003
16.882023,1.3596876,15.654756,0.078860882,0.053667802,-0.0079465406,-0.003
16.648319,1.340865,15.438043,0.078925562,0.053692546,-0.0080063008,-0.003
16.568043,1.3343995,15.363601,0.079002461,0.053721759,-0.0080774343,-0.003
16.598917,1.336886,15.39223,0.079067141,0.053746175,-0.0081373295,-0.003
16.604742,1.3373551,15.397632,0.079098812,0.053758081,-0.0081666764,-0.003
16.481073,1.3271599,15.282992,0.079130482,0.05376992,-0.0081960512,-0.003
16.238773,1.3076484,15.058306,0.079195161,0.053793993,-0.0082560834,-0.003
16.120167,1.2980974,14.94832,0.07927206,0.053822406,-0.00832754,-0.003
15.886129,1.2792512,14.731297,0.07933674,0.053846106,-0.0083877221,-0.003
8.9079256,1.2673973,14.598303,0.07936841,0.053857639,-0.0084172171,-0.003
8.8337364,1.2568419,14.476722,0.079386298,0.05386411,-0.0084338933,-0.003
8.8341236,1.2568969,14.477356,0.079422827,0.053877316,-0.0084679518,-0.003
8.85919,1.2604634,14.518435,0.079466257,0.053892922,-0.0085084811,-0.003
8.7902889,1.2506602,14.40552,0.079502786,0.053905953,-0.0085426075,-0.003
8.7549677,1.2456348,14.347635,0.079520671,0.053912312,-0.0085593238,-0.003
6.6885591,1.2328777,14.210732,0.079534432,0.053917173,-0.0085721975,-0.003
6.60465,1.2174112,14.032456,0.079562531,0.053927094,-0.0085984869,-0.003
6.5228753,1.2023379,13.858714,0.07959594,0.053938854,-0.008629757,-0.003
6.4935379,1.1969303,13.796384,0.079624039,0.053948697,-0.0086560762,-0.003
5.0009093,1.193959,13.764021,0.079637794,0.053953495,-0.0086689675,-0.003
5.0168285,1.1977596,13.807835,0.079648383,0.05395719,-0.0086788898,-0.003
5.0113873,1.1964606,13.79286,0.079669997,0.053964667,-0.0086991694,-0.003
5.0776567,1.2122822,13.975252,0.079695696,0.053973548,-0.008723286,-0.003
5.0009613,1.1939714,13.764163,0.07971731,0.053980701,-0.0087436819,-0.003
4.8112936,1.1486886,13.242141,0.079727895,0.053983897,-0.0087537728,-0.003
2.4178975,1.1110291,12.815844,0.079733438,0.053985458,-0.0087590916,-0.003
2.2589746,1.0380038,11.973487,0.07974476,0.053988464,-0.0087700067,-0.003
2.0005498,0.91925704,10.603731,0.079758219,0.053991579,-0.0087831011,-0.003
1.7499735,0.80411667,9.2755737,0.079769541,0.053993791,-0.0087942043,-0.003
1.6491464,0.75778645,8.7411499,0.079775085,0.053994771,-0.008799661,-0.003
1.4974612,0.68913746,7.9365816,0.079780629,0.053995613,-0.0088051409,-0.003
1.2482499,0.57444948,6.6157556,0.079791951,0.053997118,-0.0088163624,-0.003
0.96254128,0.44296524,5.1014924,0.07980541,0.053998474,-0.0088297529,-0.003
0.74309212,0.34197387,3.9384065,0.079816731,0.053999271,-0.0088410461,-0.003
0.65082258,0.29951108,3.4493759,0.079822272,0.053999569,-0.0088465791,-0.003
0.54937607,0.25262952,2.9112201,0.079827819,0.053999737,-0.0088521233,-0.003
0.39345163,0.18092796,2.0849545,0.079839141,0.053999897,-0.0088634444,-0.003
0.22801533,0.10485241,1.2082849,0.079852602,0.053999726,-0.0088769039,-0.003
0.11649802,0.053571388,0.61733913,0.079863921,0.053999249,-0.008888213,-0.003
0.14838986,0.068236783,0.78633839,0.079869462,0.053998895,-0.0088937422,-0.003
0.17310253,0.079606615,0.91740656,0.07987501,0.053998489,-0.0088992752,-0.003
0.15913348,0.073182516,0.84337354,0.079886331,0.053997308,-0.0089105349,-0.003
0.20760305,0.095472768,1.100252,0.079899791,0.053995471,-0.0089238686,-0.003
0.37425986,0.17211513,1.9834976,0.079911111,0.053993627,-0.008935038,-0.003
0.43601504,0.20051518,2.310787,0.079916653,0.053992614,-0.0089404862,-0.003
0.49795112,0.2290172,2.6389973,0.079922198,0.053991519,-0.0089459224,-0.003
0.59584296,0.27403951,3.1577959,0.079933521,0.053989045,-0.0089569716,-0.003
0.67632967,0.31105688,3.5843523,0.079946982,0.053985681,-0.0089700054,-0.003
0.72124565,0.3317146,3.8223939,0.079958303,0.053982485,-0.0089808656,-0.003
0.73076576,0.33609307,3.8728478,0.079963847,0.05398079,-0.0089861443,-0.003
0.74906051,0.34452295,3.9701176,0.079969389,0.053979054,-0.0089914072,-0.003
0.76534021,0.35201064,4.0564022,0.07998071,0.053975258,-0.0090020737,-0.003
0.77084619,0.35454306,4.0855846,0.079994171,0.053970348,-0.0090146065,-0.003
0.76292855,0.35090142,4.0436201,0.080005493,0.053965896,-0.0090250168,-0.003
0.75386196,0.34673133,3.9955659,0.080011039,0.053963605,-0.0090300674,-0.003
0.73913854,0.33991534,3.9176006,0.080016579,0.053961247,-0.0090350807,-0.003
0.69401419,0.31916356,3.6784315,0.0800279,0.053956207,-0.0090452181,-0.003
0.60176426,0.27673963,3.1894863,0.080041361,0.053949844,-0.0090570794,-0.003
0.47818029,0.21990575,2.5344632,0.080052683,0.053944182,-0.0090668844,-0.003
0.3938801,0.18113776,2.0876532,0.080058229,0.053941309,-0.0090716286,-0.003
0.28278288,0.13002938,1.4988406,0.080063769,0.05393837,-0.0090763243,-0.003
0.37404305,0.17199267,1.9825488,0.080075091,0.05393216,-0.0090857912,-0.003
0.62656909,0.28810933,3.3210185,0.080088549,0.05392443,-0.0090968087,-0.003
0.79411095,0.36514851,4.2090445,0.080099872,0.053917639,-0.0091058686,-0.003
0.86992824,0.40002948,4.6109829,0.080105421,0.053914215,-0.0091102356,-0.003
0.93667829,0.43072397,4.9647861,0.08011096,0.053910732,-0.009114542,-0.003
1.066187,0.4902775,5.6512365,0.080122279,0.053903434,-0.009123195,-0.003
1.1988026,0.55125964,6.3541541,0.08013574,0.053894434,-0.0091332039,-0.003
1.2947617,0.59538567,6.8627777,0.080147063,0.053886615,-0.009141393,-0.003
1.3544334,0.62294352,7.1786695,0.080152609,0.053882714,-0.0091453362,-0.003
1.3771571,0.63339478,7.2991071,0.08015815,0.053878725,-0.0091491817,-0.003
1.4473583,0.66568232,7.6711822,0.080169472,0.05387044,-0.0091568977,-0.003
1.515685,0.69710779,8.0333233,0.080182932,0.053860318,-0.0091657704,-0.003
1.5603157,0.7176348,8.2698717,0.080194252,0.053851586,-0.0091729742,-0.003
1.5992577,0.73553443,8.4757385,0.080199796,0.05384725,-0.0091764284,-0.003
1.5957471,0.7339198,8.4571333,0.080205339,0.053842831,-0.0091797765,-0.003
1.6166039,0.74351233,8.5676699,0.080216662,0.05383369,-0.0091864569,-0.003
1.6265774,0.74809939,8.6205273,0.080230123,0.053822588,-0.0091940695,-0.003
1.6190779,0.74465019,8.5807819,0.080241443,0.053813055,-0.0092001753,-0.003
1.6157353,0.74311286,8.5630665,0.080246987,0.053808328,-0.0092030698,-0.003
1.6003898,0.73586661,8.4818478,0.080252531,0.053803552,-0.0092058871,-0.003
1.5701376,0.72195649,8.3215141,0.080263854,0.053793684,-0.0092114378,-0.003
1.5238494,0.70067292,8.0761929,0.080277313,0.053781752,-0.0092176646,-0.003
1.4757551,0.67855895,7.8213,0.080288632,0.053771555,-0.0092225801,-0.003
1.369133,0.6686421,7.7052441,0.080294179,0.053766508,-0.0092248796,-0.003
1.3294932,0.64928317,7.4821577,0.080299396,0.053761721,-0.0092269555,-0.003
1.2703391,0.62039417,7.1492486,0.080310058,0.053751882,-0.0092310635,-0.003
1.1878924,0.5801298,6.6852536,0.080322733,0.053740051,-0.0092356084,-0.003
1.1036098,0.5389688,6.2109251,0.080333396,0.053729977,-0.0092391074,-0.003
1.0582381,0.51681066,5.9555812,0.080338617,0.053725012,-0.0092407204,-0.003
1.0144794,0.49556667,5.7096076,0.080343836,0.053720031,-0.0092422785,-0.003
0.91422737,0.44659415,5.1453772,0.080354497,0.05370979,-0.009245242,-0.003
0.78324395,0.38260961,4.4081874,0.08036717,0.053697515,-0.0092483936,-0.003
0.66316819,0.32395336,3.7323871,0.080377834,0.053687114,-0.0092507461,-0.003
0.60256231,0.29434779,3.3912899,0.080383053,0.053682003,-0.0092518032,-0.003
0.53179556,0.26020503,2.992969,0.080388273,0.053676873,-0.0092527689,-0.003
0.36700693,0.17957474,2.0655313,0.080398936,0.053666361,-0.0092545534,-0.003
0.18820086,0.092085786,1.0592028,0.080411609,0.05365381,-0.0092563108,-0.003
0.37052238,0.18129484,2.0853164,0.080422269,0.053643215,-0.0092574917,-0.003
0.42952669,0.21016537,2.4173954,0.08042749,0.053638019,-0.0092579871,-0.003
0.47147715,0.2305893,2.6533377,0.080432711,0.053632811,-0.0092583615,-0.003
0.54771638,0.26787624,3.0823901,0.080443375,0.053622164,-0.0092589566,-0.003
0.61723298,0.30187532,3.4736097,0.080456049,0.053609494,-0.0092593078,-0.003
0.66653967,0.32599014,3.7510934,0.080466707,0.053598836,-0.0092592929,-0.003
0.69348824,0.33919978,3.9026692,0.080471927,0.053593617,-0.0092591941,-0.003
0.71223348,0.3483685,4.0081601,0.08047715,0.053588398,-0.0092589976,-0.003
0.75709856,0.37031296,4.2606425,0.08048781,0.053577755,-0.0092584034,-0.003
0.80677205,0.3946093,4.5401845,0.080500488,0.053565122,-0.0092573306,-0.003
0.84422749,0.41292956,4.7509685,0.080511145,0.053554535,-0.0092561096,-0.003
0.8625387,0.42196354,4.8541269,0.080516367,0.05354936,-0.0092554074,-0.003
0.87840831,0.42972714,4.9434366,0.080521588,0.053544197,-0.0092546334,-0.003
0.91143864,0.44588593,5.1293221,0.080532248,0.053533688,-0.0092528444,-0.003
0.94803315,0.46378836,5.3352656,0.080544925,0.053521261,-0.0092503428,-0.003
0.98093992,0.47988674,5.5204563,0.080555586,0.053510875,-0.0092479391,-0.003
1.0060723,0.49196905,5.6617498,0.080560804,0.053505812,-0.0092466725,-0.003
1.0189341,0.49825847,5.7341309,0.080566027,0.053500772,-0.0092453063,-0.003
1.069721,0.52309316,6.019937,0.080576688,0.053490531,-0.00924234,-0.003
1.1427991,0.55882841,6.4311905,0.080589362,0.053478464,-0.0092384638,-0.003
1.2113175,0.59233385,6.816783,0.080600024,0.05346841,-0.0092349174,-0.003
1.2609653,0.61695302,7.0957971,0.080605241,0.053463519,-0.0092331022,-0.003
1.2823313,0.62740684,7.2160296,0.080610463,0.053458665,-0.0092311753,-0.003
1.3550415,0.66298169,7.6251893,0.080621127,0.053448819,-0.0092270803,-0.003
1.4357275,0.70245898,8.0792313,0.080633801,0.053437259,-0.0092218835,-0.003
1.4928547,0.73040962,8.4007015,0.080644459,0.05342767,-0.0092172306,-0.003
1.5282089,0.74745327,8.5995655,0.080649677,0.053423017,-0.0092148688,-0.003
1.539489,0.75297046,8.6630421,0.080654901,0.053418402,-0.0092124231,-0.003
1.5762619,0.77095616,8.8699713,0.080665565,0.053409074,-0.0092072552,-0.003
1.5990332,0.78209376,8.9981098,0.080678241,0.05339817,-0.0092007909,-0.003
1.593773,0.77952099,8.9685097,0.080688899,0.053389169,-0.0091950819,-0.003
1.578246,0.77195352,8.8815918,0.080694114,0.053384822,-0.0091922013,-0.003
1.5558983,0.76102275,8.7558298,0.080699338,0.053380497,-0.0091892723,-0.003
1.4599448,0.71408993,8.2158508,0.080710001,0.053371798,-0.0091831051,-0.003
1.2123746,0.59299809,6.8226476,0.080722677,0.053361688,-0.009175458,-0.003
0.77650207,0.3798036,4.3697715,0.080733338,0.053353395,-0.009168759,-0.003
0.22128695,0.10823376,1.2453632,0.080738557,0.053349413,-0.0091653857,-0.003
0.77599102,0.37954533,4.3671384,0.080743779,0.053345453,-0.0091619808,-0.003
1.4829043,0.72530401,8.3455191,0.08075444,0.053337533,-0.009154845,-0.003
2.1420758,1.0477117,12.055219,0.080767114,0.053328361,-0.009146098,-0.003
2.6548738,1.2985265,14.941154,0.080777775,0.053320844,-0.0091385385,-0.003
2.9074225,1.4220608,16.364296,0.080782995,0.053317238,-0.0091347648,-0.003
3.1082649,1.5202956,17.494728,0.080788214,0.053313699,-0.0091309277,-0.003
3.5353713,1.7291994,19.898678,0.080798877,0.053306621,-0.0091229538,-0.003
3.8752768,1.8954518,21.811819,0.080811552,0.053298563,-0.0091131693,-0.003
3.9854474,1.9493378,22.43191,0.080822213,0.053292047,-0.0091047315,-0.003
8.239212,1.9872888,22.831875,0.080827432,0.053288892,-0.0091005741,-0.003
8.2388401,1.9871989,22.830843,0.080838031,0.053282589,-0.0090920525,-0.003
8.319479,2.006649,23.054302,0.080859675,0.053269815,-0.0090745799,-0.003
8.398922,2.0258107,23.274452,0.080885408,0.053254753,-0.0090537155,-0.003
8.4713507,2.0432804,23.475159,0.080907052,0.053242173,-0.0090361033,-0.003
8.4965191,2.049351,23.544903,0.08091765,0.053236045,-0.0090274569,-0.003
11.083417,2.0584426,23.625719,0.080931426,0.053228106,-0.0090161972,-0.003
11.134024,2.0678415,23.733593,0.080959564,0.05321198,-0.0089931395,-0.003
11.156478,2.0720117,23.781458,0.080993019,0.053192943,-0.0089656292,-0.003
11.138442,2.0686622,23.743013,0.081021154,0.053177036,-0.0089424215,-0.003
11.117783,2.0648251,23.698973,0.081034931,0.053169277,-0.008931038,-0.003
14.407926,2.0593233,23.624659,0.081052843,0.053159211,-0.0089162216,-0.003
14.269885,2.0395932,23.398315,0.081089422,0.053138733,-0.0088859117,-0.003
14.052118,2.0084677,23.041243,0.08113291,0.053114478,-0.0088498173,-0.003
13.841556,1.9783721,22.695984,0.081169489,0.053094111,-0.008819432,-0.003
31.341265,1.9675971,22.565485,0.081187398,0.053084146,-0.0088045513,-0.003
30.433826,1.9106282,21.912136,0.081228193,0.053061463,-0.0087706447,-0.003
29.36315,1.8434114,21.141256,0.081311504,0.053014763,-0.0087016532,-0.003
28.820965,1.8093733,20.750887,0.081410552,0.052958854,-0.0086198924,-0.003
28.797495,1.8078997,20.733988,0.081493865,0.052911691,-0.0085512139,-0.003
28.784695,1.8070298,20.724926,0.081534657,0.052888587,-0.0085175959,-0.003
28.658403,1.7991016,20.633997,0.081575452,0.052865505,-0.0084839584,-0.003
28.386316,1.7820207,20.438095,0.081658763,0.052818324,-0.0084152957,-0.003
28.20248,1.7704798,20.305733,0.081757813,0.052762195,-0.0083336839,-0.003
28.148863,1.7671139,20.267128,0.081841123,0.052714989,-0.008265039,-0.003
28.101952,1.764169,20.233353,0.081881917,0.052691873,-0.0082314266,-0.003
28.118006,1.7650809,20.245136,0.081922709,0.052668758,-0.0081978152,-0.003
28.135603,1.7661855,20.257807,0.082006023,0.052621558,-0.0081291618,-0.003
28.229734,1.7720945,20.325581,0.082105072,0.052565467,-0.0080475258,-0.003
28.300205,1.7765182,20.376322,0.082188382,0.052518319,-0.0079788398,-0.003
28.211451,1.7709467,20.312416,0.082229175,0.052495252,-0.0079451948,-0.003
28.252268,1.773577,20.342712,0.082269969,0.052472163,-0.0079115639,-0.003
28.249174,1.7733828,20.340485,0.082353281,0.052425049,-0.0078428537,-0.003
28.297504,1.7764167,20.375284,0.082452329,0.05236908,-0.0077611343,-0.003
28.382341,1.7817425,20.436369,0.082535641,0.052322026,-0.0076923822,-0.003
28.3948,1.7825246,20.445339,0.082576434,0.052298997,-0.0076587126,-0.003
28.325874,1.7780941,20.395638,0.082617227,0.052275978,-0.0076250336,-0.003
28.268473,1.7744908,20.354305,0.08270054,0.052228976,-0.0075562457,-0.003
28.268625,1.7745004,20.354416,0.082799589,0.05217313,-0.0074744415,-0.003
28.394493,1.7824014,20.445045,0.0828829,0.052126165,-0.0074056289,-0.003
28.575481,1.7937626,20.575363,0.082923692,0.052103162,-0.007371942,-0.003
28.528605,1.79073,20.541533,0.082964487,0.052080203,-0.0073382217,-0.003
28.52066,1.7902313,20.535812,0.083047799,0.05203329,-0.0072693732,-0.003
28.559711,1.7926825,20.563931,0.083146848,0.051977519,-0.0071875174,-0.003
28.682211,1.8003718,20.652134,0.083230158,0.051930618,-0.0071186638,-0.003
28.822475,1.8091761,20.75313,0.08327095,0.051907644,-0.0070849569,-0.003
28.810793,1.8083763,20.744642,0.083311746,0.051884692,-0.007051229,-0.003
28.838627,1.8101234,20.764683,0.083395058,0.051837809,-0.006982361,-0.003
28.778358,1.8063405,20.721289,0.083494105,0.051782064,-0.0069004898,-0.003
28.745039,1.8042492,20.697298,0.083577417,0.051735174,-0.0068316269,-0.003
28.758543,1.8050606,20.706953,0.08361821,0.051712211,-0.0067979107,-0.003
28.765175,1.8054769,20.711729,0.083659003,0.051689249,-0.0067641935,-0.003
28.637178,1.7974432,20.619568,0.083742317,0.051642336,-0.0066953436,-0.003
28.316425,1.7773106,20.388617,0.083841366,0.051586542,-0.0066135037,-0.003
28.187281,1.7692047,20.295628,0.083924677,0.051539578,-0.006544692,-0.003
28.200636,1.7700372,20.305191,0.083965467,0.051516563,-0.0065110144,-0.003
28.110544,1.7643825,20.240322,0.084006263,0.051493563,-0.0064773206,-0.003
27.987135,1.7566366,20.151466,0.084089575,0.051446542,-0.0064085461,-0.003
27.806467,1.7452968,20.021379,0.084188623,0.051390577,-0.0063268244,-0.003
27.770123,1.7430155,19.995211,0.084271935,0.051343445,-0.0062581254,-0.003
27.855015,1.748366,20.056295,0.084312727,0.051320344,-0.0062245051,-0.003
27.863609,1.7489054,20.062485,0.08435352,0.05129724,-0.0061908858,-0.003
27.796574,1.7446979,20.014217,0.084436833,0.051250007,-0.0061222552,-0.003
27.688637,1.737923,19.936501,0.084535882,0.051193785,-0.0060407091,-0.003
27.64431,1.7351408,19.904583,0.084619194,0.051146429,-0.0059721651,-0.003
27.566208,1.7302788,19.848324,0.084659986,0.051123217,-0.0059386217,-0.003
27.501511,1.7262179,19.801741,0.08470078,0.051099986,-0.0059050885,-0.003
27.465269,1.7239431,19.775646,0.084784093,0.051052488,-0.0058366414,-0.003
27.358791,1.7172596,19.698978,0.084883141,0.050995931,-0.0057553281,-0.003
27.156265,1.7045475,19.553156,0.08496645,0.050948266,-0.0056870016,-0.003
27.150795,1.7042488,19.549206,0.085007243,0.050924882,-0.0056535769,-0.003
27.034468,1.696947,19.465448,0.085048039,0.050901506,-0.0056201415,-0.003
26.937412,1.6908548,19.395565,0.08513135,0.050853685,-0.0055519235,-0.003
26.844845,1.6850443,19.328915,0.085230401,0.050796691,-0.005470912,-0.003
26.756926,1.6795257,19.265612,0.085313711,0.050748665,-0.0054028383,-0.003
26.664856,1.673776,19.19932,0.085354502,0.050725121,-0.0053695277,-0.003
26.62561,1.6713125,19.171061,0.085395297,0.05070154,-0.0053362385,-0.003
26.523071,1.6648761,19.097231,0.085478609,0.050653331,-0.0052682916,-0.003
26.435726,1.6593934,19.03434,0.085577659,0.050595917,-0.005187579,-0.003
26.324081,1.6523854,18.953953,0.085660969,0.050547551,-0.0051197456,-0.003
35.768127,1.6435997,18.853176,0.085701761,0.050523847,-0.0050865477,-0.003
35.69212,1.640107,18.813114,0.085757496,0.050491389,-0.0050412389,-0.003
35.506546,1.6315795,18.715298,0.08587132,0.050425023,-0.0049487655,-0.003
35.263058,1.6203909,18.586956,0.086006644,0.050345954,-0.0048389444,-0.003
35.05439,1.6108023,18.476969,0.086120464,0.050279293,-0.0047466867,-0.003
35.098114,1.6127654,18.499996,0.086176196,0.050246596,-0.0047015543,-0.003
35.173786,1.6162426,18.539883,0.086231931,0.050213888,-0.0046564257,-0.003
35.312973,1.6226382,18.613247,0.086345754,0.050147001,-0.0045643295,-0.003
35.204624,1.6176596,18.556137,0.086481079,0.050067399,-0.0044548931,-0.003
35.12492,1.6139971,18.514126,0.086594902,0.050000377,-0.0043628938,-0.003
35.217598,1.6181403,18.562986,0.086650631,0.04996752,-0.0043178815,-0.003
35.260517,1.6201123,18.585608,0.086706368,0.049934652,-0.0042728675,-0.003
35.187252,1.6167461,18.546991,0.086820191,0.049867444,-0.0041810041,-0.003
34.992184,1.6077832,18.44417,0.086955515,0.049787417,-0.0040718792,-0.003
34.962128,1.6064023,18.428329,0.087069338,0.049719997,-0.0039801719,-0.003
34.966846,1.6066191,18.430817,0.087125069,0.049686942,-0.0039353026,-0.003
34.839111,1.6006743,18.363491,0.087180804,0.049653865,-0.0038904438,-0.003
34.684158,1.5935549,18.281816,0.087294627,0.049586218,-0.0037989037,-0.003
34.546959,1.5872513,18.209499,0.087429951,0.049505629,-0.0036901936,-0.003
34.467594,1.5836049,18.167667,0.087543772,0.049437705,-0.0035988602,-0.003
34.479717,1.5841053,18.174061,0.087599505,0.049404398,-0.0035541761,-0.003
34.414288,1.5810993,18.139574,0.08765524,0.049371064,-0.0035095073,-0.003
34.322365,1.5768759,18.09112,0.087769063,0.049302906,-0.0034183476,-0.003
34.231735,1.5727122,18.04335,0.087904386,0.049221706,-0.0033100932,-0.003
34.096287,1.5664891,17.971956,0.088018209,0.049153257,-0.0032191512,-0.003
34.164822,1.569638,18.008081,0.088073941,0.049119692,-0.003174661,-0.003
34.132534,1.5681437,17.991055,0.088129675,0.049086098,-0.0031301896,-0.003
33.997375,1.5619341,17.919813,0.088243499,0.049017385,-0.0030394455,-0.003
33.782066,1.5520422,17.806326,0.088378823,0.048935544,-0.002931674,-0.003
33.698807,1.5482171,17.76244,0.088492646,0.048866596,-0.0028411099,-0.003
33.687298,1.5476882,17.756372,0.088548377,0.048832804,-0.0027967929,-0.003
33.748337,1.5504631,17.788553,0.088604111,0.048798982,-0.0027524943,-0.003
33.69762,1.548133,17.76182,0.088717936,0.048729829,-0.0026620834,-0.003
33.488132,1.5385088,17.6514,0.08885326,0.048647471,-0.0025547077,-0.003
33.369198,1.5330448,17.588713,0.088967082,0.048578057,-0.0024645012,-0.003
33.316185,1.5306093,17.560768,0.089022813,0.048544019,-0.0024203723,-0.003
33.305107,1.5301452,17.554949,0.089078547,0.048509941,-0.0023762707,-0.003
33.2061,1.5255965,17.502762,0.089192371,0.048440225,-0.0022862952,-0.003
33.094028,1.5204475,17.443689,0.089327696,0.048357114,-0.0021794983,-0.003
32.948696,1.5137705,17.367085,0.089441518,0.048287023,-0.002089818,-0.003
32.808495,1.5073293,17.293188,0.089497247,0.04825265,-0.0020459516,-0.003
32.759289,1.5051882,17.267279,0.089552983,0.048218213,-0.0020021277,-0.003
32.415447,1.4893898,17.08604,0.089666808,0.048147731,-0.0019127498,-0.003
32.017704,1.4711146,16.876392,0.089802131,0.048063681,-0.0018066937,-0.003
31.746536,1.4586554,16.733461,0.089915954,0.047992729,-0.001717691,-0.003
31.502176,1.4474277,16.60466,0.089971685,0.047957882,-0.0016741975,-0.003
31.431814,1.444432,16.567585,0.09002742,0.047922932,-0.0016307825,-0.003
31.299185,1.4383372,16.497677,0.090141243,0.047851354,-0.0015422824,-0.003
31.187012,1.4331822,16.438549,0.090276566,0.047765933,-0.0014373264,-0.003
31.27281,1.4371251,16.483774,0.090390388,0.047693852,-0.0013492373,-0.003
31.330402,1.4398575,16.514065,0.09044612,0.047658492,-0.0013061592,-0.003
31.404999,1.4432857,16.553385,0.090501856,0.04762309,-0.0012631102,-0.003
31.528803,1.4489753,16.618641,0.09061568,0.047550693,-0.001175278,-0.003
31.814804,1.4621192,16.76939,0.090751002,0.04746449,-0.0010709655,-0.003
32.115292,1.4759288,16.927776,0.090864824,0.047391903,-0.0009832927,-0.003
32.244911,1.4818115,16.996086,0.090920556,0.047356341,-0.00094038097,-0.003
32.316452,1.4850992,17.033796,0.09097629,0.047320776,-0.000897469,-0.003
32.387733,1.4883748,17.071367,0.091090114,0.047248095,-0.00080987066,-0.003
32.446331,1.4910676,17.102253,0.091225439,0.047161631,-0.00070577103,-0.003
32.632607,1.4996279,17.200438,0.091339262,0.047088873,-0.00061823905,-0.003
32.691887,1.5021888,17.231684,0.091394992,0.04705324,-0.00057538872,-0.003
32.830608,1.508563,17.304804,0.091450728,0.047017604,-0.00053253357,-0.003
32.914677,1.512426,17.349115,0.091564552,0.046944816,-0.00044502458,-0.003
33.094711,1.5206985,17.44401,0.091699875,0.046858251,-0.00034101104,-0.003
33.339447,1.5319443,17.573009,0.091813697,0.04678541,-0.00025354757,-0.003
33.310951,1.5305094,17.557993,0.091869426,0.046749741,-0.00021072946,-0.003
33.361568,1.532835,17.584673,0.091925164,0.046714038,-0.0001679281,-0.003
33.352524,1.5324196,17.579906,0.092038986,0.046641111,-8.0536549e-05,-0.003
33.325512,1.5311785,17.565668,0.092174312,0.046554338,2.3307024e-05,-0.003
33.216129,1.5261526,17.508013,0.092288134,0.046481293,0.00011059819,-0.003
33.124363,1.5219364,17.459644,0.092343864,0.046445511,0.00015332483,-0.003
33.072498,1.5194621,17.43232,0.0923996,0.046409689,0.00019602382,-0.003
32.952419,1.5139453,17.369028,0.092513422,0.046336472,0.00028317256,-0.003
32.887554,1.5109652,17.334839,0.092648747,0.046249256,0.00038664186,-0.003
32.709908,1.5028036,17.241201,0.092762568,0.046175756,0.00047355084,-0.003
32.655708,1.5003173,17.212656,0.0928183,0.046139736,0.00051607797,-0.003
32.594032,1.4974836,17.180145,0.092874035,0.046103656,0.00055855943,-0.003
32.328453,1.4852821,17.040161,0.092987859,0.046029881,0.0006452378,-0.003
32.072109,1.4735047,16.905043,0.093123182,0.045941971,0.00074811716,-0.003
31.916622,1.466361,16.823086,0.093237005,0.045867834,0.00083448511,-0.003
31.788322,1.4605404,16.755474,0.093292735,0.045831472,0.00087671733,-0.003
31.649525,1.4541633,16.682314,0.093348471,0.045795057,0.00091891258,-0.003
31.299782,1.438094,16.497967,0.093462296,0.045720547,0.0010049621,-0.003
30.959854,1.4224758,16.318792,0.093597619,0.045631714,0.0011070453,-0.003
30.88225,1.4189101,16.277887,0.093711441,0.045556784,0.0011927239,-0.003
30.881872,1.4189754,16.277679,0.093767172,0.045520026,0.0012346157,-0.003
30.794746,1.4149719,16.231754,0.093822906,0.045483217,0.0012764641,-0.003
30.536045,1.4030851,16.095396,0.093936731,0.045407902,0.0013618104,-0.003
30.371624,1.3955302,16.00873,0.094072055,0.045318138,0.0014630764,-0.003
30.32382,1.3933337,15.983532,0.094185878,0.045242451,0.0015480887,-0.003
30.244368,1.3896829,15.941653,0.094241608,0.045205336,0.0015896617,-0.003
30.322958,1.39333,15.983064,0.094297343,0.045168165,0.0016311916,-0.003
30.251471,1.3900452,15.945383,0.094411166,0.045092206,0.0017159617,-0.003
30.096622,1.38293,15.863763,0.094546491,0.04500176,0.0018166216,-0.003
29.993938,1.3782117,15.809639,0.094660313,0.044925507,0.0019011247,-0.003
29.966105,1.3769327,15.794968,0.094716042,0.04488809,0.0019424261,-0.003
29.993095,1.3782697,15.809203,0.094771778,0.044850614,0.001983681,-0.003
29.868673,1.372552,15.743621,0.094885602,0.044773955,0.0020678202,-0.003
29.867519,1.372499,15.743012,0.095020927,0.044682607,0.0021676614,-0.003
30.00189,1.3786738,15.813839,0.095134749,0.044605609,0.002251487,-0.003
30.040558,1.3804506,15.83422,0.095190478,0.044567861,0.0022924847,-0.003
30.042362,1.3805399,15.83515,0.095246215,0.044530082,0.0023334657,-0.003
30.125254,1.384349,15.878841,0.095360039,0.044452846,0.0024170736,-0.003
30.35918,1.3950987,16.002142,0.095495363,0.044360884,0.0025163488,-0.003
30.473644,1.4003587,16.062475,0.095609184,0.044283431,0.0025997537,-0.003
30.519524,1.4024141,16.086655,0.095664916,0.04424547,0.0026405584,-0.003
30.553988,1.4039977,16.10482,0.095720652,0.044207495,0.0026813552,-0.003
30.670301,1.4093425,16.166128,0.095834474,0.044129878,0.0027646082,-0.003
30.797829,1.4152025,16.233347,0.0959698,0.044037487,0.0028634872,-0.003
30.973694,1.4232838,16.326044,0.096083622,0.043959692,0.0029465733,-0.003
31.056887,1.4269949,16.369898,0.096139352,0.043921571,0.002987226,-0.003
31.086439,1.4283528,16.385475,0.096195088,0.043883428,0.0030278657,-0.003
31.0364,1.4260536,16.3591,0.096308911,0.043805469,0.0031107995,-0.003
30.907009,1.4201084,16.290899,0.096444234,0.043712668,0.0032092901,-0.003
30.960768,1.4225785,16.319235,0.096558057,0.043634508,0.0032920344,-0.003
31.000431,1.424225,16.340149,0.096613786,0.043596204,0.0033325141,-0.003
30.907873,1.4199728,16.291363,0.096669524,0.043557867,0.0033729738,-0.003
30.839043,1.4168105,16.255081,0.096783347,0.043479502,0.003455525,-0.003
30.722576,1.4114598,16.193693,0.09691867,0.043386187,0.0035535279,-0.003
30.606543,1.406129,16.132534,0.097032494,0.043307561,0.0036358309,-0.003
30.596865,1.4056195,16.127445,0.097088223,0.04326902,0.0036760836,-0.003
30.571644,1.4044608,16.114151,0.097143959,0.04323044,0.00371631,-0.003
30.470852,1.3998305,16.061024,0.097257783,0.04315155,0.0037983605,-0.003
30.258871,1.390092,15.949289,0.097393106,0.043057572,0.0038957277,-0.003
30.050547,1.3805215,15.839482,0.097506929,0.042978358,0.0039774626,-0.003
29.982512,1.3775275,15.803633,0.097562659,0.042939514,0.0040174257,-0.003
29.914141,1.3743862,15.767594,0.097618395,0.042900629,0.0040573566,-0.003
29.770887,1.3678045,15.692087,0.09773222,0.042821094,0.0041387831,-0.003
29.536055,1.3570153,15.568307,0.097867543,0.042726319,0.0042353757,-0.003
29.414288,1.3514208,15.504125,0.097981365,0.042646416,0.0043164361,-0.003
29.361141,1.3489789,15.476111,0.098037095,0.042607229,0.0043560634,-0.003
29.313704,1.3468689,15.451108,0.098092831,0.042567998,0.0043956535,-0.003
29.171144,1.3403187,15.375965,0.098206654,0.042487752,0.0044763763,-0.003
29.037607,1.3341831,15.305579,0.09834198,0.04239212,0.0045721242,-0.003
28.977032,1.3313998,15.27365,0.098455801,0.042311504,0.0046524755,-0.003
28.898144,1.3277752,15.232069,0.098511531,0.042271972,0.0046917573,-0.003
28.927206,1.329137,15.247375,0.098567267,0.042232394,0.0047310009,-0.003
28.864334,1.3262482,15.214236,0.098681091,0.042151462,0.0048110378,-0.003
28.669569,1.3172991,15.111576,0.098816414,0.042055055,0.004906002,-0.003
28.501234,1.3095646,15.022848,0.098930236,0.041973811,0.0049857181,-0.003
28.358959,1.3031205,14.947867,0.098985967,0.04193398,0.0050246981,-0.003
28.304993,1.3006407,14.919423,0.099041702,0.041894089,0.0050636227,-0.003
28.149731,1.2935063,14.837584,0.099155527,0.041812506,0.005142997,-0.003
27.962372,1.284897,14.738829,0.099290851,0.04171529,0.0052371342,-0.003
27.873833,1.2808285,14.69216,0.099404672,0.041633323,0.0053161066,-0.003
27.877665,1.2810045,14.69418,0.099460403,0.041593123,0.0053547053,-0.003
27.837685,1.2791789,14.67309,0.099516138,0.041552898,0.0053932844,-0.003
27.74131,1.2747504,14.622292,0.099629963,0.041470643,0.005471962,-0.003
27.671329,1.2715346,14.585404,0.099765287,0.041372672,0.0055653127,-0.003
27.669313,1.2714421,14.584342,0.099879109,0.041290134,0.0056436905,-0.003
27.629042,1.2696011,14.56311,0.099934838,0.041249689,0.0056820293,-0.003
27.623055,1.269326,14.559955,0.099990574,0.041209199,0.0057203309,-0.003
27.53982,1.2655013,14.516083,0.1001044,0.041126441,0.0057984809,-0.003
27.407421,1.2594173,14.446296,0.10023972,0.041027948,0.0058912793,-0.003
27.187168,1.2492963,14.330202,0.10035355,0.04094496,0.0059691807,-0.003
27.110989,1.2457957,14.290048,0.10040927,0.04090425,0.0060072383,-0.003
27.158422,1.2480603,14.315051,0.10046501,0.040863484,0.0060452488,-0.003
27.222155,1.2509892,14.348644,0.10057884,0.040780131,0.0061227605,-0.003
27.30113,1.2546184,14.390272,0.10071416,0.040680874,0.0062147412,-0.003
27.401838,1.2592465,14.443354,0.10082798,0.040597275,0.0062919864,-0.003
27.39978,1.2591519,14.44227,0.10088371,0.040556312,0.0063297739,-0.003
27.471249,1.2622684,14.479923,0.10093945,0.04051533,0.006367547,-0.003
27.629803,1.2695538,14.563496,0.10105327,0.040431581,0.0064446335,-0.003
27.737196,1.2744883,14.620102,0.10118859,0.040331926,0.0065361816,-0.003
27.805536,1.2776285,14.656124,0.10130242,0.040248048,0.0066131214,-0.003
27.784203,1.2766541,14.64488,0.10135815,0.040206973,0.0066507868,-0.003
27.844301,1.2794156,14.676558,0.10141388,0.040165856,0.0066884197,-0.003
27.860588,1.280164,14.685143,0.10152771,0.040081877,0.0067652534,-0.003
27.960911,1.2847737,14.738022,0.10166303,0.039981972,0.0068565295,-0.003
28.083218,1.2903936,14.802489,0.10177685,0.03989787,0.0069332258,-0.003
28.114794,1.2917171,14.819146,0.10183258,0.039856669,0.0069707534,-0.003
28.145092,1.2931091,14.835116,0.10188832,0.039815433,0.0070082527,-0.003
28.209621,1.2960738,14.869128,0.10200214,0.039731164,0.0070847659,-0.003
28.0672,1.2895304,14.79406,0.10213747,0.039630845,0.0071755885,-0.003
27.899467,1.281824,14.705648,0.10225129,0.039546333,0.007251834,-0.003
27.855288,1.279797,14.682384,0.10230702,0.039504904,0.0072891098,-0.003
27.765032,1.2756503,14.634811,0.10236275,0.039463449,0.0073263627,-0.003
27.594296,1.2678059,14.544817,0.10247658,0.039378669,0.0074023134,-0.003
27.35532,1.2568262,14.418853,0.1026119,0.039277669,0.0074923784,-0.003
27.182068,1.2488663,14.327534,0.10272572,0.039192542,0.0075679342,-0.003
27.072062,1.2438121,14.269549,0.10278146,0.039150804,0.007604864,-0.003
27.022995,1.2419401,14.2437,0.10283719,0.039109003,0.0076417304,-0.003
26.914415,1.2369499,14.186468,0.10295102,0.039023519,0.0077168862,-0.003
26.850021,1.2339904,14.152525,0.10308634,0.038921654,0.0078059728,-0.003
26.789402,1.2312045,14.120574,0.10320016,0.038835794,0.0078806942,-0.003
26.656326,1.2254053,14.050411,0.10325589,0.038793709,0.0079172272,-0.003
26.704498,1.2276199,14.075802,0.10331163,0.038751535,0.007953668,-0.003
26.785217,1.2313306,14.118349,0.10342545,0.038665321,0.0080279838,-0.003
26.898941,1.2365586,14.178292,0.10356077,0.038562652,0.008116141,-0.003
27.030842,1.2426221,14.247816,0.1036746,0.038476143,0.0081901103,-0.003
27.166618,1.2488638,14.319384,0.10373033,0.038433731,0.0082262643,-0.003
27.285542,1.2542163,14.382034,0.10378606,0.038391307,0.0082624117,-0.003
27.574789,1.2675121,14.534495,0.10389989,0.038304597,0.008336152,-0.003
27.976513,1.2859777,14.746241,0.10403521,0.038201459,0.0084237577,-0.003
28.381847,1.3046095,14.95989,0.10414903,0.038114719,0.008497457,-0.003
36.304108,1.3131005,15.063474,0.10420476,0.038072266,0.0085335625,-0.003
36.509575,1.3205321,15.148726,0.10427558,0.038018357,0.0085794833,-0.003
36.804249,1.3311902,15.270994,0.1044202,0.037908319,0.008673328,-0.003
36.92947,1.3357195,15.322951,0.10459214,0.03777751,0.0087849144,-0.003
37.04356,1.3398461,15.370291,0.10473676,0.037667442,0.0088787246,-0.003
37.11499,1.3418148,15.399939,0.10480756,0.037613537,0.0089246361,-0.003
37.177998,1.3440927,15.426084,0.10487838,0.03755961,0.0089705363,-0.003
37.290951,1.3481762,15.472949,0.105023,0.037449431,0.0090642171,-0.003
37.298019,1.3484318,15.475883,0.10519494,0.03731833,0.0091754645,-0.003
37.21489,1.3454264,15.44139,0.10533956,0.037207939,0.0092688883,-0.003
37.215015,1.3453246,15.441489,0.10541037,0.037153836,0.0093145678,-0.003
37.152893,1.3430787,15.415711,0.10548119,0.037099693,0.0093602147,-0.003
36.89447,1.3337368,15.308485,0.10562581,0.036988989,0.0094532724,-0.003
36.491508,1.3191698,15.141287,0.10579775,0.036857098,0.0095635802,-0.003
36.171234,1.3075918,15.008396,0.10594236,0.036745902,0.0096560474,-0.003
35.938469,1.2991773,14.911816,0.10601317,0.036691368,0.0097012101,-0.003
35.706898,1.290924,14.81585,0.10608399,0.036636729,0.0097462637,-0.003
35.013546,1.265857,14.528158,0.10622861,0.036524925,0.0098379971,-0.003
34.138111,1.2342072,14.164915,0.10640055,0.036391538,0.0099464916,-0.003
33.291805,1.2036103,13.813757,0.10654517,0.0362789,0.010037196,-0.003
32.710735,1.1833408,13.573137,0.10661598,0.03622359,0.010081406,-0.003
32.447163,1.1738057,13.463769,0.10668679,0.036168098,0.010125402,-0.003
31.196262,1.1285533,12.944714,0.10683142,0.036054548,0.010214968,-0.003
29.930258,1.0827544,12.419393,0.10700335,0.035918571,0.010320195,-0.003
29.594219,1.0705979,12.279955,0.10714797,0.035803217,0.010407422,-0.003
29.808912,1.0785135,12.368468,0.10721878,0.035746481,0.010449789,-0.003
30.061682,1.0876589,12.473348,0.1072896,0.03568963,0.010492007,-0.003
30.750942,1.112597,12.75934,0.10743422,0.035573266,0.010577885,-0.003
31.794666,1.15036,13.192408,0.10760616,0.035434715,0.010679703,-0.003
32.743412,1.1846864,13.586066,0.10775078,0.035318177,0.010765337,-0.003
33.26284,1.2031931,13.801612,0.10782159,0.035261143,0.010807305,-0.003
33.7052,1.2191944,13.98516,0.1078924,0.035204142,0.010849323,-0.003
34.58168,1.2508987,14.348834,0.10803702,0.035087854,0.010935299,-0.003
35.312405,1.2773306,14.65203,0.10820896,0.034949839,0.011037845,-0.003
35.655975,1.2897583,14.794586,0.10835358,0.034833953,0.011124358,-0.003
35.741558,1.292854,14.830096,0.10842439,0.034777261,0.011166784,-0.003
35.825497,1.2965281,14.864885,0.1084952,0.034720592,0.011209252,-0.003
35.897083,1.2991188,14.894588,0.10863983,0.034604929,0.011296072,-0.003
35.883236,1.2986177,14.888844,0.10881176,0.034467459,0.011399342,-0.003
35.770927,1.2945532,14.842244,0.10895638,0.034351774,0.011486126,-0.003
35.636402,1.2896848,14.786427,0.10902719,0.034295086,0.011528558,-0.003
35.422745,1.2823358,14.697895,0.10909801,0.03423835,0.011570938,-0.003
34.953297,1.2653414,14.503109,0.10924263,0.034122311,0.011657249,-0.003
34.408867,1.2456325,14.277208,0.10941457,0.033983983,0.011759372,-0.003
33.896915,1.2270994,14.064786,0.10955919,0.03386727,0.011844768,-0.003
33.700268,1.2202628,13.983217,0.10963,0.033809982,0.011886386,-0.003
33.445419,1.2110348,13.877473,0.10970081,0.033752598,0.011927885,-0.003
33.142582,1.2000692,13.751817,0.10984543,0.033635121,0.01201223,-0.003
33.060421,1.1970943,13.717727,0.11001737,0.033494979,0.012111844,-0.003
33.205067,1.2023318,13.777743,0.11016199,0.033376768,0.012195155,-0.003
33.421822,1.2100023,13.867559,0.1102328,0.033318803,0.012235822,-0.003
33.505779,1.2130419,13.902396,0.11030361,0.033260804,0.012276456,-0.003
34.181911,1.2375205,14.18294,0.11044824,0.033142265,0.012359307,-0.003
34.825756,1.2608303,14.450088,0.11062017,0.033001509,0.012458048,-0.003
34.901146,1.2635597,14.481369,0.11076479,0.03288332,0.012541391,-0.003
34.917538,1.2641531,14.488171,0.1108356,0.032825463,0.012582213,-0.003
34.839695,1.2615024,14.45589,0.11090642,0.032767605,0.012623051,-0.003
34.628326,1.253849,14.368188,0.11105104,0.032649405,0.01270638,-0.003
34.231514,1.2394809,14.20354,0.11122298,0.032508697,0.012805194,-0.003
33.85268,1.2257637,14.046351,0.1113676,0.032390136,0.012888006,-0.003
33.654716,1.2185957,13.964211,0.11143841,0.032332007,0.012928442,-0.003
33.423363,1.2104506,13.868343,0.11150922,0.032273799,0.012968776,-0.003
32.97406,1.1941789,13.681915,0.11165384,0.032154687,0.013050796,-0.003
32.419247,1.174086,13.451708,0.11182578,0.032012615,0.013147637,-0.003
31.931931,1.1564374,13.249505,0.1119704,0.031892706,0.013228484,-0.003
31.784472,1.1510009,13.188325,0.11204121,0.031833857,0.013267864,-0.003
31.623789,1.1451821,13.121654,0.11211203,0.031774916,0.013307119,-0.003
31.481192,1.1400182,13.062485,0.11225665,0.031654265,0.013386858,-0.003
31.24371,1.1314183,12.963946,0.11242859,0.03151039,0.013481006,-0.003
31.057459,1.1246737,12.886665,0.1125732,0.031389024,0.013559645,-0.003
31.048946,1.1242599,12.88306,0.11264402,0.03132946,0.013597939,-0.003
31.153055,1.1280296,12.926257,0.11271483,0.031269833,0.013636144,-0.003
31.196684,1.1296093,12.94436,0.11285945,0.031147907,0.013713917,-0.003
31.192074,1.1294425,12.942448,0.11303139,0.031002643,0.013805903,-0.003
31.121237,1.1268775,12.913055,0.11317601,0.030880176,0.01388282,-0.003
31.044195,1.1240879,12.881088,0.11324682,0.030820105,0.013920309,-0.003
31.01063,1.1229401,12.86715,0.11331764,0.030759938,0.01395766,-0.003
31.038395,1.1239455,12.878671,0.11346226,0.030636851,0.014033584,-0.003
31.186483,1.1293081,12.940118,0.11363419,0.030490188,0.014123322,-0.003
31.370323,1.1359651,13.016397,0.11377881,0.030366614,0.014198449,-0.003
31.467295,1.1394767,13.056633,0.11384962,0.030306052,0.014235141,-0.003
31.641298,1.145931,13.128771,0.11392044,0.030245448,0.014271773,-0.003
31.857113,1.153747,13.218317,0.11406506,0.03012163,0.014346501,-0.003
31.974966,1.1580151,13.267218,0.114237,0.029974312,0.014435162,-0.003
32.121147,1.1633093,13.327872,0.11438162,0.029850286,0.014509539,-0.003
32.205894,1.1667329,13.363052,0.11445243,0.029789513,0.014545878,-0.003
32.300262,1.1701516,13.402208,0.11452324,0.029728705,0.014582174,-0.003
32.380695,1.1730654,13.435581,0.11466786,0.029604418,0.014656121,-0.003
32.360481,1.1723332,13.427196,0.1148398,0.029456472,0.014743725,-0.003
32.253849,1.1684703,13.382951,0.11498442,0.029331872,0.014817141,-0.003
32.264839,1.1689905,13.387527,0.11505523,0.029270813,0.014852994,-0.003
32.285164,1.169727,13.395962,0.11512605,0.029209711,0.014888794,-0.003
32.200661,1.1666654,13.360899,0.11527067,0.029084817,0.014961709,-0.003
32.021786,1.1601845,13.286679,0.11544261,0.028936123,0.015048043,-0.003
31.965437,1.1581429,13.263298,0.11558722,0.028810875,0.015120343,-0.003
31.915504,1.1563338,13.242579,0.11565803,0.028749488,0.015155633,-0.003
31.897526,1.1556604,13.235173,0.11572885,0.028688032,0.015190823,-0.003
31.719072,1.149195,13.161128,0.11587347,0.028562378,0.015262419,-0.003
31.406822,1.137882,13.031567,0.11604541,0.028412672,0.015346983,-0.003
31.164324,1.1290963,12.930948,0.11619003,0.028286479,0.015417623,-0.003
31.055874,1.1250186,12.885964,0.11626084,0.028224608,0.015452058,-0.003
30.896915,1.1192603,12.820008,0.11633165,0.028162651,0.015486358,-0.003
30.733883,1.1133543,12.752361,0.11647627,0.028035861,0.015555921,-0.003
30.619713,1.1092184,12.704988,0.11664821,0.027884779,0.015638005,-0.003
30.425787,1.1021934,12.624524,0.11679283,0.027757462,0.015706595,-0.003
30.281935,1.0968149,12.564919,0.11686364,0.027695034,0.015740009,-0.003
30.173792,1.092898,12.520048,0.11693446,0.027632514,0.015773274,-0.003
29.884377,1.0824153,12.399961,0.11707908,0.027504638,0.015840823,-0.003
29.573015,1.0711378,12.270767,0.11725102,0.027352182,0.015920321,-0.003
29.486584,1.0680071,12.234903,0.11739564,0.027223572,0.015986459,-0.003
29.466946,1.0671182,12.226717,0.11746644,0.027160488,0.016018616,-0.003
29.485844,1.0678025,12.234559,0.11753726,0.027097311,0.016050614,-0.003
29.461092,1.0669061,12.224288,0.11768188,0.026968062,0.016115498,-0.003
29.389612,1.0643176,12.19463,0.11785382,0.026814016,0.016191866,-0.003
29.368303,1.0635459,12.185787,0.11799844,0.026684148,0.016255498,-0.003
29.375883,1.0637132,12.188838,0.11806925,0.02662047,0.016286468,-0.003
29.421558,1.0653671,12.207789,0.11814006,0.026556736,0.016317336,-0.003
29.542999,1.0697645,12.258179,0.11828469,0.026426418,0.016380047,-0.003
29.74033,1.0769099,12.340056,0.11845662,0.026271245,0.016454102,-0.003
29.97204,1.0853003,12.436199,0.11860124,0.026140559,0.016516037,-0.003
30.08712,1.0895782,12.483912,0.11867205,0.026076527,0.016546264,-0.003
30.222651,1.0944862,12.540149,0.11874287,0.026012452,0.016576422,-0.003
30.494442,1.104329,12.652922,0.11888749,0.025881523,0.016637845,-0.003
30.731192,1.1129026,12.751155,0.11905943,0.025725735,0.0167106,-0.003
30.75358,1.1137134,12.760445,0.11920405,0.025594598,0.016771572,-0.003
30.664202,1.1106586,12.723421,0.11927485,0.025530355,0.016801344,-0.003
30.703333,1.112076,12.739658,0.11934567,0.025466062,0.016831037,-0.003
30.582371,1.1076947,12.689467,0.11949029,0.025334688,0.016891504,-0.003
30.298527,1.0974139,12.571693,0.11966223,0.02517828,0.01696291,-0.003
30.199682,1.0938338,12.53068,0.11980685,0.025046477,0.017022433,-0.003
30.216646,1.0944482,12.537719,0.11987766,0.024981853,0.017051371,-0.003
30.28083,1.0966496,12.56434,0.11994848,0.024917183,0.017080231,-0.003
30.263535,1.0960233,12.557163,0.1200931,0.024785014,0.017138937,-0.003
30.192711,1.0934583,12.527777,0.12026504,0.024627686,0.017208299,-0.003
30.114979,1.0906432,12.495523,0.12040966,0.024495156,0.017266184,-0.003
30.006477,1.0864053,12.450619,0.12048046,0.024430186,0.017294332,-0.003
29.832865,1.0801195,12.378581,0.12055128,0.024365151,0.017322363,-0.003
29.408817,1.0647665,12.202631,0.1206959,0.024232145,0.017379152,-0.003
28.919334,1.0470445,11.99953,0.12086784,0.02407366,0.017445823,-0.003
28.585855,1.0349706,11.861158,0.12101246,0.023940045,0.017501155,-0.003
28.46974,1.0304108,11.813004,0.12108327,0.023874519,0.017527994,-0.003
28.370085,1.0268039,11.771654,0.12115408,0.023808919,0.017554669,-0.003
28.162542,1.0192922,11.685538,0.1212987,0.023674745,0.017608637,-0.003
27.857267,1.0082434,11.55887,0.12147064,0.023514859,0.017671876,-0.003
27.650494,1.0007596,11.473073,0.12161526,0.023380077,0.0177243,-0.003
27.574856,0.99774486,11.441723,0.12168607,0.02331399,0.017749727,-0.003
27.628971,0.99970293,11.464178,0.12175689,0.023247823,0.017774962,-0.003
27.503952,0.99517936,11.412303,0.12190151,0.023112562,0.017826146,-0.003
27.068163,0.97941107,11.23148,0.12207345,0.022951424,0.017886123,-0.003
26.812302,0.97015321,11.125314,0.12221807,0.022815542,0.01793563,-0.003
26.892708,0.97306257,11.158677,0.12228887,0.022748882,0.017959511,-0.003
26.998491,0.97698832,11.202397,0.12235969,0.022682162,0.017983247,-0.003
27.246746,0.98597187,11.305405,0.12250431,0.02254576,0.018031305,-0.003
27.493881,0.99491489,11.407948,0.12267625,0.022383394,0.018087875,-0.003
27.753916,1.0043247,11.515842,0.12282087,0.022246711,0.018135125,-0.003
27.844851,1.0076153,11.553574,0.12289168,0.022179764,0.01815819,-0.003
28.010443,1.0134796,11.622246,0.12296249,0.022112785,0.018181182,-0.003
28.208437,1.0206434,11.704398,0.12310712,0.021975955,0.018228015,-0.003
28.258682,1.0224614,11.725246,0.12327905,0.021813195,0.01828344,-0.003
28.294046,1.023741,11.739921,0.12342367,0.021676211,0.018329803,-0.003
28.365524,1.0259078,11.769653,0.12349448,0.021609105,0.018352402,-0.003
28.343195,1.0251001,11.760389,0.1235653,0.021541966,0.018374929,-0.003
28.298626,1.0234882,11.741896,0.12370992,0.021404766,0.018420657,-0.003
28.109116,1.0166341,11.663262,0.12388186,0.021241456,0.018474445,-0.003
28.007458,1.0129575,11.621082,0.12402648,0.021103906,0.018519104,-0.003
27.977861,1.0114636,11.608964,0.12409729,0.021036485,0.018540746,-0.003
27.917837,1.0092937,11.584058,0.1241681,0.020969005,0.018562229,-0.003
27.746401,1.0030959,11.512922,0.12431272,0.020831032,0.018605569,-0.003
27.668528,1.0002806,11.480611,0.12448466,0.020666678,0.018656073,-0.003
27.621307,0.99857342,11.461018,0.12462928,0.020528158,0.018697631,-0.003
27.582531,0.99688697,11.444944,0.12470009,0.020460241,0.01871766,-0.003
27.503557,0.99403274,11.412175,0.12477091,0.020392256,0.018737484,-0.003
27.558266,0.99600995,11.434875,0.12491553,0.020253219,0.018777275,-0.003
27.514999,0.99444622,11.416923,0.12508747,0.020087613,0.018823514,-0.003
27.255383,0.9850632,11.309199,0.12523208,0.019948071,0.018861493,-0.003
27.199814,0.98287052,11.286122,0.12530289,0.019879652,0.018879741,-0.003
27.193712,0.98265004,11.28359,0.12537371,0.019811172,0.018897779,-0.003
27.119011,0.97995067,11.252594,0.12551833,0.019671159,0.018933995,-0.003
27.020523,0.97639185,11.211728,0.12569027,0.019504411,0.018975923,-0.003
27.113035,0.97973472,11.250114,0.12583489,0.019363942,0.019010318,-0.003
26.34009,0.97883385,11.241609,0.1259057,0.019295106,0.019026928,-0.003
26.373856,0.98008865,11.25602,0.12597451,0.019228162,0.019042857,-0.003
26.306385,0.97758132,11.227224,0.12611505,0.019091321,0.019074876,-0.003
26.010162,0.9665733,11.100801,0.12628213,0.018928425,0.019112043,-0.003
25.850956,0.96065694,11.032852,0.12642267,0.01879124,0.019142536,-0.003
25.894711,0.96213228,11.051553,0.12649148,0.018724009,0.019157207,-0.003
25.842276,0.96018398,11.029174,0.12656029,0.018656742,0.019171713,-0.003
25.676598,0.95402813,10.958465,0.12670083,0.018519245,0.019200783,-0.003
25.4554,0.94580942,10.86406,0.12686791,0.01835558,0.019234402,-0.003
25.279577,0.93927658,10.789021,0.12700844,0.018217746,0.01926182,-0.003
25.228462,0.93737739,10.767205,0.12707726,0.018150192,0.019274911,-0.003
25.086496,0.93207669,10.706656,0.12714607,0.0180826,0.019287826,-0.003
24.817169,0.92206997,10.591709,0.1272866,0.017944429,0.019313492,-0.003
24.558649,0.91246474,10.481376,0.12745369,0.017779959,0.019342924,-0.003
24.388287,0.90613502,10.408667,0.12759422,0.017641472,0.019366829,-0.003
24.282579,0.90220755,10.363552,0.12766303,0.017573614,0.019378241,-0.003
24.275993,0.90197891,10.36075,0.12773185,0.017505715,0.019389426,-0.003
24.097666,0.89535314,10.284641,0.12787238,0.017366949,0.019411663,-0.003
23.737385,0.88196683,10.130877,0.12803947,0.017201798,0.019436991,-0.003
23.382746,0.86879015,9.9795208,0.12818,0.017062742,0.019457327,-0.003
23.225475,0.86294675,9.9123993,0.12824881,0.016994607,0.019466955,-0.003
23.046999,0.85639846,9.8362465,0.12831763,0.016926445,0.019476404,-0.003
22.782927,0.84658581,9.7235422,0.12845816,0.016787149,0.019495022,-0.003
22.497799,0.83599085,9.6018524,0.12862524,0.01662139,0.019516015,-0.003
22.235567,0.82624668,9.4899349,0.12876578,0.016481854,0.019532735,-0.003
22.107103,0.82147312,9.4351072,0.12883459,0.016413493,0.019540604,-0.003
21.948944,0.81565881,9.3676023,0.1289034,0.016345108,0.019548267,-0.003
21.593761,0.80245966,9.2160139,0.12904394,0.016205376,0.019563282,-0.003
21.181139,0.78712595,9.0399103,0.12921102,0.016039135,0.019580027,-0.003
20.877186,0.77583051,8.9101849,0.12935156,0.015899219,0.01959319,-0.003
20.738083,0.77066123,8.8508177,0.12942037,0.015830681,0.019599332,-0.003
20.608204,0.76588559,8.795373,0.12948918,0.015762124,0.019605266,-0.003
20.186129,0.75019956,8.6152353,0.12962972,0.015622061,0.019616783,-0.003
19.661638,0.73070729,8.3913879,0.1297968,0.015455457,0.01962943,-0.003
19.282736,0.71662575,8.2296762,0.12993734,0.015315263,0.019639198,-0.003
19.167534,0.71234435,8.1805096,0.13000615,0.015246597,0.01964369,-0.003
19.076359,0.70900595,8.1415892,0.13007496,0.015177918,0.019647973,-0.003
18.787706,0.69827771,8.0183954,0.1302155,0.015037621,0.019656172,-0.003
18.344751,0.68181443,7.8293467,0.13038258,0.014870767,0.019664915,-0.003
18.086184,0.67220432,7.7189927,0.13052311,0.014730382,0.019671379,-0.003
18.006618,0.66924721,7.6850352,0.13059193,0.014661628,0.019674238,-0.003
17.917252,0.66596401,7.6468983,0.13066074,0.014592867,0.019676918,-0.003
17.661476,0.65645713,7.5377364,0.13080127,0.014452417,0.019681806,-0.003
17.295424,0.64285135,7.3815088,0.13096836,0.014285403,0.01968658,-0.003
17.026371,0.63285094,7.2666793,0.13110889,0.014144903,0.019689733,-0.003
16.864185,0.62682271,7.1974607,0.13117771,0.014076103,0.019691,-0.003
16.77507,0.62357569,7.1594253,0.13124652,0.014007297,0.019692045,-0.003
16.332466,0.60712284,6.9705262,0.13138705,0.013866771,0.019693615,-0.003
15.69549,0.58344465,6.6986713,0.13155414,0.013699691,0.019694459,-0.003
15.357104,0.57086593,6.5542521,0.13169467,0.013559156,0.019694312,-0.003
15.224637,0.5660435,6.4977078,0.13176348,0.013490344,0.019693967,-0.003
15.216623,0.56574553,6.4942875,0.1318323,0.013421534,0.019693388,-0.003
14.817975,0.550924,6.3241491,0.13197283,0.013281008,0.019691665,-0.003
14.536427,0.54045618,6.2039876,0.13213991,0.013113955,0.019688582,-0.003
14.214629,0.52849191,6.0666475,0.13228045,0.012973462,0.019685136,-0.003
13.865316,0.51550466,5.9175649,0.13234926,0.012904678,0.019683195,-0.003
11.88474,0.51790845,5.9431367,0.13240801,0.012845957,0.01968134,-0.003
11.791656,0.51385206,5.8965888,0.132528,0.012726041,0.019677296,-0.003
11.877702,0.51760173,5.9396172,0.13267064,0.012583499,0.019671774,-0.003
11.848654,0.5163359,5.9250917,0.13279063,0.01246363,0.019666525,-0.003
11.81785,0.51499355,5.9096875,0.13284938,0.012404943,0.019663829,-0.003
11.794293,0.51406103,5.8978806,0.13290813,0.012346261,0.019661,-0.003
11.981409,0.52221662,5.9914503,0.13302811,0.012226433,0.0196549,-0.003
12.072977,0.52620763,6.03724,0.13317076,0.012083993,0.019647175,-0.003
12.058837,0.52559131,6.030169,0.13329074,0.011964208,0.019640276,-0.003
12.351624,0.53835267,6.1765814,0.13334949,0.011905566,0.019636735,-0.003
12.192717,0.53156739,6.0971241,0.13340824,0.011846931,0.019633062,-0.003
12.100074,0.52752841,6.050797,0.13352823,0.011727202,0.019625252,-0.003
12.708654,0.55406076,6.3551254,0.13367087,0.011584892,0.019615425,-0.003
13.055693,0.56919062,6.528666,0.13379086,0.011465224,0.01960673,-0.003
12.875879,0.5613513,6.4387484,0.13384961,0.011406638,0.019602345,-0.003
13.350078,0.58215672,6.6758552,0.13390836,0.01134806,0.019597854,-0.003
13.879657,0.60525006,6.9406772,0.13402834,0.011228448,0.019588428,-0.003
14.210741,0.61968768,7.1062398,0.13417099,0.011086271,0.019576829,-0.003
14.690707,0.64061755,7.346252,0.13429097,0.010966714,0.01956673,-0.003
14.899914,0.6497404,7.4508681,0.13434972,0.010908184,0.01956165,-0.003
15.138347,0.66023588,7.5701051,0.13440847,0.010849663,0.019556465,-0.003
15.737993,0.68638855,7.8699656,0.13452846,0.010730171,0.019545626,-0.003
16.187204,0.70598024,8.0945988,0.1346711,0.010588147,0.019532293,-0.003
16.5378,0.72127092,8.2699175,0.13479109,0.01046872,0.019520735,-0.003
16.849125,0.73484886,8.4255991,0.13484984,0.010410253,0.019514984,-0.003
17.074411,0.74476308,8.5382385,0.13490859,0.010351798,0.019509116,-0.003
17.316164,0.75530803,8.6591291,0.13502857,0.010232432,0.019496951,-0.003
17.596663,0.76754296,8.7993946,0.13517122,0.010090551,0.019482166,-0.003
17.943052,0.78265208,8.9726114,0.1352912,0.0099712452,0.019469442,-0.003
18.119116,0.79038787,9.0606585,0.13534995,0.0099128373,0.019463111,-0.003
18.379622,0.80175161,9.1909275,0.1354087,0.0098544406,0.019456677,-0.003
18.712534,0.81627381,9.3574028,0.13552869,0.0097351996,0.019443346,-0.003
19.582359,0.85421711,9.7923689,0.13567133,0.0095934747,0.019427139,-0.003
20.064032,0.87522858,10.033235,0.13579132,0.0094743054,0.019413188,-0.003
19.975241,0.8713553,9.9888334,0.13585007,0.0094159674,0.019406246,-0.003
20.02033,0.87333322,10.011363,0.13590882,0.0093576321,0.019399282,-0.003
19.848471,0.86583626,9.9254227,0.1360288,0.0092385197,0.019384846,-0.003
20.034452,0.87394923,10.018425,0.13617145,0.0090969391,0.019367427,-0.003
20.415949,0.89059097,10.209196,0.13629143,0.0089778779,0.019352579,-0.003
20.487818,0.89373165,10.245138,0.13635018,0.0089195902,0.019345222,-0.003
20.644785,0.90057898,10.32363,0.13640893,0.0088613108,0.019337803,-0.003
20.808136,0.90770477,10.405315,0.13652892,0.0087423148,0.019322444,-0.003
21.077112,0.91943824,10.53982,0.13667156,0.0086008767,0.019303896,-0.003
21.378361,0.93257946,10.690462,0.13679155,0.0084819375,0.019288102,-0.003
21.433199,0.93491381,10.717876,0.1368503,0.0084237056,0.019280314,-0.003
21.611073,0.94267261,10.806824,0.13690905,0.0083654849,0.019272454,-0.003
21.6901,0.94611979,10.846343,0.13702903,0.0082465941,0.019256294,-0.003
21.58638,0.94159549,10.794476,0.13717168,0.0081052743,0.019236872,-0.003
21.681805,0.94575793,10.842195,0.13729166,0.0079864347,0.019220339,-0.003
21.764738,0.94931084,10.883668,0.13735041,0.007928255,0.019212175,-0.003
21.682058,0.94570458,10.842322,0.13740916,0.007870079,0.019203987,-0.003
21.579119,0.94121468,10.790847,0.13752915,0.0077512874,0.019187115,-0.003
21.537813,0.93941301,10.770191,0.13767179,0.007610091,0.019166814,-0.003
21.28191,0.92825133,10.642224,0.13779178,0.0074913567,0.019149544,-0.003
21.272787,0.92779779,10.637662,0.13785053,0.0074332273,0.019141026,-0.003
21.325487,0.93009621,10.664015,0.13790928,0.0073751071,0.019132452,-0.003
21.552765,0.94000876,10.777667,0.13802926,0.0072564264,0.019114818,-0.003
21.751116,0.94865972,10.876855,0.13817191,0.007115359,0.01909364,-0.003
21.940975,0.95694023,10.971795,0.13829189,0.0069967341,0.019075634,-0.003
21.911741,0.95552367,10.957166,0.13835064,0.0069386591,0.019066749,-0.003
21.920721,0.95591533,10.961657,0.13840939,0.0068805912,0.019057831,-0.003
21.901981,0.95509809,10.952286,0.13852938,0.0067620124,0.019039525,-0.003
22.181063,0.96726823,11.091843,0.13867203,0.0066210553,0.019017622,-0.003
22.493149,0.98087764,11.247905,0.13879201,0.0065025073,0.018999115,-0.003
22.639149,0.98700714,11.320917,0.13885076,0.0064444626,0.01899004,-0.003
22.691202,0.98927653,11.346947,0.13890951,0.0063864179,0.018980969,-0.003
22.902569,0.99849159,11.452642,0.13902949,0.0062678712,0.018962454,-0.003
23.268591,1.0144492,11.635675,0.13917214,0.00612691,0.018940579,-0.003
23.459772,1.0227841,11.731277,0.13929212,0.0060083177,0.018922361,-0.003
23.421755,1.0211267,11.712267,0.13935087,0.005950239,0.018913502,-0.003
23.402813,1.0200181,11.702787,0.13940962,0.0058921622,0.018904639,-0.003
23.532158,1.0256556,11.767467,0.13952961,0.0057735601,0.018886484,-0.003
23.790558,1.0369182,11.896683,0.13967226,0.00563255,0.018864926,-0.003
24.009529,1.0464621,12.006182,0.13979224,0.0055139288,0.018846897,-0.003
15.169171,1.0511096,12.059739,0.13985099,0.0054558381,0.018838115,-0.003
15.215851,1.0543441,12.096849,0.13988787,0.005419367,0.018832624,-0.003
15.296156,1.0599086,12.160694,0.1399632,0.0053448691,0.018821485,-0.003
15.390891,1.066473,12.23601,0.14005275,0.0052562789,0.018808376,-0.003
15.47976,1.072631,12.306663,0.14012808,0.0051817489,0.018797455,-0.003
15.527522,1.075984,12.344626,0.14016496,0.0051452499,0.018792141,-0.003
15.578073,1.079487,12.384815,0.14020184,0.0051087458,0.018786872,-0.003
15.556643,1.078002,12.367778,0.14027717,0.0050341729,0.018776249,-0.003
15.535333,1.0765253,12.350837,0.14036673,0.004945498,0.018763725,-0.003
15.566578,1.0786904,12.375676,0.14044205,0.0048709069,0.018753225,-0.003
15.543895,1.0771185,12.357643,0.14047894,0.0048343805,0.018748106,-0.003
15.605496,1.0807403,12.40663,0.14051582,0.0047978591,0.018742956,-0.003
15.695684,1.0869862,12.478331,0.14059114,0.0047232606,0.018732516,-0.003
15.79626,1.0939513,12.55829,0.1406807,0.0046345526,0.018720226,-0.003
15.887384,1.1002622,12.630735,0.14075602,0.0045599225,0.018710012,-0.003
15.929103,1.1014915,12.663974,0.14079291,0.0045233723,0.018705063,-0.003
15.988904,1.1056267,12.711517,0.14082979,0.0044868188,0.018700147,-0.003
16.092604,1.1127974,12.79396,0.14090512,0.0044121481,0.018690234,-0.003
16.226614,1.1220642,12.900501,0.14099467,0.0043233377,0.01867871,-0.003
16.375643,1.1323694,13.018982,0.14107,0.0042486074,0.018669255,-0.003
16.492336,1.1404388,13.111756,0.14110688,0.004212006,0.018664703,-0.003
16.524319,1.139551,13.137318,0.14114376,0.004175392,0.018660257,-0.003
16.708555,1.1522563,13.283791,0.14121909,0.004100597,0.018651331,-0.003
16.941856,1.1683452,13.469272,0.14130864,0.0040116212,0.018641163,-0.003
17.03936,1.1750693,13.54679,0.14138397,0.0039367373,0.018633012,-0.003
17.073452,1.1774204,13.573895,0.14142085,0.00390006,0.018629119,-0.003
17.059072,1.171056,13.5624,0.14145774,0.0038633724,0.018625328,-0.003
17.060373,1.1711453,13.563435,0.14153306,0.0037884319,0.018617723,-0.003
17.0711,1.1718816,13.571961,0.14162262,0.0036993127,0.018608896,-0.003
17.045244,1.1701066,13.551406,0.14169794,0.003624338,0.01860163,-0.003
17.025785,1.1606729,13.536104,0.14173483,0.0035876222,0.018598119,-0.003
16.993776,1.1584908,13.510655,0.14177171,0.0035509043,0.018594632,-0.003
17.02177,1.1603991,13.532911,0.14184704,0.0034759075,0.018587602,-0.003
17.1359,1.1681796,13.62365,0.14193659,0.0033867226,0.018579468,-0.003
17.307554,1.1798813,13.760119,0.14201192,0.0033116865,0.018572867,-0.003
17.435354,1.1885937,13.861726,0.1420488,0.0032749369,0.018569726,-0.003
17.489214,1.1820518,13.905071,0.14208568,0.0032381786,0.018566702,-0.003
17.809336,1.2036879,14.159588,0.14216101,0.0031630897,0.018560728,-0.003
18.249821,1.2334592,14.509803,0.14225056,0.0030737671,0.018554289,-0.003
18.571079,1.2551723,14.765224,0.14232589,0.00299859,0.018549547,-0.003
18.807556,1.2711551,14.953239,0.14236277,0.0029617671,0.018547429,-0.003
15.871514,1.2835882,15.099495,0.14239365,0.0029309373,0.018545825,-0.003
16.137369,1.3050888,15.352418,0.14245669,0.0028679527,0.018543001,-0.003
16.48144,1.3329151,15.679752,0.14253165,0.0027930359,0.018540489,-0.003
16.830469,1.3611423,16.011805,0.1425947,0.0027300008,0.018539196,-0.003
16.937923,1.359605,16.115217,0.14262557,0.0026991318,0.018538883,-0.003
17.136824,1.3755707,16.304457,0.14265644,0.0026682587,0.018538734,-0.003
17.406681,1.3972321,16.561207,0.14271949,0.0026052122,0.018539164,-0.003
17.743452,1.4242646,16.88162,0.14279445,0.002530277,0.01854101,-0.003
18.098845,1.4527919,17.219751,0.1428575,0.0024672875,0.018543757,-0.003
18.258059,1.4562064,17.373028,0.14288837,0.0024364667,0.018545527,-0.003
18.370218,1.4651519,17.47975,0.14291924,0.002405664,0.018547595,-0.003
18.590696,1.4827366,17.689541,0.14298229,0.0023428274,0.01855275,-0.003
18.820627,1.501075,17.908325,0.14305725,0.0022682813,0.01856059,-0.003
18.968674,1.5128828,18.049196,0.1431203,0.0022057567,0.018568706,-0.003
19.029871,1.5177637,18.107428,0.14315117,0.0021752142,0.018573208,-0.003
16.013577,1.5146481,18.13435,0.14317711,0.0021495954,0.018577274,-0.003
16.061674,1.5191973,18.188816,0.14323009,0.0020974074,0.018586377,-0.003
16.093822,1.5222383,18.225224,0.14329307,0.0020356311,0.018598648,-0.003
16.057796,1.5188307,18.184425,0.14334605,0.001983935,0.018610232,-0.003
15.979759,1.5114495,18.096052,0.14337199,0.0019587209,0.018616334,-0.003
15.950133,1.5067238,18.06324,0.14339793,0.0019335708,0.018622678,-0.003
15.810529,1.4935361,17.90514,0.1434509,0.0018824367,0.018636525,-0.003
15.564141,1.4702611,17.62611,0.14351389,0.0018220736,0.018654501,-0.003
15.301384,1.4454399,17.328543,0.14356686,0.0017716892,0.018670874,-0.003
15.167447,1.4370288,17.176588,0.14359281,0.0017471537,0.018679302,-0.003
15.003395,1.4214858,16.990805,0.14361874,0.001722723,0.018688016,-0.003
14.659069,1.388863,16.600868,0.14367172,0.0016731254,0.018706629,-0.003
14.19272,1.3446791,16.072746,0.1437347,0.0016147142,0.018730188,-0.003
13.749054,1.3026443,15.57031,0.14378768,0.0015660707,0.018751176,-0.003
13.518392,1.2877641,15.308123,0.14381362,0.0015424161,0.018761829,-0.003
13.274142,1.2644969,15.031536,0.14383956,0.0015188755,0.018772719,-0.003
12.726271,1.2123065,14.411131,0.14389254,0.0014711418,0.018795695,-0.003
12.00497,1.1435952,13.594335,0.14395552,0.0014149826,0.01882421,-0.003
11.336975,1.079962,12.837903,0.1440085,0.001368248,0.018849161,-0.003
10.958874,1.0506549,12.408635,0.14403444,0.0013455364,0.018861696,-0.003
10.607647,1.016982,12.010945,0.14406038,0.0013229146,0.018874388,-0.003
9.7922878,0.93881136,11.087721,0.14411335,0.0012770474,0.018900895,-0.003
8.713213,0.83535779,9.8658943,0.14417634,0.0012230503,0.01893332,-0.003
7.675036,0.73582506,8.6903753,0.14422932,0.0011780221,0.018961232,-0.003
7.1027856,0.68096203,8.0424213,0.14425525,0.0011560838,0.01897507,-0.003
6.4945579,0.62616873,7.352973,0.1442812,0.0011342133,0.018989027,-0.003
5.0341792,0.48536724,5.6995692,0.14433417,0.0010898054,0.019017911,-0.003
2.2834489,0.22015731,2.5852625,0.14439716,0.001037279,0.019052669,-0.003
3.6705008,0.35388905,4.1556473,0.14445014,0.00099336065,0.019082295,-0.003
4.9249854,0.47483939,5.5759425,0.14447607,0.00097201351,0.019097019,-0.003
5.884398,0.56920242,6.6653323,0.14450201,0.00095095555,0.019112177,-0.003
7.5472612,0.73005241,8.5488787,0.14455499,0.00090871507,0.019144153,-0.003
9.1204262,0.88222593,10.330822,0.14461797,0.00085988338,0.019183928,-0.003
10.221144,0.9886992,11.57762,0.14467095,0.00081994204,0.019218734,-0.003
10.753443,1.0401888,12.18056,0.14469689,0.00080072792,0.019236159,-0.003
11.223945,1.0862739,12.711481,0.14472283,0.0007817595,0.019253852,-0.003
12.11945,1.1729425,13.72567,0.14477581,0.00074374117,0.019290745,-0.003
13.083888,1.2662827,14.817927,0.14483879,0.00069977099,0.019335838,-0.003
13.849626,1.3403921,15.68515,0.14489177,0.00066379423,0.019374728,-0.003
14.209825,1.3739779,16.091722,0.14491771,0.00064650667,0.01939407,-0.003
14.556934,1.4075407,16.484802,0.14494365,0.00062943593,0.0194136,-0.003
15.244287,1.4740024,17.263186,0.14499662,0.00059522723,0.019454049,-0.003
16.032185,1.5501857,18.155428,0.14505961,0.0005556884,0.019503076,-0.003
16.674158,1.6122596,18.882423,0.14511258,0.00052337587,0.019545058,-0.003
16.977262,1.6415672,19.22567,0.14513853,0.00050786766,0.019565854,-0.003
17.276224,1.6654252,19.563665,0.14516446,0.00049256592,0.019586798,-0.003
17.867094,1.722385,20.232769,0.14521744,0.00046195899,0.019630037,-0.003
18.550329,1.7882488,21.006468,0.14528042,0.00042670403,0.01968223,-0.003
19.109362,1.8421394,21.639517,0.1453334,0.00039802043,0.01972677,-0.003
19.377737,1.8591375,21.943913,0.14535934,0.00038430523,0.019748788,-0.003
19.639294,1.8842318,22.240108,0.14538528,0.00037081121,0.019770943,-0.003
20.161144,1.9342991,22.831066,0.14543826,0.0003439525,0.019816605,-0.003
20.751842,1.9909717,23.499989,0.14550124,0.00031328303,0.019871617,-0.003
21.218979,2.0357897,24.028988,0.14555422,0.00028859655,0.019918492,-0.003
21.43322,2.0563445,24.271603,0.14558016,0.00027689425,0.019941643,-0.003
21.619698,2.0639265,24.484703,0.1456061,0.00026546011,0.019964926,-0.003
21.956835,2.0961113,24.866518,0.14565908,0.00024295626,0.020012885,-0.003
22.260729,2.1251225,25.210684,0.14572206,0.00021771426,0.020070588,-0.003
22.370142,2.1355677,25.334597,0.14577504,0.00019781929,0.020119688,-0.003
22.307756,2.129612,25.263943,0.14580098,0.00018855,0.020143915,-0.003
22.000242,2.1187308,25.251635,0.14582642,0.00017972493,0.020167777,-0.003
22.203547,2.13831,25.484983,0.14587838,0.00016233044,0.020216741,-0.003
22.621712,2.1785812,25.964949,0.14594016,0.00014264953,0.020275299,-0.003
22.964487,2.2115922,26.358381,0.14599212,0.0001269666,0.020324836,-0.003
23.027584,2.2176688,26.430805,0.14601756,0.00011962246,0.020349195,-0.003
23.21324,2.2342932,26.644175,0.146043,0.00011246003,0.020373609,-0.003
23.446714,2.2567651,26.912155,0.14609496,9.8505108e-05,0.020423662,-0.003
23.715471,2.2826333,27.220636,0.14615674,8.3060702e-05,0.020483475,-0.003
23.947918,2.3050065,27.487438,0.1462087,7.1027032e-05,0.020534024,-0.003
24.06208,2.3159947,27.618475,0.14623414,6.5457411e-05,0.020558851,-0.003
24.134405,2.3248558,27.701881,0.14625959,6.0116039e-05,0.020583726,-0.003
24.292463,2.3400815,27.883301,0.14631155,4.989306e-05,0.020634672,-0.003
24.456429,2.3558762,28.071507,0.14637332,3.8949958e-05,0.02069547,-0.003
24.56846,2.3666682,28.200098,0.14642528,3.0775991e-05,0.020746784,-0.003
24.6129,2.370949,28.251104,0.14645073,2.7119902e-05,0.020771965,-0.003
24.652828,2.3792238,28.297186,0.14647617,2.3693186e-05,0.020797174,-0.003
24.713285,2.3850586,28.366581,0.14652813,1.740785e-05,0.020848753,-0.003
24.751995,2.3887944,28.411013,0.14658991,1.1187698e-05,0.020910215,-0.003
24.754925,2.3890772,28.414377,0.14664187,7.0133669e-06,0.020962009,-0.003
24.745428,2.3881607,28.403475,0.14666732,5.3221293e-06,0.020987401,-0.003
24.734632,2.3943753,28.391134,0.14669275,3.8619787e-06,0.021012796,-0.003
24.686424,2.3897088,28.3358,0.14674471,1.5986428e-06,0.021064708,-0.003
24.594713,2.380831,28.230532,0.14680649,1.582e-07,0.021126466,-0.003
24.489042,2.3706017,28.109238,0.14685845,-1.0214713e-08,0.021178428,-0.003
24.429529,2.3648407,28.040928,0.1468839,2.5155433e-07,0.021203876,-0.003
24.356232,2.3670397,27.956524,0.14690934,7.4024234e-07,0.021229306,-0.003
24.195057,2.3513763,27.771526,0.1469613,2.4304379e-06,0.021281241,-0.003
23.97188,2.3296869,27.51536,0.14702307,5.633769e-06,0.021342933,-0.003
23.756439,2.3087494,27.268072,0.14707504,9.3147219e-06,0.021394765,-0.003
23.646076,2.3073156,27.140675,0.14710048,1.1440307e-05,0.021420125,-0.003
23.525053,2.2955062,27.001764,0.14712592,1.3774316e-05,0.021445453,-0.003
23.268501,2.2704728,26.707298,0.14717788,1.9182144e-05,0.021497132,-0.003
22.947432,2.2391438,26.338779,0.14723966,2.6697899e-05,0.021558449,-0.003
22.665342,2.2116184,26.015001,0.14729162,3.3902485e-05,0.02160991,-0.003
22.527807,2.2079439,25.856243,0.14731707,3.7716625e-05,0.021635072,-0.003
22.379911,2.1934485,25.686497,0.1473425,4.171245e-05,0.021660192,-0.003
22.088247,2.1648626,25.35174,0.14739447,5.0428938e-05,0.021711417,-0.003
21.748329,2.1315475,24.961597,0.14745624,6.1717925e-05,0.021772152,-0.003
21.441801,2.1015046,24.609779,0.1475082,7.1969007e-05,0.021823091,-0.003
21.259871,2.0906808,24.400043,0.14753365,7.7240038e-05,0.021847991,-0.003
21.185642,2.0833812,24.31485,0.14755909,8.2628627e-05,0.021872848,-0.003
20.912615,2.0565319,24.001495,0.14761105,9.4110204e-05,0.021923525,-0.003
20.599634,2.0257537,23.642286,0.14767283,0.00010851607,0.021983599,-0.003
20.396591,2.0057864,23.409252,0.14772479,0.00012120034,0.022033988,-0.003
20.335241,2.0057285,23.337187,0.14775024,0.00012758373,0.022058625,-0.003
20.220058,1.9943677,23.205002,0.14777567,0.00013409306,0.022083214,-0.003
20.129267,1.9854127,23.100807,0.14782763,0.00014768822,0.022133363,-0.003
20.160276,1.9884713,23.136395,0.14788941,0.00016433466,0.022192856,-0.003
20.343428,2.006536,23.346582,0.14794137,0.0001786855,0.022242796,-0.003
20.519703,2.0239224,23.54888,0.14796682,0.00018580888,0.022267226,-0.003
20.713245,2.0474691,23.772436,0.14799226,0.00019299738,0.022291629,-0.003
20.772346,2.0533113,23.840265,0.14804422,0.00020810182,0.022341345,-0.003
20.505379,2.0269217,23.533867,0.148106,0.0002268644,0.022400204,-0.003
20.184347,1.9951885,23.165424,0.14815796,0.00024329677,0.022449499,-0.003
20.090061,1.991541,23.056984,0.1481834,0.00025152692,0.022473576,-0.003
19.867523,1.9694806,22.80158,0.14820884,0.00025991222,0.022497594,-0.003
19.509825,1.9340217,22.391056,0.1482608,0.00027743078,0.022546513,-0.003
19.111164,1.8945023,21.933521,0.14832258,0.00029891729,0.022604434,-0.003
18.725475,1.8562686,21.490873,0.14837454,0.00031755946,0.022652935,-0.003
18.463131,1.8356192,21.189407,0.14839999,0.00032689411,0.022676606,-0.003
18.396488,1.8289934,21.112923,0.14842543,0.00033628588,0.02270025,-0.003
18.030037,1.7925606,20.692362,0.14847739,0.0003558622,0.022748381,-0.003
17.623278,1.7521204,20.225542,0.14853916,0.00037972213,0.022805365,-0.003
17.388212,1.7287499,19.955765,0.14859113,0.00040020395,0.022853119,-0.003
33.77187,1.7212726,19.869452,0.14861657,0.00041035548,0.022876449,-0.003
33.22765,1.6935349,19.549263,0.14866643,0.00043057493,0.02292203,-0.003
32.326004,1.6475801,19.018785,0.14876827,0.00047292258,0.023014644,-0.003
31.408115,1.6007975,18.478752,0.14888934,0.00052499882,0.023123944,-0.003
30.728006,1.566134,18.078615,0.14899118,0.00057016662,0.023215218,-0.003
30.183735,1.5525419,17.882086,0.14904105,0.00059271994,0.023259694,-0.003


==> data/Turbine_Results/Walldistances/Walldistances_Rotor_90deg.csv <==
"x+","y+","z+","arc_length","Points:0","Points:1","Points:2"
33.516338,1.723959,19.856459,0,0.00059271994,0.0007311941,-0.003
33.415634,1.7187791,19.796797,4.9513284e-05,0.00061534735,0.0007752346,-0.003
33.155396,1.7053933,19.64262,0.00015064176,0.0006623611,0.0008647705,-0.003
32.873714,1.6909047,19.475742,0.00027087347,0.00071953278,0.0009705394,-0.003
32.661221,1.6799748,19.34985,0.00037200305,0.00076862308,0.0010589551,-0.003
32.603924,1.6770276,19.315905,0.00042152662,0.00079298887,0.00110207,-0.003
32.337662,1.6782362,19.291943,0.00047069391,0.00081737107,0.0011447658,-0.003
32.383892,1.6806355,19.319521,0.00057111936,0.00086777791,0.0012316244,-0.003
32.290764,1.6758022,19.263962,0.00069051551,0.00092871336,0.0013343001,-0.003
32.170979,1.6695858,19.192503,0.00079094228,0.00098076463,0.001420185,-0.003
31.947216,1.6727231,19.192213,0.00084012261,0.001006507,0.0014620901,-0.003
31.927998,1.6717167,19.180666,0.00088894729,0.001032235,0.0015035861,-0.003
31.988844,1.6749026,19.21722,0.00098867449,0.001085264,0.0015880457,-0.003
32.0723,1.6792724,19.267357,0.001107241,0.0011491261,0.0016879439,-0.003
32.090199,1.6802094,19.278109,0.0012069695,0.0012035044,0.0017715428,-0.003
32.090332,1.6802164,19.278189,0.0012558084,0.0012303477,0.0018123433,-0.003
31.899181,1.6812489,19.297142,0.0013042932,0.001257131,0.001852759,-0.003
31.974548,1.6852211,19.342733,0.0014033273,0.0013122506,0.0019350365,-0.003
32.00563,1.6868594,19.361538,0.0015210696,0.0013784756,0.0020323889,-0.003
31.96533,1.6847353,19.337158,0.0016201051,0.0014347535,0.0021138801,-0.003
31.934483,1.6831094,19.318497,0.0016686049,0.0014625088,0.002153653,-0.003
31.783499,1.6847659,19.361605,0.0017167522,0.0014901453,0.0021930786,-0.003
31.787828,1.6849954,19.364243,0.0018150978,0.001546967,0.0022733479,-0.003
31.727861,1.6818167,19.327713,0.0019320218,0.0016151158,0.0023683582,-0.003
31.727835,1.6818154,19.327696,0.0020303688,0.0016728919,0.0024479451,-0.003
31.477831,1.6793224,19.309488,0.0020785318,0.0017013284,0.0024868171,-0.003
31.416298,1.6760397,19.271744,0.0021263444,0.0017296609,0.002525331,-0.003
31.448807,1.677774,19.291685,0.0022240061,0.001787789,0.0026038098,-0.003
31.6341,1.6876591,19.40535,0.0023401174,0.0018573296,0.0026967933,-0.003
31.877529,1.700646,19.554676,0.0024377808,0.0019161514,0.0027747557,-0.003
32.045677,1.7096167,19.657825,0.0024856085,0.0019450536,0.0028128629,-0.003
32.089771,1.7249151,19.822981,0.0025330891,0.001973792,0.0028506585,-0.003
32.344479,1.7386065,19.980324,0.0026300722,0.0020328145,0.0029276134,-0.003
32.303574,1.7364076,19.955055,0.0027453762,0.0021036125,0.0030186225,-0.003
32.097927,1.7253535,19.828018,0.0028423606,0.0021637024,0.0030947486,-0.003
31.762733,1.7216225,19.758146,0.0028898556,0.0021933001,0.0031318937,-0.003
31.661324,1.7161258,19.695065,0.0029370062,0.0022227922,0.0031686821,-0.003
31.381056,1.7009346,19.520723,0.0030333151,0.0022833699,0.0032435537,-0.003
31.048702,1.6829201,19.31398,0.0031478176,0.0023559288,0.0033321315,-0.003
30.869873,1.6732271,19.202738,0.0032441279,0.0024173635,0.0034063032,-0.003
30.629765,1.674045,19.186596,0.0032912929,0.0024475714,0.0034425252,-0.003
30.541742,1.6692342,19.131458,0.0033381157,0.0024776491,0.0034784097,-0.003
30.431221,1.6631937,19.062227,0.0034337553,0.0025393262,0.0035515046,-0.003
30.324308,1.6573505,18.995256,0.0035474619,0.0026130551,0.0036380682,-0.003
30.256008,1.6536176,18.952473,0.0036431028,0.0026753887,0.0037106057,-0.003
30.25596,1.653615,18.952442,0.0036899396,0.0027060164,0.0037460406,-0.003
30.06974,1.6554141,18.967569,0.0037364373,0.0027364825,0.0037811669,-0.003
30.162214,1.6605051,19.0259,0.0038314121,0.0027989044,0.0038527469,-0.003
30.224821,1.6639518,19.065392,0.0039443283,0.0028734389,0.0039375685,-0.003
30.27158,1.6665258,19.094887,0.0040393042,0.0029363888,0.0040086862,-0.003
30.298792,1.6680239,19.112051,0.0040858151,0.0029673001,0.0040434389,-0.003
30.074917,1.6669188,19.1036,0.0041319898,0.0029980405,0.0040778937,-0.003
30.193317,1.6734812,19.178808,0.0042263045,0.0030609923,0.0041481243,-0.003
30.375408,1.6835736,19.294474,0.0043384357,0.0031361154,0.0042313705,-0.003
30.487745,1.6898,19.365829,0.0044327513,0.003199535,0.0043011801,-0.003
30.341303,1.692561,19.407721,0.0044789389,0.0032306693,0.0043352968,-0.003
30.399002,1.6957798,19.44463,0.004524793,0.0032616293,0.004369121,-0.003
30.525349,1.7028279,19.525446,0.0046184518,0.0033250225,0.004438065,-0.003
30.708664,1.7130539,19.642702,0.0047298037,0.0034006676,0.0045197783,-0.003
30.909653,1.7242659,19.771265,0.0048234637,0.0034645314,0.0045882883,-0.003
30.976439,1.7279916,19.813984,0.0048693294,0.0034958872,0.0046217619,-0.003
30.744455,1.7259452,19.803295,0.0049148654,0.0035270706,0.0046549449,-0.003
30.82682,1.7305691,19.856348,0.0050078733,0.0035909298,0.0047225649,-0.003
30.998774,1.7402223,19.967108,0.0051184511,0.0036671492,0.0048026778,-0.003
30.960293,1.7380621,19.942322,0.0052114601,0.0037315369,0.0048697963,-0.003
30.867855,1.7328728,19.88278,0.0052570068,0.0037631753,0.0049025607,-0.003
30.695339,1.7343518,19.910133,0.0053022264,0.0037946289,0.004935049,-0.003
30.669619,1.7328985,19.89345,0.0053945875,0.0038591002,0.0050011855,-0.003
30.523441,1.7246392,19.798634,0.0055043968,0.0039361003,0.0050794738,-0.003
30.466217,1.7214059,19.761517,0.0055967594,0.0040011634,0.0051450301,-0.003
30.412569,1.7183746,19.726719,0.0056419888,0.0040331376,0.0051770201,-0.003
30.162851,1.7157347,19.701618,0.0056868944,0.0040649311,0.0052087326,-0.003
30.215603,1.7187353,19.736074,0.0057786139,0.0041299877,0.0052733864,-0.003
30.223377,1.7191776,19.741152,0.0058876596,0.004207619,0.0053499653,-0.003
30.20155,1.7179359,19.726894,0.00597938,0.0042731836,0.005414105,-0.003
30.200106,1.7178539,19.725952,0.0060242949,0.004305372,0.0054454301,-0.003
29.940487,1.7146735,19.693361,0.0060688889,0.0043374002,0.0054764594,-0.003
29.806086,1.7069764,19.604959,0.0061599703,0.0044030091,0.0055396361,-0.003
29.730774,1.7026633,19.555422,0.0062682584,0.0044813706,0.0056143743,-0.003
29.589058,1.6945474,19.46221,0.0063593412,0.004547595,0.0056769075,-0.003
29.485821,1.688635,19.394304,0.0064039437,0.0045801289,0.0057074185,-0.003
29.151409,1.681114,19.308619,0.0064482278,0.0046125036,0.0057376339,-0.003
29.063021,1.6760168,19.250074,0.0065386765,0.0046788454,0.0057991133,-0.003
28.792103,1.6603934,19.070629,0.0066462114,0.004758107,0.0058717863,-0.003
28.407421,1.6382093,18.815832,0.0067366611,0.0048251026,0.0059325541,-0.003
28.224222,1.6276447,18.69449,0.0067809535,0.0048580179,0.0059621921,-0.003
27.842291,1.6172998,18.570604,0.0068249298,0.004890772,0.0059915362,-0.003
27.525747,1.5989125,18.359472,0.0069147495,0.0049578878,0.0060512275,-0.003
27.04175,1.5707982,18.03665,0.007021537,0.0050380589,0.0061217695,-0.003
26.56926,1.5433521,17.721502,0.0071113577,0.0051058037,0.0061807474,-0.003
26.41571,1.5344328,17.619085,0.0071553425,0.0051390794,0.0062095118,-0.003
26.048416,1.5243305,17.495668,0.0071990131,0.0051721828,0.0062379949,-0.003
25.884302,1.5147266,17.385439,0.0072882085,0.0052399924,0.0062959404,-0.003
25.604565,1.4983567,17.197552,0.0073942538,0.0053209434,0.0063644424,-0.003
25.345148,1.4831759,17.023312,0.0074834502,0.0053893002,0.006421743,-0.003
25.098818,1.4795427,16.975782,0.007527129,0.0054228595,0.0064497003,-0.003
24.939177,1.470132,16.867807,0.0075704961,0.0054562306,0.0064773965,-0.003
24.623596,1.451529,16.654362,0.0076590715,0.0055245487,0.0065337722,-0.003
24.274912,1.4309745,16.418526,0.0077643795,0.0056060306,0.0066004843,-0.003
24.19206,1.4260906,16.36249,0.0078529561,0.005674764,0.0066563548,-0.003
24.220978,1.4277952,16.382048,0.0078963308,0.005708483,0.0066836383,-0.003
24.054892,1.4277483,16.383522,0.007939397,0.0057419962,0.0067106858,-0.003
23.982161,1.4234315,16.333986,0.0080273567,0.005810549,0.0067657987,-0.003
24.14509,1.4331019,16.444956,0.008131933,0.0058922088,0.0068311277,-0.003
24.311533,1.442981,16.558317,0.0082198936,0.0059610005,0.0068859435,-0.003
24.393496,1.4478458,16.614141,0.008262966,0.0059947148,0.0069127497,-0.003
24.373819,1.4562037,16.716955,0.0083057334,0.0060282093,0.0069393422,-0.003
24.727573,1.4773387,16.959579,0.0083930819,0.0060966914,0.0069935638,-0.003
25.187393,1.5048103,17.27495,0.0084969309,0.0061782496,0.0070578512,-0.003
25.503687,1.5237072,17.491882,0.0085842801,0.0062469901,0.0071117459,-0.003
25.402504,1.5273999,17.544502,0.0086270528,0.0062807063,0.0071380655,-0.003
25.588352,1.5385746,17.672859,0.0086695233,0.0063142041,0.0071641738,-0.003
25.926386,1.5588999,17.906326,0.0087562646,0.0063827448,0.007217336,-0.003
26.271307,1.5796393,18.14455,0.0088593918,0.0064644511,0.0072802589,-0.003
26.517363,1.5944341,18.314491,0.0089461338,0.0065333685,0.0073329331,-0.003
26.436279,1.6000013,18.386377,0.0089886089,0.0065671853,0.0073586344,-0.003
26.511019,1.6045247,18.438358,0.0090307844,0.0066008056,0.0073840991,-0.003
26.531708,1.6057769,18.452747,0.0091169226,0.0066696182,0.0074359123,-0.003
26.531366,1.6057562,18.452509,0.0092193328,0.0067516998,0.0074971532,-0.003
26.48414,1.602898,18.419662,0.0093054719,0.0068209674,0.0075483583,-0.003
26.269627,1.6007469,18.39838,0.0093476517,0.0068549574,0.0075733345,-0.003
26.264467,1.6004324,18.394766,0.0093895338,0.0068887859,0.0075980276,-0.003
26.278675,1.6012982,18.404716,0.0094750737,0.0069580241,0.0076482585,-0.003
26.104033,1.5906563,18.282402,0.0095767721,0.0070406417,0.0077075618,-0.003
25.970613,1.5825264,18.188961,0.0096623122,0.0071103694,0.0077571115,-0.003
26.007986,1.5848037,18.215136,0.0097041987,0.0071445708,0.0077812928,-0.003
25.770912,1.5815139,18.175419,0.00974579,0.007178592,0.0078052175,-0.003
25.820944,1.5845842,18.210705,0.009830735,0.0072481912,0.0078539168,-0.003
25.941637,1.5919911,18.295826,0.0099317267,0.0073311725,0.0079114791,-0.003
26.08235,1.6006263,18.395067,0.010016672,0.0074011832,0.0079595856,-0.003
25.973471,1.6052296,18.446545,0.010058266,0.0074355369,0.0079830354,-0.003
25.986259,1.60602,18.455626,0.010099569,0.0074697048,0.0080062412,-0.003
26.106548,1.6134542,18.541058,0.010183924,0.0075396397,0.0080534089,-0.003
26.210852,1.6199003,18.615133,0.010284214,0.0076230546,0.0081090862,-0.003
26.224012,1.6207137,18.624481,0.010368569,0.0076934448,0.0081555732,-0.003
26.240986,1.6217628,18.636536,0.010409874,0.0077279885,0.0081782192,-0.003
26.092524,1.6238914,18.660835,0.01045089,0.0077623418,0.0082006287,-0.003
26.162857,1.6282686,18.711136,0.010534658,0.0078326575,0.0082461564,-0.003
26.218874,1.6317549,18.751198,0.01063425,0.0079165287,0.0082998611,-0.003
26.130381,1.6262474,18.68791,0.010718019,0.0079873046,0.0083446717,-0.003
26.081902,1.6232302,18.653238,0.010759037,0.0080220364,0.0083664926,-0.003
25.921326,1.6245089,18.668169,0.010799768,0.0080565754,0.0083880816,-0.003
25.936737,1.6254747,18.67927,0.010882954,0.0081272693,0.0084319264,-0.003
25.939438,1.6256438,18.681213,0.010981854,0.008211582,0.0084836222,-0.003
25.969378,1.6275202,18.702776,0.01106504,0.008282721,0.0085267406,-0.003
25.835531,1.6305972,18.73661,0.011105773,0.0083176279,0.0085477326,-0.003
25.839277,1.6308337,18.739326,0.011146221,0.0083523374,0.0085685002,-0.003
25.872776,1.632948,18.763622,0.011228828,0.0084233703,0.0086106705,-0.003
25.924639,1.6362213,18.801233,0.011327042,0.0085080713,0.0086603854,-0.003
25.968435,1.6389855,18.832996,0.011409649,0.0085795196,0.0087018488,-0.003
25.9916,1.6404475,18.849796,0.011450099,0.0086145718,0.0087220352,-0.003
25.814779,1.6408447,18.852577,0.011490266,0.0086494219,0.0087420065,-0.003
25.876446,1.6447642,18.897612,0.011572299,0.0087207286,0.0087825628,-0.003
25.864017,1.6439743,18.888536,0.011669829,0.0088057294,0.0088303844,-0.003
25.85536,1.643424,18.882214,0.011751863,0.0088774078,0.0088702813,-0.003
25.904524,1.646549,18.918119,0.011792031,0.0089125652,0.0088897105,-0.003
25.780708,1.6502616,18.959515,0.011831919,0.008947514,0.0089089349,-0.003
25.83333,1.6536301,18.998215,0.011913382,0.0090190135,0.0089479741,-0.003
25.965178,1.6620698,19.095177,0.012010233,0.0091042388,0.0089939833,-0.003
26.081137,1.6694926,19.180456,0.012091698,0.0091761108,0.0090323351,-0.003
26.128317,1.6725127,19.215153,0.012131586,0.0092113642,0.0090509979,-0.003
25.947927,1.672713,19.216053,0.012171197,0.0092464145,0.0090694493,-0.003
25.965242,1.6738292,19.228874,0.012252093,0.0093181217,0.0091068977,-0.003
25.97681,1.674575,19.237442,0.012348273,0.0094035883,0.0091510098,-0.003
25.943228,1.6724099,19.21257,0.01242917,0.0094756521,0.0091877682,-0.003
25.928946,1.6714894,19.201994,0.012468781,0.0095109958,0.0092056524,-0.003
25.720667,1.6698391,19.181061,0.012508117,0.0095461281,0.0092233457,-0.003
25.675638,1.6669158,19.14748,0.012588451,0.0096179899,0.0092592556,-0.003
25.631239,1.6640333,19.11437,0.012683961,0.0097036175,0.0093015637,-0.003
25.56731,1.6598828,19.066694,0.012764296,0.0097757932,0.0093368404,-0.003
25.379705,1.6592925,19.059261,0.012803632,0.0098111816,0.0093540158,-0.003
25.352943,1.6575428,19.039164,0.012842694,0.0098463651,0.0093709845,-0.003
25.362169,1.658146,19.046093,0.01292247,0.0099183116,0.0094054509,-0.003
25.361992,1.6581345,19.045959,0.013017317,0.010004026,0.0094460575,-0.003
25.39357,1.6601989,19.069672,0.013097092,0.010076268,0.0094798999,-0.003
25.447687,1.6637371,19.110313,0.013136156,0.010111685,0.0094963787,-0.003
21.904154,1.6602035,19.069199,0.013169848,0.010142268,0.0095105153,-0.003
21.902346,1.6600664,19.067623,0.013238659,0.010204789,0.0095392559,-0.003
22.014656,1.6685787,19.165398,0.013320467,0.010279233,0.0095731784,-0.003
22.065214,1.6724107,19.209412,0.013389277,0.010341951,0.0096014859,-0.003
22.191534,1.6703104,19.185089,0.01342297,0.010372696,0.0096152658,-0.003
22.147486,1.6669948,19.147007,0.013456899,0.010403682,0.0096290903,-0.003
22.078768,1.6618227,19.087601,0.013526191,0.010467032,0.0096571641,-0.003
21.868946,1.6460298,18.906204,0.013608572,0.010542467,0.0096902717,-0.003
21.782156,1.6394973,18.831173,0.013677864,0.010606016,0.0097178929,-0.003
21.746735,1.6368312,18.80055,0.013711792,0.010637166,0.0097313393,-0.003
21.990181,1.6435888,18.878868,0.013745959,0.010668556,0.0097448304,-0.003
21.972284,1.642251,18.863503,0.013815736,0.010732734,0.0097722197,-0.003
21.93589,1.639531,18.832258,0.013898694,0.010809159,0.0098044863,-0.003
21.848354,1.6329883,18.757107,0.013968471,0.010873543,0.0098313857,-0.003
21.971996,1.6306975,18.732117,0.014002637,0.010905098,0.0098444838,-0.003
21.838655,1.6208013,18.618439,0.014037043,0.010936908,0.009857594,-0.003
21.807844,1.6185145,18.592169,0.014107309,0.011001919,0.0098842559,-0.003
21.85783,1.6222243,18.634785,0.014190847,0.011079321,0.0099156834,-0.003
21.787718,1.6170208,18.57501,0.014261112,0.011144522,0.0099418759,-0.003
21.765509,1.6153725,18.556076,0.014295518,0.011176474,0.0099546332,-0.003
21.898264,1.6138922,18.539509,0.014330164,0.011208675,0.0099674212,-0.003
21.821877,1.6082623,18.474836,0.014400922,0.011274501,0.0099933734,-0.003
21.600218,1.5919263,18.287176,0.014485045,0.01135288,0.010023925,-0.003
21.491219,1.5838931,18.194895,0.014555802,0.011418906,0.010049365,-0.003
21.77034,1.5932428,18.303112,0.014590448,0.011451268,0.010061736,-0.003
21.722969,1.5897759,18.263287,0.014625337,0.011483885,0.01007412,-0.003
21.807287,1.5959467,18.334175,0.01469659,0.011550564,0.010099237,-0.003
21.584684,1.5796556,18.147024,0.014781302,0.011629963,0.010128765,-0.003
21.392408,1.5655841,17.985371,0.014852555,0.011696848,0.010153329,-0.003
21.638304,1.5726711,18.065662,0.014887443,0.011729627,0.010165275,-0.003
21.613199,1.5708464,18.044701,0.014922577,0.011762674,0.010177203,-0.003
21.737942,1.5799128,18.148849,0.014994328,0.011830225,0.010201394,-0.003
21.814466,1.5854746,18.212738,0.015079634,0.011910657,0.010229813,-0.003
21.687788,1.5762675,18.106976,0.015151385,0.011978417,0.010253411,-0.003
21.675997,1.5646243,17.971331,0.015186516,0.012011629,0.010264865,-0.003
21.579512,1.5576597,17.891336,0.015221896,0.012045099,0.01027633,-0.003
21.412125,1.5455773,17.752558,0.01529415,0.012113526,0.010299536,-0.003
21.41276,1.5456232,17.753084,0.015380052,0.012194996,0.010326772,-0.003
21.395966,1.5444111,17.739161,0.015452307,0.012263626,0.010349368,-0.003
21.226912,1.5322082,17.598999,0.015487684,0.012297267,0.010360315,-0.003
21.328615,1.5290618,17.560385,0.015523312,0.012331156,0.010371309,-0.003
21.266392,1.5246009,17.509153,0.015596071,0.012400442,0.010393522,-0.003
21.208117,1.5204232,17.461174,0.015682575,0.012482935,0.010419556,-0.003
21.138071,1.5154016,17.403505,0.015755334,0.012552412,0.010441162,-0.003
21.122335,1.503883,17.26963,0.01579096,0.01258646,0.010451646,-0.003
21.121307,1.5038097,17.268787,0.015826837,0.01262077,0.010462132,-0.003
20.96217,1.4924793,17.138678,0.015900106,0.012690894,0.010483368,-0.003
20.844395,1.4840938,17.042385,0.015987215,0.012774358,0.010508307,-0.003
21.060579,1.499486,17.219139,0.016060483,0.012844631,0.010529038,-0.003
21.096251,1.5020257,17.248302,0.016096358,0.012879062,0.010539114,-0.003
21.106985,1.4923979,17.137129,0.016132486,0.012913759,0.010549185,-0.003
21.070396,1.4898108,17.107422,0.016206269,0.012984666,0.010569581,-0.003
20.952818,1.4814973,17.011957,0.016293987,0.013069052,0.010593529,-0.003
20.947842,1.4811455,17.007917,0.016367769,0.013140111,0.010613387,-0.003
21.123018,1.4830778,17.030931,0.016403895,0.013174935,0.010622999,-0.003
21.096718,1.4812311,17.009726,0.016440276,0.013210014,0.010632648,-0.003
20.784437,1.4593055,16.757942,0.016514574,0.013281728,0.010652071,-0.003
20.362795,1.4297014,16.417984,0.016602907,0.013367078,0.010674831,-0.003
20.155714,1.415162,16.251019,0.016677206,0.013438932,0.010693735,-0.003
20.199322,1.4182237,16.286179,0.016713583,0.013474139,0.010702887,-0.003
20.589794,1.4355243,16.485596,0.01675022,0.013509612,0.01071205,-0.003
20.347954,1.4186631,16.291962,0.016825038,0.013582103,0.010730562,-0.003
20.378544,1.4207959,16.316456,0.01691399,0.013668375,0.010752231,-0.003
20.688225,1.442387,16.564405,0.016988808,0.013741005,0.010770193,-0.003
20.703444,1.4434479,16.576591,0.01702544,0.013776586,0.010778907,-0.003
20.70141,1.4331963,16.459749,0.017062333,0.013812439,0.010787608,-0.003
20.733267,1.4354018,16.485079,0.017137675,0.013885697,0.010805202,-0.003
20.860678,1.4442227,16.586384,0.017227249,0.013972878,0.010825767,-0.003
20.991745,1.4532968,16.690596,0.017302591,0.014046273,0.010842786,-0.003
21.09585,1.4605041,16.773369,0.017339481,0.014082226,0.010851047,-0.003
21.267893,1.4619551,16.792637,0.017376631,0.014118459,0.010859251,-0.003
21.416277,1.472155,16.909798,0.017452501,0.014192491,0.010875852,-0.003
21.671354,1.489689,17.1112,0.017542702,0.014280579,0.01089526,-0.003
21.819645,1.4998823,17.228287,0.017618572,0.014354737,0.010911281,-0.003
21.907236,1.5059034,17.297445,0.017655718,0.014391067,0.010919028,-0.003
22.043995,1.5046332,17.284479,0.01769313,0.014427674,0.010926748,-0.003
22.138922,1.5111125,17.358912,0.017769531,0.014502478,0.010942288,-0.003
22.373695,1.5271373,17.542995,0.017860363,0.014591496,0.010960354,-0.003
22.434864,1.5313123,17.590958,0.017936763,0.014666446,0.010975168,-0.003
22.410116,1.5296232,17.571552,0.017974171,0.01470317,0.01098228,-0.003
22.652805,1.5351572,17.638449,0.018011843,0.014740164,0.010989398,-0.003
22.719484,1.5396758,17.690367,0.018088779,0.014815772,0.011003632,-0.003
22.733215,1.5406064,17.701059,0.018180248,0.014905754,0.01102006,-0.003
22.743214,1.541284,17.708843,0.018257182,0.014981508,0.011033482,-0.003
22.891878,1.5404651,17.700642,0.018294851,0.015018622,0.011039924,-0.003
22.824987,1.5359639,17.64892,0.018332788,0.015056017,0.011046315,-0.003
22.884359,1.5399592,17.694828,0.018410263,0.015132425,0.011059123,-0.003
22.982418,1.5465579,17.770651,0.018502371,0.015223338,0.011073912,-0.003
22.961653,1.5451605,17.754595,0.018579844,0.015299868,0.011085969,-0.003
22.942041,1.5438409,17.739429,0.018617778,0.015337359,0.011091744,-0.003
23.109726,1.5441571,17.744925,0.01865598,0.01537513,0.01109747,-0.003
23.127779,1.5453634,17.758787,0.018733996,0.015452306,0.011108889,-0.003
23.081129,1.5422463,17.722967,0.018826749,0.015544131,0.011121973,-0.003
23.080009,1.5421715,17.722105,0.018904765,0.015621427,0.011132557,-0.003
23.098381,1.5433991,17.736214,0.018942964,0.015659291,0.011137597,-0.003
23.269236,1.5437845,17.743238,0.018981433,0.015697436,0.011142578,-0.003
23.293617,1.5454019,17.761829,0.019059996,0.015775377,0.011152445,-0.003
23.272371,1.5439925,17.74563,0.019153399,0.015868105,0.011163655,-0.003
23.246784,1.5422949,17.726118,0.01923196,0.015946152,0.011172629,-0.003
23.397532,1.5415235,17.717066,0.019270428,0.015984386,0.011176859,-0.003
23.477613,1.5467995,17.777706,0.019309165,0.016022896,0.011181048,-0.003
23.540054,1.5509133,17.824987,0.019388278,0.016101582,0.01118926,-0.003
23.598745,1.5547802,17.869429,0.019482333,0.016195187,0.01119845,-0.003
23.611504,1.5556208,17.879091,0.019561445,0.016273966,0.011205705,-0.003
23.586317,1.5539614,17.860018,0.019600182,0.016312554,0.011209092,-0.003
23.763626,1.5547022,17.869196,0.019639192,0.016351422,0.011212412,-0.003
23.767042,1.5549257,17.871765,0.019718858,0.016430827,0.011218864,-0.003
23.745518,1.5535175,17.855579,0.019813572,0.016525274,0.011225966,-0.003
23.776421,1.5555393,17.878819,0.019893237,0.016604748,0.011231494,-0.003
23.854895,1.5606732,17.937826,0.019932244,0.016643669,0.011234071,-0.003
23.950247,1.5561453,17.884315,0.019971528,0.016682878,0.011236501,-0.003
24.079424,1.5645385,17.980776,0.020051751,0.016762961,0.011241245,-0.003
24.085796,1.5649526,17.985535,0.02014713,0.016858205,0.011246298,-0.003
24.0846,1.5648749,17.984642,0.020227353,0.01693834,0.01125006,-0.003
24.336525,1.5703094,18.046473,0.020266633,0.016977582,0.011251796,-0.003
24.295717,1.5676764,18.016212,0.02030619,0.017017107,0.01125338,-0.003
24.320683,1.5692872,18.034723,0.020386975,0.017097836,0.011256371,-0.003
24.172333,1.559715,17.924719,0.020483021,0.017193837,0.01125933,-0.003
24.041887,1.5512979,17.827986,0.020563805,0.017274598,0.011261296,-0.003
24.22249,1.5522895,17.837019,0.020603362,0.017314145,0.011262125,-0.003
24.143559,1.5472312,17.778894,0.020643195,0.017353972,0.011262838,-0.003
24.130596,1.5464004,17.769348,0.020724547,0.017435316,0.011263975,-0.003
23.981951,1.5368747,17.659889,0.020821264,0.01753203,0.011264753,-0.003
23.768173,1.5231746,17.502466,0.020902613,0.017613379,0.011264946,-0.003
23.768171,1.5231746,17.502466,0.020942446,0.017653212,0.011264906,-0.003
23.830994,1.5167084,17.426716,0.020982559,0.017693324,0.011264722,-0.003
23.724106,1.5099056,17.348553,0.02106448,0.017775243,0.011264073,-0.003
23.711205,1.5090846,17.339119,0.021161875,0.01787263,0.011262783,-0.003
23.565996,1.4998428,17.232933,0.021243794,0.017954534,0.011261259,-0.003
23.502563,1.4958057,17.186548,0.021283904,0.017994635,0.011260379,-0.003
23.607403,1.492133,17.143196,0.021324299,0.018035017,0.011259369,-0.003
23.702471,1.4981419,17.212233,0.021406794,0.018117478,0.011257017,-0.003
23.753393,1.5013605,17.24921,0.02150487,0.018215498,0.011253705,-0.003
23.707321,1.4984485,17.215754,0.021587363,0.018297927,0.011250451,-0.003
23.815332,1.494686,17.173967,0.021627754,0.01833828,0.011248687,-0.003
23.916965,1.5010647,17.247257,0.02166843,0.018378915,0.011246872,-0.003
23.892288,1.4995158,17.229462,0.021751503,0.018461889,0.011242811,-0.003
23.906139,1.5003852,17.23945,0.021850266,0.018560505,0.011237421,-0.003
23.971981,1.5045174,17.286932,0.021933336,0.018643426,0.01123245,-0.003
24.00819,1.5067899,17.313042,0.02197401,0.018684018,0.011229871,-0.003
24.161922,1.5057505,17.302786,0.022014972,0.01872489,0.011227166,-0.003
24.172798,1.5064284,17.310574,0.022098625,0.018808341,0.011221348,-0.003
24.398979,1.5205238,17.472548,0.022198079,0.018907519,0.011213944,-0.003
24.580399,1.5318297,17.602465,0.022281731,0.018990906,0.011207286,-0.003
24.717329,1.5293801,17.577456,0.022322691,0.019031722,0.011203863,-0.003
24.770658,1.5326799,17.615381,0.022363939,0.019072821,0.011200359,-0.003
24.818016,1.5356101,17.649059,0.022448177,0.019156726,0.011192872,-0.003
24.927155,1.542363,17.726671,0.022548327,0.019256433,0.01118347,-0.003
24.955372,1.544109,17.746738,0.022632565,0.01934026,0.011175153,-0.003
25.153971,1.5453923,17.763712,0.022673811,0.019381288,0.011170926,-0.003
25.221729,1.5495552,17.811563,0.022715347,0.019422596,0.011166575,-0.003
25.367912,1.5585364,17.914799,0.022800176,0.019506924,0.011157361,-0.003
25.540319,1.5691285,18.036552,0.022901028,0.019607114,0.011145825,-0.003
25.484766,1.5657154,17.99732,0.022985854,0.01969132,0.01113559,-0.003
25.570635,1.5601732,17.932554,0.02302739,0.019732527,0.011130377,-0.003
25.653881,1.5652524,17.990934,0.023069217,0.019774016,0.011125068,-0.003
25.444935,1.5525038,17.844402,0.023154638,0.01985869,0.011113794,-0.003
25.291584,1.5431472,17.736856,0.023256196,0.01995926,0.011099666,-0.003
25.007227,1.5257974,17.537439,0.023341618,0.020043766,0.011087189,-0.003
24.943924,1.5116842,17.371399,0.023383445,0.020085115,0.011080881,-0.003
24.818369,1.5040752,17.28396,0.023425564,0.02012673,0.011074387,-0.003
24.463387,1.4825622,17.036745,0.023511583,0.020211663,0.011060762,-0.003
24.20089,1.4666539,16.853937,0.023613852,0.020312535,0.011043916,-0.003
24.076847,1.4591366,16.767551,0.023699871,0.020397287,0.011029206,-0.003
24.077169,1.4495068,16.65111,0.023741991,0.020438757,0.011021831,-0.003
23.922651,1.4402044,16.544249,0.023784404,0.020480493,0.011014287,-0.003
23.641289,1.4232657,16.349667,0.023871026,0.020565672,0.01099854,-0.003
23.466211,1.4127256,16.228588,0.02397401,0.02066683,0.010979237,-0.003
23.38542,1.4078617,16.172714,0.024060632,0.02075183,0.010962552,-0.003
23.390566,1.4081714,16.176273,0.024103047,0.020793425,0.010954251,-0.003
23.514812,1.4060997,16.14913,0.024145757,0.020835282,0.010945757,-0.003
23.67267,1.415539,16.257542,0.024232985,0.020920726,0.010928202,-0.003
23.776443,1.4217442,16.328808,0.02433669,0.021022204,0.010906831,-0.003
23.755836,1.4205121,16.314657,0.024423919,0.021107456,0.010888364,-0.003
23.757298,1.4205993,16.315659,0.024466629,0.021149162,0.010879158,-0.003
23.834734,1.4153708,16.255058,0.02450964,0.021191133,0.010869759,-0.003
23.776722,1.4119259,16.215494,0.024597478,0.021276778,0.010850252,-0.003
23.77647,1.411911,16.215324,0.024701909,0.021378476,0.010826516,-0.003
23.887474,1.4185026,16.291027,0.024789747,0.02146391,0.010806109,-0.003
24.130783,1.4230382,16.342485,0.024832756,0.02150571,0.010795978,-0.003
24.197899,1.4269962,16.387941,0.024876069,0.021547781,0.010785685,-0.003
24.049994,1.4182739,16.287771,0.024964521,0.021633632,0.010764393,-0.003
24.246889,1.4298853,16.42112,0.025069684,0.021735588,0.010738617,-0.003
24.565817,1.448693,16.637112,0.025158138,0.021821247,0.01071656,-0.003
24.557888,1.4482255,16.631742,0.025201449,0.021863159,0.010705638,-0.003
24.573294,1.4388098,16.526478,0.025245063,0.021905342,0.010694558,-0.003
25.091248,1.4691368,16.874821,0.025334135,0.021991426,0.01067168,-0.003
25.573799,1.4973911,17.199356,0.025440033,0.022093654,0.010644043,-0.003
25.587244,1.4981784,17.208399,0.025529105,0.022179538,0.010620427,-0.003
25.840088,1.5019995,17.25769,0.02557272,0.022221558,0.010608739,-0.003
25.943981,1.5080384,17.327076,0.025616639,0.022263847,0.010596885,-0.003
26.067179,1.5151995,17.409357,0.025706336,0.02235014,0.010572408,-0.003
26.356855,1.5320375,17.602821,0.025812976,0.022452595,0.010542828,-0.003
26.702196,1.552111,17.833462,0.025902671,0.022538647,0.010517525,-0.003
26.967272,1.5563381,17.885426,0.025946591,0.022580739,0.010504988,-0.003
27.044998,1.5608238,17.936975,0.025990818,0.022623098,0.010492265,-0.003
27.250252,1.5726695,18.073105,0.026081143,0.022709506,0.010465957,-0.003
27.22456,1.5711867,18.056067,0.026188528,0.02281205,0.010434079,-0.003
27.256317,1.5730194,18.077127,0.026278853,0.022898136,0.010406732,-0.003
23.921488,1.5759642,18.111601,0.026323079,0.022940228,0.010393159,-0.003
23.93177,1.5766417,18.119387,0.026361839,0.022977076,0.01038114,-0.003
23.894112,1.5741607,18.090874,0.026440994,0.023052251,0.010356352,-0.003
23.696581,1.5611472,17.941319,0.026535104,0.023141459,0.010326376,-0.003
23.659359,1.558695,17.913136,0.026614261,0.023216361,0.010300772,-0.003
23.694538,1.5613906,17.939747,0.02665302,0.023253007,0.010288149,-0.003
23.583115,1.5540482,17.855385,0.02669178,0.023289608,0.010275396,-0.003
23.589855,1.5544925,17.860489,0.026770936,0.023364281,0.010249136,-0.003
23.526392,1.5503104,17.812439,0.026865046,0.023452913,0.010217496,-0.003
23.497835,1.5484287,17.790817,0.026944202,0.023527328,0.010190511,-0.003
23.486767,1.5480517,17.782421,0.026982962,0.023563722,0.010177176,-0.003
23.49283,1.5484514,17.787012,0.02702172,0.023600085,0.010163762,-0.003
23.407387,1.5428196,17.722321,0.027100877,0.023674259,0.010136121,-0.003
23.355675,1.5394112,17.683168,0.027194987,0.023762284,0.010102831,-0.003
23.399174,1.5422783,17.716103,0.027274143,0.023836194,0.010074493,-0.003
23.419672,1.5436294,17.731623,0.027312903,0.023872348,0.01006052,-0.003
23.33787,1.5386425,17.669724,0.027351661,0.023908455,0.010046434,-0.003
23.384724,1.5417316,17.705196,0.027430818,0.023982134,0.010017497,-0.003
23.413294,1.5436152,17.726828,0.027524928,0.024069555,0.0099826539,-0.003
23.262703,1.5336869,17.612812,0.027604086,0.024142919,0.009952927,-0.003
23.212385,1.5303694,17.574715,0.027642844,0.02417879,0.0099382466,-0.003
23.127367,1.5251654,17.510305,0.027681603,0.024214627,0.0099234832,-0.003
23.060852,1.520779,17.459946,0.02776076,0.024287717,0.0098930923,-0.003
22.904657,1.5104785,17.341688,0.027854869,0.024374442,0.009856551,-0.003
22.743923,1.4998786,17.219992,0.027934026,0.024447247,0.009825483,-0.003
22.710251,1.4976581,17.194498,0.027972786,0.024482852,0.0098101636,-0.003
22.707163,1.4979545,17.192093,0.028011544,0.024518425,0.0097947773,-0.003
22.652426,1.4943436,17.15065,0.028090701,0.02459099,0.0097631505,-0.003
22.726068,1.4992018,17.206406,0.028184811,0.024677113,0.0097252112,-0.003
22.733526,1.4996938,17.212053,0.028263967,0.024749434,0.009693034,-0.003
22.721247,1.4988836,17.202755,0.028302727,0.024784809,0.0096771922,-0.003
22.77533,1.5028237,17.243662,0.028341485,0.024820166,0.0096613159,-0.003
22.798723,1.5043674,17.261374,0.028420642,0.024892299,0.0096287159,-0.003
22.908598,1.5116173,17.344561,0.028514751,0.024977919,0.0095896581,-0.003
23.192232,1.5303329,17.559307,0.028593909,0.02504983,0.0095565701,-0.003
23.309273,1.5381485,17.647953,0.028632669,0.025085008,0.0095402962,-0.003
23.326635,1.5392942,17.661098,0.028671426,0.025120143,0.0095239356,-0.003
23.437502,1.5466101,17.745039,0.028750583,0.025191834,0.0094903763,-0.003
23.430941,1.5461771,17.74007,0.028844693,0.025276929,0.0094501823,-0.003
23.633659,1.5595543,17.893555,0.028923849,0.025348378,0.0094161145,-0.003
23.849783,1.5738161,18.057186,0.02896261,0.025383325,0.0093993489,-0.003
23.949617,1.5804518,18.132759,0.029001367,0.025418239,0.0093825208,-0.003
23.910896,1.5778967,18.103443,0.029080524,0.025489463,0.0093479799,-0.003
24.210083,1.5976403,18.329964,0.029174634,0.025573995,0.0093066171,-0.003
24.355892,1.6072623,18.440357,0.029253791,0.025644975,0.0092715789,-0.003
24.216772,1.5981256,18.335018,0.029292551,0.025679691,0.0092543401,-0.003
24.348154,1.6067959,18.43449,0.029331308,0.025714377,0.0092370501,-0.003
24.722368,1.6314912,18.717815,0.029410466,0.025785141,0.0092015741,-0.003
24.841293,1.6393393,18.807858,0.029504576,0.025869126,0.0091591105,-0.003
24.982752,1.6486745,18.914957,0.029583732,0.025939645,0.0091231577,-0.003
25.151785,1.6598295,19.042936,0.029622493,0.02597414,0.0091054784,-0.003
25.044493,1.6528237,18.961699,0.02966125,0.026008599,0.0090877386,-0.003
25.065165,1.6541878,18.977348,0.029740406,0.0260789,0.0090513602,-0.003
24.973343,1.648128,18.907829,0.029834516,0.026162345,0.0090078441,-0.003
25.043394,1.6527511,18.960867,0.029913674,0.026232414,0.0089710169,-0.003
25.166712,1.6608895,19.054232,0.029952434,0.026266685,0.0089529101,-0.003
25.206676,1.6636499,19.084488,0.029991191,0.026300926,0.0089347521,-0.003
25.464415,1.6806607,19.279627,0.030070347,0.026370775,0.0088975132,-0.003
25.799238,1.7027591,19.533129,0.030164457,0.026453676,0.0088529689,-0.003
25.904247,1.7096899,19.612635,0.030243614,0.026523277,0.0088152681,-0.003
25.921597,1.7108349,19.625769,0.030282375,0.026557315,0.0087967245,-0.003
25.808624,1.7035456,19.540237,0.030321132,0.026591329,0.0087781455,-0.003
25.808458,1.7035346,19.540112,0.03040029,0.026660709,0.0087400358,-0.003
25.890488,1.7089491,19.602219,0.030494398,0.026743038,0.0086944466,-0.003
25.900467,1.7096077,19.609774,0.030573556,0.02681217,0.008655889,-0.003
25.893927,1.7093599,19.604843,0.030612316,0.026845988,0.0086369496,-0.003
25.841841,1.7059214,19.565409,0.030651073,0.026879752,0.0086179208,-0.003
25.986727,1.7154859,19.675104,0.030730231,0.026948661,0.0085789654,-0.003
26.004896,1.7166854,19.688862,0.030824339,0.027030423,0.0085323686,-0.003
25.889458,1.7090648,19.601461,0.030903497,0.027099039,0.008492901,-0.003
25.835993,1.7057965,19.560959,0.030942257,0.027132593,0.0084734969,-0.003
25.856739,1.7071663,19.576668,0.030981015,0.027166115,0.0084540425,-0.003
25.751846,1.7002409,19.497252,0.031060171,0.027234478,0.0084141409,-0.003
25.990789,1.7160169,19.67816,0.03115428,0.027315579,0.0083664004,-0.003
26.050684,1.7199712,19.723507,0.031233438,0.027383665,0.0083260238,-0.003
26.016459,1.7177116,19.697594,0.031272198,0.027416972,0.0083062006,-0.003
26.040659,1.7196139,19.715878,0.031310956,0.027450239,0.0082863132,-0.003
25.955427,1.7139856,19.651346,0.031390113,0.027518116,0.0082455883,-0.003
26.023287,1.7184666,19.702724,0.031484222,0.027598692,0.0081969667,-0.003
26.178001,1.7286835,19.819862,0.031563379,0.027666353,0.0081558833,-0.003
26.201981,1.7302669,19.838018,0.03160214,0.027699444,0.0081357006,-0.003
26.33609,1.7391577,19.939533,0.031640897,0.027732525,0.0081155058,-0.003
26.560377,1.753969,20.109344,0.031720054,0.027800005,0.0080741262,-0.003
26.857727,1.7736051,20.334475,0.031814164,0.02788011,0.0080247307,-0.003
26.897654,1.7762417,20.364702,0.03189332,0.027947389,0.007983027,-0.003
26.769424,1.7677739,20.267618,0.03193208,0.0279803,0.0079625519,-0.003
26.871649,1.7743456,20.345003,0.031970838,0.028013194,0.0079420554,-0.003
27.045172,1.7858034,20.476381,0.032049996,0.028080314,0.0079000928,-0.003
27.224403,1.7976383,20.612082,0.032144105,0.028160004,0.0078500323,-0.003
27.675404,1.827418,20.953541,0.032223261,0.028226951,0.0078077978,-0.003
27.772945,1.8338587,21.027393,0.032262022,0.028259711,0.0077870819,-0.003
27.712336,1.8295439,20.981503,0.032300779,0.028292434,0.0077663129,-0.003
27.809248,1.835942,21.054878,0.032379936,0.028359221,0.0077238237,-0.003
28.463266,1.8791198,21.550047,0.032474046,0.028438527,0.0076731546,-0.003
28.699934,1.8947443,21.729231,0.032553203,0.028505139,0.0076303924,-0.003
28.655848,1.8914896,21.695864,0.032591963,0.028537726,0.0076094051,-0.003
28.524618,1.8828275,21.596508,0.032630722,0.028570289,0.0075883847,-0.003
28.36673,1.8724058,21.476967,0.032709877,0.028636726,0.0075453524,-0.003
28.753218,1.8979167,21.769585,0.032803988,0.028715599,0.0074940124,-0.003
28.91201,1.908398,21.889809,0.032883145,0.028781844,0.0074506835,-0.003
28.679674,1.8930622,21.713903,0.032921903,0.028814251,0.0074294219,-0.003
28.652224,1.8909764,21.69313,0.032960663,0.028846635,0.0074081249,-0.003
28.601065,1.8875999,21.654398,0.033039819,0.028912678,0.0073644901,-0.003
28.944321,1.910254,21.914282,0.033133928,0.028991062,0.0073124091,-0.003
29.006765,1.9143753,21.961561,0.033213086,0.029056892,0.0072684502,-0.003
29.087772,1.9197215,22.022894,0.033251845,0.029089089,0.0072468729,-0.003
29.330938,1.9355922,22.206982,0.033290603,0.02912127,0.0072252722,-0.003
29.457174,1.9439228,22.302557,0.03336976,0.029186927,0.0071810568,-0.003
29.536352,1.9491477,22.362503,0.03346387,0.029264873,0.0071283197,-0.003
29.525692,1.9484444,22.354433,0.033543026,0.029330337,0.0070838216,-0.003
29.490717,1.9458574,22.327967,0.033581786,0.029362362,0.0070619867,-0.003
29.863054,1.970425,22.609873,0.033620544,0.029394357,0.0070401113,-0.003
29.995453,1.9791608,22.710112,0.033699701,0.029459633,0.0069953366,-0.003
30.128239,1.9879223,22.810646,0.033793811,0.029537112,0.0069419155,-0.003
30.306383,1.9996767,22.945524,0.033872968,0.029602164,0.0068968171,-0.003
29.952822,1.976348,22.677835,0.033911728,0.02963398,0.0068746796,-0.003
29.760752,1.9635015,22.532433,0.033950486,0.029665764,0.0068524997,-0.003
29.611622,1.9536625,22.419525,0.034029643,0.029730599,0.0068070875,-0.003
29.764433,1.9637444,22.535219,0.034123753,0.029807538,0.0067528919,-0.003
29.92465,1.9743149,22.656525,0.03420291,0.029872134,0.0067071407,-0.003
29.923136,1.9741446,22.655384,0.034241668,0.029903727,0.0066846879,-0.003
29.844103,1.9689304,22.595545,0.034280427,0.029935289,0.0066621928,-0.003
29.883966,1.9715604,22.625727,0.034359584,0.029999642,0.0066160993,-0.003
29.867594,1.9704802,22.613331,0.034453693,0.030075969,0.0065610474,-0.003
29.752079,1.9628593,22.525871,0.03453285,0.030140055,0.0065145846,-0.003
29.913986,1.9735408,22.648455,0.034571609,0.030171415,0.0064918064,-0.003
30.098948,1.9856941,22.788473,0.034610368,0.030202707,0.0064689368,-0.003
30.048157,1.9823433,22.750019,0.034689526,0.03026657,0.0064221662,-0.003
29.616417,1.9538605,22.42314,0.034783634,0.03034237,0.0063663921,-0.003
29.529556,1.9481301,22.357376,0.034862792,0.030406011,0.0063193194,-0.003
29.414761,1.9403683,22.270456,0.034901551,0.030437136,0.006296223,-0.003
29.698685,1.9590975,22.48542,0.034940309,0.030468231,0.0062730862,-0.003
29.913177,1.9732468,22.647818,0.035019467,0.03053166,0.0062257284,-0.003
29.731377,1.9612541,22.510172,0.035113576,0.030606933,0.0061692437,-0.003
29.495415,1.9456887,22.33152,0.035192733,0.030670121,0.0061215675,-0.003
29.310452,1.9331943,22.191484,0.035231492,0.030701013,0.0060981591,-0.003
29.363697,1.9367062,22.231798,0.035270251,0.030731903,0.0060747485,-0.003
29.389156,1.9383854,22.251074,0.035349407,0.030794889,0.0060268054,-0.003
29.502483,1.94586,22.336876,0.035443518,0.030869626,0.0059696105,-0.003
29.452467,1.942561,22.299007,0.035522674,0.030932367,0.005921348,-0.003
29.370268,1.9369118,22.23678,0.035561434,0.030963046,0.0058976607,-0.003
29.170338,1.9237269,22.085411,0.035600192,0.030993702,0.005873946,-0.003
29.259811,1.9296275,22.153152,0.035679348,0.031056227,0.0058254036,-0.003
29.412424,1.939692,22.268698,0.035773458,0.031130414,0.0057675,-0.003
29.262638,1.9298139,22.155293,0.035852615,0.031192688,0.005718634,-0.003
29.264532,1.9299388,22.156725,0.035891374,0.031223137,0.005694652,-0.003
29.144661,1.9219053,22.065981,0.035930135,0.031253558,0.0056706322,-0.003
29.107567,1.9194592,22.037897,0.036009291,0.031315591,0.0056214631,-0.003
28.960938,1.9097898,21.92688,0.036103399,0.031389181,0.0055628037,-0.003
28.799013,1.899112,21.804285,0.036182557,0.031450942,0.0055132913,-0.003
28.76652,1.896979,21.779696,0.036221315,0.031481136,0.0054889903,-0.003
28.81189,1.8999708,21.814047,0.036260076,0.031511299,0.0054646484,-0.003
29.025364,1.9140482,21.975672,0.036339232,0.0315728,0.0054148147,-0.003
29.065971,1.9167259,22.006416,0.036433342,0.031645745,0.0053553535,-0.003
29.040371,1.9150378,21.987034,0.036512497,0.031706948,0.0053051566,-0.003
28.961342,1.9098262,21.927198,0.036551258,0.031736869,0.0052805156,-0.003
28.802349,1.8994623,21.806831,0.036590016,0.031766754,0.0052558356,-0.003
28.153114,1.8566464,21.315283,0.036669172,0.031827681,0.0052053034,-0.003
28.08012,1.8518326,21.260017,0.036763281,0.031899933,0.0051450031,-0.003
28.239931,1.8623718,21.381014,0.03684244,0.031960551,0.0050940942,-0.003
28.033474,1.8487564,21.224701,0.036881197,0.031990174,0.0050691031,-0.003
27.877388,1.8386426,21.106527,0.036919957,0.032019768,0.0050440729,-0.003
27.879095,1.8387551,21.107819,0.036999114,0.032080095,0.004992824,-0.003
27.824472,1.8351525,21.066463,0.037093225,0.032151628,0.0049316697,-0.003
27.765453,1.83126,21.021778,0.037172381,0.032211635,0.0048800465,-0.003
27.639128,1.8231238,20.926119,0.037211139,0.032240964,0.0048547094,-0.003
27.564426,1.8181965,20.869562,0.037249899,0.032270256,0.0048293266,-0.003
27.384172,1.8063066,20.733088,0.037329054,0.032329973,0.00477737,-0.003
27.404442,1.8076437,20.748434,0.037423165,0.032400787,0.0047153849,-0.003
27.315281,1.8017623,20.680929,0.037502323,0.032460202,0.004663079,-0.003
27.279156,1.7993796,20.653578,0.037541081,0.032489248,0.0046374174,-0.003
26.864998,1.7722061,20.339998,0.03757984,0.032518245,0.0046116998,-0.003
26.704538,1.7616209,20.218512,0.037658997,0.032577384,0.0045590834,-0.003
26.881243,1.7732776,20.352297,0.037753106,0.032647528,0.004496343,-0.003
26.93417,1.776769,20.39237,0.037832263,0.032706399,0.0044434271,-0.003
26.964962,1.7788004,20.415684,0.037871022,0.032735191,0.0044174809,-0.003
26.627419,1.7565887,20.160091,0.037909781,0.032763932,0.004391476,-0.003
26.573523,1.7530332,20.119286,0.037988938,0.032822568,0.0043382999,-0.003
26.672842,1.7595853,20.194483,0.038083048,0.032892156,0.0042749434,-0.003
26.809853,1.7686237,20.298216,0.038162203,0.032950584,0.0042215409,-0.003
30.655495,1.7837301,20.472143,0.038200962,0.032979164,0.0041953614,-0.003
30.75732,1.789655,20.540144,0.038244923,0.033011563,0.0041656476,-0.003
30.781338,1.7910525,20.556183,0.038334699,0.033077575,0.0041048024,-0.003
30.775459,1.7907106,20.552258,0.038441435,0.033155844,0.0040322305,-0.003
30.522099,1.7759684,20.383059,0.038531213,0.033221528,0.0039710291,-0.003
30.386494,1.7681301,20.292484,0.038575173,0.033253647,0.0039410153,-0.003
30.110075,1.7520458,20.107887,0.038619132,0.033285707,0.0039109392,-0.003
30.12134,1.7527013,20.115412,0.038708908,0.033351086,0.0038494146,-0.003
30.005444,1.7459574,20.038013,0.038815645,0.033428635,0.0037760735,-0.003
29.900002,1.7398219,19.967598,0.038905423,0.033493694,0.0037142064,-0.003
29.835487,1.736068,19.924515,0.038949383,0.033525489,0.0036838506,-0.003
29.893351,1.7395071,19.963142,0.03899334,0.03355727,0.0036534814,-0.003
29.347742,1.7077579,19.598778,0.039083118,0.03362206,0.0035913337,-0.003
29.785879,1.7332534,19.891373,0.039189853,0.033698905,0.0035172584,-0.003
30.029772,1.7474455,20.054245,0.039279632,0.033763409,0.0034548119,-0.003
29.683359,1.7273082,19.822895,0.039323591,0.033794947,0.0034241898,-0.003
29.399748,1.7108045,19.633495,0.039367549,0.033826452,0.0033935341,-0.003
29.32383,1.7063867,19.582798,0.039457326,0.033890713,0.0033308412,-0.003
29.575687,1.7210426,19.750992,0.039564063,0.033966966,0.0032561538,-0.003
29.639843,1.7247758,19.793835,0.039653842,0.034030981,0.0031932069,-0.003
29.728384,1.7299194,19.85297,0.039697802,0.034062285,0.003162344,-0.003
29.603708,1.7226644,19.769711,0.039741761,0.034093555,0.0031314476,-0.003
29.494814,1.7163278,19.696989,0.039831536,0.034157325,0.0030682569,-0.003
29.864166,1.7378206,19.943647,0.039938272,0.034232982,0.0029929669,-0.003
29.768995,1.7322826,19.880091,0.040028051,0.034296483,0.0029295015,-0.003
29.627092,1.7240369,19.78533,0.040072011,0.034327529,0.0028983799,-0.003
29.670044,1.7265364,19.814014,0.040115968,0.034358542,0.0028672279,-0.003
29.650557,1.7254024,19.800999,0.040205746,0.03442179,0.0028035115,-0.003
30.052286,1.7487795,20.069281,0.040312481,0.034496814,0.0027275914,-0.003
30.2572,1.7607037,20.206123,0.040402261,0.034559779,0.002663593,-0.003
30.122307,1.7529368,20.116043,0.040446218,0.034590557,0.0026322093,-0.003
29.925549,1.7414867,19.984646,0.040490177,0.034621298,0.0026007867,-0.003
29.93181,1.7418511,19.988829,0.040579956,0.034683991,0.0025365229,-0.003
30.103622,1.7518495,20.103565,0.040686693,0.034758352,0.0024599512,-0.003
30.166159,1.7554888,20.145329,0.040776468,0.034820758,0.0023954129,-0.003
30.28698,1.7625197,20.226013,0.040820429,0.034851279,0.0023637749,-0.003
30.385645,1.7683642,20.291904,0.040864387,0.034881745,0.0023320855,-0.003
30.625504,1.7823234,20.452085,0.040954165,0.034943882,0.0022672864,-0.003
30.645292,1.783475,20.465302,0.041060902,0.035017572,0.0021900695,-0.003
30.782089,1.7914362,20.556656,0.041150679,0.035079386,0.0021249617,-0.003
30.888157,1.7976091,20.627489,0.041194638,0.035109602,0.0020930332,-0.003
30.985909,1.8033792,20.692764,0.041238597,0.035139792,0.0020610804,-0.003
31.050396,1.8071324,20.73583,0.041328375,0.035201345,0.0019957249,-0.003
30.932514,1.8002716,20.657106,0.041435112,0.035274349,0.0019178598,-0.003
30.830542,1.7943369,20.589008,0.041524888,0.035335615,0.0018522381,-0.003
30.635408,1.7829744,20.458693,0.041568848,0.035365574,0.0018200668,-0.003
30.279856,1.7622813,20.221251,0.041612806,0.035395484,0.0017878538,-0.003
30.149967,1.7547219,20.13451,0.041702583,0.035456486,0.0017219848,-0.003
30.077591,1.7505095,20.086176,0.041809319,0.035528842,0.0016435181,-0.003
30.189596,1.7570282,20.160975,0.041899097,0.035589557,0.0015773831,-0.003
30.267296,1.7615503,20.212862,0.041943056,0.035619237,0.0015449564,-0.003
30.431263,1.7710325,20.322361,0.041987015,0.035648882,0.0015124984,-0.003
30.320351,1.7645775,20.248291,0.042076793,0.035709333,0.0014461217,-0.003
29.981831,1.7448765,20.022224,0.042183529,0.03578103,0.0013670506,-0.003
29.916964,1.7411014,19.978905,0.042273306,0.035841201,0.0013004229,-0.003
29.792923,1.7338824,19.896069,0.042317267,0.03587063,0.0012677659,-0.003
29.653948,1.7257199,19.803247,0.042361224,0.035900012,0.0012350706,-0.003
29.912027,1.740739,19.975597,0.042451003,0.035959937,0.0011682189,-0.003
30.184788,1.7566123,20.157749,0.04255774,0.036031011,0.0010885875,-0.003
30.215622,1.7584066,20.178341,0.042647516,0.036090661,0.0010214929,-0.003
30.025675,1.7473526,20.051491,0.042691474,0.036119837,0.00098861253,-0.003
29.816631,1.7351135,19.911896,0.042735435,0.036148977,0.00095569738,-0.003
29.920027,1.7411304,19.980944,0.042825211,0.036208417,0.000888418,-0.003
30.214321,1.7582561,20.177477,0.042931948,0.036278956,0.00080831064,-0.003
30.162086,1.7552165,20.142595,0.043021726,0.036338151,0.00074081228,-0.003
30.106113,1.7519593,20.105215,0.043065684,0.036367081,0.00070771662,-0.003
29.951551,1.7429283,20.002012,0.043109645,0.036395982,0.00067459099,-0.003
29.86655,1.7379819,19.945248,0.043199422,0.036454897,0.00060684944,-0.003
29.990828,1.7452137,20.028242,0.043306156,0.036524754,0.00052615086,-0.003
30.272875,1.7616266,20.216597,0.043395934,0.036583353,0.00045813469,-0.003
30.259201,1.7609833,20.207476,0.043439893,0.036611989,0.0004247826,-0.003
30.12146,1.7529674,20.11549,0.043483853,0.036640592,0.00039140086,-0.003
29.974705,1.7444267,20.017487,0.043573631,0.036698889,0.00032312455,-0.003
29.822374,1.7355616,19.915758,0.043680367,0.036767989,0.00024177555,-0.003
29.765772,1.7322675,19.877958,0.043770144,0.036825933,0.00017320104,-0.003
29.747978,1.7314886,19.866077,0.043814102,0.036854241,0.000139571,-0.003
29.423481,1.7126012,19.649376,0.043858062,0.03688252,0.00010591477,-0.003
29.561728,1.7206478,19.741697,0.043947838,0.036940143,3.7070829e-05,-0.003
29.420757,1.7124426,19.647556,0.044054575,0.037008435,-4.4958484e-05,-0.003
29.289762,1.704818,19.560076,0.044144353,0.037065696,-0.00011410495,-0.003
29.334982,1.7077553,19.590269,0.044188313,0.037093673,-0.00014801414,-0.003
29.255611,1.7031348,19.537266,0.044232272,0.037121613,-0.0001819512,-0.003
28.918083,1.6834854,19.311859,0.044322049,0.03717855,-0.00025136324,-0.003
28.900005,1.6824329,19.299788,0.044428785,0.03724603,-0.00033406139,-0.003
28.967297,1.6863503,19.344725,0.044518562,0.037302617,-0.00040375939,-0.003
28.888222,1.6820217,19.291906,0.044562523,0.037330274,-0.00043793101,-0.003
28.758055,1.6744426,19.204979,0.04460648,0.037357878,-0.0004721396,-0.003
28.485806,1.6585909,19.023167,0.044696257,0.037414156,-0.00054208771,-0.003
28.569933,1.6634893,19.079348,0.044802993,0.037480872,-0.00062540366,-0.003
28.387119,1.652845,18.957264,0.044892773,0.037536841,-0.00069560227,-0.003
28.115866,1.6372623,18.7761,0.044936732,0.037564203,-0.00073000771,-0.003
27.891333,1.6241872,18.626154,0.04498069,0.037591506,-0.0007644585,-0.003
27.950693,1.6276439,18.665796,0.045070468,0.037647195,-0.00083487754,-0.003
28.329609,1.6497092,18.91884,0.045177204,0.037713245,-0.0009187226,-0.003
28.430582,1.6555891,18.986271,0.045266981,0.037768677,-0.00098934246,-0.003
28.336527,1.650112,18.92346,0.04531094,0.03779579,-0.0010239444,-0.003
28.196508,1.6420521,18.829939,0.0453549,0.037822854,-0.0010585858,-0.003
28.295515,1.6478179,18.896055,0.045444678,0.037878066,-0.0011293786,-0.003
28.324497,1.6495056,18.915409,0.045551414,0.037943602,-0.0012136269,-0.003
28.25494,1.6454549,18.868959,0.045641191,0.037998624,-0.0012845662,-0.003
28.206808,1.6426029,18.836838,0.04568515,0.038025528,-0.0013193302,-0.003
28.398705,1.6537778,18.964987,0.045729109,0.038052399,-0.0013541204,-0.003
28.316261,1.6489768,18.909931,0.045818886,0.038107164,-0.0014252594,-0.003
28.427193,1.6554368,18.984013,0.045925624,0.038172118,-0.0015099579,-0.003
28.581301,1.6644112,19.086927,0.046015399,0.038226627,-0.0015812914,-0.003
28.327681,1.6497437,18.917547,0.046059359,0.038253274,-0.0016162542,-0.003
28.231535,1.6441444,18.85334,0.046103319,0.038279891,-0.0016512398,-0.003
27.897388,1.6246843,18.630192,0.046193095,0.038334157,-0.0017227591,-0.003
28.154943,1.6396838,18.802191,0.046299832,0.038398523,-0.0018079048,-0.003
28.356588,1.6514273,18.936852,0.04638961,0.038452528,-0.0018796226,-0.003
28.26679,1.6462858,18.876875,0.046433568,0.038478922,-0.0019147751,-0.003
27.985426,1.6298989,18.688978,0.046477528,0.038505312,-0.0019499327,-0.003
27.889263,1.6242982,18.62476,0.046567304,0.038559113,-0.0020218024,-0.003
28.36095,1.6517698,18.939758,0.046674041,0.038622953,-0.0021073427,-0.003
28.319231,1.64934,18.911896,0.046763819,0.038676549,-0.0021793675,-0.003
28.001211,1.6308181,18.699518,0.046807778,0.038702752,-0.0022146637,-0.003
28.056974,1.6340885,18.736753,0.046851736,0.038728945,-0.0022499657,-0.003
28.352547,1.6513031,18.934139,0.046941513,0.038782362,-0.0023221225,-0.003
28.15107,1.6395687,18.799591,0.04704825,0.038845755,-0.0024079939,-0.003
28.072083,1.6349684,18.746843,0.047138027,0.038898971,-0.0024802997,-0.003
28.161089,1.6401522,18.806282,0.047181988,0.038924981,-0.0025157395,-0.003
28.197264,1.6422223,18.830439,0.047225946,0.038951013,-0.0025511612,-0.003
28.266407,1.6462492,18.876612,0.047315724,0.03900408,-0.0026235757,-0.003
28.199869,1.6423739,18.832176,0.047422459,0.039067052,-0.0027097552,-0.003
28.63122,1.6674961,19.120237,0.047512238,0.039119929,-0.0027823108,-0.003
28.733551,1.673456,19.188576,0.047556196,0.039145771,-0.0028178706,-0.003
28.880934,1.6819555,19.286997,0.047600155,0.039171636,-0.0028534154,-0.003
28.774023,1.6757293,19.215601,0.047689932,0.039224371,-0.0029260712,-0.003
28.754379,1.6745853,19.202484,0.047796669,0.03928696,-0.0030125314,-0.003
28.764875,1.6751965,19.209492,0.047886445,0.039339524,-0.0030853113,-0.003
28.67485,1.6699537,19.149372,0.047930407,0.039365236,-0.0031209693,-0.003
28.867395,1.681054,19.277956,0.047974364,0.039390929,-0.0031566354,-0.003
28.942783,1.6854442,19.328302,0.048064142,0.039443355,-0.0032295166,-0.003
28.911053,1.6835964,19.30711,0.048170879,0.03950559,-0.0033162318,-0.003
28.992435,1.6883355,19.36146,0.048260657,0.039557856,-0.0033892277,-0.003
28.991301,1.6881361,19.360703,0.048304616,0.039583415,-0.0034249923,-0.003
29.044777,1.6912498,19.396414,0.048348575,0.039608967,-0.0034607623,-0.003
28.915577,1.6837268,19.310133,0.048438352,0.039661087,-0.0035338616,-0.003
28.982498,1.6876235,19.354824,0.048545089,0.039722949,-0.0036208427,-0.003
29.040024,1.6909732,19.39324,0.048634865,0.039774895,-0.0036940649,-0.003
29.04627,1.691337,19.397411,0.048678824,0.039800297,-0.0037299409,-0.003
29.16732,1.6982563,19.478252,0.048722785,0.039825693,-0.003765824,-0.003
29.353432,1.7090925,19.602539,0.048812561,0.039877485,-0.0038391547,-0.003
29.225832,1.701663,19.517326,0.048919296,0.039938956,-0.0039264108,-0.003
29.1567,1.6976379,19.471161,0.049009074,0.039990574,-0.0039998656,-0.003
29.247391,1.7029183,19.531725,0.049053033,0.040015817,-0.0040358556,-0.003
29.338802,1.7081209,19.592768,0.049096994,0.040041052,-0.0040718513,-0.003
29.189463,1.6994263,19.493036,0.04918677,0.040092517,-0.0041454122,-0.003
29.023697,1.6897753,19.382336,0.049293506,0.0401536,-0.0042329412,-0.003
29.005386,1.6887094,19.370108,0.049383284,0.04020489,-0.004306626,-0.003
28.927343,1.6840494,19.317991,0.049427243,0.040229965,-0.004342732,-0.003
28.771049,1.6749505,19.213615,0.049471203,0.040255047,-0.0043788333,-0.003
28.822006,1.677917,19.247644,0.04956098,0.040306196,-0.004452616,-0.003
29.039299,1.690567,19.392756,0.049667715,0.040366895,-0.0045404108,-0.003
28.841209,1.6790349,19.260469,0.049757493,0.040417872,-0.0046143117,-0.003
28.696873,1.6706321,19.16408,0.049801454,0.040442806,-0.0046505183,-0.003
28.732819,1.6726027,19.188086,0.049845411,0.040467717,-0.0046867346,-0.003
29.116848,1.6949579,19.444544,0.049935188,0.040518545,-0.004760738,-0.003
29.331718,1.7074659,19.588037,0.050041925,0.040578876,-0.0048487894,-0.003
29.368328,1.709597,19.612486,0.050131703,0.040629543,-0.0049229031,-0.003
29.402216,1.7114578,19.635117,0.050175663,0.040654331,-0.004959207,-0.003
29.278498,1.7042563,19.552496,0.050219621,0.040679082,-0.0049955356,-0.003
29.335909,1.7075981,19.590836,0.050309398,0.04072959,-0.0050697569,-0.003
29.094131,1.6935247,19.429375,0.050416134,0.040789545,-0.0051580635,-0.003
29.12863,1.6955328,19.452414,0.050505912,0.040839892,-0.0052323956,-0.003
29.270517,1.7037919,19.547167,0.050549872,0.04086452,-0.0052688085,-0.003
29.077417,1.6924356,19.418213,0.050593831,0.040889118,-0.0053052413,-0.003
29.328775,1.7070658,19.586073,0.050683607,0.040939301,-0.0053796824,-0.003
29.382828,1.710212,19.622169,0.050790344,0.040998861,-0.0054682563,-0.003
29.129683,1.6954778,19.453117,0.050880122,0.041048866,-0.0055428189,-0.003
29.196146,1.6992488,19.497503,0.050924081,0.041073319,-0.0055793487,-0.003
29.349947,1.7082001,19.600212,0.050968039,0.041097745,-0.0056158951,-0.003
29.395983,1.7108796,19.630957,0.051057817,0.041147579,-0.0056905728,-0.003
29.195747,1.6992255,19.497236,0.051164554,0.041206714,-0.0057794317,-0.003
29.28941,1.7046769,19.559786,0.051254331,0.041256364,-0.0058542294,-0.003
29.372726,1.7094263,19.615427,0.051298289,0.041280653,-0.0058908677,-0.003
29.21356,1.7001631,19.509134,0.05134225,0.041304898,-0.0059275385,-0.003
29.19018,1.6988025,19.493521,0.051432026,0.041354362,-0.0060024592,-0.003
29.363102,1.7088661,19.609001,0.051538764,0.041413065,-0.006091604,-0.003
29.311153,1.705843,19.57431,0.051628541,0.041462336,-0.0061666528,-0.003
29.269398,1.7033485,19.546427,0.051672499,0.041486427,-0.0062034214,-0.003
29.147083,1.6962304,19.464745,0.051716459,0.041510496,-0.0062402068,-0.003
29.162882,1.6971498,19.475294,0.051806236,0.041559573,-0.0063153822,-0.003
29.09173,1.693009,19.427778,0.051912971,0.041617792,-0.0064048418,-0.003
28.849915,1.6789365,19.266293,0.052002749,0.041666642,-0.0064801662,-0.003
28.882748,1.6808472,19.288218,0.052046708,0.041690513,-0.0065170792,-0.003
28.988407,1.6869442,19.358782,0.052090668,0.041714381,-0.006553995,-0.003
29.022764,1.6889436,19.381727,0.052180445,0.041763026,-0.0066294507,-0.003
28.805883,1.6763225,19.236891,0.05228718,0.041820705,-0.0067192595,-0.003
28.784605,1.6750842,19.222681,0.052376959,0.041869104,-0.006794875,-0.003
28.881172,1.6807039,19.28717,0.052420919,0.041892763,-0.0068319249,-0.003
28.879292,1.6805944,19.285915,0.052464877,0.041916382,-0.0068689995,-0.003
28.997252,1.687459,19.364691,0.052554654,0.041964546,-0.0069447625,-0.003
28.826569,1.6775262,19.250706,0.05266139,0.042021662,-0.0070349309,-0.003
28.637718,1.6665363,19.12459,0.052751167,0.042069588,-0.0071108458,-0.003
28.593821,1.6639818,19.095276,0.052795127,0.042093027,-0.0071480353,-0.003
28.594641,1.6640615,19.095818,0.052839086,0.042116411,-0.0071852594,-0.003
28.466898,1.6566275,19.010509,0.052928864,0.042164113,-0.0072613158,-0.003
28.535425,1.6606156,19.056274,0.0530356,0.042220704,-0.0073518148,-0.003
28.730425,1.6719636,19.186497,0.053125378,0.042268202,-0.0074279988,-0.003
29.064661,1.6782411,19.257608,0.053169337,0.042291429,-0.0074653206,-0.003
29.005104,1.6748022,19.218147,0.053213661,0.042314805,-0.0075029791,-0.003
28.907799,1.6691836,19.153675,0.053304183,0.042362474,-0.0075799329,-0.003
28.888168,1.6680502,19.140669,0.053411805,0.042419024,-0.0076715006,-0.003
28.779568,1.6617794,19.068712,0.053502327,0.042466473,-0.0077485903,-0.003
28.679718,1.656014,19.002554,0.053546652,0.042489663,-0.0077863643,-0.003
28.529573,1.6474249,18.903065,0.053590976,0.042512845,-0.0078241425,-0.003
28.861893,1.6666145,19.123253,0.053681498,0.042560097,-0.0079013538,-0.003
28.910288,1.6694092,19.155317,0.053789119,0.042616133,-0.0079932362,-0.003
28.379364,1.6387513,18.803539,0.053879642,0.04266315,-0.0080705909,-0.003
28.268202,1.6324242,18.729881,0.053923965,0.042686127,-0.0081084929,-0.003
28.485443,1.6449695,18.873821,0.053968289,0.04270909,-0.0081464052,-0.003
28.639008,1.6538374,18.975571,0.054058811,0.042755909,-0.0082238792,-0.003
28.461987,1.6436148,18.858278,0.054166434,0.042811442,-0.008316068,-0.003
28.214281,1.6293104,18.694155,0.054256956,0.04285806,-0.0083936621,-0.003
28.160631,1.6263075,18.658613,0.05430128,0.042880874,-0.0084316647,-0.003
28.183128,1.6276069,18.673521,0.054345604,0.042903617,-0.0084697092,-0.003
28.32914,1.6360391,18.770264,0.054436127,0.04295006,-0.0085474094,-0.003
28.114647,1.6236519,18.628145,0.054543747,0.043005142,-0.0086398656,-0.003
27.936401,1.6133581,18.510044,0.05463427,0.04305134,-0.0087177129,-0.003
28.15872,1.6261972,18.657347,0.054678595,0.043073937,-0.008755845,-0.003
28.248604,1.6315274,18.716898,0.054722918,0.043096501,-0.0087939948,-0.003
28.38093,1.6391701,18.804575,0.054813441,0.043142509,-0.0088719539,-0.003
28.109064,1.6234682,18.624443,0.054921063,0.043197077,-0.0089647165,-0.003
27.8384,1.6078358,18.445107,0.055011584,0.043242864,-0.0090428032,-0.003
27.742594,1.6023023,18.381628,0.055055909,0.04326525,-0.0090810601,-0.003
27.787514,1.6050413,18.411386,0.055100233,0.043287612,-0.009119329,-0.003
27.790773,1.6052296,18.413548,0.055190755,0.04333321,-0.0091975285,-0.003
27.876575,1.6101857,18.470398,0.055298377,0.043387298,-0.0092905713,-0.003
27.989021,1.6166806,18.544901,0.0553889,0.04343269,-0.0093688909,-0.003
27.934044,1.6135051,18.508474,0.055433223,0.043454882,-0.0094072586,-0.003
27.919104,1.6127754,18.498573,0.055477547,0.043477051,-0.0094456403,-0.003
28.113352,1.6239964,18.627279,0.055568069,0.043522261,-0.0095240641,-0.003
28.105989,1.623571,18.6224,0.055675691,0.04357589,-0.0096173715,-0.003
27.937315,1.6138273,18.510639,0.055766213,0.043620903,-0.009695909,-0.003
27.935566,1.6137263,18.509481,0.055810538,0.043642912,-0.0097343838,-0.003
27.807175,1.606423,18.42441,0.055854862,0.043664899,-0.0097728707,-0.003
27.835552,1.6080624,18.443213,0.055945383,0.043709733,-0.0098515088,-0.003
28.023468,1.6189182,18.56772,0.056053006,0.043762926,-0.0099450666,-0.003
27.824686,1.6074346,18.436012,0.056143528,0.043807574,-0.010023813,-0.003
27.673479,1.5986993,18.335825,0.056187851,0.0438294,-0.010062389,-0.003
27.708347,1.600803,18.358929,0.056232177,0.043851212,-0.010100977,-0.003
27.916622,1.6128356,18.496925,0.056322699,0.043895688,-0.010179819,-0.003
28.205002,1.6294965,18.688,0.056430319,0.043948453,-0.010273617,-0.003
28.149406,1.6262845,18.651163,0.056520842,0.043992743,-0.010352564,-0.003
28.066191,1.6214768,18.596025,0.056565167,0.044014402,-0.010391237,-0.003
28.055214,1.620913,18.588753,0.056609491,0.044036038,-0.010429922,-0.003
28.000862,1.6177728,18.55274,0.056700013,0.044080164,-0.010508961,-0.003
28.372173,1.6392257,18.798763,0.056807634,0.044132516,-0.01060299,-0.003
28.298183,1.6349509,18.749739,0.056898157,0.044176463,-0.01068213,-0.003
28.118338,1.6245601,18.630575,0.056942481,0.044197951,-0.010720897,-0.003
28.105841,1.623897,18.622295,0.056986805,0.044219419,-0.010759675,-0.003
28.177404,1.6280318,18.669712,0.057077328,0.044263203,-0.010838904,-0.003
27.955326,1.6152006,18.522568,0.057184949,0.044315152,-0.010933157,-0.003
28.105328,1.6238673,18.621954,0.05727547,0.04435876,-0.011012482,-0.003
28.379061,1.6397476,18.803322,0.057319796,0.044380087,-0.01105134,-0.003
28.305098,1.6354741,18.754316,0.05736412,0.044401392,-0.011090208,-0.003
28.472855,1.6451671,18.865469,0.057454641,0.044444844,-0.011169618,-0.003
28.834696,1.6660743,19.105217,0.057562264,0.044496406,-0.011264086,-0.003
28.67034,1.6565778,18.996317,0.057652786,0.04453969,-0.011343588,-0.003
28.53039,1.6484914,18.903589,0.05769711,0.044560857,-0.011382532,-0.003
28.549669,1.6496946,18.916363,0.057741433,0.044582002,-0.011421486,-0.003
28.668043,1.6565346,18.994795,0.057831955,0.044625137,-0.01150107,-0.003
28.797995,1.6640435,19.080896,0.057939577,0.044676322,-0.011595741,-0.003
28.751738,1.6613708,19.050249,0.0580301,0.044719297,-0.011675412,-0.003
28.782373,1.6632822,19.070547,0.058074423,0.044740312,-0.011714437,-0.003
28.849833,1.6671805,19.115242,0.058118748,0.044761311,-0.011753472,-0.003
28.913561,1.6708633,19.157467,0.058209269,0.044804141,-0.01183322,-0.003
28.878925,1.6688617,19.13452,0.058316893,0.044854976,-0.011928081,-0.003
28.717508,1.6595337,19.027567,0.058407414,0.044897657,-0.012007908,-0.003
28.691734,1.6582527,19.010489,0.058451739,0.044918533,-0.012047009,-0.003
28.496395,1.646963,18.881062,0.058496063,0.044939391,-0.012086119,-0.003
28.251326,1.6327991,18.718685,0.058586584,0.044981942,-0.012166016,-0.003
28.463053,1.645036,18.858971,0.058694207,0.045032449,-0.012261051,-0.003
28.82585,1.6660039,19.09935,0.058784729,0.045074865,-0.012341021,-0.003
28.897532,1.6702509,19.146845,0.058829053,0.045095611,-0.012380189,-0.003
28.954597,1.6735493,19.184656,0.058873377,0.045116335,-0.01241937,-0.003
28.826727,1.6661584,19.099932,0.0589639,0.045158628,-0.012499406,-0.003
29.058901,1.6795778,19.253765,0.05907152,0.045208838,-0.012594596,-0.003
29.048618,1.6789836,19.24695,0.059162043,0.045251027,-0.012674686,-0.003
28.891344,1.669845,19.142744,0.059206368,0.045271676,-0.012713907,-0.003
28.786583,1.6637901,19.073334,0.059250692,0.045292303,-0.012753139,-0.003
28.895454,1.6700826,19.145468,0.059341214,0.045334384,-0.012833286,-0.003
28.99892,1.6760627,19.214022,0.059448835,0.045384347,-0.012928606,-0.003
28.908503,1.6708368,19.154114,0.059539357,0.045426339,-0.013008799,-0.003
28.893131,1.6699483,19.143929,0.059583681,0.045446891,-0.01304807,-0.003
28.780619,1.6633328,19.069382,0.059628006,0.045467421,-0.013087354,-0.003
28.785746,1.6636292,19.072779,0.059718528,0.045509335,-0.013167588,-0.003
28.79007,1.663879,19.075644,0.059826149,0.045559131,-0.013262996,-0.003
28.688375,1.6580018,19.008263,0.059916671,0.045600984,-0.013343262,-0.003
28.814466,1.6651522,19.091806,0.059960997,0.04562147,-0.013382569,-0.003
29.017818,1.6769037,19.226543,0.060005321,0.045641948,-0.013421879,-0.003
29.295965,1.6929775,19.410837,0.060095842,0.045683749,-0.01350217,-0.003
29.217525,1.6884445,19.358864,0.060203464,0.045733422,-0.013597644,-0.003
29.466444,1.7028292,19.523792,0.060293986,0.045775201,-0.013677948,-0.003
29.573715,1.7090282,19.594868,0.060338311,0.045795668,-0.013717265,-0.003
29.476564,1.7032351,19.530499,0.060382635,0.045816105,-0.013756596,-0.003
29.369617,1.6970555,19.459639,0.060473157,0.045857869,-0.013836907,-0.003
29.313868,1.6938341,19.422699,0.060580778,0.045907542,-0.01393238,-0.003
29.243435,1.6897643,19.376032,0.060671302,0.045949332,-0.014012679,-0.003
29.216658,1.6882169,19.35829,0.060715624,0.045969795,-0.014051995,-0.003
29.317471,1.6937999,19.425087,0.060759948,0.045990266,-0.014091309,-0.003
29.295784,1.692547,19.410719,0.060850472,0.046032082,-0.014171596,-0.003
29.288843,1.6921458,19.406118,0.060958094,0.046081807,-0.014267041,-0.003
29.548294,1.7071356,19.578026,0.061048615,0.046123639,-0.014347318,-0.003
29.521666,1.7053967,19.560383,0.061092939,0.046144124,-0.014386623,-0.003
29.560041,1.7076135,19.58581,0.061137264,0.046164609,-0.014425931,-0.003
29.540245,1.7064699,19.572693,0.061227786,0.046206441,-0.014506208,-0.003
29.983414,1.7320707,19.866327,0.061335408,0.046256166,-0.014601653,-0.003
30.332161,1.7522169,20.097399,0.061425929,0.046297975,-0.014681941,-0.003
30.231413,1.7462966,20.030647,0.061470253,0.046318445,-0.014721255,-0.003
29.877132,1.7258317,19.795908,0.061514578,0.046338908,-0.014760573,-0.003
29.318171,1.6935438,19.425554,0.061605101,0.046380688,-0.014840879,-0.003
29.436033,1.700352,19.503647,0.061712721,0.046430327,-0.014936367,-0.003
29.442099,1.7007024,19.507666,0.061803243,0.046472058,-0.015016696,-0.003
29.402088,1.6984118,19.481157,0.061847568,0.046492487,-0.015056033,-0.003
29.250708,1.6896673,19.380856,0.061891893,0.046512898,-0.015095378,-0.003
29.139946,1.6832691,19.307467,0.061982414,0.046554565,-0.015175739,-0.003
29.170004,1.6850054,19.327383,0.062090036,0.046604067,-0.015271301,-0.003
29.179518,1.6855551,19.333687,0.062180558,0.046645667,-0.015351698,-0.003
29.230577,1.6885045,19.367517,0.062224882,0.04666603,-0.015391068,-0.003
29.075212,1.6796237,19.26458,0.062269206,0.04668637,-0.01543045,-0.003
29.122202,1.6823382,19.295712,0.062359729,0.046727892,-0.015510888,-0.003
28.902527,1.6696479,19.150162,0.06246735,0.046777207,-0.015606545,-0.003
29.056091,1.6785191,19.251909,0.062557872,0.046818644,-0.015687026,-0.003
29.240608,1.6892465,19.374168,0.062602197,0.046838924,-0.01572644,-0.003
29.239307,1.6891714,19.373306,0.062646522,0.046859182,-0.015765864,-0.003
28.942356,1.6720164,19.176554,0.062737043,0.046900529,-0.01584639,-0.003
28.737595,1.6601871,19.040882,0.062844665,0.046949632,-0.015942158,-0.003
28.682014,1.6569762,19.004057,0.062935188,0.046990886,-0.016022734,-0.003
28.543846,1.6489834,18.91251,0.062979511,0.04701107,-0.016062194,-0.003
28.593922,1.6518762,18.945688,0.063023836,0.047031242,-0.016101664,-0.003
28.627016,1.6537881,18.967617,0.063114358,0.047072403,-0.016182287,-0.003
28.654604,1.6553819,18.985895,0.06322198,0.047121283,-0.016278168,-0.003
28.54122,1.6488316,18.91077,0.063312502,0.047162347,-0.016358839,-0.003
28.351503,1.6378717,18.785069,0.063356826,0.047182433,-0.016398352,-0.003
28.267885,1.633007,18.729664,0.06340115,0.047202516,-0.016437864,-0.003
28.295263,1.6345886,18.747805,0.063491672,0.047243495,-0.01651858,-0.003
28.362959,1.6384993,18.792658,0.063599294,0.047292158,-0.016614571,-0.003
28.434788,1.6426488,18.84025,0.063689815,0.047333039,-0.016695336,-0.003
28.354017,1.6379827,18.786734,0.063734141,0.047353037,-0.016734894,-0.003
28.362921,1.6384859,18.792629,0.063778464,0.047373042,-0.016774446,-0.003
28.127174,1.6248672,18.636431,0.063868987,0.047413852,-0.016855247,-0.003
27.958492,1.6151228,18.524666,0.063976608,0.047462322,-0.016951336,-0.003
27.937773,1.6139258,18.510937,0.064067131,0.047503043,-0.017032182,-0.003
27.776041,1.6045828,18.403776,0.064111455,0.047522958,-0.01707178,-0.003
27.760363,1.6037003,18.393387,0.064155779,0.0475429,-0.017111365,-0.003
27.923048,1.6130985,18.501179,0.064246301,0.047583573,-0.017192235,-0.003
27.98452,1.6166497,18.541908,0.064353923,0.047631886,-0.017288404,-0.003
28.09931,1.6232811,18.617966,0.064444444,0.047672488,-0.017369308,-0.003
28.164513,1.6270478,18.661167,0.06448877,0.047692347,-0.017408935,-0.003
28.270227,1.6331941,18.731211,0.064533092,0.047712237,-0.017448545,-0.003
28.468828,1.6446674,18.862799,0.064623616,0.047752816,-0.017529463,-0.003
28.623526,1.6536044,18.965298,0.064731238,0.047801033,-0.01762568,-0.003
28.556643,1.6497405,18.920982,0.06482176,0.047841571,-0.017706618,-0.003
28.327833,1.6365219,18.769379,0.064866084,0.047861405,-0.017746257,-0.003
28.365841,1.6386948,18.794561,0.064910408,0.047881264,-0.017785883,-0.003
28.694248,1.6576668,19.012157,0.06500093,0.047921803,-0.01786682,-0.003
29.18825,1.6862053,19.339472,0.065108552,0.047969993,-0.01796305,-0.003
29.247597,1.6896337,19.378794,0.065199074,0.048010536,-0.018043986,-0.003
29.099058,1.680979,19.280376,0.065243398,0.048030388,-0.018083615,-0.003
29.181627,1.6857487,19.335083,0.065287722,0.04805024,-0.018123245,-0.003
29.050081,1.6781497,19.247925,0.065378244,0.048090778,-0.018204182,-0.003
28.948801,1.672299,19.180819,0.065485866,0.048138957,-0.018300418,-0.003
29.219219,1.6879203,19.359991,0.065576388,0.04817947,-0.018381368,-0.003
29.308519,1.6930082,19.419161,0.065620714,0.048199311,-0.018421005,-0.003
29.343716,1.6950413,19.442482,0.065665036,0.048219133,-0.018460648,-0.003
29.576157,1.7084683,19.596493,0.065755558,0.04825962,-0.018541612,-0.003
29.828478,1.7230436,19.763674,0.06586318,0.048307735,-0.018637879,-0.003
29.849985,1.724286,19.777924,0.065953704,0.048348196,-0.018718857,-0.003
29.796251,1.7211233,19.742323,0.065998026,0.048368003,-0.018758507,-0.003
29.952707,1.7301607,19.845987,0.066042352,0.048387796,-0.018798169,-0.003
29.975655,1.7314862,19.861191,0.066132872,0.048428208,-0.018879168,-0.003
30.114536,1.7395085,19.953211,0.066240496,0.048476238,-0.01897548,-0.003
30.44066,1.7583464,20.169294,0.066331018,0.048516609,-0.019056501,-0.003
30.475178,1.760301,20.192165,0.066375341,0.048536364,-0.019096177,-0.003
30.217463,1.7454149,20.021408,0.066419665,0.048556123,-0.019135853,-0.003
30.106415,1.7390006,19.94783,0.066510187,0.048596445,-0.019216899,-0.003
30.255995,1.7476406,20.04694,0.066617809,0.048644353,-0.01931327,-0.003
30.116831,1.7396023,19.954733,0.066708332,0.048684608,-0.019394349,-0.003
29.974039,1.7313381,19.860121,0.066752656,0.048704296,-0.019434061,-0.003
29.84775,1.7240435,19.776443,0.06679698,0.048724011,-0.019473759,-0.003
29.828976,1.722959,19.764006,0.066887501,0.048764218,-0.019554861,-0.003
29.918417,1.7281252,19.823265,0.066995124,0.048811972,-0.019651309,-0.003
29.854717,1.7244459,19.781061,0.067085647,0.04885209,-0.019732457,-0.003
29.7866,1.7205129,19.735926,0.06712997,0.048871696,-0.019772207,-0.003
29.743649,1.7180319,19.707466,0.067174294,0.048891351,-0.019811936,-0.003
29.347063,1.6951245,19.444696,0.067264816,0.048931416,-0.019893108,-0.003
29.438747,1.7004204,19.505445,0.067372438,0.048978988,-0.019989645,-0.003
29.601355,1.7098128,19.613186,0.06746296,0.049018946,-0.020070871,-0.003
29.483158,1.7029967,19.534868,0.067507285,0.049038474,-0.020110663,-0.003
29.676487,1.7141637,19.662964,0.067551609,0.049058046,-0.020150431,-0.003
29.735458,1.7175701,19.702038,0.06764213,0.049097944,-0.020231685,-0.003
29.73049,1.717283,19.698746,0.067749753,0.049145307,-0.020328326,-0.003
29.370869,1.6965107,19.460466,0.067840276,0.04918509,-0.020409638,-0.003
29.073471,1.6793325,19.263418,0.0678846,0.049204536,-0.020449469,-0.003
28.931913,1.6711687,19.169624,0.067928924,0.049224008,-0.020489287,-0.003
28.998127,1.6749933,19.213495,0.068019445,0.049263712,-0.020570636,-0.003
29.222176,1.6879349,19.361946,0.068127068,0.049310841,-0.020667391,-0.003
28.995197,1.6748241,19.211555,0.068217591,0.049350429,-0.020748798,-0.003
28.944006,1.6718673,19.177637,0.068261913,0.04936979,-0.020788668,-0.003
28.869265,1.6675586,19.128115,0.068306238,0.049389146,-0.020828543,-0.003
28.687902,1.6570826,19.007948,0.068396759,0.049428631,-0.020909999,-0.003
28.612753,1.6527418,18.958157,0.068504381,0.049475506,-0.021006877,-0.003
28.569681,1.6502538,18.929617,0.068594903,0.049514882,-0.021088386,-0.003
28.58263,1.6510012,18.938202,0.068639228,0.049534157,-0.021128301,-0.003
28.658466,1.6553818,18.988449,0.068683551,0.049553379,-0.021168238,-0.003
28.626616,1.6535419,18.967344,0.068774073,0.049592633,-0.021249807,-0.003
28.629839,1.6537282,18.969481,0.068881695,0.049639232,-0.021346817,-0.003
28.712702,1.6585146,19.024384,0.068972218,0.049678378,-0.021428438,-0.003
28.67231,1.6561813,18.997622,0.069016543,0.049697548,-0.021468403,-0.003
28.584467,1.6510984,18.939426,0.069060866,0.049716644,-0.021508401,-0.003
28.341026,1.6370368,18.778128,0.069151388,0.049755648,-0.021590089,-0.003
28.426399,1.641968,18.834692,0.069259011,0.049801957,-0.021687239,-0.003
28.435951,1.6425198,18.841022,0.069349533,0.049840849,-0.021768982,-0.003
28.379576,1.6392634,18.803669,0.069393858,0.049859889,-0.021809008,-0.003
28.152388,1.6261231,18.653145,0.069438181,0.049878869,-0.021849062,-0.003
28.139669,1.6253885,18.644718,0.069528702,0.049917616,-0.021930872,-0.003
28.266546,1.6327171,18.728785,0.069636325,0.04996362,-0.022028167,-0.003
28.086548,1.6223201,18.609522,0.069726847,0.050002221,-0.022110045,-0.003
28.021774,1.6186459,18.56661,0.069771172,0.050021082,-0.022150157,-0.003
27.900339,1.6116314,18.486151,0.069815495,0.05003991,-0.022190282,-0.003
27.727686,1.6016582,18.371754,0.069906016,0.050078265,-0.022272276,-0.003
27.866787,1.6096933,18.463919,0.070013639,0.050123714,-0.022369832,-0.003
27.870207,1.6098908,18.466185,0.070104161,0.050161824,-0.022451941,-0.003
27.798,1.605742,18.418329,0.070148487,0.050180454,-0.022492161,-0.003
27.694653,1.5997721,18.349854,0.070192809,0.050199062,-0.022532389,-0.003
27.523573,1.5898898,18.236502,0.070283332,0.050237007,-0.022614574,-0.003
27.678339,1.5988297,18.339045,0.070390954,0.050282035,-0.022712324,-0.003
27.395988,1.5825198,18.151966,0.070481476,0.050319847,-0.022794571,-0.003
27.0411,1.5620198,17.916824,0.070525799,0.050338347,-0.022834849,-0.003
26.690485,1.5417362,17.684511,0.070570125,0.050356835,-0.022875134,-0.003
26.370739,1.5232667,17.472656,0.070660647,0.050394569,-0.022957416,-0.003
26.396645,1.524763,17.489819,0.070768269,0.050439391,-0.023055261,-0.003
26.51123,1.531382,17.565741,0.07085879,0.050477069,-0.023137568,-0.003
26.580437,1.5353119,17.611597,0.070903115,0.050495517,-0.023177871,-0.003
26.482012,1.5296268,17.546383,0.070947439,0.050513953,-0.023218179,-0.003
26.324314,1.5205181,17.441895,0.071037961,0.050551604,-0.023300499,-0.003
26.426594,1.5264258,17.509665,0.071145582,0.050596364,-0.023398371,-0.003
26.15999,1.5110265,17.333017,0.071236106,0.050634012,-0.023480695,-0.003
18.458189,1.4920857,17.116312,0.07128043,0.050652444,-0.023521004,-0.003
18.321926,1.4810709,16.989956,0.0713121,0.050665617,-0.023549804,-0.003
18.273968,1.4771941,16.945484,0.071376779,0.050692517,-0.023608625,-0.003
18.099632,1.4631015,16.783821,0.071453678,0.050724506,-0.023678554,-0.003
18.035103,1.4578853,16.723984,0.071518358,0.050751407,-0.023737375,-0.003
18.07242,1.4608908,16.758589,0.071550028,0.050764572,-0.023766179,-0.003
18.333641,1.4820065,17.000818,0.071581699,0.050777756,-0.023794975,-0.003
18.42407,1.4893165,17.084675,0.071646378,0.050804667,-0.02385379,-0.003
18.25527,1.4756714,16.928146,0.071723277,0.05083666,-0.023923717,-0.003
18.308065,1.4799391,16.977102,0.071787956,0.050863564,-0.023982536,-0.003
18.34161,1.4826508,17.008209,0.071819628,0.050876729,-0.024011342,-0.003
18.443928,1.4909463,17.10309,0.071851297,0.050889917,-0.024040135,-0.003
18.507427,1.4960794,17.161972,0.071915978,0.050916836,-0.024098948,-0.003
18.564936,1.500728,17.2153,0.071992877,0.050948828,-0.024168875,-0.003
18.489498,1.49463,17.145346,0.072057556,0.050975736,-0.024227692,-0.003
18.423679,1.4893731,17.084312,0.072089227,0.050988913,-0.024256492,-0.003
18.29549,1.4790102,16.965443,0.072120897,0.051002089,-0.02428529,-0.003
18.412918,1.4885031,17.074333,0.072185576,0.051028997,-0.024344107,-0.003
18.403078,1.4877076,17.065208,0.072262477,0.051060989,-0.024414036,-0.003
18.434845,1.4902757,17.094667,0.072327156,0.05108789,-0.024472857,-0.003
18.595554,1.5032674,17.243692,0.072358826,0.051101055,-0.024501661,-0.003
18.605436,1.5041687,17.252857,0.072390496,0.051114231,-0.024530459,-0.003
18.456388,1.4921188,17.114645,0.072455178,0.051141124,-0.024589285,-0.003
18.215427,1.472638,16.891201,0.072532074,0.051173083,-0.024659226,-0.003
18.304281,1.4798214,16.973595,0.072596755,0.051199947,-0.024718065,-0.003
18.323349,1.4813631,16.991278,0.072628427,0.051213082,-0.024746884,-0.003
18.327902,1.4818612,16.995499,0.072660095,0.051226243,-0.024775688,-0.003
18.305435,1.4800447,16.974665,0.072724777,0.051253092,-0.024834534,-0.003
18.253984,1.4758848,16.926954,0.072801674,0.05128498,-0.024904508,-0.003
18.153646,1.4677722,16.833912,0.072866355,0.051311776,-0.024963377,-0.003
18.110043,1.4642467,16.793478,0.072898026,0.051324882,-0.024992209,-0.003
18.044943,1.4591355,16.73311,0.072929696,0.051337998,-0.025021035,-0.003
17.972761,1.4532988,16.666176,0.072994375,0.051364757,-0.025079919,-0.003
18.127464,1.4658084,16.809633,0.073071274,0.051396549,-0.02514994,-0.003
18.157936,1.4682723,16.837889,0.073135955,0.051423267,-0.025208844,-0.003
18.106409,1.4641058,16.790108,0.073167625,0.051436335,-0.025237693,-0.003
17.989288,1.4548013,16.681503,0.073199295,0.051449396,-0.025266543,-0.003
17.90085,1.4476492,16.599493,0.073263974,0.051476054,-0.025325473,-0.003
17.860991,1.4444258,16.562532,0.073340873,0.051507711,-0.025395554,-0.003
17.843868,1.4430411,16.546654,0.073405554,0.051534303,-0.025454516,-0.003
17.864231,1.4446878,16.565536,0.073437224,0.051547311,-0.02548339,-0.003
17.918596,1.4492542,16.615952,0.073468894,0.051560309,-0.025512271,-0.003
18.006216,1.4563409,16.697203,0.073533575,0.051586829,-0.025571264,-0.003
18.114162,1.4650716,16.7973,0.073610473,0.051618315,-0.025641421,-0.003
18.077166,1.4620793,16.762993,0.073675152,0.05164475,-0.025700452,-0.003
18.052027,1.4602152,16.739683,0.073706824,0.051657684,-0.025729362,-0.003
17.967354,1.453366,16.661167,0.073738494,0.051670603,-0.025758278,-0.003
17.797421,1.4396203,16.503586,0.073803175,0.051696956,-0.025817346,-0.003
17.591848,1.4229918,16.31296,0.073880073,0.05172823,-0.025887597,-0.003
17.386431,1.4063755,16.122475,0.073944753,0.051754482,-0.02594671,-0.003
17.283838,1.3980771,16.027342,0.073976422,0.051767319,-0.025975661,-0.003
17.258516,1.3961821,16.00386,0.074008093,0.051780146,-0.026004618,-0.003
17.214548,1.3926252,15.96309,0.074072774,0.051806305,-0.026063774,-0.003
17.241663,1.3948187,15.988233,0.074149671,0.051837336,-0.026134131,-0.003
17.154333,1.3877538,15.907252,0.074214352,0.05186338,-0.026193338,-0.003
17.039808,1.3786217,15.801053,0.074246022,0.051876113,-0.026222335,-0.003
16.908281,1.3679804,15.679088,0.074277693,0.051888835,-0.026251338,-0.003
16.584927,1.3418192,15.379241,0.074342373,0.05191477,-0.026310591,-0.003
16.467243,1.3322978,15.270112,0.07441927,0.051945534,-0.026381066,-0.003
16.456787,1.3314519,15.260417,0.074483952,0.05197135,-0.026440373,-0.003
16.33234,1.3213834,15.145017,0.074515622,0.051983967,-0.026469421,-0.003
16.146122,1.3064237,14.972335,0.074547292,0.051996574,-0.026498474,-0.003
15.959304,1.2913078,14.799099,0.074611971,0.052022271,-0.026557829,-0.003
16.057102,1.2992209,14.889788,0.074688872,0.052052751,-0.026628431,-0.003
16.019632,1.2961891,14.855042,0.074753552,0.052078322,-0.026687842,-0.003
15.935317,1.2894472,14.776855,0.07478522,0.05209082,-0.02671694,-0.003
16.00355,1.2949684,14.840127,0.074816892,0.052103303,-0.026746048,-0.003
15.996768,1.2944198,14.833839,0.074881571,0.052128755,-0.026805509,-0.003
15.946955,1.2903888,14.787646,0.07495847,0.052158941,-0.026876235,-0.003
15.954878,1.29103,14.794994,0.075023149,0.052184261,-0.026935752,-0.003
15.950459,1.2907177,14.790895,0.075054821,0.052196641,-0.026964905,-0.003
15.866661,1.2839369,14.713189,0.075086491,0.052209001,-0.026994063,-0.003
15.530613,1.2567437,14.401571,0.07515117,0.052234206,-0.027053628,-0.003
15.233495,1.2327008,14.126054,0.075228068,0.052264098,-0.027124479,-0.003
15.226639,1.2321459,14.119696,0.075292749,0.05228918,-0.027184099,-0.003
15.162776,1.2269845,14.060474,0.075324419,0.05230144,-0.0272133,-0.003
15.023573,1.2157201,13.931391,0.07535609,0.052313689,-0.027242506,-0.003
14.922279,1.2075233,13.837461,0.075420769,0.052338656,-0.027302172,-0.003
14.892639,1.2051249,13.809976,0.075497667,0.052368276,-0.027373137,-0.003
14.644013,1.1850058,13.579425,0.07556235,0.052393135,-0.027432851,-0.003
14.479262,1.171674,13.426651,0.075594019,0.052405287,-0.027462097,-0.003
14.38331,1.163869,13.337672,0.07562569,0.052417427,-0.027491348,-0.003
14.242998,1.1525152,13.207561,0.075690369,0.052442189,-0.0275511,-0.003
14.360522,1.162025,13.316541,0.075767269,0.052471571,-0.027622165,-0.003
14.331114,1.1596453,13.28927,0.075831948,0.052496236,-0.027681956,-0.003
14.225678,1.1510102,13.191499,0.075863619,0.052508298,-0.027711241,-0.003
14.363464,1.1621585,13.319267,0.075895289,0.052520353,-0.027740527,-0.003
14.593688,1.180786,13.532754,0.075959969,0.052544944,-0.02780035,-0.003
14.328652,1.1593418,13.286986,0.076036868,0.052574139,-0.027871491,-0.003
14.11026,1.1416715,13.08447,0.076101548,0.052598663,-0.027931342,-0.003
14.083667,1.1393415,13.059809,0.076133218,0.052610662,-0.027960651,-0.003
14.048534,1.1364994,13.027231,0.076164889,0.052622654,-0.027989963,-0.003
13.963453,1.1296165,12.948336,0.076229569,0.052647132,-0.028049832,-0.003
13.940742,1.1277792,12.927276,0.076306467,0.052676216,-0.028121019,-0.003
13.895076,1.1240848,12.884929,0.076371148,0.052700665,-0.028180901,-0.003
13.819968,1.1180089,12.815281,0.076402818,0.05271263,-0.028210223,-0.003
13.757295,1.1126535,12.757164,0.076434488,0.0527246,-0.028239544,-0.003
13.370373,1.0813602,12.398371,0.076499168,0.052749041,-0.028299429,-0.003
13.539451,1.0950348,12.555157,0.076576066,0.05277811,-0.028370621,-0.003
14.051253,1.136428,13.029753,0.076640746,0.05280257,-0.028430497,-0.003
14.21048,1.1493058,13.177403,0.076672416,0.052814551,-0.028459813,-0.003
14.34789,1.1599804,13.304827,0.076704088,0.052826542,-0.028489128,-0.003
14.159735,1.1447687,13.13035,0.076768768,0.052851044,-0.028548988,-0.003
14.013141,1.132917,12.994413,0.076845665,0.052880213,-0.028620137,-0.003
14.106646,1.1404766,13.08112,0.076910345,0.052904792,-0.028679965,-0.003
14.041161,1.1345776,13.020403,0.076942016,0.052916843,-0.028709253,-0.003
13.793613,1.1145749,12.790852,0.076973686,0.052928902,-0.028738538,-0.003
13.700319,1.1070365,12.70434,0.077038368,0.052953571,-0.028798331,-0.003
14.070452,1.1369444,13.047565,0.077115265,0.052982986,-0.028869379,-0.003
14.120646,1.1410004,13.09411,0.077179945,0.05300783,-0.028929098,-0.003
14.061897,1.1353741,13.039633,0.077211616,0.053020041,-0.028958321,-0.003
13.831044,1.1167347,12.825562,0.077243287,0.053032275,-0.028987532,-0.003
13.683426,1.1048158,12.688676,0.077307965,0.05305732,-0.029047165,-0.003
13.60273,1.0983003,12.613846,0.077384863,0.053087246,-0.029118001,-0.003
13.655303,1.1025453,12.662598,0.077449545,0.053112525,-0.029177539,-0.003
13.786919,1.1131719,12.784645,0.077481214,0.05312492,-0.029206682,-0.003
13.929356,1.1239145,12.916718,0.077512885,0.053137366,-0.029235804,-0.003
14.039639,1.132813,13.018984,0.077577565,0.053162806,-0.029295271,-0.003
14.332882,1.1564738,13.290909,0.077654464,0.053193122,-0.029365942,-0.003
14.484864,1.1687367,13.431842,0.077719144,0.053218663,-0.029425366,-0.003
14.441744,1.1652575,13.391856,0.077750814,0.053231165,-0.029454464,-0.003
14.594627,1.1769735,13.533625,0.077782484,0.053243723,-0.029483538,-0.003
14.495704,1.1689959,13.441893,0.077847165,0.05326936,-0.029542921,-0.003
14.418353,1.162758,13.370165,0.077924064,0.053299844,-0.029613519,-0.003
14.387884,1.1603009,13.341911,0.077988743,0.0533255,-0.029672893,-0.003
14.277749,1.1509329,13.239784,0.078020414,0.053338058,-0.029701967,-0.003
14.160987,1.1415207,13.131511,0.078052084,0.05335062,-0.029731039,-0.003
14.163666,1.1417366,13.133994,0.078116765,0.053376276,-0.029790414,-0.003
14.289208,1.1518567,13.250411,0.078193662,0.05340676,-0.029861011,-0.003
14.223574,1.1465659,13.189548,0.078258342,0.053432375,-0.029920403,-0.003
14.129082,1.1389488,13.101925,0.078290013,0.053444903,-0.02994949,-0.003
13.959116,1.1248122,12.944322,0.078321683,0.053457424,-0.029978581,-0.003
13.647192,1.0996777,12.655074,0.078386363,0.053482942,-0.030038014,-0.003
13.581439,1.0943793,12.594101,0.078463262,0.05351321,-0.030108705,-0.003
13.61742,1.0972787,12.627466,0.078527942,0.053538598,-0.030168194,-0.003
13.555054,1.0922532,12.569633,0.078559612,0.053550996,-0.030197337,-0.003
13.476819,1.0856634,12.497095,0.078591282,0.053563386,-0.030226482,-0.003
13.192221,1.0627367,12.233187,0.078655962,0.053588614,-0.03028604,-0.003
13.002227,1.0474312,12.057004,0.078732862,0.053618476,-0.030356904,-0.003
12.940848,1.0424868,12.000089,0.078797542,0.053643454,-0.030416567,-0.003
12.837523,1.0339413,11.904277,0.078829211,0.053655624,-0.030445805,-0.003
12.868336,1.036423,11.93285,0.078860882,0.053667802,-0.030475041,-0.003
12.603821,1.0151187,11.687565,0.078925562,0.053692546,-0.0305348,-0.003
12.334483,0.99342614,11.437807,0.079002461,0.053721759,-0.030605935,-0.003
12.040368,0.96973801,11.165073,0.079067142,0.053746175,-0.03066583,-0.003
11.81018,0.95119846,10.951619,0.079098811,0.053758081,-0.030695176,-0.003
11.673397,0.94001549,10.824806,0.079130483,0.05376992,-0.030724552,-0.003
11.325517,0.91200197,10.502214,0.079195161,0.053793993,-0.030784583,-0.003
10.953411,0.8820377,10.157159,0.079272059,0.053822406,-0.030856039,-0.003
10.760079,0.86646938,9.9778824,0.079336739,0.053846106,-0.030916221,-0.003
6.0426402,0.85973167,9.9026747,0.079368411,0.053857639,-0.030945718,-0.003
5.964571,0.84862417,9.7747355,0.079386297,0.05386411,-0.030962393,-0.003
5.8809547,0.8367275,9.6377058,0.079422826,0.053877316,-0.030996451,-0.003
5.7890534,0.82365197,9.4870968,0.079466258,0.053892922,-0.031036982,-0.003
5.6909919,0.80970007,9.3263941,0.079502787,0.053905953,-0.031071108,-0.003
5.6670976,0.8063004,9.2872362,0.079520671,0.053912312,-0.031087823,-0.003
4.3491254,0.80165845,9.2402945,0.079534433,0.053917173,-0.031100698,-0.003
4.3478332,0.80142027,9.2375488,0.079562531,0.053927094,-0.031126987,-0.003
4.3427658,0.80048627,9.2267828,0.07959594,0.053938854,-0.031158257,-0.003
4.2927184,0.79126114,9.12045,0.079624039,0.053948697,-0.031184576,-0.003
3.2770376,0.78238738,9.0194025,0.079637795,0.053953495,-0.031197468,-0.003
3.2678151,0.78018552,8.9940195,0.079648383,0.05395719,-0.03120739,-0.003
3.253617,0.7767958,8.9549417,0.079669996,0.053964667,-0.031227669,-0.003
3.2836847,0.78397441,9.0376978,0.079695695,0.053973548,-0.031251784,-0.003
3.1991725,0.76379722,8.8050938,0.079717309,0.053980701,-0.03127218,-0.003
3.0492187,0.72799599,8.392375,0.079727894,0.053983897,-0.031282272,-0.003
1.5189216,0.6979478,8.0509043,0.079733438,0.053985458,-0.031287592,-0.003
1.3843178,0.63609707,7.3374491,0.07974476,0.053988464,-0.031298507,-0.003
1.1521686,0.52942401,6.1069641,0.07975822,0.053991579,-0.031311601,-0.003
0.90012062,0.41360742,4.7710066,0.079769543,0.053993791,-0.031322706,-0.003
0.77062827,0.35410541,4.0846448,0.079775084,0.053994771,-0.03132816,-0.003
0.58609307,0.26972231,3.1063077,0.079780628,0.053995613,-0.03133364,-0.003
0.25528011,0.1174809,1.3529909,0.079791949,0.053997118,-0.031344861,-0.003
0.6647104,0.3059023,3.5229816,0.07980541,0.053998474,-0.031358253,-0.003
0.82366532,0.37905398,4.3654466,0.07981673,0.053999271,-0.031369545,-0.003
0.8904435,0.40978557,4.7193727,0.079822274,0.053999569,-0.03137508,-0.003
0.93403852,0.42951578,4.9495993,0.079827819,0.053999737,-0.031380624,-0.003
1.0173122,0.46780902,5.3908777,0.079839142,0.053999897,-0.031391945,-0.003
1.0890274,0.50078714,5.7709069,0.079852602,0.053999726,-0.031405404,-0.003
1.1179835,0.51410252,5.9243488,0.079863922,0.053999249,-0.031416714,-0.003
1.1170331,0.5136655,5.919313,0.079869462,0.053998895,-0.031422243,-0.003
1.1304703,0.51988214,5.9912519,0.079875009,0.053998489,-0.031427775,-0.003
1.1172817,0.51381701,5.9213552,0.079886332,0.053997308,-0.031439036,-0.003
1.0778881,0.49570063,5.7125778,0.079899791,0.053995471,-0.031452369,-0.003
1.0398256,0.47819635,5.5108542,0.07991111,0.053993627,-0.031463537,-0.003
1.0237052,0.47078294,5.4254203,0.079916654,0.053992614,-0.031468987,-0.003
1.0071199,0.46319363,5.3374453,0.079922198,0.053991519,-0.031474423,-0.003
0.97459596,0.44823524,5.1650777,0.079933521,0.053989045,-0.031485472,-0.003
0.91732121,0.42189348,4.8615379,0.079946983,0.053985681,-0.031498507,-0.003
0.85562319,0.3935174,4.5345564,0.079958303,0.053982485,-0.031509366,-0.003
0.82173342,0.37793082,4.35495,0.079963847,0.05398079,-0.031514645,-0.003
0.80321658,0.3694315,4.2571516,0.07996939,0.053979054,-0.031519908,-0.003
0.76956677,0.35395458,4.0788031,0.079980711,0.053975258,-0.031530574,-0.003
0.7522366,0.34598374,3.9869511,0.07999417,0.053970348,-0.031543106,-0.003
0.75549936,0.34748444,4.0042443,0.080005494,0.053965896,-0.031553518,-0.003
0.76158369,0.35028288,4.0364919,0.080011037,0.053963605,-0.031558566,-0.003
0.77180362,0.3549374,4.0907331,0.080016578,0.053961247,-0.03156358,-0.003
0.80057281,0.36816776,4.243216,0.080027902,0.053956207,-0.03157372,-0.003
0.84797961,0.38996923,4.494483,0.080041359,0.053949844,-0.031585578,-0.003
0.89839619,0.41315481,4.7617021,0.080052682,0.053944182,-0.031595383,-0.003
0.92741323,0.42649919,4.9154987,0.080058229,0.053941309,-0.031600129,-0.003
0.95602167,0.43959838,5.0672231,0.080063767,0.05393837,-0.031604823,-0.003
1.0196205,0.46884245,5.4043174,0.080075092,0.05393216,-0.031614292,-0.003
1.0962968,0.50409979,5.8107266,0.080088549,0.05392443,-0.031625308,-0.003
1.1576225,0.53229856,6.1357722,0.080099872,0.053917639,-0.031634368,-0.003
1.1893145,0.54689664,6.303863,0.08010542,0.053914215,-0.031638734,-0.003
1.2137117,0.55811548,6.4331789,0.080110959,0.053910732,-0.03164304,-0.003
1.2707025,0.58432227,6.7352538,0.080122279,0.053903434,-0.031651694,-0.003
1.3364512,0.61455625,7.0837493,0.08013574,0.053894434,-0.031661704,-0.003
1.3895174,0.63895833,7.3650227,0.080147062,0.053886615,-0.031669892,-0.003
1.4324871,0.65884268,7.5923638,0.08015261,0.053882714,-0.031673837,-0.003
1.4380194,0.66138715,7.621685,0.08015815,0.053878725,-0.031677682,-0.003
1.4805286,0.68093836,7.8469896,0.080169471,0.05387044,-0.031685397,-0.003
1.5217599,0.69990182,8.0655203,0.080182932,0.053860318,-0.031694271,-0.003
1.5475967,0.7117849,8.2024584,0.080194252,0.053851586,-0.031701475,-0.003
1.5784618,0.72596991,8.3655243,0.080199796,0.05384725,-0.031704929,-0.003
1.5672277,0.72080314,8.3059864,0.08020534,0.053842831,-0.031708278,-0.003
1.5764757,0.72505653,8.3549995,0.080216662,0.05383369,-0.031714957,-0.003
1.5792942,0.72635275,8.369936,0.080230122,0.053822588,-0.031722568,-0.003
1.5731032,0.72350538,8.3371248,0.080241442,0.053813055,-0.031728674,-0.003
1.5729468,0.72343343,8.3362961,0.080246986,0.053808328,-0.031731568,-0.003
1.5614768,0.71797419,8.2756138,0.080252532,0.053803552,-0.031734388,-0.003
1.5416502,0.70885783,8.1705351,0.080263854,0.053793684,-0.031739939,-0.003
1.5066887,0.69278234,7.9852438,0.080277312,0.053781752,-0.031746164,-0.003
1.465826,0.67399353,7.7686777,0.080288632,0.053771555,-0.031751081,-0.003
1.3630619,0.66567713,7.6710768,0.080294179,0.053766508,-0.03175338,-0.003
1.3267483,0.64794266,7.4667096,0.080299396,0.053761721,-0.031755455,-0.003
1.2758892,0.62310469,7.1804838,0.080310058,0.053751882,-0.031759564,-0.003
1.207963,0.58993167,6.7982068,0.080322733,0.053740051,-0.031764109,-0.003
1.1426812,0.55805004,6.4308124,0.080333396,0.053729977,-0.031767607,-0.003
1.1095229,0.54185659,6.2442036,0.080338617,0.053725012,-0.03176922,-0.003
1.0799204,0.52753413,6.0779166,0.080343836,0.053720031,-0.031770777,-0.003
1.0138603,0.4952642,5.7061229,0.080354497,0.05370979,-0.031773742,-0.003
0.93169385,0.45512643,5.2436805,0.08036717,0.053697515,-0.031776894,-0.003
0.8623299,0.42124259,4.8532925,0.080377833,0.053687114,-0.031779245,-0.003
0.83343208,0.40712619,4.6906519,0.080383053,0.053682003,-0.031780303,-0.003
0.79728776,0.39010912,4.4871712,0.080388272,0.053676873,-0.031781267,-0.003
0.73734307,0.36077845,4.1497998,0.080398936,0.053666361,-0.031783052,-0.003
0.67417246,0.32986936,3.7942727,0.080411609,0.05365381,-0.03178481,-0.003
0.62628514,0.30643833,3.5247607,0.080422269,0.053643215,-0.031785991,-0.003
0.60984522,0.29839435,3.432236,0.080427489,0.053638019,-0.031786487,-0.003
0.58186883,0.28457949,3.2745903,0.080432711,0.053632811,-0.031786863,-0.003
0.53017408,0.25929669,2.9836669,0.080443374,0.053622164,-0.031787455,-0.003
0.4657287,0.22777784,2.6209869,0.080456049,0.053609494,-0.031787809,-0.003
0.41598544,0.20344949,2.3410461,0.080466707,0.053598836,-0.031787794,-0.003
0.39621189,0.19379564,2.2297192,0.080471927,0.053593617,-0.031787694,-0.003
0.37736779,0.18457858,2.1236722,0.08047715,0.053588398,-0.031787496,-0.003
0.3433556,0.16794249,1.9322654,0.08048781,0.053577755,-0.031786904,-0.003
0.31285882,0.15302588,1.7606419,0.080500487,0.053565122,-0.031785831,-0.003
0.29410118,0.14385112,1.6550816,0.080511145,0.053554535,-0.031784609,-0.003
0.28397119,0.13892187,1.5981106,0.080516367,0.05354936,-0.031783909,-0.003
0.27537319,0.13471562,1.5497234,0.080521588,0.053544197,-0.031783134,-0.003
0.2450833,0.11989748,1.3792604,0.080532248,0.053533688,-0.031781346,-0.003
0.16443531,0.080443583,0.92539603,0.080544925,0.053521261,-0.031778842,-0.003
0.14607102,0.071459569,0.82204694,0.080555585,0.053510875,-0.031776439,-0.003
0.23594822,0.1153786,1.3278167,0.080560804,0.053505812,-0.031775173,-0.003
0.30152148,0.14744391,1.6968354,0.080566027,0.053500772,-0.031773806,-0.003
0.43276906,0.21162394,2.4354413,0.080576688,0.053490531,-0.03177084,-0.003
0.57600105,0.28166431,3.2414904,0.080589362,0.053478464,-0.031766962,-0.003
0.69035846,0.33758506,3.8850455,0.080600024,0.05346841,-0.031763416,-0.003
0.75697893,0.37036741,4.2597275,0.080605241,0.053463519,-0.031761602,-0.003
0.80090863,0.3918609,4.5069323,0.080610463,0.053458665,-0.031759676,-0.003
0.91141355,0.44592768,5.1287737,0.080621126,0.053448819,-0.031755581,-0.003
1.0303391,0.50411445,5.7980003,0.0806338,0.053437259,-0.031750385,-0.003
1.1136892,0.54489517,6.2670341,0.080644458,0.05342767,-0.031745732,-0.003
1.1603608,0.56753725,6.5296044,0.080649676,0.053423017,-0.03174337,-0.003
1.1830047,0.57861245,6.6570263,0.080654901,0.053418402,-0.031740922,-0.003
1.2425798,0.60775095,6.992269,0.080665564,0.053409074,-0.031735756,-0.003
1.2836671,0.6278469,7.2234759,0.08067824,0.05339817,-0.031729292,-0.003
1.2797283,0.62592041,7.2013116,0.080688899,0.053389169,-0.031723581,-0.003
1.2590859,0.61584556,7.085516,0.080694114,0.053384822,-0.031720702,-0.003
1.2244935,0.59892571,6.8908467,0.080699337,0.053380497,-0.031717774,-0.003
1.083835,0.53012663,6.0992899,0.080710001,0.053371798,-0.031711604,-0.003
0.66478604,0.32516092,3.7410889,0.080722678,0.053361688,-0.031703956,-0.003
0.71721411,0.3508046,4.036128,0.080733338,0.053353395,-0.031697258,-0.003
1.0537252,0.51538801,5.9301767,0.080738556,0.053349413,-0.031693887,-0.003
1.35122,0.66089582,7.6044235,0.080743778,0.053345453,-0.031690482,-0.003
1.8802094,0.91963011,10.581481,0.08075444,0.053337533,-0.031683344,-0.003
2.4593747,1.2029059,13.840919,0.080767114,0.053328361,-0.031674597,-0.003
2.9336135,1.4348611,16.509851,0.080777774,0.053320844,-0.031667039,-0.003
3.1724422,1.5516856,17.855947,0.080782994,0.053317238,-0.031663265,-0.003
3.3604286,1.6436323,18.914019,0.080788214,0.053313699,-0.031659428,-0.003
3.7691307,1.8435342,21.21438,0.080798878,0.053306621,-0.031651452,-0.003
4.0920033,2.0014558,23.031656,0.080811552,0.053298563,-0.03164167,-0.003
4.1883154,2.0485635,23.573744,0.080822212,0.053292047,-0.031633232,-0.003
8.6419268,2.0844233,23.947847,0.080827431,0.053288892,-0.031629074,-0.003
8.6162405,2.0782278,23.876667,0.080838029,0.053282589,-0.031620555,-0.003
8.6541519,2.0873721,23.981726,0.080859676,0.053269815,-0.031603079,-0.003
8.6911659,2.0962996,24.084295,0.080885409,0.053254753,-0.031582214,-0.003
8.7328987,2.1063654,24.19994,0.080907051,0.053242173,-0.031564604,-0.003
8.7437544,2.1089838,24.230022,0.080917648,0.053236045,-0.031555958,-0.003
11.388026,2.1150155,24.275032,0.080931427,0.053228106,-0.031544697,-0.003
11.409698,2.1190405,24.32123,0.080959563,0.05321198,-0.031521641,-0.003
11.396111,2.1165171,24.292267,0.080993018,0.053192943,-0.031494129,-0.003
11.355629,2.1089985,24.205973,0.081021155,0.053177036,-0.031470921,-0.003
11.32804,2.1038747,24.147165,0.081034932,0.053169277,-0.031459536,-0.003
14.666174,2.0962348,24.048109,0.081052844,0.053159211,-0.031444721,-0.003
14.496078,2.0719228,23.769201,0.081089422,0.053138733,-0.031414412,-0.003
14.234148,2.0344853,23.339718,0.081132909,0.053114478,-0.031378318,-0.003
13.99123,1.999765,22.941404,0.081169487,0.053094111,-0.031347934,-0.003
31.645145,1.9866747,22.784277,0.081187398,0.053084146,-0.031333052,-0.003
30.706928,1.9277736,22.108768,0.081228193,0.053061463,-0.031299144,-0.003
29.632925,1.8603479,21.335493,0.081311503,0.053014763,-0.031230154,-0.003
29.025465,1.8222117,20.898127,0.081410552,0.052958854,-0.031148393,-0.003
28.854742,1.8114938,20.775208,0.081493865,0.052911691,-0.031079713,-0.003
28.807579,1.8084664,20.741402,0.081534657,0.052888587,-0.031046096,-0.003
28.630938,1.7973773,20.614222,0.081575452,0.052865505,-0.031012459,-0.003
28.45801,1.7865214,20.489714,0.081658762,0.052818324,-0.030943796,-0.003
28.31905,1.7777978,20.389662,0.081757812,0.052762195,-0.030862184,-0.003
28.198477,1.7702285,20.302851,0.081841123,0.052714989,-0.030793538,-0.003
28.135069,1.766248,20.257196,0.081881916,0.052691873,-0.030759927,-0.003
28.087921,1.7631924,20.223476,0.081922709,0.052668758,-0.030726315,-0.003
27.999119,1.7576178,20.159536,0.082006022,0.052621558,-0.030657662,-0.003
28.01108,1.7583686,20.16815,0.082105071,0.052565467,-0.030576026,-0.003
28.038303,1.7600776,20.18775,0.082188382,0.052518319,-0.030507339,-0.003
27.968763,1.7557123,20.137682,0.082229175,0.052495252,-0.030473694,-0.003
27.994356,1.7573862,20.157005,0.082269969,0.052472163,-0.030440064,-0.003
27.91135,1.7521753,20.097239,0.082353281,0.052425049,-0.030371353,-0.003
27.848936,1.7482573,20.052298,0.082452328,0.05236908,-0.030289635,-0.003
27.91287,1.7522707,20.098331,0.08253564,0.052322026,-0.030220883,-0.003
27.965681,1.755586,20.136358,0.082576434,0.052298997,-0.030187212,-0.003
27.91699,1.7524272,20.101227,0.082617227,0.052275978,-0.030153533,-0.003
27.986483,1.7567896,20.151264,0.082700539,0.052228976,-0.030084746,-0.003
28.050657,1.7608179,20.19747,0.082799588,0.05217313,-0.030002942,-0.003
28.056675,1.7611957,20.201805,0.0828829,0.052126165,-0.029934129,-0.003
28.21184,1.7709358,20.313528,0.082923691,0.052103162,-0.029900443,-0.003
28.144402,1.7666136,20.264894,0.082964486,0.052080203,-0.029866721,-0.003
28.057499,1.7611588,20.20232,0.083047799,0.05203329,-0.029797873,-0.003
28.024773,1.7591046,20.178757,0.083146848,0.051977519,-0.029716017,-0.003
28.087248,1.7630262,20.223742,0.083230158,0.051930618,-0.029647164,-0.003
28.129669,1.7656889,20.254286,0.083270949,0.051907644,-0.029613458,-0.003
28.0958,1.7634982,20.229826,0.083311746,0.051884692,-0.029579729,-0.003
28.019836,1.7587302,20.175131,0.083395057,0.051837809,-0.029510861,-0.003
27.908199,1.7517231,20.094748,0.083494106,0.051782064,-0.029428989,-0.003
27.899235,1.7511603,20.088293,0.083577417,0.051735174,-0.029360127,-0.003
27.903971,1.7514225,20.091637,0.083618209,0.051712211,-0.029326411,-0.003
27.875084,1.7496094,20.070839,0.083659003,0.051689249,-0.029292693,-0.003
27.791599,1.7443694,20.010727,0.083742316,0.051642336,-0.029223844,-0.003
27.617672,1.7334527,19.885494,0.083841366,0.051586542,-0.029142004,-0.003
27.522734,1.7274938,19.817137,0.083924677,0.051539578,-0.029073192,-0.003
27.558723,1.7297469,19.842997,0.083965468,0.051516563,-0.029039513,-0.003
27.47434,1.7244506,19.78224,0.084006263,0.051493563,-0.02900582,-0.003
27.374357,1.7181751,19.710249,0.084089575,0.051446542,-0.028937045,-0.003
27.290627,1.7129196,19.64996,0.084188623,0.051390577,-0.028855324,-0.003
27.223892,1.7087311,19.601912,0.084271935,0.051343445,-0.028786626,-0.003
27.251366,1.710477,19.621655,0.084312727,0.051320344,-0.028753005,-0.003
27.233995,1.7093867,19.609146,0.084353519,0.05129724,-0.028719386,-0.003
27.188662,1.7065413,19.576506,0.084436833,0.051250007,-0.028650755,-0.003
26.980801,1.6934944,19.42684,0.084535883,0.051193785,-0.028569208,-0.003
26.828642,1.683944,19.317282,0.084619194,0.051146429,-0.028500665,-0.003
26.779106,1.680874,19.281591,0.084659985,0.051123217,-0.028467122,-0.003
26.756487,1.6794542,19.265305,0.08470078,0.051099986,-0.028433587,-0.003
26.669329,1.6739835,19.202549,0.084784093,0.051052488,-0.028365141,-0.003
26.47912,1.6620444,19.065596,0.08488314,0.050995931,-0.028283829,-0.003
26.29735,1.650635,18.934715,0.08496645,0.050948266,-0.028215501,-0.003
26.29314,1.650414,18.931675,0.085007243,0.050924882,-0.028182076,-0.003
26.191797,1.6440527,18.858706,0.085048039,0.050901506,-0.028148642,-0.003
26.138624,1.640715,18.820419,0.085131349,0.050853685,-0.028080424,-0.003
26.027979,1.6337699,18.740751,0.0852304,0.050796691,-0.027999412,-0.003
25.91296,1.6265502,18.657936,0.085313711,0.050748665,-0.027931338,-0.003
25.863157,1.6234527,18.622076,0.085354501,0.050725121,-0.027898028,-0.003
25.867786,1.6237433,18.62541,0.085395296,0.05070154,-0.027864739,-0.003
25.769163,1.6175526,18.554398,0.085478608,0.050653331,-0.027796792,-0.003
25.611269,1.6076415,18.440712,0.085577658,0.050595917,-0.02771608,-0.003
25.490185,1.6000409,18.353529,0.085660969,0.050547551,-0.027648246,-0.003
34.73719,1.5962266,18.309774,0.08570176,0.050523847,-0.027615048,-0.003
34.742161,1.5964551,18.312395,0.085757496,0.050491389,-0.027569739,-0.003
34.72192,1.5955249,18.301727,0.085871319,0.050425023,-0.027477266,-0.003
34.568012,1.5884526,18.220602,0.086006643,0.050345954,-0.027367445,-0.003
34.433254,1.5822603,18.149572,0.086120465,0.050279293,-0.027275186,-0.003
34.409668,1.5811312,18.137121,0.086176196,0.050246596,-0.027230054,-0.003
34.448002,1.5828928,18.157328,0.086231931,0.050213888,-0.027184926,-0.003
34.444946,1.5827523,18.155716,0.086345754,0.050147001,-0.027092829,-0.003
34.362904,1.5789824,18.112471,0.086481079,0.050067399,-0.026983393,-0.003
34.329418,1.5774437,18.094822,0.086594902,0.050000377,-0.026891394,-0.003
34.42382,1.5816687,18.14459,0.086650631,0.04996752,-0.026846381,-0.003
34.358562,1.5786703,18.110193,0.086706367,0.049934652,-0.026801368,-0.003
34.283405,1.5752169,18.070578,0.086820191,0.049867444,-0.026709504,-0.003
34.233963,1.5729454,18.044518,0.086955515,0.049787417,-0.026600379,-0.003
34.153156,1.5692325,18.001925,0.087069338,0.049719997,-0.026508672,-0.003
34.063423,1.5651096,17.954628,0.087125068,0.049686942,-0.026463803,-0.003
34.057861,1.5647799,17.951698,0.087180802,0.049653865,-0.026418945,-0.003
33.864532,1.5558974,17.849796,0.087294627,0.049586218,-0.026327403,-0.003
33.638329,1.5455045,17.730566,0.08742995,0.049505629,-0.026218694,-0.003
33.715542,1.5490521,17.771265,0.087543772,0.049437705,-0.026127361,-0.003
33.796436,1.5527132,17.813908,0.087599504,0.049404398,-0.026082676,-0.003
33.884796,1.5567727,17.860481,0.087655239,0.049371064,-0.026038008,-0.003
33.919422,1.5583636,17.878733,0.087769062,0.049302906,-0.025946848,-0.003
33.822567,1.5539137,17.827681,0.087904386,0.049221706,-0.025838593,-0.003
33.882725,1.5566776,17.85939,0.088018209,0.049153257,-0.025747651,-0.003
33.992626,1.5617268,17.917318,0.088073941,0.049119692,-0.02570316,-0.003
34.070469,1.5652921,17.95834,0.088129675,0.049086098,-0.025658689,-0.003
33.974472,1.5608819,17.907742,0.088243499,0.049017385,-0.025567945,-0.003
33.84182,1.5547874,17.83782,0.088378823,0.048935544,-0.025460174,-0.003
33.877987,1.5564492,17.856886,0.088492645,0.048866596,-0.025369611,-0.003
33.846252,1.5549911,17.840157,0.088548377,0.048832804,-0.025325293,-0.003
33.769184,1.5514209,17.799541,0.088604111,0.048798982,-0.025280993,-0.003
33.753052,1.5506797,17.791039,0.088717937,0.048729829,-0.025190582,-0.003
33.661747,1.5464849,17.742912,0.088853259,0.048647471,-0.025083208,-0.003
33.482559,1.5382528,17.648464,0.088967082,0.048578057,-0.024993001,-0.003
33.384731,1.5337583,17.596899,0.089022812,0.048544019,-0.024948873,-0.003
33.288734,1.529393,17.546318,0.089078547,0.048509941,-0.024904771,-0.003
33.22263,1.526356,17.511477,0.08919237,0.048440225,-0.024814796,-0.003
33.080929,1.5198457,17.436785,0.089327695,0.048357114,-0.024707999,-0.003
32.671299,1.501026,17.220873,0.089441517,0.048287023,-0.024618318,-0.003
32.459957,1.4913164,17.109476,0.089497247,0.04825265,-0.024574451,-0.003
32.449646,1.4909612,17.104069,0.089552983,0.048218213,-0.024530627,-0.003
32.092747,1.4745628,16.915947,0.089666808,0.048147731,-0.02444125,-0.003
31.587976,1.45137,16.649885,0.08980213,0.048063681,-0.024335194,-0.003
31.276274,1.4370483,16.485588,0.089915953,0.047992729,-0.024246192,-0.003
30.988567,1.4238291,16.333939,0.089971685,0.047957882,-0.024202697,-0.003
31.044691,1.4266419,16.363533,0.09002742,0.047922932,-0.024159282,-0.003
30.899733,1.4199805,16.287127,0.090141242,0.047851354,-0.024070783,-0.003
30.684425,1.4100863,16.173639,0.090276566,0.047765933,-0.023965826,-0.003
31.043556,1.4265898,16.362936,0.090390387,0.047693852,-0.023877738,-0.003
31.110661,1.4297588,16.398241,0.09044612,0.047658492,-0.023834659,-0.003
31.129261,1.4306136,16.408045,0.090501856,0.04762309,-0.023791609,-0.003
31.195133,1.4336408,16.442764,0.090615679,0.047550693,-0.023703778,-0.003
31.470667,1.4463036,16.587997,0.090751001,0.04746449,-0.023599466,-0.003
31.61511,1.4529418,16.664133,0.090864823,0.047391903,-0.023511793,-0.003
31.834946,1.4629716,16.779997,0.090920555,0.047356341,-0.023468882,-0.003
31.913792,1.4665948,16.821554,0.09097629,0.047320776,-0.023425968,-0.003
31.917229,1.4667529,16.823366,0.091090114,0.047248095,-0.02333837,-0.003
31.986635,1.4699423,16.859949,0.091225439,0.047161631,-0.023234271,-0.003
32.096432,1.4749882,16.917824,0.091339261,0.047088873,-0.023146739,-0.003
32.108406,1.4753779,16.924135,0.091394991,0.04705324,-0.023103889,-0.003
32.155613,1.4775472,16.949018,0.091450728,0.047017604,-0.023061033,-0.003
32.372459,1.4875112,17.063314,0.091564552,0.046944816,-0.022973524,-0.003
32.621071,1.4989349,17.194359,0.091699875,0.046858251,-0.022869511,-0.003
32.745697,1.5046613,17.260046,0.091813697,0.04678541,-0.022782048,-0.003
32.792446,1.506686,17.284693,0.091869426,0.046749741,-0.02273923,-0.003
32.75938,1.505167,17.267265,0.091925164,0.046714038,-0.022696428,-0.003
32.728592,1.5037524,17.251036,0.092038986,0.046641111,-0.022609036,-0.003
32.714848,1.5031208,17.243792,0.092174313,0.046554338,-0.022505192,-0.003
32.519024,1.4941235,17.140574,0.092288134,0.046481293,-0.022417901,-0.003
32.602505,1.497959,17.184574,0.092343864,0.046445511,-0.022375176,-0.003
32.549618,1.4954392,17.156713,0.092399599,0.046409689,-0.022332476,-0.003
32.289291,1.483479,17.019497,0.092513423,0.046336472,-0.022245327,-0.003
32.155079,1.4773128,16.948755,0.092648746,0.046249256,-0.022141859,-0.003
32.166286,1.4778278,16.954662,0.092762568,0.046175756,-0.02205495,-0.003
32.074451,1.4736122,16.906277,0.0928183,0.046139736,-0.022012422,-0.003
32.048344,1.4724128,16.892515,0.092874035,0.046103656,-0.021969941,-0.003
31.808788,1.4614068,16.766249,0.092987859,0.046029881,-0.021883262,-0.003
31.421616,1.4436188,16.56217,0.093123182,0.045941971,-0.021780383,-0.003
31.101866,1.4289284,16.393633,0.093237004,0.045867834,-0.021694016,-0.003
31.006104,1.4246007,16.34317,0.093292735,0.045831472,-0.021651782,-0.003
30.898228,1.4196444,16.28631,0.09334847,0.045795057,-0.021609588,-0.003
30.741787,1.4124565,16.20385,0.093462296,0.045720547,-0.021523537,-0.003
30.442616,1.3987107,16.046158,0.093597618,0.045631714,-0.021421455,-0.003
30.195702,1.3873662,15.916012,0.09371144,0.045556784,-0.021335777,-0.003
30.024189,1.3795661,15.825599,0.093767172,0.045520026,-0.021293884,-0.003
29.940504,1.3757209,15.781488,0.093822906,0.045483217,-0.021252036,-0.003
29.734907,1.366274,15.67312,0.093936731,0.045407902,-0.02116669,-0.003
29.469015,1.3540567,15.532969,0.094072055,0.045318138,-0.021065423,-0.003
29.372164,1.3496065,15.481919,0.094185878,0.045242451,-0.02098041,-0.003
29.37664,1.3498122,15.484279,0.094241608,0.045205336,-0.020938838,-0.003
29.436432,1.3525945,15.51578,0.094297343,0.045168165,-0.020897308,-0.003
29.486437,1.3548921,15.542137,0.094411166,0.045092206,-0.020812538,-0.003
29.226727,1.3429586,15.405247,0.094546491,0.04500176,-0.020711878,-0.003
28.858252,1.3260273,15.211025,0.094660312,0.044925507,-0.020627376,-0.003
28.759007,1.321467,15.158713,0.094716043,0.04488809,-0.020586073,-0.003
28.789576,1.3229643,15.174833,0.094771777,0.044850614,-0.02054482,-0.003
28.861309,1.3262607,15.212644,0.094885602,0.044773955,-0.02046068,-0.003
28.796852,1.3232988,15.178669,0.095020927,0.044682607,-0.020360839,-0.003
28.783516,1.3226858,15.171639,0.095134749,0.044605609,-0.020277012,-0.003
28.804493,1.3236499,15.182696,0.095190478,0.044567861,-0.020236015,-0.003
28.756306,1.3214415,15.157277,0.095246214,0.044530082,-0.020195035,-0.003
28.892159,1.3276844,15.228884,0.095360038,0.044452846,-0.020111427,-0.003
29.076532,1.336157,15.326066,0.095495362,0.044360884,-0.020012151,-0.003
29.140774,1.3391091,15.359927,0.095609184,0.044283431,-0.019928746,-0.003
29.285683,1.3457173,15.436304,0.095664916,0.04424547,-0.019887941,-0.003
29.451328,1.3533291,15.523615,0.095720652,0.044207495,-0.019847145,-0.003
29.683853,1.3640138,15.646177,0.095834473,0.044129878,-0.019763893,-0.003
29.765944,1.3677859,15.689446,0.0959698,0.044037487,-0.019665012,-0.003
29.828558,1.3706633,15.72245,0.096083621,0.043959692,-0.019581927,-0.003
29.935448,1.3754673,15.778794,0.096139351,0.043921571,-0.019541275,-0.003
30.019238,1.3793173,15.822959,0.096195088,0.043883428,-0.019500634,-0.003
30.13722,1.3847383,15.885148,0.09630891,0.043805469,-0.019417701,-0.003
30.263115,1.3905228,15.951505,0.096444233,0.043712668,-0.01931921,-0.003
30.377424,1.3957751,16.011757,0.096558056,0.043634508,-0.019236466,-0.003
30.471676,1.399933,16.061445,0.096613786,0.043596204,-0.019195985,-0.003
30.444548,1.3986865,16.047146,0.096669523,0.043557867,-0.019155527,-0.003
30.459293,1.399364,16.054918,0.096783348,0.043479502,-0.019072974,-0.003
30.413578,1.3972638,16.030823,0.096918669,0.043386187,-0.018974973,-0.003
30.399899,1.3966353,16.023611,0.097032494,0.043307561,-0.018892668,-0.003
30.401171,1.3966292,16.024294,0.097088223,0.04326902,-0.018852416,-0.003
30.429993,1.3979534,16.039488,0.097143958,0.04323044,-0.018812191,-0.003
30.508619,1.4015656,16.080931,0.097257783,0.04315155,-0.018730139,-0.003
30.526571,1.4023902,16.090393,0.097393107,0.043057572,-0.018632771,-0.003
30.480753,1.4002852,16.066242,0.097506929,0.042978358,-0.018551037,-0.003
30.529282,1.4026484,16.091833,0.097562659,0.042939514,-0.018511074,-0.003
30.507267,1.401637,16.080229,0.097618394,0.042900629,-0.018471144,-0.003
30.458223,1.3993837,16.054379,0.097732219,0.042821094,-0.018389717,-0.003
30.35416,1.3946027,15.999527,0.097867543,0.042726319,-0.018293124,-0.003
30.319944,1.3930305,15.981491,0.097981365,0.042646416,-0.018212063,-0.003
30.304834,1.3923364,15.973527,0.098037095,0.042607229,-0.018172437,-0.003
30.31353,1.3928075,15.978111,0.09809283,0.042567998,-0.018132847,-0.003
30.35202,1.3945761,15.9984,0.098206654,0.042487752,-0.018052123,-0.003
30.362478,1.3950566,16.003912,0.098341979,0.04239212,-0.017956376,-0.003
30.385517,1.3961152,16.016056,0.0984558,0.042311504,-0.017876025,-0.003
30.376375,1.3956952,16.011238,0.098511531,0.042271972,-0.017836742,-0.003
30.326693,1.3934401,15.985038,0.098567266,0.042232394,-0.0177975,-0.003
30.261189,1.3904303,15.950511,0.09868109,0.042151462,-0.017717462,-0.003
30.292952,1.3918897,15.967253,0.098816413,0.042055055,-0.017622499,-0.003
30.283472,1.3914542,15.962256,0.098930236,0.041973811,-0.017542781,-0.003
30.169577,1.3863201,15.902235,0.098985967,0.04193398,-0.017503802,-0.003
30.129036,1.3844572,15.880867,0.099041701,0.041894089,-0.017464878,-0.003
30.024651,1.3796606,15.825846,0.099155526,0.041812506,-0.017385503,-0.003
30.065954,1.3815585,15.847616,0.099290851,0.04171529,-0.017291365,-0.003
30.1693,1.3863074,15.902089,0.099404673,0.041633323,-0.017212393,-0.003
30.247665,1.3899083,15.943395,0.099460402,0.041593123,-0.017173795,-0.003
30.284563,1.3916162,15.962826,0.099516138,0.041552898,-0.017135216,-0.003
30.327414,1.3935853,15.985413,0.099629962,0.041470643,-0.017056538,-0.003
30.347179,1.3944936,15.995831,0.099765287,0.041372672,-0.016963188,-0.003
30.356936,1.3949418,16.000973,0.099879109,0.041290134,-0.016884809,-0.003
30.367352,1.3954312,16.006458,0.099934838,0.041249689,-0.016846471,-0.003
30.362875,1.3952254,16.004099,0.099990574,0.041209199,-0.016808169,-0.003
30.331116,1.3937659,15.987358,0.1001044,0.041126441,-0.01673002,-0.003
30.241535,1.3896496,15.940141,0.10023972,0.041027948,-0.016637221,-0.003
30.028509,1.3798606,15.827856,0.10035355,0.04094496,-0.01655932,-0.003
29.92061,1.3749026,15.770984,0.10040927,0.04090425,-0.016521262,-0.003
29.9114,1.3745729,15.766129,0.10046501,0.040863484,-0.016483251,-0.003
29.897276,1.3739238,15.758685,0.10057884,0.040780131,-0.016405739,-0.003
29.892509,1.3737048,15.756173,0.10071416,0.040680874,-0.01631376,-0.003
29.946657,1.376193,15.784714,0.10082798,0.040597275,-0.016236514,-0.003
29.948032,1.3762563,15.785439,0.10088371,0.040556312,-0.016198726,-0.003
29.92758,1.3751338,15.77464,0.10093945,0.04051533,-0.016160954,-0.003
29.926125,1.3750668,15.773872,0.10105327,0.040431581,-0.016083866,-0.003
29.980951,1.377586,15.802771,0.10118859,0.040331926,-0.015992317,-0.003
29.986673,1.377849,15.805787,0.10130241,0.040248048,-0.015915379,-0.003
29.960558,1.3766553,15.792024,0.10135815,0.040206973,-0.015877713,-0.003
30.004786,1.3786875,15.815336,0.10141388,0.040165856,-0.01584008,-0.003
29.994577,1.3782185,15.809956,0.10152771,0.040081877,-0.015763247,-0.003
29.909094,1.3742906,15.764897,0.10166303,0.039981972,-0.01567197,-0.003
29.885296,1.3731971,15.752354,0.10177685,0.03989787,-0.015595274,-0.003
29.796307,1.3689731,15.705462,0.10183258,0.039856669,-0.015557746,-0.003
29.733614,1.3660927,15.672417,0.10188832,0.039815433,-0.015520248,-0.003
29.558153,1.3580314,15.579932,0.10200214,0.039731164,-0.015443734,-0.003
29.440023,1.3526039,15.517667,0.10213747,0.039630845,-0.015352911,-0.003
29.345091,1.3482423,15.467628,0.10225129,0.039546333,-0.015276666,-0.003
29.24629,1.3437059,15.415574,0.10230702,0.039504904,-0.015239391,-0.003
29.130247,1.3383744,15.354408,0.10236275,0.039463449,-0.015202138,-0.003
28.834843,1.3248022,15.198703,0.10247658,0.039378669,-0.015126186,-0.003
28.562481,1.3122886,15.055142,0.1026119,0.039277669,-0.015036122,-0.003
28.35018,1.3025346,14.943238,0.10272572,0.039192542,-0.014960566,-0.003
28.192083,1.2952709,14.859907,0.10278145,0.039150804,-0.014923636,-0.003
28.140915,1.2933182,14.83295,0.10283719,0.039109003,-0.014886769,-0.003
27.951216,1.2845999,14.732961,0.10295102,0.039023519,-0.014811614,-0.003
27.775028,1.2765025,14.640093,0.10308634,0.038921654,-0.014722527,-0.003
27.67024,1.2716867,14.58486,0.10320016,0.038835794,-0.014647806,-0.003
27.537439,1.2659106,14.514841,0.10325589,0.038793709,-0.014611272,-0.003
27.542309,1.2661345,14.517407,0.10331163,0.038751535,-0.014574832,-0.003
27.468266,1.2627307,14.478379,0.10342545,0.038665321,-0.014500516,-0.003
27.413479,1.2602121,14.449502,0.10356077,0.038562652,-0.014412359,-0.003
27.439524,1.2614094,14.46323,0.1036746,0.038476143,-0.01433839,-0.003
27.520954,1.2651528,14.506152,0.10373033,0.038433731,-0.014302236,-0.003
27.55633,1.2666634,14.524765,0.10378606,0.038391307,-0.014266088,-0.003
27.729143,1.2746071,14.615854,0.10389989,0.038304597,-0.014192348,-0.003
28.083326,1.2908876,14.802542,0.10403521,0.038201459,-0.014104743,-0.003
28.385103,1.3047591,14.961606,0.10414903,0.038114719,-0.014031042,-0.003
36.22364,1.31019,15.030085,0.10420476,0.038072266,-0.013994937,-0.003
36.353649,1.3148923,15.084029,0.10427558,0.038018357,-0.013949016,-0.003
36.498344,1.3201259,15.144067,0.1044202,0.037908319,-0.013855172,-0.003
36.474945,1.3192796,15.134357,0.10459214,0.03777751,-0.013743586,-0.003
36.374073,1.315631,15.092503,0.10473676,0.037667442,-0.013649775,-0.003
36.326485,1.313308,15.072768,0.10480756,0.037613537,-0.013603863,-0.003
36.273228,1.3113827,15.050671,0.10487838,0.03755961,-0.013557963,-0.003
36.139317,1.3065413,14.995107,0.105023,0.037449431,-0.013464282,-0.003
35.911095,1.2982904,14.900412,0.10519494,0.03731833,-0.013353036,-0.003
35.710659,1.2910441,14.817246,0.10533956,0.037207939,-0.013259612,-0.003
35.683083,1.2899451,14.80585,0.10541037,0.037153836,-0.013213932,-0.003
35.541996,1.2848449,14.74731,0.10548119,0.037099693,-0.013168286,-0.003
35.146107,1.2705333,14.583044,0.10562581,0.036988989,-0.013075228,-0.003
34.73634,1.2557203,14.41302,0.10579774,0.036857098,-0.01296492,-0.003
34.408127,1.2438554,14.276836,0.10594236,0.036745902,-0.012872453,-0.003
34.148994,1.2344877,14.169315,0.10601317,0.036691368,-0.01282729,-0.003
33.943375,1.2271668,14.084113,0.10608399,0.036636729,-0.012782236,-0.003
33.41917,1.208215,13.866605,0.10622861,0.036524925,-0.012690503,-0.003
32.743637,1.1837921,13.586306,0.10640055,0.036391538,-0.012582009,-0.003
32.054615,1.1588817,13.300409,0.10654517,0.0362789,-0.012491303,-0.003
31.524378,1.1404232,13.080864,0.10661598,0.03622359,-0.012447095,-0.003
31.384115,1.135349,13.022662,0.10668679,0.036168098,-0.012403097,-0.003
30.331385,1.0972655,12.585838,0.10683142,0.036054548,-0.012313533,-0.003
29.148579,1.0544765,12.095039,0.10700335,0.035918571,-0.012208305,-0.003
28.857571,1.043949,11.974288,0.10714797,0.035803217,-0.012121079,-0.003
28.95359,1.0475671,12.013573,0.10721878,0.035746481,-0.012078712,-0.003
29.096111,1.0527238,12.072709,0.1072896,0.03568963,-0.012036492,-0.003
29.694592,1.0743773,12.321033,0.10743422,0.035573266,-0.011950615,-0.003
30.627792,1.1081413,12.708241,0.10760616,0.035434715,-0.011848796,-0.003
31.416698,1.1366847,13.035579,0.10775077,0.035318177,-0.011763163,-0.003
31.844297,1.1518812,13.213022,0.10782159,0.035261143,-0.011721196,-0.003
32.236526,1.166069,13.375769,0.1078924,0.035204142,-0.011679177,-0.003
32.941147,1.1915567,13.668133,0.10803702,0.035087854,-0.0115932,-0.003
33.572857,1.2144072,13.930246,0.10820896,0.034949839,-0.011490655,-0.003
33.88446,1.2256786,14.059538,0.10835358,0.034833953,-0.011404143,-0.003
33.997948,1.2297837,14.106628,0.10842439,0.034777261,-0.011361715,-0.003
34.102844,1.2341851,14.150115,0.1084952,0.034720592,-0.011319247,-0.003
34.204903,1.2378787,14.192462,0.10863983,0.034604929,-0.011232427,-0.003
34.101646,1.2341418,14.149618,0.10881176,0.034467459,-0.011129159,-0.003
33.83498,1.2244911,14.038972,0.10895638,0.034351774,-0.011042374,-0.003
33.673836,1.2186593,13.972109,0.10902719,0.034295086,-0.010999942,-0.003
33.498779,1.2126864,13.899588,0.10909801,0.03423835,-0.010957562,-0.003
33.059669,1.1967903,13.717389,0.10924263,0.034122311,-0.010871251,-0.003
32.404034,1.1730556,13.445347,0.10941457,0.033983983,-0.010769128,-0.003
31.822124,1.1519901,13.203897,0.10955919,0.03386727,-0.010683732,-0.003
31.549681,1.1423914,13.090877,0.10963,0.033809982,-0.010642114,-0.003
31.316252,1.1339391,12.99402,0.10970081,0.033752598,-0.010600615,-0.003
30.930603,1.1199751,12.834003,0.10984543,0.033635121,-0.010516269,-0.003
30.789854,1.1148787,12.775602,0.11001737,0.033494979,-0.010416655,-0.003
30.996445,1.1223592,12.861322,0.11016199,0.033376768,-0.010333345,-0.003
31.257629,1.13165,12.969582,0.1102328,0.033318803,-0.010292678,-0.003
31.432579,1.1379838,13.042172,0.11030361,0.033260804,-0.010252044,-0.003
32.257732,1.1678576,13.384549,0.11044824,0.033142265,-0.010169193,-0.003
33.177734,1.2011653,13.766281,0.11062017,0.033001509,-0.010070452,-0.003
33.542004,1.2143533,13.917426,0.11076479,0.03288332,-0.0099871084,-0.003
33.652164,1.2183416,13.963135,0.1108356,0.032825463,-0.0099462876,-0.003
33.736416,1.221554,13.998111,0.11090642,0.032767605,-0.0099054482,-0.003
33.876778,1.2266363,14.05635,0.11105104,0.032649405,-0.00982212,-0.003
33.921333,1.2282495,14.074838,0.11122298,0.032508697,-0.0097233057,-0.003
33.827904,1.2248666,14.036072,0.1113676,0.032390136,-0.0096404934,-0.003
33.726337,1.2211891,13.99393,0.11143841,0.032332007,-0.0096000582,-0.003
33.6394,1.2182746,13.957985,0.11150922,0.032273799,-0.0095597235,-0.003
33.469204,1.2121109,13.887366,0.11165384,0.032154687,-0.0094777038,-0.003
33.240059,1.2038121,13.792286,0.11182578,0.032012615,-0.009380863,-0.003
33.077805,1.1979361,13.724961,0.1119704,0.031892706,-0.0093000149,-0.003
33.002544,1.1951106,13.69374,0.11204121,0.031833857,-0.0092606358,-0.003
32.931828,1.1925497,13.664398,0.11211203,0.031774916,-0.0092213815,-0.003
32.955357,1.1934018,13.674161,0.11225665,0.031654265,-0.0091416426,-0.003
32.997761,1.1949372,13.691754,0.11242859,0.03151039,-0.0090474943,-0.003
33.026993,1.1959958,13.703884,0.1125732,0.031389024,-0.0089688553,-0.003
33.114597,1.1990557,13.740155,0.11264402,0.03132946,-0.0089305611,-0.003
33.213272,1.2026286,13.781098,0.11271483,0.031269833,-0.0088923564,-0.003
33.291355,1.2054559,13.813497,0.11285945,0.031147907,-0.0088145826,-0.003
33.30777,1.2060503,13.820308,0.11303139,0.031002643,-0.0087225968,-0.003
33.239708,1.2035859,13.792067,0.11317601,0.030880176,-0.0086456807,-0.003
33.162766,1.2007998,13.760141,0.11324682,0.030820105,-0.0086081903,-0.003
33.177502,1.2014056,13.766244,0.11331763,0.030759938,-0.0085708406,-0.003
33.32024,1.2065746,13.825471,0.11346225,0.030636851,-0.0084949164,-0.003
33.537289,1.214434,13.915529,0.11363419,0.030490188,-0.0084051779,-0.003
33.691509,1.2200186,13.97952,0.11377881,0.030366614,-0.0083300518,-0.003
33.740433,1.2217902,13.99982,0.11384962,0.030306052,-0.0082933595,-0.003
33.854694,1.2260919,14.047164,0.11392044,0.030245448,-0.008256726,-0.003
33.934521,1.2289829,14.080286,0.11406506,0.03012163,-0.0081819985,-0.003
33.920673,1.2284815,14.074541,0.114237,0.029974312,-0.0080933385,-0.003
33.819942,1.2248335,14.032745,0.11438162,0.029850286,-0.0080189612,-0.003
33.734875,1.2221237,13.997466,0.11445243,0.029789513,-0.0079826219,-0.003
33.624462,1.2181239,13.951653,0.11452324,0.029728705,-0.0079463264,-0.003
33.412964,1.2104619,13.863897,0.11466786,0.029604418,-0.0078723785,-0.003
33.148815,1.2008924,13.754295,0.1148398,0.029456472,-0.0077847745,-0.003
32.845741,1.1899129,13.628542,0.11498442,0.029331872,-0.0077113593,-0.003
32.702057,1.1848315,13.568941,0.11505523,0.029270813,-0.0076755057,-0.003
32.5159,1.1780868,13.491699,0.11512605,0.029209711,-0.0076397061,-0.003
32.195133,1.166465,13.358604,0.11527067,0.029084817,-0.0075667906,-0.003
31.863287,1.1544418,13.220913,0.11544261,0.028936123,-0.007480457,-0.003
31.592405,1.1446276,13.108518,0.11558722,0.028810875,-0.007408157,-0.003
31.456495,1.1397034,13.052125,0.11565803,0.028749488,-0.0073728669,-0.003
31.340824,1.1354909,13.004183,0.11572885,0.028688032,-0.0073376764,-0.003
31.014351,1.1236626,12.86872,0.11587347,0.028562378,-0.0072660805,-0.003
30.692411,1.1119987,12.735139,0.11604541,0.028412672,-0.0071815159,-0.003
30.508884,1.1053494,12.658988,0.11619003,0.028286479,-0.007110877,-0.003
30.378199,1.1004694,12.604777,0.11626084,0.028224608,-0.0070764413,-0.003
30.219833,1.0947325,12.539068,0.11633165,0.028162651,-0.0070421426,-0.003
30.150337,1.0922149,12.510232,0.11647627,0.028035861,-0.0069725784,-0.003
30.148546,1.0921501,12.509488,0.11664821,0.027884779,-0.0068904958,-0.003
30.026567,1.0877312,12.458876,0.11679283,0.027757462,-0.0068219048,-0.003
29.915564,1.083545,12.412901,0.11686364,0.027695034,-0.0067884903,-0.003
29.862093,1.0816082,12.390714,0.11693446,0.027632514,-0.0067552268,-0.003
29.674551,1.0748154,12.312897,0.11707908,0.027504638,-0.0066876775,-0.003
29.386927,1.0643976,12.193553,0.11725102,0.027352182,-0.0066081798,-0.003
29.258997,1.059764,12.140471,0.11739564,0.027223572,-0.00654204,-0.003
29.197123,1.0573467,12.114759,0.11746644,0.027160488,-0.0065098833,-0.003
29.199862,1.0574459,12.115896,0.11753726,0.027097311,-0.0064778854,-0.003
29.162809,1.0561041,12.100522,0.11768188,0.026968062,-0.0064130025,-0.003
29.147516,1.0555502,12.094176,0.11785382,0.026814016,-0.0063366331,-0.003
29.164757,1.0561746,12.101331,0.11799844,0.026684148,-0.0062730014,-0.003
29.173994,1.0564027,12.105069,0.11806925,0.02662047,-0.0062420322,-0.003
29.212938,1.0578128,12.121227,0.11814006,0.026556736,-0.0062111644,-0.003
29.313471,1.0614532,12.162941,0.11828469,0.026426418,-0.0061484533,-0.003
29.446249,1.0662612,12.218035,0.11845662,0.026271245,-0.0060743974,-0.003
29.611803,1.072256,12.286728,0.11860124,0.026140559,-0.0060124616,-0.003
29.745163,1.0771945,12.342027,0.11867205,0.026076527,-0.005982236,-0.003
29.917852,1.0834483,12.41368,0.11874287,0.026012452,-0.0059520775,-0.003
30.277861,1.0964856,12.563056,0.11888749,0.025881523,-0.0058906558,-0.003
30.595613,1.1079928,12.694901,0.11905943,0.025725735,-0.0058178999,-0.003
30.800785,1.115423,12.780031,0.11920405,0.025594598,-0.0057569291,-0.003
30.830256,1.1166731,12.792322,0.11927485,0.025530355,-0.0057271565,-0.003
30.948662,1.1209619,12.841452,0.11934567,0.025466062,-0.0056974632,-0.003
30.933212,1.1204023,12.835042,0.11949029,0.025334688,-0.0056369966,-0.003
30.768818,1.1144478,12.766829,0.11966223,0.02517828,-0.0055655898,-0.003
30.664196,1.1106584,12.723419,0.11980685,0.025046477,-0.005506068,-0.003
30.687141,1.1114895,12.73294,0.11987766,0.024981853,-0.0054771286,-0.003
30.731098,1.1129565,12.751168,0.11994848,0.024917183,-0.0054482687,-0.003
30.762192,1.1140826,12.76407,0.1200931,0.024785014,-0.0053895633,-0.003
30.715492,1.1123914,12.744693,0.12026504,0.024627686,-0.0053202016,-0.003
30.569183,1.1070926,12.683986,0.12040966,0.024495156,-0.0052623157,-0.003
30.493048,1.1040218,12.652512,0.12048046,0.024430186,-0.0052341684,-0.003
30.336384,1.0983497,12.587507,0.12055128,0.024365151,-0.0052061365,-0.003
30.042463,1.0877081,12.46555,0.1206959,0.024232145,-0.0051493477,-0.003
29.630774,1.0728027,12.294728,0.12086784,0.02407366,-0.0050826762,-0.003
29.27597,1.0599568,12.147509,0.12101246,0.023940045,-0.0050273445,-0.003
29.106094,1.0534424,12.077048,0.12108327,0.023874519,-0.005000507,-0.003
28.913225,1.0464618,11.997021,0.12115408,0.023808919,-0.0049738307,-0.003
28.556046,1.0335343,11.848815,0.1212987,0.023674745,-0.0049198624,-0.003
28.273685,1.0233148,11.731656,0.12147064,0.023514859,-0.0048566237,-0.003
28.101721,1.0170909,11.660302,0.12161526,0.023380077,-0.0048042,-0.003
27.988153,1.0126992,11.613214,0.12168607,0.02331399,-0.0047787726,-0.003
28.016542,1.0137265,11.624994,0.12175689,0.023247823,-0.0047535379,-0.003
27.758682,1.0043963,11.518,0.12190151,0.023112562,-0.0047023552,-0.003
27.324299,0.98867893,11.33776,0.12207345,0.022951424,-0.0046423767,-0.003
27.091393,0.98025167,11.241118,0.12221807,0.022815542,-0.0045928699,-0.003
27.129162,0.98161829,11.25679,0.12228887,0.022748882,-0.0045689885,-0.003
27.189915,0.98391533,11.281824,0.12235969,0.022682162,-0.0045452537,-0.003
27.4671,0.99394578,11.396835,0.12250431,0.02254576,-0.0044971947,-0.003
27.997541,1.0131407,11.616929,0.12267625,0.022383394,-0.0044406257,-0.003
28.470297,1.0302482,11.813088,0.12282087,0.022246711,-0.0043933745,-0.003
28.668369,1.0374159,11.895274,0.12289168,0.022179764,-0.0043703103,-0.003
28.914494,1.04619,11.997359,0.12296249,0.022112785,-0.0043473169,-0.003
29.272516,1.0591441,12.145912,0.12310712,0.021975955,-0.0043004858,-0.003
29.561302,1.0695931,12.265737,0.12327905,0.021813195,-0.0042450605,-0.003
29.753265,1.0765387,12.345387,0.12342367,0.021676211,-0.0041986974,-0.003
29.755249,1.0761706,12.346291,0.12349448,0.021609105,-0.0041760975,-0.003
29.7269,1.0751452,12.334527,0.1235653,0.021541966,-0.0041535711,-0.003
29.522713,1.0677602,12.249804,0.12370992,0.021404766,-0.0041078436,-0.003
29.335085,1.0609742,12.171952,0.12388186,0.021241456,-0.0040540546,-0.003
29.271492,1.0586743,12.145566,0.12402648,0.021103906,-0.0040093963,-0.003
29.192305,1.0553685,12.112877,0.12409729,0.021036485,-0.0039877538,-0.003
29.11972,1.0527445,12.08276,0.1241681,0.020969005,-0.00396627,-0.003
28.911985,1.0452343,11.996563,0.12431272,0.020831032,-0.0039229314,-0.003
28.828896,1.0422305,11.962087,0.12448466,0.020666678,-0.0038724265,-0.003
28.605888,1.0341682,11.869553,0.12462928,0.020528158,-0.003830869,-0.003
28.502844,1.0301489,11.826814,0.12470009,0.020460241,-0.0038108411,-0.003
28.470449,1.0289781,11.813373,0.12477091,0.020392256,-0.003791017,-0.003
28.420053,1.0271566,11.79246,0.12491553,0.020253219,-0.0037512239,-0.003
28.29579,1.0226655,11.7409,0.12508747,0.020087613,-0.0037049861,-0.003
28.165821,1.0179683,11.686972,0.12523208,0.019948071,-0.003667006,-0.003
28.018972,1.012471,11.626019,0.12530289,0.019879652,-0.0036487577,-0.003
28.125324,1.016314,11.670148,0.12537371,0.019811172,-0.0036307203,-0.003
27.959963,1.0103387,11.601534,0.12551833,0.019671159,-0.0035945051,-0.003
27.736752,1.0022728,11.508916,0.12569027,0.019504411,-0.0035525779,-0.003
27.642202,0.99885631,11.469684,0.12583489,0.019363942,-0.0035181816,-0.003
26.771339,0.99485964,11.42566,0.1259057,0.019295106,-0.0035015729,-0.003
26.702547,0.99230319,11.3963,0.12597451,0.019228162,-0.0034856433,-0.003
26.75531,0.99426401,11.418819,0.12611505,0.019091321,-0.0034536237,-0.003
26.617321,0.9891361,11.359927,0.12628213,0.018928425,-0.0034164567,-0.003
26.402742,0.98116213,11.268349,0.12642267,0.01879124,-0.0033859638,-0.003
26.401005,0.98094386,11.267632,0.12649148,0.018724009,-0.0033712939,-0.003
26.343012,0.97878915,11.242883,0.12656029,0.018656742,-0.0033567878,-0.003
26.261776,0.97577071,11.208211,0.12670083,0.018519245,-0.0033277175,-0.003
25.997648,0.96595693,11.095485,0.12686791,0.01835558,-0.0032940977,-0.003
25.637197,0.95256418,10.941648,0.12700844,0.018217746,-0.0032666805,-0.003
25.661587,0.95347035,10.952058,0.12707726,0.018150192,-0.0032535892,-0.003
25.641901,0.95271248,10.943696,0.12714607,0.0180826,-0.0032406733,-0.003
25.449142,0.94555062,10.861429,0.1272866,0.017944429,-0.0032150073,-0.003
25.160973,0.93484378,10.738441,0.12745369,0.017779959,-0.0031855758,-0.003
24.800461,0.92144912,10.584578,0.12759422,0.017641472,-0.0031616706,-0.003
24.603237,0.91412139,10.500404,0.12766303,0.017573614,-0.0031502591,-0.003
24.494665,0.91010374,10.454077,0.12773185,0.017505715,-0.0031390728,-0.003
24.342857,0.90446329,10.389287,0.12787238,0.017366949,-0.0031168375,-0.003
24.098524,0.89538503,10.285007,0.12803947,0.017201798,-0.003091509,-0.003
23.883368,0.88739085,10.193181,0.12818,0.017062742,-0.0030711719,-0.003
23.982666,0.89108026,10.23556,0.12824881,0.016994607,-0.0030615448,-0.003
23.97418,0.89085138,10.231958,0.12831763,0.016926445,-0.0030520961,-0.003
23.829529,0.88547629,10.170222,0.12845816,0.016787149,-0.0030334787,-0.003
23.859037,0.88657284,10.182817,0.12862524,0.01662139,-0.0030124842,-0.003
23.725252,0.88160151,10.125718,0.12876578,0.016481854,-0.0029957655,-0.003
23.38242,0.86886227,9.9794006,0.12883459,0.016413493,-0.0029878961,-0.003
23.454847,0.87162066,10.010307,0.1289034,0.016345108,-0.0029802329,-0.003
23.298996,0.86582899,9.9437914,0.12904394,0.016205376,-0.0029652175,-0.003
22.910845,0.85140461,9.7781324,0.12921102,0.016039135,-0.002948473,-0.003
22.754578,0.84559745,9.7114382,0.12935156,0.015899219,-0.0029353104,-0.003
23.097418,0.858338,9.8577595,0.12942037,0.015830681,-0.0029291676,-0.003
23.259867,0.86443228,9.9270754,0.12948918,0.015762124,-0.0029232334,-0.003
23.12491,0.85941672,9.8694773,0.12962972,0.015622061,-0.0029117174,-0.003
22.721233,0.84441447,9.6971922,0.1297968,0.015455457,-0.0028990691,-0.003
22.648478,0.84171051,9.6661406,0.12993734,0.015315263,-0.0028893021,-0.003
22.749903,0.84547997,9.7094278,0.13000615,0.015246597,-0.0028848096,-0.003
22.851135,0.84930205,9.7526245,0.13007496,0.015177918,-0.0028805272,-0.003
22.814566,0.84794283,9.7370157,0.1302155,0.015037621,-0.0028723273,-0.003
22.846336,0.84912366,9.750576,0.13038258,0.014870767,-0.0028635848,-0.003
23.190504,0.86191529,9.8974628,0.13052311,0.014730382,-0.0028571209,-0.003
23.379042,0.86892259,9.9779291,0.13059193,0.014661628,-0.0028542625,-0.003
23.503677,0.87360513,10.031128,0.13066074,0.014592867,-0.0028515817,-0.003
23.494604,0.87326789,10.027255,0.13080127,0.014452417,-0.0028466943,-0.003
23.30039,0.86604917,9.9443665,0.13096836,0.014285403,-0.0028419208,-0.003
23.202105,0.862396,9.9024191,0.13110889,0.014144903,-0.0028387667,-0.003
23.110945,0.85900766,9.863513,0.1311777,0.014076103,-0.0028375001,-0.003
23.139225,0.86014885,9.8755798,0.13124652,0.014007297,-0.0028364554,-0.003
23.197046,0.86229819,9.9002571,0.13138705,0.013866771,-0.0028348844,-0.003
23.330547,0.86726081,9.9572344,0.13155414,0.013699691,-0.0028340411,-0.003
23.536983,0.87493461,10.045339,0.13169467,0.013559156,-0.002834189,-0.003
23.773279,0.88387716,10.146174,0.13176348,0.013490344,-0.0028345324,-0.003
23.971809,0.89125842,10.230906,0.1318323,0.013421534,-0.0028351115,-0.003
24.147356,0.89778513,10.305826,0.13197283,0.013281008,-0.0028368358,-0.003
24.221539,0.90054321,10.337487,0.13213991,0.013113955,-0.0028399175,-0.003
24.307785,0.90374982,10.374296,0.13228045,0.012973462,-0.0028433637,-0.003
24.319242,0.90417576,10.379186,0.13234926,0.012904678,-0.0028453046,-0.003
20.875069,0.90968543,10.438882,0.13240801,0.012845957,-0.002847159,-0.003
20.716219,0.90276313,10.359447,0.132528,0.012726041,-0.0028512029,-0.003
20.521374,0.89427227,10.262012,0.13267064,0.012583499,-0.0028567263,-0.003
20.598354,0.89762688,10.300507,0.13279063,0.01246363,-0.0028619745,-0.003
20.711031,0.90253705,10.356853,0.13284938,0.012404943,-0.0028646698,-0.003
20.70701,0.90252697,10.354795,0.13290813,0.012346261,-0.0028674996,-0.003
20.65542,0.90027839,10.328996,0.13302811,0.012226433,-0.0028736009,-0.003
20.556578,0.89597028,10.279569,0.13317076,0.012083993,-0.0028813253,-0.003
20.433197,0.89059269,10.217871,0.13329074,0.011964208,-0.0028882241,-0.003
20.328878,0.88604587,10.165705,0.13334949,0.011905566,-0.0028917652,-0.003
20.237595,0.88230091,10.120069,0.13340824,0.011846931,-0.0028954381,-0.003
20.121185,0.87722582,10.061856,0.13352822,0.011727202,-0.0029032473,-0.003
20.061733,0.87463385,10.032126,0.13367087,0.011584892,-0.0029130748,-0.003
19.978136,0.87098932,9.9903231,0.13379086,0.011465224,-0.0029217706,-0.003
19.896488,0.86742961,9.9494934,0.13384961,0.011406638,-0.002926155,-0.003
19.825981,0.86455137,9.9142027,0.13390836,0.01134806,-0.0029306461,-0.003
19.708155,0.85941333,9.8552828,0.13402834,0.011228448,-0.0029400722,-0.003
19.523926,0.85137963,9.7631569,0.13417099,0.011086271,-0.0029516711,-0.003
19.368608,0.84460676,9.6854887,0.13429097,0.010966714,-0.0029617695,-0.003
19.350613,0.843822,9.6764898,0.13434972,0.010908184,-0.0029668489,-0.003
19.346378,0.84376276,9.6743793,0.13440847,0.010849663,-0.0029720345,-0.003
19.302536,0.84185064,9.6524563,0.13452846,0.010730171,-0.0029828749,-0.003
19.173668,0.83623028,9.5880146,0.1346711,0.010588147,-0.0029962079,-0.003
19.08066,0.83217388,9.5415049,0.13479109,0.01046872,-0.0030077647,-0.003
19.047564,0.83073044,9.5249548,0.13484984,0.010410253,-0.0030135172,-0.003
19.068754,0.83175367,9.5355301,0.13490859,0.010351798,-0.0030193846,-0.003
19.086309,0.83251941,9.5443087,0.13502857,0.010232432,-0.0030315479,-0.003
19.046709,0.83079213,9.5245066,0.13517122,0.010090551,-0.003046334,-0.003
18.952982,0.82670385,9.4776373,0.1352912,0.0099712452,-0.003059058,-0.003
18.877249,0.82345897,9.4397707,0.13534995,0.0099128373,-0.0030653893,-0.003
18.802204,0.82018542,9.4022436,0.1354087,0.0098544406,-0.0030718227,-0.003
18.641077,0.81315678,9.3216705,0.13552869,0.0097351996,-0.0030851536,-0.003
18.454449,0.80501568,9.2283449,0.13567133,0.0095934747,-0.003101361,-0.003
18.323463,0.79930192,9.1628447,0.13579132,0.0094743054,-0.0031153122,-0.003
18.293993,0.79801631,9.1481075,0.13585007,0.0094159674,-0.0031222536,-0.003
18.230486,0.79525602,9.116334,0.13590882,0.0093576321,-0.0031292175,-0.003
18.159325,0.79215181,9.0807486,0.1360288,0.0092385197,-0.0031436537,-0.003
18.088125,0.78904599,9.045145,0.13617145,0.0090969391,-0.003161073,-0.003
18.011957,0.78572333,9.0070562,0.13629143,0.0089778779,-0.0031759206,-0.003
17.97418,0.78408033,8.9881678,0.13635018,0.0089195902,-0.003183278,-0.003
17.942348,0.78269166,8.97225,0.13640893,0.0088613108,-0.0031906969,-0.003
17.922709,0.78183496,8.962429,0.13652892,0.0087423148,-0.0032060561,-0.003
17.940132,0.78259504,8.9711418,0.13667156,0.0086008767,-0.0032246048,-0.003
17.952141,0.7831189,8.9771471,0.13679155,0.0084819375,-0.0032403972,-0.003
17.942434,0.78264701,8.9722862,0.1368503,0.0084237056,-0.0032481861,-0.003
17.966919,0.78371501,8.9845295,0.13690905,0.0083654849,-0.0032560467,-0.003
18.016096,0.78586012,9.0091209,0.13702903,0.0082465941,-0.0032722058,-0.003
18.101612,0.78959036,9.0518847,0.13717168,0.0081052743,-0.0032916274,-0.003
18.199652,0.79386681,9.1009102,0.13729166,0.0079864347,-0.0033081602,-0.003
18.261141,0.79649472,9.1316605,0.13735041,0.007928255,-0.0033163254,-0.003
18.302652,0.79830527,9.1524181,0.13740916,0.007870079,-0.0033245138,-0.003
18.401623,0.80262214,9.20191,0.13752915,0.0077512874,-0.0033413845,-0.003
18.532692,0.80833894,9.2674513,0.13767179,0.007610091,-0.0033616857,-0.003
18.644459,0.81321383,9.3233414,0.13779178,0.0074913567,-0.0033789556,-0.003
18.688625,0.81509131,9.3454266,0.13785053,0.0074332273,-0.0033874749,-0.003
18.743324,0.81747699,9.3727798,0.13790928,0.0073751071,-0.0033960482,-0.003
18.830038,0.8212589,9.4161415,0.13802926,0.0072564264,-0.0034136807,-0.003
18.898802,0.82425809,9.4505281,0.13817191,0.007115359,-0.0034348606,-0.003
18.952162,0.82658529,9.477211,0.13829189,0.0069967341,-0.0034528661,-0.003
18.995649,0.82835925,9.4989481,0.13835064,0.0069386591,-0.0034617505,-0.003
19.047167,0.8306058,9.5247097,0.13840939,0.0068805912,-0.0034706693,-0.003
19.191376,0.83689439,9.5968218,0.13852938,0.0067620124,-0.0034889751,-0.003
19.43149,0.84736532,9.7168941,0.13867202,0.0066210553,-0.0035108782,-0.003
19.679792,0.85819322,9.8410597,0.13879201,0.0065025073,-0.0035293845,-0.003
19.810534,0.86368704,9.9064417,0.13885076,0.0064444626,-0.0035384609,-0.003
19.936003,0.86915714,9.9691839,0.13890951,0.0063864179,-0.0035475316,-0.003
20.213081,0.88123703,10.107739,0.13902949,0.0062678712,-0.0035660453,-0.003
20.525682,0.89486563,10.264059,0.13917214,0.00612691,-0.00358792,-0.003
20.724239,0.90352213,10.363349,0.13929212,0.0060083177,-0.0036061397,-0.003
20.774454,0.90571141,10.388459,0.13935087,0.005950239,-0.0036149977,-0.003
20.773699,0.90542752,10.388076,0.13940962,0.0058921622,-0.0036238604,-0.003
20.864555,0.90938747,10.433509,0.13952961,0.0057735601,-0.0036420156,-0.003
21.149521,0.92180777,10.576009,0.13967226,0.00563255,-0.0036635743,-0.003
21.398796,0.9326725,10.700661,0.13979224,0.0055139288,-0.0036816031,-0.003
13.52819,0.93740183,10.755132,0.13985099,0.0054558381,-0.0036903841,-0.003
13.55907,0.93954164,10.779682,0.13988787,0.005419367,-0.0036958768,-0.003
13.662531,0.94671065,10.861935,0.1399632,0.0053448691,-0.0037070147,-0.003
13.779696,0.95482939,10.955084,0.14005275,0.0052562789,-0.0037201243,-0.003
13.851499,0.95980477,11.012168,0.14012808,0.0051817489,-0.0037310449,-0.003
13.893032,0.96272159,11.045181,0.14016496,0.0051452499,-0.0037363581,-0.003
13.939669,0.96595329,11.082258,0.14020184,0.0051087458,-0.0037416285,-0.003
13.952057,0.96681172,11.092107,0.14027717,0.0050341729,-0.0037522509,-0.003
13.967258,0.96786511,11.104192,0.14036673,0.004945498,-0.0037647753,-0.003
14.025187,0.97187924,11.150246,0.14044205,0.0048709069,-0.0037752748,-0.003
14.026707,0.97198462,11.151455,0.14047894,0.0048343805,-0.0037803941,-0.003
14.098384,0.976367,11.20845,0.14051582,0.0047978591,-0.0037855441,-0.003
14.184117,0.98230433,11.276609,0.14059114,0.0047232606,-0.003795984,-0.003
14.286345,0.989384,11.357882,0.1406807,0.0046345526,-0.0038082735,-0.003
14.431975,0.99946952,11.473661,0.14075602,0.0045599225,-0.0038184889,-0.003
14.505276,1.0030344,11.532001,0.14079291,0.0045233723,-0.0038234366,-0.003
14.582919,1.0084033,11.59373,0.14082979,0.0044868188,-0.0038283537,-0.003
14.735932,1.0189842,11.715378,0.14090512,0.0044121481,-0.003838266,-0.003
14.945481,1.0334743,11.881974,0.14099467,0.0043233377,-0.0038497897,-0.003
15.169872,1.048991,12.060369,0.14107,0.0042486074,-0.0038592459,-0.003
15.316568,1.059135,12.176996,0.14110688,0.004212006,-0.0038637971,-0.003
15.383365,1.0608684,12.230225,0.14114376,0.004175392,-0.0038682427,-0.003
15.59915,1.0757494,12.401781,0.14121909,0.004100597,-0.0038771683,-0.003
15.807874,1.0901434,12.567722,0.14130864,0.0040116212,-0.0038873365,-0.003
15.88629,1.0955511,12.630065,0.14138397,0.0039367373,-0.0038954883,-0.003
15.916083,1.0976058,12.653752,0.14142085,0.00390006,-0.0038993803,-0.003
15.901848,1.0916158,12.642376,0.14145774,0.0038633724,-0.0039031713,-0.003
15.876546,1.0898789,12.622261,0.14153306,0.0037884319,-0.0039107767,-0.003
15.826713,1.0864581,12.582643,0.14162262,0.0036993127,-0.0039196033,-0.003
15.801343,1.0847166,12.562472,0.14169794,0.003624338,-0.0039268695,-0.003
15.822224,1.0786242,12.579229,0.14173483,0.0035876222,-0.0039303815,-0.003
15.866058,1.0816126,12.61408,0.14177171,0.0035509043,-0.0039338688,-0.003
15.944074,1.086931,12.676105,0.14184704,0.0034759075,-0.0039408971,-0.003
16.029943,1.0927849,12.744374,0.14193659,0.0033867226,-0.0039490312,-0.003
16.162376,1.101813,12.849663,0.14201192,0.0033116865,-0.0039556338,-0.003
16.294662,1.1108311,12.954836,0.1420488,0.0032749369,-0.0039587729,-0.003
16.414398,1.1094075,13.050521,0.14208568,0.0032381786,-0.0039617992,-0.003
16.797628,1.1353091,13.355214,0.14216101,0.0031630897,-0.0039677718,-0.003
17.21241,1.1633432,13.684993,0.14225056,0.0030737671,-0.0039742109,-0.003
17.568571,1.1874152,13.968165,0.14232589,0.00299859,-0.0039789532,-0.003
17.867134,1.2075944,14.205542,0.14236277,0.0029617671,-0.0039810706,-0.003
15.077431,1.2193677,14.344037,0.14239364,0.0029309373,-0.0039826743,-0.003
15.412649,1.2464781,14.662951,0.14245669,0.0028679527,-0.0039854981,-0.003
15.881688,1.284411,15.109174,0.14253165,0.0027930359,-0.0039880113,-0.003
16.307291,1.318831,15.514074,0.1425947,0.0027300008,-0.0039893035,-0.003
16.478512,1.322728,15.678122,0.14262557,0.0026991318,-0.0039896169,-0.003
16.728964,1.3428317,15.916408,0.14265644,0.0026682587,-0.0039897659,-0.003
17.220091,1.3822545,16.383678,0.14271949,0.0026052122,-0.0039893356,-0.003
17.753527,1.4250734,16.891207,0.14279445,0.002530277,-0.0039874893,-0.003
18.125473,1.4549295,17.245087,0.1428575,0.0024672875,-0.0039847419,-0.003
18.303715,1.4598478,17.416471,0.14288837,0.0024364667,-0.0039829738,-0.003
18.453026,1.4717563,17.558542,0.14291924,0.002405664,-0.0039809048,-0.003
18.800352,1.499458,17.889032,0.14298229,0.0023428274,-0.003975749,-0.003
19.244865,1.5349109,18.311998,0.14305725,0.0022682813,-0.0039679096,-0.003
19.585993,1.5621183,18.636591,0.1431203,0.0022057567,-0.003959795,-0.003
19.719395,1.572758,18.763527,0.14315117,0.0021752142,-0.003955293,-0.003
16.646172,1.5744822,18.850721,0.14317711,0.0021495954,-0.0039512268,-0.003
16.7763,1.5867906,18.998085,0.14323009,0.0020974074,-0.0039421227,-0.003
16.899117,1.5984071,19.137167,0.14329307,0.0020356311,-0.0039298516,-0.003
16.945553,1.6027994,19.189753,0.14334605,0.001983935,-0.0039182692,-0.003
16.910707,1.5995034,19.150291,0.14337199,0.0019587209,-0.0039121662,-0.003
16.926397,1.5989461,19.16884,0.14339793,0.0019335708,-0.0039058218,-0.003
16.845993,1.5913508,19.077784,0.1434509,0.0018824367,-0.0038919761,-0.003
16.720488,1.5794951,18.935652,0.14351389,0.0018220736,-0.0038739985,-0.003
16.612602,1.5693036,18.813473,0.14356686,0.0017716892,-0.0038576263,-0.003
16.549112,1.5679337,18.741276,0.14359281,0.0017471537,-0.0038491969,-0.003
16.438644,1.5574675,18.616175,0.14361874,0.001722723,-0.0038404851,-0.003
16.202209,1.5350666,18.348419,0.14367172,0.0016731254,-0.0038218708,-0.003
15.84242,1.5009786,17.940971,0.1437347,0.0016147142,-0.0037983118,-0.003
15.46843,1.4655452,17.517441,0.14378768,0.0015660707,-0.0037773249,-0.003
15.26841,1.4544711,17.289829,0.14381362,0.0015424161,-0.0037666722,-0.003
15.067907,1.4353713,17.062782,0.14383956,0.0015188755,-0.0037557806,-0.003
14.638846,1.3944988,16.576918,0.14389254,0.0014711418,-0.0037328047,-0.003
14.085321,1.3417699,15.950109,0.14395552,0.0014149826,-0.0037042892,-0.003
13.502196,1.2862214,15.289783,0.1440085,0.001368248,-0.0036793395,-0.003
13.146328,1.2603717,14.885471,0.14403444,0.0013455364,-0.0036668035,-0.003
12.850913,1.2320495,14.550975,0.14406038,0.0013229146,-0.0036541109,-0.003
12.197256,1.1693817,13.810844,0.14411335,0.0012770474,-0.0036276048,-0.003
11.383565,1.0913712,12.88951,0.14417634,0.0012230503,-0.0035951799,-0.003
10.644859,1.0205497,12.053081,0.14422932,0.0011780221,-0.0035672686,-0.003
10.290893,0.98661387,11.652287,0.14425525,0.0011560838,-0.0035534308,-0.003
10.018764,0.96595293,11.342989,0.1442812,0.0011342133,-0.0035394735,-0.003
9.3626118,0.90269041,10.60011,0.14433417,0.0010898054,-0.0035105895,-0.003
8.2739096,0.79772383,9.3675098,0.14439716,0.001037279,-0.0034758309,-0.003
7.1248021,0.68693334,8.0665188,0.14445013,0.00099336065,-0.0034462055,-0.003
6.7271767,0.64859653,7.6163378,0.14447607,0.00097201351,-0.0034314804,-0.003
6.1037822,0.59042358,6.9138312,0.14450201,0.00095095555,-0.0034163222,-0.003
4.1357341,0.40005279,4.6845984,0.14455499,0.00090871507,-0.0033843473,-0.003
3.1559961,0.30528197,3.5748367,0.14461797,0.00085988338,-0.0033445726,-0.003
5.7997756,0.5610168,6.569479,0.14467095,0.00081994204,-0.0033097668,-0.003
6.840786,0.66171455,7.7486448,0.14469689,0.00080072792,-0.003292341,-0.003
7.7652378,0.75153393,8.794384,0.14472283,0.0007817595,-0.0032746473,-0.003
9.3233242,0.90232843,10.558968,0.14477581,0.00074374117,-0.003237755,-0.003
10.789328,1.0442109,12.219264,0.14483879,0.00069977099,-0.0031926611,-0.003
11.709663,1.1332827,13.261574,0.14489177,0.00066379423,-0.0031537726,-0.003
12.093405,1.1693368,13.695011,0.14491771,0.00064650667,-0.0031344299,-0.003
12.434752,1.2023424,14.081565,0.14494365,0.00062943593,-0.0031149008,-0.003
13.101518,1.2668134,14.836635,0.14499662,0.00059522723,-0.0030744511,-0.003
13.927905,1.3467185,15.772467,0.14505961,0.0005556884,-0.0030254244,-0.003
14.642613,1.4158252,16.581829,0.14511258,0.00052337587,-0.0029834423,-0.003
15.001395,1.4505166,16.988125,0.14513853,0.00050786766,-0.0029626463,-0.003
15.395967,1.4841688,17.434456,0.14516446,0.00049256592,-0.0029417013,-0.003
16.16942,1.5587295,18.310316,0.14521744,0.00046195899,-0.0028984621,-0.003
16.972466,1.636143,19.219688,0.14528042,0.00042670403,-0.0028462696,-0.003
17.592131,1.6958786,19.9214,0.1453334,0.00039802043,-0.0028017294,-0.003
17.890167,1.7164171,20.259346,0.14535934,0.00038430523,-0.0027797108,-0.003
18.188618,1.7450511,20.597321,0.14538528,0.00037081121,-0.0027575567,-0.003
18.786701,1.8024324,21.274609,0.14543826,0.0003439525,-0.0027118947,-0.003
19.450481,1.8661168,22.026291,0.14550124,0.00031328303,-0.0026568826,-0.003
19.977287,1.9166596,22.622862,0.14555422,0.00028859655,-0.0026100087,-0.003
20.228212,1.9407337,22.907015,0.14558016,0.00027689425,-0.0025868581,-0.003
20.455,1.9527385,23.165663,0.1456061,0.00026546011,-0.0025635737,-0.003
20.897732,1.9950038,23.667063,0.14565908,0.00024295626,-0.0025156152,-0.003
21.358614,2.0390022,24.189022,0.14572206,0.00021771426,-0.0024579116,-0.003
21.594219,2.0614941,24.455851,0.14577504,0.00019781929,-0.0024088125,-0.003
21.597963,2.0618515,24.460089,0.14580098,0.00018855,-0.0023845853,-0.003
21.351954,2.0562973,24.507534,0.14582642,0.00017972493,-0.0023607218,-0.003
21.621422,2.0822484,24.816828,0.14587838,0.00016233044,-0.0023117592,-0.003
22.080536,2.1264634,25.343794,0.14594016,0.00014264953,-0.0022532016,-0.003
22.482794,2.1652029,25.8055,0.14599212,0.0001269666,-0.0022036643,-0.003
22.582304,2.1747861,25.919716,0.14601756,0.00011962246,-0.0021793041,-0.003
22.797716,2.1942985,26.167234,0.146043,0.00011246003,-0.0021548907,-0.003
23.077806,2.2212577,26.488724,0.14609496,9.8505108e-05,-0.0021048384,-0.003
23.381941,2.2505307,26.837809,0.14615674,8.3060702e-05,-0.002045024,-0.003
23.638966,2.2752695,27.132822,0.1462087,7.1027032e-05,-0.0019944757,-0.003
23.766102,2.2875066,27.278748,0.14623414,6.5457411e-05,-0.0019696488,-0.003
23.849134,2.2973757,27.374441,0.14625959,6.0116039e-05,-0.0019447744,-0.003
24.02939,2.3147397,27.581343,0.14631155,4.989306e-05,-0.0018938286,-0.003
24.23624,2.3346655,27.818769,0.14637332,3.8949958e-05,-0.0018330297,-0.003
24.383339,2.3488355,27.987612,0.14642528,3.0775991e-05,-0.0017817154,-0.003
24.436954,2.3540003,28.049152,0.14645073,2.7119902e-05,-0.001756534,-0.003
24.491728,2.3636761,28.11227,0.14647617,2.3693186e-05,-0.0017313261,-0.003
24.578968,2.3720956,28.212406,0.14652813,1.740785e-05,-0.0016797464,-0.003
24.627048,2.3767359,28.267595,0.14658991,1.1187698e-05,-0.0016182846,-0.003
24.628836,2.3769083,28.269646,0.14664187,7.0133669e-06,-0.0015664912,-0.003
24.622204,2.3762684,28.262035,0.14666731,5.3221293e-06,-0.0015411001,-0.003
24.618319,2.383116,28.257627,0.14669275,3.8619787e-06,-0.0015157042,-0.003
24.580551,2.3794599,28.214275,0.14674471,1.5986428e-06,-0.0014637924,-0.003
24.498905,2.3715563,28.12056,0.14680649,1.582e-07,-0.0014020334,-0.003
24.401644,2.3621414,28.008921,0.14685845,-1.0214713e-08,-0.0013500722,-0.003
24.343964,2.3565578,27.942715,0.1468839,2.5155433e-07,-0.0013246245,-0.003
24.281105,2.3597388,27.870293,0.14690934,7.4024234e-07,-0.001299193,-0.003
24.149748,2.3469729,27.719519,0.1469613,2.4304379e-06,-0.0012472596,-0.003
23.970144,2.3295183,27.513367,0.14702307,5.633769e-06,-0.0011855667,-0.003
23.781828,2.3112168,27.297213,0.14707503,9.3147219e-06,-0.0011337358,-0.003
23.681044,2.3107274,27.180809,0.14710048,1.1440307e-05,-0.0011083743,-0.003
23.579174,2.3007874,27.063885,0.14712592,1.3774316e-05,-0.0010830465,-0.003
23.358303,2.2792354,26.810371,0.14717788,1.9182144e-05,-0.0010313678,-0.003
23.067574,2.2508669,26.476677,0.14723966,2.6697899e-05,-0.00097005052,-0.003
22.807592,2.2254987,26.178272,0.14729162,3.3902485e-05,-0.00091859105,-0.003
22.683182,2.2231719,26.034573,0.14731707,3.7716625e-05,-0.00089342758,-0.003
22.538576,2.2089992,25.868601,0.1473425,4.171245e-05,-0.00086830865,-0.003
22.269493,2.1826265,25.559763,0.14739446,5.0428938e-05,-0.00081708416,-0.003
21.939705,2.1503041,25.181248,0.14745624,6.1717925e-05,-0.0007563479,-0.003
21.631142,2.1200619,24.827097,0.1475082,7.1969007e-05,-0.0007054077,-0.003
21.447678,2.1091497,24.615591,0.14753365,7.7240038e-05,-0.00068050862,-0.003
21.396271,2.1040943,24.556589,0.14755909,8.2628627e-05,-0.00065565121,-0.003
21.144579,2.0793431,24.267721,0.14761105,9.4110204e-05,-0.00060497504,-0.003
20.851025,2.0504751,23.930807,0.14767283,0.00010851607,-0.00054490141,-0.003
20.673443,2.0330122,23.726997,0.14772479,0.00012120034,-0.00049451186,-0.003
20.620163,2.0338314,23.664169,0.14775024,0.00012758373,-0.00046987526,-0.003
20.504786,2.0224514,23.531761,0.14777567,0.00013409306,-0.00044528625,-0.003
20.423962,2.0144794,23.439005,0.14782763,0.00014768822,-0.00039513584,-0.003
20.473518,2.0193672,23.495876,0.14788941,0.00016433466,-0.00033564374,-0.003
20.670025,2.0387495,23.721394,0.14794137,0.0001786855,-0.00028570378,-0.003
20.856073,2.0570998,23.934906,0.14796682,0.00018580888,-0.00026127376,-0.003
21.065184,2.0822577,24.176353,0.14799226,0.00019299738,-0.0002368719,-0.003
21.155035,2.0911393,24.279474,0.14804422,0.00020810182,-0.00018715464,-0.003
20.934622,2.0693519,24.026508,0.148106,0.0002268644,-0.00012829631,-0.003
20.669626,2.0431573,23.722374,0.14815796,0.00024329677,-7.9001838e-05,-0.003
20.603596,2.0424478,23.646357,0.1481834,0.00025152692,-5.4923974e-05,-0.003
20.415134,2.0237658,23.430063,0.14820884,0.00025991222,-3.0905419e-05,-0.003
20.120785,1.9945866,23.092243,0.1482608,0.00027743078,1.8013374e-05,-0.003
19.819492,1.9647192,22.746454,0.14832258,0.00029891729,7.5933232e-05,-0.003
19.546736,1.9376807,22.433418,0.14837454,0.00031755946,0.00012443493,-0.003
19.341328,1.9229301,22.197277,0.14839999,0.00032689411,0.00014810578,-0.003
19.327381,1.9215436,22.181273,0.14842543,0.00033628588,0.00017174972,-0.003
19.036066,1.8925809,21.846943,0.14847739,0.0003558622,0.00021988164,-0.003
18.702074,1.859375,21.463633,0.14853916,0.00037972213,0.00027686506,-0.003
18.525949,1.8418646,21.261501,0.14859113,0.00040020395,0.00032461883,-0.003
36.027702,1.8362471,21.196655,0.14861657,0.00041035548,0.00034794904,-0.003
35.563759,1.812601,20.923697,0.14866643,0.00043057493,0.00039352966,-0.003
34.928246,1.7802103,20.549797,0.14876827,0.00047292258,0.00048614398,-0.003
34.365814,1.7515445,20.218893,0.14888934,0.00052499882,0.00059544464,-0.003
33.959866,1.7308544,19.980059,0.14899118,0.00057016662,0.00068671769,-0.003
33.516338,1.723959,19.856459,0.14904105,0.00059271994,0.0007311941,-0.003


==> data/Turbine_Results/Walldistances/Walldistances_Stator1_0deg0.csv <==
"x+","y+","z+","arc_length","Points:0","Points:1","Points:2"
36.186275,1.0390373,11.926341,0,-0.035282817,-0.042379551,-0.003
36.171673,1.0386181,11.921529,8.9120232e-05,-0.035214182,-0.042322703,-0.003
33.473755,0.96115124,11.032344,0.00027112572,-0.035072297,-0.042208709,-0.003
35.384308,1.01601,11.662027,0.00048747327,-0.034906119,-0.042070176,-0.003
37.614349,1.0800425,12.397009,0.00066948296,-0.034768295,-0.041951299,-0.003
35.173073,1.0099447,11.592408,0.0007585923,-0.034699816,-0.041894279,-0.003
35.703812,1.0250434,11.76695,0.00084770389,-0.034631807,-0.041836698,-0.003
35.280354,1.012886,11.627391,0.0010296834,-0.034493003,-0.041719012,-0.003
34.711395,0.99655145,11.439878,0.0012460501,-0.034328368,-0.041578621,-0.003
34.53112,0.99137586,11.380465,0.0014280473,-0.034190454,-0.041459866,-0.003
34.542519,0.99170315,11.384222,0.0015171551,-0.034123175,-0.041401438,-0.003
34.774105,0.99876618,11.46069,0.0016062661,-0.034056116,-0.041342754,-0.003
35.502289,1.0196809,11.700682,0.0017882493,-0.033919889,-0.041222088,-0.003
36.319798,1.0431609,11.970113,0.0020046155,-0.033758916,-0.041077513,-0.003
36.799656,1.0569432,12.128262,0.002186609,-0.033624139,-0.040955216,-0.003
36.958569,1.0615075,12.180635,0.0022757192,-0.033558309,-0.040895157,-0.003
37.068611,1.0645983,12.216712,0.0023648311,-0.033492573,-0.040834993,-0.003
37.140144,1.0666527,12.240287,0.0025468141,-0.033358585,-0.040711846,-0.003
36.991402,1.0623809,12.191266,0.0027631809,-0.033199705,-0.040564973,-0.003
36.719929,1.0545843,12.101797,0.0029451752,-0.033066425,-0.040441044,-0.003
36.566566,1.0503479,12.051296,0.0030342835,-0.0330013,-0.040380225,-0.003
36.407047,1.0457659,11.998723,0.0031233951,-0.032936268,-0.040319301,-0.003
36.101017,1.0369754,11.897864,0.0033053777,-0.032803781,-0.040194541,-0.003
35.815788,1.0287822,11.80386,0.0035217437,-0.032646917,-0.040045518,-0.003
35.679893,1.0248789,11.759073,0.0037037377,-0.032515619,-0.039919492,-0.003
35.658508,1.0242646,11.752026,0.0037928457,-0.032451577,-0.039857533,-0.003
35.676018,1.0250608,11.757934,0.0038819579,-0.032387704,-0.039795395,-0.003
35.823376,1.0292947,11.806499,0.00406394,-0.032257833,-0.039667916,-0.003
36.222469,1.0407617,11.93803,0.0042803067,-0.032104496,-0.039515264,-0.003
36.720188,1.0550624,12.102067,0.0044623044,-0.031976458,-0.039385922,-0.003
37.02993,1.0639621,12.20415,0.00455141,-0.031914089,-0.039322283,-0.003
37.322697,1.0720407,12.300558,0.0046405214,-0.031851914,-0.039258447,-0.003
38.127014,1.0951436,12.565639,0.004822505,-0.031725604,-0.039127436,-0.003
38.982796,1.1197246,12.847681,0.0050388696,-0.031576388,-0.038970757,-0.003
39.624935,1.1381692,13.059314,0.0052208668,-0.031451523,-0.038838349,-0.003
39.873241,1.1453013,13.141149,0.0053099719,-0.031390578,-0.038773347,-0.003
39.754097,1.1412847,13.101878,0.0053990875,-0.031329501,-0.038708452,-0.003
40.050636,1.1497979,13.199609,0.0055810678,-0.031205457,-0.038575299,-0.003
37.739971,1.083462,12.438076,0.0057974376,-0.031056983,-0.038417909,-0.003
38.515659,1.1057309,12.693722,0.0059794244,-0.030933198,-0.038284507,-0.003
43.438259,1.2473978,14.316298,0.0060685682,-0.030874651,-0.038217284,-0.003
42.436531,1.2186317,13.986151,0.0061576638,-0.030815111,-0.038151003,-0.003
42.245804,1.2131546,13.92329,0.006339653,-0.030693373,-0.038015727,-0.003
41.905903,1.2033938,13.811267,0.0065560206,-0.030548614,-0.037854917,-0.003
41.560295,1.1934692,13.697362,0.0067380063,-0.030427013,-0.037719522,-0.003
41.452732,1.1904685,13.662027,0.006827131,-0.030367563,-0.037653122,-0.003
41.357765,1.1877412,13.630728,0.006916229,-0.030308232,-0.037586652,-0.003
41.346931,1.1874301,13.627158,0.0070982187,-0.030187396,-0.037450567,-0.003
41.776699,1.1997725,13.7688,0.007314583,-0.030044599,-0.037288018,-0.003
42.183815,1.2114643,13.902978,0.0074965699,-0.029925175,-0.037150696,-0.003
42.196667,1.2118334,13.907214,0.0075856951,-0.029866824,-0.037083328,-0.003
42.042007,1.207926,13.856157,0.0076747908,-0.029808514,-0.037015963,-0.003
41.890869,1.2035837,13.806346,0.0078567828,-0.029689737,-0.036878075,-0.003
41.763363,1.1999202,13.764322,0.0080731481,-0.029549116,-0.036713637,-0.003
41.73708,1.1991651,13.75566,0.0082551357,-0.029431414,-0.036574837,-0.003
41.786121,1.2005348,13.771901,0.008344257,-0.029373998,-0.036506675,-0.003
41.893787,1.2036282,13.807385,0.0084333547,-0.029316774,-0.036438383,-0.003
42.147839,1.2109272,13.891116,0.0086153463,-0.029200396,-0.036298465,-0.003
42.575218,1.223206,14.031973,0.0088317122,-0.029062986,-0.036131334,-0.003
43.017445,1.2359114,14.177722,0.0090136998,-0.028948233,-0.035990085,-0.003
43.244335,1.24243,14.252501,0.0091028223,-0.028892307,-0.035920694,-0.003
43.46233,1.2485391,14.324312,0.0091919192,-0.028836565,-0.035851188,-0.003
43.941906,1.2623159,14.482371,0.0093739092,-0.028723244,-0.035708785,-0.003
44.531284,1.2792469,14.676619,0.0095902754,-0.028589427,-0.035538763,-0.003
45.02977,1.2935669,14.84091,0.0097722633,-0.0284776,-0.035395186,-0.003
45.272079,1.3005277,14.92077,0.009861383,-0.028423065,-0.0353247,-0.003
45.508366,1.3071789,14.998548,0.0099504838,-0.028368687,-0.035254117,-0.003
45.966587,1.3203408,15.149567,0.010132475,-0.028258046,-0.035109621,-0.003
46.435127,1.3337991,15.303988,0.010348839,-0.028127197,-0.034937307,-0.003
46.753483,1.3429435,15.408911,0.010530826,-0.02801767,-0.034791969,-0.003
46.884586,1.3467093,15.452119,0.010619947,-0.027964199,-0.03472067,-0.003
46.998951,1.3499562,15.489733,0.010709048,-0.027910842,-0.034649312,-0.003
47.177521,1.3550853,15.548586,0.010891039,-0.02780216,-0.034503337,-0.003
47.296688,1.3585081,15.58786,0.011107406,-0.027673448,-0.034329418,-0.003
47.347504,1.3599677,15.604608,0.011289392,-0.027565593,-0.034182835,-0.003
47.373478,1.3607137,15.613168,0.011378512,-0.027512914,-0.034110952,-0.003
47.379547,1.3609544,15.615154,0.011467614,-0.027460331,-0.034039021,-0.003
47.429623,1.3623929,15.631658,0.011649601,-0.027353218,-0.033891894,-0.003
47.612106,1.3676347,15.691801,0.011865967,-0.027226437,-0.033716563,-0.003
47.897266,1.3758258,15.785783,0.012047957,-0.027120326,-0.03356871,-0.003
48.06488,1.3806403,15.841023,0.012137075,-0.02706855,-0.033496175,-0.003
48.319874,1.3880645,15.925052,0.012226178,-0.027016921,-0.033423554,-0.003
49.019119,1.4081515,16.155506,0.012408167,-0.026911972,-0.033274874,-0.003
49.65081,1.4262978,16.363695,0.012624534,-0.026787844,-0.033097655,-0.003
50.058887,1.4380203,16.498188,0.01280652,-0.026683915,-0.032948263,-0.003
50.318172,1.4454688,16.583641,0.012895637,-0.026633207,-0.032874979,-0.003
50.527901,1.4514421,16.652704,0.012984741,-0.026582614,-0.032801632,-0.003
50.949543,1.463554,16.791666,0.01316673,-0.026479624,-0.032651588,-0.003
51.389465,1.476191,16.936653,0.013383096,-0.026357749,-0.032472812,-0.003
51.708248,1.4853482,17.041716,0.013565086,-0.026255693,-0.032322131,-0.003
51.855133,1.4895675,17.090126,0.013654201,-0.026205866,-0.032248247,-0.003
51.995079,1.4935077,17.136227,0.013743306,-0.02615614,-0.032174308,-0.003
52.24765,1.5007627,17.219469,0.013925295,-0.026054865,-0.032023102,-0.003
52.722267,1.5143956,17.375889,0.014141663,-0.025935069,-0.031842925,-0.003
53.293839,1.5308133,17.564264,0.014323648,-0.025834881,-0.031691,-0.003
53.627613,1.5403203,17.674183,0.014412762,-0.025786014,-0.031616479,-0.003
53.962906,1.5499507,17.784685,0.014501872,-0.025737274,-0.03154188,-0.003
54.487122,1.5650074,17.957453,0.014683859,-0.025638005,-0.031389352,-0.003
54.982677,1.5792412,18.120773,0.014900227,-0.025520423,-0.031207722,-0.003
55.322735,1.5890085,18.232847,0.015082214,-0.025421867,-0.031054731,-0.003
55.457825,1.5928261,18.2773,0.015171326,-0.025373712,-0.030979751,-0.003
55.515484,1.5944822,18.296303,0.015260434,-0.0253256,-0.030904748,-0.003
55.666439,1.5988178,18.346054,0.015442423,-0.025227537,-0.030751439,-0.003
55.711014,1.600098,18.360744,0.01565879,-0.025111232,-0.030568989,-0.003
55.655453,1.5985023,18.342434,0.015840779,-0.02501362,-0.030415393,-0.003
48.315483,1.5978849,18.333008,0.015929888,-0.024965905,-0.030340135,-0.003
48.301907,1.597436,18.327856,0.016007286,-0.024924507,-0.030274739,-0.003
48.280449,1.5967263,18.319714,0.016165354,-0.024840102,-0.030141093,-0.003
48.21146,1.5944448,18.293537,0.016353284,-0.024739981,-0.029982055,-0.003
48.111015,1.5911229,18.255424,0.016511351,-0.024655959,-0.029848168,-0.003
47.11161,1.5894188,18.233744,0.016588749,-0.024614884,-0.029782569,-0.003
47.142765,1.59047,18.245804,0.01666463,-0.024574688,-0.029718209,-0.003
47.102715,1.5891187,18.230303,0.016819597,-0.024492742,-0.02958668,-0.003
47.078236,1.5882928,18.220827,0.01700384,-0.024395613,-0.029430119,-0.003
47.103962,1.5891608,18.230785,0.017158809,-0.024314199,-0.029298259,-0.003
46.199974,1.5898985,18.238552,0.017234691,-0.024274431,-0.029233633,-0.003
46.211903,1.590309,18.243263,0.017309082,-0.024235506,-0.029170237,-0.003
46.277439,1.5925643,18.269135,0.017461012,-0.024156217,-0.029040638,-0.003
46.402515,1.5968686,18.31851,0.017641643,-0.024062322,-0.028886329,-0.003
46.536282,1.601472,18.371319,0.017793573,-0.023983667,-0.028756345,-0.003
45.692909,1.6038272,18.399153,0.017867966,-0.023945259,-0.028692633,-0.003
45.80571,1.6077864,18.444574,0.017940899,-0.023907688,-0.028630123,-0.003
46.006149,1.6148219,18.525286,0.01808985,-0.023831163,-0.028502332,-0.003
46.273846,1.6242182,18.63308,0.018266938,-0.023740564,-0.028350174,-0.003
46.51741,1.6327673,18.731155,0.01841589,-0.023664674,-0.028222004,-0.003
45.715187,1.6365651,18.776274,0.018488824,-0.023627616,-0.028159186,-0.003
45.858746,1.6417044,18.835238,0.018560327,-0.023591356,-0.028097559,-0.003
46.127819,1.651337,18.945753,0.018706358,-0.023517499,-0.027971582,-0.003
46.416855,1.6616843,19.064465,0.018879973,-0.023429997,-0.02782163,-0.003
46.652016,1.670103,19.161053,0.019026004,-0.023356646,-0.027695358,-0.003
46.781006,1.6747205,19.214031,0.019097509,-0.023320809,-0.027633483,-0.003
45.926826,1.6769077,19.24044,0.019167609,-0.023285707,-0.027572803,-0.003
46.063171,1.681886,19.297562,0.019310776,-0.023214139,-0.027448809,-0.003
46.090122,1.6828699,19.308851,0.019480989,-0.023129182,-0.027301313,-0.003
45.984623,1.6790179,19.264654,0.019624156,-0.023057785,-0.02717722,-0.003
45.900127,1.6759328,19.229256,0.019694259,-0.023022836,-0.02711645,-0.003
44.855488,1.6705474,19.16745,0.019762984,-0.022988567,-0.027056878,-0.003
44.598156,1.6609637,19.057489,0.019903344,-0.022918612,-0.026935194,-0.003
44.257969,1.6482941,18.912123,0.020070218,-0.022835497,-0.02679049,-0.003
44.014553,1.6392286,18.808105,0.020210579,-0.022765677,-0.026668727,-0.003
43.964111,1.63735,18.786551,0.020279307,-0.022731546,-0.026609072,-0.003
42.885784,1.6293253,18.692303,0.020346686,-0.022698067,-0.0265506,-0.003
42.711411,1.6227003,18.616301,0.020484293,-0.022629833,-0.026431102,-0.003
42.581364,1.6177595,18.559616,0.020647895,-0.022548929,-0.026288904,-0.003
42.437565,1.6122963,18.496941,0.020785505,-0.022481047,-0.026169203,-0.003
42.347267,1.6088657,18.457584,0.020852884,-0.02244786,-0.026110563,-0.003
41.515636,1.6089555,18.457035,0.020918942,-0.022415392,-0.026053036,-0.003
41.371166,1.6033566,18.392807,0.021053851,-0.022349175,-0.025935495,-0.003
41.385807,1.6039239,18.399315,0.021214246,-0.02227076,-0.025795575,-0.003
41.444847,1.606212,18.425564,0.021349157,-0.022205077,-0.025677733,-0.003
41.367046,1.6031969,18.390974,0.021415215,-0.022172973,-0.02562,-0.003
40.665241,1.6075908,18.440575,0.021479977,-0.022141591,-0.02556335,-0.003
40.806526,1.6131761,18.504644,0.021612241,-0.022077685,-0.025447549,-0.003
41.044422,1.6225806,18.612522,0.021769491,-0.022002071,-0.025309673,-0.003
41.32354,1.6336148,18.739096,0.021901756,-0.021938791,-0.025193527,-0.003
41.481609,1.6398636,18.810776,0.02196652,-0.021907914,-0.025136597,-0.003
40.798412,1.6450393,18.870974,0.022030012,-0.0218777,-0.025080755,-0.003
41.108994,1.6575624,19.014629,0.022159682,-0.021816192,-0.024966601,-0.003
41.46682,1.6719903,19.18014,0.022313849,-0.021743381,-0.024830712,-0.003
41.736736,1.6828736,19.304987,0.02244352,-0.021682376,-0.024716288,-0.003
41.036636,1.687626,19.360771,0.022507014,-0.021652574,-0.024660222,-0.003
41.163773,1.6928545,19.420753,0.02256926,-0.021623405,-0.024605233,-0.003
41.360207,1.7009329,19.51343,0.022696388,-0.021563945,-0.024492867,-0.003
41.537697,1.7082322,19.597168,0.022847532,-0.021493437,-0.024359178,-0.003
41.64325,1.7125731,19.646967,0.022974661,-0.021434264,-0.024246659,-0.003
40.852215,1.7135823,19.659231,0.023036912,-0.021405326,-0.024191543,-0.003
40.943924,1.717429,19.703363,0.023097938,-0.021377001,-0.024137489,-0.003
41.055351,1.7221029,19.756985,0.023222572,-0.021319225,-0.024027055,-0.003
41.161842,1.7265698,19.808231,0.023370752,-0.021250661,-0.023895692,-0.003
41.257469,1.7305809,19.85425,0.023495389,-0.021193095,-0.023785146,-0.003
40.498127,1.7326831,19.878614,0.023556418,-0.021164941,-0.023730999,-0.003
40.52779,1.7339522,19.893175,0.023616247,-0.021137353,-0.02367791,-0.003
40.621811,1.7379746,19.939323,0.023738439,-0.021081071,-0.023569452,-0.003
40.742508,1.7431387,19.998569,0.023883713,-0.021014256,-0.023440454,-0.003
40.842232,1.7474053,20.04752,0.024005905,-0.020958135,-0.023331912,-0.003
40.891541,1.7495149,20.071722,0.024065739,-0.020930681,-0.023278749,-0.003
40.127678,1.7511978,20.090723,0.024124395,-0.020903783,-0.023226624,-0.003
40.213135,1.7549272,20.133507,0.02424419,-0.0208489,-0.023120141,-0.003
40.320015,1.7595916,20.187021,0.024386614,-0.020783741,-0.022993496,-0.003
40.404873,1.7632948,20.229506,0.024506411,-0.020729015,-0.02288693,-0.003
39.646461,1.7649024,20.246796,0.024565072,-0.020702245,-0.022834733,-0.003
39.679882,1.7663901,20.263863,0.024622578,-0.020676021,-0.022783555,-0.003
39.733994,1.7687988,20.291496,0.024740023,-0.020622524,-0.022679001,-0.003
39.795826,1.7715514,20.323072,0.024879656,-0.020559033,-0.022554638,-0.003
39.853264,1.7741083,20.352406,0.024997104,-0.020505734,-0.02244998,-0.003
39.102367,1.7756494,20.368328,0.025054614,-0.020479672,-0.022398714,-0.003
39.12603,1.776724,20.380655,0.025110992,-0.020454148,-0.022348445,-0.003
39.180714,1.7792071,20.40914,0.025226135,-0.0204021,-0.022245737,-0.003
39.267937,1.783168,20.454575,0.02536303,-0.020340383,-0.022123544,-0.003
39.325871,1.7857988,20.484751,0.025478175,-0.020288607,-0.022020696,-0.003
39.322376,1.7856401,20.482931,0.025534558,-0.02026329,-0.021970317,-0.003
38.687775,1.7921165,20.555433,0.02558983,-0.020238545,-0.021920893,-0.003
38.803799,1.7974911,20.617079,0.025702715,-0.020188084,-0.021819914,-0.003
38.952053,1.8043586,20.695848,0.025836928,-0.02012828,-0.021699762,-0.003
39.102962,1.8113492,20.77603,0.025949814,-0.020078158,-0.021598613,-0.003
39.156837,1.8138447,20.804653,0.026005091,-0.020053672,-0.021549055,-0.003
38.537907,1.8209151,20.885323,0.026059279,-0.020029727,-0.021500444,-0.003
38.861717,1.8362153,21.060812,0.026169952,-0.019980989,-0.021401081,-0.003
39.163116,1.8504564,21.224154,0.026301531,-0.019923257,-0.021282844,-0.003
39.322613,1.8579924,21.310589,0.026412205,-0.019874826,-0.021183329,-0.003
39.376308,1.8605295,21.339689,0.026466398,-0.01985115,-0.021134581,-0.003
38.764381,1.8679482,21.428217,0.026519523,-0.019828005,-0.021086764,-0.003
38.915432,1.8752269,21.511715,0.026628026,-0.019780794,-0.02098907,-0.003
39.075737,1.8829516,21.600328,0.026757024,-0.019724816,-0.02087285,-0.003
39.174156,1.8876941,21.654734,0.026865528,-0.019677855,-0.020775035,-0.003
39.161877,1.8871024,21.647945,0.026918659,-0.019654887,-0.020727126,-0.003
38.547733,1.8943567,21.734627,0.026970744,-0.01963244,-0.020680126,-0.003
38.633923,1.8985924,21.783222,0.027077118,-0.019586645,-0.020584114,-0.003
38.706932,1.9021803,21.824389,0.027203588,-0.019532332,-0.0204699,-0.003
38.75275,1.9044321,21.850224,0.027309965,-0.019486766,-0.020373777,-0.003
38.732983,1.9034605,21.839077,0.027362054,-0.019464483,-0.020326694,-0.003
38.052715,1.9072629,21.884632,0.027413117,-0.019442689,-0.020280516,-0.003
38.079945,1.9086277,21.900291,0.027517405,-0.019398235,-0.020186177,-0.003
38.084827,1.9088724,21.903099,0.027641395,-0.019345509,-0.020073956,-0.003
38.087132,1.9089879,21.904425,0.027745685,-0.019301273,-0.019979512,-0.003
38.077362,1.9084983,21.898808,0.027796753,-0.019279646,-0.01993325,-0.003
37.334709,1.9086901,21.901138,0.027846814,-0.019258473,-0.019887887,-0.003
37.327278,1.9083103,21.89678,0.027949058,-0.019215299,-0.019795205,-0.003
37.307381,1.9072931,21.885107,0.028070617,-0.019164095,-0.019684957,-0.003
37.292221,1.9065179,21.876213,0.028172864,-0.019121131,-0.019592175,-0.003
37.292118,1.9065126,21.876152,0.02822293,-0.019100133,-0.019546725,-0.003
36.521641,1.9045737,21.852673,0.02827201,-0.01907956,-0.019502165,-0.003
36.486214,1.9027262,21.831474,0.028372248,-0.019037621,-0.019411122,-0.003
36.432411,1.8999205,21.799282,0.028491424,-0.018987881,-0.019302823,-0.003
36.379028,1.8971366,21.767342,0.028591665,-0.018946145,-0.019211683,-0.003
36.363457,1.8963245,21.758024,0.02864075,-0.018925747,-0.019167038,-0.003
35.592243,1.8933281,21.722509,0.028688867,-0.018905761,-0.019123267,-0.003
35.517803,1.8893684,21.67708,0.02878714,-0.018865019,-0.019033838,-0.003
35.421215,1.8842303,21.618128,0.02890398,-0.018816696,-0.018927459,-0.003
35.333832,1.879582,21.564798,0.029002255,-0.01877615,-0.018837938,-0.003
34.605026,1.8776449,21.542406,0.029050378,-0.01875633,-0.018794086,-0.003
34.556034,1.8749866,21.511908,0.02909755,-0.018736919,-0.018751092,-0.003
34.472614,1.8704603,21.459976,0.029193898,-0.01869734,-0.01866325,-0.003
34.379005,1.8653811,21.401703,0.029308444,-0.0186504,-0.018558763,-0.003
34.313766,1.8618414,21.361092,0.029404794,-0.018611014,-0.018470831,-0.003
33.612415,1.8602358,21.342985,0.029451973,-0.01859176,-0.018427759,-0.003
33.56068,1.8573725,21.310133,0.029498221,-0.018572897,-0.018385533,-0.003
33.499138,1.8539666,21.271057,0.029592678,-0.018534448,-0.018299256,-0.003
33.425549,1.8498939,21.224329,0.029704981,-0.018488849,-0.018196627,-0.003
33.427223,1.8499866,21.225391,0.029799439,-0.01845061,-0.018110255,-0.003
32.831104,1.8533144,21.26383,0.029845694,-0.018431939,-0.018067935,-0.003
32.700665,1.8459511,21.179348,0.029891036,-0.018413605,-0.018026466,-0.003
32.686024,1.8451247,21.169867,0.029983641,-0.018376274,-0.017941719,-0.003
32.689972,1.8453475,21.172422,0.030093741,-0.018332027,-0.017840901,-0.003
32.70496,1.8461937,21.182131,0.030186348,-0.018294917,-0.017756054,-0.003
32.12075,1.8494706,21.219847,0.030231695,-0.018276796,-0.017714486,-0.003
32.054962,1.8456825,21.176384,0.030276146,-0.018259022,-0.017673742,-0.003
32.064842,1.8462515,21.182913,0.030366936,-0.018222813,-0.017590486,-0.003
32.106258,1.8486362,21.210272,0.030474877,-0.018179895,-0.017491443,-0.003
32.110001,1.8488517,21.212746,0.030565668,-0.018143885,-0.017408099,-0.003
32.0868,1.8475157,21.197418,0.030610127,-0.018126274,-0.017367277,-0.003
31.550453,1.8529747,21.25996,0.030653707,-0.018109063,-0.01732724,-0.003
31.600863,1.8559353,21.293928,0.030742717,-0.018073952,-0.017245447,-0.003
31.645794,1.8585742,21.324205,0.03084854,-0.018032307,-0.017148163,-0.003
31.738712,1.8640313,21.386818,0.030937552,-0.017997382,-0.017066289,-0.003
31.199255,1.8689412,21.443775,0.03098114,-0.017980322,-0.017026179,-0.003
31.198587,1.8689013,21.443317,0.031023866,-0.017963601,-0.01698686,-0.003
31.197977,1.8688648,21.442898,0.031111129,-0.017929479,-0.016906545,-0.003
31.188688,1.8683082,21.436514,0.031214877,-0.017888971,-0.016811032,-0.003
31.16699,1.8670084,21.4216,0.031302145,-0.017854948,-0.01673067,-0.003
30.533216,1.8657355,21.405729,0.031344878,-0.017838301,-0.016691312,-0.003
30.584488,1.8688686,21.441675,0.031386765,-0.017822022,-0.016652718,-0.003
30.614435,1.8706985,21.462671,0.031472318,-0.017788801,-0.016573878,-0.003
30.674643,1.8743774,21.504879,0.031574033,-0.017749395,-0.016480107,-0.003
30.755867,1.8793406,21.561823,0.031659587,-0.017716335,-0.016401198,-0.003
30.18833,1.8818418,21.587236,0.031701483,-0.017700171,-0.016362546,-0.003
30.267376,1.8867693,21.643761,0.031742549,-0.017684357,-0.016324647,-0.003
30.405964,1.8954083,21.742863,0.031826423,-0.017652117,-0.016247217,-0.003
30.592478,1.907035,21.876236,0.031926144,-0.017613897,-0.016155111,-0.003
30.77268,1.9182683,22.005096,0.032010022,-0.01758185,-0.016077597,-0.003
30.261621,1.9244245,22.072454,0.032051095,-0.017566193,-0.016039625,-0.003
30.350109,1.9300517,22.136997,0.032091355,-0.017550865,-0.016002396,-0.003
30.551775,1.9428762,22.284088,0.032173586,-0.017519629,-0.015926329,-0.003
30.808563,1.9592061,22.471388,0.032271352,-0.017482612,-0.015835842,-0.003
31.037001,1.9737332,22.638008,0.032353585,-0.017451579,-0.01575969,-0.003
30.544767,1.9814823,22.724571,0.032393853,-0.017436417,-0.015722385,-0.003
30.655422,1.9886607,22.806896,0.032433325,-0.017421575,-0.01568581,-0.003
30.895233,2.0042174,22.985308,0.032513943,-0.017391326,-0.015611082,-0.003
31.189922,2.0233345,23.20455,0.032609791,-0.017355476,-0.015522191,-0.003
31.44091,2.0396163,23.391279,0.032690412,-0.017325412,-0.015447385,-0.003
31.5644,2.0476272,23.483152,0.032729891,-0.01731072,-0.015410742,-0.003
31.074562,2.0562086,23.58111,0.032768588,-0.01729634,-0.015374816,-0.003
31.323944,2.0727103,23.770355,0.032847625,-0.01726702,-0.015301418,-0.003
31.643763,2.0938725,24.013052,0.032941593,-0.01723226,-0.015214115,-0.003
31.914354,2.1117778,24.218391,0.033020634,-0.017203098,-0.015140651,-0.003
32.027973,2.1192958,24.304613,0.033059339,-0.017188836,-0.01510467,-0.003
31.581028,2.1313393,24.444761,0.033097278,-0.017174888,-0.015069388,-0.003
31.862801,2.1503556,24.662861,0.033174764,-0.017146427,-0.014997317,-0.003
32.209023,2.1737216,24.930851,0.033266891,-0.017112654,-0.014911605,-0.003
32.465286,2.1910162,25.129206,0.033344381,-0.01708428,-0.014839496,-0.003
32.526772,2.1951656,25.176796,0.033382328,-0.017070381,-0.014804186,-0.003
32.151711,2.2129037,25.38422,0.033419521,-0.017056815,-0.014769555,-0.003
32.434349,2.232357,25.607367,0.03349549,-0.01702909,-0.014698827,-0.003
32.76157,2.2548788,25.865713,0.033585809,-0.016996143,-0.014614731,-0.003
33.039696,2.2740211,26.085299,0.03366178,-0.01696845,-0.014543988,-0.003
33.134411,2.28054,26.160076,0.033698982,-0.016954882,-0.014509347,-0.003
32.674435,2.2933702,26.312868,0.033735447,-0.016941607,-0.014475385,-0.003
32.946144,2.3124413,26.531677,0.033809925,-0.016914483,-0.014406022,-0.003
33.268887,2.335094,26.791582,0.033898475,-0.016882226,-0.014323556,-0.003
33.548599,2.3547266,27.016836,0.033972956,-0.016855089,-0.014254195,-0.003
33.014252,2.3629808,27.118271,0.034009429,-0.016841792,-0.014220232,-0.003
33.133053,2.371484,27.215857,0.034045178,-0.016828751,-0.014186946,-0.003
33.380337,2.389183,27.418978,0.034118196,-0.016802097,-0.014118967,-0.003
33.688026,2.411206,27.671719,0.034205009,-0.016770367,-0.01403816,-0.003
33.948788,2.4298699,27.88591,0.034278029,-0.016743632,-0.01397021,-0.003
34.070389,2.4385734,27.985796,0.034313788,-0.016730517,-0.013936943,-0.003
33.491623,2.4445288,28.060625,0.034348837,-0.016717643,-0.013904345,-0.003
33.732319,2.4620969,28.262289,0.034420422,-0.016691307,-0.01383778,-0.003
34.03196,2.4839678,28.513342,0.034505533,-0.016659912,-0.013758671,-0.003
34.307674,2.504092,28.744347,0.034577122,-0.016633425,-0.013692162,-0.003
21.760597,2.515888,28.884796,0.034612179,-0.016620431,-0.013659602,-0.003
21.776796,2.5177608,28.906298,0.034634299,-0.016612206,-0.013639068,-0.003
21.88723,2.5305288,29.052887,0.034679481,-0.016595388,-0.013597133,-0.003
22.025021,2.5464597,29.235788,0.0347332,-0.016575346,-0.013547293,-0.003
22.129904,2.5585861,29.375011,0.034778386,-0.016558435,-0.013505391,-0.003
22.182549,2.5647504,29.444891,0.034800515,-0.016550133,-0.013484878,-0.003
22.246477,2.5721421,29.529751,0.034822634,-0.016541829,-0.013464376,-0.003
22.357618,2.5849922,29.677279,0.034867816,-0.016524823,-0.013422517,-0.003
22.492979,2.6006427,29.856956,0.034921535,-0.016504534,-0.013372777,-0.003
22.601713,2.6132145,30.001287,0.03496672,-0.016487401,-0.013330966,-0.003
22.640938,2.6178641,30.053352,0.034988849,-0.016478984,-0.013310501,-0.003
22.730797,2.6282542,30.172628,0.035010969,-0.016470566,-0.013290045,-0.003
22.856342,2.6427705,30.339279,0.035056151,-0.016453318,-0.013248284,-0.003
23.00663,2.6601474,30.538767,0.03510987,-0.016432721,-0.013198672,-0.003
23.149736,2.6766942,30.728725,0.035155055,-0.01641532,-0.013156971,-0.003
23.224638,2.6853547,30.82815,0.035177184,-0.016406775,-0.013136559,-0.003
23.284439,2.6925864,30.907543,0.035199304,-0.016398208,-0.013116165,-0.003
23.444313,2.7110739,31.119757,0.035244486,-0.016380662,-0.013074529,-0.003
23.644758,2.7342532,31.385826,0.035298204,-0.016359698,-0.013025071,-0.003
23.862032,2.7593784,31.674232,0.03534339,-0.016341984,-0.012983502,-0.003
24.016796,2.7776847,31.879711,0.035365518,-0.016333291,-0.012963152,-0.003
24.030035,2.7792158,31.897285,0.035387639,-0.016324544,-0.012942835,-0.003
24.272795,2.8072922,32.219521,0.035432821,-0.016306646,-0.012901349,-0.003
24.607235,2.8459725,32.663456,0.035486539,-0.016285257,-0.012852073,-0.003
24.971893,2.8881474,33.147503,0.035531725,-0.016267173,-0.012810663,-0.003
25.251505,2.9203846,33.51873,0.035553853,-0.016258305,-0.01279039,-0.003
25.306858,2.9267862,33.592205,0.035575973,-0.016249362,-0.012770158,-0.003
25.786104,2.9822121,34.228355,0.035621155,-0.016231064,-0.012728848,-0.003
26.5362,3.0689619,35.22403,0.035674874,-0.016209193,-0.012679783,-0.003
27.362436,3.1645176,36.32077,0.035720059,-0.016190678,-0.012638565,-0.003
27.909882,3.2278309,37.047447,0.035742188,-0.016181573,-0.012618395,-0.003
9.9596319,3.246227,37.338593,0.035750017,-0.016178345,-0.012611263,-0.003
10.14893,3.3079262,38.048267,0.035766014,-0.016171744,-0.012596691,-0.003
10.398192,3.3891706,38.982754,0.035785034,-0.016163858,-0.012579383,-0.003
10.550005,3.438652,39.551895,0.035801034,-0.016157128,-0.012564868,-0.003
10.575063,3.4468195,39.645836,0.035808869,-0.016153775,-0.012557786,-0.003
10.540336,3.430424,39.529778,0.035816702,-0.016150365,-0.012550735,-0.003
10.240148,3.332726,38.403973,0.035832697,-0.016143173,-0.012536447,-0.003
9.5269346,3.1006057,35.729187,0.035851718,-0.016134163,-0.012519696,-0.003
8.6582146,2.8178749,32.471195,0.035867717,-0.016126163,-0.012505841,-0.003
8.1528225,2.6553037,30.577414,0.035875553,-0.016122097,-0.012499142,-0.003
7.6118126,2.4791014,28.548338,0.035883384,-0.01611794,-0.012492506,-0.003
6.4474602,2.0998819,24.181398,0.035899381,-0.016109144,-0.012479143,-0.003
4.9903574,1.6253163,18.71649,0.035918401,-0.016098179,-0.012463603,-0.003
3.7594385,1.2244166,14.099891,0.035934401,-0.016088547,-0.012450827,-0.003
3.1360276,1.0210941,11.760371,0.035942236,-0.016083702,-0.012444668,-0.003
2.4838603,0.80874765,9.3146877,0.035950068,-0.016078778,-0.012438579,-0.003
0.77849257,0.25347805,2.9194138,0.035966064,-0.016068479,-0.012426339,-0.003
1.8687136,0.60845524,7.0078359,0.035985084,-0.016055837,-0.012412129,-0.003
2.279232,0.7421205,8.5473146,0.036001083,-0.016044885,-0.012400466,-0.003
2.3807046,0.77514726,8.9284611,0.03600892,-0.016039418,-0.012394851,-0.003
2.4108038,0.78494734,9.0413427,0.03601675,-0.016033884,-0.012389312,-0.003
2.3539586,0.76643878,8.8281536,0.036032747,-0.016022382,-0.012378193,-0.003
2.2090735,0.71926486,8.2847853,0.036051767,-0.016008314,-0.012365393,-0.003
2.08744,0.67966151,7.828618,0.036067765,-0.015996162,-0.012354988,-0.003
2.0527709,0.66837335,7.6985965,0.036075603,-0.015990123,-0.012349992,-0.003
1.9502039,0.63502216,7.3139434,0.036083433,-0.015984001,-0.01234511,-0.003
1.7340708,0.56464523,6.5033689,0.03609943,-0.015971318,-0.012335361,-0.003
1.3534421,0.44070557,5.0758786,0.036118451,-0.015955914,-0.012324203,-0.003
0.8397361,0.27343348,3.1493027,0.036134449,-0.0159427,-0.012315185,-0.003
0.57414341,0.18695164,2.1532376,0.036142283,-0.015936155,-0.012310879,-0.003
0.494326,0.16095211,1.8539803,0.036150117,-0.015929528,-0.012306701,-0.003
0.78544158,0.25573906,2.9458153,0.036166114,-0.015915854,-0.0122984,-0.003
1.1815171,0.38470089,4.4313049,0.036185134,-0.015899325,-0.012288989,-0.003
1.4607702,0.47562549,5.4786501,0.036201131,-0.015885204,-0.012281471,-0.003
1.5226041,0.49582016,5.710712,0.036208963,-0.015878227,-0.012277914,-0.003
1.5572659,0.50710744,5.8407149,0.0362168,-0.015871186,-0.012274474,-0.003
1.6074001,0.52343309,6.0287495,0.036232797,-0.015856687,-0.012267713,-0.003
1.6218743,0.52814645,6.0830369,0.036251817,-0.015839228,-0.012260166,-0.003
1.5548944,0.5063352,5.831821,0.036267815,-0.015824364,-0.012254249,-0.003
1.4665195,0.47746822,5.500329,0.036275647,-0.015817033,-0.012251496,-0.003
1.3873779,0.45170137,5.2035007,0.036283482,-0.015809663,-0.012248837,-0.003
1.2660761,0.41220805,4.7485461,0.036299482,-0.015794508,-0.012243706,-0.003
1.0834484,0.35274825,4.0635824,0.036318502,-0.015776325,-0.012238126,-0.003
0.77938223,0.25375065,2.9231517,0.036334499,-0.015760902,-0.012233877,-0.003
0.5178566,0.16860333,1.9422734,0.03634233,-0.015753314,-0.012231945,-0.003
0.30491313,0.099288039,1.1436021,0.036350166,-0.015745696,-0.012230109,-0.003
0.91368294,0.29752013,3.4268441,0.036366164,-0.015730072,-0.012226668,-0.003
1.2264709,0.39937243,4.5999818,0.036385185,-0.015711386,-0.012223115,-0.003
1.4444895,0.4703652,5.4176779,0.036401182,-0.015695591,-0.012220581,-0.003
1.569943,0.51121628,5.8882022,0.036409012,-0.015687836,-0.012219492,-0.003
1.5696743,0.51109034,5.8871756,0.036416848,-0.015680064,-0.012218503,-0.003
1.5377141,0.50068402,5.7673073,0.036432848,-0.015664155,-0.012216795,-0.003
1.4092039,0.45884073,5.2853198,0.036451868,-0.015645193,-0.012215312,-0.003
1.1415653,0.37169689,4.2815228,0.036467865,-0.015629215,-0.012214524,-0.003
0.97051591,0.3160027,3.6399894,0.036475696,-0.015621387,-0.012214291,-0.003
0.93548483,0.30456319,3.5085917,0.036483532,-0.015613553,-0.012214161,-0.003
1.2838821,0.41798997,4.8152771,0.036499531,-0.015597554,-0.012214207,-0.003
1.686568,0.54909128,6.3255744,0.036518551,-0.015578544,-0.01221481,-0.003
1.768986,0.57592386,6.6346874,0.036534548,-0.015562576,-0.012215778,-0.003
1.773294,0.57736373,6.6508217,0.03654238,-0.015554769,-0.012216405,-0.003
1.8342876,0.59722257,6.879581,0.036550215,-0.015546968,-0.012217134,-0.003
1.9581254,0.63754267,7.3440404,0.036566214,-0.015531071,-0.012218932,-0.003
2.1873803,0.71218544,8.2038727,0.036585234,-0.015512241,-0.012221618,-0.003
2.2873275,0.74472702,8.5787287,0.036601231,-0.015496476,-0.012224331,-0.003
2.288202,0.74501181,8.5820084,0.036609063,-0.015488784,-0.012225805,-0.003
2.3302619,0.75883496,8.7398844,0.036616899,-0.015481112,-0.012227398,-0.003
2.4187145,0.78763896,9.0716343,0.036632897,-0.01546551,-0.012230938,-0.003
2.5700407,0.8369174,9.6391983,0.036651917,-0.01544709,-0.01223568,-0.003
2.6413295,0.86013216,9.9065752,0.036667914,-0.015431715,-0.012240095,-0.003
2.6582606,0.86564559,9.9700756,0.036675744,-0.015424225,-0.012242379,-0.003
2.3548222,0.87413019,10.065808,0.036682621,-0.01541769,-0.012244522,-0.003
2.44701,0.90835112,10.45987,0.03669666,-0.015404409,-0.012249071,-0.003
2.5988905,0.96473038,11.10909,0.036713348,-0.015388757,-0.01225486,-0.003
2.681848,0.99552494,11.463696,0.036727383,-0.015375717,-0.012260049,-0.003
2.7481499,1.0201367,11.747108,0.036734249,-0.015369372,-0.012262674,-0.003
2.740037,1.0173817,11.713033,0.03674113,-0.015363066,-0.012265427,-0.003
2.7301786,1.0137212,11.670891,0.03675517,-0.01535028,-0.012271226,-0.003
2.7158756,1.0084105,11.609749,0.036771858,-0.015335253,-0.012278486,-0.003
2.7266457,1.0124096,11.655789,0.036785892,-0.015322777,-0.01228491,-0.003
2.7445765,1.0191153,11.732528,0.036792756,-0.015316726,-0.012288151,-0.003
2.7842703,1.0338545,11.902212,0.036799638,-0.015310702,-0.01229148,-0.003
2.8644373,1.0636221,12.24491,0.036813679,-0.015298529,-0.012298477,-0.003
3.0124993,1.1186004,12.877847,0.036830367,-0.015284276,-0.012307157,-0.003
3.1724937,1.1780095,13.561791,0.036844401,-0.015272479,-0.012314758,-0.003
3.2335839,1.2006934,13.82294,0.036851265,-0.015266773,-0.012318575,-0.003
3.269407,1.213937,13.976073,0.036858147,-0.015261097,-0.012322466,-0.003
3.3453486,1.2421342,14.300708,0.036872188,-0.015249655,-0.012330603,-0.003
3.407759,1.2653073,14.5675,0.036888877,-0.015236303,-0.012340616,-0.003
3.4917033,1.296476,14.926345,0.036902909,-0.015225292,-0.012349315,-0.003
3.5649259,1.3236637,15.239358,0.036909774,-0.01521998,-0.012353662,-0.003
3.6657896,1.3611056,15.670564,0.036916656,-0.015214705,-0.012358082,-0.003
3.9252822,1.4574549,16.779846,0.036930697,-0.015204098,-0.012367283,-0.003
4.124228,1.5313233,17.630301,0.036947386,-0.015191772,-0.012378533,-0.003
4.1798639,1.551981,17.868134,0.036961419,-0.015181649,-0.012388254,-0.003
4.2068558,1.5620029,17.983519,0.036968283,-0.015176781,-0.012393092,-0.003
4.2292738,1.5703406,18.07935,0.036975165,-0.015171955,-0.012397998,-0.003
4.3202133,1.6041067,18.4681,0.036989206,-0.015162283,-0.012408176,-0.003
4.4543238,1.6539022,19.041397,0.037005894,-0.015151097,-0.01242056,-0.003
4.5034022,1.6721253,19.2512,0.037019928,-0.015141957,-0.012431209,-0.003
4.5020175,1.6716111,19.245279,0.037026792,-0.015137576,-0.012436494,-0.003
4.4974747,1.6699977,19.225834,0.037033674,-0.015133244,-0.012441842,-0.003
4.5218272,1.6790403,19.329937,0.037047714,-0.015124596,-0.012452902,-0.003
4.5832963,1.701865,19.592705,0.037064403,-0.015114652,-0.012466305,-0.003
4.5758348,1.6990944,19.56081,0.037078437,-0.015106578,-0.012477783,-0.003
4.5446448,1.687513,19.427479,0.0370853,-0.015102726,-0.012483465,-0.003
4.4953675,1.6693534,19.21682,0.037092183,-0.015098928,-0.012489204,-0.003
4.3774357,1.6255593,18.712685,0.037106224,-0.015091384,-0.012501046,-0.003
4.2494912,1.5780472,18.165747,0.037122912,-0.015082776,-0.012515343,-0.003
4.1951375,1.557863,17.933395,0.037136945,-0.015075843,-0.012527544,-0.003
4.1764684,1.5507677,17.853586,0.03714381,-0.015072555,-0.01253357,-0.003
4.1403451,1.5373547,17.699165,0.037150692,-0.015069327,-0.012539648,-0.003
4.0606508,1.5077635,17.35849,0.037164732,-0.015062956,-0.01255216,-0.003
3.9668899,1.472949,16.95768,0.037181421,-0.015055763,-0.012567218,-0.003
3.8738115,1.4383879,16.559786,0.037195455,-0.015050036,-0.012580031,-0.003
3.8162069,1.4169987,16.313538,0.037202319,-0.015047343,-0.012586344,-0.003
3.7472062,1.3914077,16.018579,0.037209201,-0.015044714,-0.012592705,-0.003
3.5568299,1.3207175,15.204758,0.037223241,-0.015039577,-0.012605771,-0.003
3.2960074,1.2238692,14.089792,0.03723993,-0.015033865,-0.012621452,-0.003
3.1432362,1.1671424,13.436725,0.037253963,-0.015029398,-0.012634755,-0.003
3.1189749,1.1581337,13.333013,0.037260828,-0.015027325,-0.0126413,-0.003
3.1043589,1.1527456,13.270534,0.03726771,-0.01502532,-0.012647883,-0.003
3.0692298,1.139701,13.120363,0.03728175,-0.015021465,-0.012661383,-0.003
3.0107453,1.1179839,12.870353,0.037298438,-0.015017289,-0.012677541,-0.003
2.9233897,1.085546,12.496924,0.037312472,-0.015014122,-0.012691213,-0.003
2.8447948,1.0563613,12.160946,0.037319337,-0.015012688,-0.012697926,-0.003
2.739712,1.0171117,11.711728,0.037326219,-0.015011327,-0.012704672,-0.003
2.4191492,0.89810348,10.341386,0.037340259,-0.015008789,-0.012718481,-0.003
1.9757984,0.73351049,8.4461489,0.037356948,-0.015006186,-0.012734965,-0.003
1.5863241,0.5889191,6.7812228,0.037370981,-0.01500435,-0.012748878,-0.003
1.33076,0.49404153,5.6887364,0.037377845,-0.015003569,-0.012755698,-0.003
1.0743289,0.39895543,4.5925388,0.037384727,-0.015002863,-0.012762544,-0.003
0.37797529,0.14036232,1.615768,0.037398768,-0.015001664,-0.012776533,-0.003
0.96323717,0.35770118,4.1176443,0.037415457,-0.01500066,-0.012793192,-0.003
1.380615,0.51269573,5.9018502,0.03742949,-0.01500017,-0.012807216,-0.003
1.5284567,0.56759721,6.5338435,0.037436354,-0.015000049,-0.012814079,-0.003
1.6532333,0.61406893,7.0672255,0.037443236,-0.015000007,-0.012820961,-0.003
1.769954,0.65742314,7.5661821,0.037457277,-0.015000157,-0.012835002,-0.003
1.7083905,0.63455629,7.3030109,0.037473965,-0.015000783,-0.012851678,-0.003
1.5153353,0.56284881,6.4777408,0.037487998,-0.015001652,-0.012865684,-0.003
1.3789284,0.51218247,5.8946295,0.037494862,-0.015002158,-0.012872529,-0.003
1.5702709,0.30285069,3.4830441,0.037508116,-0.01500336,-0.012885728,-0.003
2.1437118,0.4134475,4.755003,0.037535174,-0.015007056,-0.012912532,-0.003
2.5492916,0.49166977,5.6546264,0.037567331,-0.015013028,-0.01294413,-0.003
2.1716216,0.41883034,4.8169103,0.03759438,-0.015018826,-0.01297055,-0.003
1.9022503,0.36687797,4.2194133,0.037607638,-0.015021781,-0.012983475,-0.003
2.0581031,0.31733114,3.6504562,0.03762418,-0.015025472,-0.0129996,-0.003
1.9195418,0.29596689,3.4046903,0.037657995,-0.015033047,-0.013032556,-0.003
2.2940838,0.35371611,4.069015,0.037698196,-0.015042134,-0.013071716,-0.003
2.7085559,0.41762203,4.8041644,0.037732004,-0.015049819,-0.013104639,-0.003
3.7091854,0.45773944,5.2634778,0.037748571,-0.015053576,-0.013120774,-0.003
3.7003329,0.45664698,5.2509155,0.037769256,-0.015058331,-0.013140906,-0.003
3.2232399,0.39777038,4.5739021,0.037811525,-0.015068055,-0.01318204,-0.003
1.3841259,0.17081083,1.9641284,0.037861774,-0.015079679,-0.013230927,-0.003
1.4580989,0.17993961,2.0690987,0.037904036,-0.015089515,-0.013272028,-0.003
1.5709642,0.19386798,2.229259,0.037924737,-0.01509434,-0.013292159,-0.003
2.448293,0.241844,2.7794995,0.037950602,-0.015100423,-0.013317298,-0.003
2.3667803,0.23379211,2.6869597,0.038003436,-0.015112896,-0.013368639,-0.003
2.3695962,0.23407029,2.6901567,0.038066249,-0.01512783,-0.013429651,-0.003
5.0892301,0.50271749,5.7777042,0.038119076,-0.015140494,-0.013480938,-0.003
6.2471266,0.61709529,7.0922413,0.038144944,-0.015146732,-0.013506042,-0.003
9.5830936,0.7576322,8.7038965,0.038177284,-0.015154539,-0.013537426,-0.003
12.246545,0.96820271,11.122991,0.038243326,-0.01517059,-0.013601488,-0.003
13.503828,1.0676026,12.264925,0.038321842,-0.015189838,-0.013677608,-0.003
13.250857,1.0476029,12.035163,0.038387876,-0.015206146,-0.013741597,-0.003
13.302652,1.0516979,12.082206,0.038420203,-0.015214167,-0.013772912,-0.003
16.670338,1.0426222,11.977943,0.038461086,-0.015224354,-0.013812506,-0.003
15.541557,0.9720242,11.166893,0.038544561,-0.015245263,-0.01389332,-0.003
12.955847,0.81030476,9.3090134,0.038643801,-0.015270309,-0.013989347,-0.003
12.593613,0.78764927,9.0487413,0.038727268,-0.015291517,-0.014070075,-0.003
10.875573,0.680197,7.8142982,0.038768129,-0.015301941,-0.014109584,-0.003
9.0805006,0.56517678,6.4920444,0.038809215,-0.015312465,-0.0141493,-0.003
5.6589351,0.35221609,4.0458183,0.038893109,-0.015334039,-0.014230371,-0.003
6.4391756,0.40077883,4.6036463,0.038992845,-0.015359835,-0.014326714,-0.003
8.9271469,0.55563194,6.3824048,0.039076729,-0.015381644,-0.014407714,-0.003
10.109601,0.62611276,7.1918344,0.039117794,-0.015392354,-0.014447358,-0.003
11.05741,0.6848129,7.8660927,0.039159087,-0.015403148,-0.014487214,-0.003
11.944575,0.73975724,8.4972105,0.0392434,-0.015425247,-0.014568579,-0.003
11.785943,0.72993279,8.3843613,0.039343634,-0.015451618,-0.014665282,-0.003
11.750387,0.72773075,8.359067,0.039427937,-0.015473877,-0.014746594,-0.003
11.898556,0.73690718,8.4644728,0.039469208,-0.0154848,-0.014786393,-0.003
12.301047,0.75801641,8.7072659,0.039510706,-0.015495795,-0.014826409,-0.003
13.65052,0.84117377,9.6624861,0.039595441,-0.015518287,-0.014908103,-0.003
15.869576,0.9779166,11.233239,0.039696176,-0.015545091,-0.015005208,-0.003
17.541813,1.0809634,12.416928,0.039780902,-0.015567672,-0.015086869,-0.003
18.130085,1.1115957,12.769491,0.039822379,-0.015578733,-0.015126844,-0.003
18.311735,1.1227331,12.897432,0.039864086,-0.015589878,-0.015167033,-0.003
17.884768,1.0965548,12.596707,0.039949243,-0.01561264,-0.015249092,-0.003
16.381712,1.0043991,11.538066,0.040050482,-0.015639724,-0.015346642,-0.003
14.699261,0.90124428,10.353072,0.040135631,-0.015662516,-0.015428684,-0.003
13.826972,0.84351617,9.6902494,0.040177316,-0.015673671,-0.015468848,-0.003
12.849113,0.78386176,9.0049438,0.04021923,-0.015684903,-0.015509229,-0.003
10.637667,0.64895219,7.4551134,0.040304813,-0.015707828,-0.015591685,-0.003
7.6247191,0.46514696,5.3435726,0.040406559,-0.015735077,-0.015689714,-0.003
4.5040898,0.27477255,3.1565661,0.040492134,-0.015757985,-0.015772166,-0.003
2.3229275,0.14100517,1.6198608,0.040534027,-0.015769195,-0.015812531,-0.003
2.6585641,0.16137882,1.8539122,0.040576151,-0.015780468,-0.015853118,-0.003
4.8498063,0.2943905,3.3819439,0.040662163,-0.015803467,-0.015935998,-0.003
5.1964693,0.31543347,3.6236846,0.040764416,-0.015830781,-0.016034536,-0.003
4.1758208,0.25347859,2.9119499,0.040850419,-0.015853731,-0.01611742,-0.003
3.0673437,0.1852736,2.1283283,0.040892523,-0.015864957,-0.016158,-0.003
0.85800207,0.051825013,0.59533924,0.040934857,-0.015876234,-0.016198805,-0.003
5.0426321,0.30458492,3.4989157,0.041021298,-0.015899237,-0.016282128,-0.003
7.6098204,0.4596481,5.2802024,0.041124064,-0.015926542,-0.0163812,-0.003
9.2022142,0.55583185,6.3851118,0.041210496,-0.015949467,-0.016464537,-0.003
9.8488436,0.59488952,6.8337865,0.041252809,-0.015960677,-0.016505338,-0.003
10.480107,0.62992269,7.2356248,0.041295356,-0.015971934,-0.016546369,-0.003
11.471172,0.68949211,7.9198713,0.041382229,-0.01599489,-0.016630154,-0.003
12.365088,0.74322224,8.5370436,0.041485509,-0.016022125,-0.016729778,-0.003
12.921853,0.7766875,8.9214439,0.041572375,-0.01604498,-0.016813584,-0.003
13.138193,0.78969097,9.0708075,0.041614899,-0.01605615,-0.016854614,-0.003
13.388431,0.80082268,9.1975918,0.041657657,-0.016067371,-0.016895873,-0.003
13.668356,0.81756634,9.3898954,0.041744965,-0.016090244,-0.016980132,-0.003
13.848094,0.82831722,9.5133724,0.04184876,-0.016117372,-0.01708032,-0.003
13.885679,0.83056539,9.5391922,0.041936061,-0.016140133,-0.017164601,-0.003
13.940822,0.8298341,9.5294313,0.041978798,-0.016151255,-0.017205866,-0.003
13.903223,0.82759601,9.5037298,0.042021771,-0.016162429,-0.01724736,-0.003
13.768218,0.81955981,9.4114466,0.042109516,-0.016185205,-0.017332098,-0.003
13.512483,0.80433702,9.2366343,0.042213829,-0.016212214,-0.017432854,-0.003
13.227513,0.78737408,9.0418406,0.042301565,-0.016234875,-0.017517613,-0.003
13.068757,0.777924,8.93332,0.042344518,-0.01624595,-0.017559113,-0.003
12.960304,0.76774579,8.815114,0.042387704,-0.016257076,-0.017600842,-0.003
12.573554,0.74483538,8.5520611,0.042475887,-0.016279757,-0.017686058,-0.003
12.066225,0.71478206,8.206995,0.042580724,-0.016306661,-0.017787384,-0.003
11.607788,0.68762505,7.8951831,0.042668899,-0.016329242,-0.017872619,-0.003
11.373446,0.67374307,7.7357922,0.042712064,-0.016340284,-0.017914347,-0.003
11.191833,0.65978384,7.5743976,0.042755467,-0.01635137,-0.017956311,-0.003
10.690504,0.63022935,7.2351084,0.042844092,-0.016373985,-0.018042002,-0.003
10.079641,0.59421766,6.8216891,0.042949451,-0.016400825,-0.018143885,-0.003
9.5622873,0.56371844,6.4715548,0.043038068,-0.016423367,-0.018229587,-0.003
9.3099699,0.54884374,6.3007917,0.043081449,-0.016434394,-0.018271543,-0.003
9.1077423,0.53432,6.1332645,0.04312507,-0.016445471,-0.018313734,-0.003
8.6140995,0.50535971,5.8008394,0.043214137,-0.016468074,-0.018399885,-0.003
8.0697918,0.473427,5.4342961,0.043320024,-0.01649492,-0.018502312,-0.003
7.655107,0.44909886,5.1550422,0.043409083,-0.016517481,-0.018588467,-0.003
7.5034509,0.4380593,5.0277781,0.043452681,-0.016528524,-0.018630642,-0.003
7.3247099,0.42762423,4.9080105,0.04349652,-0.016539624,-0.018673053,-0.003
6.9909911,0.40814134,4.6843982,0.043586032,-0.016562285,-0.018759649,-0.003
6.6520548,0.38835391,4.4572897,0.043692449,-0.016589232,-0.018862598,-0.003
6.4128971,0.37439162,4.297039,0.043781953,-0.016611904,-0.018949183,-0.003
6.308959,0.36832362,4.2273946,0.04382577,-0.016623011,-0.018991569,-0.003
6.2439322,0.36274445,4.1630092,0.043869827,-0.016634179,-0.019034186,-0.003
6.0665336,0.35243839,4.0447326,0.043959786,-0.016657004,-0.019121202,-0.003
5.8826332,0.34175462,3.9221208,0.044066735,-0.01668418,-0.01922464,-0.003
5.743299,0.33365992,3.8292227,0.044156687,-0.016707078,-0.019311629,-0.003
5.7076778,0.32996705,3.7865429,0.044200724,-0.016718304,-0.019354211,-0.003
5.6452866,0.32636017,3.745152,0.044245001,-0.016729604,-0.019397022,-0.003
5.527946,0.31957656,3.6673067,0.04433541,-0.016752718,-0.019484427,-0.003
5.4108663,0.31280807,3.5896344,0.044442894,-0.016780283,-0.019588316,-0.003
5.3419652,0.30882484,3.5439248,0.044533295,-0.016803546,-0.019675672,-0.003
5.3232698,0.30774403,3.5315218,0.044577552,-0.016814966,-0.019718431,-0.003
5.3425088,0.30734983,3.5266554,0.044622051,-0.016826469,-0.019761417,-0.003
5.3784857,0.30941957,3.5504043,0.044712911,-0.016850028,-0.01984917,-0.003
5.5272751,0.31797928,3.6486218,0.044820932,-0.016878175,-0.01995346,-0.003
5.7435493,0.33042133,3.7913871,0.044911787,-0.016901974,-0.020041142,-0.003
5.9043894,0.33804098,3.8781743,0.044956265,-0.016913673,-0.020084053,-0.003
6.0500088,0.34637803,3.9738212,0.045000985,-0.016925467,-0.02012719,-0.003
6.3745937,0.36496133,4.1870179,0.045092301,-0.016949654,-0.020215245,-0.003
6.7609081,0.38707876,4.4407601,0.045200863,-0.01697861,-0.020319873,-0.003
7.0504246,0.40365434,4.6309233,0.045292171,-0.017003138,-0.020407826,-0.003
7.2061353,0.41065821,4.7096467,0.045336872,-0.017015196,-0.02045087,-0.003
7.3493195,0.41881791,4.8032265,0.045381816,-0.017027318,-0.020494148,-0.003
7.6061554,0.4334543,4.9710841,0.045473587,-0.017052146,-0.020582497,-0.003
7.8881068,0.44952193,5.1553564,0.045582691,-0.017081738,-0.020687511,-0.003
8.1119385,0.46227753,5.3016443,0.045674456,-0.01710668,-0.020775821,-0.003
8.2490253,0.46796212,5.364419,0.045719381,-0.017118916,-0.020819047,-0.003
8.3491297,0.47364095,5.4295177,0.04576455,-0.017131226,-0.020862507,-0.003
8.5348692,0.48417786,5.5503058,0.045856781,-0.017156409,-0.020951234,-0.003
8.7445269,0.49607161,5.6866484,0.045966429,-0.017186418,-0.021056695,-0.003
8.9079971,0.50534517,5.7929549,0.046058654,-0.017211728,-0.021145379,-0.003
9.0139475,0.50897938,5.832695,0.046103802,-0.017224152,-0.021188784,-0.003
9.1145859,0.51466197,5.8978152,0.046149197,-0.017236624,-0.021232432,-0.003
9.286624,0.52437621,6.0091367,0.046241889,-0.017262161,-0.021321537,-0.003
9.4899883,0.53585935,6.140729,0.046352085,-0.017292596,-0.021427447,-0.003
9.652503,0.54503584,6.2458878,0.046444771,-0.017318271,-0.021516506,-0.003
9.6961546,0.54750067,6.2741337,0.046490147,-0.017330883,-0.021560093,-0.003
9.8674879,0.55449659,6.3532372,0.046535767,-0.017343517,-0.021603929,-0.003
10.067572,0.56574011,6.4820619,0.046628923,-0.01736941,-0.021693414,-0.003
10.31205,0.57947838,6.6394706,0.046739672,-0.017400276,-0.021799775,-0.003
10.524229,0.59140164,6.7760835,0.04683282,-0.01742631,-0.021889212,-0.003
10.586441,0.59489763,6.8161387,0.046878424,-0.017439103,-0.021932984,-0.003
10.798567,0.60379738,6.9181314,0.046924271,-0.01745191,-0.021977006,-0.003
11.071449,0.61905545,7.0929542,0.047017893,-0.017478161,-0.022066873,-0.003
11.400604,0.63745999,7.3038282,0.047129195,-0.017509455,-0.022173684,-0.003
11.691139,0.65370518,7.4899607,0.047222809,-0.017535847,-0.022263501,-0.003
11.799987,0.65979135,7.5596938,0.04726864,-0.017548807,-0.022307461,-0.003
12.045809,0.67007071,7.6787915,0.047314718,-0.017561803,-0.022351669,-0.003
12.391569,0.68930423,7.8992019,0.047408807,-0.017588416,-0.022441916,-0.003
12.801673,0.71211708,8.1606293,0.047520665,-0.017620141,-0.02254918,-0.003
13.155209,0.73178315,8.3859959,0.047614747,-0.017646886,-0.022639381,-0.003
13.310798,0.74043804,8.485178,0.047660808,-0.017660011,-0.022683533,-0.003
13.564643,0.75057918,8.6039801,0.047707116,-0.017673196,-0.022727923,-0.003
13.923346,0.77042747,8.8315039,0.047801676,-0.017700179,-0.022818552,-0.003
14.323268,0.79255658,9.0851727,0.047914093,-0.017732333,-0.022926273,-0.003
14.643343,0.81026745,9.2881947,0.048008647,-0.017759437,-0.023016859,-0.003
14.866186,0.81820524,9.3826332,0.048054936,-0.017772727,-0.023061199,-0.003
15.013654,0.8263216,9.4757061,0.048101476,-0.017786101,-0.023105776,-0.003
15.301558,0.84216732,9.6574135,0.048196509,-0.017813452,-0.023196789,-0.003
15.621067,0.85975242,9.8590679,0.048309489,-0.01784604,-0.023304965,-0.003
15.875796,0.8737722,10.019838,0.048404514,-0.017873513,-0.023395933,-0.003
15.999689,0.88059103,10.098032,0.048451037,-0.017886983,-0.023440463,-0.003
16.197033,0.88672489,10.171728,0.048497809,-0.017900541,-0.023485227,-0.003
16.437595,0.89989477,10.322803,0.048593316,-0.017928269,-0.023576621,-0.003
16.7138,0.91501588,10.496258,0.048706861,-0.017961308,-0.023685252,-0.003
16.940716,0.92743868,10.638762,0.048802361,-0.017989157,-0.023776602,-0.003
17.061901,0.93407303,10.714865,0.048849117,-0.018002808,-0.02382132,-0.003
17.241982,0.93908995,10.77409,0.048896123,-0.01801656,-0.02386627,-0.003
17.44923,0.95037776,10.903594,0.048992107,-0.018044673,-0.023958044,-0.003
17.68659,0.96330559,11.051914,0.04910622,-0.018078171,-0.02406713,-0.003
17.885208,0.97412348,11.176026,0.049202198,-0.018106405,-0.024158861,-0.003
18.100813,0.98093808,11.254483,0.049249187,-0.018120237,-0.024203768,-0.003
18.168854,0.98462534,11.296788,0.049296428,-0.01813419,-0.024248902,-0.003
18.342741,0.99404889,11.404906,0.049392893,-0.018162698,-0.024341058,-0.003
18.540634,1.0047733,11.527949,0.049507575,-0.018196665,-0.024450595,-0.003
18.70557,1.0137117,11.630501,0.049604034,-0.01822529,-0.024542708,-0.003
18.831606,1.0205419,11.708866,0.049651259,-0.018239308,-0.024587804,-0.003
18.966894,1.0227262,11.734315,0.049698735,-0.018253464,-0.024633121,-0.003
19.106188,1.0302371,11.820492,0.049795682,-0.018282376,-0.024725657,-0.003
19.273743,1.039272,11.924153,0.049910939,-0.01831682,-0.024835646,-0.003
19.413502,1.046808,12.010619,0.050007878,-0.018345848,-0.024928138,-0.003
19.537666,1.053503,12.087436,0.050055339,-0.01836006,-0.02497342,-0.003
19.65481,1.0545118,12.099415,0.050103054,-0.018374421,-0.025018923,-0.003
19.756044,1.0599432,12.161735,0.050200486,-0.018403744,-0.025111837,-0.003
19.880564,1.0666238,12.238388,0.050316318,-0.018438676,-0.025222277,-0.003
19.984343,1.0721917,12.302274,0.050413743,-0.018468117,-0.025315147,-0.003
20.091562,1.0779443,12.368279,0.05046144,-0.01848253,-0.025360614,-0.003
20.199432,1.0783103,12.372821,0.050509394,-0.018497095,-0.025406303,-0.003
20.273142,1.0822451,12.417969,0.050607312,-0.018526835,-0.025499595,-0.003
20.367655,1.0872905,12.475862,0.050723723,-0.018562265,-0.025610484,-0.003
20.439476,1.0911247,12.519855,0.050821637,-0.01859213,-0.025703732,-0.003
20.619564,1.0952444,12.567331,0.050869574,-0.01860676,-0.025749382,-0.003
20.619442,1.0952379,12.567256,0.050917765,-0.018621521,-0.025795257,-0.003
20.662863,1.0975443,12.593721,0.051016173,-0.018651687,-0.025888927,-0.003
20.723433,1.1007615,12.630637,0.051133167,-0.018687624,-0.026000265,-0.003
20.766716,1.1030606,12.657018,0.051231569,-0.018717924,-0.026093885,-0.003
20.803333,1.1050056,12.679336,0.051279745,-0.018732775,-0.026139716,-0.003
20.913961,1.1053561,12.68335,0.051328178,-0.018747739,-0.026185779,-0.003
20.937851,1.1066188,12.697838,0.051427078,-0.018778333,-0.026279828,-0.003
20.969898,1.1083125,12.717273,0.051544658,-0.018814791,-0.026391612,-0.003
20.993279,1.1095481,12.731451,0.051643552,-0.018845534,-0.026485607,-0.003
21.109802,1.1101799,12.738431,0.05169197,-0.018860608,-0.026531618,-0.003
21.117552,1.1105875,12.743108,0.051740644,-0.018875781,-0.026577868,-0.003
21.124008,1.1109271,12.747004,0.051840038,-0.018906815,-0.026672293,-0.003
21.102839,1.1098137,12.734229,0.051958205,-0.0189438,-0.026784522,-0.003
21.056509,1.1073772,12.706272,0.052057594,-0.018974982,-0.026878893,-0.003
21.131851,1.1058642,12.6883,0.052106254,-0.018990275,-0.026925087,-0.003
21.093887,1.1038775,12.665505,0.052155171,-0.019005664,-0.026971521,-0.003
21.009613,1.0994672,12.614903,0.052255063,-0.019037141,-0.027066324,-0.003
20.908863,1.0941949,12.554411,0.052373821,-0.01907465,-0.027179003,-0.003
20.835472,1.0903542,12.510344,0.052473707,-0.019106274,-0.02727375,-0.003
20.910942,1.0889125,12.493197,0.05252261,-0.019121781,-0.02732013,-0.003
20.88562,1.0875939,12.478069,0.052571773,-0.019137388,-0.02736675,-0.003
20.848911,1.0856823,12.456137,0.052672164,-0.019169306,-0.027461931,-0.003
20.833199,1.084864,12.44675,0.052791516,-0.01920734,-0.027575061,-0.003
20.835796,1.0849993,12.448302,0.052891901,-0.019239401,-0.027670188,-0.003
20.938427,1.0849496,12.447386,0.052941048,-0.019255124,-0.027716752,-0.003
20.954178,1.0857658,12.45675,0.052990456,-0.01927094,-0.02776356,-0.003
20.975327,1.0868616,12.469322,0.05309135,-0.019303292,-0.027859127,-0.003
21.00831,1.0885707,12.48893,0.053211299,-0.019341839,-0.027972713,-0.003
21.029577,1.0896727,12.501573,0.053312185,-0.019374337,-0.028068222,-0.003
21.110542,1.0884433,12.487274,0.053361578,-0.019390283,-0.028114971,-0.003
21.144846,1.090212,12.507565,0.053411233,-0.0194063,-0.028161971,-0.003
21.16608,1.0913068,12.520126,0.053512631,-0.019439079,-0.028257925,-0.003
21.165821,1.0912935,12.519973,0.053633179,-0.019478139,-0.028371969,-0.003
21.15052,1.0905045,12.510922,0.053734572,-0.019511063,-0.028467868,-0.003
21.214933,1.0884005,12.486596,0.053784212,-0.019527216,-0.028514806,-0.003
21.226755,1.089007,12.493554,0.053834115,-0.019543445,-0.028561996,-0.003
21.226336,1.0889856,12.493307,0.05393602,-0.019576645,-0.028658342,-0.003
21.225935,1.0889651,12.493072,0.054057169,-0.019616202,-0.028772851,-0.003
21.250561,1.0902283,12.507565,0.054159068,-0.019649528,-0.028869146,-0.003
20.339052,1.0917789,12.524793,0.054208957,-0.019665863,-0.028916284,-0.003
20.345856,1.092144,12.528981,0.054256648,-0.0196815,-0.02896134,-0.003
20.392288,1.0946366,12.557574,0.054354035,-0.019713456,-0.029053334,-0.003
20.45216,1.0978503,12.594443,0.054469812,-0.019751506,-0.029162681,-0.003
20.520121,1.1014985,12.636294,0.054567193,-0.019783547,-0.02925464,-0.003
20.712563,1.1063169,12.691343,0.054614871,-0.019799232,-0.029299663,-0.003
20.707272,1.1060343,12.688101,0.0546628,-0.019815056,-0.029344905,-0.003
20.762915,1.1090063,12.722196,0.054760673,-0.019847358,-0.029437294,-0.003
20.853659,1.1138532,12.777797,0.054877031,-0.019885797,-0.02954712,-0.003
20.935688,1.1182346,12.828059,0.054974899,-0.019918162,-0.029639481,-0.003
21.113758,1.1221086,12.872806,0.055022813,-0.019934008,-0.029684698,-0.003
21.142262,1.1236234,12.890184,0.055070982,-0.019949969,-0.029730147,-0.003
21.249666,1.1293315,12.955667,0.055169344,-0.019982569,-0.029822949,-0.003
21.391655,1.1368777,13.042236,0.055286284,-0.020021385,-0.029933259,-0.003
21.505552,1.1429309,13.111678,0.055384642,-0.020054089,-0.03002602,-0.003
21.6896,1.1469433,13.1581,0.055432797,-0.020070111,-0.030071432,-0.003
21.731667,1.1491678,13.183619,0.055481205,-0.020086244,-0.030117072,-0.003
21.851381,1.1554983,13.256246,0.055580059,-0.020119211,-0.030210268,-0.003
21.995665,1.1631279,13.343776,0.055697585,-0.020158462,-0.030321045,-0.003
22.135416,1.1705179,13.428555,0.055796434,-0.020191519,-0.030414203,-0.003
22.264294,1.177333,13.506741,0.055844829,-0.020207701,-0.030459812,-0.003
22.408798,1.1790568,13.526771,0.055893481,-0.020224029,-0.030505642,-0.003
22.552689,1.1866276,13.613628,0.055992829,-0.020257369,-0.030599229,-0.003
22.752989,1.1971666,13.734537,0.05611094,-0.020297058,-0.030710472,-0.003
22.931953,1.2065829,13.842566,0.056210283,-0.020330489,-0.030804021,-0.003
23.073662,1.2140391,13.928107,0.056258921,-0.020346858,-0.030849822,-0.003
23.240555,1.216738,13.959056,0.056307817,-0.020363368,-0.030895846,-0.003
23.396774,1.2249167,14.052886,0.056407661,-0.020397088,-0.030989824,-0.003
23.594189,1.2352521,14.171459,0.056526363,-0.020437231,-0.031101532,-0.003
23.754213,1.2436301,14.267575,0.056626204,-0.020471053,-0.031195469,-0.003
23.982132,1.2493378,14.332807,0.056675084,-0.020487621,-0.031241456,-0.003
24.039076,1.2523043,14.366839,0.056724223,-0.020504313,-0.031287674,-0.003
24.181973,1.2597485,14.452241,0.056824567,-0.020538419,-0.031382043,-0.003
24.361349,1.2690929,14.559444,0.056943865,-0.020579033,-0.031494215,-0.003
24.506462,1.2766526,14.646171,0.057044201,-0.020613253,-0.031588536,-0.003
24.700569,1.2804093,14.688734,0.057093329,-0.020630028,-0.031634711,-0.003
24.772076,1.284116,14.731256,0.057142712,-0.020646904,-0.03168112,-0.003
24.908102,1.2911673,14.812148,0.057243558,-0.020681407,-0.031775881,-0.003
25.058174,1.2989465,14.901391,0.05736345,-0.020722499,-0.031888511,-0.003
25.161469,1.3043011,14.962818,0.057464293,-0.020757126,-0.031983223,-0.003
25.309633,1.3055114,14.976047,0.057513663,-0.020774106,-0.03202958,-0.003
25.364145,1.3083233,15.008304,0.057563296,-0.020791171,-0.032076187,-0.003
25.433992,1.311926,15.049632,0.057664645,-0.020826079,-0.032171335,-0.003
25.490847,1.3148587,15.083273,0.057785138,-0.020867657,-0.032284427,-0.003
25.520567,1.3163916,15.100859,0.057886482,-0.020902691,-0.032379523,-0.003
25.504831,1.31558,15.091549,0.0579361,-0.020919874,-0.03242607,-0.003
25.655998,1.3168421,15.105469,0.05798598,-0.020937139,-0.032472868,-0.003
25.667351,1.3174247,15.112152,0.058087838,-0.020972457,-0.032568406,-0.003
25.653433,1.3167104,15.103957,0.058208933,-0.021014521,-0.032681961,-0.003
25.623701,1.3151844,15.086453,0.058310782,-0.021049965,-0.032777444,-0.003
25.585621,1.3132298,15.064033,0.05836065,-0.021067346,-0.032824185,-0.003
25.698795,1.3125029,15.055388,0.058410776,-0.021084815,-0.032871168,-0.003
25.640081,1.3095043,15.020992,0.058513144,-0.021120545,-0.032967098,-0.003
25.541407,1.3044647,14.963185,0.058634845,-0.021163097,-0.033081118,-0.003
25.442593,1.299418,14.905295,0.058737206,-0.021198947,-0.033176996,-0.003
25.384687,1.2964606,14.871373,0.05878732,-0.021216521,-0.033223927,-0.003
25.455902,1.2936288,14.838898,0.0588377,-0.021234198,-0.033271104,-0.003
25.329739,1.2872174,14.765354,0.058940578,-0.021270337,-0.033367425,-0.003
25.165384,1.2788652,14.669548,0.059062888,-0.021313371,-0.033481915,-0.003
25.025772,1.2717704,14.588164,0.059165761,-0.021349626,-0.033578187,-0.003
24.962282,1.2685438,14.551153,0.059216125,-0.021367397,-0.033625312,-0.003
25.014589,1.2648757,14.5091,0.059266758,-0.021385277,-0.033672683,-0.003
24.890102,1.2585809,14.436894,0.059370149,-0.021421824,-0.033769399,-0.003
24.764196,1.2522143,14.363865,0.05949307,-0.021465346,-0.033884358,-0.003
24.694317,1.2486809,14.323334,0.059596457,-0.021502001,-0.033981029,-0.003
24.706491,1.2492965,14.330395,0.059647075,-0.021519955,-0.034028355,-0.003
24.786379,1.2471035,14.305205,0.059697959,-0.021538043,-0.034075916,-0.003
24.760376,1.2457951,14.290198,0.059801869,-0.021574995,-0.034173034,-0.003
24.766655,1.246111,14.293821,0.059925403,-0.021618985,-0.03428847,-0.003
24.790932,1.2473326,14.307833,0.060029308,-0.021656029,-0.034385547,-0.003
24.971504,1.2501843,14.340346,0.06008018,-0.021674171,-0.034433074,-0.003
24.957827,1.2494996,14.332492,0.060131317,-0.021692451,-0.034480833,-0.003
24.967739,1.2499958,14.338185,0.060235746,-0.021729792,-0.034578357,-0.003
24.983303,1.250775,14.347122,0.0603599,-0.021774234,-0.034694284,-0.003
24.978088,1.2505139,14.344128,0.060464324,-0.021811668,-0.034791768,-0.003
25.102663,1.2505063,14.343947,0.060515448,-0.021830009,-0.034839489,-0.003
25.087814,1.2497666,14.335462,0.060566843,-0.021848464,-0.034887455,-0.003
25.054083,1.2480863,14.316188,0.060671795,-0.021886179,-0.034985397,-0.003
25.003872,1.245585,14.287497,0.060796568,-0.021931076,-0.035101812,-0.003
24.956688,1.2432345,14.260535,0.060901514,-0.021968892,-0.035199709,-0.003
25.061394,1.2422401,14.249121,0.060952894,-0.021987421,-0.035247631,-0.003
25.036644,1.2410132,14.235048,0.061004547,-0.022006063,-0.035295803,-0.003
24.996317,1.2390144,14.21212,0.06111002,-0.022044161,-0.035394154,-0.003
24.959021,1.2371656,14.190914,0.061235418,-0.02208952,-0.035511062,-0.003
24.940954,1.2362701,14.180642,0.06134089,-0.022127721,-0.035609372,-0.003
25.073717,1.2366899,14.185201,0.061392528,-0.022146439,-0.035657499,-0.003
25.056055,1.2358189,14.175209,0.061444437,-0.022165278,-0.035705868,-0.003
25.05769,1.2358996,14.176134,0.061550438,-0.022203773,-0.035804633,-0.003
25.05727,1.2358787,14.175896,0.061676464,-0.022249617,-0.035922024,-0.003
25.042067,1.2351289,14.167295,0.06178246,-0.02228824,-0.036020733,-0.003
25.057615,1.2358959,14.176092,0.061834361,-0.022307163,-0.036069062,-0.003
25.143904,1.2340212,14.154138,0.061886528,-0.022326218,-0.036117624,-0.003
25.102562,1.2319921,14.130865,0.061993058,-0.022365144,-0.036216788,-0.003
25.037497,1.2287989,14.094239,0.062119714,-0.022411481,-0.036334664,-0.003
24.974546,1.2257094,14.058803,0.062226242,-0.022450496,-0.03643379,-0.003
25.132383,1.2273718,14.077266,0.062278398,-0.022469593,-0.036482323,-0.003
25.039759,1.2228484,14.025385,0.062330829,-0.022488857,-0.036531087,-0.003
24.911718,1.2165954,13.953667,0.062437893,-0.02252819,-0.036630664,-0.003
24.763773,1.2093703,13.870798,0.06256518,-0.022575002,-0.036749031,-0.003
24.623804,1.2025348,13.792399,0.062672241,-0.022614429,-0.036848567,-0.003
24.578827,1.2003382,13.767206,0.062724659,-0.022633743,-0.036897298,-0.003
24.616566,1.1962516,13.719745,0.062777351,-0.022653189,-0.036946271,-0.003
24.456137,1.1884556,13.630333,0.062884952,-0.022692926,-0.037046265,-0.003
24.294559,1.1806036,13.540279,0.063012873,-0.022740226,-0.03716512,-0.003
24.166531,1.174382,13.468924,0.063120471,-0.022780078,-0.037265066,-0.003
24.200241,1.1702185,13.420609,0.063173153,-0.022799617,-0.03731399,-0.003
24.182789,1.1693746,13.410931,0.063226106,-0.022819243,-0.037363172,-0.003
24.121916,1.1664311,13.377172,0.063334246,-0.022859391,-0.037463583,-0.003
24.097702,1.1652602,13.363744,0.063462806,-0.022907192,-0.037582926,-0.003
24.10302,1.1655173,13.366693,0.063570943,-0.02294747,-0.037683282,-0.003
24.042376,1.1625848,13.333062,0.063623887,-0.022967231,-0.0377324,-0.003
24.234331,1.1660728,13.372651,0.063677106,-0.022987051,-0.03778179,-0.003
24.301371,1.1692986,13.409644,0.063785785,-0.023027616,-0.037882615,-0.003
24.35623,1.1719382,13.439916,0.063914991,-0.023075925,-0.03800245,-0.003
24.374491,1.1728169,13.449991,0.064023667,-0.02311663,-0.038103215,-0.003
24.295324,1.1690077,13.406307,0.064076874,-0.023136603,-0.038152531,-0.003
24.46656,1.1714138,13.433628,0.06413036,-0.023156632,-0.038202126,-0.003
24.46711,1.1714401,13.433929,0.06423958,-0.023197625,-0.03830336,-0.003
24.416454,1.1690148,13.406117,0.064369434,-0.023246447,-0.038423687,-0.003
24.356857,1.1661614,13.373394,0.064478654,-0.023287578,-0.038524866,-0.003
24.269663,1.1619867,13.32552,0.064532126,-0.023307754,-0.038574386,-0.003
24.392448,1.1620615,13.326304,0.064585879,-0.023328004,-0.038624179,-0.003
24.343821,1.1597449,13.299738,0.064695647,-0.023369435,-0.038725827,-0.003
24.263678,1.1559268,13.255954,0.064826148,-0.023418775,-0.038846642,-0.003
24.20488,1.1531256,13.22383,0.064935916,-0.023460334,-0.038948238,-0.003
24.284975,1.1511784,13.201581,0.064989656,-0.023480708,-0.038997967,-0.003
24.265944,1.1502762,13.191236,0.065043676,-0.023501189,-0.039047953,-0.003
24.228947,1.1485225,13.171124,0.065153994,-0.023543065,-0.039150015,-0.003
24.184172,1.1464,13.146783,0.065285149,-0.023592927,-0.039271321,-0.003
24.160385,1.1452725,13.133852,0.065395464,-0.02363492,-0.039373331,-0.003
24.178434,1.1461281,13.143664,0.065449472,-0.023655491,-0.039423268,-0.003
24.26008,1.1442634,13.122437,0.065503763,-0.023676207,-0.039473452,-0.003
24.213518,1.1420672,13.09725,0.065614633,-0.023718534,-0.039575923,-0.003
24.13751,1.1384822,13.056137,0.065746443,-0.023768924,-0.039697722,-0.003
24.063402,1.1349868,13.016052,0.065857309,-0.023811359,-0.039800145,-0.003
24.201513,1.1358103,13.025629,0.06591159,-0.02383214,-0.039850291,-0.003
24.11824,1.1319021,12.98081,0.065966152,-0.023853086,-0.039900672,-0.003
24.024529,1.127504,12.930372,0.066077574,-0.023895867,-0.040003553,-0.003
23.956619,1.124317,12.893824,0.066210044,-0.023946794,-0.040125843,-0.003
23.930006,1.123068,12.879499,0.066321463,-0.023989685,-0.040228676,-0.003
23.975492,1.1252027,12.903981,0.066376016,-0.024010688,-0.040279023,-0.003
24.054171,1.123221,12.881917,0.066430849,-0.024031857,-0.040329605,-0.003
24.021648,1.1217024,12.864501,0.066542829,-0.024075098,-0.0404329,-0.003
23.985519,1.1200154,12.845152,0.066675962,-0.024126574,-0.040555678,-0.003
23.930141,1.1174295,12.815495,0.066787938,-0.024169937,-0.040658917,-0.003
23.920097,1.1169604,12.810116,0.066842764,-0.024191178,-0.040709462,-0.003
23.98127,1.1141386,12.778981,0.066897872,-0.024212569,-0.040760249,-0.003
23.867964,1.1088746,12.718604,0.067010412,-0.02425628,-0.040863954,-0.003
23.725533,1.1022574,12.642706,0.067144211,-0.024308322,-0.040987216,-0.003
23.594778,1.0961827,12.57303,0.067256748,-0.024352167,-0.041090861,-0.003
23.532396,1.0932845,12.539789,0.067311847,-0.024373658,-0.041141596,-0.003
23.584438,1.090202,12.504995,0.067367232,-0.024395276,-0.041192587,-0.003
23.459238,1.0844145,12.438611,0.067480332,-0.024439473,-0.041296694,-0.003
23.312256,1.0776201,12.360679,0.0676148,-0.024492107,-0.041420434,-0.003
23.200035,1.0724328,12.301176,0.067727898,-0.024536448,-0.041524477,-0.003
23.173141,1.0711895,12.286917,0.067783275,-0.024558175,-0.041575413,-0.003
23.211393,1.0676885,12.245969,0.067838936,-0.024580052,-0.041626595,-0.003
23.092825,1.0622345,12.183414,0.067952602,-0.024624757,-0.041731101,-0.003
22.948175,1.0555809,12.1071,0.068087741,-0.024677992,-0.041855313,-0.003
22.830219,1.050155,12.044868,0.068201408,-0.024722829,-0.041959763,-0.003
22.826546,1.0499861,12.04293,0.06825706,-0.024744786,-0.0420109,-0.003
22.836636,1.0454224,11.988311,0.068312998,-0.024766922,-0.042062271,-0.003
22.666824,1.0376487,11.899167,0.068427235,-0.024812138,-0.042167179,-0.003
22.492626,1.0296743,11.80772,0.068563049,-0.024865963,-0.042291872,-0.003
22.337532,1.0225743,11.726302,0.068677283,-0.024911318,-0.042396717,-0.003
22.253557,1.01873,11.682219,0.068733213,-0.024933554,-0.042448036,-0.003
22.26549,1.0145218,11.630327,0.06878943,-0.024955928,-0.042499609,-0.003
22.051987,1.0047936,11.518806,0.068904239,-0.025001662,-0.042604916,-0.003
21.870142,0.99650794,11.42382,0.069040733,-0.025056053,-0.042730104,-0.003
21.817278,0.9940992,11.396206,0.069155536,-0.0251018,-0.0428354,-0.003
21.819118,0.99418312,11.397167,0.069211747,-0.025124202,-0.042886954,-0.003
21.957201,0.99555522,11.412234,0.069268247,-0.025146719,-0.042938773,-0.003
22.057936,1.0001225,11.46459,0.069383629,-0.025192725,-0.043044586,-0.003
22.278677,1.0101312,11.579321,0.069520803,-0.025247451,-0.04317037,-0.003
22.569736,1.0233281,11.730599,0.069636183,-0.025293522,-0.043276154,-0.003
22.75054,1.0315259,11.824572,0.069692676,-0.025316099,-0.043327939,-0.003
23.044516,1.0394883,11.917783,0.069749457,-0.025338817,-0.043379977,-0.003
23.475092,1.0589106,12.140461,0.069865415,-0.025385264,-0.043486226,-0.003
24.039068,1.0843503,12.432128,0.070003277,-0.025440609,-0.043612491,-0.003
24.532497,1.1066079,12.687311,0.070119233,-0.025487281,-0.04371864,-0.003
24.79431,1.1184176,12.822711,0.070176008,-0.025510171,-0.043770596,-0.003
25.154501,1.1286963,12.944281,0.070233071,-0.025533224,-0.043822795,-0.003
25.642164,1.150578,13.195228,0.070349612,-0.025580401,-0.043929361,-0.003
26.284544,1.1794019,13.52579,0.070488162,-0.025636666,-0.044055972,-0.003
26.872465,1.2057823,13.828329,0.070604696,-0.025684174,-0.044162381,-0.003
27.141153,1.2178384,13.966594,0.070661756,-0.025707513,-0.04421445,-0.003
27.587942,1.23132,14.125898,0.070719106,-0.025731007,-0.044266768,-0.003
28.189188,1.2581551,14.433755,0.070836228,-0.025779156,-0.044373535,-0.003
28.881218,1.2890422,14.788096,0.070975471,-0.025836688,-0.044500336,-0.003
29.463037,1.3150103,15.086006,0.071092589,-0.025885329,-0.044606876,-0.003
29.746229,1.3276498,15.231009,0.071149933,-0.025909234,-0.044659,-0.003
30.147799,1.3387069,15.359844,0.071207572,-0.025933333,-0.044711359,-0.003
30.626989,1.3599852,15.603984,0.071325277,-0.025982739,-0.044818193,-0.003
31.129505,1.3822994,15.860009,0.071465215,-0.026041815,-0.04494505,-0.003
31.448256,1.3964534,16.022408,0.07158292,-0.026091797,-0.045051616,-0.003
31.667122,1.3992454,16.053619,0.071640552,-0.026116375,-0.045103744,-0.003
31.813557,1.4057158,16.127855,0.071698476,-0.026141101,-0.045156125,-0.003
31.995325,1.4137474,16.220003,0.07181677,-0.026191801,-0.045263004,-0.003
32.08543,1.4177287,16.26568,0.071957411,-0.026252376,-0.045389932,-0.003
32.110912,1.4188547,16.278599,0.072075702,-0.026303545,-0.045496583,-0.003
32.288391,1.4196062,16.287121,0.072133624,-0.026328664,-0.045548774,-0.003
32.251057,1.4179648,16.26829,0.072191837,-0.026353966,-0.0456012,-0.003
32.192142,1.4153746,16.238573,0.072310724,-0.026405752,-0.045708217,-0.003
32.086941,1.4107492,16.185505,0.072452065,-0.026467528,-0.045835342,-0.003
32.014095,1.4075464,16.14876,0.072570951,-0.026519639,-0.045942198,-0.003
32.237885,1.4101125,16.180738,0.07262916,-0.026545187,-0.045994502,-0.003
32.152317,1.4063697,16.137791,0.072687666,-0.026570953,-0.046047028,-0.003
32.101185,1.4041332,16.112127,0.072807147,-0.026623642,-0.046154264,-0.003
32.11467,1.4047229,16.118893,0.072949196,-0.026686475,-0.046281662,-0.003
32.13504,1.4056139,16.129118,0.073068674,-0.026739504,-0.046388727,-0.003
32.32645,1.4066017,16.14447,0.073127174,-0.02676552,-0.046441123,-0.003
32.370674,1.4085259,16.166557,0.073185972,-0.026791705,-0.046493769,-0.003
32.480923,1.4133232,16.221617,0.073306048,-0.026845299,-0.046601221,-0.003
32.641575,1.4203136,16.301851,0.073448808,-0.026909225,-0.046728868,-0.003
32.791271,1.4268272,16.376612,0.073568885,-0.026963171,-0.046836145,-0.003
33.034313,1.4300332,16.415918,0.073627678,-0.026989643,-0.046888642,-0.003
33.108765,1.4332563,16.452917,0.073686769,-0.027016293,-0.046941381,-0.003
33.262627,1.4399167,16.529375,0.073807446,-0.027070848,-0.047049023,-0.003
33.439766,1.4475851,16.617403,0.073950922,-0.027135942,-0.047176883,-0.003
33.584084,1.4538324,16.689119,0.074071597,-0.027190901,-0.047284316,-0.003
37.196404,1.4569786,16.725235,0.074130683,-0.02721788,-0.047336884,-0.003
37.28307,1.4603733,16.764204,0.074196,-0.02724776,-0.047394965,-0.003
37.47525,1.467901,16.850616,0.07432939,-0.027308971,-0.047513481,-0.003
37.748241,1.4785941,16.973368,0.074487976,-0.027382085,-0.047654208,-0.003
38.031326,1.4896824,17.100657,0.074621365,-0.02744388,-0.047772419,-0.003
38.189632,1.4958832,17.171837,0.074686676,-0.027474243,-0.047830243,-0.003
38.362713,1.5025983,17.249676,0.074751992,-0.027504675,-0.047888037,-0.003
38.751549,1.5178282,17.424515,0.07488538,-0.027567049,-0.048005942,-0.003
39.25214,1.5374355,17.649605,0.075043967,-0.027641609,-0.048145909,-0.003
39.674526,1.5539796,17.839531,0.075177357,-0.027704675,-0.048263449,-0.003
39.874092,1.5617735,17.929281,0.075242667,-0.027735673,-0.048320934,-0.003
40.063618,1.5691969,18.014503,0.075307984,-0.027766755,-0.048378382,-0.003
40.418629,1.5831019,18.174133,0.075441373,-0.027830485,-0.048495561,-0.003
40.781368,1.5973095,18.337236,0.075599959,-0.027906712,-0.048634626,-0.003
41.044743,1.6076252,18.455664,0.075733346,-0.027971221,-0.048751377,-0.003
41.16423,1.6123052,18.50939,0.075798658,-0.028002938,-0.04880847,-0.003
41.279953,1.6166776,18.56144,0.075863974,-0.028034749,-0.048865516,-0.003
41.51252,1.6257858,18.666012,0.075997364,-0.028099988,-0.048981864,-0.003
41.795151,1.6368546,18.793097,0.076155949,-0.028178038,-0.049119912,-0.003
42.04406,1.6466029,18.905018,0.076289337,-0.028244102,-0.049235791,-0.003
42.168301,1.6514686,18.960882,0.076354648,-0.028276589,-0.049292449,-0.003
42.296692,1.6561799,19.018618,0.076419965,-0.028309166,-0.049349062,-0.003
42.556965,1.6663712,19.135649,0.076553355,-0.02837598,-0.049464513,-0.003
42.845757,1.6776792,19.265503,0.07671194,-0.028455904,-0.049601484,-0.003
43.056938,1.6859483,19.36046,0.076845328,-0.028523533,-0.049716458,-0.003
43.148556,1.6895357,19.401657,0.076910639,-0.028556779,-0.049772672,-0.003
43.228577,1.6925206,19.43762,0.076975956,-0.028590115,-0.049828842,-0.003
43.363533,1.6978045,19.498302,0.077109345,-0.02865845,-0.049943399,-0.003
43.484764,1.702551,19.552814,0.077267932,-0.028740132,-0.050079331,-0.003
43.55957,1.7054799,19.586449,0.07740132,-0.028809184,-0.050193455,-0.003
43.579433,1.7064468,19.595373,0.077466632,-0.028843105,-0.050249267,-0.003
43.643642,1.708961,19.624247,0.077531948,-0.028877089,-0.050305046,-0.003
43.835682,1.7164807,19.710596,0.077665337,-0.028946705,-0.050418828,-0.003
44.140259,1.7284071,19.847548,0.077823921,-0.029029878,-0.050553851,-0.003
44.407379,1.7388668,19.967659,0.077957311,-0.029100215,-0.050667189,-0.003
44.496746,1.742335,20.007868,0.078022621,-0.029134791,-0.050722595,-0.003
44.646358,1.7481933,20.075142,0.078087938,-0.029169453,-0.050777957,-0.003
44.684326,1.7496799,20.092215,0.078221328,-0.029240571,-0.050890807,-0.003
44.538361,1.7439644,20.026581,0.078379915,-0.029325588,-0.051024679,-0.003
44.405991,1.7387813,19.96706,0.078513302,-0.029397439,-0.05113706,-0.003
44.358112,1.7369804,19.945492,0.078578613,-0.029432736,-0.051192012,-0.003
44.224548,1.7317504,19.885435,0.07864393,-0.029468125,-0.051246911,-0.003
43.957443,1.7212911,19.765331,0.078777318,-0.029540615,-0.051358882,-0.003
43.596756,1.7071673,19.603151,0.078935906,-0.029627176,-0.051491763,-0.003
43.250648,1.6936144,19.447525,0.079069292,-0.029700287,-0.051603328,-0.003
43.081509,1.6869912,19.371471,0.079134605,-0.029736176,-0.051657896,-0.003
42.892746,1.6800822,19.286564,0.07919992,-0.029772133,-0.051712424,-0.003
42.500889,1.6647334,19.110367,0.079333309,-0.029845735,-0.051823668,-0.003
42.035427,1.6465017,18.901073,0.079491897,-0.029933529,-0.051955737,-0.003
41.670219,1.6321965,18.736858,0.079625285,-0.030007601,-0.052066669,-0.003
41.521301,1.6263635,18.669899,0.079690596,-0.030043941,-0.052120935,-0.003
41.376373,1.6213526,18.604731,0.079755912,-0.030080337,-0.052175172,-0.003
41.16032,1.6128864,18.507584,0.079889301,-0.030154815,-0.052285831,-0.003
41.063553,1.6090945,18.464071,0.080047888,-0.030243646,-0.052417204,-0.003
41.103073,1.6106431,18.481842,0.080181274,-0.030318627,-0.052527521,-0.003
41.146648,1.6123506,18.501434,0.080246587,-0.03035544,-0.05258147,-0.003
41.199619,1.6147619,18.52529,0.080311903,-0.030392325,-0.052635375,-0.003
41.328552,1.6198153,18.583263,0.080445291,-0.030467875,-0.052745305,-0.003
41.506855,1.6268038,18.663437,0.080603877,-0.030558109,-0.052875716,-0.003
41.668278,1.6331303,18.736019,0.080737267,-0.030634379,-0.05298515,-0.003
41.739803,1.6359338,18.768181,0.080802577,-0.030671855,-0.053038638,-0.003
41.851925,1.640329,18.818655,0.080867892,-0.030709416,-0.053092074,-0.003
42.034237,1.6474744,18.900631,0.081001282,-0.030786423,-0.05320099,-0.003
42.224178,1.6549189,18.986036,0.081159868,-0.030878503,-0.053330105,-0.003
42.391884,1.6614919,19.061445,0.081293257,-0.030956397,-0.053438388,-0.003
42.492683,1.6654426,19.10677,0.081358569,-0.030994687,-0.053491298,-0.003
42.499348,1.6654087,19.109758,0.081423884,-0.031033101,-0.053544123,-0.003
42.469917,1.6642554,19.096525,0.081557274,-0.031111844,-0.053651791,-0.003
42.429375,1.6626667,19.078297,0.081715859,-0.031205952,-0.053779434,-0.003
42.415897,1.6621385,19.072235,0.081849248,-0.031285517,-0.053886496,-0.003
42.407967,1.6618278,19.06867,0.081914559,-0.03132461,-0.053938814,-0.003
42.383553,1.6606081,19.057692,0.081979876,-0.031363804,-0.053991064,-0.003
42.32402,1.6582755,19.030924,0.082113265,-0.031444125,-0.054097559,-0.003
42.245728,1.655208,18.99572,0.082271852,-0.031540118,-0.054223794,-0.003
42.176399,1.6524916,18.964544,0.082405239,-0.031621274,-0.054329652,-0.003
42.120007,1.650282,18.939188,0.082470551,-0.031661149,-0.054381378,-0.003
42.132385,1.6505759,18.944756,0.082535865,-0.031701107,-0.054433044,-0.003
42.102875,1.6494198,18.931486,0.082669256,-0.031782992,-0.054538343,-0.003
42.172058,1.65213,18.962595,0.082827841,-0.0318808,-0.054663174,-0.003
42.337807,1.6586235,19.037123,0.082961231,-0.031963464,-0.054767862,-0.003
42.377148,1.6599537,19.054857,0.08302654,-0.032004092,-0.054818995,-0.003
42.430225,1.662033,19.078724,0.083091857,-0.032044817,-0.054870062,-0.003
42.399845,1.6608429,19.065063,0.083225245,-0.032128312,-0.054974087,-0.003
42.142578,1.6507655,18.949383,0.08338383,-0.032228112,-0.05509733,-0.003
41.865349,1.639906,18.824726,0.083517221,-0.032312453,-0.055200674,-0.003
41.84235,1.6390384,18.814329,0.083582532,-0.032353863,-0.055251177,-0.003
41.590172,1.6291603,18.700939,0.083647847,-0.032395404,-0.055301581,-0.003
41.192261,1.6135733,18.522018,0.083781237,-0.032480463,-0.055404332,-0.003
40.798962,1.5981672,18.345171,0.083939823,-0.032582015,-0.055526137,-0.003
40.504189,1.5866203,18.212627,0.084073212,-0.032667801,-0.055628281,-0.003
40.401459,1.5825963,18.166435,0.084138524,-0.032709923,-0.055678196,-0.003
40.296196,1.5786066,18.11912,0.084203838,-0.032752134,-0.055728037,-0.003
40.146168,1.5727292,18.051661,0.084337229,-0.032838598,-0.055829611,-0.003
40.087234,1.5704206,18.025162,0.084495814,-0.032941848,-0.055949979,-0.003
40.114731,1.5714976,18.037523,0.0846292,-0.033029094,-0.056050874,-0.003
40.146118,1.5727273,18.051638,0.084694515,-0.033071954,-0.05610016,-0.003
40.203308,1.5747719,18.077412,0.084759829,-0.033114906,-0.056149364,-0.003
40.361538,1.5809698,18.14856,0.084893219,-0.03320292,-0.056249596,-0.003
40.6301,1.5914893,18.269318,0.085051805,-0.033308104,-0.05636828,-0.003
40.935062,1.6034348,18.406445,0.085185192,-0.033397041,-0.05646769,-0.003
41.115814,1.6105148,18.487719,0.085250506,-0.033440754,-0.056516219,-0.003
41.303719,1.617732,18.572294,0.08531582,-0.033484578,-0.056564648,-0.003
41.74744,1.6351111,18.771814,0.08544921,-0.033574428,-0.056663238,-0.003
42.349155,1.6586783,19.042376,0.085607794,-0.033681881,-0.056779869,-0.003
42.894413,1.6800343,19.287552,0.085741183,-0.033772808,-0.056877464,-0.003
43.184902,1.6914117,19.418171,0.085806495,-0.033817515,-0.056925077,-0.003
43.396587,1.6991426,19.513426,0.08587181,-0.03386236,-0.056972563,-0.003
43.841103,1.716547,19.713305,0.086005201,-0.033954319,-0.05706919,-0.003
44.281025,1.7337716,19.911116,0.086163786,-0.034064323,-0.057183418,-0.003
44.576618,1.7453454,20.044031,0.086297176,-0.034157414,-0.057278953,-0.003
44.769405,1.7528936,20.130718,0.086362488,-0.034203172,-0.057325557,-0.003
44.814941,1.7538748,20.15119,0.086427801,-0.034249082,-0.057372011,-0.003
44.891079,1.7568545,20.185425,0.08656119,-0.034343209,-0.057466526,-0.003
44.897224,1.757095,20.188187,0.086719777,-0.034455769,-0.05757824,-0.003
44.756718,1.7515961,20.125008,0.086853165,-0.034550983,-0.057671655,-0.003
44.603298,1.7451947,20.055937,0.086918477,-0.034597781,-0.057717215,-0.003
44.480076,1.7403734,20.00053,0.086983794,-0.034644678,-0.057762679,-0.003
44.080338,1.7247329,19.820787,0.087117182,-0.034740783,-0.057855178,-0.003
43.464218,1.7006259,19.543747,0.087275767,-0.034855548,-0.057964623,-0.003
42.984356,1.6818502,19.327976,0.087409155,-0.034952447,-0.058056291,-0.003
38.177803,1.6770167,19.26156,0.08747447,-0.035,-0.058101065,-0.003
38.140018,1.6753567,19.242495,0.087532604,-0.035042387,-0.058140852,-0.003
38.087914,1.6730682,19.216209,0.087651327,-0.035129163,-0.058221877,-0.003
38.109871,1.6740326,19.227285,0.087792477,-0.035232704,-0.058317807,-0.003
38.284954,1.6817234,19.315619,0.087911202,-0.035320107,-0.058398157,-0.003
38.532967,1.6926177,19.440746,0.087969335,-0.035363007,-0.058437388,-0.003
38.571663,1.6948781,19.460384,0.088027469,-0.035406031,-0.058476485,-0.003
38.82539,1.7060272,19.588396,0.088146193,-0.035494115,-0.058556087,-0.003
39.266605,1.7254146,19.811001,0.088287346,-0.035599303,-0.058650214,-0.003
39.681805,1.7436589,20.020479,0.088406069,-0.035688192,-0.058728915,-0.003
39.923836,1.7542939,20.14259,0.088464199,-0.035731856,-0.058767289,-0.003
40.140427,1.7636102,20.251966,0.088522335,-0.035775628,-0.058805548,-0.003
40.610901,1.7842809,20.489332,0.088641058,-0.035865318,-0.058883335,-0.003
41.174606,1.8090479,20.773739,0.088782211,-0.035972498,-0.058975186,-0.003
41.629757,1.8290453,21.003374,0.088900934,-0.036063116,-0.05905189,-0.003
41.875954,1.8398622,21.127586,0.088959064,-0.036107641,-0.059089262,-0.003
42.04705,1.8472565,21.213995,0.0890172,-0.036152285,-0.0591265,-0.003
42.428955,1.8640348,21.406677,0.089135927,-0.036243778,-0.059202164,-0.003
42.813942,1.8809484,21.600912,0.089277078,-0.036353134,-0.059291411,-0.003
43.12532,1.8946283,21.758013,0.0893958,-0.036445588,-0.059365891,-0.003
43.424683,1.9077801,21.90905,0.089453931,-0.036491007,-0.059402172,-0.003
43.462223,1.9093368,21.928057,0.089512067,-0.036536578,-0.05943827,-0.003
43.712666,1.9203391,22.054415,0.089630792,-0.036629934,-0.059511621,-0.003
44.126583,1.9385228,22.263248,0.089771945,-0.03674151,-0.059598077,-0.003
44.375938,1.9494773,22.389057,0.089890669,-0.036835887,-0.059670109,-0.003
44.360268,1.9486067,22.381212,0.089948795,-0.036882274,-0.059705134,-0.003
44.510067,1.9551868,22.456789,0.090006934,-0.036928758,-0.059740055,-0.003
44.700756,1.9635632,22.552998,0.090125661,-0.037024051,-0.059810873,-0.003
44.808731,1.9683062,22.607475,0.090266811,-0.037137959,-0.05989423,-0.003
44.909363,1.9727267,22.658247,0.090385531,-0.037234262,-0.059963658,-0.003
45.04961,1.9788873,22.729008,0.090443661,-0.037281577,-0.059997428,-0.003
45.037876,1.9782591,22.723156,0.0905018,-0.037329029,-0.060031019,-0.003
45.110741,1.9814596,22.759918,0.090620523,-0.037426259,-0.060099147,-0.003
45.260014,1.9880162,22.835232,0.090761675,-0.037542451,-0.060179293,-0.003
45.398758,1.9941106,22.905231,0.0908804,-0.037640691,-0.060245961,-0.003
45.500916,1.9982715,22.956865,0.090938526,-0.037688956,-0.060278352,-0.003
45.560452,2.000886,22.986902,0.090996665,-0.037737347,-0.060310576,-0.003
45.696903,2.0068786,23.055748,0.09111539,-0.037836518,-0.060375851,-0.003
45.834763,2.012933,23.125305,0.09125654,-0.037955035,-0.060452513,-0.003
45.923687,2.0168383,23.17017,0.091375266,-0.038055237,-0.060516194,-0.003
45.986164,2.0195823,23.201691,0.091433393,-0.038104463,-0.060547106,-0.003
46.005505,2.0202887,23.211489,0.091491531,-0.038153816,-0.060577836,-0.003
46.048893,2.0221941,23.233379,0.091610255,-0.038254939,-0.060640041,-0.003
46.094631,2.0242028,23.256458,0.091751407,-0.038375761,-0.060713019,-0.003
46.111485,2.0249426,23.264959,0.091870128,-0.038477879,-0.060773574,-0.003
46.107346,2.024761,23.262871,0.091928259,-0.038528044,-0.060802944,-0.003
46.110935,2.0250309,23.264694,0.091986397,-0.03857832,-0.060832139,-0.003
46.098785,2.0244973,23.258562,0.092105122,-0.038681321,-0.060891185,-0.003
46.068081,2.0231488,23.243071,0.092246275,-0.038804345,-0.06096039,-0.003
46.036846,2.0217772,23.227312,0.092364995,-0.038908288,-0.061017752,-0.003
46.019321,2.0210075,23.218472,0.092423123,-0.038959336,-0.061045554,-0.003
45.993763,2.0200596,23.205574,0.092481262,-0.039010491,-0.06107318,-0.003
45.975803,2.0192707,23.196512,0.092599988,-0.039115265,-0.061129022,-0.003
45.927364,2.0171432,23.172075,0.092741139,-0.039240364,-0.061194398,-0.003
45.867092,2.0144961,23.141663,0.092859862,-0.039346021,-0.061248545,-0.003
45.892967,2.0156324,23.154718,0.092917988,-0.039397888,-0.061274782,-0.003
45.814774,2.0124149,23.115252,0.092976128,-0.039449874,-0.061300814,-0.003
45.692345,2.0070372,23.053482,0.093094852,-0.039556302,-0.06135343,-0.003
45.567207,2.0015407,22.990345,0.093236003,-0.03968332,-0.061414994,-0.003
45.455292,1.9966247,22.93388,0.093354726,-0.039790556,-0.061465941,-0.003
45.407742,1.9947299,22.909912,0.093412853,-0.03984319,-0.061490607,-0.003
45.360157,1.9926394,22.885902,0.093470996,-0.039895926,-0.061515093,-0.003
45.280136,1.9891242,22.845528,0.09358972,-0.040003873,-0.061564516,-0.003
45.223007,1.9866147,22.816706,0.093730869,-0.040132668,-0.061622266,-0.003
45.212166,1.9861385,22.811235,0.093849594,-0.040241383,-0.061669979,-0.003
45.220745,1.9865153,22.815565,0.09390772,-0.040294737,-0.061693046,-0.003
45.231701,1.9869263,22.821163,0.093965857,-0.040348183,-0.061715923,-0.003
45.275627,1.988856,22.843327,0.094084585,-0.040457588,-0.061762042,-0.003
45.36409,1.9927419,22.887959,0.094225737,-0.0405881,-0.061815806,-0.003
45.478214,1.9977553,22.945541,0.09434446,-0.040698241,-0.061860122,-0.003
45.558144,2.0012662,22.985867,0.094402587,-0.040752288,-0.061881516,-0.003
45.626083,2.0039835,23.020201,0.094460725,-0.040806424,-0.061902713,-0.003
45.792629,2.0112987,23.104231,0.094579451,-0.040917221,-0.061945371,-0.003
46.01458,2.0210471,23.216213,0.094720601,-0.041049365,-0.061994985,-0.003
46.200298,2.0292041,23.309916,0.094839324,-0.041160859,-0.06203578,-0.003
46.288857,2.0327766,23.354652,0.094897453,-0.041215561,-0.062055442,-0.003
46.37923,2.0367453,23.400251,0.094955592,-0.041270349,-0.062074896,-0.003
46.53587,2.0436239,23.47928,0.095074316,-0.041382458,-0.062113974,-0.003
46.726013,2.0519741,23.575216,0.095215469,-0.041516136,-0.062159296,-0.003
46.894249,2.0593624,23.660099,0.095334191,-0.041628897,-0.062196445,-0.003
46.939754,2.0610013,23.683134,0.095392319,-0.041684214,-0.062214304,-0.003
47.069408,2.066694,23.748549,0.095450458,-0.041739605,-0.062231965,-0.003
47.295547,2.0766232,23.862648,0.095569182,-0.041852936,-0.062267341,-0.003
47.594433,2.0897467,24.013449,0.095710334,-0.041988045,-0.0623082,-0.003
47.857922,2.1013157,24.146389,0.095829058,-0.04210199,-0.062341545,-0.003
47.904392,2.1027777,24.169952,0.095887185,-0.042157881,-0.062357515,-0.003
48.088818,2.110873,24.263004,0.095945323,-0.042213839,-0.062373288,-0.003
48.389957,2.1240916,24.414942,0.096064047,-0.042328313,-0.062404767,-0.003
48.709644,2.1381245,24.576239,0.096205199,-0.042464755,-0.062440924,-0.003
48.995323,2.1506643,24.720377,0.096323923,-0.042579796,-0.062470265,-0.003
49.140743,2.1570475,24.793747,0.096382049,-0.042636212,-0.062484264,-0.003
49.286423,2.1627326,24.867432,0.096440188,-0.042692699,-0.062498026,-0.003
49.557587,2.1746316,25.004248,0.096558912,-0.042808235,-0.062525354,-0.003
49.861458,2.1879656,25.157566,0.096700061,-0.042945907,-0.06255649,-0.003
50.067123,2.1969905,25.261333,0.096818788,-0.043061964,-0.062581524,-0.003
50.080379,2.1975722,25.268023,0.096876917,-0.043118872,-0.062593378,-0.003
50.192726,2.2020922,25.324667,0.096935052,-0.043175831,-0.062605008,-0.003
50.32695,2.2079806,25.392387,0.097053778,-0.043292321,-0.062627941,-0.003
50.389221,2.2107127,25.423805,0.097194927,-0.043431077,-0.062653825,-0.003
50.409256,2.211592,25.433916,0.097313654,-0.043547999,-0.062674448,-0.003
50.407471,2.2112091,25.433027,0.097371785,-0.043605313,-0.062684163,-0.003
50.433258,2.2123401,25.446037,0.097429917,-0.043662667,-0.062693641,-0.003
50.503349,2.2154148,25.481401,0.097548643,-0.043779932,-0.062712207,-0.003
50.574619,2.2185411,25.517361,0.097689793,-0.043919556,-0.062732905,-0.003
50.657619,2.222182,25.559238,0.097808516,-0.04403716,-0.06274917,-0.003
50.791958,2.227999,25.627062,0.097866651,-0.044094797,-0.062756762,-0.003
50.785095,2.2276981,25.623598,0.097924783,-0.044152468,-0.062764063,-0.003
50.861355,2.2310431,25.662075,0.098043508,-0.044270348,-0.062778212,-0.003
50.991314,2.2367439,25.727646,0.098184658,-0.04441065,-0.062793657,-0.003
51.095341,2.241307,25.780132,0.098303384,-0.044528786,-0.062805474,-0.003
49.083027,2.2446804,25.818935,0.098361515,-0.044586666,-0.062810875,-0.003
49.122353,2.246479,25.839622,0.098417348,-0.044642281,-0.062815808,-0.003
49.149433,2.2477174,25.853868,0.098531375,-0.044755924,-0.062825151,-0.003
49.181087,2.2491651,25.870518,0.098666939,-0.04489113,-0.062834993,-0.003
49.175629,2.2489154,25.867645,0.098780963,-0.045004927,-0.062842198,-0.003
49.051388,2.2435462,25.802011,0.098836794,-0.045060668,-0.062845364,-0.003
49.069527,2.2443759,25.811554,0.09889263,-0.045116425,-0.062848337,-0.003
48.983616,2.2404463,25.766363,0.099006653,-0.045230322,-0.062853687,-0.003
48.712189,2.2280316,25.623587,0.099142217,-0.045365788,-0.062858842,-0.003
48.400497,2.2137752,25.459629,0.099256243,-0.045479763,-0.062862232,-0.003
48.283001,2.2084012,25.397825,0.099312072,-0.045535576,-0.062863596,-0.003
48.035465,2.1975079,25.267088,0.099367911,-0.045591403,-0.062864743,-0.003
47.514233,2.1736627,24.992914,0.099481934,-0.045705412,-0.062866539,-0.003
46.886208,2.1449323,24.662569,0.099617499,-0.045840971,-0.062867768,-0.003
46.469421,2.1258652,24.443335,0.099731523,-0.045954995,-0.062868103,-0.003
46.408333,2.1230705,24.411201,0.099787346,-0.046010818,-0.062868059,-0.003
46.434555,2.1253641,24.424843,0.099843189,-0.04606666,-0.062867828,-0.003
46.273907,2.1180108,24.34034,0.099957214,-0.04618068,-0.062866762,-0.003
45.957676,2.1035366,24.174002,0.10009278,-0.046316225,-0.062864512,-0.003
45.668453,2.0902984,24.02187,0.1002068,-0.046430219,-0.062861837,-0.003
45.538738,2.0843613,23.953638,0.10026263,-0.04648602,-0.06286028,-0.003
45.386375,2.0780468,23.873178,0.10031847,-0.04654184,-0.062858552,-0.003
45.085743,2.0642822,23.715046,0.10043249,-0.046655789,-0.062854528,-0.003
44.749996,2.0489097,23.538443,0.10056806,-0.046791237,-0.062848873,-0.003
44.500263,2.0374756,23.407085,0.10068209,-0.046905134,-0.062843405,-0.003
44.393456,2.0330637,23.350733,0.1007379,-0.046960872,-0.062840492,-0.003
44.297287,2.0286596,23.30015,0.10079375,-0.047016636,-0.062837407,-0.003
44.144485,2.021662,23.219778,0.10090777,-0.047130458,-0.062830627,-0.003
44.048752,2.0172775,23.169422,0.10104334,-0.047265727,-0.062821679,-0.003
44.051479,2.0174026,23.170858,0.10115737,-0.047379453,-0.062813371,-0.003
44.086487,2.019058,23.189293,0.10121318,-0.047435097,-0.062809043,-0.003
44.092411,2.0193293,23.19241,0.10126903,-0.047490764,-0.062804528,-0.003
44.329353,2.0301807,23.317041,0.10138305,-0.047604367,-0.06279476,-0.003
44.667423,2.0456636,23.494865,0.10151862,-0.047739334,-0.062782049,-0.003
44.89864,2.0562527,23.616482,0.10163264,-0.047852766,-0.062770396,-0.003
45.066563,2.0632768,23.704767,0.10168845,-0.04790825,-0.062764376,-0.003
45.261112,2.0721836,23.807096,0.10174431,-0.047963757,-0.062758125,-0.003
45.44455,2.0805821,23.903585,0.10185833,-0.048076976,-0.062744632,-0.003
45.447311,2.0807085,23.905039,0.10199389,-0.048211437,-0.062727384,-0.003
45.40794,2.0789061,23.884329,0.10210792,-0.048324417,-0.062711947,-0.003
45.497158,2.0829906,23.931255,0.10216373,-0.048379671,-0.062704101,-0.003
45.368427,2.0765908,23.863127,0.10221959,-0.048434939,-0.062695995,-0.003
45.196812,2.0687358,23.77286,0.10233361,-0.04854767,-0.062678911,-0.003
45.089039,2.0638027,23.716173,0.10246918,-0.048681553,-0.062657617,-0.003
45.021313,2.0607028,23.68055,0.10258321,-0.048794031,-0.062638871,-0.003
44.938698,2.0567808,23.637098,0.10263901,-0.048849028,-0.062629409,-0.003
44.917,2.0557878,23.625685,0.10269487,-0.048904054,-0.062619783,-0.003
45.180237,2.0678358,23.764143,0.10280889,-0.049016271,-0.062599599,-0.003
45.377464,2.0768626,23.867884,0.10294445,-0.049149476,-0.062574416,-0.003
45.141045,2.0660419,23.74353,0.10305849,-0.049261328,-0.062552229,-0.003
44.911884,2.0558474,23.622374,0.10311429,-0.049316004,-0.062541083,-0.003
44.673996,2.0449579,23.497252,0.10317015,-0.04937071,-0.062529765,-0.003
44.16563,2.0216875,23.229866,0.10328417,-0.049482267,-0.062506199,-0.003
43.546806,1.9933609,22.904385,0.10341973,-0.049614746,-0.06247744,-0.003
43.056923,1.9709363,22.646717,0.10353377,-0.049726058,-0.062452674,-0.003
42.85545,1.9617138,22.540749,0.10358956,-0.049780481,-0.062440377,-0.003
42.652626,1.9532077,22.433819,0.10364543,-0.049834948,-0.062427938,-0.003
42.315929,1.9377891,22.256727,0.10375945,-0.049946018,-0.062402189,-0.003
42.048584,1.9255465,22.116114,0.10389502,-0.050077926,-0.062370904,-0.003
41.928352,1.9200406,22.052876,0.10400905,-0.050188735,-0.062343989,-0.003
41.888351,1.9185435,22.031818,0.10406484,-0.050242901,-0.062330607,-0.003
41.889202,1.9185823,22.032265,0.10412071,-0.050297108,-0.062317066,-0.003
41.93539,1.9206979,22.056561,0.10423473,-0.050407603,-0.062288955,-0.003
42.053528,1.9261087,22.118696,0.10437029,-0.050538756,-0.062254652,-0.003
42.186115,1.9321814,22.188431,0.10448433,-0.050648872,-0.06222501,-0.003
42.244385,1.9350424,22.219038,0.10454011,-0.050702665,-0.062210232,-0.003
42.293785,1.9373051,22.24502,0.104596,-0.050756499,-0.062195249,-0.003
42.396759,1.9420221,22.299181,0.10471001,-0.050866175,-0.062164102,-0.003
42.378784,1.9411987,22.289728,0.10484557,-0.050996289,-0.06212604,-0.003
42.256931,1.9356171,22.225637,0.10495961,-0.051105492,-0.062093206,-0.003
42.289627,1.9382702,22.242313,0.10501539,-0.051158842,-0.062076896,-0.003
42.06813,1.9281182,22.125816,0.10507127,-0.05121221,-0.062060334,-0.003
41.551754,1.904451,21.854227,0.10518529,-0.051320963,-0.062026095,-0.003
40.836555,1.8716711,21.478067,0.10532085,-0.051450048,-0.061984681,-0.003
40.038876,1.8351108,21.058525,0.10543489,-0.051558465,-0.061949331,-0.003
39.33503,1.8030509,20.68829,0.10549067,-0.051611446,-0.061931882,-0.003
39.578114,1.8141932,20.816137,0.10554656,-0.051664565,-0.061914507,-0.003
38.24757,1.7532035,20.116339,0.10566057,-0.051772758,-0.061878555,-0.003
40.3209,1.8482413,21.206806,0.10579614,-0.051901631,-0.061836481,-0.003
46.177917,2.1167171,24.287312,0.10591016,-0.052009653,-0.061799958,-0.003
46.911789,2.1483622,24.675653,0.10596597,-0.052061893,-0.061780337,-0.003
44.806465,2.0519474,23.568251,0.10602181,-0.052113939,-0.061760113,-0.003
42.556602,1.9489131,22.384821,0.10613581,-0.05222024,-0.061718907,-0.003
40.714745,1.8645636,21.416,0.10627138,-0.052346662,-0.061669968,-0.003
39.748322,1.8203057,20.907661,0.10638542,-0.052453008,-0.061628785,-0.003
39.369301,1.802948,20.708294,0.10644124,-0.052505061,-0.061608609,-0.003
39.027317,1.7882522,20.528223,0.10649708,-0.0525571,-0.061588358,-0.003
38.41407,1.7601529,20.205656,0.10661109,-0.052663311,-0.061546918,-0.003
37.836395,1.7336837,19.901804,0.10674666,-0.052789494,-0.061497372,-0.003
37.344959,1.7111658,19.643309,0.1068607,-0.052895535,-0.061455406,-0.003
37.125099,1.7039332,19.527468,0.10691652,-0.052947402,-0.061434776,-0.003
36.885483,1.6929356,19.40143,0.10697237,-0.052999269,-0.061414067,-0.003
36.384754,1.6699536,19.138052,0.10708637,-0.053105067,-0.061371591,-0.003
35.716778,1.6392956,18.786703,0.10722194,-0.053230733,-0.061320733,-0.003
35.099541,1.6109661,18.462042,0.10733598,-0.053336337,-0.061277688,-0.003
34.792381,1.5988746,18.300228,0.1073918,-0.053387992,-0.061256539,-0.003
34.468571,1.5839938,18.12991,0.10744765,-0.053439658,-0.061235327,-0.003
33.847668,1.5554603,17.803324,0.10756165,-0.053545076,-0.061191916,-0.003
33.346733,1.5324402,17.539841,0.10769722,-0.053670373,-0.061140165,-0.003
33.600445,1.5440995,17.67329,0.10781126,-0.053775765,-0.061096597,-0.003
34.351898,1.5761855,18.078102,0.10786707,-0.053827349,-0.061075289,-0.003
35.114185,1.6111618,18.479265,0.10792292,-0.053878937,-0.061053887,-0.003
40.845726,1.8741449,21.495556,0.10803691,-0.053983916,-0.061009474,-0.003
41.682606,1.9125441,21.935976,0.1081724,-0.054106567,-0.060951915,-0.003
36.147362,1.6585677,19.022987,0.10828646,-0.0542088,-0.060901336,-0.003
36.229095,1.6623179,19.066,0.10834229,-0.054259464,-0.060877871,-0.003
36.763195,1.6840013,19.338823,0.10839811,-0.054309852,-0.060853854,-0.003
36.970783,1.6935102,19.448021,0.10851214,-0.054412693,-0.060804594,-0.003
38.14349,1.7472281,20.064911,0.1086477,-0.054534547,-0.060745191,-0.003
39.421101,1.8057512,20.73698,0.10876172,-0.054636482,-0.060694102,-0.003
40.107548,1.837195,21.098078,0.10881757,-0.054686174,-0.060668621,-0.003
40.723663,1.8577373,21.424128,0.10887339,-0.054735668,-0.060642812,-0.003
41.951851,1.9137648,22.070259,0.10898742,-0.054836199,-0.060588989,-0.003
43.128136,1.9674248,22.689085,0.10912298,-0.054954614,-0.060523,-0.003
43.824059,1.9991715,23.055201,0.109237,-0.05505326,-0.060465813,-0.003
44.058472,2.0059011,23.177561,0.10929285,-0.055101253,-0.060437262,-0.003
44.200607,2.0123725,23.252335,0.10934867,-0.055149015,-0.060408372,-0.003
44.319187,2.0177712,23.314716,0.10946269,-0.055245981,-0.060348373,-0.003
44.05505,2.0057454,23.175762,0.10959826,-0.055360258,-0.060275447,-0.003
43.500271,1.9804873,22.883913,0.10971228,-0.055455647,-0.060212981,-0.003
43.224567,1.971499,22.737246,0.10976813,-0.055502173,-0.060182091,-0.003
42.791801,1.9517602,22.509598,0.10982395,-0.055548545,-0.060151014,-0.003
41.830547,1.9079169,22.003954,0.10993797,-0.055642981,-0.060087115,-0.003
40.489841,1.8467665,21.298708,0.11007354,-0.055754881,-0.060010586,-0.003
39.204948,1.7881618,20.62282,0.11018756,-0.055848822,-0.05994596,-0.003
38.55254,1.758405,20.279636,0.1102434,-0.055894811,-0.059914283,-0.003
37.896511,1.7345552,19.934221,0.11029923,-0.055940788,-0.059882622,-0.003
36.544727,1.672683,19.223162,0.11041325,-0.056034751,-0.059818026,-0.003
35.004036,1.6021644,18.412731,0.11054882,-0.056146644,-0.05974149,-0.003
33.870068,1.5502616,17.816244,0.11066284,-0.056240965,-0.059677418,-0.003
33.438618,1.5338181,17.589067,0.11071868,-0.056287229,-0.059646159,-0.003
33.027508,1.5149608,17.372818,0.11077451,-0.056333523,-0.059614953,-0.003
32.508186,1.4911397,17.099651,0.11088853,-0.056428198,-0.059551403,-0.003
32.447517,1.4883567,17.067738,0.1110241,-0.056540843,-0.059475977,-0.003
32.964638,1.5120769,17.339748,0.11113812,-0.05663551,-0.05941242,-0.003
33.551373,1.5389903,17.648378,0.11119395,-0.056681789,-0.059381187,-0.003
33.94162,1.5539092,17.855726,0.11124979,-0.056727931,-0.059349749,-0.003
35.678185,1.6334124,18.769283,0.11136381,-0.056821819,-0.059285045,-0.003
37.894108,1.7348613,19.935017,0.11149938,-0.056932192,-0.059206337,-0.003
38.741707,1.7736658,20.380913,0.1116134,-0.057023618,-0.059138194,-0.003
28.058922,1.7494715,20.153179,0.11166923,-0.057067901,-0.059104189,-0.003
27.856052,1.7368226,20.007469,0.11171013,-0.05710027,-0.059079204,-0.003
27.62225,1.7222451,19.839542,0.11179363,-0.057166174,-0.059027921,-0.003
27.451328,1.7115881,19.71678,0.11189292,-0.057244159,-0.058966469,-0.003
27.312292,1.7029192,19.616917,0.11197643,-0.057309408,-0.058914348,-0.003
27.169567,1.6920762,19.514725,0.11201731,-0.057341229,-0.058888681,-0.003
27.152485,1.6910124,19.502455,0.11205821,-0.057373017,-0.058862951,-0.003
27.046751,1.6844275,19.426512,0.11214172,-0.057437681,-0.058810104,-0.003
26.880802,1.6740925,19.307318,0.112241,-0.057514146,-0.058746777,-0.003
26.761154,1.666641,19.22138,0.11232451,-0.057578135,-0.058693122,-0.003
26.754871,1.6660069,19.217371,0.11236539,-0.057609357,-0.058666732,-0.003
26.671322,1.6608044,19.15736,0.11240629,-0.057640497,-0.058640216,-0.003
26.571903,1.6546137,19.085949,0.1124898,-0.057703856,-0.058585815,-0.003
26.512562,1.6509185,19.043325,0.11258909,-0.057778765,-0.058520649,-0.003
26.500134,1.6501446,19.034399,0.1126726,-0.057841375,-0.058465391,-0.003
26.521078,1.6509486,19.050083,0.11271347,-0.057871886,-0.058438189,-0.003
26.521023,1.6509453,19.050045,0.11275438,-0.057902314,-0.058410849,-0.003
26.528563,1.6514146,19.05546,0.11283789,-0.05796412,-0.058354691,-0.003
26.606745,1.6562815,19.111618,0.11293717,-0.058037028,-0.058287296,-0.003
26.695053,1.6617787,19.175051,0.11302068,-0.058097802,-0.058230024,-0.003
26.639072,1.6579738,19.135635,0.11306155,-0.058127329,-0.058201771,-0.003
26.750767,1.6649253,19.215866,0.11310246,-0.0581568,-0.058173392,-0.003
26.883781,1.6732041,19.311417,0.11318597,-0.058216471,-0.058114972,-0.003
26.990337,1.6798358,19.387959,0.11328526,-0.058286563,-0.05804465,-0.003
27.082628,1.6855799,19.454252,0.11336877,-0.058344748,-0.057984747,-0.003
27.139994,1.6891502,19.495461,0.11340963,-0.058372945,-0.057955168,-0.003
27.123659,1.682169,19.485054,0.11345054,-0.058400974,-0.057925366,-0.003
27.170383,1.6850667,19.51862,0.11353405,-0.058457587,-0.057863973,-0.003
27.033886,1.6766014,19.420563,0.11363334,-0.058523681,-0.057789885,-0.003
26.445852,1.6401324,18.998133,0.11371684,-0.058578148,-0.057726588,-0.003
26.012417,1.6132513,18.686762,0.11375771,-0.058604419,-0.057695284,-0.003
24.194576,1.4839107,17.388048,0.11379863,-0.058630407,-0.057663675,-0.003
23.66707,1.4515574,17.008942,0.11388214,-0.058684066,-0.057599694,-0.003
26.427889,1.620885,18.993074,0.11398142,-0.058747023,-0.057522923,-0.003
30.824289,1.8905267,22.152658,0.11406492,-0.058797155,-0.057456143,-0.003
21.117252,2.0330331,24.112339,0.11410582,-0.058820099,-0.057422291,-0.003
21.822109,2.1008921,24.917166,0.11413157,-0.058833782,-0.057400472,-0.003
24.200394,2.3298581,27.632765,0.11418424,-0.058859888,-0.057354733,-0.003
25.612528,2.4658091,29.245184,0.11424679,-0.058886338,-0.057298049,-0.003
24.840061,2.3914409,28.363157,0.11429945,-0.058904953,-0.057248782,-0.003
24.705465,2.3401027,28.162811,0.11432525,-0.058913361,-0.057224397,-0.003
24.397585,2.31094,27.811844,0.11435099,-0.058921151,-0.057199862,-0.003
23.76738,2.2512469,27.093447,0.11440363,-0.058935579,-0.057149239,-0.003
22.991373,2.1777434,26.208841,0.11446622,-0.058950223,-0.05708839,-0.003
22.277334,2.1101098,25.39488,0.11451886,-0.058960557,-0.057036772,-0.003
21.868643,2.0729053,24.921114,0.11454467,-0.058965001,-0.057011347,-0.003
21.530764,2.0408781,24.536072,0.11457042,-0.058969084,-0.056985926,-0.003
20.761101,1.9679226,23.658978,0.11462305,-0.058976293,-0.056933783,-0.003
19.798786,1.8767058,22.56234,0.11468564,-0.058983058,-0.056871563,-0.003
18.979548,1.799051,21.628752,0.11473829,-0.058987428,-0.0568191,-0.003
18.638098,1.7965391,21.23757,0.11476408,-0.058989182,-0.056793366,-0.003
18.206341,1.7549217,20.745596,0.11478985,-0.058990654,-0.056767642,-0.003
17.378832,1.6751575,19.802673,0.11484248,-0.058993004,-0.05671506,-0.003
16.438709,1.5845385,18.731432,0.11490507,-0.058994785,-0.056652494,-0.003
15.561516,1.4999851,17.731894,0.11495771,-0.058995504,-0.056599859,-0.003
14.860242,1.4383751,16.933418,0.11498349,-0.058995608,-0.05657408,-0.003
14.37663,1.3915646,16.382338,0.11500927,-0.058995944,-0.056548301,-0.003
13.701747,1.3262403,15.6133,0.11506191,-0.058997009,-0.056495674,-0.003
13.165604,1.2743452,15.002358,0.1151245,-0.058998372,-0.056433097,-0.003
12.79708,1.2386744,14.582421,0.11517714,-0.05899905,-0.056380462,-0.003
12.61698,1.2072941,14.388892,0.1152029,-0.058999073,-0.056354705,-0.003
12.418057,1.1882596,14.162033,0.1152287,-0.058998801,-0.056328904,-0.003
11.917502,1.1403625,13.591181,0.11528134,-0.058997158,-0.056276288,-0.003
11.139175,1.065886,12.703547,0.11534393,-0.058992922,-0.056213848,-0.003
10.25514,0.98129439,11.695359,0.11539657,-0.058987003,-0.056161541,-0.003
9.688467,0.91791576,11.059242,0.11542232,-0.058983188,-0.056136072,-0.003
9.0866623,0.86089891,10.372291,0.11544812,-0.05897877,-0.056110654,-0.003
7.5148673,0.71198207,8.5781097,0.11550076,-0.058967654,-0.056059197,-0.003
4.76755,0.45169261,5.4420877,0.11556334,-0.058950622,-0.055998985,-0.003
2.4801109,0.23497348,2.8310099,0.11561598,-0.058933035,-0.055949364,-0.003
4.4630537,0.42369878,5.0922346,0.11564175,-0.058923349,-0.055925485,-0.003
5.7533741,0.54619497,6.5644579,0.11566753,-0.058912925,-0.055901907,-0.003
7.587944,0.72035939,8.6576576,0.11572017,-0.058889519,-0.055854753,-0.003
8.998847,0.85430306,10.267462,0.11578275,-0.058858264,-0.055800539,-0.003
9.7733326,0.92782867,11.151132,0.1158354,-0.058829442,-0.055756487,-0.003
10.064301,0.96973288,11.469921,0.11586118,-0.058814593,-0.055735406,-0.003
10.275388,0.99007177,11.710488,0.11588695,-0.058799315,-0.055714656,-0.003
10.577767,1.0192071,12.055099,0.11593959,-0.058766957,-0.055673134,-0.003
10.76329,1.037083,12.266534,0.11600218,-0.058726899,-0.055625044,-0.003
10.861777,1.0465726,12.378776,0.11605482,-0.058692325,-0.055585355,-0.003
21.285753,1.0660053,12.44112,0.1160806,-0.058675233,-0.055566054,-0.003
21.862711,1.0948998,12.77834,0.11613085,-0.058641948,-0.055528402,-0.003
22.869158,1.1453032,13.36659,0.11623348,-0.058573481,-0.055451944,-0.003
23.64255,1.1840353,13.818623,0.1163555,-0.058490515,-0.055362474,-0.003
24.032085,1.2035435,14.0463,0.11645814,-0.058419231,-0.055288631,-0.003
24.278191,1.2158686,14.190143,0.11650839,-0.058383919,-0.05525288,-0.003
24.395563,1.2346054,14.257939,0.11655864,-0.058348294,-0.055217434,-0.003
24.651388,1.247552,14.407454,0.11666128,-0.058274724,-0.055145875,-0.003
24.88895,1.2595747,14.546298,0.11678329,-0.05818592,-0.055062193,-0.003
25.036514,1.2670425,14.632542,0.11688593,-0.058110189,-0.054992925,-0.003
25.093666,1.2699349,14.665944,0.11693619,-0.058072779,-0.054959361,-0.003
25.14991,1.2758867,14.698276,0.11698644,-0.058035176,-0.054926027,-0.003
25.229862,1.2799426,14.745002,0.11708907,-0.057957772,-0.054858636,-0.003
25.279602,1.2824661,14.774071,0.11721109,-0.05786474,-0.054779679,-0.003
25.282694,1.2826229,14.775878,0.11731372,-0.057785697,-0.054714214,-0.003
25.267265,1.279541,14.766506,0.11736398,-0.057746734,-0.054682467,-0.003
25.264809,1.2794167,14.765071,0.11741423,-0.05770763,-0.05465091,-0.003
25.233438,1.2778281,14.746737,0.11751686,-0.057627294,-0.054587036,-0.003
25.18046,1.2751452,14.715775,0.11763888,-0.057531025,-0.054512065,-0.003
25.118979,1.2720318,14.679846,0.11774151,-0.057449453,-0.054449778,-0.003
25.074537,1.2697812,14.653872,0.11779177,-0.057409316,-0.054419532,-0.003
25.063889,1.2698231,14.647486,0.11784202,-0.057369076,-0.054389436,-0.003
24.993807,1.2662724,14.606529,0.11794465,-0.057286531,-0.054328445,-0.003
24.901308,1.2615862,14.552473,0.11806668,-0.057187803,-0.054256737,-0.003
24.830284,1.2579879,14.510965,0.11816931,-0.057104301,-0.054197062,-0.003
24.801571,1.2583253,14.494161,0.11821956,-0.05706327,-0.054168046,-0.003
24.743382,1.255373,14.460154,0.11826982,-0.057022139,-0.054139175,-0.003
24.663523,1.2513213,14.413484,0.11837245,-0.056937858,-0.054080606,-0.003
24.568752,1.2465131,14.3581,0.11849447,-0.05683719,-0.05401165,-0.003
24.488062,1.2424192,14.310944,0.1185971,-0.056752138,-0.053954206,-0.003
24.455603,1.2407724,14.291975,0.11864736,-0.056710374,-0.053926259,-0.003
24.402159,1.2392794,14.260764,0.11869761,-0.05666852,-0.053898439,-0.003
24.315796,1.2348934,14.210293,0.11880024,-0.056582816,-0.053841975,-0.003
24.195457,1.2287819,14.139966,0.11892227,-0.056480508,-0.053775474,-0.003
24.103556,1.2241148,14.086259,0.1190249,-0.056394134,-0.053720046,-0.003
24.084196,1.2231315,14.074944,0.11907515,-0.056351744,-0.053693056,-0.003
32.771286,1.2182173,14.006073,0.11914387,-0.05629364,-0.053656366,-0.003
32.574451,1.2109003,13.921948,0.11928421,-0.056174614,-0.053582009,-0.003
32.336281,1.2020468,13.820158,0.11945106,-0.056032479,-0.053494625,-0.003
32.122524,1.1941007,13.728801,0.1195914,-0.05591242,-0.053421956,-0.003
32.02927,1.1906341,13.688945,0.11966011,-0.055853475,-0.05338664,-0.003
31.892271,1.1865348,13.630286,0.11972883,-0.055794414,-0.053351514,-0.003
31.649948,1.1775193,13.526722,0.11986917,-0.055673487,-0.05328029,-0.003
31.353436,1.1664877,13.399997,0.12003602,-0.055529207,-0.053196494,-0.003
31.109356,1.1574068,13.29568,0.12017636,-0.05540745,-0.053126704,-0.003
31.014734,1.1543808,13.25517,0.12024507,-0.055347715,-0.053092744,-0.003
30.908823,1.1504388,13.209906,0.1203138,-0.055287901,-0.053058907,-0.003
30.753002,1.1446391,13.143311,0.12045413,-0.055165537,-0.052990191,-0.003
30.760139,1.1449047,13.146361,0.12062099,-0.055019774,-0.052908998,-0.003
30.700464,1.1426836,13.120857,0.12076132,-0.054896876,-0.052841239,-0.003
30.495796,1.1350658,13.033385,0.12083004,-0.054836549,-0.052808341,-0.003
30.379129,1.1311543,12.983517,0.12089876,-0.054776143,-0.05277558,-0.003
30.131443,1.1219318,12.87766,0.1210391,-0.054652553,-0.052709088,-0.003
29.848671,1.1114029,12.756807,0.12120595,-0.054505251,-0.052630719,-0.003
29.678864,1.1050801,12.684235,0.12134629,-0.054381102,-0.052565284,-0.003
29.654692,1.1041802,12.673904,0.121415,-0.054320253,-0.052533358,-0.003
29.612417,1.1031114,12.655776,0.12148372,-0.05425936,-0.052501515,-0.003
29.548983,1.1007484,12.628666,0.12162406,-0.054134887,-0.052436691,-0.003
29.656576,1.1047564,12.674649,0.12179091,-0.053986788,-0.052359842,-0.003
30.182137,1.1243343,12.899263,0.12193125,-0.053862296,-0.052295055,-0.003
30.762293,1.1457959,13.147487,0.12199996,-0.05380144,-0.052263152,-0.003
31.038244,1.1560743,13.265426,0.12206868,-0.053740531,-0.05223133,-0.003
31.604166,1.177153,13.507295,0.12220902,-0.053616039,-0.052166544,-0.003
31.890232,1.187808,13.629557,0.12237588,-0.053467635,-0.052090287,-0.003
31.768438,1.1832716,13.577503,0.12251621,-0.053342313,-0.052027125,-0.003
31.608248,1.1773051,13.50904,0.12258493,-0.05328076,-0.051996581,-0.003
31.396704,1.1691511,13.418912,0.12265365,-0.053219069,-0.051966306,-0.003
30.727999,1.1442498,13.133109,0.12279399,-0.053092632,-0.051905401,-0.003
29.635876,1.1035813,12.666337,0.12296084,-0.052941527,-0.05183465,-0.003
28.591429,1.0646882,12.219941,0.12310118,-0.052813824,-0.051776454,-0.003
28.09268,1.0461839,12.006269,0.12316989,-0.052751124,-0.051748339,-0.003
27.505688,1.0243241,11.755401,0.12323861,-0.052688301,-0.051720493,-0.003
26.357433,0.98156261,11.264659,0.12337895,-0.0525597,-0.051664297,-0.003
25.179302,0.93768847,10.761147,0.1235458,-0.052406453,-0.05159831,-0.003
24.481232,0.91169196,10.462806,0.12368614,-0.052277431,-0.051543105,-0.003
24.271952,0.90414202,10.37344,0.12375485,-0.052214269,-0.051516045,-0.003
24.180969,0.90075284,10.334556,0.12382357,-0.052151136,-0.051488902,-0.003
24.610855,0.91676635,10.518282,0.12396391,-0.052022491,-0.051432814,-0.003
25.618368,0.95429665,10.948876,0.12413077,-0.051870011,-0.05136507,-0.003
26.481642,0.98645401,11.317825,0.1242711,-0.051742017,-0.051307518,-0.003
26.773357,0.99757892,11.442429,0.12433982,-0.051679362,-0.051279299,-0.003
27.061359,1.0083098,11.565516,0.12440854,-0.051616713,-0.051251065,-0.003
27.491877,1.024351,11.749511,0.12454888,-0.051488742,-0.051193453,-0.003
27.725435,1.0330534,11.849328,0.12471573,-0.051336464,-0.051125258,-0.003
27.659046,1.0305798,11.820955,0.12485607,-0.051208187,-0.051068343,-0.003
32.553169,1.0256093,11.763942,0.12492478,-0.051145289,-0.051040672,-0.003
32.37077,1.0198625,11.698027,0.12500606,-0.051070828,-0.051008079,-0.003
31.837976,1.0030766,11.505487,0.12517206,-0.050918531,-0.050942052,-0.003
31.046816,0.97815049,11.219581,0.12536941,-0.050737068,-0.050864473,-0.003
30.27186,0.95373499,10.93953,0.1255354,-0.050584108,-0.050799999,-0.003
29.845636,0.94031161,10.785383,0.12561668,-0.050509103,-0.050768692,-0.003
29.476952,0.92869592,10.652151,0.12569796,-0.050434045,-0.050737496,-0.003
28.687332,0.90381831,10.366804,0.12586395,-0.05028059,-0.050674211,-0.003
27.865208,0.87791657,10.069712,0.1260613,-0.050097924,-0.050599508,-0.003
27.320436,0.86075312,9.8728466,0.1262273,-0.049944166,-0.050536957,-0.003
27.104643,0.85395437,9.7948647,0.12630857,-0.049868859,-0.050506387,-0.003
26.922638,0.84857839,9.729063,0.12638985,-0.049793538,-0.050475836,-0.003
26.633888,0.83947724,9.6247168,0.12655585,-0.049639702,-0.050413471,-0.003
26.466217,0.8341924,9.5641251,0.1267532,-0.049456839,-0.050339255,-0.003
26.418274,0.8326813,9.5468006,0.12691919,-0.049303073,-0.050276726,-0.003
26.394938,0.83230722,9.5383663,0.12700047,-0.049227793,-0.05024609,-0.003
26.385538,0.83201081,9.5349703,0.12708175,-0.049152516,-0.050215427,-0.003
26.311331,0.82967085,9.5081539,0.12724775,-0.048998784,-0.050152808,-0.003
26.121763,0.82369328,9.4396496,0.1274451,-0.048815995,-0.050078411,-0.003
25.893427,0.81649315,9.3571348,0.12761109,-0.048662227,-0.050015885,-0.003
25.767759,0.8125841,9.3117285,0.12769237,-0.048586935,-0.049985282,-0.003
25.683031,0.80991226,9.2811108,0.12777365,-0.04851165,-0.049954642,-0.003
25.519825,0.80476552,9.2221327,0.12793964,-0.04835793,-0.049891993,-0.003
25.376833,0.80025631,9.1704597,0.12813699,-0.048175246,-0.049817339,-0.003
25.314524,0.79829133,9.1479425,0.12830298,-0.04802167,-0.049754344,-0.003
25.312197,0.79821795,9.1471014,0.12838426,-0.047946505,-0.04972342,-0.003
25.24791,0.7962994,9.1238689,0.12846555,-0.047871336,-0.049692493,-0.003
25.180445,0.79417157,9.0994892,0.12863154,-0.047717888,-0.049629193,-0.003
25.073406,0.79079568,9.0608082,0.12882889,-0.047535524,-0.049553756,-0.003
24.972187,0.78760332,9.024231,0.12899488,-0.047382198,-0.049490154,-0.003
24.941132,0.78661311,9.0130177,0.12907616,-0.047307156,-0.049458932,-0.003
24.878149,0.78462666,8.9902573,0.12915744,-0.047232121,-0.049427688,-0.003
24.795076,0.78200668,8.9602375,0.12932343,-0.047078956,-0.049363703,-0.003
24.710014,0.77932394,8.9294987,0.12952079,-0.046896987,-0.049287312,-0.003
24.647909,0.77736521,8.9070559,0.12968678,-0.04674406,-0.049222764,-0.003
24.628536,0.7766273,8.9000683,0.12976805,-0.04666923,-0.049191043,-0.003
24.577457,0.77501655,8.8816099,0.12984933,-0.046594415,-0.049159274,-0.003
24.505466,0.77274644,8.8555937,0.13001533,-0.04644173,-0.049094144,-0.003
24.420214,0.7700581,8.8247862,0.13021268,-0.046260387,-0.049016286,-0.003
24.328854,0.76717716,8.7917709,0.13037867,-0.046108011,-0.048950445,-0.003
24.269993,0.76532114,8.7705002,0.13045995,-0.046033449,-0.048918091,-0.003
24.246078,0.76439071,8.761857,0.13054123,-0.045958932,-0.048885629,-0.003
24.138832,0.76100963,8.7231016,0.13070723,-0.045806859,-0.048819087,-0.003
23.952513,0.75513566,8.6557703,0.13090458,-0.045626245,-0.048739552,-0.003
23.747114,0.74866015,8.5815449,0.13107057,-0.045474492,-0.048672289,-0.003
23.629126,0.74472755,8.5389233,0.13115185,-0.045400243,-0.048639227,-0.003
23.511616,0.74102396,8.496459,0.13123313,-0.045326028,-0.048606075,-0.003
23.257154,0.73300397,8.4045029,0.13139912,-0.045174595,-0.048538089,-0.003
22.946835,0.72322351,8.2923622,0.13159647,-0.044994794,-0.048456732,-0.003
22.689037,0.71509844,8.1992006,0.13176246,-0.044843778,-0.048387833,-0.003
22.56572,0.71107483,8.1546602,0.13184374,-0.044769909,-0.048353929,-0.003
22.447578,0.70735204,8.1119671,0.13192502,-0.044696089,-0.048319913,-0.003
22.220779,0.70020533,8.0300074,0.13209102,-0.044545498,-0.048250079,-0.003
21.994234,0.6930666,7.9481406,0.13228837,-0.044366773,-0.048166387,-0.003
21.849527,0.68850672,7.8958478,0.13245436,-0.044216719,-0.048095409,-0.003
21.794559,0.68677461,7.8759832,0.13253564,-0.044143345,-0.048060451,-0.003
21.749561,0.68521649,7.8597364,0.13261692,-0.044070028,-0.048025358,-0.003
21.684059,0.68315285,7.8360658,0.13278292,-0.043920502,-0.04795327,-0.003
21.651585,0.6821298,7.8243303,0.13298027,-0.0437431,-0.047866814,-0.003
21.650162,0.68208498,7.8238158,0.13314626,-0.043594189,-0.04779347,-0.003
23.738504,0.68193728,7.8235383,0.13322754,-0.043521374,-0.047757357,-0.003
23.772612,0.68291712,7.8347797,0.13331665,-0.043441631,-0.04771759,-0.003
23.801798,0.68375552,7.844398,0.13349864,-0.043279007,-0.047635891,-0.003
23.787216,0.68333662,7.8395925,0.133715,-0.043086078,-0.047537953,-0.003
23.765959,0.68272597,7.8325868,0.13389699,-0.042924158,-0.047454879,-0.003
23.777935,0.68307,7.8365335,0.1339861,-0.042845003,-0.047413956,-0.003
23.754875,0.68234354,7.8289213,0.13407521,-0.042765904,-0.047372911,-0.003
23.892387,0.68629348,7.8742414,0.1342572,-0.042604651,-0.047288548,-0.003
24.217459,0.69563091,7.9813752,0.13447357,-0.042413365,-0.047187429,-0.003
24.552994,0.70526898,8.091958,0.13465556,-0.04225279,-0.047101781,-0.003
24.704277,0.7096414,8.1418009,0.13474466,-0.042174265,-0.047059666,-0.003
24.921448,0.71587974,8.2133741,0.13483378,-0.042095833,-0.047017366,-0.003
25.226936,0.72465503,8.3140535,0.13501577,-0.041935869,-0.046930578,-0.003
25.476101,0.73181242,8.3961706,0.13523213,-0.04174611,-0.046826627,-0.003
25.637678,0.73645377,8.4494219,0.13541412,-0.041586891,-0.046738487,-0.003
25.707565,0.73846138,8.472455,0.13550323,-0.041509062,-0.046695095,-0.003
25.798462,0.7411176,8.5024462,0.13559234,-0.04143133,-0.046651512,-0.003
25.969658,0.74603558,8.5588675,0.13577433,-0.04127289,-0.046561979,-0.003
26.195433,0.75252146,8.6332769,0.1359907,-0.04108509,-0.046454526,-0.003
26.439846,0.75954276,8.7138281,0.13617269,-0.040927656,-0.046363235,-0.003
26.600967,0.7641713,8.7669296,0.13626179,-0.040850762,-0.046318218,-0.003
26.691694,0.76666528,8.7968159,0.1363509,-0.040773947,-0.046273042,-0.003
26.903076,0.77273679,8.8664818,0.13653289,-0.040617406,-0.046180222,-0.003
27.144823,0.77968055,8.9461546,0.13674926,-0.040431883,-0.046068884,-0.003
27.34218,0.78534919,9.011198,0.13693125,-0.040276352,-0.045974389,-0.003
27.449009,0.78829026,9.0464115,0.13702035,-0.040200379,-0.045927834,-0.003
27.5597,0.79146916,9.0828924,0.13710947,-0.040124513,-0.045881078,-0.003
27.821001,0.79897326,9.1690102,0.13729146,-0.039969951,-0.045785002,-0.003
28.210672,0.81016403,9.2974348,0.13750782,-0.039786845,-0.045669734,-0.003
28.61503,0.82177651,9.4306993,0.13768981,-0.03963339,-0.045571901,-0.003
28.839827,0.82823223,9.5047855,0.13777891,-0.039558444,-0.045523711,-0.003
29.071274,0.83483076,9.5810537,0.13786803,-0.039483603,-0.045475323,-0.003
29.59297,0.84981215,9.7529898,0.13805002,-0.03933116,-0.045375925,-0.003
30.255796,0.86884636,9.9714375,0.13826639,-0.039150588,-0.045256726,-0.003
30.826292,0.88522905,10.159456,0.13844838,-0.038999271,-0.045155615,-0.003
31.112703,0.8934539,10.25385,0.13853748,-0.038925376,-0.045105826,-0.003
31.350368,0.90037358,10.332145,0.1386266,-0.038851574,-0.045055874,-0.003
31.866165,0.91518706,10.502135,0.13880858,-0.03870124,-0.044953313,-0.003
32.455276,0.93210626,10.696289,0.13902495,-0.03852313,-0.044830468,-0.003
32.883999,0.94441903,10.837583,0.13920694,-0.038373798,-0.04472645,-0.003
33.04834,0.94913882,10.891745,0.13929604,-0.038300823,-0.04467532,-0.003
33.313091,0.95689315,10.978958,0.13938516,-0.038227983,-0.044623971,-0.003
33.581863,0.96461338,11.067537,0.13956715,-0.038079448,-0.044518821,-0.003
33.982555,0.97612298,11.199593,0.13978352,-0.037903417,-0.044393014,-0.003
34.423409,0.98878616,11.344885,0.1399655,-0.03775591,-0.044286422,-0.003
34.630142,0.99472451,11.413018,0.14005461,-0.037683859,-0.044234004,-0.003
34.818398,1.0002228,11.474993,0.14014373,-0.037611894,-0.044181436,-0.003
35.067772,1.0073866,11.557178,0.14032571,-0.037465177,-0.044073764,-0.003
35.24514,1.0124817,11.615632,0.14054208,-0.037291158,-0.04394519,-0.003
35.30751,1.0142734,11.636188,0.14072407,-0.037145127,-0.043836582,-0.003
35.299892,1.0141422,11.633666,0.14081317,-0.037073739,-0.04378327,-0.003
35.297459,1.0140722,11.632864,0.14090229,-0.037002411,-0.043729834,-0.003
35.258724,1.0129595,11.620099,0.14108428,-0.036857001,-0.043620404,-0.003
35.228302,1.0120854,11.610073,0.14130064,-0.03668458,-0.043489695,-0.003
35.250271,1.0127167,11.617313,0.14148263,-0.036539979,-0.043379191,-0.003
35.286293,1.0137515,11.629185,0.14157173,-0.036469344,-0.043324884,-0.003
35.314392,1.0146613,11.638471,0.14166085,-0.036398791,-0.043270431,-0.003
35.431519,1.0180266,11.677073,0.14184284,-0.036255065,-0.043158796,-0.003
35.634197,1.02385,11.743868,0.14205921,-0.036084827,-0.043025255,-0.003
35.810818,1.0289248,11.802077,0.1422412,-0.035942156,-0.042912271,-0.003
35.869267,1.0303313,11.821253,0.1423303,-0.035872463,-0.04285676,-0.003
36.031921,1.0350034,11.874858,0.14241942,-0.035802893,-0.042801056,-0.003
36.186523,1.0394443,11.925809,0.14260141,-0.035661109,-0.042686965,-0.003
36.264263,1.0416774,11.951429,0.14281777,-0.035492998,-0.042550758,-0.003
36.039955,1.0352342,11.877505,0.14299976,-0.035351872,-0.042435851,-0.003
36.186275,1.0390373,11.926341,0.14308886,-0.035282817,-0.042379551,-0.003


==> data/Turbine_Results/Walldistances/Walldistances_Stator1_180deg.csv <==
"x+","y+","z+","arc_length","Points:0","Points:1","Points:2"
35.451809,1.0179483,11.684275,0,-0.035282817,-0.042379551,-0.003
35.559326,1.0210354,11.71971,8.9120232e-05,-0.035214182,-0.042322703,-0.003
33.057255,0.94919199,10.895073,0.00027112572,-0.035072297,-0.042208709,-0.003
35.05621,1.0065891,11.553892,0.00048747327,-0.034906119,-0.042070176,-0.003
37.397953,1.0738289,12.325688,0.00066948296,-0.034768295,-0.041951299,-0.003
35.092018,1.0076174,11.565695,0.0007585923,-0.034699816,-0.041894279,-0.003
35.679321,1.0243404,11.75888,0.00084770389,-0.034631807,-0.041836698,-0.003
35.47147,1.0183729,11.690377,0.0010296834,-0.034493003,-0.041719012,-0.003
35.055145,1.0064204,11.553168,0.0012460501,-0.034328368,-0.041578621,-0.003
34.877262,1.0013134,11.494543,0.0014280473,-0.034190454,-0.041459866,-0.003
34.88179,1.0014435,11.496037,0.0015171551,-0.034123175,-0.041401438,-0.003
35.083199,1.0076438,11.562559,0.0016062661,-0.034056116,-0.041342754,-0.003
35.772552,1.0274432,11.789754,0.0017882493,-0.033919889,-0.041222088,-0.003
36.527802,1.0491351,12.038665,0.0020046155,-0.033758916,-0.041077513,-0.003
36.915642,1.0602745,12.166488,0.002186609,-0.033624139,-0.040955216,-0.003
37.02787,1.0634978,12.203475,0.0022757192,-0.033558309,-0.040895157,-0.003
37.092812,1.0652933,12.224688,0.0023648311,-0.033492573,-0.040834993,-0.003
37.107723,1.0657215,12.229601,0.0025468141,-0.033358585,-0.040711846,-0.003
36.972385,1.0618347,12.184998,0.0027631809,-0.033199705,-0.040564973,-0.003
36.769138,1.0559975,12.118014,0.0029451752,-0.033066425,-0.040441044,-0.003
36.654907,1.0528854,12.08041,0.0030342835,-0.0330013,-0.040380225,-0.003
36.532284,1.0493633,12.039997,0.0031233951,-0.032936268,-0.040319301,-0.003
36.281139,1.0421492,11.957227,0.0033053777,-0.032803781,-0.040194541,-0.003
36.05476,1.0356467,11.882619,0.0035217437,-0.032646917,-0.040045518,-0.003
36.003967,1.0341877,11.865879,0.0037037377,-0.032515619,-0.039919492,-0.003
36.040783,1.0352452,11.878013,0.0037928457,-0.032451577,-0.039857533,-0.003
36.114223,1.0376515,11.902356,0.0038819579,-0.032387704,-0.039795395,-0.003
36.371521,1.0450444,11.987155,0.00406394,-0.032257833,-0.039667916,-0.003
36.876728,1.0595602,12.153658,0.0042803067,-0.032104496,-0.039515264,-0.003
37.46331,1.0764141,12.346981,0.0044623044,-0.031976458,-0.039385922,-0.003
37.823132,1.0867527,12.465569,0.00455141,-0.031914089,-0.039322283,-0.003
38.157627,1.096023,12.575729,0.0046405214,-0.031851914,-0.039258447,-0.003
39.01712,1.1207106,12.858994,0.004822505,-0.031725604,-0.039127436,-0.003
39.864475,1.1450497,13.138261,0.0050388696,-0.031576388,-0.038970757,-0.003
40.457619,1.1620868,13.333744,0.0052208668,-0.031451523,-0.038838349,-0.003
40.690472,1.1687752,13.410486,0.0053099719,-0.031390578,-0.038773347,-0.003
40.551224,1.1641692,13.364591,0.0053990875,-0.031329501,-0.038708452,-0.003
40.808666,1.1715599,13.449435,0.0055810678,-0.031205457,-0.038575299,-0.003
38.451756,1.1038964,12.672662,0.0057974376,-0.031056983,-0.038417909,-0.003
39.111073,1.1228244,12.889955,0.0059794244,-0.030933198,-0.038284507,-0.003
43.928505,1.261476,14.477872,0.0060685682,-0.030874651,-0.038217284,-0.003
42.826797,1.2298388,14.114774,0.0061576638,-0.030815111,-0.038151003,-0.003
42.541691,1.2216516,14.020809,0.006339653,-0.030693373,-0.038015727,-0.003
42.146854,1.2103131,13.890679,0.0065560206,-0.030548614,-0.037854917,-0.003
41.796509,1.2002524,13.775213,0.0067380063,-0.030427013,-0.037719522,-0.003
41.706303,1.1977508,13.7456,0.006827131,-0.030367563,-0.037653122,-0.003
41.639439,1.1958305,13.723562,0.006916229,-0.030308232,-0.037586652,-0.003
41.723854,1.1982548,13.751385,0.0070982187,-0.030187396,-0.037450567,-0.003
42.298801,1.2147666,13.940876,0.007314583,-0.030044599,-0.037288018,-0.003
42.828003,1.2299645,14.11529,0.0074965699,-0.029925175,-0.037150696,-0.003
42.899845,1.2320278,14.138968,0.0075856951,-0.029866824,-0.037083328,-0.003
42.803638,1.2298088,14.107175,0.0076747908,-0.029808514,-0.037015963,-0.003
42.757023,1.2284695,14.091811,0.0078567828,-0.029689737,-0.036878075,-0.003
42.70327,1.226925,14.074095,0.0080731481,-0.029549116,-0.036713637,-0.003
42.688759,1.2265081,14.069313,0.0082551357,-0.029431414,-0.036574837,-0.003
42.731289,1.22769,14.08341,0.008344257,-0.029373998,-0.036506675,-0.003
42.825382,1.2303933,14.114421,0.0084333547,-0.029316774,-0.036438383,-0.003
43.042587,1.2366338,14.186008,0.0086153463,-0.029200396,-0.036298465,-0.003
43.425877,1.2476457,14.312332,0.0088317122,-0.029062986,-0.036131334,-0.003
43.838413,1.2594982,14.448298,0.0090136998,-0.028948233,-0.035990085,-0.003
44.053066,1.2656653,14.519043,0.0091028223,-0.028892307,-0.035920694,-0.003
44.259823,1.2714487,14.587151,0.0091919192,-0.028836565,-0.035851188,-0.003
44.721741,1.2847182,14.73939,0.0093739092,-0.028723244,-0.035708785,-0.003
45.299145,1.3013053,14.929691,0.0095902754,-0.028589427,-0.035538763,-0.003
45.785522,1.3152773,15.089991,0.0097722633,-0.0284776,-0.035395186,-0.003
46.014576,1.3218573,15.165483,0.009861383,-0.028423065,-0.0353247,-0.003
46.235691,1.3280705,15.238258,0.0099504838,-0.028368687,-0.035254117,-0.003
46.657074,1.3401743,15.377137,0.010132475,-0.028258046,-0.035109621,-0.003
47.085239,1.3524728,15.51825,0.010348839,-0.028127197,-0.034937307,-0.003
47.360809,1.3603883,15.609073,0.010530826,-0.02801767,-0.034791969,-0.003
47.4571,1.3631542,15.640807,0.010619947,-0.027964199,-0.03472067,-0.003
47.532043,1.3652682,15.665427,0.010709048,-0.027910842,-0.034649312,-0.003
47.605244,1.3673708,15.689553,0.010891039,-0.02780216,-0.034503337,-0.003
47.570431,1.3663709,15.67808,0.011107406,-0.027673448,-0.034329418,-0.003
47.470253,1.3634934,15.645063,0.011289392,-0.027565593,-0.034182835,-0.003
47.414791,1.3619004,15.626784,0.011378512,-0.027512914,-0.034110952,-0.003
47.342705,1.3598962,15.603012,0.011467614,-0.027460331,-0.034039021,-0.003
47.246597,1.3571355,15.571338,0.011649601,-0.027353218,-0.033891894,-0.003
47.301456,1.3587114,15.589418,0.011865967,-0.027226437,-0.033716563,-0.003
47.512936,1.364786,15.659117,0.012047957,-0.027120326,-0.03356871,-0.003
47.648129,1.3686694,15.703673,0.012137075,-0.02706855,-0.033496175,-0.003
47.875973,1.3753127,15.778752,0.012226178,-0.027016921,-0.033423554,-0.003
48.516331,1.393708,15.989799,0.012408167,-0.026911972,-0.033274874,-0.003
49.061317,1.4093636,16.169413,0.012624534,-0.026787844,-0.033097655,-0.003
49.379528,1.4185048,16.274288,0.01280652,-0.026683915,-0.032948263,-0.003
49.590687,1.4245706,16.34388,0.012895637,-0.026633207,-0.032874979,-0.003
49.749474,1.4290813,16.396154,0.012984741,-0.026582614,-0.032801632,-0.003
50.063786,1.4381101,16.499743,0.01316673,-0.026479624,-0.032651588,-0.003
50.371296,1.4469435,16.601091,0.013383096,-0.026357749,-0.032472812,-0.003
50.562263,1.4524292,16.66403,0.013565086,-0.026255693,-0.032322131,-0.003
50.634003,1.4544899,16.687672,0.013654201,-0.026205866,-0.032248247,-0.003
50.695728,1.4561851,16.707994,0.013743306,-0.02615614,-0.032174308,-0.003
50.787273,1.4588147,16.738167,0.013925295,-0.026054865,-0.032023102,-0.003
51.120605,1.4683894,16.848022,0.014141663,-0.025935069,-0.031842925,-0.003
51.63332,1.4831165,17.017,0.014323648,-0.025834881,-0.031691,-0.003
51.954536,1.4922652,17.122782,0.014412762,-0.025786014,-0.031616479,-0.003
52.292027,1.5019588,17.234011,0.014501872,-0.025737274,-0.03154188,-0.003
52.865845,1.5184402,17.423124,0.014683859,-0.025638005,-0.031389352,-0.003
53.483746,1.536188,17.626768,0.014900227,-0.025520423,-0.031207722,-0.003
53.951458,1.5496219,17.780912,0.015082214,-0.025421867,-0.031054731,-0.003
54.156502,1.5554503,17.848421,0.015171326,-0.025373712,-0.030979751,-0.003
54.288994,1.5592557,17.892088,0.015260434,-0.0253256,-0.030904748,-0.003
54.613785,1.5685841,17.999128,0.015442423,-0.025227537,-0.030751439,-0.003
54.880276,1.5762382,18.086958,0.01565879,-0.025111232,-0.030568989,-0.003
55.008553,1.5799224,18.129234,0.015840779,-0.02501362,-0.030415393,-0.003
47.831295,1.5818719,18.149284,0.015929888,-0.024965905,-0.030340135,-0.003
47.88224,1.5835568,18.168617,0.016007286,-0.024924507,-0.030274739,-0.003
47.989635,1.5871085,18.209368,0.016165354,-0.024840102,-0.030141093,-0.003
48.079395,1.590077,18.243425,0.016353284,-0.024739981,-0.029982055,-0.003
48.126888,1.5916477,18.261446,0.016511351,-0.024655959,-0.029848168,-0.003
47.201756,1.59246,18.268633,0.016588749,-0.024614884,-0.029782569,-0.003
47.306458,1.5959926,18.309158,0.01666463,-0.024574688,-0.029718209,-0.003
47.420441,1.599838,18.353273,0.016819597,-0.024492742,-0.02958668,-0.003
47.573654,1.6050071,18.412571,0.01700384,-0.024395613,-0.029430119,-0.003
47.744221,1.6107615,18.478586,0.017158809,-0.024314199,-0.029298259,-0.003
46.899078,1.613957,18.514542,0.017234691,-0.024274431,-0.029233633,-0.003
46.982265,1.6168197,18.54738,0.017309082,-0.024235506,-0.029170237,-0.003
47.190033,1.6239698,18.629402,0.017461012,-0.024156217,-0.029040638,-0.003
47.459583,1.6332458,18.735813,0.017641643,-0.024062322,-0.028886329,-0.003
47.685913,1.6410347,18.825163,0.017793573,-0.023983667,-0.028756345,-0.003
46.858261,1.6447312,18.868406,0.017867966,-0.023945259,-0.028692633,-0.003
47.003571,1.6498317,18.926918,0.017940899,-0.023907688,-0.028630123,-0.003
47.264381,1.6589861,19.031939,0.01808985,-0.023831163,-0.028502332,-0.003
47.594471,1.6705723,19.164856,0.018266938,-0.023740564,-0.028350174,-0.003
47.881966,1.6806635,19.280621,0.01841589,-0.023664674,-0.028222004,-0.003
47.07,1.6850662,19.332726,0.018488824,-0.023627616,-0.028159186,-0.003
47.226681,1.6906754,19.397079,0.018560327,-0.023591356,-0.028097559,-0.003
47.513165,1.7009312,19.514744,0.018706358,-0.023517499,-0.027971582,-0.003
47.817341,1.7118205,19.639677,0.018879973,-0.023429997,-0.02782163,-0.003
48.067036,1.7207594,19.742233,0.019026004,-0.023356646,-0.027695358,-0.003
48.202587,1.7256119,19.797907,0.019097509,-0.023320809,-0.027633483,-0.003
47.324894,1.7279547,19.826143,0.019167609,-0.023285707,-0.027572803,-0.003
47.464634,1.733057,19.884686,0.019310776,-0.023214139,-0.027448809,-0.003
47.48959,1.7339681,19.89514,0.019480989,-0.023129182,-0.027301313,-0.003
47.382309,1.730051,19.850197,0.019624156,-0.023057785,-0.02717722,-0.003
47.295025,1.7268641,19.813631,0.019694259,-0.023022836,-0.02711645,-0.003
46.215206,1.7211872,19.74848,0.019762984,-0.022988567,-0.027056878,-0.003
45.928814,1.7105211,19.626099,0.019903344,-0.022918612,-0.026935194,-0.003
45.539478,1.6960212,19.45973,0.020070218,-0.022835497,-0.02679049,-0.003
45.256992,1.6855006,19.33902,0.020210579,-0.022765677,-0.026668727,-0.003
45.18795,1.6829293,19.309517,0.020279307,-0.022731546,-0.026609072,-0.003
44.061298,1.6739856,19.204666,0.020346686,-0.022698067,-0.0265506,-0.003
43.832165,1.6652803,19.104795,0.020484293,-0.022629833,-0.026431102,-0.003
43.619839,1.6572136,19.012251,0.020647895,-0.022548929,-0.026288904,-0.003
43.401844,1.6489315,18.917234,0.020785505,-0.022481047,-0.026169203,-0.003
43.273834,1.644068,18.861439,0.020852884,-0.02244786,-0.026110563,-0.003
42.386642,1.6427116,18.844267,0.020918942,-0.022415392,-0.026053036,-0.003
42.158226,1.6338594,18.742718,0.021053851,-0.022349175,-0.025935495,-0.003
42.067768,1.6303536,18.702501,0.021214246,-0.02227076,-0.025795575,-0.003
42.027882,1.6288078,18.684769,0.021349157,-0.022205077,-0.025677733,-0.003
41.893326,1.623593,18.624949,0.021415215,-0.022172973,-0.02562,-0.003
41.130482,1.6259829,18.651548,0.021479977,-0.022141591,-0.02556335,-0.003
41.163467,1.6272869,18.666508,0.021612241,-0.022077685,-0.025447549,-0.003
41.279972,1.6318926,18.719339,0.021769491,-0.022002071,-0.025309673,-0.003
41.461376,1.6390638,18.8016,0.021901756,-0.021938791,-0.025193527,-0.003
41.57077,1.6433885,18.851208,0.02196652,-0.021907914,-0.025136597,-0.003
40.844582,1.646901,18.892328,0.022030012,-0.0218777,-0.025080755,-0.003
41.089771,1.6567873,19.005739,0.022159682,-0.021816192,-0.024966601,-0.003
41.402561,1.6693993,19.150417,0.022313849,-0.021743381,-0.024830712,-0.003
41.643078,1.6790973,19.261667,0.02244352,-0.021682376,-0.024716288,-0.003
40.930782,1.6832728,19.310829,0.022507014,-0.021652574,-0.024660222,-0.003
41.045517,1.6879914,19.364962,0.02256926,-0.021623405,-0.024605233,-0.003
41.224358,1.6953461,19.449337,0.022696388,-0.021563945,-0.024492867,-0.003
41.383606,1.7018952,19.524469,0.022847532,-0.021493437,-0.024359178,-0.003
41.463207,1.7051687,19.562025,0.022974661,-0.021434264,-0.024246659,-0.003
40.660706,1.7055492,19.567072,0.023036912,-0.021405326,-0.024191543,-0.003
40.73764,1.7087764,19.604094,0.023097938,-0.021377001,-0.024137489,-0.003
40.821217,1.7122819,19.644314,0.023222572,-0.021319225,-0.024027055,-0.003
40.898518,1.7155244,19.681513,0.023370752,-0.021250661,-0.023895692,-0.003
40.974239,1.7187006,19.717953,0.023495389,-0.021193095,-0.023785146,-0.003
40.213474,1.7205044,19.738892,0.023556418,-0.021164941,-0.023730999,-0.003
40.235523,1.7214476,19.749714,0.023616247,-0.021137353,-0.02367791,-0.003
40.306561,1.7244869,19.784582,0.023738439,-0.021081071,-0.023569452,-0.003
40.375931,1.727455,19.818634,0.023883713,-0.021014256,-0.023440454,-0.003
40.417686,1.7292414,19.839128,0.024005905,-0.020958135,-0.023331912,-0.003
40.439377,1.7301694,19.849777,0.024065739,-0.020930681,-0.023278749,-0.003
39.654224,1.730536,19.85368,0.024124395,-0.020903783,-0.023226624,-0.003
39.671608,1.7312945,19.862381,0.02424419,-0.0208489,-0.023120141,-0.003
39.682121,1.7317535,19.867645,0.024386614,-0.020783741,-0.022993496,-0.003
39.688709,1.7320409,19.870945,0.024506411,-0.020729015,-0.02288693,-0.003
38.913982,1.7322953,19.87273,0.024565072,-0.020702245,-0.022834733,-0.003
38.922173,1.7326599,19.876913,0.024622578,-0.020676021,-0.022783555,-0.003
38.93288,1.7331365,19.882381,0.024740023,-0.020622524,-0.022679001,-0.003
38.945751,1.7337096,19.888954,0.024879656,-0.020559033,-0.022554638,-0.003
38.96117,1.734396,19.89683,0.024997104,-0.020505734,-0.02244998,-0.003
38.209908,1.7351227,19.90345,0.025054614,-0.020479672,-0.022398714,-0.003
38.217678,1.7354755,19.907497,0.025110992,-0.020454148,-0.022348445,-0.003
38.245312,1.7367302,19.92189,0.025226135,-0.0204021,-0.022245737,-0.003
38.304836,1.7394333,19.952896,0.02536303,-0.020340383,-0.022123544,-0.003
38.338123,1.740945,19.970236,0.025478175,-0.020288607,-0.022020696,-0.003
38.322483,1.7402346,19.962088,0.025534558,-0.02026329,-0.021970317,-0.003
37.696354,1.7461915,20.028675,0.02558983,-0.020238545,-0.021920893,-0.003
37.792793,1.7506588,20.079914,0.025702715,-0.020188084,-0.021819914,-0.003
37.920044,1.7565533,20.147524,0.025836928,-0.02012828,-0.021699762,-0.003
38.055004,1.762805,20.219231,0.025949814,-0.020078158,-0.021598613,-0.003
38.101833,1.7649742,20.244112,0.026005091,-0.020053672,-0.021549055,-0.003
37.496933,1.7717292,20.321177,0.026059279,-0.020029727,-0.021500444,-0.003
37.811684,1.7866012,20.491753,0.026169952,-0.019980989,-0.021401081,-0.003
38.100559,1.8002505,20.648308,0.026301531,-0.019923257,-0.021282844,-0.003
38.23999,1.8068385,20.723869,0.026412205,-0.019874826,-0.021183329,-0.003
38.280758,1.8087649,20.745964,0.026466398,-0.01985115,-0.021134581,-0.003
37.677376,1.8155684,20.827341,0.026519523,-0.019828005,-0.021086764,-0.003
37.806942,1.8218119,20.898962,0.026628026,-0.019780794,-0.02098907,-0.003
37.945847,1.8285053,20.975746,0.026757024,-0.019724816,-0.02087285,-0.003
38.025352,1.8323364,21.019695,0.026865528,-0.019677855,-0.020775035,-0.003
38.00351,1.8312839,21.007622,0.026918659,-0.019654887,-0.020727126,-0.003
37.402851,1.8380938,21.0891,0.026970744,-0.01963244,-0.020680126,-0.003
37.482521,1.8420088,21.13402,0.027077118,-0.019586645,-0.020584114,-0.003
37.562069,1.8459182,21.178873,0.027203588,-0.019532332,-0.0204699,-0.003
37.618259,1.8486794,21.210554,0.027309965,-0.019486766,-0.020373777,-0.003
37.603855,1.8479716,21.202433,0.027362054,-0.019464483,-0.020326694,-0.003
36.952179,1.8521023,21.251699,0.027413117,-0.019442689,-0.020280516,-0.003
37.003819,1.8546904,21.281395,0.027517405,-0.019398235,-0.020186177,-0.003
37.053989,1.8572052,21.310249,0.027641395,-0.019345509,-0.020073956,-0.003
37.10051,1.8595368,21.337006,0.027745685,-0.019301273,-0.019979512,-0.003
37.112156,1.8601207,21.343704,0.027796753,-0.019279646,-0.01993325,-0.003
36.41045,1.8614386,21.358953,0.027846814,-0.019258473,-0.019887887,-0.003
36.450089,1.8634648,21.382204,0.027949058,-0.019215299,-0.019795205,-0.003
36.494541,1.8657376,21.408283,0.028070617,-0.019164095,-0.019684957,-0.003
36.542252,1.8681767,21.43627,0.028172864,-0.019121131,-0.019592175,-0.003
36.575565,1.8698797,21.455811,0.02822293,-0.019100133,-0.019546725,-0.003
35.853649,1.8697383,21.45298,0.02827201,-0.01907956,-0.019502165,-0.003
35.891346,1.8717042,21.475536,0.028372248,-0.019037621,-0.019411122,-0.003
35.936523,1.8740603,21.502567,0.028491424,-0.018987881,-0.019302823,-0.003
35.981544,1.8764082,21.529509,0.028591665,-0.018946145,-0.019211683,-0.003
36.019154,1.8783693,21.55201,0.02864075,-0.018925747,-0.019167038,-0.003
35.309723,1.8782995,21.550083,0.028688867,-0.018905761,-0.019123267,-0.003
35.35598,1.8807602,21.578316,0.02878714,-0.018865019,-0.019033838,-0.003
35.416348,1.8839715,21.61516,0.02890398,-0.018816696,-0.018927459,-0.003
35.465267,1.8865738,21.645016,0.029002255,-0.01877615,-0.018837938,-0.003
34.798481,1.8881416,21.662838,0.029050378,-0.01875633,-0.018794086,-0.003
34.813213,1.8889409,21.672007,0.02909755,-0.018736919,-0.018751092,-0.003
34.859192,1.8914357,21.70063,0.029193898,-0.01869734,-0.01866325,-0.003
34.914162,1.8944184,21.73485,0.029308444,-0.0186504,-0.018558763,-0.003
34.963436,1.8970919,21.765524,0.029404794,-0.018611014,-0.018470831,-0.003
34.30122,1.8983569,21.780357,0.029451973,-0.01859176,-0.018427759,-0.003
34.299923,1.8982852,21.779533,0.029498221,-0.018572897,-0.018385533,-0.003
34.338268,1.9004072,21.803881,0.029592678,-0.018534448,-0.018299256,-0.003
34.377827,1.9025965,21.829,0.029704981,-0.018488849,-0.018196627,-0.003
34.46204,1.9072572,21.882473,0.029799439,-0.01845061,-0.018110255,-0.003
33.879326,1.9124866,21.942736,0.029845694,-0.018431939,-0.018067935,-0.003
33.78447,1.9071319,21.8813,0.029891036,-0.018413605,-0.018026466,-0.003
33.838726,1.9101948,21.916441,0.029983641,-0.018376274,-0.017941719,-0.003
33.928043,1.9152367,21.974289,0.030093741,-0.018332027,-0.017840901,-0.003
34.015289,1.9201616,22.030796,0.030186348,-0.018294917,-0.017756054,-0.003
33.436501,1.9252297,22.089066,0.030231695,-0.018276796,-0.017714486,-0.003
33.401276,1.9232014,22.065796,0.030276146,-0.018259022,-0.017673742,-0.003
33.473145,1.9273396,22.113274,0.030366936,-0.018222813,-0.017590486,-0.003
33.589249,1.9340248,22.189978,0.030474877,-0.018179895,-0.017491443,-0.003
33.656601,1.9379028,22.234472,0.030565668,-0.018143885,-0.017408099,-0.003
33.66246,1.9382402,22.23834,0.030610127,-0.018126274,-0.017367277,-0.003
33.123047,1.945334,22.319635,0.030653707,-0.018109063,-0.01732724,-0.003
33.224174,1.9512733,22.387781,0.030742717,-0.018073952,-0.017245447,-0.003
33.324505,1.9571657,22.455387,0.03084854,-0.018032307,-0.017148163,-0.003
33.456322,1.9649075,22.544212,0.030937552,-0.017997382,-0.017066289,-0.003
32.899445,1.9707884,22.612347,0.03098114,-0.017980322,-0.017026179,-0.003
32.911446,1.9715073,22.620596,0.031023866,-0.017963601,-0.01698686,-0.003
32.931995,1.9727383,22.634718,0.031111129,-0.017929479,-0.016906545,-0.003
32.930054,1.9726219,22.633385,0.031214877,-0.017888971,-0.016811032,-0.003
32.900364,1.9708433,22.612976,0.031302145,-0.017854948,-0.01673067,-0.003
32.225498,1.9691427,22.592129,0.031344878,-0.017838301,-0.016691312,-0.003
32.268291,1.9717575,22.622129,0.031386765,-0.017822022,-0.016652718,-0.003
32.271271,1.9719394,22.624218,0.031472318,-0.017788801,-0.016573878,-0.003
32.287201,1.9729129,22.635386,0.031574033,-0.017749395,-0.016480107,-0.003
32.319397,1.9748803,22.657957,0.031659587,-0.017716335,-0.016401198,-0.003
31.693167,1.9756484,22.663322,0.031701483,-0.017700171,-0.016362546,-0.003
31.743423,1.9787812,22.699261,0.031742549,-0.017684357,-0.016324647,-0.003
31.816854,1.9833587,22.75177,0.031826423,-0.017652117,-0.016247217,-0.003
31.924244,1.9900531,22.828564,0.031926144,-0.017613897,-0.016155111,-0.003
32.037296,1.9971004,22.909405,0.032010022,-0.01758185,-0.016077597,-0.003
31.467295,2.0010967,22.951859,0.032051095,-0.017566193,-0.016039625,-0.003
31.520838,2.0045016,22.990911,0.032091355,-0.017550865,-0.016002396,-0.003
31.64838,2.0126126,23.083939,0.032173586,-0.017519629,-0.015926329,-0.003
31.814312,2.0231645,23.204967,0.032271352,-0.017482612,-0.015835842,-0.003
31.962648,2.0325978,23.313162,0.032353585,-0.017451579,-0.01575969,-0.003
31.41069,2.0376561,23.368797,0.032393853,-0.017436417,-0.015722385,-0.003
31.47823,2.0420372,23.419044,0.032433325,-0.017421575,-0.01568581,-0.003
31.625097,2.0515649,23.528311,0.032513943,-0.017391326,-0.015611082,-0.003
31.805286,2.0632539,23.662367,0.032609791,-0.017355476,-0.015522191,-0.003
31.960106,2.0732973,23.777548,0.032690412,-0.017325412,-0.015447385,-0.003
32.036892,2.0782785,23.834677,0.032729891,-0.01731072,-0.015410742,-0.003
31.494768,2.0840137,23.899986,0.032768588,-0.01729634,-0.015374816,-0.003
31.660421,2.094975,24.025694,0.032847625,-0.01726702,-0.015301418,-0.003
31.891312,2.1102529,24.200905,0.032941593,-0.01723226,-0.015214115,-0.003
32.095432,2.1237597,24.355804,0.033020634,-0.017203098,-0.015140651,-0.003
32.179146,2.1292989,24.419331,0.033059339,-0.017188836,-0.01510467,-0.003
31.704742,2.1396887,24.54052,0.033097278,-0.017174888,-0.015069388,-0.003
31.937548,2.1554003,24.720718,0.033174764,-0.017146427,-0.014997317,-0.003
32.230766,2.175189,24.947681,0.033266891,-0.017112654,-0.014911605,-0.003
32.447487,2.189815,25.115429,0.033344381,-0.01708428,-0.014839496,-0.003
32.491566,2.1927896,25.149546,0.033382328,-0.017070381,-0.014804186,-0.003
32.105625,2.2097318,25.347836,0.033419521,-0.017056815,-0.014769555,-0.003
32.358913,2.227165,25.54781,0.03349549,-0.01702909,-0.014698827,-0.003
32.645138,2.2468648,25.773787,0.033585809,-0.016996143,-0.014614731,-0.003
32.888256,2.263598,25.965733,0.03366178,-0.01696845,-0.014543988,-0.003
32.967342,2.2690413,26.028173,0.033698982,-0.016954882,-0.014509347,-0.003
32.496708,2.2808959,26.169743,0.033735447,-0.016941607,-0.014475385,-0.003
32.738937,2.2978976,26.364811,0.033809925,-0.016914483,-0.014406022,-0.003
33.027786,2.3181715,26.597424,0.033898475,-0.016882226,-0.014323556,-0.003
33.286682,2.3363431,26.805914,0.033972956,-0.016855089,-0.014254195,-0.003
32.750134,2.3440766,26.901323,0.034009429,-0.016841792,-0.014220232,-0.003
32.862377,2.3521106,26.993521,0.034045178,-0.016828751,-0.014186946,-0.003
33.09729,2.3689241,27.18648,0.034118196,-0.016802097,-0.014118967,-0.003
33.393398,2.3901181,27.429707,0.034205009,-0.016770367,-0.01403816,-0.003
33.646332,2.4082217,27.637468,0.034278029,-0.016743632,-0.01397021,-0.003
33.763073,2.4165773,27.73336,0.034313788,-0.016730517,-0.013936943,-0.003
33.185547,2.4221888,27.804184,0.034348837,-0.016717643,-0.013904345,-0.003
33.416225,2.4390256,27.997454,0.034420422,-0.016691307,-0.01383778,-0.003
33.698597,2.459636,28.234037,0.034505533,-0.016659912,-0.013758671,-0.003
33.945553,2.4776611,28.440948,0.034577122,-0.016633425,-0.013692162,-0.003
21.518951,2.4879496,28.564037,0.034612179,-0.016620431,-0.013659602,-0.003
21.525539,2.4887114,28.572783,0.034634299,-0.016612206,-0.013639068,-0.003
21.613255,2.4988527,28.689215,0.034679481,-0.016595388,-0.013597133,-0.003
21.719786,2.5111694,28.830624,0.0347332,-0.016575346,-0.013547293,-0.003
21.793943,2.5197434,28.92906,0.034778386,-0.016558435,-0.013505391,-0.003
21.829653,2.5239487,28.976461,0.034800515,-0.016550133,-0.013484878,-0.003
21.875624,2.529264,29.037483,0.034822634,-0.016541829,-0.013464376,-0.003
21.946857,2.5374999,29.132038,0.034867816,-0.016524823,-0.013422517,-0.003
22.02861,2.546952,29.240555,0.034921535,-0.016504534,-0.013372777,-0.003
22.085575,2.5535386,29.316172,0.03496672,-0.016487401,-0.013330966,-0.003
22.096996,2.5549707,29.331329,0.034988849,-0.016478984,-0.013310501,-0.003
22.156963,2.5619047,29.410931,0.035010969,-0.016470566,-0.013290045,-0.003
22.217525,2.5689073,29.49132,0.035056151,-0.016453318,-0.013248284,-0.003
22.281384,2.5762908,29.576084,0.03510987,-0.016432721,-0.013198672,-0.003
22.343706,2.5834968,29.658812,0.035155055,-0.01641532,-0.013156971,-0.003
22.376169,2.5872505,29.701902,0.035177184,-0.016406775,-0.013136559,-0.003
22.392246,2.5894141,29.723255,0.035199304,-0.016398208,-0.013116165,-0.003
22.45491,2.5966604,29.806433,0.035244486,-0.016380662,-0.013074529,-0.003
22.525846,2.6048634,29.900593,0.035298204,-0.016359698,-0.013025071,-0.003
22.621302,2.6159017,30.0273,0.03534339,-0.016341984,-0.012983502,-0.003
22.710678,2.6266246,30.145983,0.035365518,-0.016333291,-0.012963152,-0.003
22.6607,2.6208441,30.079639,0.035387639,-0.016324544,-0.012942835,-0.003
22.752594,2.6314723,30.20162,0.035432821,-0.016306646,-0.012901349,-0.003
22.880634,2.6462808,30.37158,0.035486539,-0.016285257,-0.012852073,-0.003
23.041622,2.6649001,30.585274,0.035531725,-0.016267173,-0.012810663,-0.003
23.204573,2.6836529,30.801641,0.035553853,-0.016258305,-0.01279039,-0.003
23.150805,2.6774347,30.73027,0.035575973,-0.016249362,-0.012770158,-0.003
23.352129,2.7007182,30.997507,0.035621155,-0.016231064,-0.012728848,-0.003
23.696754,2.7405746,31.454962,0.035674874,-0.016209193,-0.012679783,-0.003
24.080559,2.7849624,31.964422,0.035720059,-0.016190678,-0.012638565,-0.003
24.353943,2.8165798,32.327309,0.035742188,-0.016181573,-0.012618395,-0.003
8.6616898,2.8231776,32.472614,0.035750017,-0.016178345,-0.012611263,-0.003
8.7605124,2.8553879,32.843102,0.035766014,-0.016171744,-0.012596691,-0.003
8.8773508,2.8934696,33.281124,0.035785034,-0.016163858,-0.012579383,-0.003
8.8996258,2.9007301,33.364635,0.035801034,-0.016157128,-0.012564868,-0.003
8.8533487,2.8856468,33.191143,0.035808869,-0.016153775,-0.012557786,-0.003
8.7452679,2.8462071,32.797676,0.035816702,-0.016150365,-0.012550735,-0.003
8.3000546,2.7013094,31.127977,0.035832697,-0.016143173,-0.012536447,-0.003
7.4278903,2.4174576,27.857069,0.035851718,-0.016134163,-0.012519696,-0.003
6.4490261,2.0988796,24.186003,0.035867717,-0.016126163,-0.012505841,-0.003
5.9063039,1.923632,22.151775,0.035875553,-0.016122097,-0.012499142,-0.003
5.323102,1.7336884,19.964458,0.035883384,-0.01611794,-0.012492506,-0.003
4.0528355,1.3199735,15.200284,0.035899381,-0.016109144,-0.012479143,-0.003
2.2418208,0.7301417,8.4080191,0.035918401,-0.016098179,-0.012463603,-0.003
1.207481,0.39326614,4.5286951,0.035934401,-0.016088547,-0.012450827,-0.003
1.9168545,0.62413001,7.1883683,0.035942236,-0.016083702,-0.012444668,-0.003
2.2952757,0.74734437,8.60748,0.035950068,-0.016078778,-0.012438579,-0.003
2.6629512,0.86705989,9.9862947,0.035966064,-0.016068479,-0.012426339,-0.003
2.8065374,0.91381174,10.524755,0.035985084,-0.016055837,-0.012412129,-0.003
2.7916274,0.90895706,10.468842,0.036001083,-0.016044885,-0.012400466,-0.003
2.7700963,0.90193152,10.388814,0.03600892,-0.016039418,-0.012394851,-0.003
2.7202377,0.88569772,10.201827,0.03601675,-0.016033884,-0.012389312,-0.003
2.6172855,0.8521769,9.8157206,0.036032747,-0.016022382,-0.012378193,-0.003
2.4689181,0.80386913,9.2592916,0.036051767,-0.016008314,-0.012365393,-0.003
2.3210654,0.7557289,8.704793,0.036067765,-0.015996162,-0.012354988,-0.003
2.2674277,0.73826474,8.5036335,0.036075603,-0.015990123,-0.012349992,-0.003
2.1763005,0.70864338,8.1618843,0.036083433,-0.015984001,-0.01234511,-0.003
2.0183961,0.65722674,7.5696878,0.03609943,-0.015971318,-0.012335361,-0.003
1.8164189,0.59145927,6.8122029,0.036118451,-0.015955914,-0.012324203,-0.003
1.6392514,0.53377032,6.1477628,0.036134449,-0.0159427,-0.012315185,-0.003
1.5675005,0.51040691,5.8786726,0.036142283,-0.015936155,-0.012310879,-0.003
1.4677047,0.47788331,5.5046577,0.036150117,-0.015929528,-0.012306701,-0.003
1.2997564,0.4231995,4.8747644,0.036166114,-0.015915854,-0.0122984,-0.003
1.1103534,0.36153004,4.1644039,0.036185134,-0.015899325,-0.012288989,-0.003
0.95541674,0.31108284,3.5833111,0.036201131,-0.015885204,-0.012281471,-0.003
0.89452314,0.29129216,3.3550179,0.036208963,-0.015878227,-0.012277914,-0.003
0.80932748,0.26354906,3.035481,0.0362168,-0.015871186,-0.012274474,-0.003
0.66026294,0.21500775,2.4763963,0.036232797,-0.015856687,-0.012267713,-0.003
0.46979257,0.15298305,1.7620142,0.036251817,-0.015839228,-0.012260166,-0.003
0.26280257,0.085578918,0.98567301,0.036267815,-0.015824364,-0.012254249,-0.003
0.28805,0.093783088,1.0803605,0.036275647,-0.015817033,-0.012251496,-0.003
0.41445619,0.13493831,1.5544597,0.036283482,-0.015809663,-0.012248837,-0.003
0.60376036,0.19657181,2.2644641,0.036299482,-0.015794508,-0.012243706,-0.003
0.74778903,0.24346454,2.8046582,0.036318502,-0.015776325,-0.012238126,-0.003
0.83572531,0.27209479,3.1344721,0.036334499,-0.015760902,-0.012233877,-0.003
0.86767519,0.28249699,3.2543035,0.03634233,-0.015753314,-0.012231945,-0.003
0.91206855,0.29699442,3.4207892,0.036350166,-0.015745696,-0.012230109,-0.003
0.99455512,0.3238543,3.7301619,0.036366164,-0.015730072,-0.012226668,-0.003
1.0993278,0.35797116,4.1231208,0.036385185,-0.015711386,-0.012223115,-0.003
1.1881555,0.3868959,4.4562764,0.036401182,-0.015695591,-0.012220581,-0.003
1.2245482,0.39874634,4.5927706,0.036409012,-0.015687836,-0.012219492,-0.003
1.2693801,0.41331369,4.760901,0.036416848,-0.015680064,-0.012218503,-0.003
1.3499436,0.43954542,5.0630603,0.036432848,-0.015664155,-0.012216795,-0.003
1.4384015,0.46834755,5.3948278,0.036451868,-0.015645193,-0.012215312,-0.003
1.5125515,0.49249101,5.6729326,0.036467865,-0.015629215,-0.012214524,-0.003
1.5435233,0.50257552,5.7890949,0.036475696,-0.015621387,-0.012214291,-0.003
1.5691338,0.51085854,5.8851299,0.036483532,-0.015613553,-0.012214161,-0.003
1.6138294,0.52540994,6.0527635,0.036499531,-0.015597554,-0.012214207,-0.003
1.6633677,0.54153806,6.2385602,0.036518551,-0.015578544,-0.01221481,-0.003
1.689245,0.54996282,6.3356142,0.036534548,-0.015562576,-0.012215778,-0.003
1.6977754,0.5527758,6.3675861,0.03654238,-0.015554769,-0.012216405,-0.003
1.7039562,0.55478817,6.3907676,0.036550215,-0.015546968,-0.012217134,-0.003
1.723063,0.56100911,6.4624281,0.036566214,-0.015531071,-0.012218932,-0.003
1.7447329,0.56806457,6.5437021,0.036585234,-0.015512241,-0.012221618,-0.003
1.7968787,0.58504266,6.7392774,0.036601231,-0.015496476,-0.012224331,-0.003
1.8527709,0.60324049,6.948904,0.036609063,-0.015488784,-0.012225805,-0.003
1.8812475,0.6126163,7.05581,0.036616899,-0.015481112,-0.012227398,-0.003
1.9387854,0.63135314,7.2716117,0.036632897,-0.01546551,-0.012230938,-0.003
1.9547132,0.63653994,7.3313508,0.036651917,-0.01544709,-0.01223568,-0.003
1.9203397,0.62534642,7.2024293,0.036667914,-0.015431715,-0.012240095,-0.003
1.9144796,0.62343812,7.1804504,0.036675744,-0.015424225,-0.012242379,-0.003
1.6491133,0.61216497,7.0492191,0.036682621,-0.01541769,-0.012244522,-0.003
1.6580555,0.61548442,7.0874429,0.03669666,-0.015404409,-0.012249071,-0.003
1.7395155,0.64572304,7.435648,0.036713348,-0.015388757,-0.01225486,-0.003
1.8447776,0.68479723,7.8855963,0.036727383,-0.015375717,-0.012260049,-0.003
1.9056339,0.70738763,8.14573,0.036734249,-0.015369372,-0.012262674,-0.003
1.9321634,0.71741647,8.2595577,0.03674113,-0.015363066,-0.012265427,-0.003
2.0054893,0.74464256,8.5730095,0.03675517,-0.01535028,-0.012271226,-0.003
2.0707188,0.76886243,8.8518505,0.036771858,-0.015335253,-0.012278486,-0.003
2.0914168,0.77654761,8.9403305,0.036785892,-0.015322777,-0.01228491,-0.003
2.0927227,0.77706915,8.945981,0.036792756,-0.015316726,-0.012288151,-0.003
2.0821133,0.77312964,8.9006271,0.036799638,-0.015310702,-0.01229148,-0.003
2.0660849,0.76717806,8.8321095,0.036813679,-0.015298529,-0.012298477,-0.003
2.0502634,0.76130319,8.7644758,0.036830367,-0.015284276,-0.012307157,-0.003
2.0407085,0.75775528,8.72363,0.036844401,-0.015272479,-0.012314758,-0.003
2.0383205,0.7568686,8.7134228,0.036851265,-0.015266773,-0.012318575,-0.003
2.0348806,0.75555497,8.6987143,0.036858147,-0.015261097,-0.012322466,-0.003
2.0211217,0.75044632,8.6398983,0.036872188,-0.015249655,-0.012330603,-0.003
1.9902045,0.7389667,8.5077333,0.036888877,-0.015236303,-0.012340616,-0.003
1.9675162,0.73054248,8.4107456,0.036902909,-0.015225292,-0.012349315,-0.003
1.9650522,0.72962761,8.4002123,0.036909774,-0.01521998,-0.012353662,-0.003
1.9612296,0.72820336,8.3838882,0.036916656,-0.015214705,-0.012358082,-0.003
1.9587836,0.72729516,8.3734322,0.036930697,-0.015204098,-0.012367283,-0.003
1.949319,0.72378099,8.3329725,0.036947386,-0.015191772,-0.012378533,-0.003
1.9396564,0.72019327,8.291667,0.036961419,-0.015181649,-0.012388254,-0.003
1.9339995,0.71809286,8.2674847,0.036968283,-0.015176781,-0.012393092,-0.003
1.9267274,0.71539903,8.2363977,0.036975165,-0.015171955,-0.012397998,-0.003
1.9100943,0.70922309,8.1652946,0.036989206,-0.015162283,-0.012408176,-0.003
1.8751017,0.69623023,8.015707,0.037005894,-0.015151097,-0.01242056,-0.003
1.8262442,0.67808938,7.8068509,0.037019928,-0.015141957,-0.012431209,-0.003
1.7958444,0.66680181,7.676897,0.037026792,-0.015137576,-0.012436494,-0.003
1.7633697,0.6547727,7.538065,0.037033674,-0.015133244,-0.012441842,-0.003
1.6878603,0.62673455,7.2152762,0.037047714,-0.015124596,-0.012452902,-0.003
1.5837735,0.58808517,6.7703252,0.037064403,-0.015114652,-0.012466305,-0.003
1.4973425,0.55599171,6.4008498,0.037078437,-0.015106578,-0.012477783,-0.003
1.4610944,0.54253209,6.2458959,0.0370853,-0.015102726,-0.012483465,-0.003
1.4289801,0.53065133,6.1086116,0.037092183,-0.015098928,-0.012489204,-0.003
1.3781973,0.51179314,5.8915248,0.037106224,-0.015091384,-0.012501046,-0.003
1.3258672,0.49236038,5.6678238,0.037122912,-0.015082776,-0.012515343,-0.003
1.2787768,0.47487336,5.4665213,0.037136945,-0.015075843,-0.012527544,-0.003
1.2524899,0.46506301,5.3541493,0.03714381,-0.015072555,-0.01253357,-0.003
1.2244773,0.45466161,5.2344007,0.037150692,-0.015069327,-0.012539648,-0.003
1.1597942,0.43064407,4.9578934,0.037164732,-0.015062956,-0.01255216,-0.003
1.0733236,0.39853662,4.5882487,0.037181421,-0.015055763,-0.012567218,-0.003
0.9975099,0.37038618,4.2641597,0.037195455,-0.015050036,-0.012580031,-0.003
0.96069545,0.35671657,4.1067853,0.037202319,-0.015047343,-0.012586344,-0.003
0.92765176,0.34445444,3.9655311,0.037209201,-0.015044714,-0.012592705,-0.003
0.87136555,0.32355431,3.7249186,0.037223241,-0.015039577,-0.012605771,-0.003
0.8229664,0.30558282,3.5180216,0.03723993,-0.015033865,-0.012621452,-0.003
0.78568608,0.29173994,3.3586557,0.037253963,-0.015029398,-0.012634755,-0.003
0.76433933,0.28381348,3.2674024,0.037260828,-0.015027325,-0.0126413,-0.003
0.7408902,0.2751157,3.1671622,0.03726771,-0.01502532,-0.012647883,-0.003
0.68446791,0.25416434,2.9259677,0.03728175,-0.015021465,-0.012661383,-0.003
0.60942644,0.22629911,2.60518,0.037298438,-0.015017289,-0.012677541,-0.003
0.54706633,0.20314284,2.3386025,0.037312472,-0.015014122,-0.012691213,-0.003
0.51753503,0.19217694,2.2123618,0.037319337,-0.015012688,-0.012697926,-0.003
0.48926431,0.18163823,2.0915084,0.037326219,-0.015011327,-0.012704672,-0.003
0.42804006,0.15890886,1.8297868,0.037340259,-0.015008789,-0.012718481,-0.003
0.34759927,0.12904541,1.4859184,0.037356948,-0.015006186,-0.012734965,-0.003
0.27235201,0.10111004,1.1642511,0.037370981,-0.01500435,-0.012748878,-0.003
0.23411711,0.086915426,1.0008044,0.037377845,-0.015003569,-0.012755698,-0.003
0.19708011,0.073186316,0.84247762,0.037384727,-0.015002863,-0.012762544,-0.003
0.13065013,0.048517339,0.55850291,0.037398768,-0.015001664,-0.012776533,-0.003
0.06709636,0.024916446,0.28682339,0.037415457,-0.01500066,-0.012793192,-0.003
0.13692868,0.050848898,0.58534241,0.03742949,-0.01500017,-0.012807216,-0.003
0.18441106,0.068481632,0.78832006,0.037436354,-0.015000049,-0.012814079,-0.003
0.22616011,0.084003814,0.96678698,0.037443236,-0.015000007,-0.012820961,-0.003
0.32910943,0.12224281,1.4068737,0.037457277,-0.015000157,-0.012835002,-0.003
0.45172977,0.16778833,1.9310501,0.037473965,-0.015000783,-0.012851678,-0.003
0.52877641,0.19640616,2.2604084,0.037487998,-0.015001652,-0.012865684,-0.003
0.54690456,0.20313959,2.3379023,0.037494862,-0.015002158,-0.012872529,-0.003
1.2568026,0.24239355,2.787735,0.037508116,-0.01500336,-0.012885728,-0.003
1.6465639,0.31756496,3.652271,0.037535174,-0.015007056,-0.012912532,-0.003
1.9804298,0.3819561,4.3928246,0.037567331,-0.015013028,-0.01294413,-0.003
2.2049322,0.42525482,4.8907976,0.03759438,-0.015018826,-0.01297055,-0.003
2.3026545,0.44410205,5.1075568,0.037607638,-0.015021781,-0.012983475,-0.003
3.0353484,0.46800888,5.3837957,0.03762418,-0.015025472,-0.0129996,-0.003
3.3719356,0.51990598,5.9808002,0.037657995,-0.015033047,-0.013032556,-0.003
3.7318025,0.57539254,6.6190958,0.037698196,-0.015042134,-0.013071716,-0.003
3.9867754,0.61470586,7.0713415,0.037732004,-0.015049819,-0.013104639,-0.003
5.1437788,0.63477832,7.2992215,0.037748571,-0.015053576,-0.013120774,-0.003
5.3029613,0.65442258,7.5251079,0.037769256,-0.015058331,-0.013140906,-0.003
5.6113629,0.69248152,7.9627419,0.037811525,-0.015068055,-0.01318204,-0.003
5.9273844,0.73148072,8.4111881,0.037861774,-0.015079679,-0.013230927,-0.003
6.1462822,0.75849426,8.7218122,0.037904036,-0.015089515,-0.013272028,-0.003
6.2476649,0.77100563,8.8656788,0.037924737,-0.01509434,-0.013292159,-0.003
7.9235797,0.78269643,8.9954863,0.037950602,-0.015100423,-0.013317298,-0.003
8.0888948,0.79902637,9.1831656,0.038003436,-0.015112896,-0.013368639,-0.003
8.1281662,0.80290562,9.2277498,0.038066249,-0.01512783,-0.013429651,-0.003
8.0056057,0.79079908,9.0886097,0.038119076,-0.015140494,-0.013480938,-0.003
7.8817453,0.77856398,8.9479923,0.038144944,-0.015146732,-0.013506042,-0.003
9.6121521,0.7599296,8.7302895,0.038177284,-0.015154539,-0.013537426,-0.003
8.857585,0.70027405,8.0449495,0.038243326,-0.01517059,-0.013601488,-0.003
7.4123049,0.58601129,6.7322659,0.038321842,-0.015189838,-0.013677608,-0.003
5.4985514,0.43471137,4.9940891,0.038387876,-0.015206146,-0.013741597,-0.003
4.1110258,0.32501465,3.7338614,0.038420203,-0.015214167,-0.013772912,-0.003
1.2533114,0.078386553,0.90052724,0.038461086,-0.015224354,-0.013812506,-0.003
7.9069543,0.49452904,5.6812916,0.038544561,-0.015245263,-0.01389332,-0.003
11.604094,0.72576129,8.3377533,0.038643801,-0.015270309,-0.013989347,-0.003
13.809068,0.8636682,9.9220676,0.038727268,-0.015291517,-0.014070075,-0.003
14.689297,0.91872084,10.554529,0.038768129,-0.015301941,-0.014109584,-0.003
15.533515,0.9668169,11.105584,0.038809215,-0.015312465,-0.0141493,-0.003
16.803251,1.0458462,12.013374,0.038893109,-0.015334039,-0.014230371,-0.003
17.81765,1.108983,12.738611,0.038992845,-0.015359835,-0.014326714,-0.003
18.273472,1.1373538,13.064499,0.039076729,-0.015381644,-0.014407714,-0.003
18.45434,1.1429232,13.128169,0.039117794,-0.015392354,-0.014447358,-0.003
18.446682,1.1424489,13.122721,0.039159087,-0.015403148,-0.014487214,-0.003
18.12796,1.1227098,12.895988,0.0392434,-0.015425247,-0.014568579,-0.003
17.188515,1.0645275,12.227678,0.039343634,-0.015451618,-0.014665282,-0.003
15.929071,0.98652703,11.331727,0.039427937,-0.015473877,-0.014746594,-0.003
15.165849,0.93925875,10.788781,0.039469208,-0.0154848,-0.014786393,-0.003
14.380136,0.88613421,10.178943,0.039510706,-0.015495795,-0.014826409,-0.003
12.362518,0.7618044,8.7507772,0.039595441,-0.015518287,-0.014908103,-0.003
9.5149574,0.58633167,6.7351384,0.039696176,-0.015545091,-0.015005208,-0.003
6.6730886,0.41120976,4.7235289,0.039780902,-0.015567672,-0.015086869,-0.003
5.0995016,0.31266177,3.5917118,0.039822379,-0.015578733,-0.015126844,-0.003
3.1568074,0.19355087,2.2234218,0.039864086,-0.015589878,-0.015167033,-0.003
3.0197508,0.18514763,2.1268892,0.039949243,-0.01561264,-0.015249092,-0.003
2.3221953,0.14237896,1.6355827,0.040050482,-0.015639724,-0.015346642,-0.003
4.2803965,0.26244062,3.0147948,0.040135631,-0.015662516,-0.015428684,-0.003
5.9292359,0.36171377,4.1553402,0.040177316,-0.015673671,-0.015468848,-0.003
7.3399029,0.4477717,5.1439672,0.04021923,-0.015684903,-0.015509229,-0.003
9.7026653,0.59191233,6.7998438,0.040304813,-0.015707828,-0.015591685,-0.003
11.693627,0.71337122,8.1951542,0.040406559,-0.015735077,-0.015689714,-0.003
12.724551,0.77626282,8.9176483,0.040492134,-0.015757985,-0.015772166,-0.003
13.100987,0.79524952,9.1357889,0.040534027,-0.015769195,-0.015812531,-0.003
13.292215,0.80685735,9.2691383,0.040576151,-0.015780468,-0.015853118,-0.003
13.366237,0.81135058,9.3207569,0.040662163,-0.015803467,-0.015935998,-0.003
13.00282,0.78929061,9.0673332,0.040764416,-0.015830781,-0.016034536,-0.003
12.416681,0.75371116,8.6585979,0.040850419,-0.015853731,-0.01611742,-0.003
12.114916,0.73176479,8.4061394,0.040892523,-0.015864957,-0.016158,-0.003
11.716428,0.70769525,8.1296415,0.040934857,-0.015876234,-0.016198805,-0.003
10.803078,0.65252715,7.4958982,0.041021298,-0.015899237,-0.016282128,-0.003
9.6415815,0.58237046,6.6899738,0.041124064,-0.015926542,-0.0163812,-0.003
8.7024488,0.52564508,6.0383415,0.041210496,-0.015949467,-0.016464537,-0.003
8.2886591,0.5006513,5.7512264,0.041252809,-0.015960677,-0.016505338,-0.003
7.9626465,0.47860688,5.4975319,0.041295356,-0.015971934,-0.016546369,-0.003
7.4091344,0.44533724,5.1153789,0.041382229,-0.01599489,-0.016630154,-0.003
7.1818681,0.43167701,4.9584703,0.041485509,-0.016022125,-0.016729778,-0.003
7.3638239,0.44261375,5.0840955,0.041572375,-0.01604498,-0.016813584,-0.003
7.5593057,0.4543635,5.219059,0.041614899,-0.01605615,-0.016854614,-0.003
7.8506179,0.46958104,5.3932223,0.041657657,-0.016067371,-0.016895873,-0.003
8.4878263,0.50769538,5.8309722,0.041744965,-0.016090244,-0.016980132,-0.003
9.3300171,0.5580706,6.4095411,0.04184876,-0.016117372,-0.01708032,-0.003
10.002911,0.59831941,6.8718057,0.041936061,-0.016140133,-0.017164601,-0.003
10.348436,0.61599565,7.0738091,0.041978798,-0.016151255,-0.017205866,-0.003
10.609748,0.63155031,7.2524323,0.042021771,-0.016162429,-0.01724736,-0.003
11.015328,0.6556927,7.5296721,0.042109516,-0.016185205,-0.017332098,-0.003
11.223438,0.66808051,7.6719279,0.042213829,-0.016212214,-0.017432854,-0.003
11.136394,0.66289914,7.6124277,0.042301565,-0.016234875,-0.017517613,-0.003
11.002373,0.65492153,7.5208163,0.042344518,-0.01624595,-0.017559113,-0.003
10.85884,0.64325869,7.3857765,0.042387704,-0.016257076,-0.017600842,-0.003
10.265173,0.60809094,6.9819865,0.042475887,-0.016279757,-0.017686058,-0.003
9.2447939,0.54764545,6.2879629,0.042580724,-0.016306661,-0.017787384,-0.003
8.1434689,0.48240489,5.5388832,0.042668899,-0.016329242,-0.017872619,-0.003
7.5295005,0.44603443,5.1212845,0.042712064,-0.016340284,-0.017914347,-0.003
6.9008675,0.40682173,4.670362,0.042755467,-0.01635137,-0.017956311,-0.003
5.3856912,0.31749865,3.6449223,0.042844092,-0.016373985,-0.018042002,-0.003
3.1963677,0.1884331,2.1632345,0.042949451,-0.016400825,-0.018143885,-0.003
1.3578639,0.080049142,0.91897374,0.043038068,-0.016423367,-0.018229587,-0.003
2.5232451,0.14875099,1.7076792,0.043081449,-0.016434394,-0.018271543,-0.003
3.1728814,0.18614206,2.1366568,0.04312507,-0.016445471,-0.018313734,-0.003
3.8232799,0.22429872,2.5746431,0.043214137,-0.016468074,-0.018399885,-0.003
3.9133799,0.22958456,2.6353176,0.043320024,-0.01649492,-0.018502312,-0.003
3.5337901,0.20731534,2.3796971,0.043409083,-0.016517481,-0.018588467,-0.003
3.2031274,0.18700191,2.1462941,0.043452681,-0.016528524,-0.018630642,-0.003
2.7150776,0.15850908,1.8192706,0.04349652,-0.016539624,-0.018673053,-0.003
0.48129725,0.028098635,0.32249904,0.043586032,-0.016562285,-0.018759649,-0.003
3.1379623,0.18319751,2.1026297,0.043692449,-0.016589232,-0.018862598,-0.003
4.3243098,0.25245774,2.8975563,0.043781953,-0.016611904,-0.018949183,-0.003
4.7917514,0.27974746,3.2107711,0.04382577,-0.016623011,-0.018991569,-0.003
5.2314768,0.30392534,3.4879761,0.043869827,-0.016634179,-0.019034186,-0.003
5.9259653,0.34427202,3.9510117,0.043959786,-0.016657004,-0.019121202,-0.003
6.5026927,0.37777728,4.3355322,0.044066735,-0.01668418,-0.01922464,-0.003
6.7827559,0.39404768,4.5222583,0.044156687,-0.016707078,-0.019311629,-0.003
6.8847795,0.3980166,4.5674462,0.044200724,-0.016718304,-0.019354211,-0.003
6.9068065,0.39929,4.5820594,0.044245001,-0.016729604,-0.019397022,-0.003
6.8024168,0.39325511,4.5128059,0.04433541,-0.016752718,-0.019484427,-0.003
6.407701,0.37043616,4.2509465,0.044442894,-0.016780283,-0.019588316,-0.003
5.827673,0.33690411,3.8661492,0.044533295,-0.016803546,-0.019675672,-0.003
5.4492297,0.3150259,3.6150851,0.044577552,-0.016814966,-0.019718431,-0.003
5.0193963,0.28876144,3.3133647,0.044622051,-0.016826469,-0.019761417,-0.003
3.7673683,0.2167334,2.486886,0.044712911,-0.016850028,-0.01984917,-0.003
0.61940521,0.03563384,0.40887699,0.044820932,-0.016878175,-0.01995346,-0.003
3.6273599,0.20867883,2.3944647,0.044911787,-0.016901974,-0.020041142,-0.003
4.4272575,0.25347149,2.9079509,0.044956265,-0.016913673,-0.020084053,-0.003
5.0838499,0.29106304,3.33922,0.045000985,-0.016925467,-0.02012719,-0.003
6.1669402,0.35307264,4.0506253,0.045092301,-0.016949654,-0.020215245,-0.003
7.1381493,0.40867677,4.6885433,0.045200863,-0.01697861,-0.020319873,-0.003
7.7492132,0.44366169,5.0899076,0.045292171,-0.017003138,-0.020407826,-0.003
8.0254946,0.4573513,5.2451477,0.045336872,-0.017015196,-0.02045087,-0.003
8.2502193,0.47015777,5.3920193,0.045381816,-0.017027318,-0.020494148,-0.003
8.6115084,0.49074665,5.6281433,0.045473587,-0.017052146,-0.020582497,-0.003
8.9196472,0.50830668,5.8295312,0.045582691,-0.017081738,-0.020687511,-0.003
9.1038284,0.51880264,5.9499044,0.045674456,-0.01710668,-0.020775821,-0.003
9.21422,0.522717,5.992094,0.045719381,-0.017118916,-0.020819047,-0.003
9.2730522,0.5260545,6.0303535,0.04576455,-0.017131226,-0.020862507,-0.003
9.3589983,0.53093022,6.0862451,0.045856781,-0.017156409,-0.020951234,-0.003
9.4287233,0.53488564,6.131588,0.045966429,-0.017186418,-0.021056695,-0.003
9.4690485,0.53717327,6.1578116,0.046058654,-0.017211728,-0.021145379,-0.003
9.5201483,0.53756237,6.1602445,0.046103802,-0.017224152,-0.021188784,-0.003
9.5548048,0.53951931,6.1826701,0.046149197,-0.017236624,-0.021232432,-0.003
9.6073875,0.5424884,6.2166948,0.046241889,-0.017262161,-0.021321537,-0.003
9.6872921,0.54700029,6.2683992,0.046352085,-0.017292596,-0.021427447,-0.003
9.7697163,0.5516544,6.321733,0.046444771,-0.017318271,-0.021516506,-0.003
9.7894421,0.55276823,6.3344975,0.046490147,-0.017330883,-0.021560093,-0.003
9.9231215,0.55762285,6.3890567,0.046535767,-0.017343517,-0.021603929,-0.003
10.073053,0.56604815,6.4855909,0.046628923,-0.01736941,-0.021693414,-0.003
10.277543,0.57753932,6.6172533,0.046739672,-0.017400276,-0.021799775,-0.003
10.467693,0.58822471,6.7396827,0.04683282,-0.01742631,-0.021889212,-0.003
10.531919,0.59183377,6.7810345,0.046878424,-0.017439103,-0.021932984,-0.003
10.722299,0.59953284,6.8692698,0.046924271,-0.01745191,-0.021977006,-0.003
10.96534,0.61312234,7.0249748,0.047017893,-0.017478161,-0.022066873,-0.003
11.253204,0.62921822,7.2093964,0.047129195,-0.017509455,-0.022173684,-0.003
11.494066,0.64268589,7.3637052,0.047222809,-0.017535847,-0.022263501,-0.003
11.581042,0.64754909,7.419426,0.04726864,-0.017548807,-0.022307461,-0.003
11.780677,0.65532225,7.509779,0.047314718,-0.017561803,-0.022351669,-0.003
12.030175,0.66920102,7.6688251,0.047408807,-0.017588416,-0.022441916,-0.003
12.306872,0.68459284,7.8452106,0.047520665,-0.017620141,-0.02254918,-0.003
12.533834,0.697218,7.9898911,0.047614747,-0.017646886,-0.022639381,-0.003
12.629293,0.70252812,8.0507431,0.047660808,-0.017660011,-0.022683533,-0.003
12.812519,0.70896155,8.1269121,0.047707116,-0.017673196,-0.022727923,-0.003
13.043754,0.72175658,8.2735834,0.047801676,-0.017700179,-0.022818552,-0.003
13.314685,0.7367481,8.4454336,0.047914093,-0.017732333,-0.022926273,-0.003
13.546996,0.74960274,8.5927877,0.048008647,-0.017759437,-0.023016859,-0.003
13.728311,0.75557888,8.6644754,0.048054936,-0.017772727,-0.023061199,-0.003
13.843061,0.76189452,8.7368994,0.048101476,-0.017786101,-0.023105776,-0.003
14.07318,0.7745598,8.8821363,0.048196509,-0.017813452,-0.023196789,-0.003
14.331869,0.7887975,9.0454044,0.048309489,-0.01784604,-0.023304965,-0.003
14.534222,0.79993463,9.1731176,0.048404514,-0.017873513,-0.023395933,-0.003
14.630067,0.80520976,9.2336092,0.048451037,-0.017886983,-0.023440463,-0.003
14.791415,0.80977273,9.2890015,0.048497809,-0.017900541,-0.023485227,-0.003
14.966205,0.81934178,9.3987694,0.048593316,-0.017928269,-0.023576621,-0.003
15.158263,0.82985628,9.5193815,0.048706861,-0.017961308,-0.023685252,-0.003
15.314028,0.83838379,9.6172018,0.048802361,-0.017989157,-0.023776602,-0.003
15.399821,0.84308064,9.6710806,0.048849117,-0.018002808,-0.02382132,-0.003
15.541066,0.84644902,9.7112293,0.048896123,-0.01801656,-0.02386627,-0.003
15.687407,0.85441947,9.8026743,0.048992107,-0.018044673,-0.023958044,-0.003
15.856621,0.86363578,9.908411,0.04910622,-0.018078171,-0.02406713,-0.003
15.997499,0.8713088,9.9964428,0.049202198,-0.018106405,-0.024158861,-0.003
16.170816,0.87634569,10.054476,0.049249187,-0.018120237,-0.024203768,-0.003
16.213303,0.87864816,10.080893,0.049296428,-0.01813419,-0.024248902,-0.003
16.331139,0.88503408,10.154159,0.049392893,-0.018162698,-0.024341058,-0.003
16.465879,0.89233601,10.237936,0.049507575,-0.018196665,-0.024450595,-0.003
16.580666,0.89855659,10.309305,0.049604034,-0.01822529,-0.024542708,-0.003
16.677588,0.90380913,10.369569,0.049651259,-0.018239308,-0.024587804,-0.003
16.78282,0.90495729,10.383086,0.049698735,-0.018253464,-0.024633121,-0.003
16.880999,0.91025126,10.443827,0.049795682,-0.018282376,-0.024725657,-0.003
17.009783,0.9171955,10.523501,0.049910939,-0.01831682,-0.024835646,-0.003
17.130667,0.92371374,10.598289,0.050007878,-0.018345848,-0.024928138,-0.003
17.24522,0.92989069,10.669161,0.050055339,-0.01836006,-0.02497342,-0.003
17.354822,0.93111372,10.683552,0.050103054,-0.018374421,-0.025018923,-0.003
17.472843,0.93744582,10.756206,0.050200486,-0.018403744,-0.025111837,-0.003
17.640112,0.94642001,10.859176,0.050316318,-0.018438676,-0.025222277,-0.003
17.796623,0.95481712,10.955523,0.050413743,-0.018468117,-0.025315147,-0.003
17.929111,0.96192533,11.037083,0.05046144,-0.01848253,-0.025360614,-0.003
18.061115,0.96416008,11.06303,0.050509394,-0.018497095,-0.025406303,-0.003
18.209454,0.97207886,11.153893,0.050607312,-0.018526835,-0.025499595,-0.003
18.402412,0.98237956,11.272086,0.050723723,-0.018562265,-0.025610484,-0.003
18.562336,0.99091679,11.370044,0.050821637,-0.01859213,-0.025703732,-0.003
18.773464,0.99718559,11.44216,0.050869574,-0.01860676,-0.025749382,-0.003
18.817186,0.99950802,11.468808,0.050917765,-0.018621521,-0.025795257,-0.003
18.942999,1.0061907,11.545488,0.051016173,-0.018651687,-0.025888927,-0.003
19.09,1.013999,11.635083,0.051133167,-0.018687624,-0.026000265,-0.003
19.197672,1.0197182,11.700708,0.051231569,-0.018717924,-0.026093885,-0.003
19.263123,1.0231947,11.7406,0.051279745,-0.018732775,-0.026139716,-0.003
19.394981,1.0250741,11.762158,0.051328178,-0.018747739,-0.026185779,-0.003
19.474745,1.0292898,11.810532,0.051427078,-0.018778333,-0.026279828,-0.003
19.566177,1.0341222,11.865981,0.051544658,-0.018814791,-0.026391612,-0.003
19.632647,1.0376353,11.906291,0.051643552,-0.018845534,-0.026485607,-0.003
19.762194,1.0393082,11.925235,0.05169197,-0.018860608,-0.026531618,-0.003
19.791262,1.0408369,11.942775,0.051740644,-0.018875781,-0.026577868,-0.003
19.849478,1.0438986,11.977905,0.051840038,-0.018906815,-0.026672293,-0.003
19.921474,1.0476849,12.021351,0.051958205,-0.0189438,-0.026784522,-0.003
19.990398,1.0513096,12.062942,0.052057594,-0.018974982,-0.026878893,-0.003
20.129894,1.0534302,12.08669,0.052106254,-0.018990275,-0.026925087,-0.003
20.168987,1.055476,12.110163,0.052155171,-0.019005664,-0.026971521,-0.003
20.259638,1.0602199,12.164593,0.052255063,-0.019037141,-0.027066324,-0.003
20.382059,1.0666263,12.238099,0.052373821,-0.01907465,-0.027179003,-0.003
20.49584,1.0725807,12.306417,0.052473707,-0.019106274,-0.02727375,-0.003
20.658575,1.0757707,12.342422,0.05252261,-0.019121781,-0.02732013,-0.003
20.719687,1.078953,12.378931,0.052571773,-0.019137388,-0.02736675,-0.003
20.847099,1.085588,12.455055,0.052672164,-0.019169306,-0.027461931,-0.003
21.002123,1.0936606,12.547673,0.052791516,-0.01920734,-0.027575061,-0.003
21.127029,1.100165,12.622298,0.052891901,-0.019239401,-0.027670188,-0.003
21.284168,1.1028646,12.652921,0.052941048,-0.019255124,-0.027716752,-0.003
21.348442,1.1061951,12.691131,0.052990456,-0.01927094,-0.02776356,-0.003
21.454153,1.1116725,12.753973,0.05309135,-0.019303292,-0.027859127,-0.003
21.564318,1.117381,12.819464,0.053211299,-0.019341839,-0.027972713,-0.003
21.638573,1.1212286,12.863605,0.053312185,-0.019374337,-0.028068222,-0.003
21.746819,1.1212493,12.863644,0.053361578,-0.019390283,-0.028114971,-0.003
21.809521,1.1244822,12.900733,0.053411233,-0.0194063,-0.028161971,-0.003
21.899448,1.1291187,12.953927,0.053512631,-0.019439079,-0.028257925,-0.003
22.009184,1.1347766,13.018838,0.053633179,-0.019478139,-0.028371969,-0.003
22.106598,1.1397991,13.076459,0.053734572,-0.019511063,-0.028467868,-0.003
22.232748,1.1406181,13.085658,0.053784212,-0.019527216,-0.028514806,-0.003
22.302488,1.1441959,13.126704,0.053834115,-0.019543445,-0.028561996,-0.003
22.410025,1.1497129,13.189998,0.05393602,-0.019576645,-0.028658342,-0.003
22.506247,1.1546494,13.246632,0.054057169,-0.019616202,-0.028772851,-0.003
22.580877,1.1584783,13.290558,0.054159068,-0.019649528,-0.028869146,-0.003
21.625368,1.1608269,13.316906,0.054208957,-0.019665863,-0.028916284,-0.003
21.64076,1.1616532,13.326384,0.054256648,-0.0196815,-0.02896134,-0.003
21.694336,1.1645291,13.359377,0.054354035,-0.019713456,-0.029053334,-0.003
21.749773,1.1675048,13.393514,0.054469812,-0.019751506,-0.029162681,-0.003
21.808187,1.1706406,13.429486,0.054567193,-0.019783547,-0.02925464,-0.003
22.004477,1.1753217,13.482945,0.054614871,-0.019799232,-0.029299663,-0.003
21.993484,1.1747345,13.47621,0.0546628,-0.019815056,-0.029344905,-0.003
22.040356,1.1772381,13.50493,0.054760673,-0.019847358,-0.029437294,-0.003
22.127571,1.1818964,13.55837,0.054877031,-0.019885797,-0.02954712,-0.003
22.214556,1.1865426,13.611669,0.054974899,-0.019918162,-0.029639481,-0.003
22.406101,1.1907912,13.660731,0.055022813,-0.019934008,-0.029684698,-0.003
22.44149,1.192672,13.682308,0.055070982,-0.019949969,-0.029730147,-0.003
22.568453,1.1994195,13.759716,0.055169344,-0.019982569,-0.029822949,-0.003
22.735975,1.2083226,13.861853,0.055286284,-0.020021385,-0.029933259,-0.003
22.867504,1.2153128,13.942044,0.055384642,-0.020054089,-0.03002602,-0.003
23.065975,1.2197258,13.993085,0.055432797,-0.020070111,-0.030071432,-0.003
23.112736,1.2221985,14.021452,0.055481205,-0.020086244,-0.030117072,-0.003
23.237587,1.2288007,14.097194,0.055580059,-0.020119211,-0.030210268,-0.003
23.377203,1.2361835,14.181892,0.055697585,-0.020158462,-0.030321045,-0.003
23.502525,1.2428106,14.25792,0.055796434,-0.020191519,-0.030414203,-0.003
23.623268,1.2491953,14.331168,0.055844829,-0.020207701,-0.030459812,-0.003
23.76293,1.2503055,14.344174,0.055893481,-0.020224029,-0.030505642,-0.003
23.878017,1.2563609,14.413646,0.055992829,-0.020257369,-0.030599229,-0.003
24.03635,1.2646917,14.509221,0.05611094,-0.020297058,-0.030710472,-0.003
24.173908,1.2719294,14.592256,0.056210283,-0.020330489,-0.030804021,-0.003
24.29468,1.278284,14.665158,0.056258921,-0.020346858,-0.030849822,-0.003
24.445797,1.2798374,14.682964,0.056307817,-0.020363368,-0.030895846,-0.003
24.554436,1.285525,14.748216,0.056407661,-0.020397088,-0.030989824,-0.003
24.689865,1.2926153,14.829559,0.056526363,-0.020437231,-0.031101532,-0.003
24.790247,1.2978706,14.889852,0.056626204,-0.020471053,-0.031195469,-0.003
24.990696,1.3018786,14.935571,0.056675084,-0.020487621,-0.031241456,-0.003
25.012403,1.3030094,14.948545,0.056724223,-0.020504313,-0.031287674,-0.003
25.074183,1.3062278,14.985466,0.056824567,-0.020538419,-0.031382043,-0.003
25.139843,1.3096482,15.024707,0.056943865,-0.020579033,-0.031494215,-0.003
25.17518,1.3114891,15.045827,0.057044201,-0.020613253,-0.031588536,-0.003
25.314392,1.3122282,15.053758,0.057093329,-0.020630028,-0.031634711,-0.003
25.325327,1.312795,15.06026,0.057142712,-0.020646904,-0.03168112,-0.003
25.333298,1.3132082,15.065001,0.057243558,-0.020681407,-0.031775881,-0.003
25.330837,1.3130807,15.063537,0.05736345,-0.020722499,-0.031888511,-0.003
25.312128,1.3121109,15.052411,0.057464293,-0.020757126,-0.031983223,-0.003
25.404676,1.3104138,15.032286,0.057513663,-0.020774106,-0.03202958,-0.003
25.405151,1.3104384,15.032567,0.057563296,-0.020791171,-0.032076187,-0.003
25.373693,1.3088157,15.013953,0.057664645,-0.020826079,-0.032171335,-0.003
25.327396,1.3064276,14.986558,0.057785138,-0.020867657,-0.032284427,-0.003
25.287663,1.304378,14.963047,0.057886482,-0.020902691,-0.032379523,-0.003
25.244759,1.302165,14.93766,0.0579361,-0.020919874,-0.03242607,-0.003
25.372932,1.3023131,14.938807,0.05798598,-0.020937139,-0.032472868,-0.003
25.355963,1.3014421,14.928817,0.058087838,-0.020972457,-0.032568406,-0.003
25.336229,1.3004293,14.917198,0.058208933,-0.021014521,-0.032681961,-0.003
25.322592,1.2997293,14.909168,0.058310782,-0.021049965,-0.032777444,-0.003
25.298271,1.2984811,14.89485,0.05836065,-0.021067346,-0.032824185,-0.003
25.428387,1.2986923,14.896973,0.058410776,-0.021084815,-0.032871168,-0.003
25.417566,1.2981398,14.890635,0.058513144,-0.021120545,-0.032967098,-0.003
25.393475,1.2969093,14.87652,0.058634845,-0.021163097,-0.033081118,-0.003
25.373226,1.2958752,14.864658,0.058737206,-0.021198947,-0.033176996,-0.003
25.359488,1.2951735,14.856609,0.05878732,-0.021216521,-0.033223927,-0.003
25.479549,1.2948306,14.852683,0.0588377,-0.021234198,-0.033271104,-0.003
25.467089,1.2941973,14.845418,0.058940578,-0.021270337,-0.033367425,-0.003
25.460516,1.2938633,14.841587,0.059062888,-0.021313371,-0.033481915,-0.003
25.466166,1.2941505,14.844881,0.059165761,-0.021349626,-0.033578187,-0.003
25.474728,1.2945856,14.849873,0.059216125,-0.021367397,-0.033625312,-0.003
25.600666,1.2945108,14.849039,0.059266758,-0.021385277,-0.033672683,-0.003
25.610826,1.2950246,14.854933,0.059370149,-0.021421824,-0.033769399,-0.003
25.612774,1.2951231,14.856062,0.05949307,-0.021465346,-0.033884358,-0.003
25.615557,1.2952639,14.857676,0.059596457,-0.021502001,-0.033981029,-0.003
25.652287,1.297121,14.87898,0.059647075,-0.021519955,-0.034028355,-0.003
25.751015,1.2956383,14.861936,0.059697959,-0.021538043,-0.034075916,-0.003
25.733196,1.2947417,14.851651,0.059801869,-0.021574995,-0.034173034,-0.003
25.718409,1.2939978,14.843117,0.059925403,-0.021618985,-0.03428847,-0.003
25.707628,1.2934552,14.836895,0.060029308,-0.021656029,-0.034385547,-0.003
25.874203,1.2953774,14.858738,0.06008018,-0.021674171,-0.034433074,-0.003
25.83709,1.2935193,14.837424,0.060131317,-0.021692451,-0.034480833,-0.003
25.801983,1.2917618,14.817265,0.060235746,-0.021729792,-0.034578357,-0.003
25.775879,1.2904547,14.802273,0.0603599,-0.021774234,-0.034694284,-0.003
25.753489,1.2893339,14.789415,0.060464324,-0.021811668,-0.034791768,-0.003
25.882061,1.2893326,14.789304,0.060515448,-0.021830009,-0.034839489,-0.003
25.872637,1.2888631,14.783918,0.060566843,-0.021848464,-0.034887455,-0.003
25.869392,1.2887015,14.782065,0.060671795,-0.021886179,-0.034985397,-0.003
25.88525,1.2894914,14.791126,0.060796568,-0.021931076,-0.035101812,-0.003
25.910175,1.2907331,14.805368,0.060901514,-0.021968892,-0.035199709,-0.003
26.057753,1.2916274,14.815619,0.060952894,-0.021987421,-0.035247631,-0.003
26.07081,1.2922747,14.823043,0.061004547,-0.022006063,-0.035295803,-0.003
26.103451,1.2938926,14.841601,0.06111002,-0.022044161,-0.035394154,-0.003
26.136909,1.2955511,14.860624,0.061235418,-0.02208952,-0.035511062,-0.003
26.161842,1.2967869,14.874801,0.06134089,-0.022127721,-0.035609372,-0.003
26.317373,1.2980299,14.888787,0.061392528,-0.022146439,-0.035657499,-0.003
26.311485,1.2977394,14.885456,0.061444437,-0.022165278,-0.035705868,-0.003
26.330801,1.2986921,14.896384,0.061550438,-0.022203773,-0.035804633,-0.003
26.339973,1.2991445,14.901572,0.061676464,-0.022249617,-0.035922024,-0.003
26.326988,1.298504,14.894226,0.06178246,-0.02228824,-0.036020733,-0.003
26.344835,1.2993842,14.904323,0.061834361,-0.022307163,-0.036069062,-0.003
26.437025,1.2974854,14.882069,0.061886528,-0.022326218,-0.036117624,-0.003
26.399471,1.2956423,14.860929,0.061993058,-0.022365144,-0.036216788,-0.003
26.343252,1.2928832,14.829281,0.062119714,-0.022411481,-0.036334664,-0.003
26.292257,1.2903805,14.800575,0.062226242,-0.022450496,-0.03643379,-0.003
26.469908,1.2926916,14.826447,0.062278398,-0.022469593,-0.036482323,-0.003
26.384819,1.2885361,14.778787,0.062330829,-0.022488857,-0.036531087,-0.003
26.286455,1.2837324,14.72369,0.062437893,-0.02252819,-0.036630664,-0.003
26.199783,1.2794997,14.675143,0.06256518,-0.022575002,-0.036749031,-0.003
26.133453,1.2762604,14.63799,0.062672241,-0.022614429,-0.036848567,-0.003
26.133112,1.2762437,14.637799,0.062724659,-0.022633743,-0.036897298,-0.003
26.224997,1.2744139,14.616185,0.062777351,-0.022653189,-0.036946271,-0.003
26.167826,1.2716358,14.584322,0.062884952,-0.022692926,-0.037046265,-0.003
26.136837,1.2701298,14.56705,0.063012873,-0.022740226,-0.03716512,-0.003
26.117142,1.2691727,14.556073,0.063120471,-0.022780078,-0.037265066,-0.003
26.208971,1.267352,14.53458,0.063173153,-0.022799617,-0.03731399,-0.003
26.239264,1.2688168,14.55138,0.063226106,-0.022819243,-0.037363172,-0.003
26.255234,1.2695891,14.560236,0.063334246,-0.022859391,-0.037463583,-0.003
26.27092,1.2703475,14.568934,0.063462806,-0.022907192,-0.037582926,-0.003
26.252546,1.2694591,14.558746,0.063570943,-0.02294747,-0.037683282,-0.003
26.15694,1.264836,14.505726,0.063623887,-0.022967231,-0.0377324,-0.003
26.316765,1.2662724,14.52175,0.063677106,-0.022987051,-0.03778179,-0.003
26.265717,1.2638161,14.493581,0.063785785,-0.023027616,-0.037882615,-0.003
26.161709,1.2588117,14.43619,0.063914991,-0.023075925,-0.03800245,-0.003
26.059143,1.2538766,14.379593,0.064023667,-0.02311663,-0.038103215,-0.003
25.925812,1.2474611,14.30602,0.064076874,-0.023136603,-0.038152531,-0.003
26.063194,1.2478577,14.310277,0.06413036,-0.023156632,-0.038202126,-0.003
25.992062,1.244452,14.271221,0.06423958,-0.023197625,-0.03830336,-0.003
25.873642,1.2387823,14.206202,0.064369434,-0.023246447,-0.038423687,-0.003
25.762217,1.2334474,14.145021,0.064478654,-0.023287578,-0.038524866,-0.003
25.64743,1.2279518,14.081998,0.064532126,-0.023307754,-0.038574386,-0.003
25.753956,1.2269241,14.070136,0.064585879,-0.023328004,-0.038624179,-0.003
25.662489,1.2225665,14.020164,0.064695647,-0.023369435,-0.038725827,-0.003
25.551418,1.2172751,13.959484,0.064826148,-0.023418775,-0.038846642,-0.003
25.487404,1.2142254,13.924511,0.064935916,-0.023460334,-0.038948238,-0.003
25.57563,1.2123592,13.903195,0.064989656,-0.023480708,-0.038997967,-0.003
25.560125,1.2116241,13.894767,0.065043676,-0.023501189,-0.039047953,-0.003
25.526749,1.210042,13.876623,0.065153994,-0.023543065,-0.039150015,-0.003
25.466825,1.2072015,13.844048,0.065285149,-0.023592927,-0.039271321,-0.003
25.413252,1.204662,13.814925,0.065395464,-0.02363492,-0.039373331,-0.003
25.414648,1.2047281,13.815683,0.065449472,-0.023655491,-0.039423268,-0.003
25.482449,1.2019182,13.783623,0.065503763,-0.023676207,-0.039473452,-0.003
25.400045,1.1980317,13.739051,0.065614633,-0.023718534,-0.039575923,-0.003
25.296255,1.1931362,13.68291,0.065746443,-0.023768924,-0.039697722,-0.003
25.213083,1.1892133,13.637921,0.065857309,-0.023811359,-0.039800145,-0.003
25.358316,1.1901004,13.648237,0.06591159,-0.02383214,-0.039850291,-0.003
25.271486,1.1860255,13.601504,0.065966152,-0.023853086,-0.039900672,-0.003
25.167826,1.1811606,13.545713,0.066077574,-0.023895867,-0.040003553,-0.003
25.065168,1.1763427,13.490461,0.066210044,-0.023946794,-0.040125843,-0.003
24.985184,1.1725889,13.447412,0.066321463,-0.023989685,-0.040228676,-0.003
25.000484,1.1733069,13.455647,0.066376016,-0.024010688,-0.040279023,-0.003
25.046978,1.1695807,13.413604,0.066430849,-0.024031857,-0.040329605,-0.003
24.941452,1.1646531,13.35709,0.066542829,-0.024075098,-0.0404329,-0.003
24.844009,1.160103,13.304906,0.066675962,-0.024126574,-0.040555678,-0.003
24.777092,1.1569782,13.26907,0.066787938,-0.024169937,-0.040658917,-0.003
24.778294,1.1570343,13.269712,0.066842764,-0.024191178,-0.040709462,-0.003
24.863237,1.1551137,13.248959,0.066897872,-0.024212569,-0.040760249,-0.003
24.814045,1.1528282,13.222745,0.067010412,-0.02425628,-0.040863954,-0.003
24.767939,1.1506863,13.198176,0.067144211,-0.024308322,-0.040987216,-0.003
24.715124,1.1482325,13.170033,0.067256748,-0.024352167,-0.041090861,-0.003
24.686815,1.1469173,13.154948,0.067311847,-0.024373658,-0.041141596,-0.003
24.775633,1.1452655,13.136594,0.067367232,-0.024395276,-0.041192587,-0.003
24.704256,1.1419661,13.098748,0.067480332,-0.024439473,-0.041296694,-0.003
24.605978,1.137423,13.046638,0.0676148,-0.024492107,-0.041420434,-0.003
24.520655,1.133479,13.001398,0.067727898,-0.024536448,-0.041524477,-0.003
24.502563,1.1326426,12.991806,0.067783275,-0.024558175,-0.041575413,-0.003
24.549849,1.1292553,12.952117,0.067838936,-0.024580052,-0.041626595,-0.003
24.425024,1.1235136,12.886262,0.067952602,-0.024624757,-0.041731101,-0.003
24.25745,1.1158055,12.797853,0.068087741,-0.024677992,-0.041855313,-0.003
24.120567,1.1095091,12.725636,0.068201408,-0.024722829,-0.041959763,-0.003
24.114622,1.1092356,12.722499,0.06825706,-0.024744786,-0.0420109,-0.003
24.130116,1.1046357,12.667336,0.068312998,-0.024766922,-0.042062271,-0.003
23.975981,1.0975797,12.586422,0.068427235,-0.024812138,-0.042167179,-0.003
23.845926,1.091626,12.518148,0.068563049,-0.024865963,-0.042291872,-0.003
23.736506,1.0866169,12.460707,0.068677283,-0.024911318,-0.042396717,-0.003
23.673643,1.0837392,12.427707,0.068733213,-0.024933554,-0.042448036,-0.003
23.711411,1.080405,12.385602,0.06878943,-0.024955928,-0.042499609,-0.003
23.525038,1.0719129,12.28825,0.068904239,-0.025001662,-0.042604916,-0.003
23.353588,1.0641007,12.198693,0.069040733,-0.025056053,-0.042730104,-0.003
23.287664,1.061097,12.164259,0.069155536,-0.0251018,-0.0428354,-0.003
23.274012,1.0604749,12.157127,0.069211747,-0.025124202,-0.042886954,-0.003
23.396818,1.0608286,12.160474,0.069268247,-0.025146719,-0.042938773,-0.003
23.425613,1.0621341,12.17544,0.069383629,-0.025192725,-0.043044586,-0.003
23.511898,1.0660464,12.220286,0.069520803,-0.025247451,-0.04317037,-0.003
23.654684,1.0725204,12.294499,0.069636183,-0.025293522,-0.043276154,-0.003
23.755943,1.0771115,12.347129,0.069692676,-0.025316099,-0.043327939,-0.003
23.972445,1.0813451,12.397673,0.069749457,-0.025338817,-0.043379977,-0.003
24.240454,1.0934343,12.536277,0.069865415,-0.025385264,-0.043486226,-0.003
24.640779,1.1114923,12.743312,0.070003277,-0.025440609,-0.043612491,-0.003
25.030052,1.1290516,12.94463,0.070119233,-0.025487281,-0.04371864,-0.003
25.251356,1.139034,13.059079,0.070176008,-0.025510171,-0.043770596,-0.003
25.577579,1.1476799,13.161992,0.070233071,-0.025533224,-0.043822795,-0.003
26.001577,1.166705,13.380178,0.070349612,-0.025580401,-0.043929361,-0.003
26.576138,1.1924858,13.675841,0.070488162,-0.025636666,-0.044055972,-0.003
27.108738,1.2163839,13.949913,0.070604696,-0.025684174,-0.044162381,-0.003
27.350542,1.2272339,14.074344,0.070661756,-0.025707513,-0.04421445,-0.003
27.773026,1.2395808,14.220667,0.070719106,-0.025731007,-0.044266768,-0.003
28.325497,1.264239,14.50355,0.070836228,-0.025779156,-0.044373535,-0.003
28.965227,1.2927917,14.831111,0.070975471,-0.025836688,-0.044500336,-0.003
29.504787,1.3168737,15.107384,0.071092589,-0.025885329,-0.044606876,-0.003
29.767239,1.3285875,15.241767,0.071149933,-0.025909234,-0.044659,-0.003
30.147404,1.3386893,15.359642,0.071207572,-0.025933333,-0.044711359,-0.003
30.58613,1.3581709,15.583167,0.071325277,-0.025982739,-0.044818193,-0.003
31.055809,1.3790269,15.822461,0.071465215,-0.026041815,-0.04494505,-0.003
31.364351,1.3927277,15.979659,0.07158292,-0.026091797,-0.045051616,-0.003
31.582621,1.3955116,16.010782,0.071640552,-0.026116375,-0.045103744,-0.003
31.732134,1.402118,16.086576,0.071698476,-0.026141101,-0.045156125,-0.003
31.921122,1.4104686,16.182384,0.07181677,-0.026191801,-0.045263004,-0.003
32.011242,1.4144506,16.228071,0.071957411,-0.026252376,-0.045389932,-0.003
32.029716,1.415267,16.237436,0.072075702,-0.026303545,-0.045496583,-0.003
32.203041,1.4158537,16.24407,0.072133624,-0.026328664,-0.045548774,-0.003
32.162022,1.4140502,16.223377,0.072191837,-0.026353966,-0.0456012,-0.003
32.100483,1.4113445,16.192337,0.072310724,-0.026405752,-0.045708217,-0.003
31.995951,1.4067487,16.139608,0.072452065,-0.026467528,-0.045835342,-0.003
31.918665,1.4033507,16.100622,0.072570951,-0.026519639,-0.045942198,-0.003
32.135494,1.4056339,16.129347,0.07262916,-0.026545187,-0.045994502,-0.003
32.039112,1.401418,16.080971,0.072687666,-0.026570953,-0.046047028,-0.003
31.952776,1.3976417,16.037638,0.072807147,-0.026623642,-0.046154264,-0.003
31.896139,1.3951644,16.009211,0.072949196,-0.026686475,-0.046281662,-0.003
31.83073,1.3923032,15.97638,0.073068674,-0.026739504,-0.046388727,-0.003
31.969774,1.3910818,15.966339,0.073127174,-0.02676552,-0.046441123,-0.003
31.958303,1.3905828,15.96061,0.073185972,-0.026791705,-0.046493769,-0.003
31.944508,1.3899825,15.953721,0.073306048,-0.026845299,-0.046601221,-0.003
31.958313,1.3905832,15.960615,0.073448808,-0.026909225,-0.046728868,-0.003
32.004986,1.3926139,15.983924,0.073568885,-0.026963171,-0.046836145,-0.003
32.204979,1.394132,16.003796,0.073627678,-0.026989643,-0.046888642,-0.003
32.249355,1.3960531,16.025846,0.073686769,-0.027016293,-0.046941381,-0.003
32.37278,1.4013959,16.087179,0.073807446,-0.027070848,-0.047049023,-0.003
32.566742,1.4097925,16.183567,0.073950922,-0.027135942,-0.047176883,-0.003
32.763683,1.4183179,16.281435,0.074071597,-0.027190901,-0.047284316,-0.003
36.328899,1.4229985,16.335165,0.074130683,-0.02721788,-0.047336884,-0.003
36.463741,1.4282804,16.395796,0.074196,-0.02724776,-0.047394965,-0.003
36.759171,1.4398522,16.528635,0.07432939,-0.027308971,-0.047513481,-0.003
37.132271,1.4544666,16.696398,0.074487976,-0.027382085,-0.047654208,-0.003
37.452549,1.4670118,16.84041,0.074621365,-0.02744388,-0.047772419,-0.003
37.608685,1.4731276,16.910616,0.074686676,-0.027474243,-0.047830243,-0.003
37.764942,1.4791847,16.980892,0.074751992,-0.027504675,-0.047888037,-0.003
38.078777,1.491477,17.122005,0.07488538,-0.027567049,-0.048005942,-0.003
38.441216,1.5056732,17.284977,0.075043967,-0.027641609,-0.048145909,-0.003
38.733494,1.5171212,17.416397,0.075177357,-0.027704675,-0.048263449,-0.003
38.871563,1.5225068,17.478497,0.075242667,-0.027735673,-0.048320934,-0.003
39.004791,1.5277251,17.538404,0.075307984,-0.027766755,-0.048378382,-0.003
39.268169,1.538041,17.656832,0.075441373,-0.027830485,-0.048495561,-0.003
39.583824,1.5504045,17.798765,0.075599959,-0.027906712,-0.048634626,-0.003
39.876091,1.5618519,17.930182,0.075733346,-0.027971221,-0.048751377,-0.003
40.033569,1.56802,18.000992,0.075798658,-0.028002938,-0.04880847,-0.003
40.202488,1.5744801,18.076962,0.075863974,-0.028034749,-0.048865516,-0.003
40.579758,1.5892553,18.246599,0.075997364,-0.028099988,-0.048981864,-0.003
41.06728,1.6083486,18.465813,0.076155949,-0.028178038,-0.049119912,-0.003
41.479053,1.6244751,18.650965,0.076289337,-0.028244102,-0.049235791,-0.003
41.67104,1.631994,18.737291,0.076354648,-0.028276589,-0.049292449,-0.003
41.855648,1.6389103,18.820303,0.076419965,-0.028309166,-0.049349062,-0.003
42.191799,1.6520727,18.971453,0.076553355,-0.02837598,-0.049464513,-0.003
42.505379,1.6643512,19.112453,0.07671194,-0.028455904,-0.049601484,-0.003
42.694931,1.6717734,19.197685,0.076845328,-0.028523533,-0.049716458,-0.003
42.766506,1.674576,19.229868,0.076910639,-0.028556779,-0.049772672,-0.003
42.822784,1.6766326,19.255156,0.076975956,-0.028590115,-0.049828842,-0.003
42.907192,1.6799375,19.29311,0.077109345,-0.02865845,-0.049943399,-0.003
42.984665,1.6829708,19.327946,0.077267932,-0.028740132,-0.050079331,-0.003
43.049355,1.6855036,19.357033,0.07740132,-0.028809184,-0.050193455,-0.003
43.074379,1.6866703,19.368279,0.077466632,-0.028843105,-0.050249267,-0.003
43.14896,1.6895906,19.401814,0.077531948,-0.028877089,-0.050305046,-0.003
43.374123,1.6984074,19.503057,0.077665337,-0.028946705,-0.050418828,-0.003
43.719379,1.7119267,19.6583,0.077823921,-0.029029878,-0.050553851,-0.003
44.012043,1.7233865,19.789896,0.077957311,-0.029100215,-0.050667189,-0.003
44.111748,1.7272598,19.834755,0.078022621,-0.029134791,-0.050722595,-0.003
44.273411,1.73359,19.907446,0.078087938,-0.029169453,-0.050777957,-0.003
44.342613,1.7362996,19.938562,0.078221328,-0.029240571,-0.050890807,-0.003
44.263165,1.7331887,19.90284,0.078379915,-0.029325588,-0.051024679,-0.003
44.213215,1.7312329,19.880379,0.078513302,-0.029397439,-0.05113706,-0.003
44.211048,1.7312217,19.879364,0.078578613,-0.029432736,-0.051192012,-0.003
44.121754,1.7277251,19.839214,0.07864393,-0.029468125,-0.051246911,-0.003
43.934795,1.7204043,19.75515,0.078777318,-0.029540615,-0.051358882,-0.003
43.6259,1.7083085,19.616257,0.078935906,-0.029627176,-0.051491763,-0.003
43.273102,1.6944935,19.457621,0.079069292,-0.029700287,-0.051603328,-0.003
43.084595,1.687112,19.37286,0.079134605,-0.029736176,-0.051657896,-0.003
42.867306,1.6790857,19.275126,0.07919992,-0.029772133,-0.051712424,-0.003
42.400486,1.6608007,19.06522,0.079333309,-0.029845735,-0.051823668,-0.003
41.841728,1.6389145,18.813976,0.079491897,-0.029933529,-0.051955737,-0.003
41.413216,1.6221299,18.6213,0.079625285,-0.030007601,-0.052066669,-0.003
41.24054,1.6153663,18.543655,0.079690596,-0.030043941,-0.052120935,-0.003
41.076283,1.6095933,18.469795,0.079755912,-0.030080337,-0.052175172,-0.003
40.831757,1.6000116,18.359846,0.079889301,-0.030154815,-0.052285831,-0.003
40.714233,1.5954062,18.307001,0.080047888,-0.030243646,-0.052417204,-0.003
40.748104,1.5967335,18.322231,0.080181274,-0.030318627,-0.052527521,-0.003
40.79501,1.5985714,18.343321,0.080246587,-0.03035544,-0.05258147,-0.003
40.856792,1.6013254,18.371138,0.080311903,-0.030392325,-0.052635375,-0.003
41.026348,1.607971,18.447378,0.080445291,-0.030467875,-0.052745305,-0.003
41.299877,1.6186914,18.57037,0.080603877,-0.030558109,-0.052875716,-0.003
41.583584,1.629811,18.697939,0.080737267,-0.030634379,-0.05298515,-0.003
41.727718,1.6354601,18.762747,0.080802577,-0.030671855,-0.053038638,-0.003
41.921177,1.6430432,18.849792,0.080867892,-0.030709416,-0.053092074,-0.003
42.285122,1.6573075,19.013439,0.081001282,-0.030786423,-0.05320099,-0.003
42.701748,1.6736366,19.200775,0.081159868,-0.030878503,-0.053330105,-0.003
43.050522,1.6873063,19.357601,0.081293257,-0.030956397,-0.053438388,-0.003
43.233124,1.6944631,19.439707,0.081358569,-0.030994687,-0.053491298,-0.003
43.31258,1.6972766,19.475428,0.081423884,-0.031033101,-0.053544123,-0.003
43.407272,1.7009872,19.518005,0.081557274,-0.031111844,-0.053651791,-0.003
43.475998,1.7036803,19.548908,0.081715859,-0.031205952,-0.053779434,-0.003
43.533482,1.705933,19.574757,0.081849248,-0.031285517,-0.053886496,-0.003
43.555977,1.7068144,19.584869,0.081914559,-0.03132461,-0.053938814,-0.003
43.560081,1.706705,19.586716,0.081979876,-0.031363804,-0.053991064,-0.003
43.550667,1.7063361,19.582481,0.082113265,-0.031444125,-0.054097559,-0.003
43.51104,1.7047834,19.564665,0.082271852,-0.031540118,-0.054223794,-0.003
43.447609,1.7022983,19.536142,0.082405239,-0.031621274,-0.054329652,-0.003
43.383549,1.6997883,19.507338,0.082470551,-0.031661149,-0.054381378,-0.003
43.382431,1.6995475,19.506838,0.082535865,-0.031701107,-0.054433044,-0.003
43.311142,1.6967547,19.474781,0.082669256,-0.031782992,-0.054538343,-0.003
43.328529,1.6974359,19.482599,0.082827841,-0.0318808,-0.054663174,-0.003
43.476692,1.7032403,19.549221,0.082961231,-0.031963464,-0.054767862,-0.003
43.520977,1.7047586,19.56918,0.08302654,-0.032004092,-0.054818995,-0.003
43.588745,1.7074132,19.599651,0.083091857,-0.032044817,-0.054870062,-0.003
43.615875,1.7084759,19.611851,0.083225245,-0.032128312,-0.054974087,-0.003
43.458466,1.70231,19.541071,0.08338383,-0.032228112,-0.05509733,-0.003
43.280697,1.6953466,19.461138,0.083517221,-0.032312453,-0.055200674,-0.003
43.314392,1.696701,19.476231,0.083582532,-0.032353863,-0.055251177,-0.003
43.118183,1.6890152,19.388006,0.083647847,-0.032395404,-0.055301581,-0.003
42.841221,1.678166,19.26347,0.083781237,-0.032480463,-0.055404332,-0.003
42.595642,1.6685462,19.153046,0.083939823,-0.032582015,-0.055526137,-0.003
42.417801,1.66158,19.07308,0.084073212,-0.032667801,-0.055628281,-0.003
42.367203,1.6595979,19.050327,0.084138524,-0.032709923,-0.055678196,-0.003
42.3092,1.6574662,19.024263,0.084203838,-0.032752134,-0.055728037,-0.003
42.240128,1.6547602,18.993204,0.084337229,-0.032838598,-0.055829611,-0.003
42.253639,1.6552896,18.999281,0.084495814,-0.032941848,-0.055949979,-0.003
42.329407,1.6582577,19.033348,0.0846292,-0.033029094,-0.056050874,-0.003
42.381256,1.6602889,19.056664,0.084694515,-0.033071954,-0.05610016,-0.003
42.456573,1.6630327,19.09059,0.084759829,-0.033114906,-0.056149364,-0.003
42.641232,1.6702657,19.173622,0.084893219,-0.03320292,-0.056249596,-0.003
42.911694,1.6808598,19.295237,0.085051805,-0.033308104,-0.05636828,-0.003
43.184616,1.6915503,19.417955,0.085185192,-0.033397041,-0.05646769,-0.003
43.337151,1.6975251,19.486544,0.085250506,-0.033440754,-0.056516219,-0.003
43.488514,1.7033032,19.554689,0.08531582,-0.033484578,-0.056564648,-0.003
43.830925,1.7167144,19.708656,0.08544921,-0.033574428,-0.056663238,-0.003
44.268581,1.733856,19.905449,0.085607794,-0.033681881,-0.056779869,-0.003
44.648746,1.7487458,20.076391,0.085741183,-0.033772808,-0.056877464,-0.003
44.853882,1.7567803,20.168631,0.085806495,-0.033817515,-0.056925077,-0.003
44.980011,1.7611398,20.225418,0.08587181,-0.03386236,-0.056972563,-0.003
45.250587,1.7717338,20.347084,0.086005201,-0.033954319,-0.05706919,-0.003
45.49329,1.7812365,20.456217,0.086163786,-0.034064323,-0.057183418,-0.003
45.629303,1.786562,20.517374,0.086297176,-0.034157414,-0.057278953,-0.003
45.743263,1.7910239,20.568617,0.086362488,-0.034203172,-0.057325557,-0.003
45.712875,1.7890161,20.554947,0.086427801,-0.034249082,-0.057372011,-0.003
45.624866,1.7855719,20.515375,0.08656119,-0.034343209,-0.057466526,-0.003
45.413692,1.7773074,20.420418,0.086719777,-0.034455769,-0.05757824,-0.003
45.075756,1.764082,20.268465,0.086853165,-0.034550983,-0.057671655,-0.003
44.824528,1.7538508,20.155413,0.086918477,-0.034597781,-0.057717215,-0.003
44.602097,1.7451476,20.055395,0.086983794,-0.034644678,-0.057762679,-0.003
44.008774,1.7219328,19.788609,0.087117182,-0.034740783,-0.057855178,-0.003
43.182629,1.6896081,19.417131,0.087275767,-0.034855548,-0.057964623,-0.003
42.539688,1.6644517,19.128031,0.087409155,-0.034952447,-0.058056291,-0.003
37.711697,1.6565422,19.026398,0.08747447,-0.035,-0.058101065,-0.003
37.610249,1.6520859,18.975214,0.087532604,-0.035042387,-0.058140852,-0.003
37.43026,1.6441796,18.884407,0.087651327,-0.035129163,-0.058221877,-0.003
37.300652,1.6384864,18.819016,0.087792477,-0.035232704,-0.058317807,-0.003
37.343128,1.6403522,18.840446,0.087911202,-0.035320107,-0.058398157,-0.003
37.518753,1.6480668,18.929052,0.087969335,-0.035363007,-0.058437388,-0.003
37.490898,1.6473882,18.915112,0.088027469,-0.035406031,-0.058476485,-0.003
37.601997,1.65227,18.971163,0.088146193,-0.035494115,-0.058556087,-0.003
37.866043,1.6638725,19.104382,0.088287346,-0.035599303,-0.058650214,-0.003
38.131168,1.6755223,19.238142,0.088406069,-0.035688192,-0.058728915,-0.003
38.30048,1.6829619,19.323565,0.088464199,-0.035731856,-0.058767289,-0.003
38.44696,1.6892061,19.397566,0.088522335,-0.035775628,-0.058805548,-0.003
38.785164,1.7040653,19.568197,0.088641058,-0.035865318,-0.058883335,-0.003
39.219757,1.7231597,19.787462,0.088782211,-0.035972498,-0.058975186,-0.003
39.595123,1.7396518,19.976845,0.088900934,-0.036063116,-0.05905189,-0.003
39.810673,1.7491221,20.085596,0.088959064,-0.036107641,-0.059089262,-0.003
39.958092,1.7554821,20.160051,0.0890172,-0.036152285,-0.0591265,-0.003
40.307781,1.7708451,20.336479,0.089135927,-0.036243778,-0.059202164,-0.003
40.683273,1.7873416,20.525927,0.089277078,-0.036353134,-0.059291411,-0.003
41.017372,1.8020196,20.69449,0.0893958,-0.036445588,-0.059365891,-0.003
41.337032,1.8160632,20.855768,0.089453931,-0.036491007,-0.059402172,-0.003
41.401894,1.8188246,20.888557,0.089512067,-0.036536578,-0.05943827,-0.003
41.738979,1.8336331,21.058626,0.089630792,-0.036629934,-0.059511621,-0.003
42.305443,1.8585184,21.344425,0.089771945,-0.03674151,-0.059598077,-0.003
42.712498,1.8764008,21.549799,0.089890669,-0.036835887,-0.059670109,-0.003
42.781456,1.8792546,21.58465,0.089948795,-0.036882274,-0.059705134,-0.003
43.021004,1.8897772,21.705509,0.090006934,-0.036928758,-0.059740055,-0.003
43.396927,1.9062903,21.895176,0.090125661,-0.037024051,-0.059810873,-0.003
43.716858,1.9203436,22.056589,0.090266811,-0.037137959,-0.05989423,-0.003
43.980305,1.9319161,22.189508,0.090385531,-0.037234262,-0.059963658,-0.003
44.192581,1.9412408,22.296608,0.090443661,-0.037281577,-0.059997428,-0.003
44.245041,1.9434342,22.323141,0.0905018,-0.037329029,-0.060031019,-0.003
44.431011,1.9516028,22.416969,0.090620523,-0.037426259,-0.060099147,-0.003
44.684795,1.9627503,22.545015,0.090761675,-0.037542451,-0.060179293,-0.003
44.894409,1.9719573,22.65077,0.0908804,-0.037640691,-0.060245961,-0.003
45.028999,1.9775462,22.718767,0.090938526,-0.037688956,-0.060278352,-0.003
45.120045,1.9815447,22.764704,0.090996665,-0.037737347,-0.060310576,-0.003
45.323353,1.9904734,22.867279,0.09111539,-0.037836518,-0.060375851,-0.003
45.548416,2.0003576,22.980831,0.09125654,-0.037955035,-0.060452513,-0.003
45.718353,2.0078206,23.06657,0.091375266,-0.038055237,-0.060516194,-0.003
45.823368,2.0124326,23.119555,0.091433393,-0.038104463,-0.060547106,-0.003
45.886425,2.0150595,23.151409,0.091491531,-0.038153816,-0.060577836,-0.003
46.02647,2.0212095,23.222067,0.091610255,-0.038254939,-0.060640041,-0.003
46.204109,2.0290103,23.311693,0.091751407,-0.038375761,-0.060713019,-0.003
46.350258,2.0354283,23.385429,0.091870128,-0.038477879,-0.060773574,-0.003
46.415077,2.0382748,23.418135,0.091928259,-0.038528044,-0.060802944,-0.003
46.491779,2.0417564,23.456844,0.091986397,-0.03857832,-0.060832139,-0.003
46.635372,2.0480623,23.529293,0.092105122,-0.038681321,-0.060891185,-0.003
46.787861,2.054759,23.606228,0.092246275,-0.038804345,-0.06096039,-0.003
46.893906,2.0594163,23.659733,0.092364995,-0.038908288,-0.061017752,-0.003
46.934631,2.0612047,23.680279,0.092423123,-0.038959336,-0.061045554,-0.003
46.959846,2.0624902,23.692999,0.092481262,-0.039010491,-0.06107318,-0.003
47.024746,2.0653405,23.725744,0.092599988,-0.039115265,-0.061129022,-0.003
47.04306,2.0661449,23.734985,0.092741139,-0.039240364,-0.061194398,-0.003
47.026703,2.0654266,23.72673,0.092859862,-0.039346021,-0.061248545,-0.003
47.076378,2.0676084,23.751795,0.092917988,-0.039397888,-0.061274782,-0.003
47.02367,2.0655158,23.725185,0.092976128,-0.039449874,-0.061300814,-0.003
46.967709,2.0630577,23.696951,0.093094852,-0.039556302,-0.06135343,-0.003
46.951714,2.062355,23.688881,0.093236003,-0.03968332,-0.061414994,-0.003
46.951672,2.0623531,23.68886,0.093354726,-0.039790556,-0.061465941,-0.003
46.961746,2.0629961,23.693964,0.093412853,-0.03984319,-0.061490607,-0.003
46.971134,2.0634086,23.698702,0.093470996,-0.039895926,-0.061515093,-0.003
46.998238,2.0645993,23.712376,0.09358972,-0.040003873,-0.061564516,-0.003
47.035244,2.0662248,23.731047,0.093730869,-0.040132668,-0.061622266,-0.003
47.063087,2.0674479,23.745094,0.093849594,-0.040241383,-0.061669979,-0.003
47.07531,2.0679848,23.751261,0.09390772,-0.040294737,-0.061693046,-0.003
47.078537,2.0680537,23.752966,0.093965857,-0.040348183,-0.061715923,-0.003
47.071533,2.0677462,23.749432,0.094084585,-0.040457588,-0.061762042,-0.003
47.037403,2.0662467,23.73221,0.094225737,-0.0405881,-0.061815806,-0.003
46.999496,2.0645816,23.713087,0.09434446,-0.040698241,-0.061860122,-0.003
46.99155,2.0642326,23.709078,0.094402587,-0.040752288,-0.061881516,-0.003
46.964512,2.0627699,23.695492,0.094460725,-0.040806424,-0.061902713,-0.003
46.923214,2.060956,23.674656,0.094579451,-0.040917221,-0.061945371,-0.003
46.893669,2.0596583,23.659748,0.094720601,-0.041049365,-0.061994985,-0.003
46.883472,2.0592105,23.654604,0.094839324,-0.041160859,-0.06203578,-0.003
46.884949,2.0589538,23.655405,0.094897453,-0.041215561,-0.062055442,-0.003
46.894375,2.0593679,23.660162,0.094955592,-0.041270349,-0.062074896,-0.003
46.90527,2.0598464,23.665659,0.095074316,-0.041382458,-0.062113974,-0.003
46.946251,2.061646,23.686337,0.095215469,-0.041516136,-0.062159296,-0.003
46.996391,2.0638478,23.711634,0.095334191,-0.041628897,-0.062196445,-0.003
46.984116,2.0629492,23.705517,0.095392319,-0.041684214,-0.062214304,-0.003
47.052422,2.0659482,23.739979,0.095450458,-0.041739605,-0.062231965,-0.003
47.146042,2.0700588,23.787216,0.095569182,-0.041852936,-0.062267341,-0.003
47.27327,2.0756452,23.851408,0.095710334,-0.041988045,-0.0623082,-0.003
47.38575,2.0805838,23.908159,0.095829058,-0.04210199,-0.062341545,-0.003
47.360649,2.0789099,23.895609,0.095887185,-0.042157881,-0.062357515,-0.003
47.472607,2.0838242,23.952095,0.095945323,-0.042213839,-0.062373288,-0.003
47.636227,2.0910063,24.034651,0.096064047,-0.042328313,-0.062404767,-0.003
47.818489,2.0990069,24.12661,0.096205199,-0.042464755,-0.062440924,-0.003
48.015453,2.1076527,24.225988,0.096323923,-0.042579796,-0.062470265,-0.003
48.126888,2.1125443,24.282213,0.096382049,-0.042636212,-0.062484264,-0.003
48.244968,2.1170328,24.341967,0.096440188,-0.042692699,-0.062498026,-0.003
48.478882,2.1272969,24.459988,0.096558912,-0.042808235,-0.062525354,-0.003
48.770569,2.1400967,24.607159,0.096700061,-0.042945907,-0.06255649,-0.003
48.992039,2.1498148,24.718901,0.096818788,-0.043061964,-0.062581524,-0.003
49.022381,2.1511462,24.734209,0.096876917,-0.043118872,-0.062593378,-0.003
49.157146,2.1566584,24.802166,0.096935052,-0.043175831,-0.062605008,-0.003
49.353493,2.1652727,24.901232,0.097053778,-0.043292321,-0.062627941,-0.003
49.513321,2.1722848,24.981873,0.097194927,-0.043431077,-0.062653825,-0.003
49.62635,2.1772435,25.038902,0.097313654,-0.043547999,-0.062674448,-0.003
49.670799,2.1788936,25.06134,0.097371785,-0.043605313,-0.062684163,-0.003
49.741295,2.1819859,25.096909,0.097429917,-0.043662667,-0.062693641,-0.003
49.89349,2.1886623,25.173698,0.097548643,-0.043779932,-0.062712207,-0.003
50.038002,2.1950016,25.246611,0.097689793,-0.043919556,-0.062732905,-0.003
50.157196,2.2002301,25.306751,0.097808516,-0.04403716,-0.06274917,-0.003
50.299751,2.2064083,25.378719,0.097866651,-0.044094797,-0.062756762,-0.003
50.296898,2.2062831,25.377277,0.097924783,-0.044152468,-0.062764063,-0.003
50.365765,2.2093039,25.412025,0.098043508,-0.044270348,-0.062778212,-0.003
50.465572,2.2136822,25.462383,0.098184658,-0.04441065,-0.062793657,-0.003
50.531246,2.2165627,25.495518,0.098303384,-0.044528786,-0.062805474,-0.003
48.520737,2.2189655,25.523157,0.098361515,-0.044586666,-0.062810875,-0.003
48.538685,2.2197864,25.532598,0.098417348,-0.044642281,-0.062815808,-0.003
48.521206,2.2189872,25.523403,0.098531375,-0.044755924,-0.062825151,-0.003
48.504478,2.2182221,25.514605,0.098666939,-0.04489113,-0.062834993,-0.003
48.468704,2.2165861,25.495787,0.098780963,-0.045004927,-0.062842198,-0.003
48.335445,2.2107999,25.425413,0.098836794,-0.045060668,-0.062845364,-0.003
48.348797,2.2114108,25.432436,0.09889263,-0.045116425,-0.062848337,-0.003
48.267315,2.2076838,25.389574,0.099006653,-0.045230322,-0.062853687,-0.003
48.024612,2.1965828,25.261908,0.099142217,-0.045365788,-0.062858842,-0.003
47.753819,2.1841972,25.119465,0.099256243,-0.045479763,-0.062862232,-0.003
47.66032,2.1799204,25.070282,0.099312072,-0.045535576,-0.062863596,-0.003
47.438133,2.1701813,24.952887,0.099367911,-0.045591403,-0.062864743,-0.003
46.97353,2.1489267,24.7085,0.099481934,-0.045705412,-0.062866539,-0.003
46.419518,2.1235824,24.417086,0.099617499,-0.045840971,-0.062867768,-0.003
46.070618,2.1076207,24.233561,0.099731523,-0.045954995,-0.062868103,-0.003
46.045086,2.1064529,24.220131,0.099787346,-0.046010818,-0.062868059,-0.003
46.107323,2.1103861,24.252718,0.099843189,-0.04606666,-0.062867828,-0.003
46.01778,2.1062877,24.205616,0.099957214,-0.04618068,-0.062866762,-0.003
45.781273,2.0954623,24.081213,0.10009278,-0.046316225,-0.062864512,-0.003
45.554493,2.0850825,23.961926,0.1002068,-0.046430219,-0.062861837,-0.003
45.453793,2.0804732,23.908955,0.10026263,-0.04648602,-0.06286028,-0.003
45.329327,2.0754347,23.84317,0.10031847,-0.04654184,-0.062858552,-0.003
45.083015,2.064157,23.71361,0.10043249,-0.046655789,-0.062854528,-0.003
44.808109,2.0515704,23.569012,0.10056806,-0.046791237,-0.062848873,-0.003
44.606735,2.0423503,23.463089,0.10068209,-0.046905134,-0.062843405,-0.003
44.522484,2.0389729,23.418604,0.1007379,-0.046960872,-0.062840492,-0.003
44.447933,2.0355587,23.379391,0.10079375,-0.047016636,-0.062837407,-0.003
44.335823,2.0304246,23.320421,0.10090777,-0.047130458,-0.062830627,-0.003
44.281261,2.0279257,23.291719,0.10104334,-0.047265727,-0.062821679,-0.003
44.312561,2.0293591,23.308184,0.10115737,-0.047379453,-0.062813371,-0.003
44.359825,2.0315762,23.333069,0.10121318,-0.047435097,-0.062809043,-0.003
44.376507,2.03234,23.341843,0.10126903,-0.047490764,-0.062804528,-0.003
44.634686,2.0441642,23.477644,0.10138305,-0.047604367,-0.06279476,-0.003
44.997574,2.0607836,23.668524,0.10151862,-0.047739334,-0.062782049,-0.003
45.249393,2.0723164,23.80098,0.10163264,-0.047852766,-0.062770396,-0.003
45.427223,2.0797889,23.894472,0.10168845,-0.04790825,-0.062764376,-0.003
45.631989,2.0891635,24.002178,0.10174431,-0.047963757,-0.062758125,-0.003
45.83493,2.098455,24.108923,0.10185833,-0.048076976,-0.062744632,-0.003
45.855713,2.0994062,24.119854,0.10199389,-0.048211437,-0.062727384,-0.003
45.823357,2.0979249,24.102835,0.10210792,-0.048324417,-0.062711947,-0.003
45.913147,2.1020358,24.150064,0.10216373,-0.048379671,-0.062704101,-0.003
45.782848,2.0955596,24.081106,0.10221959,-0.048434939,-0.062695995,-0.003
45.600307,2.0872045,23.985092,0.10233361,-0.04854767,-0.062678911,-0.003
45.465996,2.0810566,23.914446,0.10246918,-0.048681553,-0.062657617,-0.003
45.36676,2.0765147,23.862251,0.10258321,-0.048794031,-0.062638871,-0.003
45.266525,2.071785,23.80953,0.10263901,-0.048849028,-0.062629409,-0.003
45.225739,2.0699184,23.788078,0.10269487,-0.048904054,-0.062619783,-0.003
45.449135,2.080143,23.905582,0.10280889,-0.049016271,-0.062599599,-0.003
45.604626,2.0872595,23.987368,0.10294445,-0.049149476,-0.062574416,-0.003
45.34235,2.0752554,23.849413,0.10305849,-0.049261328,-0.062552229,-0.003
45.103863,2.0646353,23.723351,0.10311429,-0.049316004,-0.062541083,-0.003
44.858772,2.053416,23.594439,0.10317015,-0.04937071,-0.062529765,-0.003
44.343361,2.0298231,23.323347,0.10328417,-0.049482267,-0.062506199,-0.003
43.729755,2.0017354,23.00061,0.10341973,-0.049614746,-0.06247744,-0.003
43.255268,1.9800155,22.751041,0.10353377,-0.049726058,-0.062452674,-0.003
43.06464,1.9712896,22.650778,0.10358956,-0.049780481,-0.062440377,-0.003
42.874634,1.9633741,22.550587,0.10364543,-0.049834948,-0.062427938,-0.003
42.568935,1.9493752,22.389799,0.10375945,-0.049946018,-0.062402189,-0.003
42.344051,1.939077,22.271519,0.10389502,-0.050077926,-0.062370904,-0.003
42.260857,1.9352672,22.22776,0.10400905,-0.050188735,-0.062343989,-0.003
42.238361,1.9345742,22.21591,0.10406484,-0.050242901,-0.062330607,-0.003
42.255554,1.9353617,22.224955,0.10412071,-0.050297108,-0.062317066,-0.003
42.330372,1.9387885,22.264305,0.10423473,-0.050407603,-0.062288955,-0.003
42.470985,1.9452288,22.338264,0.10437029,-0.050538756,-0.062254652,-0.003
42.610615,1.9516242,22.411705,0.10448433,-0.050648872,-0.06222501,-0.003
42.668343,1.9544622,22.442024,0.10454011,-0.050702665,-0.062210232,-0.003
42.71439,1.9565713,22.466244,0.104596,-0.050756499,-0.062195249,-0.003
42.801586,1.9605654,22.512104,0.10471001,-0.050866175,-0.062164102,-0.003
42.749046,1.958159,22.484472,0.10484557,-0.050996289,-0.06212604,-0.003
42.581909,1.950503,22.396564,0.10495961,-0.051105492,-0.062093206,-0.003
42.586605,1.9518816,22.39851,0.10501539,-0.051158842,-0.062076896,-0.003
42.33881,1.9405243,22.268181,0.10507127,-0.05121221,-0.062060334,-0.003
41.770901,1.9144952,21.969488,0.10518529,-0.051320963,-0.062026095,-0.003
41.006378,1.8794546,21.567385,0.10532085,-0.051450048,-0.061984681,-0.003
40.182991,1.8417162,21.134323,0.10543489,-0.051558465,-0.061949331,-0.003
39.472363,1.8093458,20.760517,0.10549067,-0.051611446,-0.061931882,-0.003
39.697708,1.8196754,20.87904,0.10554656,-0.051664565,-0.061914507,-0.003
38.368069,1.758727,20.179714,0.10566057,-0.051772758,-0.061878555,-0.003
40.348461,1.8495048,21.221304,0.10579614,-0.051901631,-0.061836481,-0.003
46.023949,2.1096594,24.206331,0.10591016,-0.052009653,-0.061799958,-0.003
46.700489,2.1386855,24.564507,0.10596597,-0.052061893,-0.061780337,-0.003
44.588341,2.0419581,23.453516,0.10602181,-0.052113939,-0.061760113,-0.003
42.284279,1.9364418,22.241577,0.10613581,-0.05222024,-0.061718907,-0.003
40.364857,1.8485403,21.231958,0.10627138,-0.052346662,-0.061669968,-0.003
39.33046,1.8011693,20.687864,0.10638542,-0.052453008,-0.061628785,-0.003
38.920242,1.7823831,20.47209,0.10644124,-0.052505061,-0.061608609,-0.003
38.550171,1.7663891,20.277245,0.10649708,-0.0525571,-0.061588358,-0.003
37.888752,1.7360826,19.929342,0.10661109,-0.052663311,-0.061546918,-0.003
37.265224,1.7075123,19.601368,0.10674666,-0.052789494,-0.061497372,-0.003
36.739021,1.6834015,19.324589,0.1068607,-0.052895535,-0.061455406,-0.003
36.500908,1.6752847,19.199148,0.10691652,-0.052947402,-0.061434776,-0.003
36.241951,1.6633993,19.062939,0.10697237,-0.052999269,-0.061414067,-0.003
35.69812,1.6384391,18.77689,0.10708637,-0.053105067,-0.061371591,-0.003
34.974346,1.6052201,18.396191,0.10722194,-0.053230733,-0.061320733,-0.003
34.304848,1.5744921,18.044041,0.10733598,-0.053336337,-0.061277688,-0.003
33.968761,1.5610253,17.867018,0.1073918,-0.053387992,-0.061256539,-0.003
33.614426,1.5447417,17.680641,0.10744765,-0.053439658,-0.061235327,-0.003
32.934071,1.5134764,17.322788,0.10756165,-0.053545076,-0.061191916,-0.003
32.408844,1.4893397,17.046526,0.10769722,-0.053670373,-0.061140165,-0.003
32.704353,1.5029198,17.20196,0.10781126,-0.053775765,-0.061096597,-0.003
33.486546,1.5364801,17.6227,0.10786707,-0.053827349,-0.061075289,-0.003
34.289764,1.5733346,18.045404,0.10792292,-0.053878937,-0.061053887,-0.003
40.04467,1.8373898,21.073992,0.10803691,-0.053983916,-0.061009474,-0.003
40.833744,1.8735952,21.489252,0.1081724,-0.054106567,-0.060951915,-0.003
35.27858,1.6187049,18.565781,0.10828646,-0.0542088,-0.060901336,-0.003
35.375156,1.6231362,18.616604,0.10834229,-0.054259464,-0.060877871,-0.003
35.89127,1.6440613,18.880157,0.10839811,-0.054309852,-0.060853854,-0.003
36.107964,1.6539873,18.994146,0.10851214,-0.054412693,-0.060804594,-0.003
37.303562,1.7087537,19.623075,0.1086477,-0.054534547,-0.060745191,-0.003
38.60585,1.7684073,20.308128,0.10876172,-0.054636482,-0.060694102,-0.003
39.304081,1.800391,20.675425,0.10881757,-0.054686174,-0.060668621,-0.003
39.933369,1.8216856,21.008366,0.10887339,-0.054735668,-0.060642812,-0.003
41.186165,1.8788357,21.667442,0.10898742,-0.054836199,-0.060588989,-0.003
42.388622,1.9336895,22.300037,0.10912298,-0.054954614,-0.060523,-0.003
43.103951,1.9663215,22.676361,0.109237,-0.05505326,-0.060465813,-0.003
43.34639,1.9734814,22.802961,0.10929285,-0.055101253,-0.060437262,-0.003
43.496799,1.9803294,22.882088,0.10934867,-0.055149015,-0.060408372,-0.003
43.630459,1.9864147,22.9524,0.10946269,-0.055245981,-0.060348373,-0.003
43.381905,1.9750984,22.821646,0.10959826,-0.055360258,-0.060275447,-0.003
42.839951,1.9504241,22.536541,0.10971228,-0.055455647,-0.060212981,-0.003
42.570789,1.9416797,22.393339,0.10976813,-0.055502173,-0.060182091,-0.003
42.144737,1.9222474,22.169228,0.10982395,-0.055548545,-0.060151014,-0.003
41.198914,1.8791077,21.671698,0.10993797,-0.055642981,-0.060087115,-0.003
39.881287,1.81901,20.978592,0.11007354,-0.055754881,-0.060010586,-0.003
38.621891,1.7615682,20.316118,0.11018756,-0.055848822,-0.05994596,-0.003
37.985092,1.7325234,19.981146,0.1102434,-0.055894811,-0.059914283,-0.003
37.347183,1.709412,19.645266,0.11029923,-0.055940788,-0.059882622,-0.003
36.041767,1.6496621,18.958595,0.11041325,-0.056034751,-0.059818026,-0.003
34.57505,1.5825293,18.187077,0.11054882,-0.056146644,-0.05974149,-0.003
33.518864,1.5341866,17.631504,0.11066284,-0.056240965,-0.059677418,-0.003
33.129684,1.5196474,17.426563,0.11071868,-0.056287229,-0.059646159,-0.003
32.761089,1.5027401,17.232679,0.11077451,-0.056333523,-0.059614953,-0.003
32.328365,1.4828913,17.005064,0.11088853,-0.056428198,-0.059551403,-0.003
32.362263,1.4844462,17.022894,0.1110241,-0.056540843,-0.059475977,-0.003
32.951164,1.5114589,17.332663,0.11113812,-0.05663551,-0.05941242,-0.003
33.572903,1.5399779,17.659702,0.11119395,-0.056681789,-0.059381187,-0.003
33.992207,1.5562252,17.882338,0.11124979,-0.056727931,-0.059349749,-0.003
35.791492,1.6385996,18.82889,0.11136381,-0.056821819,-0.059285045,-0.003
38.079144,1.7433325,20.032358,0.11149938,-0.056932192,-0.059206337,-0.003
38.986828,1.784888,20.509867,0.1116134,-0.057023618,-0.059138194,-0.003
28.257984,1.761883,20.296154,0.11166923,-0.057067901,-0.059104189,-0.003
28.068556,1.7500722,20.160099,0.11171013,-0.05710027,-0.059079204,-0.003
27.862799,1.7372433,20.012314,0.11179363,-0.057166174,-0.059027921,-0.003
27.723577,1.7285628,19.912319,0.11189292,-0.057244159,-0.058966469,-0.003
27.609823,1.7214702,19.830616,0.11197643,-0.057309408,-0.058914348,-0.003
27.478064,1.711289,19.736305,0.11201731,-0.057341229,-0.058888681,-0.003
27.472279,1.7109286,19.732149,0.11205821,-0.057373017,-0.058862951,-0.003
27.387527,1.7056506,19.671276,0.11214172,-0.057437681,-0.058810104,-0.003
27.243269,1.6966664,19.567661,0.112241,-0.057514146,-0.058746777,-0.003
27.138676,1.6901524,19.492537,0.11232451,-0.057578135,-0.058693122,-0.003
27.139183,1.6899378,19.493412,0.11236539,-0.057609357,-0.058666732,-0.003
27.061485,1.6850996,19.437605,0.11240629,-0.057640497,-0.058640216,-0.003
26.97246,1.679556,19.373659,0.1124898,-0.057703856,-0.058585815,-0.003
26.922695,1.6764573,19.337915,0.11258909,-0.057778765,-0.058520649,-0.003
26.916464,1.6760693,19.333439,0.1126726,-0.057841375,-0.058465391,-0.003
26.940092,1.6770326,19.351063,0.11271347,-0.057871886,-0.058438189,-0.003
26.94248,1.6771811,19.352777,0.11275438,-0.057902314,-0.058410849,-0.003
26.954063,1.6779022,19.361097,0.11283789,-0.05796412,-0.058354691,-0.003
27.035107,1.6829473,19.419312,0.11293717,-0.058037028,-0.058287296,-0.003
27.125717,1.6885878,19.484396,0.11302068,-0.058097802,-0.058230024,-0.003
27.070606,1.6848316,19.445618,0.11306155,-0.058127329,-0.058201771,-0.003
27.183867,1.6918808,19.526976,0.11310246,-0.0581568,-0.058173392,-0.003
27.322174,1.7004888,19.626326,0.11318597,-0.058216471,-0.058114972,-0.003
27.43844,1.7077252,19.709845,0.11328526,-0.058286563,-0.05804465,-0.003
27.53768,1.7139016,19.78113,0.11336877,-0.058344748,-0.057984747,-0.003
27.596951,1.7175906,19.823708,0.11340963,-0.058372945,-0.057955168,-0.003
27.581175,1.7105434,19.813723,0.11345054,-0.058400974,-0.057925366,-0.003
27.627363,1.7134079,19.846905,0.11353405,-0.058457587,-0.057863973,-0.003
27.507607,1.7059808,19.760874,0.11363334,-0.058523681,-0.057789885,-0.003
26.977446,1.6731011,19.380018,0.11371684,-0.058578148,-0.057726588,-0.003
26.598499,1.6495993,19.10779,0.11375771,-0.058604419,-0.057695284,-0.003
24.82686,1.5226902,17.842455,0.11379863,-0.058630407,-0.057663675,-0.003
24.330343,1.4922376,17.485619,0.11388214,-0.058684066,-0.057599694,-0.003
27.012571,1.656745,19.413271,0.11398142,-0.058747023,-0.057522923,-0.003
31.287161,1.9189156,22.485313,0.11406492,-0.058797155,-0.057456143,-0.003
21.368109,2.0571837,24.398775,0.11410582,-0.058820099,-0.057422291,-0.003
22.047277,2.1225696,25.174269,0.11413157,-0.058833782,-0.057400472,-0.003
24.375154,2.3466828,27.832314,0.11418424,-0.058859888,-0.057354733,-0.003
25.75289,2.4793222,29.405455,0.11424679,-0.058886338,-0.057298049,-0.003
24.974195,2.4043546,28.516315,0.11429945,-0.058904953,-0.057248782,-0.003
24.83783,2.3526402,28.313698,0.11432525,-0.058913361,-0.057224397,-0.003
24.527735,2.3232679,27.960207,0.11435099,-0.058921151,-0.057199862,-0.003
23.89579,2.2634099,27.239826,0.11440363,-0.058935579,-0.057149239,-0.003
23.119482,2.189878,26.354879,0.11446622,-0.058950223,-0.05708839,-0.003
22.40707,2.1223986,25.542772,0.11451886,-0.058960557,-0.057036772,-0.003
22.000031,2.0853593,25.070839,0.11454467,-0.058965001,-0.057011347,-0.003
21.663603,2.0534697,24.687452,0.11457042,-0.058969084,-0.056985926,-0.003
20.898354,1.9809327,23.81539,0.11462305,-0.058976293,-0.056933783,-0.003
19.943626,1.890435,22.727398,0.11468564,-0.058983058,-0.056871563,-0.003
19.132048,1.8135064,21.802538,0.11473829,-0.058987428,-0.0568191,-0.003
18.79451,1.8116156,21.415796,0.11476408,-0.058989182,-0.056793366,-0.003
18.36742,1.7704481,20.92914,0.11478985,-0.058990654,-0.056767642,-0.003
17.549913,1.6916482,19.997616,0.11484248,-0.058993004,-0.05671506,-0.003
16.623852,1.6023843,18.942394,0.11490507,-0.058994785,-0.056652494,-0.003
15.768317,1.5199189,17.967539,0.11495771,-0.058995504,-0.056599859,-0.003
15.084118,1.4600449,17.188528,0.11498349,-0.058995608,-0.05657408,-0.003
14.615953,1.4147296,16.655048,0.11500927,-0.058995944,-0.056548301,-0.003
13.96566,1.3517854,15.914032,0.11506191,-0.058997009,-0.056495674,-0.003
13.45106,1.3019755,15.32764,0.1151245,-0.058998372,-0.056433097,-0.003
13.096781,1.2676835,14.923934,0.11517714,-0.05899905,-0.056380462,-0.003
12.92274,1.2365518,14.737593,0.1152029,-0.058999073,-0.056354705,-0.003
12.730928,1.2181976,14.518844,0.1152287,-0.058998801,-0.056328904,-0.003
12.247909,1.1719785,13.96799,0.11528134,-0.058997158,-0.056276288,-0.003
11.498201,1.1002405,13.112994,0.11534393,-0.058992922,-0.056213848,-0.003
10.650995,1.0191729,12.146808,0.11539657,-0.058987003,-0.056161541,-0.003
10.10991,0.95784456,11.540313,0.11542232,-0.058983188,-0.056136072,-0.003
9.5406647,0.90391243,10.890528,0.11544812,-0.05897877,-0.056110654,-0.003
8.0736532,0.76492321,9.2159557,0.11550076,-0.058967654,-0.056059197,-0.003
5.6405339,0.53440189,6.4385862,0.11556334,-0.058950622,-0.055998985,-0.003
1.8221657,0.1726377,2.0799751,0.11561598,-0.058933035,-0.055949364,-0.003
3.1984694,0.30364579,3.6493745,0.11564175,-0.058923349,-0.055925485,-0.003
4.8185549,0.45744818,5.4978523,0.11566753,-0.058912925,-0.055901907,-0.003
6.8767776,0.65284497,7.8462334,0.11572017,-0.058889519,-0.055854753,-0.003
8.3820944,0.79575181,9.5637627,0.11578275,-0.058858264,-0.055800539,-0.003
9.1927052,0.87270689,10.488649,0.1158354,-0.058829442,-0.055756487,-0.003
9.4939365,0.91477609,10.819897,0.11586118,-0.058814593,-0.055735406,-0.003
9.7128773,0.93587184,11.069416,0.11588695,-0.058799315,-0.055714656,-0.003
10.025872,0.96603006,11.426125,0.11593959,-0.058766957,-0.055673134,-0.003
10.219674,0.9847036,11.646994,0.11600218,-0.058726899,-0.055625044,-0.003
10.3255,0.99490029,11.7676,0.11605482,-0.058692325,-0.055585355,-0.003
20.249975,1.0141329,11.835728,0.1160806,-0.058675233,-0.055566054,-0.003
20.853939,1.0443797,12.188733,0.11613085,-0.058641948,-0.055528402,-0.003
21.896112,1.0965725,12.797864,0.11623348,-0.058573481,-0.055451944,-0.003
22.678804,1.1357703,13.255332,0.1163555,-0.058490515,-0.055362474,-0.003
23.064188,1.1550705,13.48058,0.11645814,-0.058419231,-0.055288631,-0.003
23.30789,1.1672753,13.623021,0.11650839,-0.058383919,-0.05525288,-0.003
23.42181,1.185326,13.688831,0.11655864,-0.058348294,-0.055217434,-0.003
23.669245,1.1978481,13.833444,0.11666128,-0.058274724,-0.055145875,-0.003
23.899839,1.209518,13.968214,0.11678329,-0.05818592,-0.055062193,-0.003
24.043724,1.2167996,14.052307,0.11688593,-0.058110189,-0.054992925,-0.003
24.099478,1.2196212,14.084892,0.11693619,-0.058072779,-0.054959361,-0.003
24.154545,1.2253904,14.116557,0.11698644,-0.058035176,-0.054926027,-0.003
24.232841,1.2293626,14.162316,0.11708907,-0.057957772,-0.054858636,-0.003
24.282276,1.2318704,14.191207,0.11721109,-0.05786474,-0.054779679,-0.003
24.287937,1.2321576,14.194515,0.11731372,-0.057785697,-0.054714214,-0.003
24.27528,1.2293067,14.186777,0.11736398,-0.057746734,-0.054682467,-0.003
24.276701,1.2293786,14.187608,0.11741423,-0.05770763,-0.05465091,-0.003
24.258013,1.2284323,14.176686,0.11751686,-0.057627294,-0.054587036,-0.003
24.227764,1.2269005,14.159009,0.11763888,-0.057531025,-0.054512065,-0.003
24.191179,1.2250478,14.137628,0.11774151,-0.057449453,-0.054449778,-0.003
24.160561,1.2234972,14.119734,0.11779177,-0.057409316,-0.054419532,-0.003
24.164009,1.2242321,14.121591,0.11784202,-0.057369076,-0.054389436,-0.003
24.125546,1.2222834,14.099113,0.11794465,-0.057286531,-0.054328445,-0.003
24.072327,1.2195871,14.068011,0.11806668,-0.057187803,-0.054256737,-0.003
24.035799,1.2177365,14.046664,0.11816931,-0.057104301,-0.054197062,-0.003
24.024525,1.2189014,14.040051,0.11821956,-0.05706327,-0.054168046,-0.003
23.984707,1.2168812,14.01678,0.11826982,-0.057022139,-0.054139175,-0.003
23.943216,1.214776,13.992534,0.11837245,-0.056937858,-0.054080606,-0.003
23.89772,1.2124678,13.965945,0.11849447,-0.05683719,-0.05401165,-0.003
23.861385,1.2106243,13.944711,0.1185971,-0.056752138,-0.053954206,-0.003
23.851286,1.210112,13.938809,0.11864736,-0.056710374,-0.053926259,-0.003
23.821301,1.2097802,13.921308,0.11869761,-0.05666852,-0.053898439,-0.003
23.783577,1.2078644,13.899261,0.11880024,-0.056582816,-0.053841975,-0.003
23.723984,1.2048379,13.864434,0.11892227,-0.056480508,-0.053775474,-0.003
23.685356,1.2028762,13.841861,0.1190249,-0.056394134,-0.053720046,-0.003
23.692556,1.2032418,13.846067,0.11907515,-0.056351744,-0.053693056,-0.003
32.290478,1.2003441,13.800581,0.11914387,-0.05629364,-0.053656366,-0.003
32.206501,1.1972224,13.76469,0.11928421,-0.056174614,-0.053582009,-0.003
32.112995,1.1937464,13.724728,0.11945106,-0.056032479,-0.053494625,-0.003
32.027809,1.1905799,13.68832,0.1195914,-0.05591242,-0.053421956,-0.003
31.99859,1.1894937,13.675833,0.11966011,-0.055853475,-0.05338664,-0.003
31.928144,1.1878694,13.645618,0.11972883,-0.055794414,-0.053351514,-0.003
31.823147,1.1839631,13.600744,0.11986917,-0.055673487,-0.05328029,-0.003
31.696554,1.1792532,13.54664,0.12003602,-0.055529207,-0.053196494,-0.003
31.600813,1.1756912,13.505722,0.12017636,-0.05540745,-0.053126704,-0.003
31.578754,1.1753739,13.496222,0.12024507,-0.055347715,-0.053092744,-0.003
31.547171,1.1741984,13.482725,0.1203138,-0.055287901,-0.053058907,-0.003
31.539211,1.1739022,13.479323,0.12045413,-0.055165537,-0.052990191,-0.003
31.708084,1.1801876,13.551497,0.12062099,-0.055019774,-0.052908998,-0.003
31.777704,1.182779,13.581251,0.12076132,-0.054896876,-0.052841239,-0.003
31.638227,1.1775875,13.521641,0.12083004,-0.054836549,-0.052808341,-0.003
31.575912,1.175716,13.495001,0.12089876,-0.054776143,-0.05277558,-0.003
31.414982,1.1697237,13.426222,0.1210391,-0.054652553,-0.052709088,-0.003
31.200855,1.1617509,13.334707,0.12120595,-0.054505251,-0.052630719,-0.003
31.063494,1.1566362,13.276002,0.12134629,-0.054381102,-0.052565284,-0.003
31.047983,1.1560588,13.269373,0.121415,-0.054320253,-0.052533358,-0.003
31.01194,1.155246,13.253906,0.12148372,-0.05425936,-0.052501515,-0.003
30.957125,1.153204,13.230478,0.12162406,-0.054134887,-0.052436691,-0.003
31.057467,1.1569419,13.273363,0.12179091,-0.053986788,-0.052359842,-0.003
31.549532,1.1752721,13.483663,0.12193125,-0.053862296,-0.052295055,-0.003
32.101543,1.1956787,13.719869,0.12199996,-0.05380144,-0.052263152,-0.003
32.355824,1.2051499,13.828547,0.12206868,-0.053740531,-0.05223133,-0.003
32.894005,1.2251954,14.058558,0.12220902,-0.053616039,-0.052166544,-0.003
33.16243,1.2351934,14.173281,0.12237588,-0.053467635,-0.052090287,-0.003
33.037254,1.230531,14.119783,0.12251621,-0.053342313,-0.052027125,-0.003
32.877571,1.2245834,14.051536,0.12258493,-0.05328076,-0.051996581,-0.003
32.666603,1.2164396,13.961666,0.12265365,-0.053219069,-0.051966306,-0.003
32.000076,1.1916195,13.676794,0.12279399,-0.053092632,-0.051905401,-0.003
30.904655,1.1508281,13.208611,0.12296084,-0.052941527,-0.05183465,-0.003
29.848566,1.1115015,12.757241,0.12310118,-0.052813824,-0.051776454,-0.003
29.342134,1.0927142,12.540262,0.12316989,-0.052751124,-0.051748339,-0.003
28.748322,1.0706003,12.286478,0.12323861,-0.052688301,-0.051720493,-0.003
27.594694,1.0276388,11.79344,0.12337895,-0.0525597,-0.051664297,-0.003
26.41468,0.98369449,11.289124,0.1235458,-0.052406453,-0.05159831,-0.003
25.709103,0.95741844,10.987575,0.12368614,-0.052277431,-0.051543105,-0.003
25.490566,0.94953603,10.894257,0.12375485,-0.052214269,-0.051516045,-0.003
25.390278,0.94580019,10.851395,0.12382357,-0.052151136,-0.051488902,-0.003
25.7799,0.9603138,11.017912,0.12396391,-0.052022491,-0.051432814,-0.003
26.735796,0.99592143,11.426447,0.12413077,-0.051870011,-0.05136507,-0.003
27.582382,1.0274571,11.788264,0.1242711,-0.051742017,-0.051307518,-0.003
27.876806,1.0386935,11.914021,0.12433982,-0.051679362,-0.051279299,-0.003
28.175591,1.0498263,12.041717,0.12440854,-0.051616713,-0.051251065,-0.003
28.635815,1.0669743,12.238408,0.12454888,-0.051488742,-0.051193453,-0.003
28.909254,1.0771627,12.35527,0.12471573,-0.051336464,-0.051125258,-0.003
28.877531,1.0759807,12.341713,0.12485607,-0.051208187,-0.051068343,-0.003
34.014862,1.0716608,12.292162,0.12492478,-0.051145289,-0.051040672,-0.003
33.85693,1.0666851,12.23509,0.12500606,-0.051070828,-0.051008079,-0.003
33.367558,1.051267,12.058242,0.12517206,-0.050918531,-0.050942052,-0.003
32.615028,1.027558,11.786295,0.12536941,-0.050737068,-0.050864473,-0.003
31.85969,1.0037607,11.513335,0.1255354,-0.050584108,-0.050799999,-0.003
31.436377,0.99042922,11.360233,0.12561668,-0.050509103,-0.050768692,-0.003
31.064283,0.97870612,11.225768,0.12569796,-0.050434045,-0.050737496,-0.003
30.239714,0.95272738,10.927792,0.12586395,-0.05028059,-0.050674211,-0.003
29.322163,0.92381918,10.596214,0.1260613,-0.050097924,-0.050599508,-0.003
28.651972,0.90270424,10.354026,0.1262273,-0.049944166,-0.050536957,-0.003
28.361055,0.89353871,10.248898,0.12630857,-0.049868859,-0.050506387,-0.003
28.095409,0.88554317,10.152869,0.12638985,-0.049793538,-0.050475836,-0.003
27.614748,0.87039304,9.9791708,0.12655585,-0.049639702,-0.050413471,-0.003
27.192762,0.85709244,9.8266783,0.1267532,-0.049456839,-0.050339255,-0.003
26.918203,0.84843862,9.7274609,0.12691919,-0.049303073,-0.050276726,-0.003
26.782591,0.84453106,9.6784534,0.12700047,-0.049227793,-0.05024609,-0.003
26.661774,0.84072131,9.6347933,0.12708175,-0.049152516,-0.050215427,-0.003
26.362448,0.83128268,9.5266256,0.12724775,-0.048998784,-0.050152808,-0.003
25.911839,0.8170737,9.3637886,0.1274451,-0.048815995,-0.050078411,-0.003
25.467443,0.80306071,9.2031975,0.12761109,-0.048662227,-0.050015885,-0.003
25.235199,0.7957899,9.119277,0.12769237,-0.048586935,-0.049985282,-0.003
25.045044,0.78979337,9.05056,0.12777365,-0.04851165,-0.049954642,-0.003
24.658104,0.77759123,8.9107313,0.12793964,-0.04835793,-0.049891993,-0.003
24.238762,0.76436728,8.7591925,0.12813699,-0.048175246,-0.049817339,-0.003
23.942678,0.75503033,8.6521969,0.12830298,-0.04802167,-0.049754344,-0.003
23.827271,0.75139099,8.6104918,0.12838426,-0.047946505,-0.04972342,-0.003
23.645496,0.7457605,8.5448027,0.12846555,-0.047871336,-0.049692493,-0.003
23.346752,0.73633838,8.4368458,0.12863154,-0.047717888,-0.049629193,-0.003
22.974064,0.72458404,8.302166,0.12882889,-0.047535524,-0.049553756,-0.003
22.664928,0.71483415,8.1904535,0.12899488,-0.047382198,-0.049490154,-0.003
22.540148,0.71088898,8.1453705,0.12907616,-0.047307156,-0.049458932,-0.003
22.385406,0.70600867,8.0894518,0.12915744,-0.047232121,-0.049427688,-0.003
22.130785,0.6979782,7.997438,0.12932343,-0.047078956,-0.049363703,-0.003
21.863934,0.68956196,7.9010053,0.12952079,-0.046896987,-0.049287312,-0.003
21.672255,0.68351668,7.831738,0.12968678,-0.04674406,-0.049222764,-0.003
21.601322,0.6811682,7.8061171,0.12976805,-0.04666923,-0.049191043,-0.003
21.504793,0.67812425,7.771234,0.12984933,-0.046594415,-0.049159274,-0.003
21.374496,0.67401558,7.7241483,0.13001533,-0.04644173,-0.049094144,-0.003
21.277784,0.67096585,7.6891994,0.13021268,-0.046260387,-0.049016286,-0.003
21.217175,0.66905463,7.6672969,0.13037867,-0.046108011,-0.048950445,-0.003
21.184086,0.66801125,7.6553397,0.13045995,-0.046033449,-0.048918091,-0.003
21.195444,0.66821527,7.6594429,0.13054123,-0.045958932,-0.048885629,-0.003
21.174328,0.66754955,7.6518121,0.13070723,-0.045806859,-0.048819087,-0.003
21.108534,0.66547531,7.6280355,0.13090458,-0.045626245,-0.048739552,-0.003
21.015717,0.66254914,7.5944943,0.13107057,-0.045474492,-0.048672289,-0.003
20.9554,0.66045874,7.5727115,0.13115185,-0.045400243,-0.048639227,-0.003
20.897139,0.6586225,7.5516577,0.13123313,-0.045326028,-0.048606075,-0.003
20.767658,0.65454167,7.5048676,0.13139912,-0.045174595,-0.048538089,-0.003
20.610685,0.64959425,7.4481411,0.13159647,-0.044994794,-0.048456732,-0.003
20.485094,0.64563602,7.4027562,0.13176246,-0.044843778,-0.048387833,-0.003
20.427538,0.64369798,7.3819776,0.13184374,-0.044769909,-0.048353929,-0.003
20.375555,0.64205992,7.3631921,0.13192502,-0.044696089,-0.048319913,-0.003
20.284426,0.63918835,7.3302608,0.13209102,-0.044545498,-0.048250079,-0.003
20.210234,0.63685042,7.3034492,0.13228837,-0.044366773,-0.048166387,-0.003
20.172434,0.63565928,7.2897892,0.13245436,-0.044216719,-0.048095409,-0.003
20.158159,0.6352095,7.2846313,0.13253564,-0.044143345,-0.048060451,-0.003
20.146406,0.63470936,7.2803969,0.13261692,-0.044070028,-0.048025358,-0.003
20.123415,0.63398498,7.2720881,0.13278292,-0.043920502,-0.04795327,-0.003
20.10845,0.63351351,7.2666802,0.13298027,-0.0437431,-0.047866814,-0.003
20.107256,0.63347596,7.2662492,0.13314626,-0.043594189,-0.04779347,-0.003
22.045641,0.63330626,7.2656183,0.13322754,-0.043521374,-0.047757357,-0.003
22.082659,0.63436973,7.2778187,0.13331665,-0.043441631,-0.04771759,-0.003
22.150471,0.63631779,7.300168,0.13349864,-0.043279007,-0.047635891,-0.003
22.299728,0.64060551,7.3493586,0.133715,-0.043086078,-0.047537953,-0.003
22.550241,0.647802,7.4319205,0.13389699,-0.042924158,-0.047454879,-0.003
22.730396,0.65297729,7.4912949,0.1339861,-0.042845003,-0.047413956,-0.003
22.877817,0.65715063,7.5398684,0.13407521,-0.042765904,-0.047372911,-0.003
23.308851,0.66953176,7.6819243,0.1342572,-0.042604651,-0.047288548,-0.003
23.789042,0.68332493,7.8401814,0.13447357,-0.042413365,-0.047187429,-0.003
24.110092,0.6925469,7.9459906,0.13465556,-0.04225279,-0.047101781,-0.003
24.249916,0.69658971,7.9920564,0.13474466,-0.042174265,-0.047059666,-0.003
24.466747,0.70281827,8.0635176,0.13483378,-0.042095833,-0.047017366,-0.003
24.86368,0.7142204,8.194335,0.13501577,-0.041935869,-0.046930578,-0.003
25.348902,0.72815859,8.35425,0.13523213,-0.04174611,-0.046826627,-0.003
25.73793,0.73933363,8.4824629,0.13541412,-0.041586891,-0.046738487,-0.003
25.905115,0.74413604,8.5375614,0.13550323,-0.041509062,-0.046695095,-0.003
26.093296,0.74958736,8.5996151,0.13559234,-0.04143133,-0.046651512,-0.003
26.434643,0.75939327,8.7121134,0.13577433,-0.04127289,-0.046561979,-0.003
26.830553,0.77076668,8.8425941,0.1359907,-0.04108509,-0.046454526,-0.003
27.187881,0.78103167,8.9603596,0.13617269,-0.040927656,-0.046363235,-0.003
27.391157,0.78687125,9.0273533,0.13626179,-0.040850762,-0.046318218,-0.003
27.529741,0.7907365,9.0730124,0.1363509,-0.040773947,-0.046273042,-0.003
27.842182,0.79971075,9.1759844,0.13653289,-0.040617406,-0.046180222,-0.003
28.239208,0.81111455,9.3068323,0.13674926,-0.040431883,-0.046068884,-0.003
28.584015,0.8210184,9.4204712,0.13693125,-0.040276352,-0.045974389,-0.003
28.756588,0.82584178,9.4773531,0.13702035,-0.040200379,-0.045927834,-0.003
28.927692,0.83075559,9.5337439,0.13710947,-0.040124513,-0.045881078,-0.003
29.300877,0.84147286,9.6567345,0.13729146,-0.039969951,-0.045785002,-0.003
29.810539,0.8561095,9.8247051,0.13750782,-0.039786845,-0.045669734,-0.003
30.286383,0.869775,9.9815292,0.13768981,-0.03963339,-0.045571901,-0.003
30.519106,0.87645841,10.058228,0.13777891,-0.039558444,-0.045523711,-0.003
30.743446,0.88284999,10.132153,0.13786803,-0.039483603,-0.045475323,-0.003
31.193697,0.89577973,10.280542,0.13805002,-0.03933116,-0.045375925,-0.003
31.738789,0.91143298,10.460189,0.13826639,-0.039150588,-0.045256726,-0.003
32.233669,0.92564428,10.623287,0.13844838,-0.038999271,-0.045155615,-0.003
32.491924,0.93306053,10.708401,0.13853748,-0.038925376,-0.045105826,-0.003
32.699284,0.93911397,10.776706,0.1386266,-0.038851574,-0.045055874,-0.003
33.134552,0.9516148,10.920157,0.13880858,-0.03870124,-0.044953313,-0.003
33.574184,0.96424085,11.065047,0.13902495,-0.03852313,-0.044830468,-0.003
33.841976,0.97193182,11.153303,0.13920694,-0.038373798,-0.04472645,-0.003
33.92202,0.97423065,11.179684,0.13929604,-0.038300823,-0.04467532,-0.003
34.090263,0.97921681,11.23509,0.13938516,-0.038227983,-0.044623971,-0.003
34.139137,0.98062068,11.251198,0.13956715,-0.038079448,-0.044518821,-0.003
34.239849,0.98351353,11.284389,0.13978352,-0.037903417,-0.044393014,-0.003
34.424877,0.98882836,11.345368,0.1399655,-0.03775591,-0.044286422,-0.003
34.520432,0.9915731,11.376861,0.14005461,-0.037683859,-0.044234004,-0.003
34.599129,0.9939239,11.402729,0.14014373,-0.037611894,-0.044181436,-0.003
34.641712,0.99514711,11.416762,0.14032571,-0.037465177,-0.044073764,-0.003
34.569859,0.993083,11.393082,0.14054208,-0.037291158,-0.04394519,-0.003
34.419231,0.988756,11.34344,0.14072407,-0.037145127,-0.043836582,-0.003
34.316288,0.98588383,11.309504,0.14081317,-0.037073739,-0.04378327,-0.003
34.227169,0.98332351,11.280132,0.14090229,-0.037002411,-0.043729834,-0.003
34.045925,0.97811657,11.220402,0.14108428,-0.036857001,-0.043620404,-0.003
33.894009,0.97375208,11.170334,0.14130064,-0.03668458,-0.043489695,-0.003
33.829231,0.97189105,11.148986,0.14148263,-0.036539979,-0.043379191,-0.003
33.820831,0.97164971,11.146216,0.14157173,-0.036469344,-0.043324884,-0.003
33.808517,0.97139418,11.142183,0.14166085,-0.036398791,-0.043270431,-0.003
33.867142,0.97307855,11.161504,0.14184284,-0.036255065,-0.043158796,-0.003
34.105236,0.97991955,11.239973,0.14205921,-0.036084827,-0.043025255,-0.003
34.406937,0.98858809,11.339403,0.1422412,-0.035942156,-0.042912271,-0.003
34.533276,0.9919554,11.380957,0.1423303,-0.035872463,-0.04285676,-0.003
34.761383,0.99850774,11.456133,0.14241942,-0.035802893,-0.042801056,-0.003
35.010178,1.0056542,11.538127,0.14260141,-0.035661109,-0.042686965,-0.003
35.210648,1.0114126,11.604195,0.14281777,-0.035492998,-0.042550758,-0.003
35.183281,1.0106266,11.595176,0.14299976,-0.035351872,-0.042435851,-0.003
35.451809,1.0179483,11.684275,0.14308886,-0.035282817,-0.042379551,-0.003


==> data/Turbine_Results/Walldistances/Walldistances_Stator1_270deg.csv <==
"x+","y+","z+","arc_length","Points:0","Points:1","Points:2"
34.234219,0.98298687,11.282979,0,-0.035282817,-0.042379551,-0.003
34.247696,0.98337376,11.28742,8.9120232e-05,-0.035214182,-0.042322703,-0.003
31.369675,0.90073556,10.338877,0.00027112572,-0.035072297,-0.042208709,-0.003
33.222893,0.95394802,10.949664,0.00048747327,-0.034906119,-0.042070176,-0.003
35.424236,1.0171565,11.675186,0.00066948296,-0.034768295,-0.041951299,-0.003
32.885433,0.94425833,10.838444,0.0007585923,-0.034699816,-0.041894279,-0.003
33.297112,0.95594794,10.973771,0.00084770389,-0.034631807,-0.041836698,-0.003
32.812263,0.94202811,10.813979,0.0010296834,-0.034493003,-0.041719012,-0.003
32.251968,0.92594224,10.629322,0.0012460501,-0.034328368,-0.041578621,-0.003
32.073349,0.92081416,10.570455,0.0014280473,-0.034190454,-0.041459866,-0.003
32.101978,0.9216361,10.57989,0.0015171551,-0.034123175,-0.041401438,-0.003
32.348286,0.92909294,10.6612,0.0016062661,-0.034056116,-0.041342754,-0.003
33.161133,0.95243913,10.929094,0.0017882493,-0.033919889,-0.041222088,-0.003
34.042233,0.97774571,11.219482,0.0020046155,-0.033758916,-0.041077513,-0.003
34.496876,0.99080378,11.369322,0.002186609,-0.033624139,-0.040955216,-0.003
34.633976,0.99474144,11.414506,0.0022757192,-0.033558309,-0.040895157,-0.003
34.720352,0.99715698,11.442795,0.0023648311,-0.033492573,-0.040834993,-0.003
34.783047,0.99895763,11.463457,0.0025468141,-0.033358585,-0.040711846,-0.003
34.730362,0.99744451,11.446095,0.0027631809,-0.033199705,-0.040564973,-0.003
34.656433,0.99532133,11.42173,0.0029451752,-0.033066425,-0.040441044,-0.003
34.645309,0.99516118,11.418103,0.0030342835,-0.0330013,-0.040380225,-0.003
34.656334,0.99547786,11.421737,0.0031233951,-0.032936268,-0.040319301,-0.003
34.780582,0.9990468,11.462687,0.0033053777,-0.032803781,-0.040194541,-0.003
35.080429,1.0076597,11.561507,0.0035217437,-0.032646917,-0.040045518,-0.003
35.424519,1.0175434,11.67491,0.0037037377,-0.032515619,-0.039919492,-0.003
35.617104,1.0230753,11.738379,0.0037928457,-0.032451577,-0.039857533,-0.003
35.836269,1.0296652,11.810748,0.0038819579,-0.032387704,-0.039795395,-0.003
36.348045,1.0443698,11.979418,0.00406394,-0.032257833,-0.039667916,-0.003
37.125519,1.0667084,12.235653,0.0042803067,-0.032104496,-0.039515264,-0.003
37.92136,1.0895751,12.497943,0.0044623044,-0.031976458,-0.039385922,-0.003
38.37281,1.1025463,12.64673,0.00455141,-0.031914089,-0.039322283,-0.003
38.802635,1.1145498,12.788305,0.0046405214,-0.031851914,-0.039258447,-0.003
39.856079,1.1448084,13.135492,0.004822505,-0.031725604,-0.039127436,-0.003
40.964794,1.1766547,13.500896,0.0050388696,-0.031576388,-0.038970757,-0.003
41.777317,1.1999933,13.768681,0.0052208668,-0.031451523,-0.038838349,-0.003
42.1045,1.2093911,13.876512,0.0053099719,-0.031390578,-0.038773347,-0.003
42.058342,1.2074364,13.861296,0.0053990875,-0.031329501,-0.038708452,-0.003
42.447491,1.2186084,13.989548,0.0055810678,-0.031205457,-0.038575299,-0.003
40.311272,1.1572806,13.285508,0.0057974376,-0.031056983,-0.038417909,-0.003
40.954933,1.1757591,13.497642,0.0059794244,-0.030933198,-0.038284507,-0.003
45.576973,1.3088143,15.021171,0.0060685682,-0.030874651,-0.038217284,-0.003
44.514267,1.2782971,14.670926,0.0061576638,-0.030815111,-0.038151003,-0.003
44.287941,1.2717978,14.596334,0.006339653,-0.030693373,-0.038015727,-0.003
43.804981,1.2579288,14.43716,0.0065560206,-0.030548614,-0.037854917,-0.003
43.331215,1.244324,14.281018,0.0067380063,-0.030427013,-0.037719522,-0.003
43.176331,1.2399681,14.230092,0.006827131,-0.030367563,-0.037653122,-0.003
43.04248,1.236124,14.185978,0.006916229,-0.030308232,-0.037586652,-0.003
42.987869,1.2345557,14.167979,0.0070982187,-0.030187396,-0.037450567,-0.003
43.415604,1.2468396,14.308951,0.007314583,-0.030044599,-0.037288018,-0.003
43.858463,1.259558,14.454909,0.0074965699,-0.029925175,-0.037150696,-0.003
43.906342,1.260933,14.47069,0.0075856951,-0.029866824,-0.037083328,-0.003
43.792732,1.2582269,14.433159,0.0076747908,-0.029808514,-0.037015963,-0.003
43.724903,1.256278,14.410805,0.0078567828,-0.029689737,-0.036878075,-0.003
43.658905,1.2543818,14.389052,0.0080731481,-0.029549116,-0.036713637,-0.003
43.65559,1.2542866,14.38796,0.0082551357,-0.029431414,-0.036574837,-0.003
43.71162,1.2558554,14.406509,0.008344257,-0.029373998,-0.036506675,-0.003
43.823082,1.2590576,14.443244,0.0084333547,-0.029316774,-0.036438383,-0.003
44.090271,1.2667341,14.531304,0.0086153463,-0.029200396,-0.036298465,-0.003
44.54813,1.2798887,14.682206,0.0088317122,-0.029062986,-0.036131334,-0.003
45.018059,1.2933899,14.837085,0.0090136998,-0.028948233,-0.035990085,-0.003
45.254242,1.3001757,14.914927,0.0091028223,-0.028892307,-0.035920694,-0.003
45.481434,1.3065418,14.98977,0.0091919192,-0.028836565,-0.035851188,-0.003
45.975121,1.3207239,15.152478,0.0093739092,-0.028723244,-0.035708785,-0.003
46.560696,1.3375456,15.345472,0.0095902754,-0.028589427,-0.035538763,-0.003
47.012032,1.3505112,15.494224,0.0097722633,-0.0284776,-0.035395186,-0.003
47.208061,1.3561425,15.558831,0.009861383,-0.028423065,-0.0353247,-0.003
47.391354,1.3612657,15.619139,0.0099504838,-0.028368687,-0.035254117,-0.003
47.719749,1.3706985,15.72737,0.010132475,-0.028258046,-0.035109621,-0.003
48.024521,1.3794527,15.827817,0.010348839,-0.028127197,-0.034937307,-0.003
48.192356,1.3842736,15.883132,0.010530826,-0.02801767,-0.034791969,-0.003
48.237862,1.3855807,15.898129,0.010619947,-0.027964199,-0.03472067,-0.003
48.269001,1.386436,15.908312,0.010709048,-0.027910842,-0.034649312,-0.003
48.274685,1.3865992,15.910185,0.010891039,-0.02780216,-0.034503337,-0.003
48.203087,1.3845427,15.886588,0.011107406,-0.027673448,-0.034329418,-0.003
48.098198,1.3815299,15.852018,0.011289392,-0.027565593,-0.034182835,-0.003
48.044411,1.3799851,15.834292,0.011378512,-0.027512914,-0.034110952,-0.003
47.9748,1.3780528,15.811336,0.011467614,-0.027460331,-0.034039021,-0.003
47.867256,1.3749638,15.775892,0.011649601,-0.027353218,-0.033891894,-0.003
47.836182,1.374071,15.76565,0.011865967,-0.027226437,-0.033716563,-0.003
47.89315,1.3757075,15.784427,0.012047957,-0.027120326,-0.03356871,-0.003
47.932144,1.3768276,15.797277,0.012137075,-0.02706855,-0.033496175,-0.003
48.059978,1.3805985,15.839396,0.012226178,-0.027016921,-0.033423554,-0.003
48.499748,1.3932317,15.984334,0.012408167,-0.026911972,-0.033274874,-0.003
48.831455,1.4027605,16.093657,0.012624534,-0.026787844,-0.033097655,-0.003
49.009491,1.4078748,16.152332,0.01280652,-0.026683915,-0.032948263,-0.003
49.17067,1.412505,16.205454,0.012895637,-0.026633207,-0.032874979,-0.003
49.293308,1.4159777,16.245813,0.012984741,-0.026582614,-0.032801632,-0.003
49.567749,1.4238611,16.336262,0.01316673,-0.026479624,-0.032651588,-0.003
49.86866,1.432505,16.435434,0.013383096,-0.026357749,-0.032472812,-0.003
50.080704,1.4385961,16.50532,0.013565086,-0.026255693,-0.032322131,-0.003
50.178947,1.4414182,16.537697,0.013654201,-0.026205866,-0.032248247,-0.003
50.278862,1.4442111,16.570606,0.013743306,-0.02615614,-0.032174308,-0.003
50.47805,1.4499326,16.636253,0.013925295,-0.026054865,-0.032023102,-0.003
50.950081,1.4634912,16.791822,0.014141663,-0.025935069,-0.031842925,-0.003
51.554382,1.4808493,16.990986,0.014323648,-0.025834881,-0.031691,-0.003
51.911892,1.4910405,17.108728,0.014412762,-0.025786014,-0.031616479,-0.003
52.27631,1.5015074,17.22883,0.014501872,-0.025737274,-0.03154188,-0.003
52.872986,1.5186454,17.425478,0.014683859,-0.025638005,-0.031389352,-0.003
53.475891,1.5359623,17.624178,0.014900227,-0.025520423,-0.031207722,-0.003
53.921852,1.5487715,17.771154,0.015082214,-0.025421867,-0.031054731,-0.003
54.115246,1.5542654,17.834826,0.015171326,-0.025373712,-0.030979751,-0.003
54.232754,1.5576403,17.873552,0.015260434,-0.0253256,-0.030904748,-0.003
54.515312,1.5657558,17.966677,0.015442423,-0.025227537,-0.030751439,-0.003
54.717045,1.5715499,18.033161,0.01565879,-0.025111232,-0.030568989,-0.003
54.769989,1.5730705,18.05061,0.015840779,-0.02501362,-0.030415393,-0.003
47.580654,1.5735828,18.054182,0.015929888,-0.024965905,-0.030340135,-0.003
47.591602,1.5739448,18.058334,0.016007286,-0.024924507,-0.030274739,-0.003
47.6124,1.5746326,18.066227,0.016165354,-0.024840102,-0.030141093,-0.003
47.583992,1.573693,18.055449,0.016353284,-0.024739981,-0.029982055,-0.003
47.507221,1.5711542,18.026318,0.016511351,-0.024655959,-0.029848168,-0.003
46.528584,1.5697491,18.008095,0.016588749,-0.024614884,-0.029782569,-0.003
46.568516,1.5710963,18.02355,0.01666463,-0.024574688,-0.029718209,-0.003
46.560455,1.5708244,18.02043,0.016819597,-0.024492742,-0.02958668,-0.003
46.602589,1.5722458,18.036737,0.01700384,-0.024395613,-0.029430119,-0.003
46.711903,1.5759338,18.079044,0.017158809,-0.024314199,-0.029298259,-0.003
45.86607,1.5784076,18.106735,0.017234691,-0.024274431,-0.029233633,-0.003
45.933105,1.5807146,18.1332,0.017309082,-0.024235506,-0.029170237,-0.003
46.124413,1.5872982,18.208723,0.017461012,-0.024156217,-0.029040638,-0.003
46.412884,1.5972254,18.322605,0.017641643,-0.024062322,-0.028886329,-0.003
46.691441,1.6068115,18.432571,0.017793573,-0.023983667,-0.028756345,-0.003
45.915894,1.6116539,18.488943,0.017867966,-0.023945259,-0.028692633,-0.003
46.096565,1.6179955,18.561693,0.017940899,-0.023907688,-0.028630123,-0.003
46.429306,1.6296748,18.695677,0.01808985,-0.023831163,-0.028502332,-0.003
46.836605,1.6439711,18.859686,0.018266938,-0.023740564,-0.028350174,-0.003
47.182316,1.6561055,18.998892,0.01841589,-0.023664674,-0.028222004,-0.003
46.411911,1.6615072,19.062435,0.018488824,-0.023627616,-0.028159186,-0.003
46.59676,1.6681248,19.138357,0.018560327,-0.023591356,-0.028097559,-0.003
46.944164,1.6805615,19.281044,0.018706358,-0.023517499,-0.027971582,-0.003
47.319473,1.6939973,19.435192,0.018879973,-0.023429997,-0.02782163,-0.003
47.626644,1.7049937,19.561354,0.019026004,-0.023356646,-0.027695358,-0.003
47.793194,1.7109561,19.629759,0.019097509,-0.023320809,-0.027633483,-0.003
46.956806,1.7145147,19.671936,0.019167609,-0.023285707,-0.027572803,-0.003
47.173492,1.7224265,19.762714,0.019310776,-0.023214139,-0.027448809,-0.003
47.299854,1.7270404,19.815653,0.019480989,-0.023129182,-0.027301313,-0.003
47.281521,1.726371,19.807972,0.019624156,-0.023057785,-0.02717722,-0.003
47.240726,1.7248814,19.790882,0.019694259,-0.023022836,-0.02711645,-0.003
46.209885,1.7209891,19.746206,0.019762984,-0.022988567,-0.027056878,-0.003
46.02956,1.7142733,19.669151,0.019903344,-0.022918612,-0.026935194,-0.003
45.771263,1.7046535,19.558775,0.020070218,-0.022835497,-0.02679049,-0.003
45.589191,1.6978726,19.480972,0.020210579,-0.022765677,-0.026668727,-0.003
45.565155,1.6969774,19.470701,0.020279307,-0.022731546,-0.026609072,-0.003
44.478382,1.6898314,19.386456,0.020346686,-0.022698067,-0.0265506,-0.003
44.350063,1.6849564,19.330528,0.020484293,-0.022629833,-0.026431102,-0.003
44.269676,1.6819023,19.29549,0.020647895,-0.022548929,-0.026288904,-0.003
44.166096,1.6779671,19.250343,0.020785505,-0.022481047,-0.026169203,-0.003
44.094818,1.6752591,19.219276,0.020852884,-0.02244786,-0.026110563,-0.003
43.250092,1.676175,19.22814,0.020918942,-0.022415392,-0.026053036,-0.003
43.151428,1.6723514,19.184277,0.021053851,-0.022349175,-0.025935495,-0.003
43.222282,1.6750973,19.215776,0.021214246,-0.02227076,-0.025795575,-0.003
43.315849,1.6787235,19.257374,0.021349157,-0.022205077,-0.025677733,-0.003
43.247486,1.676074,19.22698,0.021415215,-0.022172973,-0.02562,-0.003
42.520901,1.6809493,19.282066,0.021479977,-0.022141591,-0.02556335,-0.003
42.672855,1.6869564,19.350973,0.021612241,-0.022077685,-0.025447549,-0.003
42.907177,1.6962197,19.457232,0.021769491,-0.022002071,-0.025309673,-0.003
43.1609,1.70625,19.572289,0.021901756,-0.021938791,-0.025193527,-0.003
43.296532,1.7116117,19.633793,0.02196652,-0.021907914,-0.025136597,-0.003
42.55233,1.7157594,19.682234,0.022030012,-0.0218777,-0.025080755,-0.003
42.800831,1.7257792,19.797176,0.022159682,-0.021816192,-0.024966601,-0.003
43.068359,1.7365662,19.920918,0.022313849,-0.021743381,-0.024830712,-0.003
43.244339,1.743662,20.002317,0.02244352,-0.021682376,-0.024716288,-0.003
42.464367,1.7463413,20.034363,0.022507014,-0.021652574,-0.024660222,-0.003
42.541107,1.7494972,20.070568,0.02256926,-0.021623405,-0.024605233,-0.003
42.635422,1.753376,20.115067,0.022696388,-0.021563945,-0.024492867,-0.003
42.691513,1.7556827,20.141529,0.022847532,-0.021493437,-0.024359178,-0.003
42.684441,1.755392,20.138193,0.022974661,-0.021434264,-0.024246659,-0.003
41.81448,1.7539452,20.122299,0.023036912,-0.021405326,-0.024191543,-0.003
41.84901,1.7553937,20.138916,0.023097938,-0.021377001,-0.024137489,-0.003
41.839035,1.7549753,20.134115,0.023222572,-0.021319225,-0.024027055,-0.003
41.790974,1.7529594,20.110989,0.023370752,-0.021250661,-0.023895692,-0.003
41.737736,1.7507261,20.085367,0.023495389,-0.021193095,-0.023785146,-0.003
40.889648,1.749434,20.070795,0.023556418,-0.021164941,-0.023730999,-0.003
40.835136,1.7471017,20.044037,0.023616247,-0.021137353,-0.02367791,-0.003
40.744884,1.7432402,19.999735,0.023738439,-0.021081071,-0.023569452,-0.003
40.634533,1.7385191,19.94557,0.023883713,-0.021014256,-0.023440454,-0.003
40.550858,1.734939,19.904497,0.024005905,-0.020958135,-0.023331912,-0.003
40.521053,1.7336639,19.889868,0.024065739,-0.020930681,-0.023278749,-0.003
39.693295,1.7322409,19.87324,0.024124395,-0.020903783,-0.023226624,-0.003
39.652653,1.7304673,19.85289,0.02424419,-0.0208489,-0.023120141,-0.003
39.63929,1.7298843,19.846201,0.024386614,-0.020783741,-0.022993496,-0.003
39.65366,1.7305113,19.853395,0.024506411,-0.020729015,-0.02288693,-0.003
38.887688,1.7311248,19.859303,0.024565072,-0.020702245,-0.022834733,-0.003
38.904984,1.7318946,19.868135,0.024622578,-0.020676021,-0.022783555,-0.003
38.933666,1.7331715,19.882782,0.024740023,-0.020622524,-0.022679001,-0.003
38.960159,1.7343508,19.896313,0.024879656,-0.020559033,-0.022554638,-0.003
38.972458,1.7348984,19.902594,0.024997104,-0.020505734,-0.02244998,-0.003
38.211662,1.7352023,19.904364,0.025054614,-0.020479672,-0.022398714,-0.003
38.20546,1.7349206,19.901131,0.025110992,-0.020454148,-0.022348445,-0.003
38.192635,1.7343383,19.894451,0.025226135,-0.0204021,-0.022245737,-0.003
38.194328,1.7344152,19.895334,0.02536303,-0.020340383,-0.022123544,-0.003
38.170513,1.7333337,19.882929,0.025478175,-0.020288607,-0.022020696,-0.003
38.1194,1.7310127,19.856304,0.025534558,-0.02026329,-0.021970317,-0.003
37.461853,1.7353288,19.904081,0.02558983,-0.020238545,-0.021920893,-0.003
37.477795,1.7360672,19.912552,0.025702715,-0.020188084,-0.021819914,-0.003
37.511711,1.7376382,19.930571,0.025836928,-0.02012828,-0.021699762,-0.003
37.570702,1.7403709,19.961914,0.025949814,-0.020078158,-0.021598613,-0.003
37.576492,1.7406391,19.964991,0.026005091,-0.020053672,-0.021549055,-0.003
36.944832,1.7456423,20.021969,0.026059279,-0.020029727,-0.021500444,-0.003
37.187534,1.7571101,20.153502,0.026169952,-0.019980989,-0.021401081,-0.003
37.405277,1.7673984,20.271503,0.026301531,-0.019923257,-0.021282844,-0.003
37.496086,1.7716892,20.320717,0.026412205,-0.019874826,-0.021183329,-0.003
37.515514,1.7726072,20.331247,0.026466398,-0.01985115,-0.021134581,-0.003
36.911877,1.7786812,20.404188,0.026519523,-0.019828005,-0.021086764,-0.003
37.01664,1.7837294,20.462099,0.026628026,-0.019780794,-0.02098907,-0.003
37.136288,1.789495,20.528238,0.026757024,-0.019724816,-0.02087285,-0.003
37.208378,1.7929688,20.568089,0.026865528,-0.019677855,-0.020775035,-0.003
37.188316,1.792002,20.556997,0.026918659,-0.019654887,-0.020727126,-0.003
36.60854,1.7990588,20.641239,0.026970744,-0.01963244,-0.020680126,-0.003
36.706764,1.8038857,20.696621,0.027077118,-0.019586645,-0.020584114,-0.003
36.811295,1.8090227,20.755558,0.027203588,-0.019532332,-0.0204699,-0.003
36.892063,1.812992,20.8011,0.027309965,-0.019486766,-0.020373777,-0.003
36.894245,1.8130991,20.802328,0.027362054,-0.019464483,-0.020326694,-0.003
36.272545,1.8180379,20.86083,0.027413117,-0.019442689,-0.020280516,-0.003
36.362804,1.8225619,20.912741,0.027517405,-0.019398235,-0.020186177,-0.003
36.45929,1.8273979,20.968231,0.027641395,-0.019345509,-0.020073956,-0.003
36.548077,1.831848,21.019295,0.027745685,-0.019301273,-0.019979512,-0.003
36.584133,1.8336551,21.04003,0.027796753,-0.019279646,-0.01993325,-0.003
35.916267,1.836174,21.069057,0.027846814,-0.019258473,-0.019887887,-0.003
36.007656,1.8408461,21.122667,0.027949058,-0.019215299,-0.019795205,-0.003
36.115616,1.8463655,21.185999,0.028070617,-0.019164095,-0.019684957,-0.003
36.220367,1.8517208,21.247448,0.028172864,-0.019121131,-0.019592175,-0.003
36.283985,1.8549731,21.284765,0.02822293,-0.019100133,-0.019546725,-0.003
35.597729,1.8563924,21.29985,0.02827201,-0.01907956,-0.019502165,-0.003
35.699123,1.8616802,21.360521,0.028372248,-0.019037621,-0.019411122,-0.003
35.821751,1.8680749,21.433893,0.028491424,-0.018987881,-0.019302823,-0.003
35.928917,1.8736637,21.498018,0.028591665,-0.018946145,-0.019211683,-0.003
35.993938,1.8770545,21.536922,0.02864075,-0.018925747,-0.019167038,-0.003
35.309498,1.8782877,21.549948,0.028688867,-0.018905761,-0.019123267,-0.003
35.398235,1.8830079,21.604103,0.02878714,-0.018865019,-0.019033838,-0.003
35.502705,1.8885652,21.667864,0.02890398,-0.018816696,-0.018927459,-0.003
35.587296,1.8930651,21.719492,0.029002255,-0.01877615,-0.018837938,-0.003
34.933498,1.8954676,21.746889,0.029050378,-0.01875633,-0.018794086,-0.003
34.962013,1.8970147,21.764639,0.02909755,-0.018736919,-0.018751092,-0.003
35.030342,1.9007221,21.807175,0.029193898,-0.01869734,-0.01866325,-0.003
35.105499,1.9048003,21.853964,0.029308444,-0.0186504,-0.018558763,-0.003
35.168938,1.9082423,21.893454,0.029404794,-0.018611014,-0.018470831,-0.003
34.508152,1.9098092,21.911755,0.029451973,-0.01859176,-0.018427759,-0.003
34.512074,1.9100264,21.914246,0.029498221,-0.018572897,-0.018385533,-0.003
34.559406,1.9126459,21.9443,0.029592678,-0.018534448,-0.018299256,-0.003
34.607471,1.915306,21.974819,0.029704981,-0.018488849,-0.018196627,-0.003
34.694489,1.9201218,22.030073,0.029799439,-0.01845061,-0.018110255,-0.003
34.106575,1.9253147,22.089918,0.029845694,-0.018431939,-0.018067935,-0.003
34.010937,1.9199159,22.027975,0.029891036,-0.018413605,-0.018026466,-0.003
34.060169,1.922695,22.059862,0.029983641,-0.018376274,-0.017941719,-0.003
34.1381,1.9270943,22.110336,0.030093741,-0.018332027,-0.017840901,-0.003
34.213623,1.9313575,22.15925,0.030186348,-0.018294917,-0.017756054,-0.003
33.625595,1.9361174,22.213987,0.030231695,-0.018276796,-0.017714486,-0.003
33.58522,1.9337927,22.187313,0.030276146,-0.018259022,-0.017673742,-0.003
33.644798,1.9372233,22.226675,0.030366936,-0.018222813,-0.017590486,-0.003
33.738842,1.9426382,22.288801,0.030474877,-0.018179895,-0.017491443,-0.003
33.782692,1.9451629,22.31777,0.030565668,-0.018143885,-0.017408099,-0.003
33.777443,1.9448607,22.314302,0.030610127,-0.018126274,-0.017367277,-0.003
33.225353,1.9513425,22.388575,0.030653707,-0.018109063,-0.01732724,-0.003
33.308926,1.9562508,22.444889,0.030742717,-0.018073952,-0.017245447,-0.003
33.394146,1.9612559,22.502316,0.03084854,-0.018032307,-0.017148163,-0.003
33.514351,1.9683156,22.583315,0.030937552,-0.017997382,-0.017066289,-0.003
32.950283,1.9738337,22.647287,0.03098114,-0.017980322,-0.017026179,-0.003
32.956486,1.9742053,22.65155,0.031023866,-0.017963601,-0.01698686,-0.003
32.969223,1.9749683,22.660305,0.031111129,-0.017929479,-0.016906545,-0.003
32.969032,1.974957,22.660175,0.031214877,-0.017888971,-0.016811032,-0.003
32.949394,1.9737804,22.646675,0.031302145,-0.017854948,-0.01673067,-0.003
32.280178,1.9724838,22.630461,0.031344878,-0.017838301,-0.016691312,-0.003
32.330776,1.9755756,22.665934,0.031386765,-0.017822022,-0.016652718,-0.003
32.354343,1.9770156,22.682455,0.031472318,-0.017788801,-0.016573878,-0.003
32.403141,1.9799974,22.716667,0.031574033,-0.017749395,-0.016480107,-0.003
32.46769,1.9839418,22.761921,0.031659587,-0.017716335,-0.016401198,-0.003
31.854692,1.9857174,22.778828,0.031701483,-0.017700171,-0.016362546,-0.003
31.920792,1.9898378,22.826094,0.031742549,-0.017684357,-0.016324647,-0.003
32.026932,1.9964542,22.901993,0.031826423,-0.017652117,-0.016247217,-0.003
32.174679,2.0056641,23.007645,0.031926144,-0.017613897,-0.016155111,-0.003
32.325809,2.0150852,23.115715,0.032010022,-0.01758185,-0.016077597,-0.003
31.770824,2.0203991,23.173248,0.032051095,-0.017566193,-0.016039625,-0.003
31.846239,2.0251949,23.228254,0.032091355,-0.017550865,-0.016002396,-0.003
32.022217,2.036386,23.356613,0.032173586,-0.017519629,-0.015926329,-0.003
32.249817,2.0508595,23.522619,0.032271352,-0.017482612,-0.015835842,-0.003
32.454002,2.0638444,23.671551,0.032353585,-0.017451579,-0.01575969,-0.003
31.921906,2.0708191,23.749128,0.032393853,-0.017436417,-0.015722385,-0.003
32.020306,2.0772026,23.822336,0.032433325,-0.017421575,-0.01568581,-0.003
32.236031,2.091197,23.98283,0.032513943,-0.017391326,-0.015611082,-0.003
32.503773,2.1085658,24.182022,0.032609791,-0.017355476,-0.015522191,-0.003
32.731449,2.1233354,24.35141,0.032690412,-0.017325412,-0.015447385,-0.003
32.842365,2.1305306,24.433928,0.032729891,-0.01731072,-0.015410742,-0.003
32.316185,2.1383669,24.523325,0.032768588,-0.01729634,-0.015374816,-0.003
32.542801,2.153362,24.695292,0.032847625,-0.01726702,-0.015301418,-0.003
32.835953,2.1727598,24.917751,0.032941593,-0.01723226,-0.015214115,-0.003
33.075958,2.1886411,25.09988,0.033020634,-0.017203098,-0.015140651,-0.003
33.168919,2.1947923,25.170425,0.033059339,-0.017188836,-0.01510467,-0.003
32.681522,2.2056096,25.296579,0.033097278,-0.017174888,-0.015069388,-0.003
32.916348,2.2214572,25.47834,0.033174764,-0.017146427,-0.014997317,-0.003
33.200722,2.2406492,25.698458,0.033266891,-0.017112654,-0.014911605,-0.003
33.397831,2.2539518,25.851027,0.033344381,-0.01708428,-0.014839496,-0.003
33.426144,2.2558625,25.87294,0.033382328,-0.017070381,-0.014804186,-0.003
33.009579,2.2719483,26.06152,0.033419521,-0.017056815,-0.014769555,-0.003
33.226501,2.2868783,26.232782,0.03349549,-0.01702909,-0.014698827,-0.003
33.466709,2.3034112,26.422432,0.033585809,-0.016996143,-0.014614731,-0.003
33.667736,2.3172474,26.581144,0.03366178,-0.01696845,-0.014543988,-0.003
33.724186,2.3211324,26.625711,0.033698982,-0.016954882,-0.014509347,-0.003
33.220203,2.331677,26.752377,0.033735447,-0.016941607,-0.014475385,-0.003
33.424053,2.3459849,26.91654,0.033809925,-0.016914483,-0.014406022,-0.003
33.668297,2.3631282,27.113232,0.033898475,-0.016882226,-0.014323556,-0.003
33.880547,2.3780255,27.284155,0.033972956,-0.016855089,-0.014254195,-0.003
33.307228,2.3839505,27.358927,0.034009429,-0.016841792,-0.014220232,-0.003
33.395885,2.390296,27.431749,0.034045178,-0.016828751,-0.014186946,-0.003
33.589207,2.4041328,27.590546,0.034118196,-0.016802097,-0.014118967,-0.003
33.839848,2.4220724,27.796425,0.034205009,-0.016770367,-0.01403816,-0.003
34.050632,2.4371595,27.969568,0.034278029,-0.016743632,-0.01397021,-0.003
34.146984,2.4440556,28.048712,0.034313788,-0.016730517,-0.013936943,-0.003
33.542358,2.4482319,28.103134,0.034348837,-0.016717643,-0.013904345,-0.003
33.736282,2.4623864,28.265612,0.034420422,-0.016691307,-0.01383778,-0.003
33.984123,2.4804761,28.473263,0.034505533,-0.016659912,-0.013758671,-0.003
34.21442,2.4972854,28.666216,0.034577122,-0.016633425,-0.013692162,-0.003
21.685764,2.507236,28.785463,0.034612179,-0.016620431,-0.013659602,-0.003
21.69002,2.5077281,28.791113,0.034634299,-0.016612206,-0.013639068,-0.003
21.776577,2.5177355,28.906008,0.034679481,-0.016595388,-0.013597133,-0.003
21.885286,2.530304,29.050306,0.0347332,-0.016575346,-0.013547293,-0.003
21.963217,2.5393143,29.153751,0.034778386,-0.016558435,-0.013505391,-0.003
22.001442,2.5438108,29.204493,0.034800515,-0.016550133,-0.013484878,-0.003
22.050707,2.5495069,29.269886,0.034822634,-0.016541829,-0.013464376,-0.003
22.129919,2.5586655,29.375032,0.034867816,-0.016524823,-0.013422517,-0.003
22.225636,2.5697324,29.502087,0.034921535,-0.016504534,-0.013372777,-0.003
22.298748,2.5781856,29.599134,0.03496672,-0.016487401,-0.013330966,-0.003
22.319233,2.580667,29.626324,0.034988849,-0.016478984,-0.013310501,-0.003
22.390293,2.5888834,29.72065,0.035010969,-0.016470566,-0.013290045,-0.003
22.473204,2.59847,29.830704,0.035056151,-0.016453318,-0.013248284,-0.003
22.56492,2.6090746,29.952446,0.03510987,-0.016432721,-0.013198672,-0.003
22.654243,2.6194026,30.071012,0.035155055,-0.01641532,-0.013156971,-0.003
22.702072,2.624933,30.134501,0.035177184,-0.016406775,-0.013136559,-0.003
22.733749,2.6289051,30.176561,0.035199304,-0.016398208,-0.013116165,-0.003
22.832056,2.6402733,30.307055,0.035244486,-0.016380662,-0.013074529,-0.003
22.947144,2.6535819,30.45982,0.035298204,-0.016359698,-0.013025071,-0.003
23.083488,2.6693487,30.640804,0.03534339,-0.016341984,-0.012983502,-0.003
23.196148,2.6827719,30.79039,0.035365518,-0.016333291,-0.012963152,-0.003
23.165451,2.6792216,30.749643,0.035387639,-0.016324544,-0.012942835,-0.003
23.309784,2.6959145,30.941229,0.035432821,-0.016306646,-0.012901349,-0.003
23.511192,2.7192085,31.208576,0.035486539,-0.016285257,-0.012852073,-0.003
23.746428,2.7464149,31.520826,0.035531725,-0.016267173,-0.012810663,-0.003
23.953262,2.7702403,31.795448,0.035553853,-0.016258305,-0.01279039,-0.003
23.933315,2.7679334,31.768972,0.035575973,-0.016249362,-0.012770158,-0.003
24.227888,2.8020015,32.159988,0.035621155,-0.016231064,-0.012728848,-0.003
24.710684,2.8578374,32.800846,0.035674874,-0.016209193,-0.012679783,-0.003
25.247189,2.9198852,33.513,0.035720059,-0.016190678,-0.012638565,-0.003
25.615158,2.9624417,34.001442,0.035742188,-0.016181573,-0.012618395,-0.003
9.1217117,2.9731164,34.197235,0.035750017,-0.016178345,-0.012611263,-0.003
9.2517138,3.0154893,34.684612,0.035766014,-0.016171744,-0.012596691,-0.003
9.4122877,3.0678263,35.286602,0.035785034,-0.016163858,-0.012579383,-0.003
9.4720163,3.0872941,35.510521,0.035801034,-0.016157128,-0.012564868,-0.003
9.4416752,3.0774047,35.396774,0.035808869,-0.016153775,-0.012557786,-0.003
9.3466911,3.0419443,35.053211,0.035816702,-0.016150365,-0.012550735,-0.003
8.9084635,2.8993201,33.409714,0.035832697,-0.016143173,-0.012536447,-0.003
8.0039034,2.6049249,30.017309,0.035851718,-0.016134163,-0.012519696,-0.003
6.9612713,2.2655933,26.107094,0.035867717,-0.016126163,-0.012505841,-0.003
6.3755102,2.0764484,23.911549,0.035875553,-0.016122097,-0.012499142,-0.003
5.7418194,1.8700609,21.534872,0.035883384,-0.01611794,-0.012492506,-0.003
4.3731203,1.4242874,16.401524,0.035899381,-0.016109144,-0.012479143,-0.003
2.3869076,0.77739519,8.9521713,0.035918401,-0.016098179,-0.012463603,-0.003
1.5504038,0.50495315,5.8148379,0.035934401,-0.016088547,-0.012450827,-0.003
2.3140471,0.75345635,8.6778746,0.035942236,-0.016083702,-0.012444668,-0.003
2.7492166,0.89514804,10.309797,0.035950068,-0.016078778,-0.012438579,-0.003
3.1651919,1.0305901,11.86974,0.035966064,-0.016068479,-0.012426339,-0.003
3.3112862,1.0781585,12.417606,0.035985084,-0.016055837,-0.012412129,-0.003
3.2906172,1.0714287,12.340096,0.036001083,-0.016044885,-0.012400466,-0.003
3.2654383,1.0632126,12.246516,0.03600892,-0.016039418,-0.012394851,-0.003
3.2097259,1.045073,12.037576,0.03601675,-0.016033884,-0.012389312,-0.003
3.1018398,1.0099458,11.632966,0.036032747,-0.016022382,-0.012378193,-0.003
2.9584715,0.96326566,11.095286,0.036051767,-0.016008314,-0.012365393,-0.003
2.8367288,0.92362672,10.638709,0.036067765,-0.015996162,-0.012354988,-0.003
2.8085527,0.91445279,10.533039,0.036075603,-0.015990123,-0.012349992,-0.003
2.739105,0.8919028,10.272596,0.036083433,-0.015984001,-0.01234511,-0.003
2.6427579,0.8605305,9.9112625,0.03609943,-0.015971318,-0.012335361,-0.003
2.5332205,0.82486308,9.5004587,0.036118451,-0.015955914,-0.012324203,-0.003
2.4415088,0.79500002,9.1565075,0.036134449,-0.0159427,-0.012315185,-0.003
2.4185684,0.78753024,9.0704737,0.036142283,-0.015936155,-0.012310879,-0.003
2.3584087,0.76789576,8.8452625,0.036150117,-0.015929528,-0.012306701,-0.003
2.2844996,0.74383104,8.5680647,0.036166114,-0.015915854,-0.0122984,-0.003
2.2042494,0.71770161,8.2670841,0.036185134,-0.015899325,-0.012288989,-0.003
2.126579,0.6924122,7.9757805,0.036201131,-0.015885204,-0.012281471,-0.003
2.1004782,0.68399888,7.878099,0.036208963,-0.015878227,-0.012277914,-0.003
2.0491838,0.6672954,7.6857133,0.0362168,-0.015871186,-0.012274474,-0.003
1.9815637,0.64527559,7.4320955,0.036232797,-0.015856687,-0.012267713,-0.003
1.9210523,0.62557065,7.2051401,0.036251817,-0.015839228,-0.012260166,-0.003
1.8752186,0.61064541,7.0332351,0.036267815,-0.015824364,-0.012254249,-0.003
1.8529732,0.60328954,6.9497633,0.036275647,-0.015817033,-0.012251496,-0.003
1.8416563,0.59960496,6.9073176,0.036283482,-0.015809663,-0.012248837,-0.003
1.8107667,0.58954799,6.7914634,0.036299482,-0.015794508,-0.012243706,-0.003
1.8063891,0.58812273,6.7750444,0.036318502,-0.015776325,-0.012238126,-0.003
1.8507398,0.60256243,6.9413867,0.036334499,-0.015760902,-0.012233877,-0.003
1.8849558,0.61370236,7.0697165,0.03634233,-0.015753314,-0.012231945,-0.003
1.9260088,0.62716109,7.2236567,0.036350166,-0.015745696,-0.012230109,-0.003
2.0048838,0.65284485,7.5194831,0.036366164,-0.015730072,-0.012226668,-0.003
2.0741518,0.67540044,7.7792788,0.036385185,-0.015711386,-0.012223115,-0.003
2.1202254,0.69040328,7.9520822,0.036401182,-0.015695591,-0.012220581,-0.003
2.1492529,0.69985539,8.0609522,0.036409012,-0.015687836,-0.012219492,-0.003
2.1833403,0.71090174,8.1887751,0.036416848,-0.015680064,-0.012218503,-0.003
2.2551825,0.73429376,8.4582233,0.036432848,-0.015664155,-0.012216795,-0.003
2.3338485,0.75990754,8.7532654,0.036451868,-0.015645193,-0.012215312,-0.003
2.3954227,0.77995634,8.9842043,0.036467865,-0.015629215,-0.012214524,-0.003
2.4311543,0.79159063,9.1182175,0.036475696,-0.015621387,-0.012214291,-0.003
2.4745524,0.80563319,9.2809572,0.036483532,-0.015613553,-0.012214161,-0.003
2.5997097,0.84638029,9.7503662,0.036499531,-0.015597554,-0.012214207,-0.003
2.8195384,0.91794932,10.574847,0.036518551,-0.015578544,-0.01221481,-0.003
3.0224297,0.98400408,11.335803,0.036534548,-0.015562576,-0.012215778,-0.003
3.1191182,1.0155483,11.698399,0.03654238,-0.015554769,-0.012216405,-0.003
3.2208066,1.0486568,12.079785,0.036550215,-0.015546968,-0.012217134,-0.003
3.464735,1.1280771,12.994651,0.036566214,-0.015531071,-0.012218932,-0.003
3.7721996,1.228184,14.147811,0.036585234,-0.015512241,-0.012221618,-0.003
4.0331326,1.3131407,15.126451,0.036601231,-0.015496476,-0.012224331,-0.003
4.1708384,1.3579761,15.642923,0.036609063,-0.015488784,-0.012225805,-0.003
4.254838,1.3855609,15.958201,0.036616899,-0.015481112,-0.012227398,-0.003
4.4032736,1.433898,16.514925,0.036632897,-0.01546551,-0.012230938,-0.003
4.4719257,1.4562541,16.772411,0.036651917,-0.01544709,-0.01223568,-0.003
4.4890013,1.4618146,16.836454,0.036667914,-0.015431715,-0.012240095,-0.003
4.5757489,1.4900635,17.161812,0.036675744,-0.015424225,-0.012242379,-0.003
4.034534,1.4976536,17.245823,0.036682621,-0.01541769,-0.012244522,-0.003
4.1520715,1.5412846,17.748243,0.03669666,-0.015404409,-0.012249071,-0.003
4.3411412,1.6114688,18.556431,0.036713348,-0.015388757,-0.01225486,-0.003
4.5063682,1.6728024,19.262701,0.036727383,-0.015375717,-0.012260049,-0.003
4.6368728,1.7212468,19.820551,0.036734249,-0.015369372,-0.012262674,-0.003
4.681139,1.738117,20.010801,0.03674113,-0.015363066,-0.012265427,-0.003
4.82268,1.7906715,20.615856,0.03675517,-0.01535028,-0.012271226,-0.003
5.0390248,1.8710009,21.540682,0.036771858,-0.015335253,-0.012278486,-0.003
5.2763906,1.9591353,22.555367,0.036785892,-0.015322777,-0.01228491,-0.003
5.4335332,2.0175779,23.227293,0.036792756,-0.015316726,-0.012288151,-0.003
5.5770297,2.0708609,23.840712,0.036799638,-0.015310702,-0.01229148,-0.003
5.9103518,2.1946299,25.265598,0.036813679,-0.015298529,-0.012298477,-0.003
6.314703,2.3447738,26.994122,0.036830367,-0.015284276,-0.012307157,-0.003
6.6072793,2.453413,28.244829,0.036844401,-0.015272479,-0.012314758,-0.003
6.7208939,2.4956005,28.730509,0.036851265,-0.015266773,-0.012318575,-0.003
6.8024421,2.5257595,29.079103,0.036858147,-0.015261097,-0.012322466,-0.003
6.8952456,2.5602176,29.475821,0.036872188,-0.015249655,-0.012330603,-0.003
6.9133577,2.5669427,29.553247,0.036888877,-0.015236303,-0.012340616,-0.003
6.8717742,2.5515027,29.375484,0.036902909,-0.015225292,-0.012349315,-0.003
6.821969,2.53301,29.162577,0.036909774,-0.01521998,-0.012353662,-0.003
6.7364669,2.5012462,28.797132,0.036916656,-0.015214705,-0.012358082,-0.003
6.4430375,2.3922961,27.542776,0.036930697,-0.015204098,-0.012367283,-0.003
5.8228812,2.1620324,24.891726,0.036947386,-0.015191772,-0.012378533,-0.003
5.0545197,1.8767402,21.607124,0.036961419,-0.015181649,-0.012388254,-0.003
4.5948915,1.7060806,19.6423,0.036968283,-0.015176781,-0.012393092,-0.003
4.0695472,1.5110338,17.396549,0.036975165,-0.015171955,-0.012397998,-0.003
2.7215002,1.0105003,11.633902,0.036989206,-0.015162283,-0.012408176,-0.003
1.575247,0.58489341,6.7338848,0.037005894,-0.015151097,-0.01242056,-0.003
3.0980988,1.1503323,13.24379,0.037019928,-0.015141957,-0.012431209,-0.003
3.558712,1.3213593,15.212826,0.037026792,-0.015137576,-0.012436494,-0.003
3.931072,1.4596816,16.804573,0.037033674,-0.015133244,-0.012441842,-0.003
4.5088339,1.6742156,19.274393,0.037047714,-0.015124596,-0.012452902,-0.003
4.9440122,1.8358057,21.134697,0.037064403,-0.015114652,-0.012466305,-0.003
5.1416106,1.9091778,21.979393,0.037078437,-0.015106578,-0.012477783,-0.003
5.194294,1.92874,22.204603,0.0370853,-0.015102726,-0.012483465,-0.003
5.2194581,1.9382442,22.312166,0.037092183,-0.015098928,-0.012489204,-0.003
5.1987052,1.9305376,22.223452,0.037106224,-0.015091384,-0.012501046,-0.003
5.0794225,1.886242,21.713543,0.037122912,-0.015082776,-0.012515343,-0.003
4.9002495,1.8197062,20.947611,0.037136945,-0.015075843,-0.012527544,-0.003
4.7856078,1.7769477,20.457537,0.03714381,-0.015072555,-0.01253357,-0.003
4.6524463,1.7275034,19.888298,0.037150692,-0.015069327,-0.012539648,-0.003
4.2933269,1.5941585,18.353132,0.037164732,-0.015062956,-0.01255216,-0.003
3.6890929,1.3697999,15.77015,0.037181421,-0.015055763,-0.012567218,-0.003
2.9707294,1.1030638,12.699287,0.037195455,-0.015050036,-0.012580031,-0.003
2.5177436,0.9348653,10.762861,0.037202319,-0.015047343,-0.012586344,-0.003
1.9592023,0.72748846,8.3752098,0.037209201,-0.015044714,-0.012592705,-0.003
1.0918773,0.40543446,4.6675634,0.037223241,-0.015039577,-0.012605771,-0.003
2.5613453,0.95107543,10.949255,0.03723993,-0.015033865,-0.012621452,-0.003
3.1852839,1.1827555,13.61647,0.037253963,-0.015029398,-0.012634755,-0.003
3.4028156,1.2635291,14.546376,0.037260828,-0.015027325,-0.0126413,-0.003
3.5828247,1.3304149,15.315881,0.03726771,-0.01502532,-0.012647883,-0.003
3.8487871,1.429175,16.45282,0.03728175,-0.015021465,-0.012661383,-0.003
3.8244328,1.4201316,16.348709,0.037298438,-0.015017289,-0.012677541,-0.003
3.4026785,1.263521,14.545792,0.037312472,-0.015014122,-0.012691213,-0.003
3.0834348,1.1449758,13.181087,0.037319337,-0.015012688,-0.012697926,-0.003
2.7467265,1.0197158,11.741714,0.037326219,-0.015011327,-0.012704672,-0.003
2.2279623,0.82712579,9.5240993,0.037340259,-0.015008789,-0.012718481,-0.003
1.8654323,0.69253737,7.9743552,0.037356948,-0.015006186,-0.012734965,-0.003
1.6024683,0.59491259,6.8502355,0.037370981,-0.01500435,-0.012748878,-0.003
1.4896734,0.5530377,6.3680596,0.037377845,-0.015003569,-0.012755698,-0.003
1.3998759,0.51984835,5.9841866,0.037384727,-0.015002863,-0.012762544,-0.003
1.4131075,0.52476192,6.0407491,0.037398768,-0.015001664,-0.012776533,-0.003
1.8028283,0.66948599,7.706727,0.037415457,-0.01500066,-0.012793192,-0.003
2.3080158,0.85708898,9.8663015,0.03742949,-0.01500017,-0.012807216,-0.003
2.5864422,0.96048355,11.056519,0.037436354,-0.015000049,-0.012814079,-0.003
2.8620191,1.0630544,12.23453,0.037443236,-0.015000007,-0.012820961,-0.003
3.4283538,1.2734112,14.655493,0.037457277,-0.015000157,-0.012835002,-0.003
4.0392938,1.5003357,17.267134,0.037473965,-0.015000783,-0.012851678,-0.003
4.4964628,1.6701444,19.221436,0.037487998,-0.015001652,-0.012865684,-0.003
4.7363729,1.7592554,20.247002,0.037494862,-0.015002158,-0.012872529,-0.003
10.149107,1.9574101,22.511906,0.037508116,-0.01500336,-0.012885728,-0.003
11.307521,2.1808279,25.081402,0.037535174,-0.015007056,-0.012912532,-0.003
11.508468,2.2195835,25.527126,0.037567331,-0.015013028,-0.01294413,-0.003
11.049035,2.130975,24.508051,0.03759438,-0.015018826,-0.01297055,-0.003
10.731668,2.069766,23.804096,0.037607638,-0.015021781,-0.012983475,-0.003
12.99526,2.00369,23.049686,0.03762418,-0.015025472,-0.0129996,-0.003
12.240346,1.8872926,21.710693,0.037657995,-0.015033047,-0.013032556,-0.003
11.373798,1.753683,20.173698,0.037698196,-0.015042134,-0.013071716,-0.003
10.646508,1.6415449,18.883705,0.037732004,-0.015049819,-0.013104639,-0.003
12.936661,1.5964744,18.357622,0.037748571,-0.015053576,-0.013120774,-0.003
12.328724,1.5214508,17.494936,0.037769256,-0.015058331,-0.013140906,-0.003
11.147017,1.37562,15.818049,0.037811525,-0.015068055,-0.01318204,-0.003
9.6606789,1.1921954,13.708878,0.037861774,-0.015079679,-0.013230927,-0.003
8.2844076,1.0223539,11.755895,0.037904036,-0.015089515,-0.013272028,-0.003
7.5743046,0.93472224,10.748232,0.037924737,-0.01509434,-0.013292159,-0.003
8.1744738,0.80747986,9.2803211,0.037950602,-0.015100423,-0.013317298,-0.003
4.7830367,0.47247154,5.430089,0.038003436,-0.015112896,-0.013368639,-0.003
5.0424304,0.49809459,5.7245731,0.038066249,-0.01512783,-0.013429651,-0.003
7.9332552,0.78365219,9.0064707,0.038119076,-0.015140494,-0.013480938,-0.003
8.9635658,0.88542688,10.176162,0.038144944,-0.015146732,-0.013506042,-0.003
12.563081,0.99322778,11.410486,0.038177284,-0.015154539,-0.013537426,-0.003
14.823598,1.1719426,13.463613,0.038243326,-0.01517059,-0.013601488,-0.003
16.959173,1.3407797,15.403261,0.038321842,-0.015189838,-0.013677608,-0.003
18.408686,1.455377,16.719788,0.038387876,-0.015206146,-0.013741597,-0.003
18.999451,1.5020823,17.256353,0.038420203,-0.015214167,-0.013772912,-0.003
24.773186,1.5494031,17.799988,0.038461086,-0.015224354,-0.013812506,-0.003
25.706358,1.6077671,18.47049,0.038544561,-0.015245263,-0.01389332,-0.003
25.072784,1.5681411,18.015255,0.038643801,-0.015270309,-0.013989347,-0.003
22.885757,1.4313565,16.443836,0.038727268,-0.015291517,-0.014070075,-0.003
21.564335,1.3487102,15.49437,0.038768129,-0.015301941,-0.014109584,-0.003
20.946785,1.3037426,14.975766,0.038809215,-0.015312465,-0.0141493,-0.003
19.309565,1.201841,13.805247,0.038893109,-0.015334039,-0.014230371,-0.003
14.376951,0.8948316,10.278707,0.038992845,-0.015359835,-0.014326714,-0.003
5.6666656,0.35269725,4.0513453,0.039076729,-0.015381644,-0.014407714,-0.003
12.231233,0.75751072,8.7011347,0.039117794,-0.015392354,-0.014447358,-0.003
16.911009,1.0473409,12.030265,0.039159087,-0.015403148,-0.014487214,-0.003
22.734898,1.4080287,16.1733,0.0392434,-0.015425247,-0.014568579,-0.003
24.87974,1.5408641,17.699112,0.039343634,-0.015451618,-0.014665282,-0.003
26.903397,1.6661943,19.138714,0.039427937,-0.015473877,-0.014746594,-0.003
27.690226,1.7149246,19.698454,0.039469208,-0.0154848,-0.014786393,-0.003
27.691648,1.7064176,19.601463,0.039510706,-0.015495795,-0.014826409,-0.003
24.771589,1.5264775,17.534508,0.039595441,-0.015518287,-0.014908103,-0.003
20.8955,1.2876247,14.790828,0.039696176,-0.015545091,-0.015005208,-0.003
19.036205,1.173051,13.47473,0.039780902,-0.015567672,-0.015086869,-0.003
17.921318,1.0987958,12.622451,0.039822379,-0.015578733,-0.015126844,-0.003
17.678892,1.083932,12.451704,0.039864086,-0.015589878,-0.015167033,-0.003
15.323105,0.9394936,10.792462,0.039949243,-0.01561264,-0.015249092,-0.003
10.186645,0.62456578,7.1747189,0.040050482,-0.015639724,-0.015346642,-0.003
3.3609304,0.20606612,2.3671908,0.040135631,-0.015662516,-0.015428684,-0.003
7.1445713,0.43585548,5.0070744,0.040177316,-0.015673671,-0.015468848,-0.003
10.293047,0.62792861,7.2135963,0.04021923,-0.015684903,-0.015509229,-0.003
15.601989,0.95180124,10.93422,0.040304813,-0.015707828,-0.015591685,-0.003
18.782497,1.1458287,13.163192,0.040406559,-0.015735077,-0.015689714,-0.003
19.852375,1.2110966,13.912986,0.040492134,-0.015757985,-0.015772166,-0.003
20.115618,1.2210481,14.027343,0.040534027,-0.015769195,-0.015812531,-0.003
20.171099,1.2244159,14.066031,0.040576151,-0.015780468,-0.015853118,-0.003
19.849617,1.2049015,13.84185,0.040662163,-0.015803467,-0.015935998,-0.003
18.799047,1.1411303,13.109251,0.040764416,-0.015830781,-0.016034536,-0.003
17.550531,1.0653435,12.238615,0.040850419,-0.015853731,-0.01611742,-0.003
16.920067,1.0220053,11.740274,0.040892523,-0.015864957,-0.016158,-0.003
16.141541,0.97498083,11.200081,0.040934857,-0.015876234,-0.016198805,-0.003
14.139544,0.85405624,9.8109617,0.041021298,-0.015899237,-0.016282128,-0.003
10.976485,0.6630013,7.6162195,0.041124064,-0.015926542,-0.0163812,-0.003
7.1788445,0.43361631,4.9811625,0.041210496,-0.015949467,-0.016464537,-0.003
4.3417816,0.26225215,3.0126185,0.041252809,-0.015960677,-0.016505338,-0.003
3.5868423,0.21559258,2.4764104,0.041295356,-0.015971934,-0.016546369,-0.003
8.3878937,0.50416702,5.7911286,0.041382229,-0.01599489,-0.016630154,-0.003
11.063272,0.66497463,7.6382504,0.041485509,-0.016022125,-0.016729778,-0.003
12.319441,0.74047858,8.5055285,0.041572375,-0.01604498,-0.016813584,-0.003
12.7188,0.76448268,8.7812519,0.041614899,-0.01605615,-0.016854614,-0.003
13.068699,0.78169805,8.9779425,0.041657657,-0.016067371,-0.016895873,-0.003
13.373356,0.79992098,9.1872358,0.041744965,-0.016090244,-0.016980132,-0.003
13.356121,0.79889011,9.175396,0.04184876,-0.016117372,-0.01708032,-0.003
13.102803,0.78373802,9.0013714,0.041936061,-0.016140133,-0.017164601,-0.003
12.978864,0.77257311,8.8718729,0.041978798,-0.016151255,-0.017205866,-0.003
12.748273,0.75884706,8.7142487,0.042021771,-0.016162429,-0.01724736,-0.003
12.167507,0.72427672,8.3172598,0.042109516,-0.016185205,-0.017332098,-0.003
11.294902,0.67233449,7.7207785,0.042213829,-0.016212214,-0.017432854,-0.003
10.41152,0.61975074,7.1169314,0.042301565,-0.016234875,-0.017517613,-0.003
9.9290257,0.59103,6.7871156,0.042344518,-0.01624595,-0.017559113,-0.003
9.4551468,0.5601064,6.4310374,0.042387704,-0.016257076,-0.017600842,-0.003
8.2686596,0.48982093,5.624033,0.042475887,-0.016279757,-0.017686058,-0.003
6.6095433,0.39153779,4.495564,0.042580724,-0.016306661,-0.017787384,-0.003
4.8912406,0.28974855,3.326839,0.042668899,-0.016329242,-0.017872619,-0.003
3.8435283,0.2276839,2.6142242,0.042712064,-0.016340284,-0.017914347,-0.003
2.4736967,0.14583001,1.6741459,0.042755467,-0.01635137,-0.017956311,-0.003
3.1919646,0.18817352,2.1602545,0.042844092,-0.016373985,-0.018042002,-0.003
5.0842161,0.29972601,3.4408903,0.042949451,-0.016400825,-0.018143885,-0.003
5.9490499,0.35070994,4.0261917,0.043038068,-0.016423367,-0.018229587,-0.003
6.2244425,0.36694494,4.2125716,0.043081449,-0.016434394,-0.018271543,-0.003
6.4516721,0.37849745,4.3446341,0.04312507,-0.016445471,-0.018313734,-0.003
6.6202583,0.38838783,4.4581623,0.043214137,-0.016468074,-0.018399885,-0.003
6.4462786,0.37818104,4.341002,0.043320024,-0.01649492,-0.018502312,-0.003
5.991725,0.35151392,4.0349002,0.043409083,-0.016517481,-0.018588467,-0.003
5.6901121,0.33219469,3.8127284,0.043452681,-0.016528524,-0.018630642,-0.003
5.2783213,0.3081539,3.536803,0.04349652,-0.016539624,-0.018673053,-0.003
4.132133,0.24123824,2.7687857,0.043586032,-0.016562285,-0.018759649,-0.003
1.5678422,0.091532268,1.0505517,0.043692449,-0.016589232,-0.018862598,-0.003
3.2431529,0.18933865,2.1731138,0.043781953,-0.016611904,-0.018949183,-0.003
4.106029,0.23971426,2.7512944,0.04382577,-0.016623011,-0.018991569,-0.003
4.8359618,0.28094769,3.2242749,0.043869827,-0.016634179,-0.019034186,-0.003
5.9888129,0.34792316,3.9929137,0.043959786,-0.016657004,-0.019121202,-0.003
7.0296135,0.408389,4.6868458,0.044066735,-0.01668418,-0.01922464,-0.003
7.7107053,0.4479574,5.1409492,0.044156687,-0.016707078,-0.019311629,-0.003
8.0321064,0.4643448,5.3285966,0.044200724,-0.016718304,-0.019354211,-0.003
8.2866793,0.47906196,5.4974837,0.044245001,-0.016729604,-0.019397022,-0.003
8.7240763,0.50434834,5.7876582,0.04433541,-0.016752718,-0.019484427,-0.003
9.1226215,0.52738869,6.0520577,0.044442894,-0.016780283,-0.019588316,-0.003
9.3750305,0.54198074,6.2195091,0.044533295,-0.016803546,-0.019675672,-0.003
9.4762831,0.54783422,6.2866812,0.044577552,-0.016814966,-0.019718431,-0.003
9.6123037,0.5529874,6.3451991,0.044622051,-0.016826469,-0.019761417,-0.003
9.7611418,0.5615499,6.443449,0.044712911,-0.016850028,-0.01984917,-0.003
9.897171,0.56937551,6.5332437,0.044820932,-0.016878175,-0.01995346,-0.003
9.9894991,0.57468706,6.5941906,0.044911787,-0.016901974,-0.020041142,-0.003
10.079622,0.57708341,6.6205883,0.044956265,-0.016913673,-0.020084053,-0.003
10.116314,0.57918411,6.6446881,0.045000985,-0.016925467,-0.02012719,-0.003
10.184196,0.58307052,6.6892753,0.045092301,-0.016949654,-0.020215245,-0.003
10.23994,0.58626199,6.7258892,0.045200863,-0.01697861,-0.020319873,-0.003
10.253356,0.58703011,6.7347012,0.045292171,-0.017003138,-0.020407826,-0.003
10.291293,0.58647311,6.7259851,0.045336872,-0.017015196,-0.02045087,-0.003
10.301916,0.58707845,6.7329273,0.045381816,-0.017027318,-0.020494148,-0.003
10.308525,0.58745503,6.7372465,0.045473587,-0.017052146,-0.020582497,-0.003
10.336704,0.5890609,6.7556634,0.045582691,-0.017081738,-0.020687511,-0.003
10.392158,0.59222108,6.7919064,0.045674456,-0.01710668,-0.020775821,-0.003
10.474355,0.59420365,6.8115716,0.045719381,-0.017118916,-0.020819047,-0.003
10.517399,0.59664553,6.8395638,0.04576455,-0.017131226,-0.020862507,-0.003
10.615683,0.60222107,6.9034781,0.045856781,-0.017156409,-0.020951234,-0.003
10.76414,0.61064303,7.0000219,0.045966429,-0.017186418,-0.021056695,-0.003
10.906263,0.61870557,7.0924463,0.046058654,-0.017211728,-0.021145379,-0.003
11.017627,0.62211865,7.1292248,0.046103802,-0.017224152,-0.021188784,-0.003
11.117046,0.6277324,7.1935563,0.046149197,-0.017236624,-0.021232432,-0.003
11.300065,0.63806671,7.3119831,0.046241889,-0.017262161,-0.021321537,-0.003
11.535267,0.65134758,7.4641762,0.046352085,-0.017292596,-0.021427447,-0.003
11.741043,0.66296685,7.5973287,0.046444771,-0.017318271,-0.021516506,-0.003
11.807478,0.66671818,7.640317,0.046490147,-0.017330883,-0.021560093,-0.003
12.01005,0.67489636,7.7327375,0.046535767,-0.017343517,-0.021603929,-0.003
12.258986,0.68888515,7.8930163,0.046628923,-0.01736941,-0.021693414,-0.003
12.557901,0.70568246,8.085474,0.046739672,-0.017400276,-0.021799775,-0.003
12.810801,0.71989399,8.2483053,0.04683282,-0.01742631,-0.021889212,-0.003
12.888508,0.72426063,8.298337,0.046878424,-0.017439103,-0.021932984,-0.003
13.120593,0.7336325,8.4057446,0.046924271,-0.01745191,-0.021977006,-0.003
13.410254,0.74982876,8.5913162,0.047017893,-0.017478161,-0.022066873,-0.003
13.748487,0.76874089,8.8080053,0.047129195,-0.017509455,-0.022173684,-0.003
14.037948,0.784926,8.9934492,0.047222809,-0.017535847,-0.022263501,-0.003
14.142682,0.79078215,9.0605478,0.04726864,-0.017548807,-0.022307461,-0.003
14.390209,0.80048239,9.1732664,0.047314718,-0.017561803,-0.022351669,-0.003
14.714596,0.81852698,9.3800516,0.047408807,-0.017588416,-0.022441916,-0.003
15.090997,0.83946496,9.6199942,0.047520665,-0.017620141,-0.02254918,-0.003
15.408304,0.85711581,9.8222675,0.047614747,-0.017646886,-0.022639381,-0.003
15.544083,0.86466873,9.9088211,0.047660808,-0.017660011,-0.022683533,-0.003
15.786427,0.87351835,10.013247,0.047707116,-0.017673196,-0.022727923,-0.003
16.099251,0.89082789,10.211668,0.047801676,-0.017700179,-0.022818552,-0.003
16.446413,0.91003764,10.431872,0.047914093,-0.017732333,-0.022926273,-0.003
16.72547,0.92547876,10.608875,0.048008647,-0.017759437,-0.023016859,-0.003
16.940567,0.93237507,10.691856,0.048054936,-0.017772727,-0.023061199,-0.003
17.071308,0.93957078,10.774372,0.048101476,-0.017786101,-0.023105776,-0.003
17.330261,0.95382309,10.937808,0.048196509,-0.017813452,-0.023196789,-0.003
17.623041,0.96993709,11.122593,0.048309489,-0.01784604,-0.023304965,-0.003
17.856949,0.98281091,11.270221,0.048404514,-0.017873513,-0.023395933,-0.003
17.969528,0.98900706,11.341274,0.048451037,-0.017886983,-0.023440463,-0.003
18.163551,0.99438417,11.406701,0.048497809,-0.017900541,-0.023485227,-0.003
18.369471,1.0056574,11.536018,0.048593316,-0.017928269,-0.023576621,-0.003
18.587996,1.0176208,11.673252,0.048706861,-0.017961308,-0.023685252,-0.003
18.751791,1.0265881,11.776115,0.048802361,-0.017989157,-0.023776602,-0.003
18.838068,1.0313113,11.830297,0.048849117,-0.018002808,-0.02382132,-0.003
18.989681,1.034279,11.866184,0.048896123,-0.01801656,-0.02386627,-0.003
19.113447,1.0410199,11.943522,0.048992107,-0.018044673,-0.023958044,-0.003
19.240589,1.0479447,12.022969,0.04910622,-0.018078171,-0.02406713,-0.003
19.33942,1.0533276,12.084727,0.049202198,-0.018106405,-0.024158861,-0.003
19.513163,1.0574776,12.132635,0.049249187,-0.018120237,-0.024203768,-0.003
19.532587,1.0585302,12.144712,0.049296428,-0.01813419,-0.024248902,-0.003
19.613262,1.0629023,12.194874,0.049392893,-0.018162698,-0.024341058,-0.003
19.716841,1.0685155,12.259275,0.049507575,-0.018196665,-0.024450595,-0.003
19.819098,1.0740571,12.322855,0.049604034,-0.01822529,-0.024542708,-0.003
19.921373,1.0795997,12.386447,0.049651259,-0.018239308,-0.024587804,-0.003
20.041113,1.0806497,12.398905,0.049698735,-0.018253464,-0.024633121,-0.003
20.151003,1.0865753,12.466892,0.049795682,-0.018282376,-0.024725657,-0.003
20.306551,1.0949626,12.563125,0.049910939,-0.01831682,-0.024835646,-0.003
20.456114,1.1030273,12.655655,0.050007878,-0.018345848,-0.024928138,-0.003
20.594137,1.1104698,12.741047,0.050055339,-0.01836006,-0.02497342,-0.003
20.731623,1.1122844,12.762296,0.050103054,-0.018374421,-0.025018923,-0.003
20.878073,1.1201417,12.85245,0.050200486,-0.018403744,-0.025111837,-0.003
21.074188,1.1306636,12.973177,0.050316318,-0.018438676,-0.025222277,-0.003
21.247974,1.1399876,13.08016,0.050413743,-0.018468117,-0.025315147,-0.003
21.395805,1.1479189,13.171165,0.05046144,-0.01848253,-0.025360614,-0.003
21.54764,1.1502819,13.198642,0.050509394,-0.018497095,-0.025406303,-0.003
21.707209,1.1588001,13.296383,0.050607312,-0.018526835,-0.025499595,-0.003
21.919342,1.1701245,13.426322,0.050723723,-0.018562265,-0.025610484,-0.003
22.101969,1.1798737,13.538186,0.050821637,-0.01859213,-0.025703732,-0.003
22.352474,1.187291,13.623516,0.050869574,-0.01860676,-0.025749382,-0.003
22.410715,1.1903845,13.659012,0.050917765,-0.018621521,-0.025795257,-0.003
22.580317,1.1993933,13.762383,0.051016173,-0.018651687,-0.025888927,-0.003
22.797354,1.2109215,13.894663,0.051133167,-0.018687624,-0.026000265,-0.003
22.975126,1.2203642,14.003013,0.051231569,-0.018717924,-0.026093885,-0.003
23.080059,1.225938,14.066968,0.051279745,-0.018732775,-0.026139716,-0.003
23.269325,1.2298431,14.11177,0.051328178,-0.018747739,-0.026185779,-0.003
23.429726,1.2383206,14.209044,0.051427078,-0.018778333,-0.026279828,-0.003
23.61669,1.2482021,14.322429,0.051544658,-0.018814791,-0.026391612,-0.003
23.759453,1.2557476,14.409008,0.051643552,-0.018845534,-0.026485607,-0.003
23.945036,1.259287,14.449316,0.05169197,-0.018860608,-0.026531618,-0.003
24.007311,1.262562,14.486895,0.051740644,-0.018875781,-0.026577868,-0.003
24.124763,1.268739,14.55777,0.051840038,-0.018906815,-0.026672293,-0.003
24.245108,1.2750679,14.63039,0.051958205,-0.0189438,-0.026784522,-0.003
24.329165,1.2794886,14.681112,0.052057594,-0.018974982,-0.026878893,-0.003
24.487906,1.281492,14.703392,0.052106254,-0.018990275,-0.026925087,-0.003
24.51729,1.2830298,14.721036,0.052155171,-0.019005664,-0.026971521,-0.003
24.565544,1.2855549,14.750009,0.052255063,-0.019037141,-0.027066324,-0.003
24.598082,1.2872577,14.769546,0.052373821,-0.01907465,-0.027179003,-0.003
24.603073,1.2875189,14.772543,0.052473707,-0.019106274,-0.02727375,-0.003
24.722021,1.2873698,14.770118,0.05252261,-0.019121781,-0.02732013,-0.003
24.711676,1.2868311,14.763937,0.052571773,-0.019137388,-0.02736675,-0.003
24.674339,1.284887,14.741632,0.052672164,-0.019169306,-0.027461931,-0.003
24.609055,1.2814873,14.702627,0.052791516,-0.01920734,-0.027575061,-0.003
24.53916,1.2778475,14.660868,0.052891901,-0.019239401,-0.027670188,-0.003
24.616911,1.2755547,14.634155,0.052941048,-0.019255124,-0.027716752,-0.003
24.586111,1.2739587,14.615846,0.052990456,-0.01927094,-0.02776356,-0.003
24.503691,1.269688,14.566849,0.05309135,-0.019303292,-0.027859127,-0.003
24.402477,1.2644435,14.50668,0.053211299,-0.019341839,-0.027972713,-0.003
24.304045,1.2593431,14.448164,0.053312185,-0.019374337,-0.028068222,-0.003
24.338442,1.2548714,14.396637,0.053361578,-0.019390283,-0.028114971,-0.003
24.309347,1.2533712,14.379427,0.053411233,-0.0194063,-0.028161971,-0.003
24.195772,1.2475154,14.312244,0.053512631,-0.019439079,-0.028257925,-0.003
24.027107,1.2388191,14.212476,0.053633179,-0.019478139,-0.028371969,-0.003
23.860718,1.2302402,14.114053,0.053734572,-0.019511063,-0.028467868,-0.003
23.85886,1.2240433,14.042747,0.053784212,-0.019527216,-0.028514806,-0.003
23.786659,1.2203391,14.000252,0.053834115,-0.019543445,-0.028561996,-0.003
23.599745,1.2107497,13.890239,0.05393602,-0.019576645,-0.028658342,-0.003
23.351633,1.1980207,13.744205,0.054057169,-0.019616202,-0.028772851,-0.003
23.147442,1.1875451,13.624023,0.054159068,-0.019649528,-0.028869146,-0.003
22.039522,1.1830583,13.571941,0.054208957,-0.019665863,-0.028916284,-0.003
21.935314,1.1774645,13.507771,0.054256648,-0.0196815,-0.02896134,-0.003
21.745054,1.1672516,13.390608,0.054354035,-0.019713456,-0.029053334,-0.003
21.504354,1.1543311,13.242386,0.054469812,-0.019751506,-0.029162681,-0.003
21.303368,1.1435423,13.118617,0.054567193,-0.019783547,-0.02925464,-0.003
21.36269,1.141042,13.0897,0.054614871,-0.019799232,-0.029299663,-0.003
21.218824,1.1333578,13.001547,0.0546628,-0.019815056,-0.029344905,-0.003
20.994587,1.1213806,12.864149,0.054760673,-0.019847358,-0.029437294,-0.003
20.77821,1.1098233,12.731567,0.054877031,-0.019885797,-0.02954712,-0.003
20.642654,1.1025829,12.648508,0.054974899,-0.019918162,-0.029639481,-0.003
20.729584,1.1016912,12.638579,0.055022813,-0.019934008,-0.029684698,-0.003
20.678202,1.0989605,12.607252,0.055070982,-0.019949969,-0.029730147,-0.003
20.656689,1.0978172,12.594135,0.055169344,-0.019982569,-0.029822949,-0.003
20.68911,1.0995402,12.613903,0.055286284,-0.020021385,-0.029933259,-0.003
20.733068,1.1018765,12.640704,0.055384642,-0.020054089,-0.03002602,-0.003
20.883427,1.104313,12.669031,0.055432797,-0.020070111,-0.030071432,-0.003
20.896448,1.1050014,12.67693,0.055481205,-0.020086244,-0.030117072,-0.003
20.959913,1.1083575,12.715432,0.055580059,-0.020119211,-0.030210268,-0.003
21.034472,1.1123002,12.760663,0.055697585,-0.020158462,-0.030321045,-0.003
21.107494,1.1161616,12.804962,0.055796434,-0.020191519,-0.030414203,-0.003
21.200369,1.1210728,12.861305,0.055844829,-0.020207701,-0.030459812,-0.003
21.297155,1.1205667,12.855742,0.055893481,-0.020224029,-0.030505642,-0.003
21.352562,1.1234821,12.889189,0.055992829,-0.020257369,-0.030599229,-0.003
21.45715,1.1289849,12.952321,0.05611094,-0.020297058,-0.030710472,-0.003
21.581093,1.1355064,13.027139,0.056210283,-0.020330489,-0.030804021,-0.003
21.708164,1.1421924,13.103843,0.056258921,-0.020346858,-0.030849822,-0.003
21.857933,1.1443521,13.128606,0.056307817,-0.020363368,-0.030895846,-0.003
22.0161,1.1526327,13.223606,0.056407661,-0.020397088,-0.030989824,-0.003
22.241684,1.164443,13.3591,0.056526363,-0.020437231,-0.031101532,-0.003
22.433508,1.1744857,13.474316,0.056626204,-0.020471053,-0.031195469,-0.003
22.670532,1.1810106,13.548935,0.056675084,-0.020487621,-0.031241456,-0.003
22.739908,1.1846248,13.590399,0.056724223,-0.020504313,-0.031287674,-0.003
22.900452,1.1929883,13.686346,0.056824567,-0.020538419,-0.031382043,-0.003
23.079315,1.202306,13.793242,0.056943865,-0.020579033,-0.031494215,-0.003
23.200792,1.2086344,13.865844,0.057044201,-0.020613253,-0.031588536,-0.003
23.369226,1.2113962,13.897022,0.057093329,-0.020630028,-0.031634711,-0.003
23.41757,1.2139022,13.925771,0.057142712,-0.020646904,-0.03168112,-0.003
23.497549,1.2180481,13.973332,0.057243558,-0.020681407,-0.031775881,-0.003
23.579979,1.222321,14.02235,0.05736345,-0.020722499,-0.031888511,-0.003
23.636971,1.2252753,14.056242,0.057464293,-0.020757126,-0.031983223,-0.003
23.760752,1.2256176,14.059553,0.057513663,-0.020774106,-0.03202958,-0.003
23.804028,1.2278498,14.08516,0.057563296,-0.020791171,-0.032076187,-0.003
23.86442,1.230965,14.120895,0.057664645,-0.020826079,-0.032171335,-0.003
23.929644,1.2343292,14.159489,0.057785138,-0.020867657,-0.032284427,-0.003
23.97661,1.2367519,14.18728,0.057886482,-0.020902691,-0.032379523,-0.003
23.970961,1.2364604,14.183936,0.0579361,-0.020919874,-0.03242607,-0.003
24.127735,1.2384011,14.205674,0.05798598,-0.020937139,-0.032472868,-0.003
24.168486,1.2404927,14.229666,0.058087838,-0.020972457,-0.032568406,-0.003
24.196184,1.2419143,14.245974,0.058208933,-0.021014521,-0.032681961,-0.003
24.211437,1.2426972,14.254954,0.058310782,-0.021049965,-0.032777444,-0.003
24.199833,1.2421016,14.248122,0.05836065,-0.021067346,-0.032824185,-0.003
24.338448,1.2430265,14.258443,0.058410776,-0.021084815,-0.032871168,-0.003
24.359602,1.2441068,14.270835,0.058513144,-0.021120545,-0.032967098,-0.003
24.380257,1.2451617,14.282936,0.058634845,-0.021163097,-0.033081118,-0.003
24.400063,1.2461733,14.294539,0.058737206,-0.021198947,-0.033176996,-0.003
24.40519,1.2464352,14.297544,0.05878732,-0.021216521,-0.033223927,-0.003
24.538633,1.2470146,14.304198,0.0588377,-0.021234198,-0.033271104,-0.003
24.557749,1.2479861,14.315341,0.058940578,-0.021270337,-0.033367425,-0.003
24.575241,1.2488751,14.325539,0.059062888,-0.021313371,-0.033481915,-0.003
24.586624,1.2494535,14.332173,0.059165761,-0.021349626,-0.033578187,-0.003
24.592987,1.249777,14.335883,0.059216125,-0.021367397,-0.033625312,-0.003
24.709215,1.2494342,14.331975,0.059266758,-0.021385277,-0.033672683,-0.003
24.702076,1.2490733,14.327834,0.059370149,-0.021421824,-0.033769399,-0.003
24.680571,1.2479858,14.31536,0.05949307,-0.021465346,-0.033884358,-0.003
24.669504,1.2474263,14.308942,0.059596457,-0.021502001,-0.033981029,-0.003
24.70236,1.2490876,14.327999,0.059647075,-0.021519955,-0.034028355,-0.003
24.795416,1.2475582,14.310421,0.059697959,-0.021538043,-0.034075916,-0.003
24.782278,1.2468971,14.302838,0.059801869,-0.021574995,-0.034173034,-0.003
24.782286,1.2468976,14.302843,0.059925403,-0.021618985,-0.03428847,-0.003
24.788494,1.2472099,14.306427,0.060029308,-0.021656029,-0.034385547,-0.003
24.958164,1.2495164,14.332685,0.06008018,-0.021674171,-0.034433074,-0.003
24.930281,1.2481204,14.316673,0.060131317,-0.021692451,-0.034480833,-0.003
24.910933,1.2471519,14.305562,0.060235746,-0.021729792,-0.034578357,-0.003
24.895504,1.2463794,14.296702,0.0603599,-0.021774234,-0.034694284,-0.003
24.871849,1.2451952,14.283118,0.060464324,-0.021811668,-0.034791768,-0.003
24.990654,1.2449266,14.279944,0.060515448,-0.021830009,-0.034839489,-0.003
24.971943,1.2439944,14.269252,0.060566843,-0.021848464,-0.034887455,-0.003
24.935928,1.2422003,14.248672,0.060671795,-0.021886179,-0.034985397,-0.003
24.884674,1.239647,14.219386,0.060796568,-0.021931076,-0.035101812,-0.003
24.832148,1.2370304,14.189371,0.060901514,-0.021968892,-0.035199709,-0.003
24.931433,1.2357981,14.175228,0.060952894,-0.021987421,-0.035247631,-0.003
24.900244,1.2342522,14.157495,0.061004547,-0.022006063,-0.035295803,-0.003
24.842693,1.2313995,14.124774,0.06111002,-0.022044161,-0.035394154,-0.003
24.777184,1.2281524,14.087527,0.061235418,-0.02208952,-0.035511062,-0.003
24.727207,1.2256751,14.059113,0.06134089,-0.022127721,-0.035609372,-0.003
24.840073,1.2251662,14.05302,0.061392528,-0.022146439,-0.035657499,-0.003
24.801426,1.2232599,14.031155,0.061444437,-0.022165278,-0.035705868,-0.003
24.758642,1.2211498,14.00695,0.061550438,-0.022203773,-0.035804633,-0.003
24.711521,1.2188257,13.980292,0.061676464,-0.022249617,-0.035922024,-0.003
24.672962,1.2169238,13.958478,0.06178246,-0.02228824,-0.036020733,-0.003
24.685442,1.2175394,13.965539,0.061834361,-0.022307163,-0.036069062,-0.003
24.768997,1.2156214,13.943093,0.061886528,-0.022326218,-0.036117624,-0.003
24.745356,1.2144611,13.929785,0.061993058,-0.022365144,-0.036216788,-0.003
24.731657,1.2137887,13.922073,0.062119714,-0.022411481,-0.036334664,-0.003
24.743731,1.2143813,13.92887,0.062226242,-0.022450496,-0.03643379,-0.003
24.953648,1.2186431,13.977152,0.062278398,-0.022469593,-0.036482323,-0.003
24.913256,1.2166705,13.954528,0.062330829,-0.022488857,-0.036531087,-0.003
24.920275,1.2170132,13.95846,0.062437893,-0.02252819,-0.036630664,-0.003
24.967184,1.2193041,13.984734,0.06256518,-0.022575002,-0.036749031,-0.003
25.009727,1.2213818,14.008563,0.062672241,-0.022614429,-0.036848567,-0.003
25.061085,1.2238899,14.037331,0.062724659,-0.022633743,-0.036897298,-0.003
25.198845,1.2245477,14.044272,0.062777351,-0.022653189,-0.036946271,-0.003
25.247522,1.2269132,14.071402,0.062884952,-0.022692926,-0.037046265,-0.003
25.347057,1.2317501,14.126876,0.063012873,-0.022740226,-0.03716512,-0.003
25.43433,1.2359912,14.175516,0.063120471,-0.022780078,-0.037265066,-0.003
25.571371,1.2365204,14.180989,0.063173153,-0.022799617,-0.03731399,-0.003
25.647751,1.2402138,14.223348,0.063226106,-0.022819243,-0.037363172,-0.003
25.745167,1.2449244,14.27737,0.063334246,-0.022859391,-0.037463583,-0.003
25.844807,1.2497425,14.332627,0.063462806,-0.022907192,-0.037582926,-0.003
25.901133,1.2524662,14.363864,0.063570943,-0.02294747,-0.037683282,-0.003
25.846279,1.2498137,14.333444,0.063623887,-0.022967231,-0.0377324,-0.003
26.052094,1.2535374,14.375704,0.063677106,-0.022987051,-0.03778179,-0.003
26.111849,1.2564126,14.408677,0.063785785,-0.023027616,-0.037882615,-0.003
26.154713,1.2584751,14.432329,0.063914991,-0.023075925,-0.03800245,-0.003
26.178333,1.2596116,14.445363,0.064023667,-0.02311663,-0.038103215,-0.003
26.104731,1.25607,14.404749,0.064076874,-0.023136603,-0.038152531,-0.003
26.302872,1.259333,14.441875,0.06413036,-0.023156632,-0.038202126,-0.003
26.354513,1.2618055,14.470228,0.06423958,-0.023197625,-0.03830336,-0.003
26.384537,1.263243,14.486713,0.064369434,-0.023246447,-0.038423687,-0.003
26.396509,1.2638162,14.493288,0.064478654,-0.023287578,-0.038524866,-0.003
26.338028,1.2610162,14.461177,0.064532126,-0.023307754,-0.038574386,-0.003
26.498888,1.2624128,14.477114,0.064585879,-0.023328004,-0.038624179,-0.003
26.489616,1.261971,14.472049,0.064695647,-0.023369435,-0.038725827,-0.003
26.422949,1.258795,14.435626,0.064826148,-0.023418775,-0.038846642,-0.003
26.347301,1.2551911,14.394298,0.064935916,-0.023460334,-0.038948238,-0.003
26.420052,1.2523873,14.362232,0.064989656,-0.023480708,-0.038997967,-0.003
26.377151,1.2503537,14.338912,0.065043676,-0.023501189,-0.039047953,-0.003
26.274731,1.2454987,14.283235,0.065153994,-0.023543065,-0.039150015,-0.003
26.130697,1.2386711,14.204937,0.065285149,-0.023592927,-0.039271321,-0.003
26.019949,1.2334212,14.144732,0.065395464,-0.02363492,-0.039373331,-0.003
26.001078,1.2325267,14.134474,0.065449472,-0.023655491,-0.039423268,-0.003
26.058809,1.2291031,14.09538,0.065503763,-0.023676207,-0.039473452,-0.003
25.967882,1.2248144,14.046197,0.065614633,-0.023718534,-0.039575923,-0.003
25.882336,1.2207795,13.999925,0.065746443,-0.023768924,-0.039697722,-0.003
25.824541,1.2180536,13.968663,0.065857309,-0.023811359,-0.039800145,-0.003
25.983166,1.2194256,13.984542,0.06591159,-0.02383214,-0.039850291,-0.003
25.908007,1.2158983,13.94409,0.065966152,-0.023853086,-0.039900672,-0.003
25.812113,1.2113978,13.892478,0.066077574,-0.023895867,-0.040003553,-0.003
25.691299,1.2057279,13.827455,0.066210044,-0.023946794,-0.040125843,-0.003
25.577066,1.2003667,13.765973,0.066321463,-0.023989685,-0.040228676,-0.003
25.569309,1.2000027,13.761797,0.066376016,-0.024010688,-0.040279023,-0.003
25.599094,1.195362,13.709282,0.066430849,-0.024031857,-0.040329605,-0.003
25.44454,1.1881449,13.626513,0.066542829,-0.024075098,-0.0404329,-0.003
25.270834,1.1800337,13.533486,0.066675962,-0.024126574,-0.040555678,-0.003
25.115917,1.1727998,13.450523,0.066787938,-0.024169937,-0.040658917,-0.003
25.062563,1.1703085,13.421949,0.066842764,-0.024191178,-0.040709462,-0.003
25.090103,1.1656536,13.369849,0.066897872,-0.024212569,-0.040760249,-0.003
24.901546,1.1568935,13.269372,0.067010412,-0.02425628,-0.040863954,-0.003
24.670694,1.1461684,13.146358,0.067144211,-0.024308322,-0.040987216,-0.003
24.461153,1.1364334,13.034698,0.067256748,-0.024352167,-0.041090861,-0.003
24.358259,1.1316531,12.979869,0.067311847,-0.024373658,-0.041141596,-0.003
24.372335,1.1266229,12.922756,0.067367232,-0.024395276,-0.041192587,-0.003
24.159643,1.116791,12.809981,0.067480332,-0.024439473,-0.041296694,-0.003
23.911549,1.1053227,12.678436,0.0676148,-0.024492107,-0.041420434,-0.003
23.719664,1.0964528,12.576695,0.067727898,-0.024536448,-0.041524477,-0.003
23.654551,1.0934429,12.542171,0.067783275,-0.024558175,-0.041575413,-0.003
23.658894,1.0882728,12.482064,0.067838936,-0.024580052,-0.041626595,-0.003
23.461687,1.0792016,12.37802,0.067952602,-0.024624757,-0.041731101,-0.003
23.208403,1.0675509,12.244391,0.068087741,-0.024677992,-0.041855313,-0.003
22.980652,1.0570747,12.124233,0.068201408,-0.024722829,-0.041959763,-0.003
22.915359,1.0540713,12.089787,0.06825706,-0.024744786,-0.0420109,-0.003
22.865242,1.0467319,12.003329,0.068312998,-0.024766922,-0.042062271,-0.003
22.568365,1.0331415,11.847481,0.068427235,-0.024812138,-0.042167179,-0.003
22.247583,1.0184566,11.679083,0.068563049,-0.024865963,-0.042291872,-0.003
21.975111,1.0059832,11.536045,0.068677283,-0.024911318,-0.042396717,-0.003
21.833521,0.99950147,11.461717,0.068733213,-0.024933554,-0.042448036,-0.003
21.78373,0.99257058,11.378682,0.06878943,-0.024955928,-0.042499609,-0.003
21.43874,0.97685122,11.198478,0.068904239,-0.025001662,-0.042604916,-0.003
21.078329,0.96042919,11.010218,0.069040733,-0.025056053,-0.042730104,-0.003
20.870155,0.95094383,10.901479,0.069155536,-0.0251018,-0.0428354,-0.003
20.802658,0.94786823,10.866221,0.069211747,-0.025124202,-0.042886954,-0.003
20.874807,0.94647872,10.849661,0.069268247,-0.025146719,-0.042938773,-0.003
20.893452,0.94732404,10.859351,0.069383629,-0.025192725,-0.043044586,-0.003
21.106028,0.95696241,10.969837,0.069520803,-0.025247451,-0.04317037,-0.003
21.45331,0.9727084,11.150336,0.069636183,-0.025293522,-0.043276154,-0.003
21.673283,0.98268217,11.264668,0.069692676,-0.025316099,-0.043327939,-0.003
22.003504,0.99253041,11.379408,0.069749457,-0.025338817,-0.043379977,-0.003
22.511766,1.015457,11.642263,0.069865415,-0.025385264,-0.043486226,-0.003
23.13673,1.0436479,11.965471,0.070003277,-0.025440609,-0.043612491,-0.003
23.659567,1.0672319,12.235864,0.070119233,-0.025487281,-0.04371864,-0.003
23.932457,1.0795414,12.376993,0.070176008,-0.025510171,-0.043770596,-0.003
24.300543,1.0903786,12.504841,0.070233071,-0.025533224,-0.043822795,-0.003
24.818375,1.1136141,12.771313,0.070349612,-0.025580401,-0.043929361,-0.003
25.504992,1.1444229,13.12464,0.070488162,-0.025636666,-0.044055972,-0.003
26.132277,1.1725695,13.447434,0.070604696,-0.025684174,-0.044162381,-0.003
26.420889,1.1855198,13.595952,0.070661756,-0.025707513,-0.04421445,-0.003
26.885042,1.1999477,13.76599,0.070719106,-0.025731007,-0.044266768,-0.003
27.535046,1.2289591,14.098813,0.070836228,-0.025779156,-0.044373535,-0.003
28.298893,1.2630515,14.489927,0.070975471,-0.025836688,-0.044500336,-0.003
28.943125,1.2918053,14.819795,0.071092589,-0.025885329,-0.044606876,-0.003
29.25309,1.3056397,14.978506,0.071149933,-0.025909234,-0.044659,-0.003
29.674505,1.3176904,15.118709,0.071207572,-0.025933333,-0.044711359,-0.003
30.181793,1.3402164,15.377164,0.071325277,-0.025982739,-0.044818193,-0.003
30.688656,1.3627235,15.635403,0.071465215,-0.026041815,-0.04494505,-0.003
30.997454,1.3764356,15.79273,0.07158292,-0.026091797,-0.045051616,-0.003
31.209269,1.3790147,15.821512,0.071640552,-0.026116375,-0.045103744,-0.003
31.348248,1.3851556,15.891967,0.071698476,-0.026141101,-0.045156125,-0.003
31.515409,1.3925418,15.976709,0.07181677,-0.026191801,-0.045263004,-0.003
31.582937,1.3955256,16.010942,0.071957411,-0.026252376,-0.045389932,-0.003
31.578873,1.395346,16.008883,0.072075702,-0.026303545,-0.045496583,-0.003
31.73436,1.3952475,16.007654,0.072133624,-0.026328664,-0.045548774,-0.003
31.677,1.3927256,15.978721,0.072191837,-0.026353966,-0.0456012,-0.003
31.573572,1.3881782,15.926549,0.072310724,-0.026405752,-0.045708217,-0.003
31.423477,1.381579,15.850837,0.072452065,-0.026467528,-0.045835342,-0.003
31.328087,1.3773851,15.802719,0.072570951,-0.026519639,-0.045942198,-0.003
31.540552,1.3796107,15.830735,0.07262916,-0.026545187,-0.045994502,-0.003
31.453093,1.3757851,15.786838,0.072687666,-0.026570953,-0.046047028,-0.003
31.401222,1.3735162,15.760803,0.072807147,-0.026623642,-0.046154264,-0.003
31.406267,1.3737369,15.763335,0.072949196,-0.026686475,-0.046281662,-0.003
31.400585,1.3734883,15.760484,0.073068674,-0.026739504,-0.046388727,-0.003
31.566664,1.3735416,15.765018,0.073127174,-0.02676552,-0.046441123,-0.003
31.582945,1.3742499,15.773149,0.073185972,-0.026791705,-0.046493769,-0.003
31.619352,1.3758341,15.791331,0.073306048,-0.026845299,-0.046601221,-0.003
31.672911,1.3781646,15.81808,0.073448808,-0.026909225,-0.046728868,-0.003
31.728798,1.3805964,15.845991,0.073568885,-0.026963171,-0.046836145,-0.003
31.922729,1.3819135,15.863534,0.073627678,-0.026989643,-0.046888642,-0.003
31.957012,1.3833976,15.88057,0.073686769,-0.027016293,-0.046941381,-0.003
32.045006,1.3872068,15.924297,0.073807446,-0.027070848,-0.047049023,-0.003
32.181522,1.3931166,15.992138,0.073950922,-0.027135942,-0.047176883,-0.003
32.326698,1.3994012,16.064281,0.074071597,-0.027190901,-0.047284316,-0.003
35.819057,1.403028,16.105915,0.074130683,-0.02721788,-0.047336884,-0.003
35.926285,1.4072282,16.154131,0.074196,-0.02724776,-0.047394965,-0.003
36.174988,1.4169699,16.265959,0.07432939,-0.027308971,-0.047513481,-0.003
36.51371,1.4302377,16.418264,0.074487976,-0.027382085,-0.047654208,-0.003
36.821568,1.4422963,16.556692,0.074621365,-0.02744388,-0.047772419,-0.003
36.975964,1.448344,16.626116,0.074686676,-0.027474243,-0.047830243,-0.003
37.132233,1.4544026,16.696396,0.074751992,-0.027504675,-0.047888037,-0.003
37.452393,1.4669427,16.840355,0.07488538,-0.027567049,-0.048005942,-0.003
37.835392,1.4819441,17.012569,0.075043967,-0.027641609,-0.048145909,-0.003
38.16898,1.4950101,17.162565,0.075177357,-0.027704675,-0.048263449,-0.003
38.339935,1.5016842,17.239452,0.075242667,-0.027735673,-0.048320934,-0.003
38.514118,1.5085067,17.317774,0.075307984,-0.027766755,-0.048378382,-0.003
38.885674,1.5230596,17.484842,0.075441373,-0.027830485,-0.048495561,-0.003
39.340321,1.540867,17.689274,0.075599959,-0.027906712,-0.048634626,-0.003
39.713181,1.5554712,17.85693,0.075733346,-0.027971221,-0.048751377,-0.003
39.8876,1.5623027,17.935356,0.075798658,-0.028002938,-0.04880847,-0.003
40.054573,1.5686872,18.01045,0.075863974,-0.028034749,-0.048865516,-0.003
40.372898,1.5811539,18.153584,0.075997364,-0.028099988,-0.048981864,-0.003
40.715271,1.5945626,18.307531,0.076155949,-0.028178038,-0.049119912,-0.003
40.980862,1.6049641,18.426954,0.076289337,-0.028244102,-0.049235791,-0.003
41.104256,1.6097966,18.482439,0.076354648,-0.028276589,-0.049292449,-0.003
41.227005,1.6142949,18.537634,0.076419965,-0.028309166,-0.049349062,-0.003
41.462589,1.6235195,18.643564,0.076553355,-0.02837598,-0.049464513,-0.003
41.699364,1.6327907,18.750029,0.07671194,-0.028455904,-0.049601484,-0.003
41.845779,1.6385238,18.815865,0.076845328,-0.028523533,-0.049716458,-0.003
41.898556,1.6405904,18.839598,0.076910639,-0.028556779,-0.049772672,-0.003
41.935368,1.6418878,18.856131,0.076975956,-0.028590115,-0.049828842,-0.003
41.972424,1.6433386,18.872793,0.077109345,-0.02865845,-0.049943399,-0.003
41.972416,1.6433383,18.872789,0.077267932,-0.028740132,-0.050079331,-0.003
41.959557,1.6428348,18.867006,0.07740132,-0.028809184,-0.050193455,-0.003
41.947659,1.6425512,18.86165,0.077466632,-0.028843105,-0.050249267,-0.003
41.990135,1.6442144,18.880751,0.077531948,-0.028877089,-0.050305046,-0.003
42.172958,1.6513733,18.962957,0.077665337,-0.028946705,-0.050418828,-0.003
42.525902,1.6651934,19.121656,0.077823921,-0.029029878,-0.050553851,-0.003
42.875465,1.6788814,19.278837,0.077957311,-0.029100215,-0.050667189,-0.003
43.016247,1.6843638,19.342165,0.078022621,-0.029134791,-0.050722595,-0.003
43.222118,1.6924251,19.434736,0.078087938,-0.029169453,-0.050777957,-0.003
43.382286,1.6986967,19.506754,0.078221328,-0.029240571,-0.050890807,-0.003
43.383514,1.6987448,19.507307,0.078379915,-0.029325588,-0.051024679,-0.003
43.361973,1.6979012,19.49762,0.078513302,-0.029397439,-0.05113706,-0.003
43.359055,1.6978593,19.496269,0.078578613,-0.029432736,-0.051192012,-0.003
43.261108,1.6940238,19.452227,0.07864393,-0.029468125,-0.051246911,-0.003
43.038269,1.6852978,19.352028,0.078777318,-0.029540615,-0.051358882,-0.003
42.670799,1.6709086,19.186798,0.078935906,-0.029627176,-0.051491763,-0.003
42.273376,1.655346,19.008097,0.079069292,-0.029700287,-0.051603328,-0.003
42.069229,1.6473521,18.916302,0.079134605,-0.029736176,-0.051657896,-0.003
41.84264,1.6389502,18.814388,0.07919992,-0.029772133,-0.051712424,-0.003
41.378902,1.620786,18.605869,0.079333309,-0.029845735,-0.051823668,-0.003
40.861042,1.6005015,18.373014,0.079491897,-0.029933529,-0.051955737,-0.003
40.489151,1.5859349,18.205795,0.079625285,-0.030007601,-0.052066669,-0.003
40.349319,1.5804578,18.142921,0.079690596,-0.030043941,-0.052120935,-0.003
40.22002,1.5760403,18.08478,0.079755912,-0.030080337,-0.052175172,-0.003
40.056057,1.5696152,18.011055,0.079889301,-0.030154815,-0.052285831,-0.003
40.052052,1.5694584,18.009254,0.080047888,-0.030243646,-0.052417204,-0.003
40.193871,1.5750157,18.073023,0.080181274,-0.030318627,-0.052527521,-0.003
40.295319,1.5789909,18.118637,0.080246587,-0.03035544,-0.05258147,-0.003
40.41153,1.5838739,18.170927,0.080311903,-0.030392325,-0.052635375,-0.003
40.685658,1.594618,18.294188,0.080445291,-0.030467875,-0.052745305,-0.003
41.058983,1.6092501,18.462053,0.080603877,-0.030558109,-0.052875716,-0.003
41.391563,1.622285,18.611597,0.080737267,-0.030634379,-0.05298515,-0.003
41.544952,1.6282969,18.680567,0.080802577,-0.030671855,-0.053038638,-0.003
41.737411,1.6358408,18.767162,0.080867892,-0.030709416,-0.053092074,-0.003
42.067406,1.6487745,18.915545,0.081001282,-0.030786423,-0.05320099,-0.003
42.399548,1.6617923,19.064892,0.081159868,-0.030878503,-0.053330105,-0.003
42.658459,1.67194,19.181311,0.081293257,-0.030956397,-0.053438388,-0.003
42.796497,1.6773502,19.24338,0.081358569,-0.030994687,-0.053491298,-0.003
42.832638,1.6784692,19.259623,0.081423884,-0.031033101,-0.053544123,-0.003
42.856392,1.6794001,19.270304,0.081557274,-0.031111844,-0.053651791,-0.003
42.890152,1.6807231,19.285484,0.081715859,-0.031205952,-0.053779434,-0.003
42.971241,1.6839006,19.321945,0.081849248,-0.031285517,-0.053886496,-0.003
43.023907,1.6859645,19.345627,0.081914559,-0.03132461,-0.053938814,-0.003
43.070263,1.6875137,19.36647,0.081979876,-0.031363804,-0.053991064,-0.003
43.183907,1.6919663,19.41757,0.082113265,-0.031444125,-0.054097559,-0.003
43.346424,1.6983339,19.490644,0.082271852,-0.031540118,-0.054223794,-0.003
43.485298,1.7037749,19.553089,0.082405239,-0.031621274,-0.054329652,-0.003
43.52528,1.7053413,19.571066,0.082470551,-0.031661149,-0.054381378,-0.003
43.631802,1.7093168,19.618965,0.082535865,-0.031701107,-0.054433044,-0.003
43.774895,1.7149227,19.683306,0.082669256,-0.031782992,-0.054538343,-0.003
44.025024,1.7247217,19.795776,0.082827841,-0.0318808,-0.054663174,-0.003
44.337437,1.7369608,19.936253,0.082961231,-0.031963464,-0.054767862,-0.003
44.448544,1.7410923,19.986258,0.08302654,-0.032004092,-0.054818995,-0.003
44.576038,1.7460864,20.043587,0.083091857,-0.032044817,-0.054870062,-0.003
44.702351,1.7510343,20.100384,0.083225245,-0.032128312,-0.054974087,-0.003
44.632381,1.7482935,20.068922,0.08338383,-0.032228112,-0.05509733,-0.003
44.501076,1.74315,20.00988,0.083517221,-0.032312453,-0.055200674,-0.003
44.548965,1.7450614,20.031355,0.083582532,-0.032353863,-0.055251177,-0.003
44.357632,1.7375666,19.945322,0.083647847,-0.032395404,-0.055301581,-0.003
44.064632,1.7260891,19.813574,0.083781237,-0.032480463,-0.055404332,-0.003
43.760941,1.7141931,19.677021,0.083939823,-0.032582015,-0.055526137,-0.003
43.512669,1.7044678,19.565384,0.084073212,-0.032667801,-0.055628281,-0.003
43.423775,1.7009857,19.525414,0.084138524,-0.032709923,-0.055678196,-0.003
43.327168,1.697345,19.481991,0.084203838,-0.032752134,-0.055728037,-0.003
43.181931,1.6916555,19.416685,0.084337229,-0.032838598,-0.055829611,-0.003
43.119015,1.6891907,19.388395,0.084495814,-0.032941848,-0.055949979,-0.003
43.143879,1.6901648,19.399576,0.0846292,-0.033029094,-0.056050874,-0.003
43.173489,1.6913247,19.412889,0.084694515,-0.033071954,-0.05610016,-0.003
43.22699,1.6932101,19.437008,0.084759829,-0.033114906,-0.056149364,-0.003
43.363777,1.6985681,19.498516,0.084893219,-0.03320292,-0.056249596,-0.003
43.563808,1.7064033,19.588459,0.085051805,-0.033308104,-0.05636828,-0.003
43.763237,1.7142149,19.678131,0.085185192,-0.033397041,-0.05646769,-0.003
43.875977,1.7186309,19.728825,0.085250506,-0.033440754,-0.056516219,-0.003
43.98584,1.7227819,19.778315,0.08531582,-0.033484578,-0.056564648,-0.003
44.243149,1.7328598,19.894012,0.08544921,-0.033574428,-0.056663238,-0.003
44.590385,1.74646,20.05015,0.085607794,-0.033681881,-0.056779869,-0.003
44.913353,1.7591096,20.195372,0.085741183,-0.033772808,-0.056877464,-0.003
45.098518,1.766362,20.278633,0.085806495,-0.033817515,-0.056925077,-0.003
45.21035,1.7701583,20.328991,0.08587181,-0.03386236,-0.056972563,-0.003
45.470463,1.7803427,20.445951,0.086005201,-0.033954319,-0.05706919,-0.003
45.733456,1.7906399,20.564207,0.086163786,-0.034064323,-0.057183418,-0.003
45.913326,1.7976825,20.645086,0.086297176,-0.034157414,-0.057278953,-0.003
46.058048,1.8033489,20.710161,0.086362488,-0.034203172,-0.057325557,-0.003
46.062141,1.8026851,20.711996,0.086427801,-0.034249082,-0.057372011,-0.003
46.059921,1.8025982,20.710999,0.08656119,-0.034343209,-0.057466526,-0.003
45.975166,1.7992812,20.672888,0.086719777,-0.034455769,-0.05757824,-0.003
45.758373,1.7907969,20.575407,0.086853165,-0.034550983,-0.057671655,-0.003
45.568405,1.7829564,20.489897,0.086918477,-0.034597781,-0.057717215,-0.003
45.407368,1.7766554,20.417486,0.086983794,-0.034644678,-0.057762679,-0.003
44.931438,1.7580339,20.203485,0.087117182,-0.034740783,-0.057855178,-0.003
44.212891,1.7299192,19.88039,0.087275767,-0.034855548,-0.057964623,-0.003
43.618595,1.7066662,19.613163,0.087409155,-0.034952447,-0.058056291,-0.003
38.680504,1.6990985,19.515182,0.08747447,-0.035,-0.058101065,-0.003
38.579777,1.6946739,19.464363,0.087532604,-0.035042387,-0.058140852,-0.003
38.386421,1.6861806,19.366812,0.087651327,-0.035129163,-0.058221877,-0.003
38.229774,1.6792995,19.287781,0.087792477,-0.035232704,-0.058317807,-0.003
38.253914,1.6803598,19.299957,0.087911202,-0.035320107,-0.058398157,-0.003
38.426754,1.6879522,19.387159,0.087969335,-0.035363007,-0.058437388,-0.003
38.399204,1.6873001,19.373373,0.088027469,-0.035406031,-0.058476485,-0.003
38.521164,1.6926591,19.434906,0.088146193,-0.035494115,-0.058556087,-0.003
38.811768,1.7054286,19.581524,0.088287346,-0.035599303,-0.058650214,-0.003
39.10194,1.718179,19.727922,0.088406069,-0.035688192,-0.058728915,-0.003
39.281712,1.7260784,19.818623,0.088464199,-0.035731856,-0.058767289,-0.003
39.436295,1.7326734,19.896711,0.088522335,-0.035775628,-0.058805548,-0.003
39.780415,1.7477926,20.07033,0.088641058,-0.035865318,-0.058883335,-0.003
40.199852,1.7662212,20.281948,0.088782211,-0.035972498,-0.058975186,-0.003
40.542931,1.7812946,20.45504,0.088900934,-0.036063116,-0.05905189,-0.003
40.73653,1.7898006,20.552717,0.088959064,-0.036107641,-0.059089262,-0.003
40.858692,1.7950484,20.614431,0.0890172,-0.036152285,-0.0591265,-0.003
41.14262,1.8075222,20.757681,0.089135927,-0.036243778,-0.059202164,-0.003
41.413342,1.8194157,20.894268,0.089277078,-0.036353134,-0.059291411,-0.003
41.629913,1.8289304,21.003536,0.0893958,-0.036445588,-0.059365891,-0.003
41.879887,1.8399125,21.129654,0.089453931,-0.036491007,-0.059402172,-0.003
41.873692,1.8395511,21.126593,0.089512067,-0.036536578,-0.05943827,-0.003
42.04607,1.8471239,21.213564,0.089630792,-0.036629934,-0.059511621,-0.003
42.396202,1.8625056,21.390217,0.089771945,-0.03674151,-0.059598077,-0.003
42.622082,1.8724287,21.504179,0.089890669,-0.036835887,-0.059670109,-0.003
42.608223,1.871645,21.497248,0.089948795,-0.036882274,-0.059705134,-0.003
42.765247,1.8785425,21.576471,0.090006934,-0.036928758,-0.059740055,-0.003
42.986153,1.8882463,21.687925,0.090125661,-0.037024051,-0.059810873,-0.003
43.146355,1.8952833,21.768753,0.090266811,-0.037137959,-0.05989423,-0.003
43.295853,1.9018502,21.844179,0.090385531,-0.037234262,-0.059963658,-0.003
43.45845,1.9089926,21.926214,0.090443661,-0.037281577,-0.059997428,-0.003
43.467823,1.9092956,21.931009,0.0905018,-0.037329029,-0.060031019,-0.003
43.585426,1.914461,21.990343,0.090620523,-0.037426259,-0.060099147,-0.003
43.799366,1.9238583,22.098284,0.090761675,-0.037542451,-0.060179293,-0.003
44.013931,1.9332829,22.206539,0.0908804,-0.037640691,-0.060245961,-0.003
44.162746,1.9395028,22.281712,0.090938526,-0.037688956,-0.060278352,-0.003
44.275158,1.9444396,22.338427,0.090996665,-0.037737347,-0.060310576,-0.003
44.538326,1.9559972,22.471203,0.09111539,-0.037836518,-0.060375851,-0.003
44.848835,1.9696339,22.627867,0.09125654,-0.037955035,-0.060452513,-0.003
45.086998,1.9800934,22.74803,0.091375266,-0.038055237,-0.060516194,-0.003
45.220039,1.9859362,22.815153,0.091433393,-0.038104463,-0.060547106,-0.003
45.305691,1.989557,22.858408,0.091491531,-0.038153816,-0.060577836,-0.003
45.470543,1.9967964,22.941582,0.091610255,-0.038254939,-0.060640041,-0.003
45.633011,2.003931,23.023552,0.091751407,-0.038375761,-0.060713019,-0.003
45.726681,2.0080445,23.070812,0.091870128,-0.038477879,-0.060773574,-0.003
45.754314,2.009258,23.084755,0.091928259,-0.038528044,-0.060802944,-0.003
45.787289,2.0108175,23.101402,0.091986397,-0.03857832,-0.060832139,-0.003
45.827518,2.0125844,23.1217,0.092105122,-0.038681321,-0.060891185,-0.003
45.849026,2.0135288,23.132551,0.092246275,-0.038804345,-0.06096039,-0.003
45.855476,2.0138121,23.135805,0.092364995,-0.038908288,-0.061017752,-0.003
45.85495,2.0137889,23.135538,0.092423123,-0.038959336,-0.061045554,-0.003
45.846287,2.0135825,23.131168,0.092481262,-0.039010491,-0.06107318,-0.003
45.866432,2.0144672,23.141331,0.092599988,-0.039115265,-0.061129022,-0.003
45.876202,2.0148964,23.146261,0.092741139,-0.039240364,-0.061194398,-0.003
45.884274,2.0152507,23.150333,0.092859862,-0.039346021,-0.061248545,-0.003
45.952484,2.0182464,23.184746,0.092917988,-0.039397888,-0.061274782,-0.003
45.919785,2.0170276,23.168234,0.092976128,-0.039449874,-0.061300814,-0.003
45.905952,2.0164199,23.161255,0.093094852,-0.039556302,-0.06135343,-0.003
45.931736,2.0175524,23.174263,0.093236003,-0.03968332,-0.061414994,-0.003
45.958057,2.0187087,23.187544,0.093354726,-0.039790556,-0.061465941,-0.003
45.9799,2.0198643,23.198587,0.093412853,-0.03984319,-0.061490607,-0.003
46.001888,2.0208304,23.209681,0.093470996,-0.039895926,-0.061515093,-0.003
46.06139,2.0234442,23.2397,0.09358972,-0.040003873,-0.061564516,-0.003
46.157253,2.0276554,23.288067,0.093730869,-0.040132668,-0.061622266,-0.003
46.256458,2.0320134,23.33812,0.093849594,-0.040241383,-0.061669979,-0.003
46.310753,2.0343986,23.365515,0.09390772,-0.040294737,-0.061693046,-0.003
46.360943,2.0365314,23.390911,0.093965857,-0.040348183,-0.061715923,-0.003
46.463394,2.0410318,23.442602,0.094084585,-0.040457588,-0.061762042,-0.003
46.5811,2.0462024,23.501989,0.094225737,-0.0405881,-0.061815806,-0.003
46.687626,2.0508819,23.555737,0.09434446,-0.040698241,-0.061860122,-0.003
46.755234,2.0538516,23.589846,0.094402587,-0.040752288,-0.061881516,-0.003
46.806129,2.0558133,23.615582,0.094460725,-0.040806424,-0.061902713,-0.003
46.929996,2.061254,23.678078,0.094579451,-0.040917221,-0.061945371,-0.003
47.100883,2.0687597,23.764297,0.094720601,-0.041049365,-0.061994985,-0.003
47.255695,2.0755594,23.842405,0.094839324,-0.041160859,-0.06203578,-0.003
47.334835,2.0787106,23.882393,0.094897453,-0.041215561,-0.062055442,-0.003
47.419788,2.0824413,23.925255,0.094955592,-0.041270349,-0.062074896,-0.003
47.57542,2.0892761,24.003778,0.095074316,-0.041382458,-0.062113974,-0.003
47.772171,2.0979164,24.103046,0.095215469,-0.041516136,-0.062159296,-0.003
47.940018,2.1052873,24.187733,0.095334191,-0.041628897,-0.062196445,-0.003
47.979401,2.1066494,24.20768,0.095392319,-0.041684214,-0.062214304,-0.003
48.098282,2.1118691,24.26766,0.095450458,-0.041739605,-0.062231965,-0.003
48.283585,2.1200054,24.361155,0.095569182,-0.041852936,-0.062267341,-0.003
48.499722,2.1294954,24.470205,0.095710334,-0.041988045,-0.0623082,-0.003
48.669617,2.136955,24.555925,0.095829058,-0.04210199,-0.062341545,-0.003
48.664398,2.1361382,24.55341,0.095887185,-0.042157881,-0.062357515,-0.003
48.795544,2.1418948,24.619579,0.095945323,-0.042213839,-0.062373288,-0.003
48.987865,2.150337,24.716614,0.096064047,-0.042328313,-0.062404767,-0.003
49.191525,2.1592767,24.81937,0.096205199,-0.042464755,-0.062440924,-0.003
49.400902,2.1684673,24.925009,0.096323923,-0.042579796,-0.062470265,-0.003
49.517372,2.1735799,24.983774,0.096382049,-0.042636212,-0.062484264,-0.003
49.640049,2.1782501,25.045853,0.096440188,-0.042692699,-0.062498026,-0.003
49.880611,2.1888061,25.167229,0.096558912,-0.042808235,-0.062525354,-0.003
50.171658,2.2015777,25.314077,0.096700061,-0.042945907,-0.06255649,-0.003
50.380043,2.2107217,25.419216,0.096818788,-0.043061964,-0.062581524,-0.003
50.397163,2.211473,25.427855,0.096876917,-0.043118872,-0.062593378,-0.003
50.514713,2.2162185,25.487123,0.096935052,-0.043175831,-0.062605008,-0.003
50.662151,2.222687,25.561512,0.097053778,-0.043292321,-0.062627941,-0.003
50.741848,2.2261834,25.601725,0.097194927,-0.043431077,-0.062653825,-0.003
50.775921,2.2276783,25.618916,0.097313654,-0.043547999,-0.062674448,-0.003
50.780178,2.2275584,25.621075,0.097371785,-0.043605313,-0.062684163,-0.003
50.811108,2.2289152,25.636681,0.097429917,-0.043662667,-0.062693641,-0.003
50.887764,2.2322779,25.675358,0.097548643,-0.043779932,-0.062712207,-0.003
50.956757,2.2353044,25.710169,0.097689793,-0.043919556,-0.062732905,-0.003
51.02565,2.2383265,25.744928,0.097808516,-0.04403716,-0.06274917,-0.003
51.148651,2.2436454,25.80703,0.097866651,-0.044094797,-0.062756762,-0.003
51.127651,2.2427242,25.796434,0.097924783,-0.044152468,-0.062764063,-0.003
51.166744,2.2444391,25.81616,0.098043508,-0.044270348,-0.062778212,-0.003
51.242443,2.2477596,25.854353,0.098184658,-0.04441065,-0.062793657,-0.003
51.299061,2.2502432,25.882919,0.098303384,-0.044528786,-0.062805474,-0.003
49.257244,2.2526479,25.910578,0.098361515,-0.044586666,-0.062810875,-0.003
49.277714,2.2535839,25.921345,0.098417348,-0.044642281,-0.062815808,-0.003
49.271847,2.2533157,25.918259,0.098531375,-0.044755924,-0.062825151,-0.003
49.274471,2.2534356,25.919641,0.098666939,-0.04489113,-0.062834993,-0.003
49.25211,2.252413,25.907877,0.098780963,-0.045004927,-0.062842198,-0.003
49.121597,2.2467575,25.838943,0.098836794,-0.045060668,-0.062845364,-0.003
49.13438,2.2473421,25.845667,0.09889263,-0.045116425,-0.062848337,-0.003
49.040493,2.2430477,25.79628,0.099006653,-0.045230322,-0.062853687,-0.003
48.76479,2.2304375,25.651257,0.099142217,-0.045365788,-0.062858842,-0.003
48.455135,2.2162743,25.488371,0.099256243,-0.045479763,-0.062862232,-0.003
48.341103,2.2110586,25.428387,0.099312072,-0.045535576,-0.062863596,-0.003
48.098946,2.200412,25.30048,0.099367911,-0.045591403,-0.062864743,-0.003
47.59449,2.1773343,25.035131,0.099481934,-0.045705412,-0.062866539,-0.003
46.9949,2.1499045,24.719742,0.099617499,-0.045840971,-0.062867768,-0.003
46.604572,2.1320479,24.514425,0.099731523,-0.045954995,-0.062868103,-0.003
46.555397,2.1297984,24.48856,0.099787346,-0.046010818,-0.062868059,-0.003
46.592831,2.1326084,24.508097,0.099843189,-0.04606666,-0.062867828,-0.003
46.450878,2.126111,24.43343,0.099957214,-0.04618068,-0.062866762,-0.003
46.144577,2.1120913,24.272312,0.10009278,-0.046316225,-0.062864512,-0.003
45.850327,2.098623,24.117535,0.1002068,-0.046430219,-0.062861837,-0.003
45.713711,2.09237,24.045675,0.10026263,-0.04648602,-0.06286028,-0.003
45.551857,2.0856235,23.96022,0.10031847,-0.04654184,-0.062858552,-0.003
45.225143,2.0706644,23.788368,0.10043249,-0.046655789,-0.062854528,-0.003
44.85054,2.0535133,23.59133,0.10056806,-0.046791237,-0.062848873,-0.003
44.56522,2.0404496,23.441252,0.10068209,-0.046905134,-0.062843405,-0.003
44.440777,2.0352311,23.375626,0.1007379,-0.046960872,-0.062840492,-0.003
44.327011,2.030021,23.315784,0.10079375,-0.047016636,-0.062837407,-0.003
44.138706,2.0213971,23.216738,0.10090777,-0.047130458,-0.062830627,-0.003
44.000957,2.0150888,23.144281,0.10104334,-0.047265727,-0.062821679,-0.003
43.967278,2.0135465,23.126566,0.10115737,-0.047379453,-0.062813371,-0.003
43.983929,2.0143611,23.135349,0.10121318,-0.047435097,-0.062809043,-0.003
43.971577,2.0137954,23.128853,0.10126903,-0.047490764,-0.062804528,-0.003
44.16827,2.0228033,23.232311,0.10138305,-0.047604367,-0.06279476,-0.003
44.457462,2.0360477,23.384426,0.10151862,-0.047739334,-0.062782049,-0.003
44.649151,2.0448265,23.485252,0.10163264,-0.047852766,-0.062770396,-0.003
44.79805,2.0509834,23.56353,0.10168845,-0.04790825,-0.062764376,-0.003
44.973709,2.0590258,23.655926,0.10174431,-0.047963757,-0.062758125,-0.003
45.123177,2.0658689,23.734545,0.10185833,-0.048076976,-0.062744632,-0.003
45.092991,2.0644867,23.718668,0.10199389,-0.048211437,-0.062727384,-0.003
45.031322,2.0616634,23.68623,0.10210792,-0.048324417,-0.062711947,-0.003
45.109959,2.0652635,23.727592,0.10216373,-0.048379671,-0.062704101,-0.003
44.973347,2.0585072,23.655319,0.10221959,-0.048434939,-0.062695995,-0.003
44.787441,2.049998,23.557537,0.10233361,-0.04854767,-0.062678911,-0.003
44.663788,2.0443385,23.492498,0.10246918,-0.048681553,-0.062657617,-0.003
44.581829,2.0405869,23.449387,0.10258321,-0.048794031,-0.062638871,-0.003
44.492367,2.0363529,23.402336,0.10263901,-0.048849028,-0.062629409,-0.003
44.463734,2.0350425,23.387274,0.10269487,-0.048904054,-0.062619783,-0.003
44.707325,2.0461912,23.5154,0.10280889,-0.049016271,-0.062599599,-0.003
44.873253,2.0537856,23.602676,0.10294445,-0.049149476,-0.062574416,-0.003
44.605751,2.0415425,23.461973,0.10305849,-0.049261328,-0.062552229,-0.003
44.360802,2.0306215,23.332521,0.10311429,-0.049316004,-0.062541083,-0.003
44.107151,2.0190105,23.199108,0.10317015,-0.04937071,-0.062529765,-0.003
43.568203,1.9943403,22.915638,0.10328417,-0.049482267,-0.062506199,-0.003
42.920406,1.9646872,22.574915,0.10341973,-0.049614746,-0.06247744,-0.003
42.416653,1.9416279,22.309954,0.10353377,-0.049726058,-0.062452674,-0.003
42.212799,1.9322963,22.202732,0.10358956,-0.049780481,-0.062440377,-0.003
42.01088,1.92382,22.096283,0.10364543,-0.049834948,-0.062427938,-0.003
41.68713,1.9089944,21.926001,0.10375945,-0.049946018,-0.062402189,-0.003
41.4552,1.8983735,21.804012,0.10389502,-0.050077926,-0.062370904,-0.003
41.380493,1.8949523,21.764719,0.10400905,-0.050188735,-0.062343989,-0.003
41.367279,1.8946775,21.757751,0.10406484,-0.050242901,-0.062330607,-0.003
41.397541,1.8960636,21.773668,0.10412071,-0.050297108,-0.062317066,-0.003
41.509983,1.9012135,21.832809,0.10423473,-0.050407603,-0.062288955,-0.003
41.713539,1.9105368,21.939873,0.10437029,-0.050538756,-0.062254652,-0.003
41.919449,1.9199677,22.048174,0.10448433,-0.050648872,-0.06222501,-0.003
42.012947,1.9244412,22.097311,0.10454011,-0.050702665,-0.062210232,-0.003
42.096779,1.9282811,22.141401,0.104596,-0.050756499,-0.062195249,-0.003
42.266182,1.9360409,22.230501,0.10471001,-0.050866175,-0.062164102,-0.003
42.317036,1.9383702,22.25725,0.10484557,-0.050996289,-0.06212604,-0.003
42.242966,1.9349774,22.218292,0.10495961,-0.051105492,-0.062093206,-0.003
42.296318,1.9385767,22.245831,0.10501539,-0.051158842,-0.062076896,-0.003
42.093739,1.9292918,22.139284,0.10507127,-0.05121221,-0.062060334,-0.003
41.612598,1.9072397,21.886229,0.10518529,-0.051320963,-0.062026095,-0.003
40.933361,1.8761081,21.528982,0.10532085,-0.051450048,-0.061984681,-0.003
40.154152,1.8403944,21.119156,0.10543489,-0.051558465,-0.061949331,-0.003
39.450706,1.8083532,20.749128,0.10549067,-0.051611446,-0.061931882,-0.003
39.6912,1.8193771,20.875618,0.10554656,-0.051664565,-0.061914507,-0.003
38.340439,1.7574605,20.165182,0.10566057,-0.051772758,-0.061878555,-0.003
40.38908,1.8513666,21.242666,0.10579614,-0.051901631,-0.061836481,-0.003
46.241665,2.1196392,24.320839,0.10591016,-0.052009653,-0.061799958,-0.003
46.976959,2.1513467,24.709932,0.10596597,-0.052061893,-0.061780337,-0.003
44.871571,2.0549288,23.602495,0.10602181,-0.052113939,-0.061760113,-0.003
42.624626,1.9520282,22.420599,0.10613581,-0.05222024,-0.061718907,-0.003
40.785942,1.8678243,21.453451,0.10627138,-0.052346662,-0.061669968,-0.003
39.822906,1.8237213,20.946894,0.10638542,-0.052453008,-0.061628785,-0.003
39.447021,1.8065073,20.749176,0.10644124,-0.052505061,-0.061608609,-0.003
39.108421,1.7919686,20.570885,0.10649708,-0.0525571,-0.061588358,-0.003
38.506802,1.764402,20.254435,0.10661109,-0.052663311,-0.061546918,-0.003
37.950848,1.7389278,19.962004,0.10674666,-0.052789494,-0.061497372,-0.003
37.484249,1.7175481,19.716576,0.1068607,-0.052895535,-0.061455406,-0.003
37.278698,1.7109832,19.608261,0.10691652,-0.052947402,-0.061434776,-0.003
37.054951,1.7007138,19.49057,0.10697237,-0.052999269,-0.061414067,-0.003
36.590469,1.6793954,19.246258,0.10708637,-0.053105067,-0.061371591,-0.003
35.971176,1.6509717,18.920515,0.10722194,-0.053230733,-0.061320733,-0.003
35.396446,1.6245933,18.618212,0.10733598,-0.053336337,-0.061277688,-0.003
35.108898,1.61342,18.466711,0.1073918,-0.053387992,-0.061256539,-0.003
34.803303,1.5993764,18.305973,0.10744765,-0.053439658,-0.061235327,-0.003
34.216007,1.5723875,17.997065,0.10756165,-0.053545076,-0.061191916,-0.003
33.74617,1.550796,17.749937,0.10769722,-0.053670373,-0.061140165,-0.003
34.001877,1.5625472,17.884438,0.10781126,-0.053775765,-0.061096597,-0.003
34.738022,1.5939021,18.281303,0.10786707,-0.053827349,-0.061075289,-0.003
35.471928,1.6275764,18.66753,0.10792292,-0.053878937,-0.061053887,-0.003
41.123344,1.8868833,21.641659,0.10803691,-0.053983916,-0.061009474,-0.003
41.944504,1.9245609,22.073803,0.1081724,-0.054106567,-0.060951915,-0.003
36.448997,1.6724077,19.181726,0.10828646,-0.0542088,-0.060901336,-0.003
36.515835,1.6754744,19.2169,0.10834229,-0.054259464,-0.060877871,-0.003
37.03801,1.6965896,19.483385,0.10839811,-0.054309852,-0.060853854,-0.003
37.218388,1.7048522,19.578272,0.10851214,-0.054412693,-0.060804594,-0.003
38.342796,1.7563577,20.169752,0.1086477,-0.054534547,-0.060745191,-0.003
39.573498,1.812732,20.817146,0.10876172,-0.054636482,-0.060694102,-0.003
40.235767,1.8430685,21.165525,0.10881757,-0.054686174,-0.060668621,-0.003
40.827938,1.8624941,21.478985,0.10887339,-0.054735668,-0.060642812,-0.003
42.006546,1.91626,22.099035,0.10898742,-0.054836199,-0.060588989,-0.003
43.1255,1.9673045,22.687698,0.10912298,-0.054954614,-0.060523,-0.003
43.77562,1.9969617,23.029716,0.109237,-0.05505326,-0.060465813,-0.003
43.988716,2.0027254,23.140865,0.10929285,-0.055101253,-0.060437262,-0.003
44.110413,2.008266,23.204885,0.10934867,-0.055149015,-0.060408372,-0.003
44.189648,2.0118735,23.246569,0.10946269,-0.055245981,-0.060348373,-0.003
43.88419,1.9979664,23.085878,0.10959826,-0.055360258,-0.060275447,-0.003
43.300106,1.9713743,22.778614,0.10971228,-0.055455647,-0.060212981,-0.003
43.011009,1.9617585,22.624908,0.10976813,-0.055502173,-0.060182091,-0.003
42.567032,1.9415083,22.391363,0.10982395,-0.055548545,-0.060151014,-0.003
41.58609,1.896767,21.875362,0.10993797,-0.055642981,-0.060087115,-0.003
40.227791,1.8348142,21.160862,0.11007354,-0.055754881,-0.060010586,-0.003
38.931568,1.7756927,20.479015,0.11018756,-0.055848822,-0.05994596,-0.003
38.273949,1.7456982,20.133091,0.1102434,-0.055894811,-0.059914283,-0.003
37.612545,1.7215579,19.784851,0.11029923,-0.055940788,-0.059882622,-0.003
36.248913,1.6591433,19.067558,0.11041325,-0.056034751,-0.059818026,-0.003
34.693275,1.5879405,18.249266,0.11054882,-0.056146644,-0.05974149,-0.003
33.548141,1.5355268,17.646906,0.11066284,-0.056240965,-0.059677418,-0.003
33.111816,1.5188279,17.417166,0.11071868,-0.056287229,-0.059646159,-0.003
32.697269,1.4998128,17.19911,0.11077451,-0.056333523,-0.059614953,-0.003
32.173042,1.4757668,16.923361,0.11088853,-0.056428198,-0.059551403,-0.003
32.111748,1.472955,16.891119,0.1110241,-0.056540843,-0.059475977,-0.003
32.632614,1.4968472,17.165102,0.11113812,-0.05663551,-0.05941242,-0.003
33.220528,1.5238144,17.47435,0.11119395,-0.056681789,-0.059381187,-0.003
33.616058,1.5390043,17.684456,0.11124979,-0.056727931,-0.059349749,-0.003
35.35556,1.6186419,18.599558,0.11136381,-0.056821819,-0.059285045,-0.003
37.568428,1.719951,19.763685,0.11149938,-0.056932192,-0.059206337,-0.003
38.415745,1.7587427,20.209435,0.1116134,-0.057023618,-0.059138194,-0.003
27.82551,1.7349184,19.985533,0.11166923,-0.057067901,-0.059104189,-0.003
27.626987,1.7225405,19.842945,0.11171013,-0.05710027,-0.059079204,-0.003
27.400135,1.7083963,19.68001,0.11179363,-0.057166174,-0.059027921,-0.003
27.237133,1.6982331,19.562933,0.11189292,-0.057244159,-0.058966469,-0.003
27.104946,1.6899914,19.467993,0.11197643,-0.057309408,-0.058914348,-0.003
26.966576,1.6794343,19.368925,0.11201731,-0.057341229,-0.058888681,-0.003
26.952215,1.67854,19.35861,0.11205821,-0.057373017,-0.058862951,-0.003
26.852262,1.672315,19.286818,0.11214172,-0.057437681,-0.058810104,-0.003
26.692101,1.6623404,19.171782,0.112241,-0.057514146,-0.058746777,-0.003
26.575254,1.6550634,19.087856,0.11232451,-0.057578135,-0.058693122,-0.003
26.568909,1.6544272,19.083799,0.11236539,-0.057609357,-0.058666732,-0.003
26.485815,1.649253,19.024115,0.11240629,-0.057640497,-0.058640216,-0.003
26.385143,1.6429843,18.951805,0.1124898,-0.057703856,-0.058585815,-0.003
26.321163,1.6390003,18.905849,0.11258909,-0.057778765,-0.058520649,-0.003
26.302145,1.637816,18.892189,0.1126726,-0.057841375,-0.058465391,-0.003
26.318682,1.6383494,18.904703,0.11271347,-0.057871886,-0.058438189,-0.003
26.313866,1.6380496,18.901243,0.11275438,-0.057902314,-0.058410849,-0.003
26.310266,1.6378256,18.898659,0.11283789,-0.05796412,-0.058354691,-0.003
26.373259,1.6417469,18.943905,0.11293717,-0.058037028,-0.058287296,-0.003
26.450184,1.6465355,18.999161,0.11302068,-0.058097802,-0.058230024,-0.003
26.391615,1.6425724,18.957878,0.11306155,-0.058127329,-0.058201771,-0.003
26.500074,1.6493227,19.035788,0.11310246,-0.0581568,-0.058173392,-0.003
26.632332,1.6575541,19.130793,0.11318597,-0.058216471,-0.058114972,-0.003
26.745422,1.6645927,19.212029,0.11328526,-0.058286563,-0.05804465,-0.003
26.843809,1.6707162,19.282703,0.11336877,-0.058344748,-0.057984747,-0.003
26.902218,1.6743515,19.324659,0.11340963,-0.058372945,-0.057955168,-0.003
26.886238,1.6674443,19.314495,0.11345054,-0.058400974,-0.057925366,-0.003
26.926739,1.6699562,19.34359,0.11353405,-0.058457587,-0.057863973,-0.003
26.781275,1.6609348,19.239094,0.11363334,-0.058523681,-0.057789885,-0.003
26.199972,1.6248833,18.821497,0.11371684,-0.058578148,-0.057726588,-0.003
25.777391,1.5986754,18.517923,0.11375771,-0.058604419,-0.057695284,-0.003
23.99136,1.4714469,17.242001,0.11379863,-0.058630407,-0.057663675,-0.003
23.49601,1.4410659,16.886005,0.11388214,-0.058684066,-0.057599694,-0.003
26.25164,1.6100752,18.866409,0.11398142,-0.058747023,-0.057522923,-0.003
30.610697,1.8774266,21.999157,0.11406492,-0.058797155,-0.057456143,-0.003
20.964727,2.0183487,23.938179,0.11410582,-0.058820099,-0.057422291,-0.003
21.661711,2.0854497,24.734016,0.11413157,-0.058833782,-0.057400472,-0.003
24.010067,2.3115344,27.415443,0.11418424,-0.058859888,-0.057354733,-0.003
25.398151,2.4451702,29.000401,0.11424679,-0.058886338,-0.057298049,-0.003
24.627981,2.3710234,28.120998,0.11429945,-0.058904953,-0.057248782,-0.003
24.492569,2.319937,27.92012,0.11432525,-0.058913361,-0.057224397,-0.003
24.184505,2.2907572,27.568945,0.11435099,-0.058921151,-0.057199862,-0.003
23.554928,2.2311234,26.851263,0.11440363,-0.058935579,-0.057149239,-0.003
22.77968,2.157692,25.967525,0.11446622,-0.058950223,-0.05708839,-0.003
22.06707,2.0901935,25.15519,0.11451886,-0.058960557,-0.057036772,-0.003
21.659952,2.0531237,24.683292,0.11454467,-0.058965001,-0.057011347,-0.003
21.322792,2.0211647,24.29907,0.11457042,-0.058969084,-0.056985926,-0.003
20.555691,1.9484519,23.424894,0.11462305,-0.058976293,-0.056933783,-0.003
19.597687,1.8576437,22.33317,0.11468564,-0.058983058,-0.056871563,-0.003
18.782692,1.7803912,21.404417,0.11473829,-0.058987428,-0.0568191,-0.003
18.44261,1.7776959,21.014818,0.11476408,-0.058989182,-0.056793366,-0.003
18.013573,1.7363405,20.52594,0.11478985,-0.058990654,-0.056767642,-0.003
17.191566,1.6571069,19.589291,0.11484248,-0.058993004,-0.05671506,-0.003
16.258801,1.567197,18.52643,0.11490507,-0.058994785,-0.056652494,-0.003
15.392186,1.4836634,17.538948,0.11495771,-0.058995504,-0.056599859,-0.003
14.702553,1.4231119,16.753731,0.11498349,-0.058995608,-0.05657408,-0.003
14.227978,1.377176,16.212946,0.11500927,-0.058995944,-0.056548301,-0.003
13.565011,1.3130052,15.457488,0.11506191,-0.058997009,-0.056495674,-0.003
13.036396,1.2618387,14.855125,0.1151245,-0.058998372,-0.056433097,-0.003
12.669991,1.226373,14.437601,0.11517714,-0.05899905,-0.056380462,-0.003
12.489691,1.1951141,14.243727,0.1152029,-0.058999073,-0.056354705,-0.003
12.290366,1.1760411,14.016409,0.1152287,-0.058998801,-0.056328904,-0.003
11.788224,1.1279922,13.443748,0.11528134,-0.058997158,-0.056276288,-0.003
11.006537,1.053194,12.552281,0.11534393,-0.058992922,-0.056213848,-0.003
10.118222,0.96819288,11.539212,0.11539657,-0.058987003,-0.056161541,-0.003
9.5509577,0.90488768,10.902277,0.11542232,-0.058983188,-0.056136072,-0.003
8.947113,0.84767759,10.212997,0.11544812,-0.05897877,-0.056110654,-0.003
7.3708229,0.69833487,8.4136858,0.11550076,-0.058967654,-0.056059197,-0.003
4.6051331,0.43630472,5.256691,0.11556334,-0.058950622,-0.055998985,-0.003
2.6458802,0.25067899,3.0202332,0.11561598,-0.058933035,-0.055949364,-0.003
4.5171299,0.42883247,5.1539335,0.11564175,-0.058923349,-0.055925485,-0.003
5.7612214,0.54693997,6.5734115,0.11566753,-0.058912925,-0.055901907,-0.003
7.5371642,0.71553862,8.599719,0.11572017,-0.058889519,-0.055854753,-0.003
8.8971376,0.84464729,10.151415,0.11578275,-0.058858264,-0.055800539,-0.003
9.6355686,0.9147501,10.993947,0.1158354,-0.058829442,-0.055756487,-0.003
9.9102535,0.95488977,11.294358,0.11586118,-0.058814593,-0.055735406,-0.003
10.105866,0.97373778,11.517291,0.11588695,-0.058799315,-0.055714656,-0.003
10.37937,1.0000908,11.828992,0.11593959,-0.058766957,-0.055673134,-0.003
10.535547,1.0151391,12.006983,0.11600218,-0.058726899,-0.055625044,-0.003
10.614627,1.0227587,12.097106,0.11605482,-0.058692325,-0.055585355,-0.003
20.789982,1.0411768,12.151351,0.1160806,-0.058675233,-0.055566054,-0.003
21.35243,1.0693445,12.480092,0.11613085,-0.058641948,-0.055528402,-0.003
22.325171,1.11806,13.048639,0.11623348,-0.058573481,-0.055451944,-0.003
23.03904,1.1538111,13.465882,0.1163555,-0.058490515,-0.055362474,-0.003
23.372349,1.1705035,13.660696,0.11645814,-0.058419231,-0.055288631,-0.003
23.59288,1.1815479,13.789592,0.11650839,-0.058383919,-0.05525288,-0.003
23.684189,1.1986043,13.842177,0.11655864,-0.058348294,-0.055217434,-0.003
23.886301,1.2088327,13.960302,0.11666128,-0.058274724,-0.055145875,-0.003
24.060947,1.2176712,14.062373,0.11678329,-0.05818592,-0.055062193,-0.003
24.156034,1.2224834,14.117947,0.11688593,-0.058110189,-0.054992925,-0.003
24.187721,1.224087,14.136466,0.11693619,-0.058072779,-0.054959361,-0.003
24.218704,1.2286453,14.154054,0.11698644,-0.058035176,-0.054926027,-0.003
24.247742,1.2301184,14.171024,0.11708907,-0.057957772,-0.054858636,-0.003
24.238396,1.2296443,14.165563,0.11721109,-0.05786474,-0.054779679,-0.003
24.193466,1.227365,14.139304,0.11731372,-0.057785697,-0.054714214,-0.003
24.155308,1.2232312,14.116664,0.11736398,-0.057746734,-0.054682467,-0.003
24.130823,1.2219913,14.102355,0.11741423,-0.05770763,-0.05465091,-0.003
24.057137,1.2182598,14.059291,0.11751686,-0.057627294,-0.054587036,-0.003
23.958485,1.213264,14.001637,0.11763888,-0.057531025,-0.054512065,-0.003
23.862818,1.2084194,13.945728,0.11774151,-0.057449453,-0.054449778,-0.003
23.803265,1.2054037,13.910925,0.11779177,-0.057409316,-0.054419532,-0.003
23.778458,1.2046987,13.896272,0.11784202,-0.057369076,-0.054389436,-0.003
23.683584,1.199892,13.840828,0.11794465,-0.057286531,-0.054328445,-0.003
23.567795,1.1940258,13.773159,0.11806668,-0.057187803,-0.054256737,-0.003
23.483494,1.1897547,13.723893,0.11816931,-0.057104301,-0.054197062,-0.003
23.450415,1.1897734,13.704537,0.11821956,-0.05706327,-0.054168046,-0.003
23.389399,1.1866777,13.66888,0.11826982,-0.057022139,-0.054139175,-0.003
23.307903,1.182543,13.621253,0.11837245,-0.056937858,-0.054080606,-0.003
23.219679,1.1780668,13.569695,0.11849447,-0.05683719,-0.05401165,-0.003
23.150976,1.1745813,13.529545,0.1185971,-0.056752138,-0.053954206,-0.003
23.126261,1.1733273,13.5151,0.11864736,-0.056710374,-0.053926259,-0.003
23.082287,1.172249,13.489424,0.11869761,-0.05666852,-0.053898439,-0.003
23.018682,1.1690187,13.452252,0.11880024,-0.056582816,-0.053841975,-0.003
22.932316,1.1646324,13.401778,0.11892227,-0.056480508,-0.053775474,-0.003
22.874483,1.1616955,13.367982,0.1190249,-0.056394134,-0.053720046,-0.003
22.873194,1.16163,13.367228,0.11907515,-0.056351744,-0.053693056,-0.003
31.153656,1.1580846,13.314717,0.11914387,-0.05629364,-0.053656366,-0.003
31.038935,1.1538202,13.265687,0.11928421,-0.056174614,-0.053582009,-0.003
30.911995,1.1491013,13.211433,0.11945106,-0.056032479,-0.053494625,-0.003
30.803545,1.1450698,13.165083,0.1195914,-0.05591242,-0.053421956,-0.003
30.766802,1.1437039,13.14938,0.11966011,-0.055853475,-0.05338664,-0.003
30.69145,1.1418589,13.117074,0.11972883,-0.055794414,-0.053351514,-0.003
30.589268,1.1380572,13.073402,0.11986917,-0.055673487,-0.05328029,-0.003
30.488121,1.1342942,13.030173,0.12003602,-0.055529207,-0.053196494,-0.003
30.427811,1.1320503,13.004397,0.12017636,-0.05540745,-0.053126704,-0.003
30.425596,1.132453,13.003383,0.12024507,-0.055347715,-0.053092744,-0.003
30.414551,1.1320418,12.998662,0.1203138,-0.055287901,-0.053058907,-0.003
30.446192,1.1332195,13.012185,0.12045413,-0.055165537,-0.052990191,-0.003
30.656084,1.1410317,13.10189,0.12062099,-0.055019774,-0.052908998,-0.003
30.749163,1.1444962,13.14167,0.12076132,-0.054896876,-0.052841239,-0.003
30.61665,1.1395639,13.085035,0.12083004,-0.054836549,-0.052808341,-0.003
30.55748,1.1377951,13.05974,0.12089876,-0.054776143,-0.05277558,-0.003
30.405922,1.1321518,12.994967,0.1210391,-0.054652553,-0.052709088,-0.003
30.205925,1.1247051,12.909492,0.12120595,-0.054505251,-0.052630719,-0.003
30.083918,1.1201622,12.857348,0.12134629,-0.054381102,-0.052565284,-0.003
30.077143,1.1199099,12.854452,0.121415,-0.054320253,-0.052533358,-0.003
30.051825,1.11948,12.843571,0.12148372,-0.05425936,-0.052501515,-0.003
30.020485,1.1183126,12.830176,0.12162406,-0.054134887,-0.052436691,-0.003
30.154957,1.1233219,12.887648,0.12179091,-0.053986788,-0.052359842,-0.003
30.686466,1.1431215,13.114804,0.12193125,-0.053862296,-0.052295055,-0.003
31.260462,1.1643512,13.3604,0.12199996,-0.05380144,-0.052263152,-0.003
31.542208,1.1748453,13.480815,0.12206868,-0.053740531,-0.05223133,-0.003
32.125961,1.1965883,13.730305,0.12220902,-0.053616039,-0.052166544,-0.003
32.437412,1.2081888,13.863416,0.12237588,-0.053467635,-0.052090287,-0.003
32.341274,1.204608,13.822328,0.12251621,-0.053342313,-0.052027125,-0.003
32.194866,1.1991547,13.759754,0.12258493,-0.05328076,-0.051996581,-0.003
31.997637,1.1915286,13.67575,0.12265365,-0.053219069,-0.051966306,-0.003
31.36355,1.1679164,13.404743,0.12279399,-0.053092632,-0.051905401,-0.003
30.318336,1.1289947,12.958019,0.12296084,-0.052941527,-0.05183465,-0.003
29.312717,1.0915475,12.528219,0.12310118,-0.052813824,-0.051776454,-0.003
28.83156,1.0737002,12.322053,0.12316989,-0.052751124,-0.051748339,-0.003
28.263395,1.0525415,12.07923,0.12323861,-0.052688301,-0.051720493,-0.003
27.155649,1.0112885,11.605801,0.12337895,-0.0525597,-0.051664297,-0.003
26.020691,0.9690221,11.120741,0.1235458,-0.052406453,-0.05159831,-0.003
25.351707,0.94410896,10.834831,0.12368614,-0.052277431,-0.051543105,-0.003
25.153002,0.93696153,10.749987,0.12375485,-0.052214269,-0.051516045,-0.003
25.072914,0.93397826,10.715758,0.12382357,-0.052151136,-0.051488902,-0.003
25.505098,0.9500773,10.900467,0.12396391,-0.052022491,-0.051432814,-0.003
26.51531,0.98770815,11.332214,0.12413077,-0.051870011,-0.05136507,-0.003
27.399525,1.0206456,11.710114,0.1242711,-0.051742017,-0.051307518,-0.003
27.707613,1.0323894,11.841712,0.12433982,-0.051679362,-0.051279299,-0.003
28.014482,1.0438234,11.972862,0.12440854,-0.051616713,-0.051251065,-0.003
28.481571,1.0612272,12.172487,0.12454888,-0.051488742,-0.051193453,-0.003
28.758709,1.0715533,12.290931,0.12471573,-0.051336464,-0.051125258,-0.003
28.738342,1.0707945,12.282227,0.12485607,-0.051208187,-0.051068343,-0.003
33.862289,1.0668539,12.237027,0.12492478,-0.051145289,-0.051040672,-0.003
33.722717,1.0624565,12.186588,0.12500606,-0.051070828,-0.051008079,-0.003
33.286102,1.0487007,12.028806,0.12517206,-0.050918531,-0.050942052,-0.003
32.619926,1.0277123,11.788066,0.12536941,-0.050737068,-0.050864473,-0.003
31.956142,1.0067995,11.54819,0.1255354,-0.050584108,-0.050799999,-0.003
31.585457,0.99512613,11.414106,0.12561668,-0.050509103,-0.050768692,-0.003
31.269953,0.98518592,11.300092,0.12569796,-0.050434045,-0.050737496,-0.003
30.574642,0.96327955,11.048826,0.12586395,-0.05028059,-0.050674211,-0.003
29.821247,0.93954319,10.776569,0.1260613,-0.050097924,-0.050599508,-0.003
29.285538,0.92266524,10.582979,0.1262273,-0.049944166,-0.050536957,-0.003
29.058247,0.91550428,10.500843,0.12630857,-0.049868859,-0.050506387,-0.003
28.855097,0.90948784,10.427398,0.12638985,-0.049793538,-0.050475836,-0.003
28.497892,0.89822906,10.298314,0.12655585,-0.049639702,-0.050413471,-0.003
28.206846,0.88905549,10.193139,0.1267532,-0.049456839,-0.050339255,-0.003
28.023226,0.88326794,10.126783,0.12691919,-0.049303073,-0.050276726,-0.003
27.926004,0.88058609,10.09165,0.12700047,-0.049227793,-0.05024609,-0.003
27.839277,0.87785137,10.060309,0.12708175,-0.049152516,-0.050215427,-0.003
27.603172,0.87040627,9.974988,0.12724775,-0.048998784,-0.050152808,-0.003
27.219437,0.85830599,9.8363171,0.1274451,-0.048815995,-0.050078411,-0.003
26.823215,0.84581196,9.6931334,0.12761109,-0.048662227,-0.050015885,-0.003
26.611,0.83917564,9.6164522,0.12769237,-0.048586935,-0.049985282,-0.003
26.4373,0.83369803,9.5536814,0.12777365,-0.04851165,-0.049954642,-0.003
26.079418,0.82241225,9.4243536,0.12793964,-0.04835793,-0.049891993,-0.003
25.690409,0.8101449,9.2837763,0.12813699,-0.048175246,-0.049817339,-0.003
25.411272,0.80134231,9.1829042,0.12830298,-0.04802167,-0.049754344,-0.003
25.298306,0.79777998,9.1420822,0.12838426,-0.047946505,-0.04972342,-0.003
25.116873,0.79216659,9.0765162,0.12846555,-0.047871336,-0.049692493,-0.003
24.799664,0.78216201,8.9618855,0.12863154,-0.047717888,-0.049629193,-0.003
24.368061,0.76854962,8.8059168,0.12882889,-0.047535524,-0.049553756,-0.003
23.973875,0.75611728,8.6634693,0.12899488,-0.047382198,-0.049490154,-0.003
23.794218,0.75044084,8.5985556,0.12907616,-0.047307156,-0.049458932,-0.003
23.577408,0.74360287,8.5202065,0.12915744,-0.047232121,-0.049427688,-0.003
23.173126,0.73085237,8.3741102,0.12932343,-0.047078956,-0.049363703,-0.003
22.694229,0.71574849,8.2010508,0.12952079,-0.046896987,-0.049287312,-0.003
22.297514,0.70323658,8.0576897,0.12968678,-0.04674406,-0.049222764,-0.003
22.115845,0.69739294,7.9920511,0.12976805,-0.04666923,-0.049191043,-0.003
21.901831,0.69064432,7.9147124,0.12984933,-0.046594415,-0.049159274,-0.003
21.50992,0.67828596,7.7730865,0.13001533,-0.04644173,-0.049094144,-0.003
21.06995,0.66441214,7.6140943,0.13021268,-0.046260387,-0.049016286,-0.003
20.703972,0.65287149,7.4818397,0.13037867,-0.046108011,-0.048950445,-0.003
20.519518,0.64705497,7.4151831,0.13045995,-0.046033449,-0.048918091,-0.003
20.381723,0.64256161,7.365387,0.13054123,-0.045958932,-0.048885629,-0.003
20.070444,0.63274819,7.2528996,0.13070723,-0.045806859,-0.048819087,-0.003
19.723635,0.62181449,7.1275721,0.13090458,-0.045626245,-0.048739552,-0.003
19.475204,0.61398238,7.037796,0.13107057,-0.045474492,-0.048672289,-0.003
19.364939,0.61033165,6.997962,0.13115185,-0.045400243,-0.048639227,-0.003
19.271944,0.60740066,6.9643564,0.13123313,-0.045326028,-0.048606075,-0.003
19.098009,0.60191876,6.9015012,0.13139912,-0.045174595,-0.048538089,-0.003
18.917658,0.59623456,6.8363271,0.13159647,-0.044994794,-0.048456732,-0.003
18.810131,0.59284556,6.7974701,0.13176246,-0.044843778,-0.048387833,-0.003
18.785761,0.59196347,6.788682,0.13184374,-0.044769909,-0.048353929,-0.003
18.786629,0.59199083,6.7889962,0.13192502,-0.044696089,-0.048319913,-0.003
18.866196,0.5944981,6.8177495,0.13209102,-0.044545498,-0.048250079,-0.003
19.08786,0.60148299,6.8978529,0.13228837,-0.044366773,-0.048166387,-0.003
19.352518,0.60982275,6.9934936,0.13245436,-0.044216719,-0.048095409,-0.003
19.500109,0.61447352,7.0468287,0.13253564,-0.044143345,-0.048060451,-0.003
19.660332,0.61939567,7.1047425,0.13261692,-0.044070028,-0.048025358,-0.003
20.013313,0.63051629,7.2323008,0.13278292,-0.043920502,-0.04795327,-0.003
20.482319,0.64529222,7.4017873,0.13298027,-0.0437431,-0.047866814,-0.003
20.912214,0.65883601,7.5571408,0.13314626,-0.043594189,-0.04779347,-0.003
23.168106,0.66555148,7.6355519,0.13322754,-0.043521374,-0.047757357,-0.003
23.471542,0.67426825,7.7355552,0.13331665,-0.043441631,-0.04771759,-0.003
24.092617,0.69210988,7.9402437,0.13349864,-0.043279007,-0.047635891,-0.003
24.846252,0.7137596,8.1886206,0.133715,-0.043086078,-0.047537953,-0.003
25.477213,0.73188525,8.3965673,0.13389699,-0.042924158,-0.047454879,-0.003
25.781748,0.74063361,8.496933,0.1339861,-0.042845003,-0.047413956,-0.003
26.025345,0.74756128,8.5772028,0.13407521,-0.042765904,-0.047372911,-0.003
26.545366,0.76249856,8.7485867,0.1342572,-0.042604651,-0.047288548,-0.003
27.021317,0.7761699,8.9054461,0.13447357,-0.042413365,-0.047187429,-0.003
27.268843,0.78327996,8.9870234,0.13465556,-0.04225279,-0.047101781,-0.003
27.339706,0.78534532,9.0103607,0.13474466,-0.042174265,-0.047059666,-0.003
27.461531,0.78884476,9.0505104,0.13483378,-0.042095833,-0.047017366,-0.003
27.59384,0.79264539,9.0941153,0.13501577,-0.041935869,-0.046930578,-0.003
27.680605,0.79513782,9.1227102,0.13523213,-0.04174611,-0.046826627,-0.003
27.715792,0.7961486,9.1343069,0.13541412,-0.041586891,-0.046738487,-0.003
27.717133,0.79618704,9.1347485,0.13550323,-0.041509062,-0.046695095,-0.003
27.744411,0.7970193,9.1437769,0.13559234,-0.04143133,-0.046651512,-0.003
27.796032,0.79850215,9.1607885,0.13577433,-0.04127289,-0.046561979,-0.003
27.946762,0.80283225,9.2104654,0.1359907,-0.04108509,-0.046454526,-0.003
28.199293,0.81008673,9.2936926,0.13617269,-0.040927656,-0.046363235,-0.003
28.382484,0.81534928,9.3540668,0.13626179,-0.040850762,-0.046318218,-0.003
28.511469,0.81893462,9.3965616,0.1363509,-0.040773947,-0.046273042,-0.003
28.830414,0.82809573,9.5016775,0.13653289,-0.040617406,-0.046180222,-0.003
29.249723,0.84013951,9.6398697,0.13674926,-0.040431883,-0.046068884,-0.003
29.628439,0.85101742,9.7646837,0.13693125,-0.040276352,-0.045974389,-0.003
29.823626,0.85648537,9.8290176,0.13702035,-0.040200379,-0.045927834,-0.003
30.016575,0.86202651,9.8926086,0.13710947,-0.040124513,-0.045881078,-0.003
30.401686,0.87308633,10.01953,0.13729146,-0.039969951,-0.045785002,-0.003
30.825434,0.88525563,10.159185,0.13750782,-0.039786845,-0.045669734,-0.003
31.151203,0.89461118,10.26655,0.13768981,-0.03963339,-0.045571901,-0.003
31.305561,0.8990441,10.317422,0.13777891,-0.039558444,-0.045523711,-0.003
31.446804,0.90304816,10.363959,0.13786803,-0.039483603,-0.045475323,-0.003
31.740803,0.9114908,10.460853,0.13805002,-0.03933116,-0.045375925,-0.003
32.085209,0.92138106,10.57436,0.13826639,-0.039150588,-0.045256726,-0.003
32.372116,0.92962003,10.668916,0.13844838,-0.038999271,-0.045155615,-0.003
32.519619,0.93385583,10.717528,0.13853748,-0.038925376,-0.045105826,-0.003
32.620667,0.93685609,10.750795,0.1386266,-0.038851574,-0.045055874,-0.003
32.871815,0.94406903,10.833567,0.13880858,-0.03870124,-0.044953313,-0.003
33.172413,0.95270211,10.932635,0.13902495,-0.03852313,-0.044830468,-0.003
33.380672,0.95868331,11.001272,0.13920694,-0.038373798,-0.04472645,-0.003
33.444111,0.96050519,11.022179,0.13929604,-0.038300823,-0.04467532,-0.003
33.616283,0.9656021,11.078881,0.13938516,-0.038227983,-0.044623971,-0.003
33.704552,0.96813756,11.107972,0.13956715,-0.038079448,-0.044518821,-0.003
33.924667,0.97446018,11.180515,0.13978352,-0.037903417,-0.044393014,-0.003
34.227856,0.98316908,11.280437,0.1399655,-0.03775591,-0.044286422,-0.003
34.36887,0.98721963,11.326911,0.14005461,-0.037683859,-0.044234004,-0.003
34.49564,0.99095094,11.368622,0.14014373,-0.037611894,-0.044181436,-0.003
34.632843,0.99489236,11.413839,0.14032571,-0.037465177,-0.044073764,-0.003
34.711494,0.99715179,11.43976,0.14054208,-0.037291158,-0.04394519,-0.003
34.71109,0.99714023,11.439628,0.14072407,-0.037145127,-0.043836582,-0.003
34.671429,0.99608678,11.426545,0.14081317,-0.037073739,-0.04378327,-0.003
34.634018,0.9950121,11.414217,0.14090229,-0.037002411,-0.043729834,-0.003
34.500095,0.99116457,11.37008,0.14108428,-0.036857001,-0.043620404,-0.003
34.316536,0.98589098,11.309585,0.14130064,-0.03668458,-0.043489695,-0.003
34.188854,0.9822228,11.267506,0.14148263,-0.036539979,-0.043379191,-0.003
34.14732,0.98102951,11.253818,0.14157173,-0.036469344,-0.043324884,-0.003
34.088326,0.97943377,11.234401,0.14166085,-0.036398791,-0.043270431,-0.003
34.010456,0.97719634,11.208736,0.14184284,-0.036255065,-0.043158796,-0.003
33.989887,0.97660536,11.201958,0.14205921,-0.036084827,-0.043025255,-0.003
34.042076,0.97810483,11.219157,0.1422412,-0.035942156,-0.042912271,-0.003
34.065243,0.97851139,11.22671,0.1423303,-0.035872463,-0.04285676,-0.003
34.210884,0.9826948,11.274708,0.14241942,-0.035802893,-0.042801056,-0.003
34.321247,0.98586488,11.311079,0.14260141,-0.035661109,-0.042686965,-0.003
34.339909,0.98640096,11.317229,0.14281777,-0.035492998,-0.042550758,-0.003
34.08725,0.97914344,11.233962,0.14299976,-0.035351872,-0.042435851,-0.003
34.234219,0.98298687,11.282979,0.14308886,-0.035282817,-0.042379551,-0.003


==> data/Turbine_Results/Walldistances/Walldistances_Stator1_90deg.csv <==
"x+","y+","z+","arc_length","Points:0","Points:1","Points:2"
31.097422,0.89291817,10.249147,0,-0.035282817,-0.042379551,-0.003
31.104746,0.89312845,10.251561,8.9120232e-05,-0.035214182,-0.042322703,-0.003
27.987041,0.803608,9.2240219,0.00027112572,-0.035072297,-0.042208709,-0.003
30.142302,0.86549324,9.9343567,0.00048747327,-0.034906119,-0.042070176,-0.003
32.763062,0.94074464,10.798112,0.00066948296,-0.034768295,-0.041951299,-0.003
30.241127,0.8683309,9.9669285,0.0007585923,-0.034699816,-0.041894279,-0.003
30.643925,0.87977588,10.099357,0.00084770389,-0.034631807,-0.041836698,-0.003
30.334087,0.8708806,9.9972439,0.0010296834,-0.034493003,-0.041719012,-0.003
30.065609,0.86317265,9.908761,0.0012460501,-0.034328368,-0.041578621,-0.003
30.13443,0.86514848,9.9314423,0.0014280473,-0.034190454,-0.041459866,-0.003
30.274534,0.86917078,9.9776163,0.0015171551,-0.034123175,-0.041401438,-0.003
30.629519,0.87972724,10.094736,0.0016062661,-0.034056116,-0.041342754,-0.003
31.705366,0.91062725,10.449308,0.0017882493,-0.033919889,-0.041222088,-0.003
32.968941,0.94691908,10.865752,0.0020046155,-0.033758916,-0.041077513,-0.003
33.785995,0.97038609,11.135033,0.002186609,-0.033624139,-0.040955216,-0.003
34.100845,0.97942913,11.2388,0.0022757192,-0.033558309,-0.040895157,-0.003
34.365276,0.9869594,11.325773,0.0023648311,-0.033492573,-0.040834993,-0.003
34.748585,0.99796784,11.4521,0.0025468141,-0.033358585,-0.040711846,-0.003
34.948158,1.0036995,11.517874,0.0027631809,-0.033199705,-0.040564973,-0.003
34.935341,1.0033314,11.51365,0.0029451752,-0.033066425,-0.040441044,-0.003
34.90065,1.0024956,11.502257,0.0030342835,-0.0330013,-0.040380225,-0.003
34.858036,1.0012716,11.488214,0.0031233951,-0.032936268,-0.040319301,-0.003
34.807644,0.99982417,11.471605,0.0033053777,-0.032803781,-0.040194541,-0.003
34.892616,1.0022649,11.499609,0.0035217437,-0.032646917,-0.040045518,-0.003
35.136013,1.0092562,11.579826,0.0037037377,-0.032515619,-0.039919492,-0.003
35.314602,1.0143861,11.638683,0.0037928457,-0.032451577,-0.039857533,-0.003
35.530354,1.0208755,11.709927,0.0038819579,-0.032387704,-0.039795395,-0.003
36.049095,1.0357802,11.880891,0.00406394,-0.032257833,-0.039667916,-0.003
36.798573,1.0573145,12.1279,0.0042803067,-0.032104496,-0.039515264,-0.003
37.538246,1.0785673,12.371678,0.0044623044,-0.031976458,-0.039385922,-0.003
37.965389,1.0908401,12.512454,0.00455141,-0.031914089,-0.039322283,-0.003
38.363842,1.1019461,12.643691,0.0046405214,-0.031851914,-0.039258447,-0.003
39.354519,1.1304018,12.970192,0.004822505,-0.031725604,-0.039127436,-0.003
40.38438,1.1599832,13.309608,0.0050388696,-0.031576388,-0.038970757,-0.003
41.135056,1.1815451,13.557009,0.0052208668,-0.031451523,-0.038838349,-0.003
41.441025,1.1903337,13.657848,0.0053099719,-0.031390578,-0.038773347,-0.003
41.375187,1.187824,13.636145,0.0053990875,-0.031329501,-0.038708452,-0.003
41.732162,1.1980723,13.753796,0.0055810678,-0.031205457,-0.038575299,-0.003
39.599804,1.1368552,13.051027,0.0057974376,-0.031056983,-0.038417909,-0.003
40.283894,1.1564945,13.276484,0.0059794244,-0.030933198,-0.038284507,-0.003
44.92207,1.2900078,14.805329,0.0060685682,-0.030874651,-0.038217284,-0.003
43.932709,1.2615968,14.479258,0.0061576638,-0.030815111,-0.038151003,-0.003
43.86079,1.2595315,14.455556,0.006339653,-0.030693373,-0.038015727,-0.003
43.526844,1.2499417,14.345494,0.0065560206,-0.030548614,-0.037854917,-0.003
43.129128,1.2385206,14.214415,0.0067380063,-0.030427013,-0.037719522,-0.003
43.006168,1.2350812,14.174009,0.006827131,-0.030367563,-0.037653122,-0.003
42.905289,1.2321841,14.140762,0.006916229,-0.030308232,-0.037586652,-0.003
42.872005,1.2312282,14.129792,0.0070982187,-0.030187396,-0.037450567,-0.003
43.219906,1.2412194,14.244453,0.007314583,-0.030044599,-0.037288018,-0.003
43.55138,1.250739,14.353702,0.0074965699,-0.029925175,-0.037150696,-0.003
43.568359,1.2512267,14.359298,0.0075856951,-0.029866824,-0.037083328,-0.003
43.427402,1.2477304,14.312754,0.0076747908,-0.029808514,-0.037015963,-0.003
43.348301,1.2454578,14.286684,0.0078567828,-0.029689737,-0.036878075,-0.003
43.264706,1.2430559,14.259132,0.0080731481,-0.029549116,-0.036713637,-0.003
43.215534,1.2416432,14.242928,0.0082551357,-0.029431414,-0.036574837,-0.003
43.253242,1.2426859,14.255436,0.008344257,-0.029373998,-0.036506675,-0.003
43.345966,1.2453499,14.285995,0.0084333547,-0.029316774,-0.036438383,-0.003
43.574715,1.251922,14.361386,0.0086153463,-0.029200396,-0.036298465,-0.003
43.949554,1.2626914,14.484927,0.0088317122,-0.029062986,-0.036131334,-0.003
44.324203,1.2734551,14.608404,0.0090136998,-0.028948233,-0.035990085,-0.003
44.524384,1.2792064,14.674379,0.0091028223,-0.028892307,-0.035920694,-0.003
44.72023,1.2846748,14.738892,0.0091919192,-0.028836565,-0.035851188,-0.003
45.190327,1.2981793,14.893826,0.0093739092,-0.028723244,-0.035708785,-0.003
45.809017,1.3159523,15.097733,0.0095902754,-0.028589427,-0.035538763,-0.003
46.336952,1.3311183,15.271731,0.0097722633,-0.0284776,-0.035395186,-0.003
46.589516,1.3383735,15.35497,0.009861383,-0.028423065,-0.0353247,-0.003
46.841,1.3454573,15.437755,0.0099504838,-0.028368687,-0.035254117,-0.003
47.344791,1.3599283,15.603793,0.010132475,-0.028258046,-0.035109621,-0.003
47.90575,1.3760412,15.788672,0.010348839,-0.028127197,-0.034937307,-0.003
48.315456,1.3878095,15.923702,0.010530826,-0.02801767,-0.034791969,-0.003
48.485645,1.3926979,15.979793,0.010619947,-0.027964199,-0.03472067,-0.003
48.643627,1.3971964,16.03178,0.010709048,-0.027910842,-0.034649312,-0.003
48.910309,1.4048564,16.119673,0.010891039,-0.02780216,-0.034503337,-0.003
49.136944,1.411366,16.194365,0.011107406,-0.027673448,-0.034329418,-0.003
49.252361,1.4146812,16.232405,0.011289392,-0.027565593,-0.034182835,-0.003
49.287598,1.4156933,16.244017,0.011378512,-0.027512914,-0.034110952,-0.003
49.291668,1.4158792,16.245344,0.011467614,-0.027460331,-0.034039021,-0.003
49.286446,1.4157293,16.243622,0.011649601,-0.027353218,-0.033891894,-0.003
49.329052,1.4169531,16.257664,0.011865967,-0.027226437,-0.033716563,-0.003
49.446705,1.4203327,16.29644,0.012047957,-0.027120326,-0.03356871,-0.003
49.518009,1.4223808,16.319941,0.012137075,-0.02706855,-0.033496175,-0.003
49.67041,1.4268608,16.370155,0.012226178,-0.027016921,-0.033423554,-0.003
50.138248,1.4403002,16.524343,0.012408167,-0.026911972,-0.033274874,-0.003
50.479763,1.4501108,16.636898,0.012624534,-0.026787844,-0.033097655,-0.003
50.661713,1.4553375,16.696865,0.01280652,-0.026683915,-0.032948263,-0.003
50.824158,1.460004,16.750402,0.012895637,-0.026633207,-0.032874979,-0.003
50.93845,1.4632353,16.78801,0.012984741,-0.026582614,-0.032801632,-0.003
51.172421,1.4699563,16.865122,0.01316673,-0.026479624,-0.032651588,-0.003
51.376163,1.475809,16.93227,0.013383096,-0.026357749,-0.032472812,-0.003
51.49474,1.479215,16.97135,0.013565086,-0.026255693,-0.032322131,-0.003
51.555775,1.4809684,16.991465,0.013654201,-0.026205866,-0.032248247,-0.003
51.614651,1.4825804,17.010847,0.013743306,-0.02615614,-0.032174308,-0.003
51.729362,1.4858752,17.048653,0.013925295,-0.026054865,-0.032023102,-0.003
52.056801,1.4952807,17.156569,0.014141663,-0.025935069,-0.031842925,-0.003
52.49614,1.5079002,17.301363,0.014323648,-0.025834881,-0.031691,-0.003
52.767929,1.515628,17.390854,0.014412762,-0.025786014,-0.031616479,-0.003
53.045372,1.5235968,17.482292,0.014501872,-0.025737274,-0.03154188,-0.003
53.474628,1.5359261,17.623762,0.014683859,-0.025638005,-0.031389352,-0.003
53.889606,1.5478454,17.760529,0.014900227,-0.025520423,-0.031207722,-0.003
54.173721,1.5560058,17.854164,0.015082214,-0.025421867,-0.031054731,-0.003
54.289658,1.5592748,17.892307,0.015171326,-0.025373712,-0.030979751,-0.003
54.333599,1.5605367,17.906788,0.015260434,-0.0253256,-0.030904748,-0.003
54.503204,1.5654081,17.962685,0.015442423,-0.025227537,-0.030751439,-0.003
54.640869,1.5693619,18.008055,0.01565879,-0.025111232,-0.030568989,-0.003
54.683933,1.5705988,18.022249,0.015840779,-0.02501362,-0.030415393,-0.003
47.506622,1.5711344,18.026091,0.015929888,-0.024965905,-0.030340135,-0.003
47.518925,1.5715412,18.030758,0.016007286,-0.024924507,-0.030274739,-0.003
47.547771,1.5724952,18.041704,0.016165354,-0.024840102,-0.030141093,-0.003
47.542992,1.5723372,18.03989,0.016353284,-0.024739981,-0.029982055,-0.003
47.495041,1.5707513,18.021696,0.016511351,-0.024655959,-0.029848168,-0.003
46.527485,1.569712,18.007669,0.016588749,-0.024614884,-0.029782569,-0.003
46.575535,1.5713332,18.026266,0.01666463,-0.024574688,-0.029718209,-0.003
46.563694,1.5709337,18.021685,0.016819597,-0.024492742,-0.02958668,-0.003
46.563965,1.5709428,18.021788,0.01700384,-0.024395613,-0.029430119,-0.003
46.607311,1.5724051,18.038565,0.017158809,-0.024314199,-0.029298259,-0.003
45.721355,1.5734276,18.049606,0.017234691,-0.024274431,-0.029233633,-0.003
45.741028,1.5741045,18.057373,0.017309082,-0.024235506,-0.029170237,-0.003
45.819508,1.5768054,18.088356,0.017461012,-0.024156217,-0.029040638,-0.003
45.950588,1.5813162,18.140102,0.017641643,-0.024062322,-0.028886329,-0.003
46.078644,1.5857232,18.190655,0.017793573,-0.023983667,-0.028756345,-0.003
45.237862,1.587855,18.215919,0.017867966,-0.023945259,-0.028692633,-0.003
45.342548,1.5915295,18.258074,0.017940899,-0.023907688,-0.028630123,-0.003
45.52491,1.5979304,18.331507,0.01808985,-0.023831163,-0.028502332,-0.003
45.77729,1.606789,18.43313,0.018266938,-0.023740564,-0.028350174,-0.003
46.016361,1.6151805,18.529398,0.01841589,-0.023664674,-0.028222004,-0.003
45.223492,1.6189629,18.574324,0.018488824,-0.023627616,-0.028159186,-0.003
45.36832,1.6241477,18.633808,0.018560327,-0.023591356,-0.028097559,-0.003
45.646667,1.6341122,18.748131,0.018706358,-0.023517499,-0.027971582,-0.003
45.960636,1.645352,18.877085,0.018879973,-0.023429997,-0.02782163,-0.003
46.229469,1.654976,18.987501,0.019026004,-0.023356646,-0.027695358,-0.003
46.37965,1.6603523,19.049185,0.019097509,-0.023320809,-0.027633483,-0.003
45.558357,1.6634539,19.086077,0.019167609,-0.023285707,-0.027572803,-0.003
45.754848,1.6706282,19.168392,0.019310776,-0.023214139,-0.027448809,-0.003
45.860813,1.6744972,19.212786,0.019480989,-0.023129182,-0.027301313,-0.003
45.819824,1.6730007,19.195614,0.019624156,-0.023057785,-0.02717722,-0.003
45.766209,1.671043,19.173151,0.019694259,-0.023022836,-0.02711645,-0.003
44.752937,1.6667281,19.123629,0.019762984,-0.022988567,-0.027056878,-0.003
44.547043,1.6590601,19.035648,0.019903344,-0.022918612,-0.026935194,-0.003
44.250759,1.6480255,18.90904,0.020070218,-0.022835497,-0.02679049,-0.003
44.03154,1.6398612,18.815365,0.020210579,-0.022765677,-0.026668727,-0.003
43.99152,1.6383708,18.798264,0.020279307,-0.022731546,-0.026609072,-0.003
42.921848,1.6306953,18.708021,0.020346686,-0.022698067,-0.0265506,-0.003
42.761665,1.6246096,18.638203,0.020484293,-0.022629833,-0.026431102,-0.003
42.643703,1.620128,18.586788,0.020647895,-0.022548929,-0.026288904,-0.003
42.515465,1.615256,18.530895,0.020785505,-0.022481047,-0.026169203,-0.003
42.438511,1.6123323,18.497353,0.020852884,-0.02244786,-0.026110563,-0.003
41.619099,1.6129652,18.503031,0.020918942,-0.022415392,-0.026053036,-0.003
41.510048,1.608739,18.45455,0.021053851,-0.022349175,-0.025935495,-0.003
41.568405,1.6110005,18.480495,0.021214246,-0.02227076,-0.025795575,-0.003
41.665592,1.6147671,18.523701,0.021349157,-0.022205077,-0.025677733,-0.003
41.608391,1.6125503,18.49827,0.021415215,-0.022172973,-0.02562,-0.003
40.920361,1.6176761,18.556265,0.021479977,-0.022141591,-0.02556335,-0.003
41.102833,1.6248899,18.639011,0.021612241,-0.022077685,-0.025447549,-0.003
41.399715,1.6366264,18.77364,0.021769491,-0.022002071,-0.025309673,-0.003
41.732342,1.6497759,18.924477,0.021901756,-0.021938791,-0.025193527,-0.003
41.912033,1.6568793,19.00596,0.02196652,-0.021907914,-0.025136597,-0.003
41.239399,1.6628205,19.074947,0.022030012,-0.0218777,-0.025080755,-0.003
41.583477,1.676694,19.234098,0.022159682,-0.021816192,-0.024966601,-0.003
41.983398,1.6928194,19.419079,0.022313849,-0.021743381,-0.024830712,-0.003
42.288208,1.7051096,19.560064,0.02244352,-0.021682376,-0.024716288,-0.003
41.58881,1.7103342,19.621283,0.022507014,-0.021652574,-0.024660222,-0.003
41.723454,1.7158713,19.684807,0.02256926,-0.021623405,-0.024605233,-0.003
41.921333,1.7240092,19.778164,0.022696388,-0.021563945,-0.024492867,-0.003
42.077469,1.7304302,19.85183,0.022847532,-0.021493437,-0.024359178,-0.003
42.145008,1.7332078,19.883694,0.022974661,-0.021434264,-0.024246659,-0.003
41.317905,1.733116,19.883333,0.023036912,-0.021405326,-0.024191543,-0.003
41.378864,1.7356731,19.912668,0.023097938,-0.021377001,-0.024137489,-0.003
41.413113,1.7371095,19.92915,0.023222572,-0.021319225,-0.024027055,-0.003
41.415161,1.7371956,19.930136,0.023370752,-0.021250661,-0.023895692,-0.003
41.422256,1.7374932,19.93355,0.023495389,-0.021193095,-0.023785146,-0.003
40.617069,1.7377717,19.936996,0.023556418,-0.021164941,-0.023730999,-0.003
40.604927,1.7372525,19.931038,0.023616247,-0.021137353,-0.02367791,-0.003
40.612427,1.7375731,19.934719,0.023738439,-0.021081071,-0.023569452,-0.003
40.634445,1.7385153,19.945526,0.023883713,-0.021014256,-0.023440454,-0.003
40.661945,1.7396917,19.959024,0.024005905,-0.020958135,-0.023331912,-0.003
40.680122,1.7404696,19.967949,0.024065739,-0.020930681,-0.023278749,-0.003
39.890511,1.7408477,19.971981,0.024124395,-0.020903783,-0.023226624,-0.003
39.912262,1.7417969,19.98287,0.02424419,-0.0208489,-0.023120141,-0.003
39.932079,1.7426617,19.992792,0.024386614,-0.020783741,-0.022993496,-0.003
39.943722,1.7431698,19.998621,0.024506411,-0.020729015,-0.02288693,-0.003
39.165264,1.7434814,20.001057,0.024565072,-0.020702245,-0.022834733,-0.003
39.175293,1.7439277,20.006178,0.024622578,-0.020676021,-0.022783555,-0.003
39.196011,1.7448499,20.016758,0.024740023,-0.020622524,-0.022679001,-0.003
39.231991,1.7464517,20.035133,0.024879656,-0.020559033,-0.022554638,-0.003
39.270805,1.7481796,20.054955,0.024997104,-0.020505734,-0.02244998,-0.003
38.524693,1.7494171,20.067419,0.025054614,-0.020479672,-0.022398714,-0.003
38.543106,1.7502532,20.077011,0.025110992,-0.020454148,-0.022348445,-0.003
38.592377,1.7524906,20.102676,0.025226135,-0.0204021,-0.022245737,-0.003
38.673847,1.7561903,20.145115,0.02536303,-0.020340383,-0.022123544,-0.003
38.722317,1.7583913,20.170361,0.025478175,-0.020288607,-0.022020696,-0.003
38.714687,1.7580448,20.166388,0.025534558,-0.02026329,-0.021970317,-0.003
38.08971,1.7644126,20.237671,0.02558983,-0.020238545,-0.021920893,-0.003
38.212536,1.7701023,20.302929,0.025702715,-0.020188084,-0.021819914,-0.003
38.382626,1.7779814,20.393303,0.025836928,-0.02012828,-0.021699762,-0.003
38.554588,1.785947,20.484669,0.025949814,-0.020078158,-0.021598613,-0.003
38.618301,1.7888985,20.518522,0.026005091,-0.020053672,-0.021549055,-0.003
38.020145,1.7964509,20.604727,0.026059279,-0.020029727,-0.021500444,-0.003
38.369152,1.8129414,20.793869,0.026169952,-0.019980989,-0.021401081,-0.003
38.704098,1.8287675,20.975389,0.026301531,-0.019923257,-0.021282844,-0.003
38.884747,1.8373033,21.07329,0.026412205,-0.019874826,-0.021183329,-0.003
38.944771,1.8401395,21.105822,0.026466398,-0.01985115,-0.021134581,-0.003
38.345886,1.8477821,21.196882,0.026519523,-0.019828005,-0.021086764,-0.003
38.505253,1.8554616,21.284977,0.026628026,-0.019780794,-0.02098907,-0.003
38.666039,1.8632094,21.373856,0.026757024,-0.019724816,-0.02087285,-0.003
38.753925,1.8674444,21.422438,0.026865528,-0.019677855,-0.020775035,-0.003
38.735535,1.8665581,21.412271,0.026918659,-0.019654887,-0.020727126,-0.003
38.122757,1.8734721,21.495008,0.026970744,-0.01963244,-0.020680126,-0.003
38.203163,1.8774236,21.540346,0.027077118,-0.019586645,-0.020584114,-0.003
38.273968,1.8809031,21.580269,0.027203588,-0.019532332,-0.0204699,-0.003
38.314915,1.8829154,21.603355,0.027309965,-0.019486766,-0.020373777,-0.003
38.292458,1.8818117,21.590693,0.027362054,-0.019464483,-0.020326694,-0.003
37.618496,1.8854991,21.634907,0.027413117,-0.019442689,-0.020280516,-0.003
37.650444,1.8871003,21.653278,0.027517405,-0.019398235,-0.020186177,-0.003
37.678413,1.8885022,21.669365,0.027641395,-0.019345509,-0.020073956,-0.003
37.709904,1.8900806,21.687475,0.027745685,-0.019301273,-0.019979512,-0.003
37.714783,1.8903252,21.690281,0.027796753,-0.019279646,-0.01993325,-0.003
36.993847,1.891264,21.701183,0.027846814,-0.019258473,-0.019887887,-0.003
37.015881,1.8923903,21.714108,0.027949058,-0.019215299,-0.019795205,-0.003
37.036758,1.8934577,21.726355,0.028070617,-0.019164095,-0.019684957,-0.003
37.065117,1.8949075,21.74299,0.028172864,-0.019121131,-0.019592175,-0.003
37.08865,1.8961105,21.756794,0.02822293,-0.019100133,-0.019546725,-0.003
36.346306,1.8954301,21.747761,0.02827201,-0.01907956,-0.019502165,-0.003
36.362282,1.8962634,21.75732,0.028372248,-0.019037621,-0.019411122,-0.003
36.37859,1.8971137,21.767078,0.028491424,-0.018987881,-0.019302823,-0.003
36.393898,1.897912,21.776239,0.028591665,-0.018946145,-0.019211683,-0.003
36.413475,1.8989329,21.787951,0.02864075,-0.018925747,-0.019167038,-0.003
35.676628,1.8978171,21.774014,0.028688867,-0.018905761,-0.019123267,-0.003
35.676823,1.8978274,21.77413,0.02878714,-0.018865019,-0.019033838,-0.003
35.677158,1.8978451,21.774334,0.02890398,-0.018816696,-0.018927459,-0.003
35.677132,1.8978438,21.774319,0.029002255,-0.01877615,-0.018837938,-0.003
34.983761,1.8981948,21.778177,0.029050378,-0.01875633,-0.018794086,-0.003
34.976913,1.8978232,21.773914,0.02909755,-0.018736919,-0.018751092,-0.003
34.979519,1.8979646,21.775537,0.029193898,-0.01869734,-0.01866325,-0.003
34.984741,1.8982478,21.778786,0.029308444,-0.0186504,-0.018558763,-0.003
34.995602,1.8988372,21.785547,0.029404794,-0.018611014,-0.018470831,-0.003
34.315601,1.8991528,21.789488,0.029451973,-0.01859176,-0.018427759,-0.003
34.29808,1.8981832,21.778366,0.029498221,-0.018572897,-0.018385533,-0.003
34.305508,1.8985941,21.783079,0.029592678,-0.018534448,-0.018299256,-0.003
34.310242,1.8988562,21.786087,0.029704981,-0.018488849,-0.018196627,-0.003
34.367714,1.9020368,21.822578,0.029799439,-0.01845061,-0.018110255,-0.003
33.775982,1.9066529,21.875803,0.029845694,-0.018431939,-0.018067935,-0.003
33.669697,1.900653,21.806965,0.029891036,-0.018413605,-0.018026466,-0.003
33.704109,1.9025955,21.829252,0.029983641,-0.018376274,-0.017941719,-0.003
33.766514,1.9061184,21.869671,0.030093741,-0.018332027,-0.017840901,-0.003
33.82663,1.9095118,21.908606,0.030186348,-0.018294917,-0.017756054,-0.003
33.239468,1.9138848,21.9589,0.030231695,-0.018276796,-0.017714486,-0.003
33.19223,1.9111649,21.927694,0.030276146,-0.018259022,-0.017673742,-0.003
33.242622,1.9140664,21.960985,0.030366936,-0.018222813,-0.017590486,-0.003
33.333099,1.9192761,22.020758,0.030474877,-0.018179895,-0.017491443,-0.003
33.375736,1.921731,22.048923,0.030565668,-0.018143885,-0.017408099,-0.003
33.369209,1.9213552,22.044613,0.030610127,-0.018126274,-0.017367277,-0.003
32.82394,1.9277674,22.118088,0.030653707,-0.018109063,-0.01732724,-0.003
32.901005,1.9322934,22.170017,0.030742717,-0.018073952,-0.017245447,-0.003
32.971508,1.936434,22.217524,0.03084854,-0.018032307,-0.017148163,-0.003
33.079376,1.9427692,22.290209,0.030937552,-0.017997382,-0.017066289,-0.003
32.519855,1.9480495,22.351446,0.03098114,-0.017980322,-0.017026179,-0.003
32.523018,1.9482392,22.353622,0.031023866,-0.017963601,-0.01698686,-0.003
32.529224,1.9486109,22.357885,0.031111129,-0.017929479,-0.016906545,-0.003
32.518574,1.9479729,22.350567,0.031214877,-0.017888971,-0.016811032,-0.003
32.48856,1.9461749,22.329937,0.031302145,-0.017854948,-0.01673067,-0.003
31.823517,1.9445795,22.310314,0.031344878,-0.017838301,-0.016691312,-0.003
31.869007,1.9473591,22.342205,0.031386765,-0.017822022,-0.016652718,-0.003
31.880325,1.9480507,22.35014,0.031472318,-0.017788801,-0.016573878,-0.003
31.912127,1.949994,22.372435,0.031574033,-0.017749395,-0.016480107,-0.003
31.963955,1.953161,22.40877,0.031659587,-0.017716335,-0.016401198,-0.003
31.355249,1.9545838,22.421684,0.031701483,-0.017700171,-0.016362546,-0.003
31.415728,1.9583538,22.46493,0.031742549,-0.017684357,-0.016324647,-0.003
31.508499,1.9641368,22.531271,0.031826423,-0.017652117,-0.016247217,-0.003
31.635742,1.9720687,22.622259,0.031926144,-0.017613897,-0.016155111,-0.003
31.765375,1.9801496,22.714958,0.032010022,-0.01758185,-0.016077597,-0.003
31.209124,1.9846789,22.763552,0.032051095,-0.017566193,-0.016039625,-0.003
31.271296,1.9886326,22.808899,0.032091355,-0.017550865,-0.016002396,-0.003
31.4174,1.9979239,22.915466,0.032173586,-0.017519629,-0.015926329,-0.003
31.609167,2.0101187,23.055338,0.032271352,-0.017482612,-0.015835842,-0.003
31.783712,2.0212188,23.18265,0.032353585,-0.017451579,-0.01575969,-0.003
31.249048,2.0271699,23.248539,0.032393853,-0.017436417,-0.015722385,-0.003
31.331041,2.0324891,23.30954,0.032433325,-0.017421575,-0.01568581,-0.003
31.511267,2.0441806,23.443623,0.032513943,-0.017391326,-0.015611082,-0.003
31.740448,2.0590477,23.614128,0.032609791,-0.017355476,-0.015522191,-0.003
31.939728,2.0719752,23.762386,0.032690412,-0.017325412,-0.015447385,-0.003
32.035641,2.0781972,23.833744,0.032729891,-0.01731072,-0.015410742,-0.003
31.510685,2.0850668,23.912064,0.032768588,-0.01729634,-0.015374816,-0.003
31.706205,2.0980043,24.060436,0.032847625,-0.01726702,-0.015301418,-0.003
31.964741,2.1151118,24.256628,0.032941593,-0.01723226,-0.015214115,-0.003
32.179543,2.1293254,24.419632,0.033020634,-0.017203098,-0.015140651,-0.003
32.261532,2.1347506,24.48185,0.033059339,-0.017188836,-0.01510467,-0.003
31.781939,2.1448984,24.600271,0.033097278,-0.017174888,-0.015069388,-0.003
32.001282,2.1597016,24.770052,0.033174764,-0.017146427,-0.014997317,-0.003
32.272232,2.1779873,24.979774,0.033266891,-0.017112654,-0.014911605,-0.003
32.459888,2.1906519,25.125029,0.033344381,-0.01708428,-0.014839496,-0.003
32.484188,2.1922917,25.143835,0.033382328,-0.017070381,-0.014804186,-0.003
32.078598,2.2078717,25.326498,0.033419521,-0.017056815,-0.014769555,-0.003
32.288574,2.2223239,25.492277,0.03349549,-0.01702909,-0.014698827,-0.003
32.527439,2.2387643,25.680864,0.033585809,-0.016996143,-0.014614731,-0.003
32.733383,2.2529385,25.843458,0.03366178,-0.01696845,-0.014543988,-0.003
32.793633,2.2570853,25.891027,0.033698982,-0.016954882,-0.014509347,-0.003
32.309864,2.2677817,26.019279,0.033735447,-0.016941607,-0.014475385,-0.003
32.519558,2.2824998,26.188145,0.033809925,-0.016914483,-0.014406022,-0.003
32.770123,2.3000867,26.389927,0.033898475,-0.016882226,-0.014323556,-0.003
32.991871,2.3156509,26.568502,0.033972956,-0.016855089,-0.014254195,-0.003
32.441578,2.3219919,26.647873,0.034009429,-0.016841792,-0.014220232,-0.003
32.533474,2.3285692,26.723354,0.034045178,-0.016828751,-0.014186946,-0.003
32.723484,2.3421693,26.879431,0.034118196,-0.016802097,-0.014118967,-0.003
32.957222,2.3588991,27.071428,0.034205009,-0.016770367,-0.01403816,-0.003
33.15134,2.372793,27.230879,0.034278029,-0.016743632,-0.01397021,-0.003
33.238605,2.3790388,27.302559,0.034313788,-0.016730517,-0.013936943,-0.003
32.641556,2.382483,27.348406,0.034348837,-0.016717643,-0.013904345,-0.003
32.808235,2.394649,27.488056,0.034420422,-0.016691307,-0.01383778,-0.003
33.010563,2.4094167,27.657576,0.034505533,-0.016659912,-0.013758671,-0.003
33.191238,2.4226041,27.808952,0.034577122,-0.016633425,-0.013692162,-0.003
21.022932,2.4306016,27.905626,0.034612179,-0.016620431,-0.013659602,-0.003
21.017815,2.4300098,27.898834,0.034634299,-0.016612206,-0.013639068,-0.003
21.080395,2.4372451,27.981903,0.034679481,-0.016595388,-0.013597133,-0.003
21.157185,2.4461236,28.083834,0.0347332,-0.016575346,-0.013547293,-0.003
21.207464,2.4519367,28.150574,0.034778386,-0.016558435,-0.013505391,-0.003
21.232344,2.4548876,28.183599,0.034800515,-0.016550133,-0.013484878,-0.003
21.268148,2.4590273,28.231127,0.034822634,-0.016541829,-0.013464376,-0.003
21.321085,2.465148,28.301394,0.034867816,-0.016524823,-0.013422517,-0.003
21.383244,2.4723346,28.383902,0.034921535,-0.016504534,-0.013372777,-0.003
21.424833,2.4771433,28.439108,0.03496672,-0.016487401,-0.013330966,-0.003
21.429504,2.477792,28.445309,0.034988849,-0.016478984,-0.013310501,-0.003
21.481901,2.4838505,28.51486,0.035010969,-0.016470566,-0.013290045,-0.003
21.529808,2.4893897,28.578449,0.035056151,-0.016453318,-0.013248284,-0.003
21.579863,2.4951773,28.644892,0.03510987,-0.016432721,-0.013198672,-0.003
21.631491,2.5011466,28.713421,0.035155055,-0.01641532,-0.013156971,-0.003
21.659119,2.5043411,28.750095,0.035177184,-0.016406775,-0.013136559,-0.003
21.670893,2.5059974,28.765736,0.035199304,-0.016398208,-0.013116165,-0.003
21.723475,2.512078,28.835533,0.035244486,-0.016380662,-0.013074529,-0.003
21.780447,2.5186663,28.911158,0.035298204,-0.016359698,-0.013025071,-0.003
21.86079,2.5279572,29.017805,0.03534339,-0.016341984,-0.012983502,-0.003
21.940922,2.5375977,29.124214,0.035365518,-0.016333291,-0.012963152,-0.003
21.886324,2.5312829,29.051739,0.035387639,-0.016324544,-0.012942835,-0.003
21.960159,2.5398226,29.149748,0.035432821,-0.016306646,-0.012901349,-0.003
22.064718,2.5519152,29.288538,0.035486539,-0.016285257,-0.012852073,-0.003
22.200008,2.5675623,29.468121,0.035531725,-0.016267173,-0.012810663,-0.003
22.344566,2.5841916,29.660074,0.035553853,-0.016258305,-0.01279039,-0.003
22.280085,2.5767343,29.57448,0.035575973,-0.016249362,-0.012770158,-0.003
22.438135,2.5950129,29.784275,0.035621155,-0.016231064,-0.012728848,-0.003
22.716482,2.6272042,30.153751,0.035674874,-0.016209193,-0.012679783,-0.003
23.027485,2.6631722,30.566574,0.035720059,-0.016190678,-0.012638565,-0.003
23.253666,2.6893308,30.866808,0.035742188,-0.016181573,-0.012618395,-0.003
8.2652664,2.6939678,30.986425,0.035750017,-0.016178345,-0.012611263,-0.003
8.3477907,2.720866,31.295811,0.035766014,-0.016171744,-0.012596691,-0.003
8.4417858,2.7515025,31.648197,0.035785034,-0.016163858,-0.012579383,-0.003
8.4456148,2.7527504,31.662552,0.035801034,-0.016157128,-0.012564868,-0.003
8.3924971,2.7354374,31.463413,0.035808869,-0.016153775,-0.012557786,-0.003
8.2799768,2.6947751,31.052679,0.035816702,-0.016150365,-0.012550735,-0.003
7.8390474,2.5512714,29.399046,0.035832697,-0.016143173,-0.012536447,-0.003
6.9950461,2.2765856,26.233759,0.035851718,-0.016134163,-0.012519696,-0.003
6.0578632,1.971573,22.719011,0.035867717,-0.016126163,-0.012505841,-0.003
5.5407767,1.8045831,20.780855,0.035875553,-0.016122097,-0.012499142,-0.003
4.9863138,1.6239994,18.701324,0.035883384,-0.01611794,-0.012492506,-0.003
3.78193,1.2317419,14.184246,0.035899381,-0.016109144,-0.012479143,-0.003
2.1109731,0.68752569,7.9172702,0.035918401,-0.016098179,-0.012463603,-0.003
0.94364309,0.30733639,3.5391626,0.035934401,-0.016088547,-0.012450827,-0.003
1.629941,0.53071064,6.1124182,0.035942236,-0.016083702,-0.012444668,-0.003
1.9750015,0.64306271,7.4064245,0.035950068,-0.016078778,-0.012438579,-0.003
2.2923319,0.74638587,8.5964413,0.035966064,-0.016068479,-0.012426339,-0.003
2.3747435,0.77321911,8.9054909,0.035985084,-0.016055837,-0.012412129,-0.003
2.2907033,0.74585557,8.590333,0.036001083,-0.016044885,-0.012400466,-0.003
2.2255459,0.72462815,8.3465624,0.03600892,-0.016039418,-0.012394851,-0.003
2.1317487,0.69408822,7.9947906,0.03601675,-0.016033884,-0.012389312,-0.003
1.9221377,0.62583983,7.2086778,0.036032747,-0.016022382,-0.012378193,-0.003
1.6221929,0.52817905,6.0837812,0.036051767,-0.016008314,-0.012365393,-0.003
1.2883731,0.41948876,4.8318419,0.036067765,-0.015996162,-0.012354988,-0.003
1.0881523,0.35429773,4.0809455,0.036075603,-0.015990123,-0.012349992,-0.003
0.77510321,0.25238782,2.9069068,0.036083433,-0.015984001,-0.01234511,-0.003
0.75172275,0.24477471,2.819222,0.03609943,-0.015971318,-0.012335361,-0.003
1.2516273,0.40755281,4.6940379,0.036118451,-0.015955914,-0.012324203,-0.003
1.4359361,0.46756712,5.3852601,0.036134449,-0.0159427,-0.012315185,-0.003
1.4993773,0.48822474,5.6231866,0.036142283,-0.015936155,-0.012310879,-0.003
1.5472788,0.50379258,5.803102,0.036150117,-0.015929528,-0.012306701,-0.003
1.6523525,0.53800446,6.1971831,0.036166114,-0.015915854,-0.0122984,-0.003
1.7733622,0.57740515,6.6510329,0.036185134,-0.015899325,-0.012288989,-0.003
1.8643922,0.6070444,6.9924426,0.036201131,-0.015885204,-0.012281471,-0.003
1.9065409,0.62084514,7.1507134,0.036208963,-0.015878227,-0.012277914,-0.003
1.9329081,0.62943137,7.2496066,0.0362168,-0.015871186,-0.012274474,-0.003
1.9607023,0.63848227,7.3538523,0.036232797,-0.015856687,-0.012267713,-0.003
1.9538006,0.63623476,7.3279662,0.036251817,-0.015839228,-0.012260166,-0.003
1.9542797,0.63639081,7.3297634,0.036267815,-0.015824364,-0.012254249,-0.003
1.9528193,0.63579732,7.3242459,0.036275647,-0.015817033,-0.012251496,-0.003
1.9625775,0.63897437,7.3608446,0.036283482,-0.015809663,-0.012248837,-0.003
1.9549839,0.63650209,7.3323646,0.036299482,-0.015794508,-0.012243706,-0.003
1.9751272,0.64306033,7.4079142,0.036318502,-0.015776325,-0.012238126,-0.003
2.0325589,0.6617589,7.6233172,0.036334499,-0.015760902,-0.012233877,-0.003
2.0448506,0.66576082,7.6694188,0.03634233,-0.015753314,-0.012231945,-0.003
2.037991,0.6636256,7.6436558,0.036350166,-0.015745696,-0.012230109,-0.003
2.0034854,0.65238959,7.5142393,0.036366164,-0.015730072,-0.012226668,-0.003
1.9271348,0.62752771,7.2278795,0.036385185,-0.015711386,-0.012223115,-0.003
1.8435541,0.60031158,6.9144034,0.036401182,-0.015695591,-0.012220581,-0.003
1.8033308,0.58721375,6.7635427,0.036409012,-0.015687836,-0.012219492,-0.003
1.7504959,0.56996638,6.5653605,0.036416848,-0.015680064,-0.012218503,-0.003
1.6648277,0.54207259,6.2440557,0.036432848,-0.015664155,-0.012216795,-0.003
1.5587199,0.50752354,5.8460908,0.036451868,-0.015645193,-0.012215312,-0.003
1.4244325,0.46379921,5.3424358,0.036467865,-0.015629215,-0.012214524,-0.003
1.3416234,0.43683633,5.0318546,0.036475696,-0.015621387,-0.012214291,-0.003
1.2500196,0.4069654,4.688273,0.036483532,-0.015613553,-0.012214161,-0.003
1.1393882,0.37094745,4.2733436,0.036499531,-0.015597554,-0.012214207,-0.003
1.1935098,0.38856769,4.4763298,0.036518551,-0.015578544,-0.01221481,-0.003
1.3961372,0.45453656,5.2362962,0.036534548,-0.015562576,-0.012215778,-0.003
1.5312984,0.49857283,5.7432065,0.03654238,-0.015554769,-0.012216405,-0.003
1.6517853,0.53780192,6.1950974,0.036550215,-0.015546968,-0.012217134,-0.003
1.8476144,0.60156161,6.929564,0.036566214,-0.015531071,-0.012218932,-0.003
1.9999295,0.65115362,7.5008292,0.036585234,-0.015512241,-0.012221618,-0.003
2.0900245,0.68048745,7.8387341,0.036601231,-0.015496476,-0.012224331,-0.003
2.1198044,0.69018346,7.9504251,0.036609063,-0.015488784,-0.012225805,-0.003
2.1206546,0.69057769,7.9537306,0.036616899,-0.015481112,-0.012227398,-0.003
2.1762397,0.7086786,8.1622076,0.036632897,-0.01546551,-0.012230938,-0.003
2.3190506,0.75518399,8.697834,0.036651917,-0.01544709,-0.01223568,-0.003
2.4404259,0.79470915,9.1530657,0.036667914,-0.015431715,-0.012240095,-0.003
2.5010974,0.81446642,9.38062,0.036675744,-0.015424225,-0.012242379,-0.003
2.1922915,0.81379735,9.3710623,0.036682621,-0.01541769,-0.012244522,-0.003
2.2232242,0.82527983,9.5032854,0.03669666,-0.015404409,-0.012249071,-0.003
2.2528129,0.83626336,9.6297636,0.036713348,-0.015388757,-0.01225486,-0.003
2.2944396,0.85171562,9.8076992,0.036727383,-0.015375717,-0.012260049,-0.003
2.3347805,0.86669052,9.9801388,0.036734249,-0.015369372,-0.012262674,-0.003
2.3424623,0.86976135,10.013493,0.03674113,-0.015363066,-0.012265427,-0.003
2.3981981,0.8904562,10.251751,0.03675517,-0.01535028,-0.012271226,-0.003
2.5200744,0.93570912,10.772743,0.036771858,-0.015335253,-0.012278486,-0.003
2.6621177,0.98845005,11.379946,0.036785892,-0.015322777,-0.01228491,-0.003
2.7322977,1.0145559,11.680038,0.036792756,-0.015316726,-0.012288151,-0.003
2.7968581,1.0385286,11.956022,0.036799638,-0.015310702,-0.01229148,-0.003
2.9319627,1.0886955,12.533568,0.036813679,-0.015298529,-0.012298477,-0.003
3.0486867,1.1320375,13.03254,0.036830367,-0.015284276,-0.012307157,-0.003
3.0986946,1.1506064,13.246314,0.036844401,-0.015272479,-0.012314758,-0.003
3.1063733,1.1534576,13.27914,0.036851265,-0.015266773,-0.012318575,-0.003
3.1125405,1.1556921,13.305499,0.036858147,-0.015261097,-0.012322466,-0.003
3.1021595,1.1518377,13.261123,0.036872188,-0.015249655,-0.012330603,-0.003
3.0461831,1.1310536,13.021834,0.036888877,-0.015236303,-0.012340616,-0.003
2.9857845,1.1086274,12.763642,0.036902909,-0.015225292,-0.012349315,-0.003
2.9574599,1.0981104,12.64256,0.036909774,-0.01521998,-0.012353662,-0.003
2.9235837,1.0855249,12.497771,0.036916656,-0.015214705,-0.012358082,-0.003
2.8663416,1.064271,12.253073,0.036930697,-0.015204098,-0.012367283,-0.003
2.827229,1.0497484,12.085874,0.036947386,-0.015191772,-0.012378533,-0.003
2.824389,1.048694,12.073733,0.036961419,-0.015181649,-0.012388254,-0.003
2.8254907,1.049103,12.078443,0.036968283,-0.015176781,-0.012393092,-0.003
2.8290637,1.0504389,12.093715,0.036975165,-0.015171955,-0.012397998,-0.003
2.846982,1.0570921,12.170313,0.036989206,-0.015162283,-0.012408176,-0.003
2.8545036,1.0598848,12.202466,0.037005894,-0.015151097,-0.01242056,-0.003
2.8349454,1.0526228,12.118859,0.037019928,-0.015141957,-0.012431209,-0.003
2.8171215,1.0460048,12.042665,0.037026792,-0.015137576,-0.012436494,-0.003
2.7910674,1.0363764,11.931273,0.037033674,-0.015133244,-0.012441842,-0.003
2.7299235,1.0136725,11.669895,0.037047714,-0.015124596,-0.012452902,-0.003
2.662117,0.98849458,11.380035,0.037064403,-0.015114652,-0.012466305,-0.003
2.6049516,0.96726799,11.135664,0.037078437,-0.015106578,-0.012477783,-0.003
2.5733652,0.95553941,11.000639,0.0370853,-0.015102726,-0.012483465,-0.003
2.5448039,0.94501209,10.87854,0.037092183,-0.015098928,-0.012489204,-0.003
2.4914811,0.92521071,10.650596,0.037106224,-0.015091384,-0.012501046,-0.003
2.4307861,0.90267169,10.391137,0.037122912,-0.015082776,-0.012515343,-0.003
2.372565,0.88105136,10.142254,0.037136945,-0.015075843,-0.012527544,-0.003
2.3359151,0.86735046,9.9855804,0.03714381,-0.015072555,-0.01253357,-0.003
2.2976999,0.85316074,9.8222179,0.037150692,-0.015069327,-0.012539648,-0.003
2.2233717,0.82556188,9.5044794,0.037164732,-0.015062956,-0.01255216,-0.003
2.1562736,0.80064762,9.2176485,0.037181421,-0.015055763,-0.012567218,-0.003
2.0976446,0.77887803,8.967021,0.037195455,-0.015050036,-0.012580031,-0.003
2.0596671,0.76477665,8.8046751,0.037202319,-0.015047343,-0.012586344,-0.003
2.0203788,0.75020444,8.6367273,0.037209201,-0.015044714,-0.012592705,-0.003
1.9413426,0.72085685,8.2988634,0.037223241,-0.015039577,-0.012605771,-0.003
1.8327855,0.68054754,7.8348022,0.03723993,-0.015033865,-0.012621452,-0.003
1.7545781,0.65150762,7.5004807,0.037253963,-0.015029398,-0.012634755,-0.003
1.7372986,0.64509147,7.4266143,0.037260828,-0.015027325,-0.0126413,-0.003
1.7280195,0.64166772,7.3869486,0.03726771,-0.01502532,-0.012647883,-0.003
1.7313403,0.64290082,7.4011445,0.03728175,-0.015021465,-0.012661383,-0.003
1.7338245,0.64382327,7.4117637,0.037298438,-0.015017289,-0.012677541,-0.003
1.7123301,0.63584173,7.3198795,0.037312472,-0.015014122,-0.012691213,-0.003
1.6940173,0.62904161,7.2415957,0.037319337,-0.015012688,-0.012697926,-0.003
1.683309,0.62492448,7.1958137,0.037326219,-0.015011327,-0.012704672,-0.003
1.6870558,0.62631547,7.2118306,0.037340259,-0.015008789,-0.012718481,-0.003
1.7357905,0.64440817,7.4201617,0.037356948,-0.015006186,-0.012734965,-0.003
1.7917064,0.6651668,7.6591916,0.037370981,-0.01500435,-0.012748878,-0.003
1.8148279,0.67375064,7.7580318,0.037377845,-0.015003569,-0.012755698,-0.003
1.8223035,0.67671818,7.7899799,0.037384727,-0.015002863,-0.012762544,-0.003
1.803498,0.66973472,7.7095895,0.037398768,-0.015001664,-0.012776533,-0.003
1.7125643,0.63596618,7.3208666,0.037415457,-0.01500066,-0.012793192,-0.003
1.5648376,0.58110738,6.6893649,0.03742949,-0.01500017,-0.012807216,-0.003
1.459438,0.54196692,6.2388024,0.037436354,-0.015000049,-0.012814079,-0.003
1.3371105,0.49664983,5.7158666,0.037443236,-0.015000007,-0.012820961,-0.003
0.99110478,0.36813116,4.2367649,0.037457277,-0.015000157,-0.012835002,-0.003
0.41032481,0.15240906,1.7540525,0.037473965,-0.015000783,-0.012851678,-0.003
1.1302464,0.41981322,4.8315663,0.037487998,-0.015001652,-0.012865684,-0.003
1.3639437,0.50661665,5.8305731,0.037494862,-0.015002158,-0.012872529,-0.003
3.3830872,0.65247995,7.5040827,0.037508116,-0.01500336,-0.012885728,-0.003
4.3051848,0.8303206,9.5494032,0.037535174,-0.015007056,-0.012912532,-0.003
4.7129006,0.9089548,10.453764,0.037567331,-0.015013028,-0.01294413,-0.003
4.672924,0.90124476,10.365092,0.03759438,-0.015018826,-0.01297055,-0.003
4.5988483,0.886958,10.200783,0.037607638,-0.015021781,-0.012983475,-0.003
5.6553097,0.87197083,10.030819,0.03762418,-0.015025472,-0.0129996,-0.003
5.5004954,0.8481006,9.7562256,0.037657995,-0.015033047,-0.013032556,-0.003
5.330205,0.82184416,9.4541817,0.037698196,-0.015042134,-0.013071716,-0.003
5.2026539,0.80217755,9.2279444,0.037732004,-0.015049819,-0.013104639,-0.003
6.4668369,0.79805297,9.176692,0.037748571,-0.015053576,-0.013120774,-0.003
6.3594179,0.78479671,9.0242605,0.037769256,-0.015058331,-0.013140906,-0.003
6.2025352,0.76543623,8.8016376,0.037811525,-0.015068055,-0.01318204,-0.003
6.0451026,0.74600798,8.5782347,0.037861774,-0.015079679,-0.013230927,-0.003
5.9254918,0.73124719,8.4085026,0.037904036,-0.015089515,-0.013272028,-0.003
5.8840957,0.72613859,8.3497591,0.037924737,-0.01509434,-0.013292159,-0.003
7.2523227,0.71638924,8.2334213,0.037950602,-0.015100423,-0.013317298,-0.003
7.0640731,0.69779378,8.0197048,0.038003436,-0.015112896,-0.013368639,-0.003
6.84553,0.67620599,7.7715974,0.038066249,-0.01512783,-0.013429651,-0.003
6.6632299,0.6581983,7.5646358,0.038119076,-0.015140494,-0.013480938,-0.003
6.5725665,0.64924246,7.4617071,0.038144944,-0.015146732,-0.013506042,-0.003
8.1161051,0.64165324,7.3714967,0.038177284,-0.015154539,-0.013537426,-0.003
7.9737649,0.63039994,7.2422152,0.038243326,-0.01517059,-0.013601488,-0.003
7.9692893,0.63004607,7.2381501,0.038321842,-0.015189838,-0.013677608,-0.003
8.1177654,0.64178449,7.3730044,0.038387876,-0.015206146,-0.013741597,-0.003
8.2365637,0.65117657,7.4809036,0.038420203,-0.015214167,-0.013772912,-0.003
10.625129,0.66453332,7.6343493,0.038461086,-0.015224354,-0.013812506,-0.003
11.12175,0.69559377,7.9911809,0.038544561,-0.015245263,-0.01389332,-0.003
11.641701,0.72811335,8.3647747,0.038643801,-0.015270309,-0.013989347,-0.003
11.910008,0.74489427,8.557559,0.038727268,-0.015291517,-0.014070075,-0.003
11.984206,0.7495349,8.6108723,0.038768129,-0.015301941,-0.014109584,-0.003
12.063303,0.75082844,8.6245794,0.038809215,-0.015312465,-0.0141493,-0.003
11.985428,0.74598151,8.568903,0.038893109,-0.015334039,-0.014230371,-0.003
11.727782,0.72994542,8.3847008,0.038992845,-0.015359835,-0.014326714,-0.003
11.414005,0.71041572,8.160368,0.039076729,-0.015381644,-0.014407714,-0.003
11.29428,0.69948286,8.0345984,0.039117794,-0.015392354,-0.014447358,-0.003
11.098592,0.68736339,7.8953891,0.039159087,-0.015403148,-0.014487214,-0.003
10.669289,0.6607756,7.5899887,0.0392434,-0.015425247,-0.014568579,-0.003
10.155461,0.62895298,7.2244582,0.039343634,-0.015451618,-0.014665282,-0.003
9.7860212,0.60607266,6.9616442,0.039427937,-0.015473877,-0.014746594,-0.003
9.6459379,0.59739697,6.8619905,0.039469208,-0.0154848,-0.014786393,-0.003
9.5847416,0.5906319,6.7845349,0.039510706,-0.015495795,-0.014826409,-0.003
9.4611492,0.58301586,6.6970506,0.039595441,-0.015518287,-0.014908103,-0.003
9.4129639,0.58004659,6.6629424,0.039696176,-0.015545091,-0.015005208,-0.003
9.356534,0.57656926,6.6229987,0.039780902,-0.015567672,-0.015086869,-0.003
9.3484898,0.57317668,6.5843849,0.039822379,-0.015578733,-0.015126844,-0.003
9.2485905,0.56705159,6.5140228,0.039864086,-0.015589878,-0.015167033,-0.003
8.9405966,0.54816782,6.2970948,0.039949243,-0.01561264,-0.015249092,-0.003
8.3661232,0.51294559,5.8924789,0.040050482,-0.015639724,-0.015346642,-0.003
7.7145767,0.47299784,5.4335775,0.040135631,-0.015662516,-0.015428684,-0.003
7.3832545,0.45041636,5.1743488,0.040177316,-0.015673671,-0.015468848,-0.003
6.9712796,0.42528382,4.8856277,0.04021923,-0.015684903,-0.015509229,-0.003
6.0269799,0.36767668,4.2238417,0.040304813,-0.015707828,-0.015591685,-0.003
4.6861858,0.28588137,3.2841833,0.040406559,-0.015735077,-0.015689714,-0.003
3.2553036,0.1985902,2.2813892,0.040492134,-0.015757985,-0.015772166,-0.003
2.3349414,0.14173444,1.6282384,0.040534027,-0.015769195,-0.015812531,-0.003
0.68293381,0.041455105,0.47623426,0.040576151,-0.015780468,-0.015853118,-0.003
2.9525084,0.17922167,2.0588901,0.040662163,-0.015803467,-0.015935998,-0.003
4.1994572,0.25491336,2.9284325,0.040764416,-0.015830781,-0.016034536,-0.003
4.8451362,0.29410702,3.3786874,0.040850419,-0.015853731,-0.01611742,-0.003
5.1067719,0.30845907,3.5434201,0.040892523,-0.015864957,-0.016158,-0.003
5.3055778,0.32046732,3.6813648,0.040934857,-0.015876234,-0.016198805,-0.003
5.6099076,0.33884946,3.8925292,0.041021298,-0.015899237,-0.016282128,-0.003
5.8289185,0.35207814,4.0444937,0.041124064,-0.015926542,-0.0163812,-0.003
5.9160218,0.35733935,4.1049318,0.041210496,-0.015949467,-0.016464537,-0.003
5.9313817,0.3582671,4.1155891,0.041252809,-0.015960677,-0.016505338,-0.003
5.9632192,0.3584283,4.1170969,0.041295356,-0.015971934,-0.016546369,-0.003
5.9317222,0.35653514,4.0953512,0.041382229,-0.01599489,-0.016630154,-0.003
5.8600907,0.35222962,4.0458956,0.041485509,-0.016022125,-0.016729778,-0.003
5.7945323,0.34828913,4.0006332,0.041572375,-0.01604498,-0.016813584,-0.003
5.7659688,0.34657228,3.9809122,0.041614899,-0.01605615,-0.016854614,-0.003
5.7695813,0.34510478,3.9635904,0.041657657,-0.016067371,-0.016895873,-0.003
5.7342472,0.34299129,3.9393165,0.041744965,-0.016090244,-0.016980132,-0.003
5.7276368,0.34259591,3.9347754,0.04184876,-0.016117372,-0.01708032,-0.003
5.7575412,0.34438461,3.9553189,0.041936061,-0.016140133,-0.017164601,-0.003
5.8134871,0.34605059,3.9738853,0.041978798,-0.016151255,-0.017205866,-0.003
5.8460727,0.34799027,3.9961596,0.042021771,-0.016162429,-0.01724736,-0.003
5.9286661,0.3529067,4.0526175,0.042109516,-0.016185205,-0.017332098,-0.003
6.0381541,0.35942402,4.1274595,0.042213829,-0.016212214,-0.017432854,-0.003
6.1291895,0.36484295,4.1896877,0.042301565,-0.016234875,-0.017517613,-0.003
6.1715636,0.36736527,4.2186532,0.042344518,-0.01624595,-0.017559113,-0.003
6.241199,0.36971772,4.2450299,0.042387704,-0.016257076,-0.017600842,-0.003
6.307611,0.37365186,4.2902012,0.042475887,-0.016279757,-0.017686058,-0.003
6.3539586,0.3763974,4.3217249,0.042580724,-0.016306661,-0.017787384,-0.003
6.3584733,0.37666485,4.3247957,0.042668899,-0.016329242,-0.017872619,-0.003
6.3468356,0.37597546,4.3168802,0.042712064,-0.016340284,-0.017914347,-0.003
6.3589964,0.37487718,4.3036346,0.042755467,-0.01635137,-0.017956311,-0.003
6.2886686,0.3707312,4.2560387,0.042844092,-0.016373985,-0.018042002,-0.003
6.158062,0.36303166,4.1676469,0.042949451,-0.016400825,-0.018143885,-0.003
6.0177608,0.35476059,4.0726938,0.043038068,-0.016423367,-0.018229587,-0.003
5.9411588,0.35024473,4.0208511,0.043081449,-0.016434394,-0.018271543,-0.003
5.8918619,0.34565532,3.9676514,0.04312507,-0.016445471,-0.018313734,-0.003
5.7225652,0.33572325,3.8536448,0.043214137,-0.016468074,-0.018399885,-0.003
5.5181003,0.32372802,3.7159557,0.043320024,-0.01649492,-0.018502312,-0.003
5.3511453,0.31393334,3.6035261,0.043409083,-0.016517481,-0.018588467,-0.003
5.2988462,0.30935219,3.5505562,0.043452681,-0.016528524,-0.018630642,-0.003
5.2239404,0.30497909,3.5003643,0.04349652,-0.016539624,-0.018673053,-0.003
5.0861573,0.29693517,3.408041,0.043586032,-0.016562285,-0.018759649,-0.003
4.959599,0.28954658,3.3232396,0.043692449,-0.016589232,-0.018862598,-0.003
4.8873963,0.28533131,3.274859,0.043781953,-0.016611904,-0.018949183,-0.003
4.8621492,0.28385735,3.2579417,0.04382577,-0.016623011,-0.018991569,-0.003
4.8662176,0.28270543,3.2444475,0.043869827,-0.016634179,-0.019034186,-0.003
4.8349891,0.28089118,3.2236264,0.043959786,-0.016657004,-0.019121202,-0.003
4.7970252,0.27868566,3.1983149,0.044066735,-0.01668418,-0.01922464,-0.003
4.7440062,0.27560547,3.1629653,0.044156687,-0.016707078,-0.019311629,-0.003
4.7285657,0.27336353,3.1369879,0.044200724,-0.016718304,-0.019354211,-0.003
4.6789761,0.2704967,3.1040895,0.044245001,-0.016729604,-0.019397022,-0.003
4.5370841,0.26229376,3.0099568,0.04433541,-0.016752718,-0.019484427,-0.003
4.2863641,0.24779938,2.8436263,0.044442894,-0.016780283,-0.019588316,-0.003
3.989471,0.23063566,2.6466637,0.044533295,-0.016803546,-0.019675672,-0.003
3.8080151,0.22014549,2.5262835,0.044577552,-0.016814966,-0.019718431,-0.003
3.6146863,0.20794973,2.3860986,0.044622051,-0.016826469,-0.019761417,-0.003
3.0622408,0.17616802,2.0214226,0.044712911,-0.016850028,-0.01984917,-0.003
2.066066,0.11885897,1.3638356,0.044820932,-0.016878175,-0.01995346,-0.003
0.68657285,0.039497934,0.45321515,0.044911787,-0.016901974,-0.020041142,-0.003
1.6959847,0.097099341,1.1139719,0.044956265,-0.016913673,-0.020084053,-0.003
2.3029027,0.1318469,1.5126132,0.045000985,-0.016925467,-0.02012719,-0.003
3.1827071,0.18221788,2.0904942,0.045092301,-0.016949654,-0.020215245,-0.003
3.8949103,0.22299328,2.55829,0.045200863,-0.01697861,-0.020319873,-0.003
4.2952023,0.24591099,2.8212132,0.045292171,-0.017003138,-0.020407826,-0.003
4.4563723,0.25395665,2.9125097,0.045336872,-0.017015196,-0.02045087,-0.003
4.5994372,0.26210952,3.0060112,0.045381816,-0.017027318,-0.020494148,-0.003
4.7991338,0.27348971,3.1365254,0.045473587,-0.017052146,-0.020582497,-0.003
4.9365535,0.2813209,3.2263374,0.045582691,-0.017081738,-0.020687511,-0.003
4.9993839,0.28490141,3.2674007,0.045674456,-0.01710668,-0.020775821,-0.003
5.0370774,0.28575027,3.2756588,0.045719381,-0.017118916,-0.020819047,-0.003
5.055295,0.28678375,3.2875061,0.04576455,-0.017131226,-0.020862507,-0.003
5.0917587,0.28885233,3.311219,0.045856781,-0.017156409,-0.020951234,-0.003
5.1636443,0.29293036,3.3579667,0.045966429,-0.017186418,-0.021056695,-0.003
5.2311001,0.29675707,3.4018338,0.046058654,-0.017211728,-0.021145379,-0.003
5.2730231,0.29774523,3.4120383,0.046103802,-0.017224152,-0.021188784,-0.003
5.3414702,0.30161014,3.4563289,0.046149197,-0.017236624,-0.021232432,-0.003
5.4526267,0.30788669,3.5282552,0.046241889,-0.017262161,-0.021321537,-0.003
5.6285076,0.31781793,3.6420631,0.046352085,-0.017292596,-0.021427447,-0.003
5.8171077,0.32846737,3.7641015,0.046444771,-0.017318271,-0.021516506,-0.003
5.8869944,0.33241358,3.8093235,0.046490147,-0.017330883,-0.021560093,-0.003
6.0976858,0.34265515,3.9260287,0.046535767,-0.017343517,-0.021603929,-0.003
6.4378052,0.36176795,4.1450167,0.046628923,-0.01736941,-0.021693414,-0.003
6.8921771,0.38730106,4.4375668,0.046739672,-0.017400276,-0.021799775,-0.003
7.3022385,0.41034415,4.7015867,0.04683282,-0.01742631,-0.021889212,-0.003
7.4614344,0.41929007,4.8040862,0.046878424,-0.017439103,-0.021932984,-0.003
7.7686167,0.43437898,4.9769855,0.046924271,-0.01745191,-0.021977006,-0.003
8.2569895,0.46168613,5.2898631,0.047017893,-0.017478161,-0.022066873,-0.003
8.8230457,0.49333692,5.6525083,0.047129195,-0.017509455,-0.022173684,-0.003
9.2937002,0.51965338,5.9540343,0.047222809,-0.017535847,-0.022263501,-0.003
9.4849195,0.53034532,6.0765395,0.04726864,-0.017548807,-0.022307461,-0.003
9.8022633,0.54526925,6.2486076,0.047314718,-0.017561803,-0.022351669,-0.003
10.313118,0.57368654,6.5742602,0.047408807,-0.017588416,-0.022441916,-0.003
10.914931,0.60716349,6.9578953,0.047520665,-0.017620141,-0.02254918,-0.003
11.423472,0.63545203,7.282073,0.047614747,-0.017646886,-0.022639381,-0.003
11.651465,0.64813459,7.4274111,0.047660808,-0.017660011,-0.022683533,-0.003
11.966284,0.66213644,7.5901499,0.047707116,-0.017673196,-0.022727923,-0.003
12.455735,0.68921942,7.9006062,0.047801676,-0.017700179,-0.022818552,-0.003
12.992391,0.71891445,8.241004,0.047914093,-0.017732333,-0.022926273,-0.003
13.416672,0.74239147,8.5101233,0.048008647,-0.017759437,-0.023016859,-0.003
13.683115,0.75309139,8.635951,0.048054936,-0.017772727,-0.023061199,-0.003
13.879768,0.76391482,8.760066,0.048101476,-0.017786101,-0.023105776,-0.003
14.267945,0.78527933,9.0050602,0.048196509,-0.017813452,-0.023196789,-0.003
14.705493,0.80936104,9.2812138,0.048309489,-0.01784604,-0.023304965,-0.003
15.056925,0.82870311,9.5030155,0.048404514,-0.017873513,-0.023395933,-0.003
15.226915,0.83805907,9.6103039,0.048451037,-0.017886983,-0.023440463,-0.003
15.466529,0.84673262,9.7129726,0.048497809,-0.017900541,-0.023485227,-0.003
15.798545,0.86490917,9.9214783,0.048593316,-0.017928269,-0.023576621,-0.003
16.178871,0.88573062,10.160323,0.048706861,-0.017961308,-0.023685252,-0.003
16.485619,0.90252382,10.352961,0.048802361,-0.017989157,-0.023776602,-0.003
16.641195,0.91104108,10.450663,0.048849117,-0.018002808,-0.02382132,-0.003
16.852495,0.91787642,10.530709,0.048896123,-0.01801656,-0.02386627,-0.003
17.114227,0.93213177,10.69426,0.048992107,-0.018044673,-0.023958044,-0.003
17.394451,0.94739419,10.869364,0.04910622,-0.018078171,-0.02406713,-0.003
17.612314,0.95926023,11.005502,0.049202198,-0.018106405,-0.024158861,-0.003
17.829348,0.96622646,11.085694,0.049249187,-0.018120237,-0.024203768,-0.003
17.902195,0.97017431,11.130989,0.049296428,-0.01813419,-0.024248902,-0.003
18.073368,0.97945076,11.237419,0.049392893,-0.018162698,-0.024341058,-0.003
18.246508,0.98883367,11.345071,0.049507575,-0.018196665,-0.024450595,-0.003
18.369852,0.99551803,11.421762,0.049604034,-0.01822529,-0.024542708,-0.003
18.465624,1.0007082,11.48131,0.049651259,-0.018239308,-0.024587804,-0.003
18.573977,1.0015393,11.491226,0.049698735,-0.018253464,-0.024633121,-0.003
18.652596,1.0057787,11.539866,0.049795682,-0.018282376,-0.024725657,-0.003
18.746918,1.0108646,11.598221,0.049910939,-0.01831682,-0.024835646,-0.003
18.828295,1.0152526,11.648566,0.050007878,-0.018345848,-0.024928138,-0.003
18.920092,1.0202025,11.705359,0.050055339,-0.01836006,-0.02497342,-0.003
19.012205,1.020035,11.703831,0.050103054,-0.018374421,-0.025018923,-0.003
19.066406,1.022943,11.737196,0.050200486,-0.018403744,-0.025111837,-0.003
19.136997,1.0267303,11.780652,0.050316318,-0.018438676,-0.025222277,-0.003
19.194851,1.0298343,11.816267,0.050413743,-0.018468117,-0.025315147,-0.003
19.273531,1.0340556,11.864701,0.05046144,-0.01848253,-0.025360614,-0.003
19.356617,1.0333182,11.856568,0.050509394,-0.018497095,-0.025406303,-0.003
19.385061,1.0348365,11.873991,0.050607312,-0.018526835,-0.025499595,-0.003
19.434134,1.0374562,11.90405,0.050723723,-0.018562265,-0.025610484,-0.003
19.482616,1.0400444,11.933747,0.050821637,-0.01859213,-0.025703732,-0.003
19.648195,1.0436485,11.975296,0.050869574,-0.01860676,-0.025749382,-0.003
19.647886,1.043632,11.975107,0.050917765,-0.018621521,-0.025795257,-0.003
19.699112,1.046353,12.006329,0.051016173,-0.018651687,-0.025888927,-0.003
19.788338,1.0510924,12.060711,0.051133167,-0.018687624,-0.026000265,-0.003
19.876926,1.0557979,12.114704,0.051231569,-0.018717924,-0.026093885,-0.003
19.942478,1.0592798,12.154656,0.051279745,-0.018732775,-0.026139716,-0.003
20.085011,1.0615439,12.18063,0.051328178,-0.018747739,-0.026185779,-0.003
20.196241,1.0674227,12.248086,0.051427078,-0.018778333,-0.026279828,-0.003
20.346704,1.0753751,12.339334,0.051544658,-0.018814791,-0.026391612,-0.003
20.474707,1.0821403,12.416963,0.051643552,-0.018845534,-0.026485607,-0.003
20.641178,1.0855347,12.455647,0.05169197,-0.018860608,-0.026531618,-0.003
20.703413,1.0888077,12.493201,0.051740644,-0.018875781,-0.026577868,-0.003
20.828554,1.0953889,12.568716,0.051840038,-0.018906815,-0.026672293,-0.003
20.967813,1.1027128,12.65275,0.051958205,-0.0189438,-0.026784522,-0.003
21.073469,1.1082692,12.716507,0.052057594,-0.018974982,-0.026878893,-0.003
21.228146,1.1109035,12.746119,0.052106254,-0.018990275,-0.026925087,-0.003
21.271496,1.1131719,12.772147,0.052155171,-0.019005664,-0.026971521,-0.003
21.353476,1.1174622,12.821371,0.052255063,-0.019037141,-0.027066324,-0.003
21.437223,1.1218449,12.871656,0.052373821,-0.01907465,-0.027179003,-0.003
21.495993,1.1249202,12.906943,0.052473707,-0.019106274,-0.02727375,-0.003
21.629534,1.1263323,12.922519,0.05252261,-0.019121781,-0.02732013,-0.003
21.65156,1.1274793,12.935678,0.052571773,-0.019137388,-0.02736675,-0.003
21.6861,1.1292778,12.956313,0.052672164,-0.019169306,-0.027461931,-0.003
21.710247,1.1305352,12.97074,0.052791516,-0.01920734,-0.027575061,-0.003
21.714397,1.1307515,12.973221,0.052891901,-0.019239401,-0.027670188,-0.003
21.81418,1.1303278,12.968,0.052941048,-0.019255124,-0.027716752,-0.003
21.818106,1.1305312,12.970334,0.052990456,-0.01927094,-0.02776356,-0.003
21.807497,1.1299815,12.964027,0.05309135,-0.019303292,-0.027859127,-0.003
21.797056,1.1294405,12.957821,0.053211299,-0.019341839,-0.027972713,-0.003
21.78717,1.1289283,12.951944,0.053312185,-0.019374337,-0.028068222,-0.003
21.861197,1.1271465,12.9313,0.053361578,-0.019390283,-0.028114971,-0.003
21.887217,1.1284881,12.946692,0.053411233,-0.0194063,-0.028161971,-0.003
21.908951,1.1296086,12.959547,0.053512631,-0.019439079,-0.028257925,-0.003
21.941395,1.1312814,12.978739,0.053633179,-0.019478139,-0.028371969,-0.003
21.977501,1.1331431,13.000096,0.053734572,-0.019511063,-0.028467868,-0.003
22.076958,1.1326255,12.993963,0.053784212,-0.019527216,-0.028514806,-0.003
22.120043,1.1348358,13.019321,0.053834115,-0.019543445,-0.028561996,-0.003
22.185329,1.1381853,13.057749,0.05393602,-0.019576645,-0.028658342,-0.003
22.253189,1.1416668,13.097689,0.054057169,-0.019616202,-0.028772851,-0.003
22.315737,1.1448756,13.134503,0.054159068,-0.019649528,-0.028869146,-0.003
21.367155,1.1469663,13.157898,0.054208957,-0.019665863,-0.028916284,-0.003
21.378687,1.1475854,13.164999,0.054256648,-0.0196815,-0.02896134,-0.003
21.417229,1.1496543,13.188733,0.054354035,-0.019713456,-0.029053334,-0.003
21.438148,1.1507771,13.201615,0.054469812,-0.019751506,-0.029162681,-0.003
21.44767,1.1512884,13.207479,0.054567193,-0.019783547,-0.02925464,-0.003
21.607681,1.1541277,13.239815,0.054614871,-0.019799232,-0.029299663,-0.003
21.565029,1.1518495,13.213679,0.0546628,-0.019815056,-0.029344905,-0.003
21.532488,1.1501114,13.193741,0.054760673,-0.019847358,-0.029437294,-0.003
21.510525,1.1489383,13.180283,0.054877031,-0.019885797,-0.02954712,-0.003
21.500877,1.148423,13.174372,0.054974899,-0.019918162,-0.029639481,-0.003
21.638842,1.1500145,13.192943,0.055022813,-0.019934008,-0.029684698,-0.003
21.628956,1.1494892,13.186916,0.055070982,-0.019949969,-0.029730147,-0.003
21.667028,1.1515125,13.210128,0.055169344,-0.019982569,-0.029822949,-0.003
21.748745,1.1558554,13.25995,0.055286284,-0.020021385,-0.029933259,-0.003
21.832203,1.1602908,13.310833,0.055384642,-0.020054089,-0.03002602,-0.003
22.008549,1.1638092,13.351591,0.055432797,-0.020070111,-0.030071432,-0.003
22.045866,1.1657826,13.37423,0.055481205,-0.020086244,-0.030117072,-0.003
22.162586,1.1719548,13.445039,0.055580059,-0.020119211,-0.030210268,-0.003
22.308319,1.179661,13.533449,0.055697585,-0.020158462,-0.030321045,-0.003
22.443581,1.1868137,13.615505,0.055796434,-0.020191519,-0.030414203,-0.003
22.564936,1.1932309,13.689126,0.055844829,-0.020207701,-0.030459812,-0.003
22.705563,1.1946713,13.70591,0.055893481,-0.020224029,-0.030505642,-0.003
22.825632,1.2009888,13.778387,0.055992829,-0.020257369,-0.030599229,-0.003
22.979721,1.2090964,13.871402,0.05611094,-0.020297058,-0.030710472,-0.003
23.106005,1.2157408,13.94763,0.056210283,-0.020330489,-0.030804021,-0.003
23.215311,1.2214921,14.013612,0.056258921,-0.020346858,-0.030849822,-0.003
23.353367,1.2226442,14.026814,0.056307817,-0.020363368,-0.030895846,-0.003
23.439444,1.2271506,14.078514,0.056407661,-0.020397088,-0.030989824,-0.003
23.540068,1.2324187,14.138952,0.056526363,-0.020437231,-0.031101532,-0.003
23.60807,1.2359788,14.179797,0.056626204,-0.020471053,-0.031195469,-0.003
23.78458,1.2390465,14.214742,0.056675084,-0.020487621,-0.031241456,-0.003
23.792213,1.2394441,14.219303,0.056724223,-0.020504313,-0.031287674,-0.003
23.828545,1.2413368,14.241016,0.056824567,-0.020538419,-0.031382043,-0.003
23.877537,1.2438891,14.270297,0.056943865,-0.020579033,-0.031494215,-0.003
23.91441,1.2458099,14.292334,0.057044201,-0.020613253,-0.031588536,-0.003
24.053238,1.2468535,14.303784,0.057093329,-0.020630028,-0.031634711,-0.003
24.072912,1.2478733,14.315485,0.057142712,-0.020646904,-0.03168112,-0.003
24.106544,1.2496167,14.335485,0.057243558,-0.020681407,-0.031775881,-0.003
24.141661,1.2514371,14.356367,0.05736345,-0.020722499,-0.031888511,-0.003
24.156876,1.2522258,14.365415,0.057464293,-0.020757126,-0.031983223,-0.003
24.261606,1.2514524,14.355916,0.057513663,-0.020774106,-0.03202958,-0.003
24.27774,1.2522846,14.365462,0.057563296,-0.020791171,-0.032076187,-0.003
24.278486,1.2523232,14.365904,0.057664645,-0.020826079,-0.032171335,-0.003
24.264963,1.2516255,14.357902,0.057785138,-0.020867657,-0.032284427,-0.003
24.243698,1.2505287,14.34532,0.057886482,-0.020902691,-0.032379523,-0.003
24.207144,1.2486432,14.323689,0.0579361,-0.020919874,-0.03242607,-0.003
24.330635,1.2488153,14.325135,0.05798598,-0.020937139,-0.032472868,-0.003
24.306307,1.2475666,14.310811,0.058087838,-0.020972457,-0.032568406,-0.003
24.262768,1.2453319,14.285177,0.058208933,-0.021014521,-0.032681961,-0.003
24.219637,1.2431182,14.259783,0.058310782,-0.021049965,-0.032777444,-0.003
24.180103,1.241089,14.236507,0.05836065,-0.021067346,-0.032824185,-0.003
24.286432,1.2403699,14.22797,0.058410776,-0.021084815,-0.032871168,-0.003
24.237484,1.23787,14.199295,0.058513144,-0.021120545,-0.032967098,-0.003
24.165081,1.2341721,14.156878,0.058634845,-0.021163097,-0.033081118,-0.003
24.099085,1.2308016,14.118215,0.058737206,-0.021198947,-0.033176996,-0.003
24.060827,1.2288476,14.095801,0.05878732,-0.021216521,-0.033223927,-0.003
24.147188,1.2271221,14.076015,0.0588377,-0.021234198,-0.033271104,-0.003
24.072363,1.2233195,14.032397,0.058940578,-0.021270337,-0.033367425,-0.003
23.979485,1.2185997,13.978256,0.059062888,-0.021313371,-0.033481915,-0.003
23.903976,1.2147624,13.934241,0.059165761,-0.021349626,-0.033578187,-0.003
23.870752,1.213074,13.914873,0.059216125,-0.021367397,-0.033625312,-0.003
23.946898,1.2108872,13.889812,0.059266758,-0.021385277,-0.033672683,-0.003
23.87085,1.2070419,13.845702,0.059370149,-0.021421824,-0.033769399,-0.003
23.773394,1.2021139,13.789174,0.05949307,-0.021465346,-0.033884358,-0.003
23.693092,1.1980535,13.742598,0.059596457,-0.021502001,-0.033981029,-0.003
23.684629,1.1976255,13.737689,0.059647075,-0.021519955,-0.034028355,-0.003
23.731396,1.194023,13.696333,0.059697959,-0.021538043,-0.034075916,-0.003
23.617973,1.1883163,13.630873,0.059801869,-0.021574995,-0.034173034,-0.003
23.475229,1.1811342,13.548489,0.059925403,-0.021618985,-0.03428847,-0.003
23.349602,1.1748134,13.475985,0.060029308,-0.021656029,-0.034385547,-0.003
23.44393,1.1737071,13.463109,0.06008018,-0.021674171,-0.034433074,-0.003
23.352533,1.1691314,13.410624,0.060131317,-0.021692451,-0.034480833,-0.003
23.213734,1.1621826,13.330915,0.060235746,-0.021729792,-0.034578357,-0.003
23.086901,1.1558326,13.258078,0.0603599,-0.021774234,-0.034694284,-0.003
22.999104,1.1514372,13.20766,0.060464324,-0.021811668,-0.034791768,-0.003
23.086206,1.1500552,13.191721,0.060515448,-0.021830009,-0.034839489,-0.003
23.052042,1.1483532,13.172198,0.060566843,-0.021848464,-0.034887455,-0.003
23.005363,1.1460279,13.145527,0.060671795,-0.021886179,-0.034985397,-0.003
22.987574,1.1451417,13.135361,0.060796568,-0.021931076,-0.035101812,-0.003
23.01092,1.1463047,13.148701,0.060901514,-0.021968892,-0.035199709,-0.003
23.155962,1.1477917,13.165751,0.060952894,-0.021987421,-0.035247631,-0.003
23.190929,1.149525,13.185633,0.061004547,-0.022006063,-0.035295803,-0.003
23.302256,1.1550432,13.248929,0.06111002,-0.022044161,-0.035394154,-0.003
23.487331,1.1642171,13.354158,0.061235418,-0.02208952,-0.035511062,-0.003
23.682409,1.1738868,13.465074,0.06134089,-0.022127721,-0.035609372,-0.003
23.920681,1.1798198,13.532883,0.061392528,-0.022146439,-0.035657499,-0.003
24.016895,1.1845652,13.587315,0.061444437,-0.022165278,-0.035705868,-0.003
24.26199,1.1966538,13.725975,0.061550438,-0.022203773,-0.035804633,-0.003
24.561506,1.2114267,13.895423,0.061676464,-0.022249617,-0.035922024,-0.003
24.803734,1.2233738,14.03246,0.06178246,-0.02228824,-0.036020733,-0.003
24.948902,1.2305338,14.114588,0.061834361,-0.022307163,-0.036069062,-0.003
25.161606,1.23489,14.164104,0.061886528,-0.022326218,-0.036117624,-0.003
25.385061,1.2458568,14.289891,0.061993058,-0.022365144,-0.036216788,-0.003
25.637384,1.2582403,14.43193,0.062119714,-0.022411481,-0.036334664,-0.003
25.84371,1.2683665,14.548076,0.062226242,-0.022450496,-0.03643379,-0.003
26.146145,1.2768801,14.6451,0.062278398,-0.022469593,-0.036482323,-0.003
26.183876,1.2787229,14.666233,0.062330829,-0.022488857,-0.036531087,-0.003
26.325356,1.2856321,14.74548,0.062437893,-0.02252819,-0.036630664,-0.003
26.49172,1.2937567,14.838664,0.06256518,-0.022575002,-0.036749031,-0.003
26.604958,1.2992868,14.902092,0.062672241,-0.022614429,-0.036848567,-0.003
26.682163,1.3030573,14.945335,0.062724659,-0.022633743,-0.036897298,-0.003
26.848789,1.3047274,14.963848,0.062777351,-0.022653189,-0.036946271,-0.003
26.919561,1.3081666,15.003292,0.062884952,-0.022692926,-0.037046265,-0.003
27.008528,1.31249,15.052876,0.063012873,-0.022740226,-0.03716512,-0.003
27.059029,1.314944,15.081022,0.063120471,-0.022780078,-0.037265066,-0.003
27.177637,1.3141924,15.071769,0.063173153,-0.022799617,-0.03731399,-0.003
27.224018,1.3164352,15.09749,0.063226106,-0.022819243,-0.037363172,-0.003
27.255093,1.3179379,15.114722,0.063334246,-0.022859391,-0.037463583,-0.003
27.279955,1.3191401,15.12851,0.063462806,-0.022907192,-0.037582926,-0.003
27.284159,1.3193433,15.130841,0.063570943,-0.02294747,-0.037683282,-0.003
27.206125,1.31557,15.087566,0.063623887,-0.022967231,-0.0377324,-0.003
27.394342,1.3181218,15.116364,0.063677106,-0.022987051,-0.03778179,-0.003
27.40357,1.3185657,15.121456,0.063785785,-0.023027616,-0.037882615,-0.003
27.373558,1.3171217,15.104896,0.063914991,-0.023075925,-0.03800245,-0.003
27.318724,1.3144833,15.074637,0.064023667,-0.02311663,-0.038103215,-0.003
27.199926,1.3087671,15.009084,0.064076874,-0.023136603,-0.038152531,-0.003
27.350447,1.3094889,15.017056,0.06413036,-0.023156632,-0.038202126,-0.003
27.279501,1.3060923,14.978104,0.06423958,-0.023197625,-0.03830336,-0.003
27.142691,1.299542,14.902986,0.064369434,-0.023246447,-0.038423687,-0.003
27.005217,1.2929599,14.827504,0.064478654,-0.023287578,-0.038524866,-0.003
26.873901,1.2866728,14.755404,0.064532126,-0.023307754,-0.038574386,-0.003
26.963524,1.2845482,14.730959,0.064585879,-0.023328004,-0.038624179,-0.003
26.810083,1.2772381,14.647129,0.064695647,-0.023369435,-0.038725827,-0.003
26.588957,1.2667036,14.526321,0.064826148,-0.023418775,-0.038846642,-0.003
26.402897,1.2578397,14.424671,0.064935916,-0.023460334,-0.038948238,-0.003
26.429716,1.2528454,14.367486,0.064989656,-0.023480708,-0.038997967,-0.003
26.345119,1.2488352,14.321498,0.065043676,-0.023501189,-0.039047953,-0.003
26.172661,1.2406602,14.227748,0.065153994,-0.023543065,-0.039150015,-0.003
25.960289,1.2305932,14.112301,0.065285149,-0.023592927,-0.039271321,-0.003
25.791018,1.2225692,14.020283,0.065395464,-0.02363492,-0.039373331,-0.003
25.740709,1.2201844,13.992934,0.065449472,-0.023655491,-0.039423268,-0.003
25.76351,1.2151749,13.935651,0.065503763,-0.023676207,-0.039473452,-0.003
25.605305,1.2077129,13.850077,0.065614633,-0.023718534,-0.039575923,-0.003
25.463287,1.2010145,13.773259,0.065746443,-0.023768924,-0.039697722,-0.003
25.39352,1.1977237,13.735521,0.065857309,-0.023811359,-0.039800145,-0.003
25.557371,1.1994424,13.755372,0.06591159,-0.02383214,-0.039850291,-0.003
25.495644,1.1965455,13.72215,0.065966152,-0.023853086,-0.039900672,-0.003
25.445475,1.194191,13.695148,0.066077574,-0.023895867,-0.040003553,-0.003
25.395506,1.1918459,13.668254,0.066210044,-0.023946794,-0.040125843,-0.003
25.343229,1.1893924,13.640119,0.066321463,-0.023989685,-0.040228676,-0.003
25.36467,1.1903987,13.651657,0.066376016,-0.024010688,-0.040279023,-0.003
25.420044,1.1870011,13.613394,0.066430849,-0.024031857,-0.040329605,-0.003
25.313148,1.1820096,13.556147,0.066542829,-0.024075098,-0.0404329,-0.003
25.178518,1.175723,13.484048,0.066675962,-0.024126574,-0.040555678,-0.003
25.040096,1.1692593,13.409918,0.066787938,-0.024169937,-0.040658917,-0.003
24.991354,1.1669832,13.383815,0.066842764,-0.024191178,-0.040709462,-0.003
25.021601,1.1624711,13.333346,0.066897872,-0.024212569,-0.040760249,-0.003
24.843489,1.1541961,13.238435,0.067010412,-0.02425628,-0.040863954,-0.003
24.640089,1.1447464,13.130049,0.067144211,-0.024308322,-0.040987216,-0.003
24.460306,1.1363939,13.034246,0.067256748,-0.024352167,-0.041090861,-0.003
24.370243,1.1322098,12.986255,0.067311847,-0.024373658,-0.041141596,-0.003
24.39389,1.1276193,12.934185,0.067367232,-0.024395276,-0.041192587,-0.003
24.186529,1.1180339,12.824238,0.067480332,-0.024439473,-0.041296694,-0.003
23.921122,1.1057653,12.683513,0.0676148,-0.024492107,-0.041420434,-0.003
23.708221,1.0959239,12.570628,0.067727898,-0.024536448,-0.041524477,-0.003
23.63728,1.0926446,12.533013,0.067783275,-0.024558175,-0.041575413,-0.003
23.63833,1.0873269,12.471214,0.067838936,-0.024580052,-0.041626595,-0.003
23.462194,1.0792249,12.378288,0.067952602,-0.024624757,-0.041731101,-0.003
23.293112,1.0714474,12.289083,0.068087741,-0.024677992,-0.041855313,-0.003
23.188181,1.0666207,12.233723,0.068201408,-0.024722829,-0.041959763,-0.003
23.201204,1.0672199,12.240594,0.06825706,-0.024744786,-0.0420109,-0.003
23.231384,1.0634934,12.195539,0.068312998,-0.024766922,-0.042062271,-0.003
23.111929,1.0580249,12.13283,0.068427235,-0.024812138,-0.042167179,-0.003
23.016249,1.0536448,12.082601,0.068563049,-0.024865963,-0.042291872,-0.003
22.936144,1.0499778,12.04055,0.068677283,-0.024911318,-0.042396717,-0.003
22.88802,1.0477747,12.015286,0.068733213,-0.024933554,-0.042448036,-0.003
22.936068,1.0450766,11.980603,0.06878943,-0.024955928,-0.042499609,-0.003
22.772114,1.0376061,11.894962,0.068904239,-0.025001662,-0.042604916,-0.003
22.609327,1.0301888,11.809931,0.069040733,-0.025056053,-0.042730104,-0.003
22.544718,1.0272448,11.776182,0.069155536,-0.0251018,-0.0428354,-0.003
22.535282,1.0268149,11.771254,0.069211747,-0.025124202,-0.042886954,-0.003
22.66445,1.0276223,11.779825,0.069268247,-0.025146719,-0.042938773,-0.003
22.735922,1.030863,11.816974,0.069383629,-0.025192725,-0.043044586,-0.003
22.91086,1.0387948,11.907897,0.069520803,-0.025247451,-0.04317037,-0.003
23.144079,1.0493692,12.029113,0.069636183,-0.025293522,-0.043276154,-0.003
23.288956,1.0559379,12.104412,0.069692676,-0.025316099,-0.043327939,-0.003
23.54381,1.0620104,12.175999,0.069749457,-0.025338817,-0.043379977,-0.003
23.883062,1.0773133,12.351448,0.069865415,-0.025385264,-0.043486226,-0.003
24.349937,1.0983729,12.592897,0.070003277,-0.025440609,-0.043612491,-0.003
24.792242,1.1183244,12.821642,0.070119233,-0.025487281,-0.04371864,-0.003
25.042398,1.1296084,12.951015,0.070176008,-0.025510171,-0.043770596,-0.003
25.399664,1.1396968,13.070439,0.070233071,-0.025533224,-0.043822795,-0.003
25.899359,1.1621184,13.327578,0.070349612,-0.025580401,-0.043929361,-0.003
26.576365,1.1924961,13.675959,0.070488162,-0.025636666,-0.044055972,-0.003
27.197029,1.2203456,13.995346,0.070604696,-0.025684174,-0.044162381,-0.003
27.481119,1.2330929,14.141538,0.070661756,-0.025707513,-0.04421445,-0.003
27.947151,1.2473525,14.309825,0.070719106,-0.025731007,-0.044266768,-0.003
28.590296,1.2760576,14.639134,0.070836228,-0.025779156,-0.044373535,-0.003
29.351139,1.3100159,15.02871,0.070975471,-0.025836688,-0.044500336,-0.003
30.004673,1.3391848,15.36334,0.071092589,-0.025885329,-0.044606876,-0.003
30.3242,1.3534461,15.526948,0.071149933,-0.025909234,-0.044659,-0.003
30.763081,1.3660283,15.673321,0.071207572,-0.025933333,-0.044711359,-0.003
31.300112,1.3898752,15.94693,0.071325277,-0.025982739,-0.044818193,-0.003
31.838749,1.4137932,16.221357,0.071465215,-0.026041815,-0.04494505,-0.003
32.15765,1.4279538,16.383833,0.07158292,-0.026091797,-0.045051616,-0.003
32.370338,1.4303179,16.410116,0.071640552,-0.026116375,-0.045103744,-0.003
32.503525,1.4362028,16.477634,0.071698476,-0.026141101,-0.045156125,-0.003
32.64632,1.4425123,16.550022,0.07181677,-0.026191801,-0.045263004,-0.003
32.677265,1.4438796,16.56571,0.071957411,-0.026252376,-0.045389932,-0.003
32.647633,1.4425702,16.550688,0.072075702,-0.026303545,-0.045496583,-0.003
32.799889,1.4420949,16.545135,0.072133624,-0.026328664,-0.045548774,-0.003
32.733803,1.4391894,16.511799,0.072191837,-0.026353966,-0.0456012,-0.003
32.613609,1.4339049,16.45117,0.072310724,-0.026405752,-0.045708217,-0.003
32.424202,1.4255774,16.355629,0.072452065,-0.026467528,-0.045835342,-0.003
32.259773,1.418348,16.272686,0.072570951,-0.026519639,-0.045942198,-0.003
32.42852,1.4184511,16.276421,0.07262916,-0.026545187,-0.045994502,-0.003
32.280907,1.4119943,16.202332,0.072687666,-0.026570953,-0.046047028,-0.003
32.080498,1.4032284,16.101744,0.072807147,-0.026623642,-0.046154264,-0.003
31.886728,1.3947526,16.004486,0.072949196,-0.026686475,-0.046281662,-0.003
31.719965,1.3874583,15.920786,0.073068674,-0.026739504,-0.046388727,-0.003
31.815851,1.3843843,15.889467,0.073127174,-0.02676552,-0.046441123,-0.003
31.766226,1.382225,15.864684,0.073185972,-0.026791705,-0.046493769,-0.003
31.687853,1.3788148,15.825542,0.073306048,-0.026845299,-0.046601221,-0.003
31.634205,1.3764805,15.79875,0.073448808,-0.026909225,-0.046728868,-0.003
31.613411,1.3755757,15.788365,0.073568885,-0.026963171,-0.046836145,-0.003
31.769554,1.3752828,15.787416,0.073627678,-0.026989643,-0.046888642,-0.003
31.765594,1.3751113,15.785449,0.073686769,-0.027016293,-0.046941381,-0.003
31.767706,1.3752028,15.786498,0.073807446,-0.027070848,-0.047049023,-0.003
31.78787,1.3760756,15.796518,0.073950922,-0.027135942,-0.047176883,-0.003
31.825174,1.3776904,15.815056,0.074071597,-0.027190901,-0.047284316,-0.003
35.203476,1.3789158,15.829122,0.074130683,-0.02721788,-0.047336884,-0.003
35.240765,1.3803765,15.845889,0.074196,-0.02724776,-0.047394965,-0.003
35.343071,1.3843837,15.891891,0.07432939,-0.027308971,-0.047513481,-0.003
35.514225,1.3910879,15.96885,0.074487976,-0.027382085,-0.047654208,-0.003
35.713181,1.398881,16.05831,0.074621365,-0.02744388,-0.047772419,-0.003
35.83218,1.4035422,16.111818,0.074686676,-0.027474243,-0.047830243,-0.003
35.968761,1.4088315,16.173244,0.074751992,-0.027504675,-0.047888037,-0.003
36.291016,1.4214537,16.318144,0.07488538,-0.027567049,-0.048005942,-0.003
36.725975,1.4384903,16.513723,0.075043967,-0.027641609,-0.048145909,-0.003
37.107754,1.4534438,16.685389,0.075177357,-0.027704675,-0.048263449,-0.003
37.295776,1.4607872,16.769951,0.075242667,-0.027735673,-0.048320934,-0.003
37.483147,1.4681258,16.854198,0.075307984,-0.027766755,-0.048378382,-0.003
37.871689,1.4833443,17.028908,0.075441373,-0.027830485,-0.048495561,-0.003
38.361187,1.5025166,17.249008,0.075599959,-0.027906712,-0.048634626,-0.003
38.810596,1.520119,17.451084,0.075733346,-0.027971221,-0.048751377,-0.003
39.044548,1.5292823,17.55628,0.075798658,-0.028002938,-0.04880847,-0.003
39.287277,1.5386369,17.665438,0.075863974,-0.028034749,-0.048865516,-0.003
39.803158,1.5588408,17.897402,0.075997364,-0.028099988,-0.048981864,-0.003
40.431152,1.5834354,18.179779,0.076155949,-0.028178038,-0.049119912,-0.003
40.951618,1.6038188,18.413805,0.076289337,-0.028244102,-0.049235791,-0.003
41.198368,1.6134825,18.524755,0.076354648,-0.028276589,-0.049292449,-0.003
41.441296,1.6226858,18.633989,0.076419965,-0.028309166,-0.049349062,-0.003
41.909683,1.641026,18.844599,0.076553355,-0.02837598,-0.049464513,-0.003
42.398998,1.6601858,19.064619,0.07671194,-0.028455904,-0.049601484,-0.003
42.736103,1.6733856,19.216198,0.076845328,-0.028523533,-0.049716458,-0.003
42.873932,1.6787825,19.278172,0.076910639,-0.028556779,-0.049772672,-0.003
42.989342,1.6831539,19.330048,0.076975956,-0.028590115,-0.049828842,-0.003
43.164394,1.6900077,19.40876,0.077109345,-0.02865845,-0.049943399,-0.003
43.28574,1.6947587,19.463322,0.077267932,-0.028740132,-0.050079331,-0.003
43.339153,1.6968499,19.487339,0.07740132,-0.028809184,-0.050193455,-0.003
43.348103,1.6973885,19.491358,0.077466632,-0.028843105,-0.050249267,-0.003
43.404888,1.6996121,19.516891,0.077531948,-0.028877089,-0.050305046,-0.003
43.597557,1.7071565,19.603525,0.077665337,-0.028946705,-0.050418828,-0.003
43.929554,1.7201566,19.752806,0.077823921,-0.029029878,-0.050553851,-0.003
44.233089,1.7320421,19.889288,0.077957311,-0.029100215,-0.050667189,-0.003
44.341499,1.7362561,19.938063,0.078022621,-0.029134791,-0.050722595,-0.003
44.511822,1.7429253,20.014647,0.078087938,-0.029169453,-0.050777957,-0.003
44.586952,1.745867,20.048429,0.078221328,-0.029240571,-0.050890807,-0.003
44.483562,1.7418188,20.001942,0.078379915,-0.029325588,-0.051024679,-0.003
44.384396,1.7379357,19.95735,0.078513302,-0.029397439,-0.05113706,-0.003
44.349712,1.7366515,19.941715,0.078578613,-0.029432736,-0.051192012,-0.003
44.224785,1.7317597,19.885542,0.07864393,-0.029468125,-0.051246911,-0.003
43.965168,1.7215936,19.768806,0.078777318,-0.029540615,-0.051358882,-0.003
43.597969,1.7072147,19.603697,0.078935906,-0.029627176,-0.051491763,-0.003
43.240532,1.6932182,19.442976,0.079069292,-0.029700287,-0.051603328,-0.003
43.066299,1.6863955,19.364632,0.079134605,-0.029736176,-0.051657896,-0.003
42.87307,1.6793114,19.277716,0.07919992,-0.029772133,-0.051712424,-0.003
42.476456,1.6637764,19.09938,0.079333309,-0.029845735,-0.051823668,-0.003
42.012131,1.6455891,18.890598,0.079491897,-0.029933529,-0.051955737,-0.003
41.649071,1.6313682,18.727348,0.079625285,-0.030007601,-0.052066669,-0.003
41.499783,1.6255206,18.660223,0.079690596,-0.030043941,-0.052120935,-0.003
41.351517,1.6203786,18.593554,0.079755912,-0.030080337,-0.052175172,-0.003
41.117744,1.611218,18.488438,0.079889301,-0.030154815,-0.052285831,-0.003
40.977264,1.6057132,18.425272,0.080047888,-0.030243646,-0.052417204,-0.003
40.96925,1.6053991,18.421667,0.080181274,-0.030318627,-0.052527521,-0.003
40.990646,1.6062376,18.43129,0.080246587,-0.03035544,-0.05258147,-0.003
41.024883,1.6079135,18.44672,0.080311903,-0.030392325,-0.052635375,-0.003
41.134438,1.6122073,18.495981,0.080445291,-0.030467875,-0.052745305,-0.003
41.333267,1.6200001,18.585382,0.080603877,-0.030558109,-0.052875716,-0.003
41.54969,1.6284826,18.682699,0.080737267,-0.030634379,-0.05298515,-0.003
41.658073,1.6327305,18.731432,0.080802577,-0.030671855,-0.053038638,-0.003
41.812954,1.6388016,18.80113,0.080867892,-0.030709416,-0.053092074,-0.003
42.087925,1.6495786,18.92477,0.081001282,-0.030786423,-0.05320099,-0.003
42.384708,1.6612107,19.058218,0.081159868,-0.030878503,-0.053330105,-0.003
42.634987,1.67102,19.170757,0.081293257,-0.030956397,-0.053438388,-0.003
42.774662,1.6764944,19.233561,0.081358569,-0.030994687,-0.053491298,-0.003
42.816383,1.6778321,19.252312,0.081423884,-0.031033101,-0.053544123,-0.003
42.855385,1.6793606,19.26985,0.081557274,-0.031111844,-0.053651791,-0.003
42.896004,1.6809522,19.288115,0.081715859,-0.031205952,-0.053779434,-0.003
42.957466,1.6833608,19.31575,0.081849248,-0.031285517,-0.053886496,-0.003
42.989361,1.6846106,19.330093,0.081914559,-0.03132461,-0.053938814,-0.003
43.007076,1.685038,19.338058,0.081979876,-0.031363804,-0.053991064,-0.003
43.036079,1.6861743,19.351099,0.082113265,-0.031444125,-0.054097559,-0.003
43.053215,1.6868457,19.358805,0.082271852,-0.031540118,-0.054223794,-0.003
43.039425,1.6863054,19.352604,0.082405239,-0.031621274,-0.054329652,-0.003
42.999424,1.6847382,19.334618,0.082470551,-0.031661149,-0.054381378,-0.003
43.023521,1.6854869,19.345453,0.082535865,-0.031701107,-0.054433044,-0.003
43.006878,1.684835,19.337971,0.082669256,-0.031782992,-0.054538343,-0.003
43.106831,1.6887507,19.382914,0.082827841,-0.0318808,-0.054663174,-0.003
43.347569,1.6981817,19.491161,0.082961231,-0.031963464,-0.054767862,-0.003
43.445358,1.7017967,19.535177,0.08302654,-0.032004092,-0.054818995,-0.003
43.573227,1.7068053,19.592672,0.083091857,-0.032044817,-0.054870062,-0.003
43.741791,1.7134081,19.668468,0.083225245,-0.032128312,-0.054974087,-0.003
43.77877,1.7148566,19.685095,0.08338383,-0.032228112,-0.05509733,-0.003
43.768375,1.7144494,19.680422,0.083517221,-0.032312453,-0.055200674,-0.003
43.880257,1.7188669,19.730671,0.083582532,-0.032353863,-0.055251177,-0.003
43.754574,1.7139437,19.674158,0.083647847,-0.032395404,-0.055301581,-0.003
43.591652,1.7075617,19.600899,0.083781237,-0.032480463,-0.055404332,-0.003
43.419479,1.7008175,19.523483,0.083939823,-0.032582015,-0.055526137,-0.003
43.245483,1.6940017,19.445246,0.084073212,-0.032667801,-0.055628281,-0.003
43.176983,1.6913184,19.414444,0.084138524,-0.032709923,-0.055678196,-0.003
43.088913,1.6880115,19.374861,0.084203838,-0.032752134,-0.055728037,-0.003
42.923298,1.6815236,19.300392,0.084337229,-0.032838598,-0.055829611,-0.003
42.776596,1.6757765,19.234428,0.084495814,-0.032941848,-0.055949979,-0.003
42.699989,1.6727754,19.199982,0.0846292,-0.033029094,-0.056050874,-0.003
42.677113,1.6718792,19.189695,0.084694515,-0.033071954,-0.05610016,-0.003
42.680233,1.6717935,19.19116,0.084759829,-0.033114906,-0.056149364,-0.003
42.732292,1.6738325,19.214567,0.084893219,-0.03320292,-0.056249596,-0.003
42.881767,1.6796875,19.281778,0.085051805,-0.033308104,-0.05636828,-0.003
43.086319,1.6877,19.373756,0.085185192,-0.033397041,-0.05646769,-0.003
43.215366,1.6927547,19.431782,0.085250506,-0.033440754,-0.056516219,-0.003
43.34877,1.69783,19.491854,0.08531582,-0.033484578,-0.056564648,-0.003
43.668499,1.7103527,19.635622,0.08544921,-0.033574428,-0.056663238,-0.003
44.100735,1.727282,19.829977,0.085607794,-0.033681881,-0.056779869,-0.003
44.49588,1.7427585,20.007654,0.085741183,-0.033772808,-0.056877464,-0.003
44.716286,1.7513912,20.106762,0.085806495,-0.033817515,-0.056925077,-0.003
44.86306,1.7565606,20.172831,0.08587181,-0.03386236,-0.056972563,-0.003
45.200386,1.7697681,20.324511,0.086005201,-0.033954319,-0.05706919,-0.003
45.575294,1.7844473,20.49309,0.086163786,-0.034064323,-0.057183418,-0.003
45.874332,1.7961557,20.627552,0.086297176,-0.034157414,-0.057278953,-0.003
46.085934,1.8044407,20.7227,0.086362488,-0.034203172,-0.057325557,-0.003
46.160519,1.8065352,20.756233,0.086427801,-0.034249082,-0.057372011,-0.003
46.305981,1.8122278,20.821638,0.08656119,-0.034343209,-0.057466526,-0.003
46.385204,1.8153284,20.857262,0.086719777,-0.034455769,-0.05757824,-0.003
46.282444,1.8113067,20.811056,0.086853165,-0.034550983,-0.057671655,-0.003
46.13847,1.8052613,20.746227,0.086918477,-0.034597781,-0.057717215,-0.003
46.017456,1.8005265,20.691814,0.086983794,-0.034644678,-0.057762679,-0.003
45.607693,1.7844936,20.507563,0.087117182,-0.034740783,-0.057855178,-0.003
44.950893,1.7587951,20.212234,0.087275767,-0.034855548,-0.057964623,-0.003
44.402157,1.7373246,19.965494,0.087409155,-0.034952447,-0.058056291,-0.003
39.396626,1.7305552,19.876482,0.08747447,-0.035,-0.058101065,-0.003
39.310478,1.726771,19.833019,0.087532604,-0.035042387,-0.058140852,-0.003
39.14238,1.7193871,19.748211,0.087651327,-0.035129163,-0.058221877,-0.003
38.996067,1.7129601,19.674393,0.087792477,-0.035232704,-0.058317807,-0.003
38.997269,1.7130129,19.674999,0.087911202,-0.035320107,-0.058398157,-0.003
39.144451,1.7194781,19.749256,0.087969335,-0.035363007,-0.058437388,-0.003
39.087379,1.7175392,19.720575,0.088027469,-0.035406031,-0.058476485,-0.003
39.117447,1.7188604,19.735746,0.088146193,-0.035494115,-0.058556087,-0.003
39.249897,1.7246803,19.80257,0.088287346,-0.035599303,-0.058650214,-0.003
39.376556,1.7302461,19.866474,0.088406069,-0.035688192,-0.058728915,-0.003
39.469387,1.7343251,19.913309,0.088464199,-0.035731856,-0.058767289,-0.003
39.536007,1.7370545,19.94702,0.088522335,-0.035775628,-0.058805548,-0.003
39.701843,1.7443405,20.030687,0.088641058,-0.035865318,-0.058883335,-0.003
39.927437,1.7542523,20.144506,0.088782211,-0.035972498,-0.058975186,-0.003
40.133205,1.7632929,20.248323,0.088900934,-0.036063116,-0.05905189,-0.003
40.268635,1.7692431,20.31665,0.088959064,-0.036107641,-0.059089262,-0.003
40.340698,1.7722913,20.353088,0.0890172,-0.036152285,-0.0591265,-0.003
40.540356,1.7810627,20.453821,0.089135927,-0.036243778,-0.059202164,-0.003
40.740196,1.7898424,20.554646,0.089277078,-0.036353134,-0.059291411,-0.003
40.915443,1.7975415,20.643064,0.0893958,-0.036445588,-0.059365891,-0.003
41.146343,1.8076857,20.759562,0.089453931,-0.036491007,-0.059402172,-0.003
41.126236,1.8067147,20.749479,0.089512067,-0.036536578,-0.05943827,-0.003
41.27206,1.813121,20.823051,0.089630792,-0.036629934,-0.059511621,-0.003
41.590206,1.8270974,20.983566,0.089771945,-0.03674151,-0.059598077,-0.003
41.788071,1.8357898,21.083395,0.089890669,-0.036835887,-0.059670109,-0.003
41.762531,1.8344964,21.070568,0.089948795,-0.036882274,-0.059705134,-0.003
41.9058,1.8407897,21.142853,0.090006934,-0.036928758,-0.059740055,-0.003
42.09927,1.8492881,21.240463,0.090125661,-0.037024051,-0.059810873,-0.003
42.229195,1.8549954,21.306015,0.090266811,-0.037137959,-0.05989423,-0.003
42.353539,1.8604574,21.36875,0.090385531,-0.037234262,-0.059963658,-0.003
42.501114,1.86694,21.443209,0.090443661,-0.037281577,-0.059997428,-0.003
42.495937,1.866606,21.440659,0.0905018,-0.037329029,-0.060031019,-0.003
42.576962,1.870165,21.481539,0.090620523,-0.037426259,-0.060099147,-0.003
42.731316,1.8769449,21.559416,0.090761675,-0.037542451,-0.060179293,-0.003
42.882004,1.8835638,21.635443,0.0908804,-0.037640691,-0.060245961,-0.003
42.995735,1.8882511,21.692911,0.090938526,-0.037688956,-0.060278352,-0.003
43.072502,1.8916224,21.731644,0.090996665,-0.037737347,-0.060310576,-0.003
43.263912,1.9000286,21.828217,0.09111539,-0.037836518,-0.060375851,-0.003
43.501953,1.9104826,21.948317,0.09125654,-0.037955035,-0.060452513,-0.003
43.698414,1.9191108,22.04744,0.091375266,-0.038055237,-0.060516194,-0.003
43.818832,1.9243991,22.108194,0.091433393,-0.038104463,-0.060547106,-0.003
43.897869,1.9277338,22.148108,0.091491531,-0.038153816,-0.060577836,-0.003
44.070297,1.9353058,22.235104,0.091610255,-0.038254939,-0.060640041,-0.003
44.282703,1.9446335,22.342272,0.091751407,-0.038375761,-0.060713019,-0.003
44.453781,1.9521463,22.428587,0.091870128,-0.038477879,-0.060773574,-0.003
44.529854,1.9554869,22.466969,0.091928259,-0.038528044,-0.060802944,-0.003
44.617786,1.9594572,22.511345,0.091986397,-0.03857832,-0.060832139,-0.003
44.784679,1.9667864,22.595549,0.092105122,-0.038681321,-0.060891185,-0.003
44.971565,1.9749937,22.689838,0.092246275,-0.038804345,-0.06096039,-0.003
45.120049,1.9815147,22.764755,0.092364995,-0.038908288,-0.061017752,-0.003
45.187996,1.9844987,22.799036,0.092423123,-0.038959336,-0.061045554,-0.003
45.246578,1.9872431,22.828592,0.092481262,-0.039010491,-0.06107318,-0.003
45.399002,1.9939374,22.905495,0.092599988,-0.039115265,-0.061129022,-0.003
45.553684,2.0007312,22.98354,0.092741139,-0.039240364,-0.061194398,-0.003
45.672417,2.0059459,23.043442,0.092859862,-0.039346021,-0.061248545,-0.003
45.791821,2.0111902,23.103687,0.092917988,-0.039397888,-0.061274782,-0.003
45.807148,2.01208,23.111404,0.092976128,-0.039449874,-0.061300814,-0.003
45.886852,2.0155809,23.151617,0.093094852,-0.039556302,-0.06135343,-0.003
46.018974,2.0213845,23.218279,0.093236003,-0.03968332,-0.061414994,-0.003
46.132935,2.0263901,23.275776,0.093354726,-0.039790556,-0.061465941,-0.003
46.197212,2.0294108,23.308228,0.093412853,-0.03984319,-0.061490607,-0.003
46.261517,2.0322356,23.340672,0.093470996,-0.039895926,-0.061515093,-0.003
46.406605,2.0386093,23.413876,0.09358972,-0.040003873,-0.061564516,-0.003
46.601532,2.0471721,23.512222,0.093730869,-0.040132668,-0.061622266,-0.003
46.779194,2.0549767,23.60186,0.093849594,-0.040241383,-0.061669979,-0.003
46.86916,2.058929,23.647251,0.09390772,-0.040294737,-0.061693046,-0.003
46.952606,2.0625219,23.689428,0.093965857,-0.040348183,-0.061715923,-0.003
47.113224,2.0695775,23.770466,0.094084585,-0.040457588,-0.061762042,-0.003
47.280361,2.0769196,23.854794,0.094225737,-0.0405881,-0.061815806,-0.003
47.413147,2.0827525,23.921789,0.09434446,-0.040698241,-0.061860122,-0.003
47.490036,2.0861299,23.960583,0.094402587,-0.040752288,-0.061881516,-0.003
47.548695,2.0884283,23.990236,0.094460725,-0.040806424,-0.061902713,-0.003
47.688354,2.0945625,24.060701,0.094579451,-0.040917221,-0.061945371,-0.003
47.884834,2.1031923,24.159832,0.094720601,-0.041049365,-0.061994985,-0.003
48.07069,2.1113553,24.253603,0.094839324,-0.041160859,-0.06203578,-0.003
48.167763,2.1152887,24.302639,0.094897453,-0.041215561,-0.062055442,-0.003
48.27174,2.1198549,24.355101,0.094955592,-0.041270349,-0.062074896,-0.003
48.466068,2.1283889,24.453148,0.095074316,-0.041382458,-0.062113974,-0.003
48.699566,2.1386428,24.570955,0.095215469,-0.041516136,-0.062159296,-0.003
48.883747,2.1467311,24.663883,0.095334191,-0.041628897,-0.062196445,-0.003
48.9249,2.1481638,24.684727,0.095392319,-0.041684214,-0.062214304,-0.003
49.042019,2.1533062,24.743816,0.095450458,-0.041739605,-0.062231965,-0.003
49.213879,2.1608522,24.830528,0.095569182,-0.041852936,-0.062267341,-0.003
49.403385,2.1691728,24.926142,0.095710334,-0.041988045,-0.0623082,-0.003
49.549744,2.1755991,24.999987,0.095829058,-0.04210199,-0.062341545,-0.003
49.533569,2.1742909,24.991947,0.095887185,-0.042157881,-0.062357515,-0.003
49.654041,2.179579,25.052731,0.095945323,-0.042213839,-0.062373288,-0.003
49.82695,2.1871688,25.139971,0.096064047,-0.042328313,-0.062404767,-0.003
50.006737,2.1950605,25.23068,0.096205199,-0.042464755,-0.062440924,-0.003
50.188511,2.2030396,25.322393,0.096323923,-0.042579796,-0.062470265,-0.003
50.287823,2.2073989,25.372501,0.096382049,-0.042636212,-0.062484264,-0.003
50.390003,2.2111588,25.424242,0.096440188,-0.042692699,-0.062498026,-0.003
50.579884,2.219491,25.520046,0.096558912,-0.042808235,-0.062525354,-0.003
50.79681,2.2290099,25.629498,0.096700061,-0.042945907,-0.06255649,-0.003
50.936611,2.2351444,25.700033,0.096818788,-0.043061964,-0.062581524,-0.003
50.920086,2.2344191,25.691694,0.096876917,-0.043118872,-0.062593378,-0.003
51.002235,2.2376075,25.733101,0.096935052,-0.043175831,-0.062605008,-0.003
51.078629,2.2409592,25.771646,0.097053778,-0.043292321,-0.062627941,-0.003
51.074863,2.2407937,25.769747,0.097194927,-0.043431077,-0.062653825,-0.003
51.036907,2.2391286,25.750595,0.097313654,-0.043547999,-0.062674448,-0.003
51.005043,2.2374225,25.734529,0.097371785,-0.043605313,-0.062684163,-0.003
50.998337,2.2371283,25.731148,0.097429917,-0.043662667,-0.062693641,-0.003
50.995949,2.2370236,25.729942,0.097548643,-0.043779932,-0.062712207,-0.003
50.971382,2.2359459,25.717548,0.097689793,-0.043919556,-0.062732905,-0.003
50.966,2.2357099,25.714832,0.097808516,-0.04403716,-0.06274917,-0.003
51.054298,2.2395065,25.759424,0.097866651,-0.044094797,-0.062756762,-0.003
51.002827,2.2372489,25.733456,0.097924783,-0.044152468,-0.062764063,-0.003
50.985161,2.2364738,25.724541,0.098043508,-0.044270348,-0.062778212,-0.003
51.001545,2.2371926,25.732807,0.098184658,-0.04441065,-0.062793657,-0.003
51.009953,2.2375615,25.737049,0.098303384,-0.044528786,-0.062805474,-0.003
48.956081,2.2388749,25.752159,0.098361515,-0.044586666,-0.062810875,-0.003
48.952839,2.2387266,25.750454,0.098417348,-0.044642281,-0.062815808,-0.003
48.895283,2.2360945,25.720179,0.098531375,-0.044755924,-0.062825151,-0.003
48.828541,2.2330422,25.68507,0.098666939,-0.04489113,-0.062834993,-0.003
48.742371,2.2291014,25.639742,0.098780963,-0.045004927,-0.062842198,-0.003
48.581718,2.2220643,25.554956,0.098836794,-0.045060668,-0.062845364,-0.003
48.560226,2.2210813,25.543652,0.09889263,-0.045116425,-0.062848337,-0.003
48.394325,2.2134931,25.456383,0.099006653,-0.045230322,-0.062853687,-0.003
48.027344,2.1967077,25.263344,0.099142217,-0.045365788,-0.062858842,-0.003
47.632423,2.1786447,25.055609,0.099256243,-0.045479763,-0.062862232,-0.003
47.471436,2.1712813,24.970924,0.099312072,-0.045535576,-0.062863596,-0.003
47.181839,2.1584566,24.818075,0.099367911,-0.045591403,-0.062864743,-0.003
46.573559,2.1306293,24.498114,0.099481934,-0.045705412,-0.062866539,-0.003
45.844444,2.0972741,24.114594,0.099617499,-0.045840971,-0.062867768,-0.003
45.349407,2.0746272,23.854197,0.099731523,-0.045954995,-0.062868103,-0.003
45.251995,2.0701709,23.802959,0.099787346,-0.046010818,-0.062868059,-0.003
45.240227,2.070698,23.796619,0.099843189,-0.04606666,-0.062867828,-0.003
45.012383,2.0602694,23.676771,0.099957214,-0.04618068,-0.062866762,-0.003
44.633209,2.0429142,23.477324,0.10009278,-0.046316225,-0.062864512,-0.003
44.309238,2.0280857,23.306913,0.1002068,-0.046430219,-0.062861837,-0.003
44.168972,2.0216653,23.233131,0.10026263,-0.04648602,-0.06286028,-0.003
44.010899,2.0150695,23.149677,0.10031847,-0.04654184,-0.062858552,-0.003
43.712898,2.0014253,22.992929,0.10043249,-0.046655789,-0.062854528,-0.003
43.403824,1.9872742,22.830357,0.10056806,-0.046791237,-0.062848873,-0.003
43.193031,1.977623,22.719482,0.10068209,-0.046905134,-0.062843405,-0.003
43.109623,1.9742688,22.675444,0.1007379,-0.046960872,-0.062840492,-0.003
43.039074,1.971038,22.638336,0.10079375,-0.047016636,-0.062837407,-0.003
42.943401,1.9666566,22.588015,0.10090777,-0.047130458,-0.062830627,-0.003
42.92033,1.9655998,22.575876,0.10104334,-0.047265727,-0.062821679,-0.003
42.985836,1.9685998,22.610332,0.10115737,-0.047379453,-0.062813371,-0.003
43.051472,1.9716568,22.644882,0.10121318,-0.047435097,-0.062809043,-0.003
43.089138,1.9733818,22.664694,0.10126903,-0.047490764,-0.062804528,-0.003
43.390755,1.987195,22.823341,0.10138305,-0.047604367,-0.06279476,-0.003
43.803917,2.0061169,23.040665,0.10151862,-0.047739334,-0.062782049,-0.003
44.095844,2.0194864,23.194216,0.10163264,-0.047852766,-0.062770396,-0.003
44.292198,2.0278242,23.297453,0.10168845,-0.04790825,-0.062764376,-0.003
44.51297,2.0379317,23.41358,0.10174431,-0.047963757,-0.062758125,-0.003
44.742695,2.0484493,23.534412,0.10185833,-0.048076976,-0.062744632,-0.003
44.787155,2.0504847,23.557798,0.10199389,-0.048211437,-0.062727384,-0.003
44.772415,2.0498099,23.550047,0.10210792,-0.048324417,-0.062711947,-0.003
44.869587,2.0542586,23.601156,0.10216373,-0.048379671,-0.062704101,-0.003
44.746273,2.0481138,23.535883,0.10221959,-0.048434939,-0.062695995,-0.003
44.581894,2.04059,23.449423,0.10233361,-0.04854767,-0.062678911,-0.003
44.481251,2.0359833,23.396486,0.10246918,-0.048681553,-0.062657617,-0.003
44.424168,2.0333705,23.366459,0.10258321,-0.048794031,-0.062638871,-0.003
44.349915,2.0298331,23.327408,0.10263901,-0.048849028,-0.062629409,-0.003
44.3414,2.0294433,23.322927,0.10269487,-0.048904054,-0.062619783,-0.003
44.646633,2.0434136,23.483477,0.10280889,-0.049016271,-0.062599599,-0.003
44.914291,2.0556638,23.62426,0.10294445,-0.049149476,-0.062574416,-0.003
44.749252,2.0481102,23.537453,0.10305849,-0.049261328,-0.062552229,-0.003
44.558441,2.0396686,23.436474,0.10311429,-0.049316004,-0.062541083,-0.003
44.36124,2.0306416,23.332752,0.10317015,-0.04937071,-0.062529765,-0.003
43.940685,2.0113907,23.111551,0.10328417,-0.049482267,-0.062506199,-0.003
43.428333,1.9879377,22.84207,0.10341973,-0.049614746,-0.06247744,-0.003
43.02457,1.9694554,22.629702,0.10353377,-0.049726058,-0.062452674,-0.003
42.863152,1.9620664,22.5448,0.10358956,-0.049780481,-0.062440377,-0.003
42.69849,1.955308,22.457941,0.10364543,-0.049834948,-0.062427938,-0.003
42.433819,1.9431877,22.318733,0.10375945,-0.049946018,-0.062402189,-0.003
42.242054,1.9344062,22.217873,0.10389502,-0.050077926,-0.062370904,-0.003
42.177788,1.9314632,22.184071,0.10400905,-0.050188735,-0.062343989,-0.003
42.162746,1.931111,22.17614,0.10406484,-0.050242901,-0.062330607,-0.003
42.187302,1.9322357,22.189054,0.10412071,-0.050297108,-0.062317066,-0.003
42.278069,1.936393,22.236795,0.10423473,-0.050407603,-0.062288955,-0.003
42.443325,1.943962,22.323715,0.10437029,-0.050538756,-0.062254652,-0.003
42.611149,1.9516486,22.411985,0.10448433,-0.050648872,-0.06222501,-0.003
42.685146,1.9552318,22.450861,0.10454011,-0.050702665,-0.062210232,-0.003
42.748894,1.9581519,22.484392,0.104596,-0.050756499,-0.062195249,-0.003
42.876854,1.9640132,22.551693,0.10471001,-0.050866175,-0.062164102,-0.003
42.878891,1.9641064,22.552765,0.10484557,-0.050996289,-0.06212604,-0.003
42.764046,1.958846,22.492361,0.10495961,-0.051105492,-0.062093206,-0.003
42.798092,1.9615746,22.509739,0.10501539,-0.051158842,-0.062076896,-0.003
42.577583,1.9514681,22.393764,0.10507127,-0.05121221,-0.062060334,-0.003
42.062729,1.9278706,22.122974,0.10518529,-0.051320963,-0.062026095,-0.003
41.351833,1.895288,21.749079,0.10532085,-0.051450048,-0.061984681,-0.003
40.561775,1.8590771,21.333546,0.10543489,-0.051558465,-0.061949331,-0.003
39.857513,1.8270006,20.963089,0.10549067,-0.051611446,-0.061931882,-0.003
40.101131,1.8381675,21.091219,0.10554656,-0.051664565,-0.061914507,-0.003
38.758236,1.7766114,20.384922,0.10566057,-0.051772758,-0.061878555,-0.003
40.723934,1.8667157,21.418783,0.10579614,-0.051901631,-0.061836481,-0.003
46.450436,2.129209,24.430641,0.10591016,-0.052009653,-0.061799958,-0.003
47.155853,2.1595392,24.804029,0.10596597,-0.052061893,-0.061780337,-0.003
45.050083,2.0631039,23.696392,0.10602181,-0.052113939,-0.061760113,-0.003
42.784515,1.9593505,22.504702,0.10613581,-0.05222024,-0.061718907,-0.003
40.917606,1.8738538,21.522705,0.10627138,-0.052346662,-0.061669968,-0.003
39.923416,1.8283242,20.999762,0.10638542,-0.052453008,-0.061628785,-0.003
39.530304,1.8103213,20.792984,0.10644124,-0.052505061,-0.061608609,-0.003
39.173615,1.7949556,20.605175,0.10649708,-0.0525571,-0.061588358,-0.003
38.529652,1.7654489,20.266453,0.10661109,-0.052663311,-0.061546918,-0.003
37.909393,1.7370285,19.940199,0.10674666,-0.052789494,-0.061497372,-0.003
37.376381,1.7126056,19.659838,0.1068607,-0.052895535,-0.061455406,-0.003
37.134201,1.7043511,19.532255,0.10691652,-0.052947402,-0.061434776,-0.003
36.872124,1.6923225,19.394405,0.10697237,-0.052999269,-0.061414067,-0.003
36.32523,1.6672215,19.106743,0.10708637,-0.053105067,-0.061371591,-0.003
35.602345,1.6340433,18.726511,0.10722194,-0.053230733,-0.061320733,-0.003
34.936016,1.6034608,18.37603,0.10733598,-0.053336337,-0.061277688,-0.003
34.603348,1.5901875,18.2008,0.1073918,-0.053387992,-0.061256539,-0.003
34.254124,1.5741389,18.017113,0.10744765,-0.053439658,-0.061235327,-0.003
33.586639,1.543465,17.666027,0.10756165,-0.053545076,-0.061191916,-0.003
33.051117,1.5188551,17.38435,0.10769722,-0.053670373,-0.061140165,-0.003
33.290508,1.5298562,17.510267,0.10781126,-0.053775765,-0.061096597,-0.003
34.03054,1.5614403,17.908983,0.10786707,-0.053827349,-0.061075289,-0.003
34.781864,1.5959138,18.304377,0.10792292,-0.053878937,-0.061053887,-0.003
40.417156,1.8544807,21.270018,0.10803691,-0.053983916,-0.061009474,-0.003
41.164654,1.8887786,21.663397,0.1081724,-0.054106567,-0.060951915,-0.003
35.645264,1.6355296,18.758751,0.10828646,-0.0542088,-0.060901336,-0.003
35.724056,1.6391449,18.800217,0.10834229,-0.054259464,-0.060877871,-0.003
36.231636,1.6596524,19.059202,0.10839811,-0.054309852,-0.060853854,-0.003
36.429607,1.6687207,19.163343,0.10851214,-0.054412693,-0.060804594,-0.003
37.592869,1.722006,19.775263,0.1086477,-0.054534547,-0.060745191,-0.003
38.865395,1.7802961,20.444658,0.10876172,-0.054636482,-0.060694102,-0.003
39.548264,1.8115761,20.803873,0.10881757,-0.054686174,-0.060668621,-0.003
40.162682,1.8321463,21.129004,0.10887339,-0.054735668,-0.060642812,-0.003
41.384121,1.887866,21.771584,0.10898742,-0.054836199,-0.060588989,-0.003
42.550812,1.9410884,22.385365,0.10912298,-0.054954614,-0.060523,-0.003
43.237728,1.9724241,22.74674,0.109237,-0.05505326,-0.060465813,-0.003
43.467575,1.9789988,22.866713,0.10929285,-0.055101253,-0.060437262,-0.003
43.605587,1.9852822,22.939316,0.10934867,-0.055149015,-0.060408372,-0.003
43.71624,1.9903201,22.997526,0.10946269,-0.055245981,-0.060348373,-0.003
43.444996,1.9779707,22.854834,0.10959826,-0.055360258,-0.060275447,-0.003
42.887558,1.9525917,22.561586,0.10971228,-0.055455647,-0.060212981,-0.003
42.610909,1.9435097,22.414444,0.10976813,-0.055502173,-0.060182091,-0.003
42.178875,1.9238044,22.187183,0.10982395,-0.055548545,-0.060151014,-0.003
41.221241,1.8801261,21.683443,0.10993797,-0.055642981,-0.060087115,-0.003
39.889671,1.8193923,20.983004,0.11007354,-0.055754881,-0.060010586,-0.003
38.616409,1.7613181,20.313234,0.11018756,-0.055848822,-0.05994596,-0.003
37.970692,1.7318666,19.97357,0.1102434,-0.055894811,-0.059914283,-0.003
37.321632,1.7082425,19.631826,0.11029923,-0.055940788,-0.059882622,-0.003
35.984077,1.6470217,18.928249,0.11041325,-0.056034751,-0.059818026,-0.003
34.459076,1.5772209,18.126072,0.11054882,-0.056146644,-0.05974149,-0.003
33.338467,1.5259297,17.536612,0.11066284,-0.056240965,-0.059677418,-0.003
32.914139,1.5097605,17.313185,0.11071868,-0.056287229,-0.059646159,-0.003
32.511299,1.4912823,17.101286,0.11077451,-0.056333523,-0.059614953,-0.003
32.012524,1.4684038,16.838926,0.11088853,-0.056428198,-0.059551403,-0.003
31.985207,1.4671507,16.824556,0.1110241,-0.056540843,-0.059475977,-0.003
32.539181,1.4925613,17.115953,0.11113812,-0.05663551,-0.05941242,-0.003
33.145679,1.5203812,17.434978,0.11119395,-0.056681789,-0.059381187,-0.003
33.557865,1.5363401,17.653843,0.11124979,-0.056727931,-0.059349749,-0.003
35.340221,1.6179397,18.59149,0.11136381,-0.056821819,-0.059285045,-0.003
37.606785,1.7217071,19.783865,0.11149938,-0.056932192,-0.059206337,-0.003
38.490429,1.762162,20.248726,0.1116134,-0.057023618,-0.059138194,-0.003
27.88678,1.7387385,20.029539,0.11166923,-0.057067901,-0.059104189,-0.003
27.692806,1.7266443,19.890219,0.11171013,-0.05710027,-0.059079204,-0.003
27.477064,1.7131927,19.735262,0.11179363,-0.057166174,-0.059027921,-0.003
27.327803,1.7038864,19.628057,0.11189292,-0.057244159,-0.058966469,-0.003
27.206768,1.6963398,19.541124,0.11197643,-0.057309408,-0.058914348,-0.003
27.072798,1.6860496,19.445219,0.11201731,-0.057341229,-0.058888681,-0.003
27.064182,1.6855131,19.439032,0.11205821,-0.057373017,-0.058862951,-0.003
26.975075,1.6799636,19.375029,0.11214172,-0.057437681,-0.058810104,-0.003
26.827103,1.6707481,19.268747,0.112241,-0.057514146,-0.058746777,-0.003
26.720903,1.6641343,19.192469,0.11232451,-0.057578135,-0.058693122,-0.003
26.720648,1.6638758,19.192789,0.11236539,-0.057609357,-0.058666732,-0.003
26.642843,1.659031,19.136904,0.11240629,-0.057640497,-0.058640216,-0.003
26.554407,1.6535243,19.073383,0.1124898,-0.057703856,-0.058585815,-0.003
26.507338,1.6505932,19.039574,0.11258909,-0.057778765,-0.058520649,-0.003
26.504965,1.6504455,19.037868,0.1126726,-0.057841375,-0.058465391,-0.003
26.5308,1.6515539,19.057068,0.11271347,-0.057871886,-0.058438189,-0.003
26.535553,1.6518499,19.060482,0.11275438,-0.057902314,-0.058410849,-0.003
26.552404,1.6528988,19.072586,0.11283789,-0.05796412,-0.058354691,-0.003
26.63974,1.6583354,19.135319,0.11293717,-0.058037028,-0.058287296,-0.003
26.733904,1.6641972,19.202957,0.11302068,-0.058097802,-0.058230024,-0.003
26.680445,1.6605486,19.165352,0.11306155,-0.058127329,-0.058201771,-0.003
26.795137,1.6676869,19.24774,0.11310246,-0.0581568,-0.058173392,-0.003
26.936716,1.6764987,19.349442,0.11318597,-0.058216471,-0.058114972,-0.003
27.061178,1.6842449,19.438845,0.11328526,-0.058286563,-0.05804465,-0.003
27.17589,1.6913843,19.521246,0.11336877,-0.058344748,-0.057984747,-0.003
27.246084,1.6957532,19.571669,0.11340963,-0.058372945,-0.057955168,-0.003
27.243282,1.6895878,19.57099,0.11345054,-0.058400974,-0.057925366,-0.003
27.318569,1.694257,19.625074,0.11353405,-0.058457587,-0.057863973,-0.003
27.216358,1.6879179,19.551647,0.11363334,-0.058523681,-0.057789885,-0.003
26.656977,1.6532259,19.149799,0.11371684,-0.058578148,-0.057726588,-0.003
26.238338,1.6272626,18.849058,0.11375771,-0.058604419,-0.057695284,-0.003
24.421572,1.4978328,17.551184,0.11379863,-0.058630407,-0.057663675,-0.003
23.894014,1.4654765,17.172041,0.11388214,-0.058684066,-0.057599694,-0.003
26.638569,1.6338065,19.144485,0.11398142,-0.058747023,-0.057522923,-0.003
31.014671,1.9022033,22.289482,0.11406492,-0.058797155,-0.057456143,-0.003
21.231899,2.0440702,24.243244,0.11410582,-0.058820099,-0.057422291,-0.003
21.932568,2.1115263,25.043289,0.11413157,-0.058833782,-0.057400472,-0.003
24.308809,2.3402956,27.756557,0.11418424,-0.058859888,-0.057354733,-0.003
25.724874,2.4766252,29.373465,0.11424679,-0.058886338,-0.057298049,-0.003
24.956295,2.4026313,28.495876,0.11429945,-0.058904953,-0.057248782,-0.003
24.825169,2.3514407,28.299265,0.11432525,-0.058913361,-0.057224397,-0.003
24.520514,2.3225839,27.951975,0.11435099,-0.058921151,-0.057199862,-0.003
23.897934,2.2636132,27.242271,0.11440363,-0.058935579,-0.057149239,-0.003
23.132406,2.1911023,26.369614,0.11446622,-0.058950223,-0.05708839,-0.003
22.428106,2.1243911,25.566751,0.11451886,-0.058960557,-0.057036772,-0.003
22.024277,2.0876577,25.098471,0.11454467,-0.058965001,-0.057011347,-0.003
21.69175,2.0561378,24.719528,0.11457042,-0.058969084,-0.056985926,-0.003
20.933546,1.9842685,23.855494,0.11462305,-0.058976293,-0.056933783,-0.003
19.986069,1.8944582,22.775766,0.11468564,-0.058983058,-0.056871563,-0.003
19.180487,1.8180978,21.857737,0.11473829,-0.058987428,-0.0568191,-0.003
18.846745,1.8166506,21.475317,0.11476408,-0.058989182,-0.056793366,-0.003
18.422503,1.7757577,20.991905,0.11478985,-0.058990654,-0.056767642,-0.003
17.612,1.6976327,20.068361,0.11484248,-0.058993004,-0.05671506,-0.003
16.696512,1.6093882,19.02519,0.11490507,-0.058994785,-0.056652494,-0.003
15.845707,1.5273786,18.055721,0.11495771,-0.058995504,-0.056599859,-0.003
15.155823,1.4669855,17.270237,0.11498349,-0.058995608,-0.05657408,-0.003
14.684656,1.4213796,16.733335,0.11500927,-0.058995944,-0.056548301,-0.003
14.036675,1.3586591,15.994954,0.11506191,-0.058997009,-0.056495674,-0.003
13.533492,1.3099543,15.421571,0.1151245,-0.058998372,-0.056433097,-0.003
13.194799,1.2771711,15.035627,0.11517714,-0.05899905,-0.056380462,-0.003
13.030472,1.2468604,14.860455,0.1152029,-0.058999073,-0.056354705,-0.003
12.849061,1.2295015,14.653566,0.1152287,-0.058998801,-0.056328904,-0.003
12.3895,1.185527,14.129465,0.11528134,-0.058997158,-0.056276288,-0.003
11.673968,1.1170592,13.313446,0.11534393,-0.058992922,-0.056213848,-0.003
10.863726,1.0395287,12.389413,0.11539657,-0.058987003,-0.056161541,-0.003
10.342158,0.9798485,11.805421,0.11542232,-0.058983188,-0.056136072,-0.003
9.7974958,0.92824548,11.183697,0.11544812,-0.05897877,-0.056110654,-0.003
8.3952179,0.79538929,9.5830173,0.11550076,-0.058967654,-0.056059197,-0.003
6.1102452,0.57890379,6.9747548,0.11556334,-0.058950622,-0.055998985,-0.003
2.9792252,0.28226113,3.4007416,0.11561598,-0.058933035,-0.055949364,-0.003
2.1652875,0.20556098,2.4705398,0.11564175,-0.058923349,-0.055925485,-0.003
4.213182,0.39997727,4.8071365,0.11566753,-0.058912925,-0.055901907,-0.003
6.4842701,0.61558241,7.3983922,0.11572017,-0.058889519,-0.055854753,-0.003
8.0854158,0.76758671,9.2252598,0.11578275,-0.058858264,-0.055800539,-0.003
8.941783,0.84888572,10.202353,0.1158354,-0.058829442,-0.055756487,-0.003
9.258955,0.89213467,10.552096,0.11586118,-0.058814593,-0.055735406,-0.003
9.4920797,0.91459709,10.81778,0.11588695,-0.058799315,-0.055714656,-0.003
9.8273201,0.94689876,11.199841,0.11593959,-0.058766957,-0.055673134,-0.003
10.039108,0.9673053,11.441209,0.11600218,-0.058726899,-0.055625044,-0.003
10.154775,0.97845024,11.57303,0.11605482,-0.058692325,-0.055585355,-0.003
19.922451,0.9977302,11.644296,0.1160806,-0.058675233,-0.055566054,-0.003
20.527395,1.0280262,11.997873,0.11613085,-0.058641948,-0.055528402,-0.003
21.588028,1.0811435,12.617794,0.11623348,-0.058573481,-0.055451944,-0.003
22.395182,1.1215663,13.08956,0.1163555,-0.058490515,-0.055362474,-0.003
22.794409,1.1415598,13.322901,0.11645814,-0.058419231,-0.055288631,-0.003
23.041767,1.1539477,13.467477,0.11650839,-0.058383919,-0.05525288,-0.003
23.161701,1.1721624,13.536811,0.11655864,-0.058348294,-0.055217434,-0.003
23.416426,1.1850533,13.685683,0.11666128,-0.058274724,-0.055145875,-0.003
23.64797,1.1967714,13.82101,0.11678329,-0.05818592,-0.055062193,-0.003
23.78727,1.2038211,13.902423,0.11688593,-0.058110189,-0.054992925,-0.003
23.839714,1.2064751,13.933074,0.11693619,-0.058072779,-0.054959361,-0.003
23.890936,1.2120173,13.962498,0.11698644,-0.058035176,-0.054926027,-0.003
23.960951,1.2155693,14.003417,0.11708907,-0.057957772,-0.054858636,-0.003
24.000439,1.2175725,14.026494,0.11721109,-0.05786474,-0.054779679,-0.003
23.997869,1.217442,14.024992,0.11731372,-0.057785697,-0.054714214,-0.003
23.981205,1.2144146,14.014916,0.11736398,-0.057746734,-0.054682467,-0.003
23.978384,1.2142718,14.013268,0.11741423,-0.05770763,-0.05465091,-0.003
23.950895,1.2128797,13.997202,0.11751686,-0.057627294,-0.054587036,-0.003
23.909782,1.2107978,13.973176,0.11763888,-0.057531025,-0.054512065,-0.003
23.864361,1.2084975,13.94663,0.11774151,-0.057449453,-0.054449778,-0.003
23.829939,1.2067544,13.926514,0.11779177,-0.057409316,-0.054419532,-0.003
23.82987,1.2073034,13.926318,0.11784202,-0.057369076,-0.054389436,-0.003
23.786633,1.2051128,13.90105,0.11794465,-0.057286531,-0.054328445,-0.003
23.732204,1.2023553,13.869242,0.11806668,-0.057187803,-0.054256737,-0.003
23.698515,1.2006485,13.849553,0.11816931,-0.057104301,-0.054197062,-0.003
23.689587,1.201908,13.844311,0.11821956,-0.05706327,-0.054168046,-0.003
23.652544,1.2000287,13.822663,0.11826982,-0.057022139,-0.054139175,-0.003
23.616774,1.1982138,13.801759,0.11837245,-0.056937858,-0.054080606,-0.003
23.576483,1.1961696,13.778213,0.11849447,-0.05683719,-0.05401165,-0.003
23.541592,1.1943994,13.757822,0.1185971,-0.056752138,-0.053954206,-0.003
23.531073,1.1938657,13.751674,0.11864736,-0.056710374,-0.053926259,-0.003
23.500072,1.1934664,13.73358,0.11869761,-0.05666852,-0.053898439,-0.003
23.458727,1.1913667,13.709416,0.11880024,-0.056582816,-0.053841975,-0.003
23.393776,1.1880682,13.671459,0.11892227,-0.056480508,-0.053775474,-0.003
23.351128,1.1859021,13.646535,0.1190249,-0.056394134,-0.053720046,-0.003
23.356678,1.186184,13.649778,0.11907515,-0.056351744,-0.053693056,-0.003
31.82852,1.1831715,13.603146,0.11914387,-0.05629364,-0.053656366,-0.003
31.740801,1.1799108,13.565656,0.11928421,-0.056174614,-0.053582009,-0.003
31.646317,1.1763985,13.525275,0.11945106,-0.056032479,-0.053494625,-0.003
31.565348,1.1733886,13.490669,0.1195914,-0.05591242,-0.053421956,-0.003
31.541529,1.1725032,13.48049,0.11966011,-0.055853475,-0.05338664,-0.003
31.478695,1.1711478,13.45353,0.11972883,-0.055794414,-0.053351514,-0.003
31.398239,1.1681546,13.419145,0.11986917,-0.055673487,-0.05328029,-0.003
31.312284,1.1649567,13.382409,0.12003602,-0.055529207,-0.053196494,-0.003
31.253557,1.1627718,13.35731,0.12017636,-0.05540745,-0.053126704,-0.003
31.248623,1.1630863,13.35513,0.12024507,-0.055347715,-0.053092744,-0.003
31.232582,1.1624893,13.348275,0.1203138,-0.055287901,-0.053058907,-0.003
31.251005,1.163175,13.356149,0.12045413,-0.055165537,-0.052990191,-0.003
31.441698,1.1702727,13.437648,0.12062099,-0.055019774,-0.052908998,-0.003
31.520857,1.173219,13.471478,0.12076132,-0.054896876,-0.052841239,-0.003
31.382603,1.1680731,13.412391,0.12083004,-0.054836549,-0.052808341,-0.003
31.320492,1.1662055,13.385839,0.12089876,-0.054776143,-0.05277558,-0.003
31.157532,1.1601378,13.316192,0.1210391,-0.054652553,-0.052709088,-0.003
30.935123,1.1518564,13.221138,0.12120595,-0.054505251,-0.052630719,-0.003
30.787163,1.1463472,13.157903,0.12134629,-0.054381102,-0.052565284,-0.003
30.766499,1.1455778,13.149071,0.121415,-0.054320253,-0.052533358,-0.003
30.725828,1.1445878,13.131626,0.12148372,-0.05425936,-0.052501515,-0.003
30.66461,1.1423073,13.105463,0.12162406,-0.054134887,-0.052436691,-0.003
30.765921,1.1460813,13.148762,0.12179091,-0.053986788,-0.052359842,-0.003
31.268744,1.1648123,13.363659,0.12193125,-0.053862296,-0.052295055,-0.003
31.829885,1.1855603,13.603765,0.12199996,-0.05380144,-0.052263152,-0.003
32.092468,1.1953408,13.71599,0.12206868,-0.053740531,-0.05223133,-0.003
32.648361,1.2160459,13.953573,0.12220902,-0.053616039,-0.052166544,-0.003
32.938869,1.2268665,14.077734,0.12237588,-0.053467635,-0.052090287,-0.003
32.830948,1.2228467,14.03161,0.12251621,-0.053342313,-0.052027125,-0.003
32.679142,1.2171925,13.966729,0.12258493,-0.05328076,-0.051996581,-0.003
32.475491,1.2093229,13.879985,0.12265365,-0.053219069,-0.051966306,-0.003
31.824047,1.1850644,13.601558,0.12279399,-0.053092632,-0.051905401,-0.003
30.752996,1.1451807,13.143793,0.12296084,-0.052941527,-0.05183465,-0.003
29.725758,1.1069283,12.704752,0.12310118,-0.052813824,-0.051776454,-0.003
29.235237,1.0887333,12.494576,0.12316989,-0.052751124,-0.051748339,-0.003
28.656134,1.0671673,12.247079,0.12323861,-0.052688301,-0.051720493,-0.003
27.527044,1.0251194,11.764527,0.12337895,-0.0525597,-0.051664297,-0.003
26.359938,0.98165584,11.265729,0.1235458,-0.052406453,-0.05159831,-0.003
25.65233,0.95530427,10.963311,0.12368614,-0.052277431,-0.051543105,-0.003
25.429848,0.94727415,10.868305,0.12375485,-0.052214269,-0.051516045,-0.003
25.32494,0.94336635,10.82347,0.12382357,-0.052151136,-0.051488902,-0.003
25.703138,0.95745444,10.985106,0.12396391,-0.052022491,-0.051432814,-0.003
26.638472,0.99229598,11.384851,0.12413077,-0.051870011,-0.05136507,-0.003
27.456638,1.0227731,11.734524,0.1242711,-0.051742017,-0.051307518,-0.003
27.732483,1.033316,11.852341,0.12433982,-0.051679362,-0.051279299,-0.003
28.009424,1.0436349,11.9707,0.12440854,-0.051616713,-0.051251065,-0.003
28.417562,1.0588422,12.145131,0.12454888,-0.051488742,-0.051193453,-0.003
28.618273,1.0663207,12.23091,0.12471573,-0.051336464,-0.051125258,-0.003
28.519064,1.0626241,12.188511,0.12485607,-0.051208187,-0.051068343,-0.003
33.54948,1.0569986,12.123984,0.12492478,-0.051145289,-0.051040672,-0.003
33.342442,1.0504757,12.049167,0.12500606,-0.051070828,-0.051008079,-0.003
32.748043,1.0317488,11.834364,0.12517206,-0.050918531,-0.050942052,-0.003
31.859579,1.0037571,11.513294,0.12536941,-0.050737068,-0.050864473,-0.003
30.975214,0.97589469,11.193707,0.1255354,-0.050584108,-0.050799999,-0.003
30.484411,0.96043682,11.016219,0.12561668,-0.050509103,-0.050768692,-0.003
30.04497,0.94659179,10.857417,0.12569796,-0.050434045,-0.050737496,-0.003
29.084679,0.91633707,10.510395,0.12586395,-0.05028059,-0.050674211,-0.003
28.024925,0.88294858,10.127429,0.1260613,-0.050097924,-0.050599508,-0.003
27.258921,0.85881495,9.8506165,0.1262273,-0.049944166,-0.050536957,-0.003
26.930161,0.8484571,9.7318115,0.12630857,-0.049868859,-0.050506387,-0.003
26.633827,0.83947533,9.6246948,0.12638985,-0.049793538,-0.050475836,-0.003
26.113728,0.82308221,9.4367456,0.12655585,-0.049639702,-0.050413471,-0.003
25.693079,0.80982375,9.2847366,0.1267532,-0.049456839,-0.050339255,-0.003
25.457792,0.80240768,9.1997099,0.12691919,-0.049303073,-0.050276726,-0.003
25.350336,0.79936796,9.1608772,0.12700047,-0.049227793,-0.05024609,-0.003
25.261656,0.79657161,9.1288319,0.12708175,-0.049152516,-0.050215427,-0.003
25.032724,0.78935277,9.0461016,0.12724775,-0.048998784,-0.050152808,-0.003
24.661448,0.77764535,8.9119329,0.1274451,-0.048815995,-0.050078411,-0.003
24.271692,0.76535523,8.7710867,0.12761109,-0.048662227,-0.050015885,-0.003
24.060585,0.75874853,8.6948051,0.12769237,-0.048586935,-0.049985282,-0.003
23.88722,0.75328147,8.6321564,0.12777365,-0.04851165,-0.049954642,-0.003
23.519318,0.74167967,8.4992065,0.12793964,-0.04835793,-0.049891993,-0.003
23.090176,0.72814673,8.3441267,0.12813699,-0.048175246,-0.049817339,-0.003
22.759165,0.71770835,8.2245092,0.12830298,-0.04802167,-0.049754344,-0.003
22.618937,0.71328622,8.1738338,0.12838426,-0.047946505,-0.04972342,-0.003
22.407705,0.70672154,8.0975008,0.12846555,-0.047871336,-0.049692493,-0.003
22.033047,0.69490504,7.9621096,0.12863154,-0.047717888,-0.049629193,-0.003
21.547272,0.67958415,7.7865648,0.12882889,-0.047535524,-0.049553756,-0.003
21.130693,0.66644555,7.6360254,0.12899488,-0.047382198,-0.049490154,-0.003
20.954214,0.66087055,7.5722589,0.12907616,-0.047307156,-0.049458932,-0.003
20.751301,0.65447092,7.4989314,0.12915744,-0.047232121,-0.049427688,-0.003
20.415558,0.64388198,7.3776035,0.12932343,-0.047078956,-0.049363703,-0.003
20.093008,0.63370913,7.2610431,0.12952079,-0.046896987,-0.049287312,-0.003
19.887686,0.62723351,7.1868453,0.12968678,-0.04674406,-0.049222764,-0.003
19.81951,0.62498116,7.1622195,0.12976805,-0.04666923,-0.049191043,-0.003
19.730473,0.62217349,7.130044,0.12984933,-0.046594415,-0.049159274,-0.003
19.62718,0.61891627,7.0927167,0.13001533,-0.04644173,-0.049094144,-0.003
19.578642,0.61738575,7.0751767,0.13021268,-0.046260387,-0.049016286,-0.003
19.569992,0.61711293,7.0720506,0.13037867,-0.046108011,-0.048950445,-0.003
19.568369,0.61706179,7.0714645,0.13045995,-0.046033449,-0.048918091,-0.003
19.616587,0.61843967,7.0888877,0.13054123,-0.045958932,-0.048885629,-0.003
19.699598,0.62105674,7.118886,0.13070723,-0.045806859,-0.048819087,-0.003
19.81492,0.62469238,7.1605597,0.13090458,-0.045626245,-0.048739552,-0.003
19.922733,0.62809134,7.1995206,0.13107057,-0.045474492,-0.048672289,-0.003
19.973011,0.62949646,7.2177029,0.13115185,-0.045400243,-0.048639227,-0.003
20.030436,0.63130635,7.2384548,0.13123313,-0.045326028,-0.048606075,-0.003
20.148151,0.63501644,7.2809944,0.13139912,-0.045174595,-0.048538089,-0.003
20.295158,0.63964969,7.3341184,0.13159647,-0.044994794,-0.048456732,-0.003
20.435785,0.64408189,7.3849373,0.13176246,-0.044843778,-0.048387833,-0.003
20.514299,0.64643198,7.413331,0.13184374,-0.044769909,-0.048353929,-0.003
20.603273,0.64923567,7.4454842,0.13192502,-0.044696089,-0.048319913,-0.003
20.81432,0.65588599,7.5217505,0.13209102,-0.044545498,-0.048250079,-0.003
21.127106,0.66574228,7.6347828,0.13228837,-0.044366773,-0.048166387,-0.003
21.445818,0.6757853,7.7499571,0.13245436,-0.044216719,-0.048095409,-0.003
21.621492,0.68132102,7.8134413,0.13253564,-0.044143345,-0.048060451,-0.003
21.810991,0.68715185,7.8819356,0.13261692,-0.044070028,-0.048025358,-0.003
22.23868,0.70062608,8.0364914,0.13278292,-0.043920502,-0.04795327,-0.003
22.811865,0.7186842,8.2436256,0.13298027,-0.0437431,-0.047866814,-0.003
23.319891,0.73468947,8.4272137,0.13314626,-0.043594189,-0.04779347,-0.003
25.835468,0.74217689,8.5146379,0.13322754,-0.043521374,-0.047757357,-0.003
26.149942,0.75121081,8.6182804,0.13331665,-0.043441631,-0.04771759,-0.003
26.736021,0.76804715,8.8114357,0.13349864,-0.043279007,-0.047635891,-0.003
27.361404,0.78601253,9.0175438,0.133715,-0.043086078,-0.047537953,-0.003
27.852518,0.80012077,9.1794004,0.13389699,-0.042924158,-0.047454879,-0.003
28.093605,0.80704647,9.2588558,0.1339861,-0.042845003,-0.047413956,-0.003
28.279104,0.81229907,9.3199768,0.13407521,-0.042765904,-0.047372911,-0.003
28.708109,0.82462198,9.4613638,0.1342572,-0.042604651,-0.047288548,-0.003
29.144098,0.83714545,9.6050529,0.13447357,-0.042413365,-0.047187429,-0.003
29.418156,0.84501755,9.6953745,0.13465556,-0.04225279,-0.047101781,-0.003
29.515667,0.8478508,9.7274933,0.13474466,-0.042174265,-0.047059666,-0.003
29.66589,0.852166,9.7770014,0.13483378,-0.042095833,-0.047017366,-0.003
29.866713,0.85793471,9.8431873,0.13501577,-0.041935869,-0.046930578,-0.003
30.060192,0.86349249,9.9069519,0.13523213,-0.04174611,-0.046826627,-0.003
30.228178,0.86831796,9.9623156,0.13541412,-0.041586891,-0.046738487,-0.003
30.315073,0.87081403,9.9909534,0.13550323,-0.041509062,-0.046695095,-0.003
30.428696,0.87413126,10.028441,0.13559234,-0.04143133,-0.046651512,-0.003
30.652887,0.8805716,10.102328,0.13577433,-0.04127289,-0.046561979,-0.003
30.92169,0.88829356,10.190918,0.1359907,-0.04108509,-0.046454526,-0.003
31.162678,0.89521646,10.270341,0.13617269,-0.040927656,-0.046363235,-0.003
31.309137,0.89942384,10.318609,0.13626179,-0.040850762,-0.046318218,-0.003
31.383404,0.90142524,10.343069,0.1363509,-0.040773947,-0.046273042,-0.003
31.551378,0.90624994,10.398429,0.13653289,-0.040617406,-0.046180222,-0.003
31.721281,0.91113007,10.454424,0.13674926,-0.040431883,-0.046068884,-0.003
31.845949,0.91471088,10.495511,0.13693125,-0.040276352,-0.045974389,-0.003
31.912973,0.91648793,10.517608,0.13702035,-0.040200379,-0.045927834,-0.003
31.979366,0.91839468,10.539489,0.13710947,-0.040124513,-0.045881078,-0.003
32.135162,0.92286891,10.590835,0.13729146,-0.039969951,-0.045785002,-0.003
32.357731,0.92926073,10.664187,0.13750782,-0.039786845,-0.045669734,-0.003
32.57439,0.93548274,10.735591,0.13768981,-0.03963339,-0.045571901,-0.003
32.68927,0.93878198,10.773453,0.13777891,-0.039558444,-0.045523711,-0.003
32.79747,0.94183475,10.809099,0.13786803,-0.039483603,-0.045475323,-0.003
33.023258,0.94831872,10.883513,0.13805002,-0.03933116,-0.045375925,-0.003
33.267216,0.95532429,10.963914,0.13826639,-0.039150588,-0.045256726,-0.003
33.464947,0.96100253,11.029081,0.13844838,-0.038999271,-0.045155615,-0.003
33.580173,0.96431142,11.067057,0.13853748,-0.038925376,-0.045105826,-0.003
33.651566,0.96646327,11.090549,0.1386266,-0.038851574,-0.045055874,-0.003
33.863865,0.97256047,11.160518,0.13880858,-0.03870124,-0.044953313,-0.003
34.093681,0.97916067,11.236258,0.13902495,-0.03852313,-0.044830468,-0.003
34.182163,0.98170191,11.26542,0.13920694,-0.038373798,-0.04472645,-0.003
34.167774,0.98128861,11.260676,0.13929604,-0.038300823,-0.04467532,-0.003
34.259113,0.98406696,11.290738,0.13938516,-0.038227983,-0.044623971,-0.003
34.165173,0.98136848,11.259777,0.13956715,-0.038079448,-0.044518821,-0.003
34.172806,0.98158777,11.262294,0.13978352,-0.037903417,-0.044393014,-0.003
34.273903,0.98449171,11.295612,0.1399655,-0.03775591,-0.044286422,-0.003
34.294811,0.98509234,11.302503,0.14005461,-0.037683859,-0.044234004,-0.003
34.293537,0.98514515,11.302015,0.14014373,-0.037611894,-0.044181436,-0.003
34.132881,0.98053002,11.249068,0.14032571,-0.037465177,-0.044073764,-0.003
33.828323,0.97178108,11.148696,0.14054208,-0.037291158,-0.04394519,-0.003
33.488335,0.9620142,11.036647,0.14072407,-0.037145127,-0.043836582,-0.003
33.27248,0.9558959,10.965499,0.14081317,-0.037073739,-0.04378327,-0.003
33.058537,0.94974947,10.89499,0.14090229,-0.037002411,-0.043729834,-0.003
32.577229,0.93592191,10.736368,0.14108428,-0.036857001,-0.043620404,-0.003
32.082443,0.92170697,10.573302,0.14130064,-0.03668458,-0.043489695,-0.003
31.814178,0.91399997,10.484892,0.14148263,-0.036539979,-0.043379191,-0.003
31.729889,0.91157836,10.457112,0.14157173,-0.036469344,-0.043324884,-0.003
31.63409,0.90891802,10.425564,0.14166085,-0.036398791,-0.043270431,-0.003
31.478312,0.90444219,10.374225,0.14184284,-0.036255065,-0.043158796,-0.003
31.355221,0.90090549,10.333657,0.14205921,-0.036084827,-0.043025255,-0.003
31.331202,0.90021533,10.325742,0.1422412,-0.035942156,-0.042912271,-0.003
31.317305,0.8995778,10.321085,0.1423303,-0.035872463,-0.04285676,-0.003
31.436722,0.90300798,10.360441,0.14241942,-0.035802893,-0.042801056,-0.003
31.464754,0.90381324,10.369679,0.14260141,-0.035661109,-0.042686965,-0.003
31.360296,0.90081275,10.335254,0.14281777,-0.035492998,-0.042550758,-0.003
30.98917,0.89015228,10.212944,0.14299976,-0.035351872,-0.042435851,-0.003
31.097422,0.89291817,10.249147,0.14308886,-0.035282817,-0.042379551,-0.003


==> data/Turbine_Results/Walldistances/Walldistances_Stator2_0deg.csv <==
"x+","y+","z+","arc_length","Points:0","Points:1","Points:2"
29.613976,1.9374343,25.71405,0,0.11112734,-4.0341747e-05,-0.003
29.782665,1.9484705,25.860525,3.3811289e-05,0.11113982,-8.9178739e-06,-0.003
30.081028,1.9679902,26.119596,0.00010286792,0.11116526,5.5280525e-05,-0.003
30.346336,1.9853475,26.349966,0.000184971,0.11119544,0.00013163754,-0.003
30.607885,2.0024588,26.57707,0.0002540267,0.11122076,0.00019588206,-0.003
30.763485,2.0126386,26.712179,0.00028784041,0.11123315,0.0002273439,-0.003
29.437309,2.0223732,26.838671,0.00032004308,0.11124495,0.000257309,-0.003
29.671749,2.0384796,27.052416,0.00038581126,0.11126903,0.00031851025,-0.003
29.939432,2.0568695,27.296469,0.00046400415,0.11129766,0.00039127222,-0.003
30.157454,2.0718477,27.495241,0.00052977326,0.11132175,0.00045246861,-0.003
30.271898,2.0797102,27.599585,0.00056197639,0.11133356,0.00048243126,-0.003
28.891178,2.0838666,27.657804,0.00059264566,0.11134481,0.00051095959,-0.003
29.027933,2.0937302,27.788719,0.00065528336,0.11136783,0.00056921592,-0.003
29.134796,2.1014383,27.89102,0.0007297515,0.11139525,0.00063845282,-0.003
29.26895,2.1111145,28.019447,0.00079238725,0.11141837,0.00069666572,-0.003
29.365997,2.1181142,28.112352,0.00082305847,0.11142971,0.00072516367,-0.003
27.913771,2.1135983,28.058262,0.00085226793,0.11144055,0.00075228699,-0.003
27.989862,2.11936,28.134747,0.00091191961,0.11146271,0.00080766762,-0.003
28.080374,2.1262133,28.225727,0.00098284235,0.11148918,0.00087346783,-0.003
28.162304,2.132417,28.308081,0.0010424985,0.11151154,0.00092877535,-0.003
28.261364,2.1399179,28.407654,0.0010717081,0.1115225,0.00095584785,-0.003
26.82847,2.1323106,28.310778,0.0010995255,0.11153301,0.00098160526,-0.003
26.870922,2.1356845,28.355574,0.0011563381,0.11155451,0.0010341916,-0.003
26.88747,2.1369996,28.373035,0.0012238843,0.11158022,0.0010966557,-0.003
26.92099,2.1396639,28.408407,0.0012806975,0.11160196,0.0011491446,-0.003
27.002991,2.1461813,28.49494,0.0013085169,0.11161263,0.0011748336,-0.003
25.604753,2.1364005,28.370314,0.0013350081,0.11162286,0.00119927,-0.003
25.573292,2.1337752,28.335453,0.0013891161,0.11164383,0.001249151,-0.003
25.531487,2.1302872,28.289133,0.0014534459,0.11166891,0.0013083878,-0.003
25.505901,2.1281524,28.260784,0.0015075546,0.11169016,0.0013581496,-0.003
24.298002,2.128479,28.268454,0.0015340479,0.11170061,0.0013824967,-0.003
24.243769,2.1237283,28.205359,0.0015592788,0.11171062,0.0014056587,-0.003
24.270056,2.1260309,28.235941,0.0016108102,0.11173112,0.0014529352,-0.003
24.183172,2.1184201,28.134859,0.0016720754,0.11175572,0.0015090437,-0.003
24.195341,2.1194861,28.149015,0.0017236071,0.11177658,0.0015561639,-0.003
15.451639,2.1385376,28.397478,0.0017488412,0.11178681,0.0015792315,-0.003
15.42857,2.1353447,28.35508,0.0017646305,0.11179325,0.0015936489,-0.003
15.446814,2.1378696,28.388607,0.001796876,0.11180646,0.0016230645,-0.003
15.588261,2.1574464,28.648563,0.0018352119,0.11182223,0.0016580053,-0.003
15.74243,2.1787837,28.931902,0.0018674586,0.1118356,0.0016873513,-0.003
11.399561,2.1904762,29.146191,0.0018832419,0.11184219,0.0017016913,-0.003
11.138226,2.1402593,28.478012,0.0018945252,0.11184705,0.0017118753,-0.003
10.270965,1.9736112,26.260614,0.0019175597,0.11185734,0.0017324841,-0.003
8.2875977,1.5924987,21.189579,0.0019449413,0.1118705,0.0017564971,-0.003
5.9087524,1.1353929,15.10739,0.0019679753,0.11188249,0.0017761657,-0.003
4.5782294,0.87972701,11.705533,0.001979246,0.11188865,0.0017855981,-0.003
2.5219903,0.67028284,8.9359674,0.0019873068,0.11189318,0.0017922657,-0.003
0.85169739,0.22636019,3.0177517,0.0020037581,0.11190275,0.0018056495,-0.003
2.3337047,0.62024122,8.2688303,0.0020233178,0.11191464,0.0018211795,-0.003
2.6873491,0.71423113,9.5218697,0.0020397705,0.11192501,0.0018339517,-0.003
2.226016,0.739941,9.8647289,0.0020478236,0.11193019,0.0018401194,-0.003
2.2263811,0.74006236,9.8663464,0.002054452,0.11193457,0.0018451001,-0.003
2.2255981,0.739802,9.8628759,0.0020679916,0.11194358,0.0018552019,-0.003
2.1684468,0.72080457,9.6096067,0.0020840856,0.11195456,0.0018669667,-0.003
2.0767694,0.69033051,9.2033329,0.0020976231,0.11196405,0.0018766262,-0.003
2.0329192,0.67560631,9.0092249,0.0021042543,0.11196876,0.0018812952,-0.003
1.9886141,0.66088229,8.8128796,0.002110883,0.1119735,0.001885923,-0.003
1.8817097,0.62535447,8.3391151,0.0021244187,0.11198337,0.0018951836,-0.003
1.735526,0.57677275,7.691277,0.0021405138,0.11199541,0.0019058731,-0.003
1.5912638,0.52882963,7.0519547,0.0021540537,0.11200575,0.0019146128,-0.003
1.5191337,0.50485843,6.7322984,0.0021606821,0.11201087,0.0019188153,-0.003
1.4418255,0.47921488,6.389523,0.0021673106,0.11201604,0.0019229626,-0.003
1.2870803,0.42778268,5.7037616,0.0021808454,0.11202674,0.0019312525,-0.003
1.1122948,0.36968982,4.9291911,0.002196945,0.11203972,0.0019407886,-0.003
0.98105747,0.3260709,4.3476062,0.002210481,0.11205082,0.0019485229,-0.003
0.92154866,0.30629215,4.08389,0.0022171115,0.11205634,0.001952206,-0.003
0.86908245,0.2888616,3.8512316,0.0022237399,0.11206187,0.0019558517,-0.003
0.76074123,0.25285167,3.3711309,0.002237273,0.11207331,0.0019630869,-0.003
0.62254703,0.2069193,2.7587404,0.0022533697,0.11208712,0.0019713507,-0.003
0.51749766,0.17200346,2.293227,0.0022669101,0.1120989,0.0019780414,-0.003
0.48773777,0.16213624,2.1614425,0.0022735416,0.11210471,0.0019812358,-0.003
0.45751336,0.1520889,2.0275009,0.0022801658,0.11211056,0.0019843318,-0.003
0.43689582,0.14523511,1.9361329,0.0022937074,0.11212263,0.0019904857,-0.003
0.46123284,0.15332533,2.0439839,0.0023097995,0.11213712,0.0019974671,-0.003
0.50504315,0.16788898,2.2381325,0.0023233348,0.11214946,0.0020030327,-0.003
0.53354245,0.17736287,2.364429,0.002329969,0.11215556,0.0020056535,-0.003
0.56297809,0.18713625,2.4948149,0.0023365961,0.11216167,0.0020082211,-0.003
0.63627601,0.21150078,2.8196318,0.0023501303,0.11217424,0.0020132402,-0.003
0.74487317,0.24759893,3.3008759,0.002366229,0.11218933,0.0020188361,-0.003
0.82799625,0.27522939,3.6692326,0.0023797657,0.11220214,0.0020232189,-0.003
0.84984416,0.28249171,3.7660506,0.0023863936,0.11220845,0.002025245,-0.003
0.87579125,0.29110837,3.880857,0.0023930258,0.11221477,0.0020272383,-0.003
0.90591812,0.30112237,4.0143571,0.0024065567,0.11222775,0.0020310637,-0.003
0.92526311,0.30755255,4.1000795,0.0024226519,0.1122433,0.0020352197,-0.003
0.93396109,0.3104437,4.1386223,0.0024361953,0.11225647,0.0020383978,-0.003
0.93941545,0.31225672,4.1627922,0.0024428222,0.11226293,0.0020398444,-0.003
0.94625199,0.31455103,4.1930504,0.0024494495,0.11226942,0.0020412246,-0.003
0.96317351,0.32017604,4.268033,0.002462986,0.1122827,0.0020438249,-0.003
0.99387294,0.3303811,4.4040689,0.002479084,0.11229857,0.0020465262,-0.003
1.0247934,0.34065959,4.5410843,0.0024926211,0.11231197,0.002048475,-0.003
1.0380419,0.34506366,4.599792,0.0024992549,0.11231855,0.0020493267,-0.003
1.0441123,0.34709892,4.626749,0.0025058776,0.11232512,0.0020500873,-0.003
1.0689549,0.3553575,4.7368336,0.0025194156,0.1123386,0.0020514359,-0.003
1.1248266,0.37393111,4.984416,0.00253551,0.11235464,0.0020526499,-0.003
1.1449267,0.38061309,5.0734854,0.0025490511,0.11236817,0.0020533544,-0.003
1.1403149,0.37908,5.0530496,0.0025556795,0.11237479,0.002053608,-0.003
1.1056631,0.36753336,4.8996997,0.0025623045,0.11238141,0.0020537423,-0.003
1.0095955,0.33559957,4.4739804,0.0025758425,0.11239495,0.0020538324,-0.003
0.8679353,0.28851029,3.8462188,0.002591938,0.11241104,0.0020535609,-0.003
0.76270193,0.25352967,3.3798816,0.0026054794,0.11242457,0.0020530114,-0.003
0.7324757,0.24348219,3.2459354,0.0026121054,0.11243119,0.0020526503,-0.003
0.69583869,0.23131448,3.0836825,0.002618731,0.1124378,0.0020521767,-0.003
0.62935346,0.20921311,2.7890463,0.0026322738,0.11245129,0.0020510168,-0.003
0.65365756,0.2172924,2.8967524,0.0026483663,0.11246729,0.0020492608,-0.003
0.84745061,0.28171414,3.7555668,0.0026619058,0.11248071,0.0020474542,-0.003
0.96043646,0.31929246,4.2562661,0.0026685293,0.11248726,0.0020464645,-0.003
1.0682836,0.35514569,4.7342014,0.0026751648,0.11249381,0.0020453967,-0.003
1.2512696,0.41597852,5.5451212,0.0026887008,0.11250713,0.0020429974,-0.003
1.4467868,0.48097727,6.4115748,0.0027047956,0.11252289,0.0020397578,-0.003
1.6108359,0.53551459,7.1385741,0.0027183316,0.11253608,0.0020367061,-0.003
1.9808794,0.55881608,7.4444218,0.0027249582,0.11254251,0.0020351035,-0.003
2.0522101,0.57893878,7.712492,0.0027325475,0.11254985,0.0020331698,-0.003
2.1511829,0.60685956,8.084446,0.0027480329,0.11256476,0.0020289829,-0.003
2.2325323,0.6298086,8.3901682,0.0027664457,0.11258234,0.0020235188,-0.003
2.3221321,0.65508521,8.7268972,0.002781933,0.11259699,0.0020184889,-0.003
2.3712425,0.66915667,8.9116077,0.002789516,0.11260411,0.0020158875,-0.003
2.4136572,0.68112594,9.0710106,0.0027970966,0.1126112,0.0020132125,-0.003
2.4766972,0.69891566,9.3079281,0.0028125846,0.11262558,0.0020074588,-0.003
2.5398734,0.71674371,9.5453558,0.0028310005,0.11264248,0.0020001372,-0.003
2.5908554,0.73113066,9.7369576,0.0028464846,0.11265651,0.0019935849,-0.003
2.6094189,0.73634988,9.8068199,0.0028540696,0.11266332,0.0019902445,-0.003
2.6285884,0.7417593,9.8788633,0.0028616503,0.11267009,0.001986824,-0.003
2.6406734,0.74516952,9.9242811,0.0028771383,0.11268377,0.0019795748,-0.003
2.6181581,0.73881596,9.8396635,0.0028955527,0.1126998,0.0019705056,-0.003
2.582747,0.7288233,9.7065802,0.002911041,0.11271306,0.001962505,-0.003
2.5610464,0.72269964,9.6250238,0.0029186289,0.11271948,0.0019584643,-0.003
2.5316648,0.71464753,9.5147038,0.0029262084,0.11272585,0.0019543455,-0.003
2.4697089,0.6971584,9.2818556,0.0029416932,0.11273868,0.0019456864,-0.003
2.4180834,0.68258542,9.0878334,0.0029601088,0.11275366,0.0019349689,-0.003
2.3888869,0.67434371,8.9781046,0.0029755918,0.11276599,0.0019256052,-0.003
2.3722665,0.66965199,8.9156408,0.0029831824,0.11277195,0.0019209052,-0.003
2.3483353,0.66272712,8.8257322,0.0029907593,0.11277784,0.001916134,-0.003
2.2875392,0.64556968,8.5972424,0.0030062449,0.11278968,0.0019061607,-0.003
2.206202,0.62261546,8.2915535,0.0030246606,0.11280344,0.0018939144,-0.003
2.1330514,0.60197151,8.0166321,0.0030401482,0.11281471,0.0018832941,-0.003
2.0888834,0.58952624,7.8507476,0.0030477359,0.11282013,0.0018779882,-0.003
2.0360243,0.57460833,7.6520848,0.003055315,0.11282548,0.0018726193,-0.003
1.9040383,0.53735912,7.1560354,0.0030708007,0.1128362,0.0018614453,-0.003
1.7384236,0.49061921,6.5335979,0.0030892151,0.11284858,0.0018478093,-0.003
1.599263,0.45134518,6.0105839,0.0031047021,0.11285866,0.0018360523,-0.003
1.5258123,0.43061587,5.7345309,0.0031122887,0.11286349,0.0018302001,-0.003
1.4512751,0.4096584,5.454443,0.0031198695,0.11286824,0.0018242948,-0.003
1.3023044,0.36760771,4.8945546,0.0031353559,0.11287772,0.0018120469,-0.003
1.1162196,0.31508067,4.1951771,0.003153768,0.11288857,0.0017971753,-0.003
0.95068252,0.26835373,3.5730259,0.0031692553,0.11289735,0.001784415,-0.003
0.8676706,0.24492154,3.2610354,0.0031768464,0.11290154,0.0017780832,-0.003
0.7979303,0.22516955,2.9989767,0.0031844253,0.11290564,0.0017717077,-0.003
0.64503634,0.18202409,2.4243333,0.0031999096,0.11291376,0.0017585239,-0.003
0.36742753,0.10368511,1.3809559,0.0032183215,0.11292297,0.0017425847,-0.003
0.38329759,0.10816351,1.4406028,0.0032338103,0.11293035,0.001728965,-0.003
0.50641459,0.14296578,1.9033653,0.0032413992,0.11293384,0.0017222246,-0.003
0.55573082,0.15688825,2.0887208,0.0032489782,0.11293723,0.0017154497,-0.003
0.58382291,0.16481891,2.1943054,0.0032644638,0.11294391,0.001701477,-0.003
0.4707337,0.13289273,1.7692583,0.0032828766,0.11295138,0.0016846455,-0.003
0.45787248,0.12926188,1.7209191,0.0032983636,0.11295726,0.0016703206,-0.003
0.48951441,0.1381947,1.8398457,0.0033059539,0.11296003,0.0016632545,-0.003
0.5348354,0.15090509,2.0101748,0.0033135327,0.11296267,0.0016561494,-0.003
0.55963433,0.15790217,2.1033814,0.0033290189,0.11296782,0.001641544,-0.003
0.77862167,0.21968998,2.9264436,0.0033474307,0.11297346,0.0016240174,-0.003
0.91145813,0.25717011,3.4257085,0.0033629181,0.1129778,0.0016091516,-0.003
0.77600944,0.21901168,2.9166451,0.0033705058,0.11297982,0.0016018375,-0.003
0.71144861,0.20079079,2.6739919,0.0033780859,0.11298168,0.0015944898,-0.003
0.37642789,0.10623853,1.4148108,0.0033935734,0.11298526,0.0015794209,-0.003
0.86997187,0.24553052,3.2698045,0.0034119857,0.11298902,0.0015613971,-0.003
1.1898025,0.33579573,4.4718938,0.0034274731,0.11299177,0.0015461543,-0.003
1.335929,0.37703675,5.0211129,0.0034350582,0.11299298,0.001538667,-0.003
1.4671415,0.41404745,5.5142226,0.0034426405,0.11299407,0.0015311643,-0.003
1.6907954,0.47716564,6.3548217,0.0034581269,0.11299603,0.0015158023,-0.003
1.7382553,0.49055946,6.5331984,0.0034765394,0.11299785,0.0014974799,-0.003
1.638438,0.46238965,6.1580367,0.0034920273,0.11299895,0.0014820307,-0.003
1.5729896,0.44391921,5.9120507,0.003499612,0.11299936,0.0014744571,-0.003
1.9442987,0.39965856,5.3212037,0.0035103467,0.11299973,0.0014637288,-0.003
0.44856748,0.092204876,1.2276504,0.0035322749,0.11299994,0.0014418017,-0.003
3.1497965,0.64745355,8.6204395,0.0035583425,0.11299919,0.0014157447,-0.003
4.6987257,0.96584225,12.859587,0.0035802716,0.1129977,0.0013938663,-0.003
5.3822322,1.1063398,14.730223,0.0035910166,0.11299668,0.0013831706,-0.003
8.9477587,1.3115462,17.485718,0.0036060406,0.11299491,0.0013682507,-0.003
10.648608,1.5608535,20.809519,0.0036367334,0.11298985,0.0013379777,-0.003
11.228916,1.645914,21.943556,0.0036732316,0.11298228,0.0013022731,-0.003
11.130891,1.6315457,21.751995,0.0037039274,0.11297542,0.0012723542,-0.003
11.128223,1.6311547,21.746782,0.0037189754,0.11297206,0.0012576861,-0.003
15.612902,1.6350478,21.788986,0.003740007,0.11296734,0.0012371901,-0.003
15.643176,1.6382183,21.831236,0.0037829831,0.11295762,0.0011953283,-0.003
15.774934,1.6520165,22.015114,0.0038340803,0.11294597,0.0011455775,-0.003
15.877567,1.6627647,22.158346,0.0038770566,0.11293609,0.0011037504,-0.003
15.92729,1.6679718,22.227739,0.0038981024,0.11293124,0.0010832712,-0.003
20.114656,1.6717539,22.255791,0.0039246445,0.11292509,0.0010574524,-0.003
20.32148,1.6889431,22.484631,0.0039788527,0.11291243,0.0010047429,-0.003
20.524796,1.7058411,22.709589,0.0040432999,0.11289725,0.00094211003,-0.003
20.424316,1.6974901,22.598413,0.0040975086,0.11288436,0.00088945607,-0.003
21.142546,1.7071937,22.711727,0.00412405,0.11287802,0.00086368312,-0.003
21.237511,1.7148619,22.81374,0.0041513902,0.11287145,0.00083714252,-0.003
21.456024,1.7325062,23.048471,0.0042072244,0.11285798,0.00078295765,-0.003
21.42663,1.7301326,23.016895,0.0042736055,0.11284184,0.00071856816,-0.003
21.430964,1.7304826,23.021553,0.0043294391,0.11282817,0.00066443434,-0.003
22.133781,1.7360344,23.083998,0.0043567782,0.11282144,0.000637936,-0.003
22.177839,1.7394899,23.129946,0.004384938,0.11281449,0.00061064766,-0.003
22.264545,1.7462907,23.220377,0.004442446,0.11280024,0.00055493391,-0.003
22.571568,1.7703716,23.540579,0.0045108194,0.11278318,0.00048872351,-0.003
22.693878,1.7799648,23.668139,0.0045683279,0.11276875,0.00043305528,-0.003
22.697813,1.7802736,23.672245,0.0045964865,0.11276165,0.00040580463,-0.003
23.423412,1.7842442,23.717459,0.004625492,0.11275432,0.00037774094,-0.003
23.530773,1.7924224,23.826168,0.0046847257,0.11273931,0.00032044138,-0.003
23.585747,1.7966099,23.881832,0.0047551488,0.11272137,0.00025234194,-0.003
23.613478,1.7987223,23.90991,0.0048143845,0.1127062,0.00019508149,-0.003
24.394674,1.8044291,23.981464,0.0048433875,0.11269876,0.00016704983,-0.003
24.401701,1.8049487,23.988371,0.004873262,0.11269107,0.00013818179,-0.003
24.444759,1.8081337,24.030701,0.0049342733,0.11267532,7.9236532e-05,-0.003
24.359283,1.8018112,23.946672,0.0050068097,0.11265653,9.1762295e-06,-0.003
24.22258,1.7916995,23.812284,0.005067821,0.11264067,-4.9736987e-05,-0.003
24.198807,1.7899411,23.788914,0.0050976956,0.11263289,-7.85792e-05,-0.003
24.998379,1.7953587,23.859165,0.0051284658,0.11262485,-0.00010828263,-0.003
25.042936,1.7985588,23.901691,0.0051913073,0.11260842,-0.00016893666,-0.003
25.073021,1.8007194,23.930405,0.0052660209,0.11258882,-0.00024103295,-0.003
25.209648,1.8105317,24.060804,0.005328862,0.11257229,-0.00030166222,-0.003
25.278719,1.8154924,24.126728,0.0053596325,0.11256418,-0.00033134583,-0.003
26.204754,1.8271813,24.282099,0.005391326,0.11255582,-0.00036191693,-0.003
26.347464,1.8371321,24.414339,0.0054560518,0.11253873,-0.00042434534,-0.003
26.18664,1.8259183,24.265314,0.005533007,0.11251836,-0.00049855566,-0.003
26.049381,1.8163477,24.138126,0.0055977338,0.1125012,-0.00056096667,-0.003
26.02363,1.8145522,24.114264,0.0056294276,0.11249279,-0.00059152389,-0.003
26.786541,1.8132679,24.098251,0.0056620706,0.11248413,-0.00062299578,-0.003
26.853603,1.8178077,24.158585,0.0057287405,0.1124664,-0.00068726635,-0.003
26.8571,1.8180443,24.161728,0.0058080033,0.11244531,-0.00076367112,-0.003
26.956734,1.8247889,24.251366,0.0058746714,0.11242756,-0.00082793162,-0.003
27.006029,1.8281258,24.295712,0.0059073166,0.11241885,-0.00085939554,-0.003
27.851282,1.8303369,24.326345,0.00594094,0.11240989,-0.00089180231,-0.003
28.066196,1.8444608,24.514061,0.0060096073,0.11239158,-0.00095798448,-0.003
27.978783,1.838716,24.43771,0.0060912493,0.1123698,-0.0010366662,-0.003
27.793783,1.8265582,24.276123,0.0061599176,0.11235148,-0.0011028453,-0.003
27.83423,1.8292164,24.311453,0.0061935408,0.11234251,-0.0011352497,-0.003
27.47438,1.8296472,24.317177,0.0062267214,0.11233366,-0.001167228,-0.003
27.310377,1.8187255,24.172022,0.0062944875,0.11231557,-0.001232537,-0.003
27.399086,1.824633,24.250536,0.0063750535,0.11229409,-0.0013101847,-0.003
27.515438,1.8323814,24.353518,0.0064428185,0.11227602,-0.0013754967,-0.003
27.339817,1.820686,24.198078,0.006475999,0.11226717,-0.0014074768,-0.003
27.439205,1.8254119,24.261784,0.0065092144,0.11225832,-0.0014394912,-0.003
27.305447,1.8165135,24.143515,0.0065770478,0.11224025,-0.0015048742,-0.003
27.206635,1.8099399,24.056143,0.006657693,0.1122188,-0.0015826123,-0.003
27.221888,1.8109547,24.06963,0.0067255271,0.11220075,-0.0016480022,-0.003
27.210972,1.8102286,24.05998,0.0067587404,0.11219192,-0.0016800205,-0.003
27.216105,1.808708,24.040476,0.0067919885,0.11218309,-0.0017120749,-0.003
27.28858,1.8135245,24.104496,0.0068598892,0.11216507,-0.00177754,-0.003
27.342186,1.8170871,24.151848,0.0069406161,0.11214367,-0.0018553772,-0.003
27.119112,1.8022622,23.954802,0.0070085167,0.11212568,-0.0019208525,-0.003
27.10585,1.7995636,23.919168,0.007041765,0.11211687,-0.0019529132,-0.003
27.175459,1.804185,23.980593,0.007075046,0.11210807,-0.00198501,-0.003
27.11035,1.7998624,23.923138,0.0071430135,0.11209012,-0.0020505628,-0.003
27.126154,1.8009117,23.937084,0.0072238228,0.11206879,-0.0021285058,-0.003
27.303127,1.8126611,24.093252,0.0072917913,0.11205088,-0.0021940719,-0.003
27.440369,1.8199823,24.190168,0.0073250716,0.11204211,-0.0022261781,-0.003
27.517971,1.8251293,24.258579,0.0073583849,0.11203335,-0.0022583185,-0.003
27.329435,1.8126246,24.092375,0.007426423,0.11201546,-0.0023239627,-0.003
26.930298,1.7861518,23.740513,0.007507311,0.11199424,-0.002402016,-0.003
26.802942,1.777705,23.628242,0.0075753481,0.11197641,-0.0024676754,-0.003
26.86031,1.7815098,23.678814,0.0076086618,0.11196769,-0.0024998283,-0.003
26.855179,1.7794552,23.65064,0.0076420084,0.11195897,-0.0025320135,-0.003
26.838078,1.7783222,23.635582,0.0077101134,0.11194117,-0.0025977513,-0.003
26.765419,1.7735077,23.571594,0.007791084,0.11192004,-0.0026759163,-0.003
26.733627,1.7714012,23.543594,0.0078591882,0.1119023,-0.0027416695,-0.003
26.802958,1.775995,23.604652,0.0078925367,0.11189362,-0.0027738686,-0.003
26.809694,1.7747757,23.586998,0.0079259162,0.11188494,-0.0028060998,-0.003
26.652925,1.7643979,23.449074,0.0079940883,0.11186723,-0.0028719313,-0.003
26.191898,1.7338784,23.043467,0.008075139,0.1118462,-0.0029502073,-0.003
25.963814,1.7187793,22.842798,0.0081433131,0.11182854,-0.003016053,-0.003
26.276966,1.7379307,23.095211,0.008176693,0.1118199,-0.0030482966,-0.003
26.447317,1.7491975,23.244936,0.0082101073,0.11181126,-0.0030805739,-0.003
26.425344,1.7477442,23.225624,0.0082783489,0.11179362,-0.0031464973,-0.003
26.228048,1.7346953,23.052217,0.0083594806,0.11177269,-0.0032248811,-0.003
26.091108,1.7256383,22.93186,0.0084277204,0.1117551,-0.0032908167,-0.003
25.992373,1.7175834,22.822256,0.0084611363,0.11174649,-0.0033231035,-0.003
26.172585,1.7294918,22.980488,0.0084945829,0.11173788,-0.0033554242,-0.003
26.245914,1.7343376,23.044876,0.0085628922,0.11172032,-0.0034214356,-0.003
25.940498,1.7141556,22.776709,0.0086441043,0.11169945,-0.0034999226,-0.003
25.982798,1.7169508,22.81385,0.0087124144,0.11168192,-0.0035659447,-0.003
26.19022,1.7306571,22.995972,0.0087458622,0.11167335,-0.0035982744,-0.003
26.20462,1.7301043,22.985632,0.0087793426,0.11166476,-0.003630636,-0.003
25.827793,1.7052251,22.655094,0.00884772,0.11164725,-0.0036967318,-0.003
25.993509,1.7161663,22.800455,0.0089290137,0.11162645,-0.0037753189,-0.003
26.242682,1.7326173,23.019016,0.0089973915,0.11160896,-0.003841423,-0.003
26.215487,1.7308217,22.995163,0.0090308728,0.1116004,-0.0038737913,-0.003
26.420776,1.7428912,23.152082,0.0090643872,0.11159184,-0.0039061939,-0.003
26.18317,1.7272172,22.943872,0.009132832,0.11157436,-0.0039723692,-0.003
26.009619,1.7157686,22.791792,0.0092142088,0.11155358,-0.0040510483,-0.003
26.132484,1.7238736,22.899456,0.0092826551,0.11153611,-0.0041172272,-0.003
26.060905,1.7191517,22.836733,0.0093161685,0.11152755,-0.0041496307,-0.003
26.178616,1.7254676,22.916964,0.0093497165,0.111519,-0.00418207,-0.003
26.023478,1.7152421,22.781155,0.0094182299,0.11150153,-0.0042483183,-0.003
25.762762,1.6980581,22.552923,0.0094996874,0.11148075,-0.0043270807,-0.003
25.892641,1.7066185,22.666618,0.0095682022,0.11146327,-0.0043933284,-0.003
25.982681,1.7125533,22.745441,0.0096017499,0.11145471,-0.0044257655,-0.003
25.878099,1.7042367,22.631258,0.0096353314,0.11144615,-0.0044582374,-0.003
25.564861,1.6836079,22.357321,0.0097039139,0.11142866,-0.0045245513,-0.003
25.187416,1.6587509,22.027233,0.0097854528,0.11140785,-0.0046033901,-0.003
25.229147,1.6614991,22.063728,0.0098540361,0.11139034,-0.0046697007,-0.003
25.390591,1.6721312,22.204916,0.0098876173,0.11138176,-0.0047021685,-0.003
25.230934,1.6602296,22.043247,0.0099212319,0.11137318,-0.0047346689,-0.003
25.068228,1.6495233,21.901096,0.0099898826,0.11135564,-0.0048010414,-0.003
25.071371,1.6497302,21.903843,0.010071504,0.11133476,-0.0048799478,-0.003
24.942259,1.6412343,21.791042,0.010140154,0.1113172,-0.0049463133,-0.003
24.942225,1.6412321,21.791014,0.01017377,0.11130859,-0.0049788081,-0.003
24.945221,1.6400526,21.77186,0.010207419,0.11129997,-0.0050113336,-0.003
24.764059,1.6281419,21.613745,0.010276138,0.11128236,-0.0050777574,-0.003
24.649179,1.620589,21.513479,0.010357839,0.11126139,-0.0051567224,-0.003
24.801662,1.6306142,21.646564,0.01042656,0.11124373,-0.0052231355,-0.003
24.841124,1.6332085,21.681005,0.010460208,0.11123508,-0.0052556531,-0.003
24.882921,1.6345644,21.695789,0.010493891,0.11122641,-0.0052882005,-0.003
24.783756,1.6280502,21.609325,0.010562679,0.11120869,-0.005354668,-0.003
24.885172,1.6347122,21.697752,0.010644463,0.11118759,-0.0054336828,-0.003
25.022163,1.6437112,21.817196,0.01071325,0.11116982,-0.0055001355,-0.003
25.07893,1.6474403,21.866693,0.010746934,0.11116111,-0.0055326717,-0.003
25.065645,1.6451335,21.833279,0.010780651,0.11115237,-0.0055652377,-0.003
24.777782,1.6262401,21.582535,0.010849507,0.11113453,-0.0056317416,-0.003
24.774179,1.6260036,21.579397,0.010931372,0.11111327,-0.0057107969,-0.003
24.789278,1.6269946,21.592548,0.011000229,0.11109535,-0.0057772817,-0.003
24.762108,1.6252114,21.568884,0.011033947,0.11108655,-0.0058098328,-0.003
24.984749,1.6383644,21.741074,0.011067695,0.11107776,-0.0058424138,-0.003
25.043749,1.6422333,21.792414,0.011136621,0.11105975,-0.005908946,-0.003
24.972925,1.6375891,21.730783,0.011218568,0.11103829,-0.0059880335,-0.003
24.74008,1.6223203,21.528168,0.011287496,0.11102019,-0.0060545434,-0.003
24.75087,1.6230279,21.537558,0.011321245,0.11101132,-0.0060871053,-0.003
24.874414,1.6296365,21.623442,0.011355028,0.11100243,-0.0061196978,-0.003
25.143829,1.647287,21.857645,0.011424024,0.11098424,-0.006186252,-0.003
25.059156,1.6417397,21.784039,0.011506053,0.11096255,-0.0062653632,-0.003
24.567078,1.6095015,21.356272,0.011575047,0.11094427,-0.0063318908,-0.003
24.453066,1.6020321,21.257162,0.011608832,0.11093529,-0.006364461,-0.003
24.513977,1.6045009,21.288824,0.011642648,0.11092631,-0.0063970615,-0.003
24.652882,1.6135925,21.409454,0.011711713,0.11090791,-0.0064636311,-0.003
24.733419,1.6188638,21.479397,0.011793824,0.11088598,-0.0065427581,-0.003
24.786278,1.6223236,21.525301,0.011862888,0.11086748,-0.0066092983,-0.003
24.708714,1.6172469,21.457941,0.011896706,0.1108584,-0.0066418741,-0.003
24.787983,1.6208464,21.505278,0.011930557,0.1108493,-0.0066744797,-0.003
24.803141,1.6218375,21.518429,0.01199969,0.11083068,-0.006741059,-0.003
24.707809,1.6156039,21.435722,0.012081883,0.11080848,-0.0068201958,-0.003
24.571377,1.6066829,21.317358,0.012151016,0.11078975,-0.006886743,-0.003
24.66486,1.6127956,21.39846,0.012184867,0.11078055,-0.0069193221,-0.003
24.71854,1.6146759,21.423609,0.012218751,0.11077134,-0.0069519305,-0.003
24.668283,1.6113931,21.380053,0.012287954,0.11075249,-0.0070185149,-0.003
24.283491,1.5862575,21.046551,0.012370229,0.11073,-0.0070976573,-0.003
23.993284,1.5673003,20.795029,0.012439433,0.11071102,-0.0071642082,-0.003
24.047783,1.5692251,20.821442,0.012473317,0.11070172,-0.0071967891,-0.003
24.10342,1.5728557,20.869616,0.012507236,0.11069238,-0.0072293989,-0.003
24.134949,1.5749131,20.896915,0.012576507,0.11067329,-0.0072959857,-0.003
24.31492,1.586657,21.05274,0.012658864,0.11065051,-0.0073751309,-0.003
24.269676,1.5837047,21.013567,0.012728138,0.11063129,-0.0074416837,-0.003
24.127853,1.5744501,20.890772,0.012762056,0.11062185,-0.0074742646,-0.003
24.325464,1.5856428,21.040831,0.012796009,0.11061241,-0.0075068763,-0.003
24.239424,1.5800343,20.966408,0.01286535,0.11059307,-0.0075734654,-0.003
24.085173,1.5699795,20.832985,0.012947788,0.11057001,-0.0076526124,-0.003
24.204849,1.5777806,20.936501,0.01301713,0.11055054,-0.0077191652,-0.003
24.157873,1.5730017,20.874996,0.013051083,0.11054098,-0.0077517452,-0.003
24.238762,1.5782688,20.944895,0.013085069,0.11053142,-0.0077843587,-0.003
24.203697,1.5759856,20.914595,0.013154479,0.11051184,-0.0078509497,-0.003
24.129213,1.5711356,20.850231,0.013237002,0.11048848,-0.0079300981,-0.003
23.912155,1.5570022,20.66267,0.013306412,0.11046878,-0.0079966541,-0.003
23.887444,1.5536734,20.620697,0.013340399,0.11045911,-0.0080292365,-0.003
23.893219,1.554049,20.625683,0.013374419,0.11044943,-0.0080618504,-0.003
23.797764,1.5478405,20.543282,0.0134439,0.11042961,-0.0081284447,-0.003
23.592161,1.5344677,20.365797,0.013526503,0.110406,-0.0082075996,-0.003
23.444466,1.5248613,20.238298,0.013595983,0.11038608,-0.0082741641,-0.003
23.433058,1.5224179,20.208241,0.013630004,0.11037632,-0.0083067548,-0.003
23.338804,1.5162944,20.126957,0.013664058,0.11036652,-0.0083393697,-0.003
23.38278,1.5191513,20.164883,0.013733608,0.1103465,-0.0084059732,-0.003
23.49217,1.5262583,20.259218,0.013816296,0.11032264,-0.0084851449,-0.003
23.292757,1.5133027,20.087248,0.013885844,0.11030255,-0.008551727,-0.003
23.394371,1.5182264,20.154718,0.0139199,0.1102927,-0.0085843299,-0.003
23.400581,1.5186294,20.160069,0.013953988,0.11028282,-0.0086169522,-0.003
23.341099,1.5147691,20.108822,0.014023607,0.11026262,-0.0086835772,-0.003
23.104208,1.4993956,19.904736,0.014106378,0.11023858,-0.0087627815,-0.003
23.077778,1.4976804,19.881968,0.014175995,0.11021834,-0.0088293906,-0.003
23.069372,1.4971349,19.874725,0.014210085,0.11020841,-0.0088620018,-0.003
23.112133,1.498293,19.891672,0.014244207,0.11019848,-0.0088946456,-0.003
22.96459,1.4887283,19.764688,0.014313895,0.11017815,-0.0089613041,-0.003
22.763355,1.4756827,19.591494,0.014396749,0.11015395,-0.0090405457,-0.003
22.790129,1.4774184,19.614536,0.014466437,0.1101336,-0.0091071939,-0.003
22.761843,1.4755847,19.590191,0.01450056,0.11012363,-0.0091398284,-0.003
22.77503,1.4749067,19.581957,0.014534716,0.11011364,-0.0091724908,-0.003
22.539415,1.4596485,19.379377,0.014604474,0.11009324,-0.0092391996,-0.003
22.212109,1.438452,19.097958,0.014687409,0.11006899,-0.0093185119,-0.003
22.244274,1.4405351,19.125614,0.01475717,0.11004858,-0.0093852207,-0.003
22.236296,1.4400184,19.118755,0.014791327,0.11003859,-0.0094178813,-0.003
22.436033,1.4515396,19.271217,0.014825517,0.1100286,-0.0094505819,-0.003
22.480455,1.4544135,19.309374,0.014895344,0.1100082,-0.0095173605,-0.003
22.459723,1.4530722,19.291565,0.014978363,0.10998391,-0.0095967492,-0.003
22.450155,1.4524533,19.283348,0.01504819,0.10996348,-0.0096635204,-0.003
22.249479,1.4394702,19.110979,0.015082382,0.10995346,-0.0096962107,-0.003
22.217491,1.4359716,19.06444,0.015116606,0.10994343,-0.0097289328,-0.003
22.222193,1.4362755,19.068476,0.015186505,0.10992292,-0.0097957524,-0.003
22.399405,1.4477291,19.220537,0.015269608,0.10989847,-0.0098751783,-0.003
22.370754,1.4458773,19.195953,0.015339503,0.10987789,-0.0099419756,-0.003
22.291576,1.4392747,19.108902,0.015373729,0.10986781,-0.0099746827,-0.003
22.133951,1.4290974,18.973782,0.015407988,0.10985769,-0.010007412,-0.003
22.202787,1.433542,19.032791,0.015477957,0.10983701,-0.010074256,-0.003
22.316006,1.4408519,19.129843,0.015561141,0.10981239,-0.010153715,-0.003
22.31538,1.4408115,19.129307,0.015631108,0.10979167,-0.010220541,-0.003
22.496321,1.4524941,19.284414,0.015665368,0.10978153,-0.010253266,-0.003
22.364643,1.4424965,19.152382,0.015699663,0.10977131,-0.010286004,-0.003
22.237904,1.4343219,19.043844,0.0157697,0.10975048,-0.010352871,-0.003
22.246498,1.4348762,19.051205,0.015852967,0.10972568,-0.010432361,-0.003
22.404688,1.4450793,19.186674,0.015923004,0.1097048,-0.010499212,-0.003
22.556404,1.4548649,19.316599,0.015957299,0.10969458,-0.010531948,-0.003
22.802107,1.4691887,19.5075,0.015991626,0.1096843,-0.010564699,-0.003
22.550901,1.453003,19.292591,0.016061735,0.1096633,-0.01063159,-0.003
22.161345,1.4279031,18.95932,0.016145087,0.10963831,-0.010711107,-0.003
22.380644,1.4420329,19.146933,0.016215193,0.10961726,-0.01077798,-0.003
22.436066,1.445604,19.194347,0.016249522,0.10960696,-0.010810725,-0.003
22.253525,1.4323635,19.019159,0.016283883,0.1095966,-0.010843489,-0.003
22.236559,1.4312716,19.00466,0.016354062,0.10957545,-0.010910404,-0.003
22.381109,1.4405755,19.128199,0.016437496,0.10955027,-0.010989947,-0.003
22.261963,1.4329065,19.026369,0.016507673,0.10952905,-0.011056839,-0.003
22.303705,1.4355935,19.062046,0.016542036,0.10951865,-0.011089592,-0.003
22.336962,1.4362634,19.071396,0.016576432,0.10950822,-0.011122369,-0.003
22.647156,1.4562089,19.336243,0.01664668,0.10948691,-0.011189305,-0.003
22.85811,1.4697732,19.516356,0.016730199,0.10946152,-0.011268873,-0.003
22.775387,1.4644541,19.445724,0.016800447,0.10944013,-0.011335785,-0.003
22.811935,1.4668041,19.476931,0.016834844,0.10942964,-0.011368543,-0.003
22.80941,1.4651572,19.45532,0.016869273,0.10941914,-0.011401333,-0.003
22.802677,1.4647247,19.449577,0.016939592,0.10939766,-0.01146829,-0.003
22.757587,1.4618284,19.411119,0.017023193,0.10937208,-0.01154788,-0.003
22.814257,1.4654684,19.459454,0.017093513,0.10935051,-0.011614811,-0.003
22.981665,1.4762218,19.602245,0.017127944,0.10933993,-0.011647576,-0.003
22.983013,1.4748315,19.583815,0.017162408,0.10932936,-0.011680378,-0.003
22.834799,1.4653205,19.457521,0.017232797,0.10930771,-0.011747355,-0.003
22.701487,1.4567657,19.343925,0.017316481,0.10928192,-0.011826967,-0.003
22.612097,1.4510295,19.267756,0.017386872,0.10926018,-0.011893916,-0.003
22.330545,1.4329623,19.027847,0.017421336,0.10924952,-0.011926689,-0.003
22.478813,1.4410537,19.135054,0.017455837,0.10923886,-0.011959502,-0.003
22.595722,1.4485484,19.234571,0.017526296,0.10921704,-0.012026498,-0.003
22.693325,1.4548055,19.317656,0.017610064,0.10919105,-0.012106133,-0.003
22.896532,1.4678324,19.490635,0.017680522,0.10916915,-0.012173099,-0.003
22.992353,1.4739754,19.572203,0.017715023,0.1091584,-0.012205883,-0.003
23.032608,1.475119,19.586885,0.017749558,0.10914765,-0.012238704,-0.003
22.910818,1.467319,19.483316,0.017820087,0.10912567,-0.012305719,-0.003
22.947275,1.4696538,19.514318,0.017903939,0.10909948,-0.012385376,-0.003
22.973724,1.4713478,19.53681,0.017974469,0.10907741,-0.012452364,-0.003
22.924082,1.4667569,19.475121,0.018009003,0.10906658,-0.012485158,-0.003
22.906441,1.4656283,19.460135,0.018043573,0.10905575,-0.012517987,-0.003
22.941994,1.4679031,19.490339,0.018114172,0.1090336,-0.012585021,-0.003
22.782171,1.4576771,19.354561,0.018198109,0.10900721,-0.012664701,-0.003
22.546839,1.4426198,19.154634,0.018268707,0.10898498,-0.01273171,-0.003
22.593578,1.4442308,19.175167,0.018303276,0.10897408,-0.012764515,-0.003
22.607855,1.4451433,19.187284,0.01833788,0.10896317,-0.012797353,-0.003
22.578005,1.4432353,19.161949,0.018408552,0.10894085,-0.012864406,-0.003
22.555187,1.4417768,19.142586,0.018492572,0.10891427,-0.012944113,-0.003
22.484493,1.4372578,19.082586,0.018563242,0.10889188,-0.013011143,-0.003
22.568806,1.4412606,19.135008,0.018597846,0.10888091,-0.01304396,-0.003
22.639816,1.4457953,19.195215,0.018632484,0.10886991,-0.013076806,-0.003
22.532404,1.438936,19.104145,0.018703226,0.10884743,-0.013143881,-0.003
22.089472,1.41065,18.728605,0.018787329,0.10882067,-0.013223613,-0.003
22.174538,1.4160824,18.800728,0.018858069,0.10879812,-0.013290664,-0.003
22.265921,1.4219182,18.878206,0.018892709,0.10878707,-0.013323492,-0.003
22.111723,1.4106884,18.728741,0.018927382,0.108776,-0.01335635,-0.003
21.961838,1.401126,18.601788,0.018998194,0.10875336,-0.013423447,-0.003
21.922035,1.3985866,18.568073,0.019082382,0.10872641,-0.013503205,-0.003
21.825319,1.3924165,18.486155,0.019153193,0.10870371,-0.013570279,-0.003
21.80727,1.3912649,18.470867,0.019187866,0.10869259,-0.013603118,-0.003
21.829885,1.3913316,18.47155,0.019222573,0.10868144,-0.013635987,-0.003
21.891832,1.3952799,18.523968,0.019293457,0.10865865,-0.013703107,-0.003
21.851904,1.392735,18.490183,0.019377729,0.10863152,-0.013782893,-0.003
21.557573,1.3739759,18.241133,0.019448611,0.10860867,-0.013849991,-0.003
21.555853,1.3738662,18.239677,0.019483319,0.10859747,-0.013882843,-0.003
21.553329,1.37234,18.219322,0.019518061,0.10858625,-0.013915723,-0.003
21.7484,1.3847604,18.384216,0.019589015,0.10856331,-0.013982867,-0.003
21.779493,1.3867401,18.4105,0.019673373,0.10853601,-0.014062683,-0.003
21.762058,1.38563,18.395763,0.019744324,0.10851301,-0.014129805,-0.003
21.769039,1.3860745,18.401665,0.019779068,0.10850174,-0.014162669,-0.003
21.817446,1.3877715,18.424158,0.019813846,0.10849044,-0.014195562,-0.003
21.673765,1.3786322,18.302824,0.019884869,0.10846737,-0.014262732,-0.003
21.429096,1.3630692,18.096209,0.019969311,0.10843989,-0.014342578,-0.003
21.519695,1.3688321,18.172718,0.020040336,0.10841675,-0.014409727,-0.003
21.664299,1.3780301,18.29483,0.020075112,0.10840541,-0.014442603,-0.003
21.730244,1.3808458,18.332186,0.020109923,0.10839406,-0.01447551,-0.003
21.572405,1.370816,18.19903,0.020181021,0.10837083,-0.014542708,-0.003
21.463284,1.3638819,18.106972,0.020265544,0.1083432,-0.014622586,-0.003
21.625517,1.374191,18.243837,0.02033664,0.10831992,-0.014689762,-0.003
21.545528,1.3677434,18.158197,0.020371453,0.1083085,-0.01472265,-0.003
21.487732,1.3640743,18.109488,0.020406298,0.10829708,-0.01475557,-0.003
21.282875,1.3510697,17.936838,0.020477465,0.10827372,-0.014822795,-0.003
21.239958,1.3483453,17.900669,0.020562076,0.10824592,-0.014902706,-0.003
21.318407,1.3533254,17.966784,0.020633241,0.10822251,-0.014969911,-0.003
21.360514,1.3546484,17.984287,0.02066809,0.10821103,-0.015002814,-0.003
21.355585,1.3543358,17.980137,0.02070297,0.10819954,-0.015035748,-0.003
21.300343,1.3508323,17.933626,0.020774209,0.10817605,-0.015103002,-0.003
20.880373,1.3241986,17.580036,0.020858902,0.10814809,-0.015182949,-0.003
21.029091,1.33363,17.705248,0.020930141,0.10812454,-0.015250183,-0.003
21.085711,1.3358932,17.735184,0.020965022,0.10811301,-0.015283101,-0.003
21.251923,1.3464236,17.874985,0.020999938,0.10810145,-0.01531605,-0.003
21.328764,1.3512919,17.939615,0.021071247,0.10807783,-0.015383334,-0.003
21.34314,1.3522027,17.951708,0.021156026,0.10804972,-0.015463317,-0.003
21.132608,1.3388643,17.77463,0.021227334,0.10802605,-0.015530582,-0.003
21.247763,1.3448268,17.853632,0.021262253,0.10801444,-0.015563514,-0.003
21.308683,1.3486828,17.904821,0.021297202,0.10800283,-0.015596479,-0.003
21.305206,1.3484626,17.901899,0.021368583,0.10797909,-0.015663795,-0.003
21.267677,1.3460873,17.870365,0.021453448,0.10795083,-0.015743816,-0.003
21.300203,1.348146,17.897696,0.02152483,0.10792702,-0.015811112,-0.003
21.15814,1.3378302,17.760567,0.021559779,0.10791536,-0.015844056,-0.003
21.187588,1.3396921,17.785284,0.021594766,0.10790369,-0.01587704,-0.003
21.139935,1.3366791,17.745285,0.021666216,0.10787982,-0.015944388,-0.003
21.1537,1.3375494,17.75684,0.021751166,0.10785142,-0.016024446,-0.003
20.967876,1.3257998,17.600855,0.02182262,0.10782748,-0.016091773,-0.003
20.815708,1.3161782,17.473122,0.021857604,0.10781575,-0.016124731,-0.003
20.993614,1.3261169,17.604856,0.021892626,0.10780402,-0.016157731,-0.003
21.147942,1.3358655,17.734274,0.021964149,0.10778004,-0.016225113,-0.003
21.104879,1.3331453,17.698162,0.022049183,0.10775148,-0.016305208,-0.003
21.121891,1.3342199,17.712429,0.022120705,0.10772743,-0.016372565,-0.003
21.318796,1.3466579,17.877548,0.022155728,0.10771563,-0.01640554,-0.003
21.460644,1.3542805,17.978523,0.022190784,0.10770384,-0.016438555,-0.003
21.504698,1.3570604,18.015429,0.022262379,0.10767973,-0.016505968,-0.003
21.20837,1.3383607,17.767181,0.022347499,0.10765103,-0.016586101,-0.003
21.16013,1.3353164,17.726768,0.02241909,0.10762686,-0.016653489,-0.003
21.212971,1.3373293,17.753284,0.022454148,0.107615,-0.016686482,-0.003
21.398975,1.3490555,17.908953,0.02248924,0.10760315,-0.016719511,-0.003
21.506283,1.3558207,17.998758,0.022560905,0.10757891,-0.016786953,-0.003
21.281071,1.3416225,17.810276,0.02264611,0.10755005,-0.016867124,-0.003
21.108618,1.3307506,17.665949,0.022717778,0.10752576,-0.016934548,-0.003
21.230499,1.3371125,17.750204,0.02275287,0.10751385,-0.016967557,-0.003
21.293314,1.3410687,17.802721,0.022787993,0.10750194,-0.017000599,-0.003
21.094648,1.3285565,17.636621,0.022859732,0.10747757,-0.017068071,-0.003
20.98208,1.3214669,17.542507,0.022945022,0.10744857,-0.017148281,-0.003
21.068039,1.3268807,17.614376,0.02301676,0.10742415,-0.017215736,-0.003
20.977266,1.3211638,17.538483,0.023051886,0.10741219,-0.017248761,-0.003
21.070131,1.3256993,17.598526,0.023087046,0.10740021,-0.017281817,-0.003
21.200605,1.3339086,17.707504,0.023158856,0.10737571,-0.01734932,-0.003
21.309746,1.3407755,17.79866,0.02324423,0.10734656,-0.01742956,-0.003
21.130518,1.3294988,17.648962,0.023316042,0.10732201,-0.017497046,-0.003
21.146875,1.3292058,17.644979,0.023351202,0.10731,-0.017530091,-0.003
21.086332,1.3254004,17.594461,0.0233864,0.10729793,-0.017563155,-0.003
21.033192,1.3220601,17.550121,0.02345828,0.1072733,-0.017630683,-0.003
20.869156,1.3117495,17.413248,0.02354374,0.10724398,-0.01771096,-0.003
20.823717,1.3088933,17.375334,0.023615621,0.10721932,-0.017778475,-0.003
20.843435,1.3088232,17.374409,0.023650819,0.10720725,-0.017811539,-0.003
20.727119,1.3015194,17.277452,0.023686051,0.1071951,-0.017844612,-0.003
20.755453,1.3032987,17.301071,0.023758004,0.10717034,-0.017912168,-0.003
20.773069,1.3044049,17.315756,0.023843551,0.10714087,-0.01799248,-0.003
20.656292,1.2970719,17.218412,0.023915502,0.10711607,-0.018060021,-0.003
20.829283,1.3066288,17.345266,0.023950734,0.10710393,-0.018093096,-0.003
20.784037,1.3037906,17.307589,0.023986004,0.10709173,-0.01812619,-0.003
20.81514,1.3057417,17.33349,0.024058028,0.10706684,-0.018193776,-0.003
20.686981,1.2977022,17.226767,0.024143659,0.1070372,-0.018274114,-0.003
20.554985,1.289422,17.116848,0.024215684,0.10701223,-0.018341674,-0.003
19.206345,1.291975,17.150745,0.024250951,0.107,-0.01837475,-0.003
19.285496,1.2972994,17.221424,0.02428384,0.10698858,-0.018405592,-0.003
19.31444,1.2992464,17.247271,0.024351005,0.10696524,-0.018468574,-0.003
19.275145,1.2966031,17.212181,0.024430861,0.10693747,-0.018543443,-0.003
19.264507,1.2958875,17.202682,0.024498028,0.10691407,-0.018606404,-0.003
19.247875,1.2947687,17.18783,0.024530914,0.10690261,-0.018637227,-0.003
19.204573,1.2918483,17.149164,0.024563801,0.10689113,-0.018668044,-0.003
19.151148,1.2882545,17.101456,0.024630971,0.10686766,-0.018730983,-0.003
19.178455,1.2900914,17.125839,0.024710825,0.10683975,-0.018805798,-0.003
19.227037,1.2933594,17.169224,0.024777992,0.10681625,-0.01886872,-0.003
19.295338,1.2979538,17.230213,0.024810878,0.10680475,-0.018899532,-0.003
19.096657,1.2845855,17.052794,0.024843767,0.10679321,-0.018930329,-0.003
18.840445,1.2673508,16.824003,0.024910932,0.10676965,-0.018993227,-0.003
18.870005,1.2693392,16.850401,0.024990789,0.10674161,-0.019068001,-0.003
18.906607,1.2718012,16.883085,0.025057953,0.10671802,-0.019130884,-0.003
18.89925,1.2712967,16.876514,0.025090842,0.10670646,-0.019161675,-0.003
18.935408,1.273729,16.908802,0.025123729,0.10669488,-0.019192457,-0.003
18.845459,1.2676784,16.828482,0.025190897,0.10667123,-0.019255321,-0.003
18.783421,1.2635052,16.773083,0.025270752,0.10664308,-0.019330051,-0.003
18.747244,1.2610718,16.740778,0.025337918,0.10661938,-0.019392896,-0.003
18.706688,1.258334,16.704563,0.025370807,0.10660776,-0.019423664,-0.003
18.582323,1.2499685,16.59351,0.025403695,0.10659615,-0.019454435,-0.003
18.468567,1.2423165,16.491928,0.025470861,0.1065724,-0.019517263,-0.003
18.576527,1.2495786,16.588333,0.025550715,0.10654414,-0.01959195,-0.003
18.641953,1.2539796,16.646755,0.025617882,0.10652034,-0.019654756,-0.003
18.542965,1.2473145,16.558367,0.02565077,0.10650866,-0.019685499,-0.003
18.599405,1.2511108,16.608765,0.025683658,0.10649701,-0.019716257,-0.003
18.452036,1.2411979,16.477169,0.025750826,0.10647318,-0.019779054,-0.003
18.227198,1.2260739,16.276394,0.02583068,0.10644481,-0.019853698,-0.003
18.182516,1.2230684,16.236494,0.025897846,0.1064209,-0.019916467,-0.003
18.110584,1.2182267,16.172266,0.025930733,0.10640917,-0.01994719,-0.003
18.169909,1.2222171,16.225241,0.025963621,0.10639749,-0.019977933,-0.003
18.059097,1.2147633,16.126289,0.026030788,0.10637356,-0.020040695,-0.003
18.040073,1.2134836,16.109301,0.026110642,0.10634508,-0.020115295,-0.003
18.326733,1.232766,16.365278,0.026177811,0.10632108,-0.020178031,-0.003
18.313845,1.231902,16.353775,0.026210698,0.10630931,-0.020208739,-0.003
18.273802,1.2292085,16.318018,0.026243587,0.10629757,-0.020239463,-0.003
18.089699,1.2168247,16.153618,0.026310752,0.10627356,-0.02030219,-0.003
17.88172,1.2028346,15.967898,0.026390609,0.10624497,-0.020376751,-0.003
17.761147,1.1947241,15.86023,0.026457774,0.10622089,-0.020439453,-0.003
17.754986,1.1943096,15.854728,0.026490663,0.10620908,-0.02047015,-0.003
17.717367,1.1917868,15.821137,0.02652355,0.1061973,-0.020500852,-0.003
17.646904,1.187047,15.758216,0.026590717,0.10617319,-0.020563545,-0.003
17.59482,1.1835434,15.711706,0.026670573,0.1061445,-0.020638065,-0.003
17.576258,1.1822947,15.695129,0.026737739,0.10612034,-0.020700738,-0.003
17.619652,1.1852255,15.73388,0.026770626,0.10610851,-0.020731423,-0.003
17.59845,1.1837991,15.714947,0.026803515,0.10609666,-0.020762105,-0.003
17.592251,1.1833823,15.709412,0.026870681,0.10607247,-0.020824762,-0.003
17.548353,1.1804293,15.670212,0.026950535,0.10604367,-0.020899244,-0.003
17.429474,1.1724327,15.564056,0.027017702,0.10601944,-0.020961888,-0.003
17.444889,1.1734697,15.577822,0.027050591,0.10600758,-0.020992564,-0.003
17.434752,1.1728052,15.568769,0.027083479,0.10599568,-0.021023223,-0.003
17.407433,1.1709675,15.544373,0.027150643,0.1059714,-0.021085845,-0.003
17.257355,1.160872,15.410357,0.0272305,0.10594251,-0.021160292,-0.003
17.107113,1.1507655,15.276196,0.027297664,0.10591821,-0.021222904,-0.003
17.231403,1.1591263,15.387183,0.027330555,0.10590632,-0.021253571,-0.003
17.165998,1.1547475,15.328775,0.027363441,0.10589437,-0.021284211,-0.003
17.05541,1.1473083,15.230023,0.027430607,0.10587,-0.0213468,-0.003
17.006018,1.1439856,15.185917,0.027510462,0.10584102,-0.021421209,-0.003
16.946812,1.140003,15.133049,0.02757763,0.10581663,-0.021483794,-0.003
16.996233,1.1433511,15.177178,0.027610518,0.10580471,-0.021514446,-0.003
16.911386,1.1376435,15.101413,0.027643407,0.10579272,-0.021545069,-0.003
16.835173,1.1325165,15.033356,0.027710572,0.10576827,-0.021607628,-0.003
16.783556,1.1290441,14.987262,0.027790426,0.1057392,-0.021682002,-0.003
16.783945,1.1290703,14.987611,0.027857593,0.10571473,-0.021744553,-0.003
16.929003,1.1388556,15.117142,0.027890481,0.10570277,-0.021775188,-0.003
16.934763,1.139243,15.122285,0.027923371,0.10569074,-0.0218058,-0.003
16.925833,1.1386423,15.11431,0.027990539,0.10566621,-0.021868329,-0.003
16.866768,1.1346688,15.061566,0.02807039,0.10563705,-0.021942666,-0.003
16.723604,1.1250379,14.933725,0.028137558,0.10561249,-0.022005184,-0.003
16.64472,1.1197311,14.863284,0.028170447,0.10560048,-0.022035798,-0.003
16.634792,1.1190915,14.854418,0.028203334,0.10558843,-0.022066399,-0.003
16.688557,1.1227086,14.902429,0.028270501,0.10556383,-0.022128899,-0.003
16.630291,1.1187888,14.850399,0.028350356,0.10553456,-0.022203198,-0.003
16.466787,1.1077892,14.704394,0.02841752,0.10550993,-0.022265682,-0.003
16.584318,1.1157237,14.809346,0.028450409,0.10549786,-0.022296276,-0.003
16.692806,1.1230224,14.906223,0.028483296,0.10548578,-0.022326864,-0.003
16.727642,1.125366,14.937331,0.028550465,0.1054611,-0.022389334,-0.003
16.623371,1.1183511,14.84422,0.02863032,0.10543173,-0.022463592,-0.003
16.718592,1.1247572,14.92925,0.028697486,0.10540701,-0.022526043,-0.003
16.702053,1.1236727,14.914481,0.028730374,0.10539489,-0.022556618,-0.003
16.648245,1.1200527,14.866431,0.028763262,0.10538278,-0.022587193,-0.003
16.642704,1.1196799,14.861484,0.02883043,0.10535801,-0.022649629,-0.003
16.637217,1.1193107,14.856584,0.028910282,0.10532855,-0.022723848,-0.003
16.707325,1.1240275,14.919189,0.028977449,0.10530374,-0.022786265,-0.003
16.822535,1.1317785,15.022067,0.029010337,0.10529159,-0.022816826,-0.003
16.797279,1.1301066,14.999516,0.029043226,0.10527943,-0.022847384,-0.003
16.646511,1.119963,14.864883,0.029110391,0.10525459,-0.022909787,-0.003
16.69446,1.123189,14.907701,0.029190246,0.10522503,-0.022983968,-0.003
16.74571,1.1266371,14.953466,0.029257413,0.10520013,-0.023046352,-0.003
16.610359,1.1175308,14.832602,0.029290302,0.10518794,-0.023076896,-0.003
16.539234,1.1127692,14.76909,0.029323191,0.10517574,-0.023107439,-0.003
16.280626,1.0953701,14.538159,0.029390357,0.10515081,-0.023169808,-0.003
16.434349,1.1057125,14.67543,0.029470211,0.10512115,-0.023243949,-0.003
16.599585,1.1168296,14.822979,0.029537379,0.10509618,-0.023306301,-0.003
16.563841,1.1144248,14.791062,0.029570266,0.10508394,-0.023336828,-0.003
16.683853,1.1225202,14.89823,0.029603154,0.1050717,-0.023367353,-0.003
16.601498,1.1169791,14.824689,0.029670321,0.10504669,-0.02342969,-0.003
16.505997,1.1105537,14.739409,0.029750176,0.10501692,-0.02350379,-0.003
16.53726,1.1126571,14.767325,0.029817341,0.10499187,-0.023566106,-0.003
16.572351,1.1150181,14.798662,0.029850231,0.10497959,-0.023596618,-0.003
16.639139,1.1195291,14.858301,0.029883118,0.10496731,-0.023627127,-0.003
16.603952,1.1171618,14.826882,0.029950283,0.10494222,-0.023689428,-0.003
16.433178,1.1056715,14.674385,0.030030138,0.10491235,-0.023763487,-0.003
16.414112,1.1043887,14.657359,0.030097306,0.1048872,-0.02382577,-0.003
16.467291,1.1079667,14.704845,0.030130193,0.10487489,-0.023856264,-0.003
16.493773,1.1097618,14.728495,0.03016308,0.10486256,-0.023886755,-0.003
16.455925,1.1072153,14.694697,0.030230249,0.10483737,-0.023949021,-0.003
16.378798,1.1020259,14.625825,0.030310103,0.10480741,-0.024023039,-0.003
16.369432,1.1013958,14.617462,0.030377268,0.10478218,-0.024085287,-0.003
16.357105,1.1005664,14.606455,0.030410158,0.10476982,-0.024115765,-0.003
16.42025,1.1048243,14.66284,0.030443045,0.10475745,-0.024146238,-0.003
16.398682,1.1033732,14.643579,0.03051021,0.10473218,-0.024208467,-0.003
16.32445,1.0983785,14.577292,0.030590066,0.1047021,-0.024282442,-0.003
16.458397,1.1073911,14.696904,0.030657234,0.10467678,-0.024344657,-0.003
16.517605,1.1113749,14.749776,0.030690122,0.10466439,-0.024375118,-0.003
16.578533,1.1154804,14.804182,0.030723007,0.10465197,-0.024405571,-0.003
16.600674,1.1169702,14.823953,0.030790176,0.1046266,-0.024467764,-0.003
16.484348,1.1091433,14.720078,0.030870029,0.10459643,-0.024541697,-0.003
16.514317,1.1111597,14.74684,0.030937198,0.10457102,-0.024603875,-0.003
16.569849,1.1148962,14.796428,0.030970085,0.10455859,-0.02463432,-0.003
16.434267,1.1057763,14.675356,0.031002972,0.10454612,-0.024664754,-0.003
16.433466,1.1057224,14.674642,0.03107014,0.10452066,-0.024726911,-0.003
16.673393,1.1218659,14.888889,0.031149993,0.10449038,-0.0248008,-0.003
16.685791,1.1227,14.89996,0.031217161,0.10446489,-0.024862941,-0.003
16.699089,1.1235948,14.911835,0.031250048,0.10445242,-0.024893371,-0.003
16.632053,1.1190853,14.851974,0.031282937,0.1044399,-0.024923785,-0.003
16.578957,1.1155126,14.804558,0.031350102,0.10441436,-0.024985904,-0.003
16.57486,1.115237,14.8009,0.03142996,0.10438396,-0.02505975,-0.003
16.608118,1.1174748,14.8306,0.031497124,0.10435839,-0.025121856,-0.003
16.614674,1.1179157,14.836452,0.031530012,0.10434587,-0.02515227,-0.003
16.551378,1.1136577,14.77993,0.0315629,0.10433331,-0.025182664,-0.003
16.43018,1.105503,14.671704,0.031630068,0.10430767,-0.025244746,-0.003
16.346975,1.0999045,14.597404,0.031709922,0.10427718,-0.025318548,-0.003
16.357918,1.1006408,14.607175,0.031777088,0.10425151,-0.025380617,-0.003
16.373602,1.1016961,14.621181,0.031809977,0.10423895,-0.025411012,-0.003
16.358942,1.1007121,14.608088,0.031842863,0.10422635,-0.02544139,-0.003
16.295511,1.096444,14.551446,0.031910031,0.10420062,-0.025503434,-0.003
16.26503,1.0943931,14.524228,0.031989885,0.10417002,-0.025577193,-0.003
16.205408,1.0903815,14.470986,0.032057054,0.10414426,-0.025639225,-0.003
16.148762,1.08657,14.420403,0.032089942,0.10413165,-0.025669597,-0.003
16.137341,1.0858085,14.410205,0.032122828,0.10411902,-0.025699962,-0.003
16.139853,1.0859774,14.412447,0.032189995,0.10409321,-0.025761973,-0.003
16.110958,1.0840334,14.386645,0.032269849,0.10406251,-0.025835691,-0.003
16.019224,1.0778608,14.304729,0.032337018,0.10403665,-0.025897682,-0.003
15.985961,1.0756228,14.275026,0.032369905,0.10402397,-0.025928026,-0.003
16.029972,1.0785942,14.314332,0.032402794,0.1040113,-0.025958378,-0.003
16.106106,1.083717,14.382318,0.032469959,0.1039854,-0.026020346,-0.003
15.954539,1.0735186,14.246972,0.032549813,0.10395453,-0.026093993,-0.003
15.90063,1.0698912,14.198833,0.032616982,0.10392853,-0.026155924,-0.003
15.994726,1.0762037,14.282855,0.032649869,0.1039158,-0.026186246,-0.003
15.888161,1.0690335,14.187696,0.032682755,0.10390303,-0.026216555,-0.003
15.702783,1.0565603,14.022158,0.032749925,0.10387695,-0.026278453,-0.003
15.533327,1.0451585,13.870838,0.032829776,0.10384592,-0.026352027,-0.003
15.460357,1.0402488,13.805678,0.032896944,0.10381978,-0.026413903,-0.003
15.450239,1.0395849,13.796641,0.032929832,0.10380699,-0.0264442,-0.003
15.367278,1.0340028,13.722559,0.032962721,0.10379416,-0.026474483,-0.003
15.190033,1.0220767,13.564284,0.033029887,0.10376796,-0.026536331,-0.003
15.072379,1.0141602,13.459223,0.033109742,0.1037368,-0.026609853,-0.003
15.005971,1.0096918,13.399922,0.03317691,0.10371056,-0.026671685,-0.003
14.911345,1.003363,13.315423,0.033209795,0.10369772,-0.026701959,-0.003
14.86355,1.0001469,13.272743,0.033242685,0.10368485,-0.026732227,-0.003
14.78012,0.994533,13.198242,0.03330985,0.10365858,-0.026794041,-0.003
14.612214,0.98323482,13.048307,0.033389704,0.10362732,-0.026867524,-0.003
14.460818,0.97304767,12.913116,0.033456871,0.10360102,-0.026929324,-0.003
14.408381,0.9695738,12.866291,0.03348976,0.10358813,-0.026959583,-0.003
14.35161,0.96575356,12.815596,0.033522648,0.10357524,-0.02698984,-0.003
14.221679,0.95701009,12.69957,0.033589814,0.10354891,-0.027051629,-0.003
14.051885,0.9455843,12.547949,0.03366967,0.10351758,-0.027125083,-0.003
13.929092,0.93732125,12.438298,0.033736837,0.10349122,-0.027186861,-0.003
13.872885,0.93360174,12.388106,0.033769724,0.10347831,-0.027217111,-0.003
13.824995,0.93037891,12.345343,0.033802613,0.10346539,-0.027247356,-0.003
13.724936,0.92364526,12.255993,0.033869778,0.10343902,-0.027309125,-0.003
13.581496,0.91399217,12.127905,0.033949632,0.10340764,-0.027382558,-0.003
13.466834,0.90627575,12.025514,0.034016798,0.10338125,-0.02744432,-0.003
13.427961,0.90371776,11.990802,0.034049689,0.10336832,-0.027474564,-0.003
13.37584,0.9002099,11.944259,0.034082574,0.10335539,-0.027504798,-0.003
13.290654,0.89447683,11.868191,0.03414974,0.10332897,-0.02756655,-0.003
13.217799,0.88957363,11.803133,0.034229595,0.10329755,-0.027639965,-0.003
13.150776,0.88506281,11.743283,0.034296763,0.10327111,-0.027701711,-0.003
13.132066,0.88385749,11.726576,0.034329652,0.10325817,-0.027731948,-0.003
13.097967,0.88156241,11.696126,0.034362539,0.10324521,-0.027762175,-0.003
13.087573,0.88086283,11.686844,0.034429708,0.10321875,-0.02782391,-0.003
13.030852,0.87704521,11.636194,0.034509562,0.10318729,-0.027897304,-0.003
12.9099,0.86890453,11.528188,0.034576726,0.10316081,-0.027959032,-0.003
12.910484,0.86894381,11.528709,0.034609615,0.10314785,-0.027989257,-0.003
12.943587,0.87121689,11.55827,0.034642503,0.10313487,-0.028019477,-0.003
12.941049,0.87104601,11.556003,0.03470967,0.10310837,-0.028081194,-0.003
12.890721,0.86765856,11.511062,0.034789523,0.10307685,-0.028154561,-0.003
12.949387,0.87160724,11.563448,0.034856692,0.10305031,-0.028216265,-0.003
12.925086,0.87000293,11.541749,0.034889581,0.1030373,-0.028246472,-0.003
12.908616,0.86889428,11.527042,0.034922468,0.1030243,-0.028276684,-0.003
12.968782,0.87294418,11.58077,0.034989634,0.10299774,-0.028338375,-0.003
13.078468,0.88032722,11.678716,0.035069489,0.10296613,-0.028411705,-0.003
13.14043,0.884498,11.734046,0.035136656,0.10293951,-0.028473372,-0.003
13.168121,0.88637942,11.758775,0.035169544,0.10292646,-0.028503561,-0.003
13.136024,0.88421881,11.730112,0.035202431,0.10291342,-0.028533753,-0.003
13.118331,0.88302791,11.714314,0.035269597,0.10288677,-0.028595403,-0.003
13.12969,0.88379252,11.724457,0.035349451,0.10285503,-0.028668681,-0.003
13.112002,0.88260186,11.708661,0.035416622,0.10282832,-0.028730312,-0.003
13.112672,0.88264692,11.709259,0.035449509,0.10281525,-0.028760489,-0.003
13.126406,0.88357222,11.721522,0.035482395,0.10280214,-0.028790651,-0.003
13.163687,0.88608176,11.754814,0.035549562,0.10277537,-0.028852252,-0.003
13.311146,0.8960076,11.886491,0.035629417,0.10274351,-0.028925477,-0.003
13.480431,0.90740258,12.037657,0.035696584,0.10271669,-0.028987056,-0.003
13.542212,0.91156125,12.092827,0.03572947,0.10270356,-0.029017208,-0.003
13.509633,0.90935004,12.063734,0.035762359,0.10269039,-0.029047344,-0.003
13.465963,0.90641063,12.024738,0.035829528,0.10266349,-0.029108889,-0.003
13.460452,0.90603966,12.019816,0.03590938,0.10263147,-0.029182043,-0.003
13.522506,0.91021651,12.075229,0.035976547,0.1026045,-0.029243557,-0.003
13.636116,0.91786373,12.17668,0.036009437,0.10259128,-0.029273674,-0.003
13.743834,0.92507684,12.272869,0.036042324,0.10257804,-0.029303778,-0.003
13.946189,0.93869704,12.453567,0.03610949,0.10255099,-0.029365255,-0.003
14.064749,0.94667709,12.559437,0.036189346,0.10251877,-0.029438321,-0.003
14.225721,0.9575119,12.703181,0.036256512,0.10249162,-0.029499754,-0.003
14.323795,0.96411312,12.790759,0.036289398,0.10247831,-0.029529829,-0.003
14.268492,0.96033376,12.741376,0.036322286,0.10246499,-0.029559897,-0.003
14.195309,0.95540822,12.676025,0.036389455,0.10243774,-0.029621292,-0.003
14.382863,0.96803147,12.843506,0.036469309,0.10240529,-0.029694254,-0.003
14.489616,0.97521639,12.938833,0.036536476,0.10237793,-0.029755596,-0.003
14.377552,0.96767402,12.838763,0.036569364,0.10236451,-0.029785622,-0.003
14.61251,0.98341191,13.048577,0.036602252,0.10235109,-0.029815648,-0.003
14.785834,0.9950766,13.203352,0.036669419,0.10232363,-0.029876944,-0.003
14.996693,1.0092672,13.391643,0.036749271,0.10229091,-0.029949786,-0.003
15.208583,1.0235273,13.580854,0.036816438,0.10226332,-0.030011026,-0.003
15.135391,1.0185057,13.515499,0.036849329,0.10224979,-0.030041002,-0.003
15.165032,1.0205004,13.541968,0.036882217,0.10223625,-0.030070974,-0.003
15.209468,1.0234905,13.581648,0.036949383,0.10220855,-0.030132161,-0.003
15.290674,1.0289552,13.654163,0.037029235,0.10217553,-0.03020487,-0.003
15.336625,1.0320474,13.695196,0.037096403,0.10214769,-0.030265994,-0.003
15.402507,1.0364808,13.754027,0.03712929,0.10213403,-0.030295912,-0.003
15.459452,1.040202,13.80488,0.037162179,0.10212036,-0.030325824,-0.003
15.585388,1.0486758,13.917337,0.037229346,0.10209239,-0.030386891,-0.003
15.641533,1.0524536,13.967474,0.037309202,0.10205905,-0.030459454,-0.003
15.758656,1.0603343,14.072062,0.037376368,0.10203094,-0.030520454,-0.003
15.791266,1.0624068,14.101183,0.037409254,0.10201716,-0.030550312,-0.003
15.900418,1.0697502,14.198652,0.037442142,0.10200334,-0.030580159,-0.003
16.157209,1.0870267,14.42796,0.037509308,0.10197509,-0.030641094,-0.003
16.288675,1.0958713,14.545355,0.037589165,0.10194141,-0.030713499,-0.003
16.395557,1.1030623,14.640799,0.037656332,0.10191301,-0.030774366,-0.003
16.482786,1.1089308,14.718691,0.037689219,0.10189908,-0.030804159,-0.003
16.436213,1.1056623,14.677103,0.037722108,0.10188512,-0.030833937,-0.003
16.439358,1.1058739,14.679912,0.037789275,0.10185657,-0.030894734,-0.003
16.492252,1.1094321,14.727143,0.03786913,0.10182253,-0.030966973,-0.003
16.54166,1.1127558,14.771264,0.037936296,0.10179383,-0.031027699,-0.003
16.608715,1.1172665,14.831141,0.037969181,0.10177977,-0.031057423,-0.003
16.646776,1.1196908,14.865129,0.038002069,0.10176565,-0.03108713,-0.003
16.669701,1.1212327,14.885599,0.038069237,0.1017368,-0.031147784,-0.003
16.714504,1.1242462,14.925608,0.038149092,0.10170241,-0.031219853,-0.003
16.78002,1.1286529,14.984111,0.038216256,0.1016734,-0.031280432,-0.003
16.81918,1.131287,15.019081,0.038249144,0.10165918,-0.031310085,-0.003
16.834917,1.1322166,15.033132,0.038282035,0.10164492,-0.031339724,-0.003
16.861916,1.1340322,15.05724,0.038349202,0.10161576,-0.031400234,-0.003
16.896137,1.1363338,15.087799,0.038429057,0.10158101,-0.031472128,-0.003
16.933619,1.1388546,15.121269,0.038496225,0.1015517,-0.031532563,-0.003
16.957588,1.1403449,15.142673,0.038529111,0.10153732,-0.031562142,-0.003
16.9678,1.1410315,15.151792,0.038561996,0.10152293,-0.03159171,-0.003
16.99057,1.1425629,15.172126,0.038629163,0.10149348,-0.031652074,-0.003
17.014864,1.1441965,15.193819,0.03870902,0.10145837,-0.031723801,-0.003
17.029509,1.1451812,15.206896,0.038776185,0.10142877,-0.031784091,-0.003
17.035147,1.1455605,15.211931,0.038809076,0.10141425,-0.031813603,-0.003
17.036772,1.145568,15.213382,0.038841963,0.10139971,-0.031843103,-0.003
17.039892,1.1457778,15.216168,0.038909131,0.10136998,-0.03190333,-0.003
17.017637,1.1442815,15.196296,0.038988983,0.10133453,-0.031974886,-0.003
16.988653,1.1423324,15.170413,0.039056149,0.10130467,-0.032035045,-0.003
17.013369,1.1439255,15.192478,0.03908904,0.10129002,-0.032064497,-0.003
16.95953,1.1403056,15.144403,0.039121926,0.10127535,-0.032093927,-0.003
16.890871,1.1356893,15.083092,0.039189093,0.10124535,-0.032154024,-0.003
16.826572,1.131366,15.025675,0.039268948,0.10120963,-0.032225445,-0.003
16.783033,1.1284385,14.986795,0.039336114,0.10117953,-0.032285489,-0.003
16.76689,1.1273168,14.972379,0.039369004,0.10116478,-0.032314885,-0.003
16.766973,1.1273224,14.972454,0.039401891,0.10115002,-0.032344274,-0.003
16.741261,1.1255935,14.949492,0.039469055,0.10111982,-0.032404266,-0.003
16.69371,1.1223966,14.907032,0.03954891,0.10108385,-0.032475561,-0.003
16.635241,1.1184654,14.854819,0.039616077,0.10105354,-0.032535501,-0.003
16.575075,1.1144269,14.801095,0.039648964,0.10103868,-0.032564837,-0.003
16.566132,1.1138256,14.793109,0.039681855,0.10102382,-0.032594182,-0.003
16.524157,1.1110033,14.755626,0.039749019,0.10099345,-0.032654084,-0.003
16.475531,1.107734,14.712205,0.039828876,0.10095727,-0.032725278,-0.003
16.457731,1.1065372,14.69631,0.039896044,0.10092682,-0.032785144,-0.003
16.46566,1.1070791,14.703393,0.039928932,0.10091189,-0.032814451,-0.003
16.462193,1.106846,14.700296,0.039961819,0.10089695,-0.03284375,-0.003
16.475142,1.1077166,14.711858,0.040028985,0.10086641,-0.032903571,-0.003
16.523029,1.1109363,14.754621,0.04010884,0.10083006,-0.032974668,-0.003
16.566103,1.1138325,14.793085,0.040176006,0.10079941,-0.033034436,-0.003
16.555412,1.1131136,14.783539,0.040208892,0.10078438,-0.033063684,-0.003
16.606174,1.1165075,14.828876,0.040241784,0.10076935,-0.033092942,-0.003
16.661057,1.1201974,14.877883,0.040308949,0.10073859,-0.033152651,-0.003
16.685703,1.1218547,14.899894,0.040388804,0.10070193,-0.033223592,-0.003
16.721689,1.1242741,14.932028,0.04045597,0.10067104,-0.033283234,-0.003
16.775583,1.127859,14.980156,0.040488861,0.1006559,-0.033312432,-0.003
16.799467,1.1294647,15.001484,0.040521745,0.10064074,-0.033341613,-0.003
16.878056,1.1347485,15.071661,0.04058891,0.10060973,-0.033401191,-0.003
16.986498,1.1420391,15.168496,0.040668767,0.10057276,-0.033471979,-0.003
17.079378,1.1482837,15.251436,0.040735933,0.10054159,-0.033531472,-0.003
17.136847,1.1521008,15.302755,0.040768823,0.1005263,-0.033560593,-0.003
17.165041,1.1539963,15.327933,0.04080171,0.10051098,-0.033589695,-0.003
17.229496,1.1583296,15.385489,0.040868875,0.10047965,-0.033649106,-0.003
17.310452,1.1637722,15.457781,0.040948731,0.10044231,-0.033719692,-0.003
17.406164,1.170207,15.54325,0.041015897,0.10041085,-0.033779033,-0.003
18.740677,1.1764973,15.627392,0.041048787,0.10039543,-0.033808082,-0.003
18.775837,1.1787046,15.656712,0.041084005,0.10037886,-0.033839159,-0.003
18.893238,1.1860749,15.75461,0.041155932,0.10034497,-0.033902604,-0.003
19.046644,1.1957053,15.882531,0.041241446,0.10030456,-0.033977967,-0.003
19.171167,1.2035226,15.986367,0.04131337,0.10027046,-0.034041293,-0.003
19.24181,1.2079298,16.045277,0.04134859,0.10025372,-0.034072284,-0.003
19.304287,1.2118518,16.097374,0.041383808,0.10023697,-0.034103259,-0.003
19.438011,1.2202467,16.208883,0.04145574,0.10020266,-0.034166485,-0.003
19.594196,1.2300514,16.339123,0.041541251,0.10016176,-0.034241579,-0.003
19.723547,1.2381715,16.446983,0.041613178,0.10012724,-0.034304682,-0.003
19.795851,1.2426313,16.507277,0.041648396,0.10011031,-0.034335561,-0.003
19.85375,1.2462658,16.555559,0.041683616,0.10009334,-0.034366425,-0.003
19.988451,1.2547213,16.667881,0.041755542,0.10005862,-0.034429412,-0.003
20.159023,1.2654285,16.810118,0.041841056,0.1000172,-0.034504227,-0.003
20.308626,1.2748194,16.934868,0.041912983,0.099982239,-0.034567088,-0.003
20.38941,1.2797546,17.002234,0.041948202,0.099965088,-0.034597848,-0.003
20.455477,1.2839015,17.057325,0.041983421,0.099947907,-0.034628592,-0.003
20.58659,1.2921307,17.166656,0.042055349,0.09991274,-0.034691337,-0.003
20.733686,1.3013633,17.289316,0.042140861,0.099870794,-0.034765854,-0.003
20.850117,1.3086712,17.386404,0.04221279,0.099835388,-0.034828465,-0.003
20.906668,1.3120691,17.433561,0.04224801,0.099818014,-0.034859102,-0.003
20.965008,1.3157303,17.48221,0.042283226,0.099800617,-0.03488972,-0.003
21.088682,1.3234921,17.585339,0.042355153,0.099765003,-0.034952212,-0.003
21.227081,1.3321778,17.700747,0.042440668,0.099722512,-0.035026424,-0.003
21.33507,1.3389549,17.790796,0.042512594,0.09968666,-0.035088778,-0.003
21.379839,1.3416221,17.828129,0.042547813,0.099669062,-0.035119284,-0.003
21.437181,1.3452204,17.875946,0.042583033,0.099651441,-0.035149779,-0.003
21.533833,1.3512856,17.956541,0.042654957,0.099615373,-0.035212006,-0.003
21.6283,1.3572135,18.035315,0.042740473,0.099572346,-0.035285909,-0.003
21.697107,1.3615313,18.092691,0.042812402,0.099536031,-0.035347998,-0.003
21.723097,1.3630868,18.114365,0.042847616,0.099518217,-0.035378374,-0.003
21.761614,1.3655038,18.146484,0.042882836,0.099500373,-0.035408739,-0.003
21.837523,1.3702668,18.209782,0.042954765,0.09946385,-0.035470705,-0.003
21.925337,1.375777,18.283009,0.043040279,0.099420287,-0.035544291,-0.003
21.990734,1.3798807,18.337542,0.043112204,0.099383533,-0.035606116,-0.003
22.016256,1.3814505,18.358822,0.043147423,0.099365495,-0.035636365,-0.003
22.040672,1.3829825,18.379183,0.043182644,0.099347427,-0.0356666,-0.003
22.076969,1.3852601,18.409451,0.04325457,0.099310465,-0.035728302,-0.003
22.105158,1.3870288,18.432957,0.043340083,0.09926638,-0.035801575,-0.003
22.125193,1.388286,18.449663,0.043412011,0.099229179,-0.035863135,-0.003
22.137016,1.3890882,18.45952,0.043447229,0.099210933,-0.035893258,-0.003
22.146025,1.3896534,18.467031,0.043482446,0.099192657,-0.035923362,-0.003
22.170059,1.3911616,18.487074,0.043554373,0.099155255,-0.035984799,-0.003
22.193737,1.3926475,18.506819,0.043639888,0.099110655,-0.036057763,-0.003
22.207724,1.393525,18.51848,0.043711817,0.09907303,-0.036119066,-0.003
22.220871,1.3943501,18.529444,0.043747035,0.099054575,-0.036149062,-0.003
22.21483,1.3941214,18.524403,0.043782254,0.09903609,-0.03617904,-0.003
22.207541,1.3936639,18.518326,0.04385418,0.098998271,-0.03624022,-0.003
22.192039,1.3926911,18.505398,0.043939695,0.09895318,-0.036312882,-0.003
22.179552,1.3919076,18.494986,0.04401162,0.098915152,-0.036373932,-0.003
22.185947,1.3924165,18.500315,0.04404684,0.098896496,-0.036403805,-0.003
22.173925,1.391662,18.49029,0.044082061,0.09887781,-0.036433659,-0.003
22.157536,1.3906335,18.476624,0.044153987,0.098839588,-0.03649459,-0.003
22.136166,1.3892922,18.458803,0.044239502,0.098794028,-0.036566958,-0.003
22.115305,1.387983,18.441408,0.044311426,0.098755606,-0.036627758,-0.003
22.106899,1.3874553,18.434397,0.044346648,0.098736756,-0.036657512,-0.003
22.094488,1.3867737,18.424046,0.044381866,0.098717891,-0.036687251,-0.003
22.066975,1.3850468,18.401102,0.044453791,0.098679289,-0.03674794,-0.003
22.035482,1.3830702,18.374842,0.044539307,0.098633274,-0.036820021,-0.003
22.003155,1.3810412,18.347885,0.044611235,0.098594479,-0.03688059,-0.003
21.978035,1.3794645,18.326937,0.044646453,0.09857545,-0.036910225,-0.003
21.963873,1.3786699,18.315126,0.04468167,0.098556407,-0.036939848,-0.003
21.921101,1.375985,18.279461,0.044753596,0.098517448,-0.03700031,-0.003
21.858004,1.3720244,18.226845,0.044839113,0.098471008,-0.037072118,-0.003
21.792255,1.3678974,18.172018,0.044911041,0.098431863,-0.037132461,-0.003
21.743134,1.3649824,18.131056,0.044946258,0.098412663,-0.037161984,-0.003
21.717619,1.3633804,18.109779,0.044981476,0.098393455,-0.037191503,-0.003
21.646544,1.3589185,18.05051,0.045053401,0.098354153,-0.037251741,-0.003
21.55743,1.3533242,17.976202,0.045138918,0.098307319,-0.037323292,-0.003
21.478224,1.3483518,17.910154,0.045210843,0.098267846,-0.037383419,-0.003
21.426926,1.3451315,17.867378,0.045246062,0.098248489,-0.037412841,-0.003
21.393366,1.343231,17.83939,0.045281283,0.098229118,-0.037442256,-0.003
21.318419,1.3385253,17.776894,0.045353209,0.098189496,-0.037502285,-0.003
21.239206,1.3335518,17.710842,0.04543872,0.098142304,-0.037573595,-0.003
21.172014,1.3293329,17.65481,0.045510649,0.098102525,-0.037633523,-0.003
21.130758,1.3270131,17.620405,0.045545869,0.098083019,-0.037662849,-0.003
21.094376,1.3247283,17.590067,0.045581084,0.098063506,-0.037692163,-0.003
21.029694,1.3206662,17.536129,0.045653013,0.098023593,-0.037752002,-0.003
20.949255,1.3156146,17.469053,0.045738528,0.097976059,-0.037823088,-0.003
20.89431,1.3121641,17.423237,0.045810458,0.097936004,-0.037882835,-0.003
20.911539,1.3135231,17.437597,0.045845672,0.097916387,-0.037912078,-0.003
20.852509,1.3098152,17.388374,0.045880892,0.097896725,-0.037941299,-0.003
20.812885,1.3073263,17.355333,0.045952821,0.097856551,-0.038000964,-0.003
20.817596,1.3076222,17.359262,0.046038334,0.097808726,-0.038071852,-0.003
20.849234,1.3096095,17.385645,0.046110258,0.097768433,-0.038131431,-0.003
20.908081,1.3134931,17.434715,0.046145479,0.097748682,-0.038160592,-0.003
20.914652,1.313906,17.440195,0.046180699,0.097728901,-0.038189732,-0.003
20.963484,1.3169736,17.480913,0.046252625,0.097688444,-0.038249202,-0.003
21.074858,1.3239703,17.573784,0.04633814,0.097640254,-0.038319845,-0.003
21.168537,1.3298554,17.651901,0.046410067,0.097599611,-0.038379189,-0.003
21.162767,1.329493,17.647091,0.046445286,0.097579665,-0.038408216,-0.003
21.253454,1.3353249,17.722725,0.046480504,0.097559735,-0.038437251,-0.003
21.368532,1.3425552,17.818687,0.046552433,0.097518921,-0.038496479,-0.003
21.478914,1.3494903,17.91073,0.046637945,0.097470269,-0.038566802,-0.003
21.574484,1.3554949,17.990425,0.046709872,0.097429231,-0.038625874,-0.003
21.573198,1.3554823,17.989367,0.046745089,0.097409092,-0.038654763,-0.003
21.658861,1.3608646,18.060799,0.046780308,0.097388953,-0.038683657,-0.003
21.780106,1.3684827,18.161901,0.046852236,0.097347721,-0.038742594,-0.003
21.901609,1.376117,18.26322,0.046937751,0.097298563,-0.038812567,-0.003
22.021122,1.3836262,18.362879,0.047009678,0.0972571,-0.03887134,-0.003
22.086988,1.3877647,18.417803,0.047044897,0.09723676,-0.038900092,-0.003
22.145416,1.3914301,18.46653,0.047080115,0.09721639,-0.038928822,-0.003
22.278236,1.3997755,18.577286,0.047152042,0.097174712,-0.038987443,-0.003
22.422138,1.4088171,18.697283,0.047237555,0.097125009,-0.039057028,-0.003
22.542089,1.4163538,18.797308,0.047309483,0.097083084,-0.039115474,-0.003
22.648293,1.4230267,18.885866,0.047344703,0.097062528,-0.039144073,-0.003
22.656521,1.4234234,18.892723,0.047379922,0.097041912,-0.039172627,-0.003
22.734674,1.4283335,18.957893,0.047451845,0.096999757,-0.039230902,-0.003
22.832006,1.4344485,19.039055,0.047537359,0.096949488,-0.03930008,-0.003
22.924189,1.44024,19.115925,0.047609289,0.096907087,-0.039358184,-0.003
23.058289,1.4484993,19.227734,0.047644509,0.0968863,-0.039386615,-0.003
23.045753,1.4477118,19.217283,0.047679727,0.096865445,-0.039414994,-0.003
23.116705,1.4521689,19.276447,0.04775165,0.096822806,-0.039472915,-0.003
23.233637,1.4595145,19.373953,0.047837167,0.096771963,-0.039541677,-0.003
23.325912,1.4653112,19.450899,0.047909094,0.09672907,-0.039599415,-0.003
23.404024,1.4702181,19.516035,0.047944313,0.096708037,-0.039627664,-0.003
23.431454,1.4717945,19.538902,0.047979529,0.096686959,-0.039655875,-0.003
23.49888,1.4760298,19.595127,0.048051458,0.096643828,-0.039713439,-0.003
23.586309,1.4815214,19.668032,0.048136973,0.096592404,-0.039781764,-0.003
23.639256,1.4848471,19.712183,0.0482089,0.096549019,-0.039839134,-0.003
23.631094,1.4842472,19.705381,0.048244117,0.096527733,-0.039867189,-0.003
23.685654,1.487674,19.750877,0.048279336,0.096506432,-0.039895236,-0.003
23.746542,1.4914984,19.801651,0.048351263,0.096462831,-0.039952442,-0.003
23.806267,1.4952496,19.851454,0.048436778,0.096410833,-0.040020332,-0.003
23.834076,1.4969964,19.874645,0.048508704,0.096366972,-0.040077336,-0.003
23.77849,1.4934725,19.828302,0.048543922,0.09634544,-0.040105205,-0.003
23.81996,1.4960771,19.862883,0.04857914,0.096323907,-0.040133074,-0.003
23.846191,1.4977247,19.884756,0.048651068,0.09627983,-0.040189914,-0.003
23.829214,1.4966583,19.8706,0.048736581,0.096227281,-0.040257376,-0.003
23.817339,1.4959126,19.860697,0.048808512,0.096182965,-0.040314034,-0.003
23.844995,1.4976496,19.88376,0.048843731,0.096161239,-0.040341754,-0.003
23.815592,1.4958252,19.859226,0.048878947,0.096139476,-0.04036944,-0.003
23.782238,1.4937303,19.831415,0.048950876,0.096094958,-0.040425938,-0.003
23.819609,1.4960775,19.862577,0.04903639,0.096041933,-0.040493026,-0.003
23.902454,1.501281,19.931662,0.049108314,0.095997222,-0.040549364,-0.003
23.934435,1.5032896,19.958328,0.049143537,0.095975272,-0.040576912,-0.003
23.92918,1.5029603,19.953959,0.049178751,0.095953301,-0.040604431,-0.003
23.948471,1.504172,19.970045,0.049250679,0.095908344,-0.040660579,-0.003
23.950809,1.5043187,19.971994,0.049336194,0.095854752,-0.040727217,-0.003
23.952511,1.5044255,19.973413,0.049408119,0.095809564,-0.040783174,-0.003
24.007004,1.5078483,20.018854,0.049443339,0.095787406,-0.040810551,-0.003
23.971786,1.5056598,19.989471,0.049478561,0.095765196,-0.040837888,-0.003
23.937727,1.5035206,19.961071,0.049550487,0.095719777,-0.040893659,-0.003
23.942259,1.5038052,19.964848,0.049636,0.095665649,-0.040959861,-0.003
23.932936,1.5032196,19.957075,0.049707927,0.095619991,-0.041015439,-0.003
23.873137,1.4995208,19.907219,0.049743144,0.095597588,-0.041042611,-0.003
23.913401,1.5020497,19.940792,0.049778365,0.095575184,-0.041069787,-0.003
23.91991,1.5024587,19.946222,0.049850287,0.095529325,-0.041125193,-0.003
23.911386,1.5019232,19.939114,0.049935805,0.095474653,-0.041190952,-0.003
23.887131,1.5003997,19.918888,0.050007732,0.095428541,-0.041246153,-0.003
23.79051,1.4943308,19.838318,0.050042949,0.095405914,-0.041273139,-0.003
23.831768,1.4969856,19.87274,0.05007817,0.095383294,-0.041300137,-0.003
23.84503,1.4978186,19.883799,0.050150096,0.095336989,-0.041355174,-0.003
23.822208,1.4963851,19.864767,0.050235611,0.095281787,-0.041420486,-0.003
23.808783,1.4955417,19.853573,0.050307539,0.095235243,-0.041475326,-0.003
23.795389,1.4947004,19.842405,0.050342755,0.095212415,-0.04150214,-0.003
23.783058,1.4939274,19.832127,0.050377975,0.095189564,-0.04152894,-0.003
23.769459,1.4930731,19.820787,0.050449903,0.095142812,-0.041583601,-0.003
23.725016,1.4902815,19.783726,0.050535416,0.095087089,-0.041648466,-0.003
23.70516,1.4890342,19.76717,0.050607345,0.095040113,-0.041702937,-0.003
23.780834,1.4937876,19.830273,0.050642563,0.09501709,-0.041729588,-0.003
23.709057,1.489313,19.770409,0.050677779,0.094994001,-0.041756179,-0.003
23.662971,1.4864181,19.731979,0.050749706,0.094946802,-0.041810453,-0.003
23.644106,1.4852332,19.716248,0.050835219,0.09489055,-0.041874859,-0.003
23.655077,1.4859222,19.725395,0.050907151,0.094843119,-0.04192894,-0.003
23.764692,1.4928943,19.816792,0.05094237,0.094819874,-0.041955397,-0.003
23.715324,1.4897929,19.775623,0.050977588,0.094796561,-0.041981794,-0.003
23.717783,1.4899474,19.777676,0.051049511,0.094748899,-0.042035658,-0.003
23.769875,1.4932197,19.821112,0.051135027,0.094692089,-0.042099576,-0.003
23.8113,1.4958222,19.855656,0.051206952,0.094644174,-0.042153217,-0.003
23.850969,1.4982898,19.888744,0.051242173,0.094620667,-0.042179447,-0.003
23.866835,1.4992865,19.901974,0.05127739,0.094597131,-0.042205643,-0.003
23.904659,1.5016626,19.933516,0.05134932,0.094548963,-0.042259064,-0.003
23.961264,1.5052184,19.980717,0.051434833,0.094491534,-0.042322423,-0.003
24.021769,1.5090193,20.03117,0.051506758,0.09444309,-0.042375587,-0.003
24.055206,1.5108836,20.059071,0.05154198,0.094419315,-0.042401575,-0.003
24.092058,1.5131981,20.0898,0.0515772,0.094395511,-0.042427532,-0.003
24.172836,1.5182718,20.157162,0.051649125,0.094346799,-0.04248045,-0.003
24.282799,1.5251784,20.248856,0.051734641,0.094288699,-0.042543199,-0.003
24.378557,1.5311929,20.328707,0.051806562,0.094239682,-0.04259583,-0.003
24.432417,1.534163,20.373642,0.051841783,0.094215624,-0.042621553,-0.003
24.479322,1.5371083,20.412756,0.051877004,0.094191529,-0.042647243,-0.003
24.592686,1.5442266,20.507286,0.051948931,0.094142213,-0.042699602,-0.003
24.752472,1.5542599,20.640528,0.052034443,0.094083384,-0.042761661,-0.003
24.907076,1.5639678,20.769449,0.052106373,0.094033726,-0.0428137,-0.003
25.011435,1.5699568,20.856499,0.052141589,0.094009355,-0.042839121,-0.003
25.029547,1.5710937,20.871603,0.052176806,0.093984924,-0.042864487,-0.003
25.095222,1.5752162,20.926369,0.052248735,0.093934909,-0.042916179,-0.003
25.139198,1.5779765,20.963039,0.05233425,0.093875229,-0.042977426,-0.003
25.149813,1.5786428,20.971891,0.052406174,0.093824863,-0.043028772,-0.003
25.201138,1.5814729,21.014639,0.052441391,0.09380015,-0.043053862,-0.003
25.160576,1.5789275,20.980816,0.052476614,0.093775377,-0.043078899,-0.003
25.108343,1.5756495,20.93726,0.05254854,0.09372469,-0.043129932,-0.003
25.041594,1.5714608,20.881599,0.052634056,0.093664244,-0.043190423,-0.003
24.947495,1.5655557,20.803131,0.052705983,0.093613245,-0.043241143,-0.003
24.87121,1.56062,20.739511,0.052741197,0.093588226,-0.043265924,-0.003
24.828119,1.5579162,20.703579,0.052776419,0.093563177,-0.043290686,-0.003
24.714909,1.5508122,20.609173,0.052848345,0.093511924,-0.043341149,-0.003
24.55386,1.5407068,20.474878,0.052933857,0.093450829,-0.043400981,-0.003
24.441633,1.5336649,20.381298,0.053005784,0.093399324,-0.043451186,-0.003
24.449411,1.534147,20.387764,0.053041007,0.093374066,-0.043475736,-0.003
24.352394,1.5280595,20.306864,0.053076228,0.093348764,-0.043500237,-0.003
24.227911,1.5202484,20.20306,0.053148149,0.093297035,-0.043550204,-0.003
24.107327,1.512682,20.102509,0.053233668,0.093235388,-0.043609478,-0.003
24.017252,1.50703,20.027397,0.053305593,0.093183428,-0.04365921,-0.003
24.019236,1.5071545,20.029051,0.053340811,0.093157955,-0.043683529,-0.003
23.951645,1.502968,19.972681,0.05337603,0.093132436,-0.043707803,-0.003
23.850662,1.4966313,19.888475,0.053447955,0.09308026,-0.043757308,-0.003
23.756487,1.4907218,19.809944,0.053533469,0.093018092,-0.043816026,-0.003
23.690815,1.4866009,19.755182,0.053605401,0.092965677,-0.04386529,-0.003
23.681683,1.4860789,19.747572,0.053640617,0.09293998,-0.04388937,-0.003
23.648201,1.4839779,19.719654,0.053675835,0.092914253,-0.04391342,-0.003
23.600193,1.4809653,19.679621,0.053747764,0.092861623,-0.043962449,-0.003
23.555073,1.4781338,19.641996,0.053833278,0.092798911,-0.044020586,-0.003
23.524771,1.4762324,19.616728,0.053905203,0.092746042,-0.04406935,-0.003
23.51145,1.4754865,19.605635,0.053940424,0.092720106,-0.04409318,-0.003
23.505735,1.4751281,19.60087,0.053975642,0.092694148,-0.044116981,-0.003
23.491356,1.4742255,19.588879,0.054047565,0.092641048,-0.044165492,-0.003
23.481657,1.473617,19.580791,0.054133084,0.092577748,-0.044222996,-0.003
23.48209,1.4736441,19.581154,0.054205008,0.092524379,-0.044271212,-0.003
23.481985,1.4736375,19.581066,0.054240226,0.092498198,-0.044294767,-0.003
23.49305,1.4743329,19.590315,0.054275446,0.092471987,-0.044318292,-0.003
23.523804,1.4762628,19.615959,0.054347372,0.092418358,-0.044366222,-0.003
23.578331,1.4796848,19.661428,0.054432887,0.092354424,-0.044423014,-0.003
23.63637,1.4833272,19.709826,0.054504816,0.092300497,-0.044470612,-0.003
23.668852,1.4852666,19.736938,0.054540031,0.092274047,-0.044493861,-0.003
23.700123,1.487229,19.763016,0.054575253,0.092247553,-0.04451707,-0.003
23.773584,1.4918388,19.824272,0.05464718,0.09219335,-0.044564351,-0.003
23.867508,1.4977326,19.902594,0.054732691,0.092128716,-0.044620339,-0.003
23.951752,1.5030192,19.972843,0.054804619,0.092074186,-0.044667244,-0.003
23.99913,1.5056134,20.012383,0.054839838,0.092047431,-0.044690147,-0.003
24.041872,1.5082948,20.048023,0.054875057,0.092020638,-0.044713005,-0.003
24.139528,1.5144215,20.129457,0.054946983,0.091965802,-0.044759549,-0.003
24.265959,1.5223533,20.234886,0.055032496,0.091900401,-0.044814643,-0.003
24.381233,1.529585,20.331011,0.055104424,0.091845214,-0.044860773,-0.003
24.440414,1.5332979,20.38036,0.055139641,0.091818132,-0.044883285,-0.003
24.51528,1.5375054,20.442822,0.055174861,0.091791011,-0.044905756,-0.003
24.619261,1.5440266,20.52953,0.055246788,0.091735482,-0.044951472,-0.003
24.693693,1.5486948,20.591599,0.055332302,0.091669247,-0.04500556,-0.003
24.782927,1.5542912,20.666008,0.055404232,0.091613367,-0.045050852,-0.003
30.083611,1.5609726,20.759907,0.055439447,0.091585964,-0.045072969,-0.003
30.175713,1.5657516,20.823463,0.055482011,0.091552764,-0.045099605,-0.003
30.308674,1.5726507,20.915216,0.055568923,0.091484778,-0.045153748,-0.003
30.445473,1.5797489,21.009619,0.055672259,0.091403611,-0.045217704,-0.003
30.559227,1.5856513,21.088118,0.055759177,0.091335073,-0.045271158,-0.003
30.632164,1.5891849,21.138432,0.055801735,0.091301426,-0.045297217,-0.003
30.674103,1.5913607,21.167374,0.055844293,0.091267712,-0.045323189,-0.003
30.752827,1.5954449,21.221699,0.055931211,0.091198668,-0.045375988,-0.003
30.809576,1.598389,21.260859,0.056034543,0.091116264,-0.045438334,-0.003
30.827667,1.5993276,21.273344,0.056121464,0.091046676,-0.045490418,-0.003
30.826509,1.5992024,21.272526,0.056164015,0.091012523,-0.045515798,-0.003
30.842106,1.6000116,21.283289,0.056206578,0.090978302,-0.045541108,-0.003
30.882807,1.6021229,21.311375,0.056293495,0.090908244,-0.04559255,-0.003
30.95015,1.6056165,21.357845,0.056396827,0.090824641,-0.04565328,-0.003
31.019419,1.60921,21.405647,0.056483744,0.090754054,-0.045703996,-0.003
31.074749,1.6120079,21.443846,0.056526301,0.090719409,-0.04572871,-0.003
31.093204,1.6129653,21.456581,0.05656886,0.090684697,-0.045753334,-0.003
31.145016,1.615653,21.492334,0.056655781,0.090613618,-0.045803364,-0.003
31.231476,1.6201382,21.551998,0.056759114,0.090528801,-0.045862388,-0.003
31.30912,1.624166,21.605579,0.056846026,0.090457186,-0.045911632,-0.003
31.32749,1.625119,21.618256,0.056888588,0.090422019,-0.045935608,-0.003
31.383938,1.6278895,21.657236,0.056931148,0.0903868,-0.045959502,-0.003
31.481443,1.6329472,21.724522,0.057018064,0.090314679,-0.046008009,-0.003
31.593071,1.6387373,21.801554,0.057121396,0.090228602,-0.046065178,-0.003
31.685905,1.6435528,21.865616,0.057208316,0.090155914,-0.046112839,-0.003
31.724142,1.6455361,21.892002,0.057250872,0.090120234,-0.046136033,-0.003
31.764843,1.6474866,21.920101,0.05729343,0.090084493,-0.046159137,-0.003
31.841774,1.6514765,21.973188,0.057380346,0.090011314,-0.046206031,-0.003
31.941208,1.6566337,22.041805,0.057483684,0.089923978,-0.04626127,-0.003
32.00988,1.6601954,22.089193,0.057570596,0.089850247,-0.046307284,-0.003
31.993786,1.6593606,22.078089,0.057613156,0.089814045,-0.046329662,-0.003
32.045334,1.6619303,22.113678,0.057655713,0.089777797,-0.046351962,-0.003
32.109737,1.6652704,22.158121,0.057742633,0.089703567,-0.046397183,-0.003
32.135414,1.6666021,22.17584,0.057845964,0.089615002,-0.046450414,-0.003
32.156387,1.6676898,22.190313,0.057932881,0.089540243,-0.046494748,-0.003
32.204288,1.6701741,22.22337,0.057975443,0.089503549,-0.046516314,-0.003
32.183819,1.6691086,22.209209,0.058018002,0.089466795,-0.046537772,-0.003
32.174816,1.6686417,22.202997,0.058104919,0.089391567,-0.046581306,-0.003
32.191559,1.6695101,22.214552,0.058208249,0.089301839,-0.046632551,-0.003
32.21965,1.670967,22.233936,0.058295168,0.089226112,-0.046675216,-0.003
32.230461,1.6715276,22.241396,0.058337724,0.089188956,-0.046695963,-0.003
32.260551,1.6732109,22.262156,0.058380288,0.08915174,-0.046716619,-0.003
32.311676,1.6758624,22.297434,0.058467203,0.08907558,-0.046758499,-0.003
32.382023,1.679511,22.345978,0.058570532,0.08898475,-0.046807762,-0.003
32.453411,1.6832136,22.395243,0.058657452,0.088908099,-0.046848744,-0.003
32.481602,1.6846758,22.414696,0.058700008,0.088870488,-0.046868656,-0.003
32.503128,1.6858528,22.429573,0.058742566,0.088832818,-0.046888459,-0.003
32.538277,1.687676,22.453831,0.058829485,0.088755719,-0.046928592,-0.003
32.573879,1.6895225,22.478397,0.058932819,0.088663772,-0.046975747,-0.003
32.588947,1.690304,22.488796,0.059019737,0.088586196,-0.047014948,-0.003
32.589294,1.690322,22.489037,0.059062293,0.088548139,-0.047033992,-0.003
32.592537,1.6906198,22.491247,0.059104849,0.088510029,-0.047052931,-0.003
32.59441,1.690717,22.49254,0.059191771,0.088432036,-0.047091305,-0.003
32.59026,1.6905016,22.489676,0.059295106,0.088339053,-0.047136385,-0.003
32.584126,1.6901834,22.485441,0.059382021,0.088260628,-0.04717385,-0.003
32.58971,1.6904731,22.489296,0.05942458,0.088222153,-0.047192045,-0.003
32.576389,1.6900096,22.480083,0.059467136,0.088183634,-0.047210135,-0.003
32.558273,1.6890699,22.467583,0.059554055,0.088104814,-0.047246773,-0.003
32.527927,1.6874955,22.446642,0.059657391,0.088010862,-0.0472898,-0.003
32.506744,1.6863965,22.432022,0.059744305,0.08793164,-0.047325548,-0.003
32.539398,1.688319,22.45454,0.059786863,0.087892786,-0.047342911,-0.003
32.503845,1.6864743,22.430006,0.059829422,0.087853879,-0.047360159,-0.003
32.459476,1.6841722,22.399387,0.05991634,0.087774284,-0.04739508,-0.003
32.43346,1.6828222,22.381433,0.060019673,0.087679423,-0.047436059,-0.003
32.383713,1.680241,22.347103,0.06010659,0.087599427,-0.047470044,-0.003
32.295063,1.6757698,22.285969,0.06014915,0.087560184,-0.047486518,-0.003
32.293137,1.6756698,22.284639,0.060191706,0.087520912,-0.047502913,-0.003
32.24157,1.672994,22.249056,0.060278622,0.087440558,-0.047536042,-0.003
32.137733,1.6676061,22.177401,0.060381956,0.087344788,-0.047574848,-0.003
32.074894,1.6643453,22.134035,0.060468872,0.087264046,-0.047607023,-0.003
32.111462,1.666243,22.159271,0.060511432,0.087224454,-0.047622636,-0.003
32.09734,1.6655005,22.149559,0.060553994,0.087184809,-0.047638122,-0.003
32.177006,1.6696343,22.204535,0.060640906,0.087103732,-0.047669429,-0.003
32.190414,1.67033,22.213787,0.06074424,0.087007083,-0.047705993,-0.003
32.08749,1.6649895,22.142761,0.060831161,0.086925589,-0.047736224,-0.003
32.13488,1.667357,22.175426,0.060873715,0.086885639,-0.047750883,-0.003
32.046616,1.6627772,22.114517,0.06091628,0.086845629,-0.047765408,-0.003
32.01162,1.6609615,22.09037,0.061003192,0.086763829,-0.047794778,-0.003
32.122375,1.6667082,22.166798,0.061106525,0.086666375,-0.047829136,-0.003
32.2104,1.6712755,22.227541,0.061193446,0.08658421,-0.047857493,-0.003
32.138027,1.6674012,22.177681,0.061236001,0.086543918,-0.047871184,-0.003
32.262207,1.673844,22.263374,0.061278563,0.086503595,-0.047884807,-0.003
32.379654,1.6799374,22.344421,0.061365476,0.086421117,-0.047912218,-0.003
32.44392,1.6832716,22.388769,0.061468809,0.086322844,-0.047944155,-0.003
32.531368,1.6878088,22.449116,0.061555731,0.086240008,-0.047970492,-0.003
32.62365,1.6924828,22.512825,0.061598289,0.086199395,-0.047983211,-0.003
32.530109,1.6876301,22.448275,0.061640845,0.086158738,-0.04799578,-0.003
32.673252,1.6950562,22.547056,0.061727764,0.086075604,-0.048021153,-0.003
32.77615,1.7003944,22.618063,0.061831097,0.085976563,-0.048050623,-0.003
32.689621,1.6959054,22.558352,0.061918015,0.085893087,-0.048074841,-0.003
32.827011,1.7029599,22.653131,0.061960567,0.085852183,-0.048086569,-0.003
32.801064,1.7016138,22.635225,0.062003131,0.08581122,-0.048098132,-0.003
32.834541,1.7033504,22.658325,0.062090043,0.085727483,-0.048121411,-0.003
32.981365,1.7109673,22.759647,0.062193384,0.085627742,-0.04814845,-0.003
33.094971,1.7168607,22.838043,0.0622803,0.0855437,-0.048170611,-0.003
33.050869,1.7145729,22.80761,0.062322853,0.085502498,-0.048181251,-0.003
33.175926,1.720867,22.894014,0.062365415,0.085461266,-0.048191808,-0.003
33.331673,1.7289457,23.001493,0.062452331,0.085376956,-0.048212931,-0.003
33.447803,1.7349696,23.081633,0.062555668,0.085276537,-0.048237316,-0.003
33.539745,1.7397388,23.145081,0.062642584,0.085191935,-0.048257239,-0.003
33.5797,1.7414702,23.172709,0.06268514,0.085150465,-0.048266791,-0.003
33.635048,1.7443407,23.210903,0.062727696,0.085108966,-0.048276216,-0.003
33.740593,1.7498143,23.283737,0.062814617,0.085024111,-0.048295055,-0.003
33.858429,1.7559253,23.365053,0.06291795,0.084923074,-0.048316717,-0.003
33.958942,1.7611381,23.434416,0.063004868,0.084837958,-0.048334323,-0.003
34.009945,1.7634882,23.469654,0.063047423,0.084796242,-0.048342735,-0.003
34.057091,1.7659328,23.50219,0.063089981,0.084754497,-0.048351008,-0.003
34.153038,1.770908,23.568401,0.063176902,0.08466915,-0.048367478,-0.003
34.226151,1.774699,23.618855,0.063280235,0.084567547,-0.048386306,-0.003
34.275063,1.777235,23.652607,0.063367154,0.084481969,-0.04840152,-0.003
34.366989,1.7818208,23.716034,0.063409708,0.084440038,-0.048408769,-0.003
34.332005,1.7800069,23.691893,0.06345227,0.084398068,-0.048415851,-0.003
34.335747,1.7802011,23.694477,0.063539186,0.084312297,-0.04842991,-0.003
34.358799,1.7813963,23.710384,0.063642516,0.08421021,-0.048445884,-0.003
34.379902,1.7824903,23.724945,0.063729437,0.084124237,-0.048458692,-0.003
34.447983,1.7859402,23.771906,0.06377199,0.084082119,-0.04846476,-0.003
34.422901,1.7846398,23.754599,0.063814551,0.084039971,-0.048470672,-0.003
34.431362,1.7850785,23.760439,0.063901465,0.083953843,-0.048482329,-0.003
34.467049,1.7869288,23.785065,0.064004807,0.083851337,-0.048495453,-0.003
34.49815,1.7885412,23.806528,0.064091717,0.083765052,-0.048505858,-0.003
33.027222,1.7921168,23.853855,0.06413428,0.08372277,-0.048510745,-0.003
32.862774,1.7831935,23.735085,0.064174943,0.083682358,-0.048515253,-0.003
32.859802,1.7830322,23.732937,0.064257984,0.083599798,-0.048524179,-0.003
32.926445,1.7866484,23.781071,0.064356715,0.08350157,-0.048534129,-0.003
32.879101,1.7840793,23.746874,0.064439767,0.083418883,-0.048541907,-0.003
32.90593,1.7857245,23.766214,0.064480424,0.083378389,-0.048545547,-0.003
32.820518,1.7810895,23.704527,0.064521091,0.083337873,-0.048549045,-0.003
32.824108,1.7812843,23.707119,0.064604133,0.083255112,-0.048555877,-0.003
32.854389,1.7829278,23.728992,0.064702869,0.08315666,-0.048563361,-0.003
32.842937,1.7823061,23.720718,0.064785913,0.083073817,-0.048569124,-0.003
32.909531,1.7861021,23.768951,0.064826577,0.083033241,-0.048571799,-0.003
33.072784,1.7949623,23.88686,0.06486724,0.082992658,-0.048574351,-0.003
33.188816,1.8012598,23.970665,0.064950279,0.082909755,-0.048579108,-0.003
33.212601,1.8025506,23.987843,0.065049011,0.082811147,-0.048584051,-0.003
33.223099,1.8031205,23.995426,0.065132059,0.082728177,-0.04858765,-0.003
33.215549,1.8028816,23.989788,0.065172725,0.082687542,-0.048589218,-0.003
33.160995,1.7999204,23.950386,0.065213386,0.082646906,-0.04859066,-0.003
33.034489,1.7930539,23.859016,0.065296433,0.082563899,-0.048593253,-0.003
32.8074,1.780728,23.695004,0.065395162,0.082465202,-0.04859573,-0.003
32.585232,1.768669,23.534542,0.065478207,0.082382172,-0.048597354,-0.003
32.529171,1.7661656,23.493876,0.06551887,0.082341515,-0.048598014,-0.003
32.386086,1.7583969,23.390533,0.065559532,0.082300857,-0.048598558,-0.003
32.149567,1.7455552,23.219711,0.06564258,0.082217813,-0.048599418,-0.003
31.948891,1.7346596,23.074776,0.06574131,0.082119085,-0.048600011,-0.003
31.840118,1.7287537,22.996216,0.065824354,0.082036041,-0.048600137,-0.003
31.786032,1.7264402,22.957222,0.065865019,0.081995375,-0.04860007,-0.003
31.815363,1.7280332,22.978407,0.065905685,0.08195471,-0.048599929,-0.003
31.762344,1.7251536,22.940115,0.065988724,0.081871673,-0.048599318,-0.003
31.668964,1.7200817,22.872671,0.066087459,0.081772946,-0.048598088,-0.003
31.603615,1.7165322,22.825474,0.066170501,0.081689917,-0.048596639,-0.003
31.543938,1.7132909,22.782372,0.066211168,0.081649259,-0.048595782,-0.003
31.519686,1.7123563,22.764795,0.066251829,0.081608608,-0.048594847,-0.003
31.450602,1.7086033,22.714901,0.066334873,0.081525594,-0.048592642,-0.003
31.361338,1.7037538,22.650429,0.066433604,0.081426911,-0.048589539,-0.003
31.277971,1.6992248,22.590219,0.066516651,0.081343919,-0.048586525,-0.003
31.211479,1.6956125,22.542196,0.066557318,0.081303284,-0.048584916,-0.003
31.17741,1.6940814,22.517569,0.066597981,0.081262656,-0.048583236,-0.003
31.088511,1.6892508,22.453362,0.066681026,0.081179693,-0.048579533,-0.003
30.97777,1.6832336,22.373381,0.066779754,0.081081085,-0.048574682,-0.003
30.896992,1.6788443,22.315037,0.066862798,0.08099816,-0.048570234,-0.003
30.878885,1.6778605,22.30196,0.066903461,0.080957562,-0.048567932,-0.003
30.843235,1.6760708,22.276213,0.06694413,0.080916964,-0.048565537,-0.003
30.76593,1.6718699,22.220379,0.067027171,0.080834083,-0.048560377,-0.003
30.686377,1.6675467,22.162922,0.067125904,0.080735572,-0.048553769,-0.003
30.633049,1.6646489,22.124407,0.067208947,0.080652744,-0.048547801,-0.003
30.598196,1.6627549,22.099234,0.067249608,0.080612198,-0.048544735,-0.003
30.59754,1.6626967,22.098814,0.067290277,0.080571651,-0.048541583,-0.003
30.531046,1.6590834,22.050789,0.06737332,0.080488883,-0.048534833,-0.003
30.49732,1.6572508,22.026432,0.067472053,0.08039052,-0.048526291,-0.003
30.530674,1.6590632,22.050522,0.067555101,0.080307826,-0.048518628,-0.003
30.481436,1.6563874,22.014957,0.067595763,0.080267355,-0.048514694,-0.003
30.54631,1.6596862,22.061958,0.067636426,0.080226891,-0.048510686,-0.003
30.597935,1.6624912,22.099243,0.067719468,0.080144294,-0.048502102,-0.003
30.607834,1.663029,22.106392,0.067818197,0.080046162,-0.048491254,-0.003
30.597498,1.6624674,22.098927,0.067901246,0.079963677,-0.048481591,-0.003
30.549049,1.6598351,22.063936,0.067941905,0.079923317,-0.048476674,-0.003
30.549885,1.6596318,22.064491,0.067982574,0.079882957,-0.048471663,-0.003
30.536205,1.6588887,22.054611,0.068065619,0.079800591,-0.048461072,-0.003
30.497139,1.6567664,22.026396,0.068164352,0.079702742,-0.048447885,-0.003
30.500391,1.6569431,22.028744,0.068247392,0.07962051,-0.048436325,-0.003
30.58807,1.6617063,22.092072,0.068288057,0.079580262,-0.048430521,-0.003
30.550602,1.6594849,22.064964,0.06832872,0.079540037,-0.048424572,-0.003
30.564577,1.660244,22.075058,0.068411762,0.079457931,-0.048412133,-0.003
30.594549,1.661872,22.096704,0.068510499,0.079360396,-0.048396777,-0.003
30.579161,1.6610361,22.08559,0.068593545,0.079278439,-0.04838337,-0.003
30.578335,1.6609559,22.084963,0.068634203,0.07923834,-0.048376653,-0.003
30.565647,1.6602669,22.075798,0.06867487,0.079198249,-0.048369832,-0.003
30.524353,1.6580238,22.045975,0.068757916,0.079116434,-0.048355587,-0.003
30.434961,1.6531682,21.981413,0.068856646,0.079019263,-0.048338108,-0.003
30.342806,1.6481625,21.914854,0.068939691,0.078937612,-0.048322957,-0.003
30.299147,1.6457911,21.88332,0.06898035,0.078897662,-0.048315395,-0.003
30.24831,1.6431338,21.846554,0.069021013,0.078857727,-0.048307735,-0.003
30.147684,1.6376675,21.773878,0.069104059,0.078776225,-0.048291799,-0.003
30.015263,1.6304742,21.678238,0.069202797,0.07867942,-0.048272356,-0.003
29.904919,1.6244802,21.598543,0.069285837,0.07859809,-0.048255596,-0.003
29.856552,1.6218529,21.563612,0.069326502,0.078558289,-0.048247255,-0.003
29.805025,1.6192975,21.526329,0.069367163,0.07851851,-0.048238833,-0.003
29.703455,1.6137792,21.452972,0.06945021,0.078437321,-0.048221365,-0.003
29.577759,1.6069503,21.36219,0.069548939,0.078340895,-0.04820016,-0.003
29.469769,1.6010832,21.284195,0.069631988,0.078259863,-0.04818197,-0.003
29.411131,1.5978974,21.241844,0.069672646,0.078220218,-0.048172947,-0.003
29.360199,1.5954366,21.205009,0.069713313,0.078180581,-0.048163854,-0.003
29.251875,1.5895503,21.126774,0.069796359,0.07809969,-0.048145059,-0.003
29.233198,1.5885353,21.113285,0.069895089,0.078003608,-0.04812235,-0.003
29.297804,1.592046,21.159946,0.069978136,0.077922873,-0.048102889,-0.003
29.302067,1.5922776,21.163025,0.070018793,0.077883385,-0.048093207,-0.003
29.198357,1.5868742,21.088099,0.070059461,0.077843912,-0.048083425,-0.003
29.096319,1.5813287,21.014404,0.070142506,0.077763356,-0.048063241,-0.003
28.954548,1.5736238,20.912012,0.070241241,0.077667683,-0.048038844,-0.003
28.772505,1.5637301,20.780535,0.070324286,0.077587299,-0.04801799,-0.003
28.682211,1.5588228,20.715321,0.070364946,0.077547967,-0.048007682,-0.003
28.609179,1.555138,20.662508,0.070405608,0.077508651,-0.047997311,-0.003
28.448866,1.5464238,20.546724,0.070488657,0.077428401,-0.047975931,-0.003
28.281555,1.5373291,20.425886,0.070587384,0.077333093,-0.047950175,-0.003
28.167765,1.5311437,20.343704,0.07067043,0.077252999,-0.047928229,-0.003
28.118425,1.5284616,20.308069,0.070711093,0.077213809,-0.047917385,-0.003
28.082392,1.5264323,20.282051,0.070751758,0.077174634,-0.047906477,-0.003
28.048578,1.5245943,20.257629,0.070834803,0.077094689,-0.047883999,-0.003
28.066029,1.5255429,20.270233,0.070933537,0.076999746,-0.047856901,-0.003
28.128054,1.5289142,20.315029,0.07101658,0.076919988,-0.047833774,-0.003
28.170734,1.5310698,20.345915,0.071057241,0.076880969,-0.047822338,-0.003
28.213455,1.5333916,20.37677,0.07109791,0.076841965,-0.047810819,-0.003
28.301977,1.5382028,20.440702,0.071180951,0.076762401,-0.047787044,-0.003
28.457279,1.5466434,20.552868,0.071279683,0.076667942,-0.047758311,-0.003
28.644054,1.5567945,20.687763,0.07136273,0.076588616,-0.047733732,-0.003
28.739477,1.5617181,20.756773,0.071403391,0.076549821,-0.047721554,-0.003
28.834049,1.5668572,20.825077,0.071444055,0.076511055,-0.047709275,-0.003
29.029261,1.5774651,20.966066,0.071527101,0.076431982,-0.047683895,-0.003
29.249176,1.5894154,21.124897,0.071625832,0.076338157,-0.047653161,-0.003
29.406027,1.5979387,21.23818,0.071708879,0.076259397,-0.047626823,-0.003
29.47411,1.6016384,21.287354,0.071749537,0.076220892,-0.047613766,-0.003
29.540777,1.604744,21.335556,0.071790203,0.076182418,-0.047600597,-0.003
29.668112,1.6116612,21.427523,0.07187325,0.076103963,-0.047573365,-0.003
29.803957,1.6190407,21.525635,0.071971982,0.076010898,-0.047540396,-0.003
29.882179,1.6232899,21.58213,0.072055028,0.075932801,-0.047512155,-0.003
29.86606,1.6224144,21.570488,0.072095684,0.075894631,-0.047498155,-0.003
29.896715,1.6235957,21.592571,0.07213635,0.075856484,-0.047484066,-0.003
29.898888,1.6237137,21.594141,0.072219395,0.075778708,-0.047454957,-0.003
29.794613,1.6180509,21.518829,0.072318125,0.075686447,-0.047419805,-0.003
29.643517,1.6098454,21.409702,0.072401176,0.075608991,-0.047389839,-0.003
29.602976,1.6077057,21.380188,0.072441833,0.07557112,-0.047375049,-0.003
29.450256,1.5994117,21.26989,0.0724825,0.075533278,-0.047360156,-0.003
29.134464,1.5822613,21.041813,0.072565542,0.075456083,-0.047329549,-0.003
28.670084,1.5570413,20.706425,0.072664278,0.075364411,-0.047292873,-0.003
28.161362,1.5294132,20.339008,0.072747322,0.075287387,-0.04726183,-0.003
27.859184,1.5140289,20.120674,0.072787983,0.075249694,-0.047246579,-0.003
27.522863,1.4957514,19.877775,0.072828651,0.075212002,-0.047231309,-0.003
26.78582,1.4556961,19.345461,0.072911694,0.07513503,-0.047200143,-0.003
25.86636,1.4057273,18.6814,0.073010427,0.075043462,-0.047163215,-0.003
25.159805,1.3673291,18.171108,0.073093474,0.074966364,-0.047132351,-0.003
24.882111,1.3537247,17.970501,0.073134132,0.074928582,-0.04711733,-0.003
24.6591,1.3415916,17.809435,0.073174793,0.074890777,-0.047102358,-0.003
24.338516,1.3241501,17.577902,0.073257838,0.074813522,-0.047071893,-0.003
24.175461,1.315279,17.46014,0.073356575,0.074721634,-0.047035761,-0.003
24.206936,1.3169914,17.48287,0.073439616,0.074644364,-0.047005344,-0.003
24.278063,1.3210105,17.534369,0.073480275,0.074606545,-0.046990417,-0.003
24.378538,1.3264776,17.606936,0.073520944,0.074568734,-0.046975441,-0.003
24.660404,1.3418144,17.810507,0.073603992,0.074491583,-0.046944704,-0.003
25.117327,1.3666763,18.140511,0.073702722,0.074400023,-0.046907768,-0.003
25.58087,1.3918984,18.475296,0.073785765,0.074323185,-0.04687627,-0.003
25.812599,1.4033133,18.643261,0.073826425,0.074285634,-0.046860676,-0.003
26.029058,1.4150813,18.799601,0.073867096,0.074248128,-0.046844948,-0.003
26.526026,1.4420991,19.158537,0.073950139,0.074171722,-0.046812415,-0.003
26.929159,1.4640156,19.449701,0.074048871,0.074081264,-0.046772849,-0.003
26.824842,1.4583443,19.374357,0.074131918,0.074005522,-0.046738792,-0.003
26.475464,1.4393502,19.122017,0.074172577,0.073968545,-0.046721887,-0.003
26.182158,1.4225516,18.909563,0.074213238,0.073931567,-0.046704974,-0.003
25.987915,1.4119979,18.769276,0.074296289,0.073856056,-0.0466704,-0.003
26.078199,1.4169033,18.834482,0.074395021,0.073766433,-0.046628978,-0.003
26.308668,1.4294252,19.000933,0.074478064,0.073691241,-0.046593729,-0.003
26.527584,1.4389881,19.159771,0.07451872,0.073654503,-0.046576317,-0.003
26.709452,1.4488535,19.291126,0.074559392,0.073617823,-0.046558745,-0.003
27.175196,1.4741178,19.627514,0.074642435,0.073543146,-0.04652242,-0.003
27.753456,1.5054854,20.045168,0.074741169,0.073454797,-0.046478342,-0.003
28.203295,1.529887,20.370068,0.074824213,0.073380902,-0.046440449,-0.003
28.421188,1.5391488,20.527849,0.074864875,0.073344864,-0.046421617,-0.003
28.594648,1.5485426,20.653135,0.074905537,0.07330893,-0.046402588,-0.003
28.908163,1.565521,20.879578,0.074988582,0.073235847,-0.046363149,-0.003
29.176281,1.5800409,21.073233,0.07508731,0.073149517,-0.046315249,-0.003
29.342768,1.589057,21.193481,0.075170361,0.073077358,-0.046274133,-0.003
29.457674,1.5952797,21.276474,0.075211019,0.073042184,-0.046253741,-0.003
29.487291,1.5951285,21.297592,0.075251682,0.073007122,-0.046233147,-0.003
29.513344,1.5965378,21.316408,0.07533473,0.07293582,-0.046190567,-0.003
29.456532,1.5934646,21.275375,0.07543346,0.072851583,-0.046139073,-0.003
29.333397,1.5868036,21.18644,0.075516504,0.072781146,-0.046095084,-0.003
29.260595,1.5828654,21.133858,0.075557171,0.072746776,-0.046073347,-0.003
29.157301,1.5769813,21.058764,0.075597834,0.072712496,-0.046051476,-0.003
28.913498,1.5637952,20.882677,0.07568088,0.072642714,-0.046006452,-0.003
28.559858,1.5446686,20.627264,0.075779611,0.072560117,-0.045952365,-0.003
28.205746,1.5255163,20.371508,0.075862654,0.072490901,-0.04590648,-0.003
28.033808,1.517871,20.247,0.075903315,0.072457083,-0.045883905,-0.003
27.831137,1.5068974,20.100622,0.075943983,0.072423302,-0.045861263,-0.003
27.405945,1.4838758,19.793533,0.076027029,0.072354428,-0.045814861,-0.003
26.878342,1.455309,19.412479,0.076125759,0.072272688,-0.045759488,-0.003
26.405729,1.4297197,19.071142,0.076208801,0.072204016,-0.045712795,-0.003
26.144543,1.4182835,18.882429,0.076249466,0.072170407,-0.045689903,-0.003
25.897358,1.4048743,18.703905,0.076290127,0.072136797,-0.045667019,-0.003
25.367054,1.3761065,18.320902,0.076373176,0.072068155,-0.04562027,-0.003
24.746695,1.3424534,17.872858,0.076471906,0.071986526,-0.045564733,-0.003
24.261377,1.3161259,17.522345,0.076554954,0.07191781,-0.045518097,-0.003
24.052608,1.3071879,17.371542,0.07659561,0.071884148,-0.045495298,-0.003
23.848112,1.2960742,17.223848,0.07663628,0.071850456,-0.045472518,-0.003
23.46748,1.2753879,16.948944,0.07671932,0.07178162,-0.045426071,-0.003
23.081472,1.2544096,16.670156,0.076818057,0.071699694,-0.045370962,-0.003
22.849632,1.2418097,16.502716,0.0769011,0.071630731,-0.045324698,-0.003
22.77565,1.2388439,16.449265,0.076941757,0.071596958,-0.045302063,-0.003
22.720266,1.2358315,16.409266,0.076982429,0.071563169,-0.045279425,-0.003
22.701042,1.2347857,16.39538,0.07706547,0.071494192,-0.045233186,-0.003
22.851118,1.2429489,16.503769,0.077164202,0.07141225,-0.045178108,-0.003
23.105383,1.2567792,16.687408,0.077247247,0.071343467,-0.045131575,-0.003
23.245623,1.2634943,16.789423,0.077287908,0.071309865,-0.04510868,-0.003
23.468357,1.2756009,16.950298,0.077328574,0.071276307,-0.04508571,-0.003
23.926697,1.3005135,17.281338,0.077411618,0.071208023,-0.045038451,-0.003
24.690485,1.3420284,17.832993,0.07751035,0.071127333,-0.044981554,-0.003
25.413887,1.3813483,18.355478,0.077593395,0.071060069,-0.04493285,-0.003
25.579479,1.3903489,18.475079,0.077634061,0.07102742,-0.044908606,-0.003
25.465826,1.3828156,18.39259,0.077674719,0.070994943,-0.044884145,-0.003
25.170837,1.3667974,18.179535,0.077757769,0.070928894,-0.044833798,-0.003
24.901108,1.3521509,17.984724,0.0778565,0.070850715,-0.0447735,-0.003
24.868469,1.3503786,17.961151,0.077939545,0.070785224,-0.044722438,-0.003
24.841595,1.3489193,17.94174,0.07798021,0.070753284,-0.04469727,-0.003
22.079464,1.3419405,17.861477,0.078016479,0.070724867,-0.044674732,-0.003
21.975822,1.3356414,17.777636,0.078090548,0.070666976,-0.044628527,-0.003
21.916805,1.3320544,17.729893,0.078178615,0.070598438,-0.044573225,-0.003
21.886961,1.3302405,17.70575,0.078252691,0.070541076,-0.044526353,-0.003
20.80757,1.3254864,17.667744,0.078288956,0.070513099,-0.044503279,-0.003
20.797815,1.3248651,17.659462,0.078323501,0.070486501,-0.044481236,-0.003
20.738131,1.3210632,17.608784,0.07839405,0.07043238,-0.044435982,-0.003
20.675129,1.3170497,17.555288,0.07847792,0.070368387,-0.044381768,-0.003
20.655388,1.3157922,17.538525,0.078548467,0.070314839,-0.044335838,-0.003
20.681408,1.3174498,17.560619,0.078583007,0.07028871,-0.044313248,-0.003
19.669746,1.313374,17.529922,0.078615906,0.070263907,-0.044291634,-0.003
19.659178,1.3126683,17.520504,0.078683098,0.070213415,-0.044247303,-0.003
19.651848,1.312179,17.513971,0.078762973,0.070153743,-0.044194207,-0.003
19.648457,1.3119525,17.51095,0.078830157,0.070103861,-0.044149201,-0.003
19.774975,1.3204004,17.623705,0.078863052,0.070079535,-0.044127058,-0.003
18.570442,1.3003149,17.369146,0.078894388,0.070056491,-0.044105824,-0.003
19.065805,1.3350005,17.832464,0.078958379,0.070009403,-0.044062492,-0.003
19.712667,1.3802942,18.437481,0.079034449,0.069954358,-0.044009987,-0.003
19.689674,1.3786842,18.415976,0.079098439,0.06990914,-0.04396471,-0.003
18.674084,1.3724602,18.322407,0.079129767,0.069887243,-0.043942306,-0.003
18.519939,1.3611314,18.171165,0.079159609,0.069866531,-0.043920822,-0.003
18.114687,1.3313471,17.773544,0.079220548,0.069824517,-0.043876681,-0.003
17.563534,1.2908399,17.232771,0.079292999,0.069774836,-0.043823946,-0.003
17.102194,1.2569336,16.780119,0.079353938,0.069733098,-0.043779545,-0.003
16.891016,1.2414129,16.572918,0.079383773,0.069712646,-0.043757822,-0.003
15.908493,1.2290578,16.380898,0.0794122,0.069693133,-0.043737151,-0.003
15.564753,1.2025011,16.026949,0.079470236,0.069653213,-0.043695025,-0.003
15.237416,1.1772118,15.689894,0.079539242,0.069605574,-0.043645103,-0.003
15.036832,1.1617149,15.483353,0.079597274,0.069565393,-0.04360323,-0.003
14.944463,1.1545787,15.38824,0.079625689,0.069545694,-0.043582752,-0.003
14.195713,1.1493711,15.350589,0.079652763,0.069526911,-0.043563254,-0.003
14.145273,1.1452872,15.296046,0.079708036,0.0694886,-0.043523412,-0.003
14.169276,1.1472306,15.322001,0.079773755,0.069443204,-0.043475892,-0.003
14.227647,1.1519567,15.38512,0.079829027,0.069405325,-0.043435641,-0.003
14.208483,1.150405,15.364398,0.079856084,0.069386944,-0.043415785,-0.003
13.5804,1.1489027,15.443952,0.079881869,0.069369495,-0.043396801,-0.003
13.69021,1.1581926,15.56883,0.079934513,0.069334328,-0.043357626,-0.003
13.811183,1.1684269,15.706403,0.079997092,0.069293514,-0.043310188,-0.003
13.897182,1.1757023,15.804202,0.080049743,0.06926024,-0.043269385,-0.003
13.943393,1.1796118,15.856754,0.080075516,0.069244392,-0.043249059,-0.003
12.026609,1.17356,15.876427,0.080097509,0.069231153,-0.043231498,-0.003
12.006128,1.1715615,15.84939,0.080142426,0.069205001,-0.043194979,-0.003
11.90681,1.16187,15.718278,0.080195824,0.06917572,-0.043150324,-0.003
11.725104,1.1441391,15.478408,0.080240739,0.069152966,-0.0431116,-0.003
11.568064,1.1288151,15.271097,0.08026274,0.069142558,-0.043092217,-0.003
11.375986,1.1016748,15.031981,0.080284724,0.069132678,-0.043072578,-0.003
10.839034,1.0496752,14.322463,0.080329643,0.069114298,-0.043031592,-0.003
9.8723316,0.95605773,13.045084,0.080383032,0.069095761,-0.042981524,-0.003
8.8163424,0.85379344,11.649723,0.080427955,0.069082811,-0.042938508,-0.003
8.2694893,0.80083501,10.927123,0.080449968,0.069077201,-0.042917222,-0.003
7.699419,0.73708797,10.160898,0.080471937,0.069072068,-0.042895861,-0.003
6.4268479,0.61526096,8.4814901,0.08051685,0.069062822,-0.04285191,-0.003
4.7385674,0.45363691,6.2534714,0.080570252,0.069053568,-0.042799316,-0.003
2.9164517,0.27920046,3.8488317,0.080615169,0.069046907,-0.042754896,-0.003
1.5028328,0.14387059,1.9832835,0.080637187,0.069043949,-0.042733077,-0.003
1.9443772,0.18448777,2.5650723,0.080659161,0.069041163,-0.04271128,-0.003
3.860338,0.36627933,5.0926571,0.080704075,0.069035828,-0.042666685,-0.003
5.1595492,0.48955205,6.8066101,0.080757478,0.069030009,-0.042613599,-0.003
6.0789866,0.57679075,8.0195551,0.080802393,0.069025472,-0.042568915,-0.003
6.5197334,0.61861002,8.6010008,0.080824397,0.069023341,-0.042547014,-0.003
6.9120989,0.6565429,9.1178293,0.080846385,0.06902127,-0.042525124,-0.003
7.6272111,0.72446752,10.061142,0.080891298,0.069017209,-0.042480394,-0.003
8.4667683,0.80421251,11.168612,0.080944702,0.069012687,-0.042427182,-0.003
9.1606007,0.87011582,12.083854,0.080989618,0.06900917,-0.042382404,-0.003
9.4777689,0.90024197,12.502234,0.081011608,0.069007553,-0.042360473,-0.003
9.7812548,0.94087511,12.902598,0.081033607,0.069006018,-0.042338528,-0.003
10.405962,1.0009668,13.72666,0.081078523,0.069003187,-0.042293701,-0.003
11.186629,1.0760604,14.75645,0.081131929,0.06900043,-0.042240366,-0.003
11.8842,1.1431608,15.676625,0.081176843,0.068998754,-0.042195484,-0.003
12.21211,1.1747031,16.109177,0.081198818,0.06899821,-0.042173516,-0.003
12.610103,1.2250654,16.640882,0.081220831,0.068997785,-0.042151507,-0.003
13.313677,1.2934172,17.569351,0.081265747,0.068997607,-0.042106591,-0.003
14.144843,1.3741647,18.666197,0.081319152,0.068998672,-0.042053197,-0.003
14.865914,1.4442164,19.617756,0.081364066,0.069000795,-0.042008333,-0.003
15.206284,1.4772831,20.066923,0.081386037,0.069002301,-0.041986413,-0.003
15.553535,1.5013998,20.537228,0.081408055,0.069004126,-0.041964471,-0.003
16.227999,1.5665064,21.427803,0.081452972,0.069008939,-0.041919813,-0.003
16.939503,1.6351886,22.367289,0.081506371,0.06901677,-0.041866992,-0.003
17.444168,1.6839046,23.033661,0.081551283,0.069025293,-0.041822895,-0.003
17.646677,1.7034529,23.301056,0.08157326,0.069030158,-0.041801464,-0.003
17.808924,1.6979625,23.522972,0.081595271,0.0690355,-0.04178011,-0.003
18.049152,1.7208667,23.840279,0.081640189,0.069047913,-0.041736942,-0.003
18.111668,1.7268271,23.922853,0.081693584,0.069065385,-0.041686486,-0.003
17.964378,1.7127841,23.728306,0.081738501,0.069082379,-0.041644908,-0.003
17.823875,1.699388,23.542723,0.081760485,0.069091462,-0.041624889,-0.003
17.624979,1.6648084,23.272356,0.081782484,0.06910105,-0.041605089,-0.003
17.113041,1.6164521,22.596384,0.081827402,0.069122091,-0.041565403,-0.003
16.361256,1.5454406,21.603714,0.081880801,0.069149479,-0.041519564,-0.003
15.611417,1.4746127,20.613611,0.081925716,0.06917432,-0.041482143,-0.003
15.190376,1.4348423,20.057661,0.081947707,0.069187038,-0.041464202,-0.003
18.160627,1.3845387,19.304186,0.081975255,0.069203451,-0.041442078,-0.003
16.953758,1.2925287,18.021322,0.082031525,0.069238231,-0.041397844,-0.003
15.620071,1.1908505,16.603653,0.082098412,0.069281407,-0.041346759,-0.003
14.895229,1.1355896,15.833169,0.082154679,0.069318704,-0.041304629,-0.003
14.845663,1.1448835,15.774791,0.082182238,0.069337077,-0.041284088,-0.003
15.012876,1.1577789,15.952469,0.082209778,0.069355421,-0.041263547,-0.003
15.767637,1.2159853,16.754467,0.082266041,0.069392763,-0.041221462,-0.003
16.245045,1.2528025,17.261753,0.082332934,0.069437541,-0.041171767,-0.003
16.321951,1.2587334,17.343473,0.082389199,0.069475725,-0.041130442,-0.003
16.443243,1.2680874,17.472357,0.082416758,0.069494545,-0.041110311,-0.003
16.448795,1.2839193,17.478285,0.082444304,0.06951347,-0.041090295,-0.003
16.47563,1.286014,17.506798,0.082500566,0.069552414,-0.041049689,-0.003
16.481104,1.2864412,17.512615,0.082567462,0.069599204,-0.041001879,-0.003
16.470638,1.2856244,17.501495,0.082623723,0.069638945,-0.040962055,-0.003
16.463865,1.2992039,17.493715,0.082651282,0.06965854,-0.040942676,-0.003
16.446726,1.2978513,17.475502,0.082678827,0.06967821,-0.040923394,-0.003
16.431089,1.2966173,17.458887,0.082735092,0.069718614,-0.040884238,-0.003
16.373205,1.2920495,17.397383,0.082801981,0.069767073,-0.04083813,-0.003
16.32556,1.2882898,17.346758,0.082858247,0.069808163,-0.040799692,-0.003
16.345184,1.2898383,17.367607,0.082885802,0.069828376,-0.040780965,-0.003
16.262255,1.2939286,17.278727,0.082913349,0.069848679,-0.040762346,-0.003
16.224516,1.2909259,17.238628,0.082969611,0.069890313,-0.040724505,-0.003
16.195164,1.2885904,17.207441,0.083036509,0.069940135,-0.040679861,-0.003
16.140854,1.2842691,17.149734,0.083092773,0.06998232,-0.04064263,-0.003
16.09362,1.280511,17.09955,0.083120327,0.070003077,-0.04062451,-0.003
16.110113,1.285144,17.116821,0.083147871,0.070023865,-0.040606439,-0.003
16.056234,1.2808458,17.059574,0.083204138,0.070066527,-0.040569752,-0.003
15.984884,1.2751541,16.983767,0.083271029,0.070117548,-0.040526494,-0.003
15.966789,1.2737106,16.96454,0.083327295,0.07016068,-0.040490363,-0.003
15.994678,1.2759354,16.994173,0.083354848,0.070181862,-0.040472742,-0.003
20.202578,1.2687041,16.920755,0.083389888,0.0702089,-0.040450454,-0.003
20.106951,1.2626988,16.840662,0.083461451,0.070264354,-0.040405221,-0.003
20.021252,1.2573169,16.768885,0.083546533,0.070330687,-0.040351938,-0.003
19.93775,1.252073,16.698948,0.083618099,0.070386805,-0.040307526,-0.003
19.880688,1.2484896,16.651155,0.083653141,0.070414387,-0.040285911,-0.003
20.430336,1.2441572,16.613037,0.083689232,0.070442863,-0.040263738,-0.003
20.314909,1.2371281,16.519178,0.083762943,0.070501246,-0.040218741,-0.003
20.182789,1.2290822,16.411745,0.083850576,0.07057102,-0.040165722,-0.003
20.044024,1.2206318,16.298906,0.083924288,0.070630021,-0.040121537,-0.003
19.943472,1.2145085,16.217142,0.083960387,0.070659027,-0.040100046,-0.003
20.559151,1.2156938,16.230803,0.083997556,0.070688918,-0.040077955,-0.003
20.466568,1.2102191,16.157711,0.084073478,0.070750199,-0.040033136,-0.003
20.365036,1.2042154,16.077553,0.084163745,0.070823401,-0.039980318,-0.003
20.299061,1.2003143,16.025469,0.084239667,0.070885226,-0.039936252,-0.003
20.87257,1.1999439,15.998229,0.084276848,0.070915587,-0.039914791,-0.003
20.832821,1.1976589,15.967763,0.084315132,0.070946909,-0.039892778,-0.003
20.793135,1.1953773,15.937345,0.084393336,0.071011059,-0.039848048,-0.003
20.653711,1.187362,15.83048,0.084486303,0.071087599,-0.03979528,-0.003
20.555613,1.1817224,15.755291,0.084564509,0.07115221,-0.039751217,-0.003
21.171122,1.1830937,15.754371,0.084602803,0.071183912,-0.039729737,-0.003
21.105713,1.1794385,15.705698,0.084642237,0.071216628,-0.03970772,-0.003
21.055925,1.1766561,15.668649,0.084722784,0.071283586,-0.03966295,-0.003
20.946115,1.1705197,15.586934,0.08481854,0.071363434,-0.039610095,-0.003
20.828043,1.1639216,15.499071,0.084899087,0.07143081,-0.039565954,-0.003
20.777227,1.1610818,15.461257,0.084938529,0.071463868,-0.039544441,-0.003
21.392715,1.1618472,15.455562,0.084979154,0.071497947,-0.039522327,-0.003
21.281645,1.155815,15.375317,0.085062117,0.071567692,-0.0394774,-0.003
21.146534,1.148477,15.277702,0.085160751,0.071650855,-0.039424367,-0.003
21.087788,1.1452866,15.235261,0.085243709,0.07172098,-0.039380044,-0.003
21.692999,1.1447768,15.215996,0.085284335,0.071755372,-0.039358418,-0.003
21.620298,1.1409403,15.165003,0.085326177,0.071790844,-0.039336227,-0.003
21.576267,1.1386167,15.134118,0.085411628,0.071863361,-0.039291024,-0.003
21.431818,1.1309938,15.032798,0.085513219,0.071949773,-0.039237604,-0.003
21.283852,1.1231854,14.92901,0.085598671,0.072022647,-0.039192978,-0.003
21.236952,1.1207104,14.896113,0.085640516,0.07205838,-0.039171204,-0.003
21.814308,1.1182938,14.855485,0.085683609,0.072095223,-0.039148852,-0.003
21.656214,1.1101891,14.747823,0.085771623,0.072170615,-0.039103437,-0.003
21.441715,1.0991931,14.60175,0.085876266,0.072260499,-0.039049856,-0.003
21.229288,1.0883031,14.457088,0.085964279,0.072336301,-0.039005131,-0.003
21.13909,1.0836792,14.395663,0.086007379,0.072373487,-0.038983341,-0.003
21.61845,1.0765209,14.293296,0.086051765,0.072411835,-0.03896099,-0.003
21.370197,1.0641588,14.129161,0.086142423,0.072490297,-0.038915575,-0.003
21.080446,1.0497302,13.937588,0.086250203,0.072583817,-0.038861997,-0.003
20.800888,1.0358093,13.752755,0.08634086,0.072662674,-0.038817272,-0.003
21.285942,1.029639,13.663502,0.086385249,0.072701342,-0.038795475,-0.003
21.160353,1.0235641,13.582886,0.086430971,0.072741218,-0.038773105,-0.003
20.87093,1.009564,13.397103,0.086524345,0.072822772,-0.038727634,-0.003
20.484142,0.99085456,13.148825,0.086635358,0.072919935,-0.038673937,-0.003
20.137522,0.97408789,12.926328,0.086728734,0.073001817,-0.038629055,-0.003
20.565359,0.96626139,12.816416,0.086774456,0.073041961,-0.038607169,-0.003
20.408554,0.95889395,12.718694,0.086821546,0.073083334,-0.038584679,-0.003
20.12958,0.94578636,12.544836,0.08691772,0.07316792,-0.038538914,-0.003
19.911152,0.93552351,12.40871,0.087032068,0.073268637,-0.038484771,-0.003
19.908203,0.93538499,12.406873,0.087128242,0.073353447,-0.038439419,-0.003
19.971031,0.93833691,12.446028,0.087175339,0.073395006,-0.038417261,-0.003
20.522367,0.93637544,12.417082,0.08722384,0.073437832,-0.038394496,-0.003
20.232218,0.92313671,12.241526,0.087322904,0.073525354,-0.03834809,-0.003
20.158176,0.91975844,12.196727,0.087440675,0.073629476,-0.038293056,-0.003
20.344107,0.92824185,12.309224,0.087539741,0.073717125,-0.038246885,-0.003
20.338884,0.92800361,12.306065,0.087588245,0.073760062,-0.038224325,-0.003
21.037098,0.93179101,12.35778,0.087638208,0.073804297,-0.038201094,-0.003
21.057556,0.93269712,12.369798,0.087740239,0.073894672,-0.038153738,-0.003
20.829103,0.92257839,12.235599,0.087861548,0.074002191,-0.038097564,-0.003
20.741909,0.91871631,12.184379,0.08796358,0.074092679,-0.038050421,-0.003
20.76729,0.91984046,12.199287,0.088013544,0.07413701,-0.038027372,-0.003
21.427563,0.92115682,12.220563,0.088064999,0.074182682,-0.038003672,-0.003
21.451258,0.92217547,12.234077,0.088170096,0.074276023,-0.037955374,-0.003
21.480223,0.92342067,12.250597,0.088295043,0.074387103,-0.037898164,-0.003
21.719797,0.93371981,12.387231,0.088400141,0.07448066,-0.037850283,-0.003
22.489449,0.93872392,12.452814,0.0884516,0.074526519,-0.037826937,-0.003
22.546423,0.94110203,12.484362,0.088504598,0.074573793,-0.037802979,-0.003
22.47677,0.93819475,12.445794,0.088612848,0.074670501,-0.037754342,-0.003
22.245218,0.92852962,12.317579,0.088741544,0.074785791,-0.037697151,-0.003
21.999638,0.91827887,12.181597,0.088849787,0.074883066,-0.037649672,-0.003
22.51087,0.91207325,12.102122,0.088902793,0.074930809,-0.037626646,-0.003
22.352831,0.90567005,12.017159,0.088957387,0.07498008,-0.037603132,-0.003
21.199121,0.85892516,11.396911,0.08906888,0.075081162,-0.037556089,-0.003
19.619303,0.79491562,10.547581,0.089201439,0.075201996,-0.037501581,-0.003
18.409357,0.74589223,9.8970985,0.08931293,0.075304024,-0.037456632,-0.003
18.345268,0.7217133,9.5747976,0.089367528,0.075354084,-0.037434839,-0.003
17.762907,0.69880289,9.2708502,0.089423753,0.075405672,-0.03741248,-0.003
16.804239,0.66108835,8.7705011,0.089538598,0.07551112,-0.037366983,-0.003
16.15349,0.6354875,8.4308605,0.089675127,0.075636506,-0.037312958,-0.003
15.923935,0.62645668,8.3110504,0.089789965,0.075741939,-0.037267443,-0.003
16.355829,0.62445396,8.2878666,0.089846199,0.075793549,-0.037245113,-0.003
16.401697,0.62620515,8.3111086,0.089904116,0.075846672,-0.037222039,-0.003
16.608469,0.63409954,8.415885,0.090022401,0.075955056,-0.037174664,-0.003
17.086868,0.65236449,8.6583014,0.090163031,0.076083757,-0.037117984,-0.003
17.663456,0.67437816,8.95047,0.090281316,0.07619188,-0.037070017,-0.003
17.987425,0.68674707,9.1146326,0.090339237,0.076244779,-0.037046425,-0.003
18.89607,0.70034701,9.2961378,0.090398888,0.076299235,-0.03702208,-0.003
19.628716,0.72750109,9.6565704,0.090520723,0.076410413,-0.036972247,-0.003
20.460281,0.75832146,10.065669,0.090665568,0.076542541,-0.036912899,-0.003
21.017138,0.77896029,10.339621,0.090787402,0.076653689,-0.036863003,-0.003
26.246447,0.78654617,10.439084,0.090847057,0.076708131,-0.036838613,-0.003
26.484928,0.79369289,10.533936,0.090920914,0.076775566,-0.036808491,-0.003
26.699604,0.80012625,10.61932,0.091071753,0.076913439,-0.036747307,-0.003
26.534054,0.79516506,10.553474,0.091251078,0.077077687,-0.036675334,-0.003
26.062836,0.78104377,10.366055,0.091401918,0.077216193,-0.036615595,-0.003
25.706186,0.77032381,10.22415,0.091475774,0.077284142,-0.036586653,-0.003
25.306416,0.75834411,10.065148,0.091549627,0.077352174,-0.036557913,-0.003
24.379866,0.73057866,9.6966305,0.091700464,0.077491358,-0.03649978,-0.003
23.212906,0.69560903,9.2324944,0.091879793,0.077657208,-0.03643157,-0.003
22.511139,0.6745795,8.9533796,0.092030628,0.077796891,-0.036374651,-0.003
22.349684,0.67025059,8.8890877,0.092104487,0.077865288,-0.036346775,-0.003
22.265961,0.66773975,8.8557882,0.092178343,0.077933669,-0.036318868,-0.003
22.445648,0.67312849,8.9272556,0.092329179,0.078073204,-0.036261585,-0.003
22.360023,0.6705606,8.8931999,0.092508503,0.078239173,-0.036193676,-0.003
22.171789,0.66491562,8.8183336,0.092659343,0.078378916,-0.036136892,-0.003
22.189516,0.66587532,8.8253775,0.0927332,0.078447342,-0.036109094,-0.003
22.055758,0.66186142,8.7721777,0.092807057,0.07851579,-0.036081351,-0.003
21.806801,0.65439057,8.6731615,0.092957888,0.078655593,-0.036024738,-0.003
21.641951,0.64944369,8.6075964,0.093137218,0.078821823,-0.035957456,-0.003
21.617926,0.64872271,8.5980396,0.093288054,0.078961633,-0.035900846,-0.003
21.657568,0.64991236,8.6138077,0.093361909,0.079030082,-0.035873108,-0.003
21.740147,0.65278441,8.6466532,0.093435765,0.079098523,-0.03584535,-0.003
21.669926,0.65067595,8.6187248,0.093586606,0.079238281,-0.035788599,-0.003
21.853874,0.65619934,8.6918859,0.093765929,0.079404376,-0.035721004,-0.003
22.23015,0.66749763,8.8415413,0.09391677,0.07954406,-0.03566407,-0.003
22.311283,0.6699338,8.8738098,0.093990626,0.079612449,-0.035636183,-0.003
22.479527,0.67527205,8.9407253,0.094064476,0.0796808,-0.035608221,-0.003
22.474764,0.675129,8.9388313,0.094215318,0.079820402,-0.035551082,-0.003
22.28194,0.66933668,8.8621397,0.094394644,0.079986319,-0.035483044,-0.003
22.391088,0.67261541,8.905551,0.094545477,0.080125824,-0.035425693,-0.003
22.351835,0.67143625,8.8899393,0.094619334,0.080194116,-0.035397567,-0.003
22.452753,0.67473179,8.9300804,0.09469319,0.0802624,-0.035369426,-0.003
22.830496,0.68608338,9.0803194,0.094844027,0.080401815,-0.035311848,-0.003
23.289843,0.69988734,9.2630138,0.095023356,0.080567487,-0.035243206,-0.003
23.407545,0.70342439,9.3098278,0.095174195,0.080706768,-0.0351853,-0.003
23.507748,0.70643568,9.3496819,0.095248046,0.080774933,-0.035156883,-0.003
23.681938,0.71187347,9.4189682,0.095321902,0.080843076,-0.0351284,-0.003
24.486248,0.73605084,9.7388649,0.095472743,0.080982171,-0.035070043,-0.003
25.202421,0.75757879,10.023707,0.09565207,0.081147425,-0.035000406,-0.003
25.411373,0.76385987,10.106812,0.095802904,0.081286334,-0.034941625,-0.003
25.469229,0.76559895,10.129824,0.095876757,0.081354313,-0.034912761,-0.003
25.596796,0.76944077,10.180565,0.095950616,0.081422277,-0.034883846,-0.003
26.121544,0.78521472,10.389272,0.096101457,0.081561014,-0.034824643,-0.003
26.166939,0.78657925,10.407327,0.096280782,0.081725828,-0.034753978,-0.003
26.412886,0.79397243,10.505147,0.096431616,0.08186435,-0.034694288,-0.003
26.88368,0.80812454,10.692395,0.09650547,0.081932135,-0.03466497,-0.003
26.963709,0.81053561,10.724238,0.096579328,0.081999891,-0.034635574,-0.003
27.732977,0.83366001,11.030198,0.096730168,0.082138181,-0.034575336,-0.003
27.92635,0.83947283,11.107108,0.096909495,0.082302414,-0.034503326,-0.003
28.429817,0.85460716,11.307352,0.097060334,0.082440406,-0.03444241,-0.003
28.313387,0.8511073,11.261044,0.097134189,0.082507923,-0.034412477,-0.003
28.250977,0.84915566,11.236238,0.097208043,0.082575388,-0.034382429,-0.003
28.282913,0.85011566,11.24894,0.097358883,0.082713082,-0.034320842,-0.003
28.438904,0.85480434,11.310983,0.097538208,0.082876578,-0.034247175,-0.003
28.962872,0.87055349,11.51938,0.097689046,0.083013907,-0.034184784,-0.003
28.966331,0.8706575,11.520756,0.097762896,0.083081074,-0.034154084,-0.003
29.033581,0.87242401,11.547504,0.097836757,0.083148234,-0.034123342,-0.003
29.436457,0.88453001,11.70774,0.097987592,0.083285265,-0.034060307,-0.003
29.144836,0.87576717,11.591754,0.098166921,0.08344797,-0.033984903,-0.003
29.057709,0.87314904,11.557101,0.098317754,0.083584629,-0.033921067,-0.003
29.016426,0.87190855,11.540682,0.098391611,0.083651476,-0.033889659,-0.003
29.020321,0.87179548,11.542267,0.098465471,0.08371827,-0.033858135,-0.003
29.053518,0.87279278,11.55547,0.098616306,0.083854519,-0.033793423,-0.003
29.16362,0.8761003,11.599261,0.098795632,0.084016211,-0.033715878,-0.003
29.627834,0.8900457,11.783894,0.098946471,0.084151961,-0.033650119,-0.003
29.567297,0.88822711,11.759816,0.099020321,0.084218338,-0.033617746,-0.003
30.13566,0.90485287,11.98587,0.099094181,0.084284663,-0.033585247,-0.003
30.335043,0.91083962,12.065171,0.099245018,0.084419936,-0.033518516,-0.003
30.238861,0.90795165,12.026917,0.099424348,0.084580459,-0.033438567,-0.003
30.491396,0.9155342,12.127357,0.099575183,0.084715225,-0.033370823,-0.003
30.492914,0.9155798,12.127961,0.099649039,0.084781133,-0.033337492,-0.003
30.459656,0.91406226,12.11472,0.099722896,0.084846996,-0.033304073,-0.003
30.96624,0.92926437,12.316205,0.099873729,0.084981337,-0.033235494,-0.003
31.25576,0.93795252,12.431355,0.10005306,0.085140757,-0.033153374,-0.003
31.086153,0.93286276,12.363897,0.1002039,0.085274592,-0.033083797,-0.003
31.17259,0.93545669,12.398276,0.10027775,0.085340023,-0.033049554,-0.003
31.252977,0.93745297,12.430237,0.10035161,0.085405409,-0.033015206,-0.003
31.460047,0.94366413,12.512594,0.10050244,0.085538812,-0.032944806,-0.003
31.509754,0.94515514,12.532364,0.10068177,0.085697144,-0.032860603,-0.003
31.784508,0.95339656,12.641643,0.10083261,0.085830078,-0.032789331,-0.003
31.765945,0.95260024,12.634269,0.10090646,0.085895091,-0.032754291,-0.003
31.680717,0.95004445,12.600371,0.10098032,0.08596006,-0.032719169,-0.003
31.649246,0.94910067,12.587854,0.10113115,0.086092576,-0.032647122,-0.003
32.060677,0.96143872,12.751493,0.10131049,0.086249828,-0.032560915,-0.003
32.555202,0.97626853,12.948179,0.10146132,0.086381815,-0.03248791,-0.003
32.563164,0.97632337,12.951404,0.10153517,0.086446345,-0.032451984,-0.003
32.476601,0.973728,12.916975,0.10160904,0.08651083,-0.032415967,-0.003
32.29657,0.9683302,12.84537,0.10175987,0.086642295,-0.032342028,-0.003
32.322086,0.96909529,12.855519,0.1019392,0.086798221,-0.032253452,-0.003
32.653843,0.97904211,12.98747,0.10209003,0.086929038,-0.032178365,-0.003
32.643589,0.97832525,12.983379,0.10216389,0.086992972,-0.032141387,-0.003
32.679649,0.979406,12.997722,0.10223775,0.087056823,-0.032104265,-0.003
33.007767,0.98923963,13.128224,0.10238858,0.087186977,-0.032028038,-0.003
32.983898,0.98852426,13.118731,0.10256791,0.087341346,-0.031936772,-0.003
33.028984,0.9898755,13.136663,0.10271874,0.087470859,-0.031859457,-0.003
33.217976,0.99553955,13.211831,0.1027926,0.087534152,-0.031821389,-0.003
33.218761,0.99513042,13.212163,0.10286646,0.087597363,-0.031783193,-0.003
33.256516,0.99626154,13.22718,0.10301729,0.087726228,-0.031704802,-0.003
33.109657,0.99186206,13.168769,0.10319662,0.08787901,-0.031610902,-0.003
32.966068,0.98756057,13.111659,0.10334746,0.088007137,-0.031531319,-0.003
33.064907,0.99052143,13.15097,0.10342131,0.088069752,-0.031492148,-0.003
33.186195,0.99381721,13.199217,0.10349517,0.088132285,-0.03145285,-0.003
33.741631,1.0104507,13.420132,0.10364601,0.088259734,-0.031372171,-0.003
34.15517,1.0228349,13.584609,0.10382533,0.088410787,-0.031275526,-0.003
34.309509,1.0274568,13.645994,0.10397617,0.088537462,-0.031193642,-0.003
34.080795,1.0287493,13.6644,0.10405003,0.088599361,-0.031153349,-0.003
33.908649,1.0235529,13.595379,0.10412331,0.088660672,-0.031113215,-0.003
33.837902,1.0214174,13.567014,0.10427296,0.088785663,-0.03103091,-0.003
34.115032,1.0297828,13.678127,0.10445089,0.08893384,-0.030932412,-0.003
34.149113,1.0308115,13.691792,0.10460054,0.089058086,-0.030848989,-0.003
33.902847,1.0234662,13.593023,0.10467383,0.089118801,-0.030807951,-0.003
33.945042,1.02474,13.609941,0.1047471,0.089179434,-0.030766802,-0.003
34.113358,1.0298212,13.677425,0.10489676,0.089303017,-0.030682394,-0.003
34.381969,1.0379301,13.785124,0.10507469,0.089449532,-0.030581443,-0.003
34.612587,1.044892,13.877587,0.10522435,0.089572437,-0.03049605,-0.003
34.582874,1.043995,13.865675,0.10529762,0.089632504,-0.030454079,-0.003
34.78175,1.0501258,13.945376,0.1053709,0.089692488,-0.030411985,-0.003
35.018864,1.0572847,14.040444,0.10552056,0.089814827,-0.030325787,-0.003
35.211723,1.0631076,14.11777,0.10569849,0.089959919,-0.0302228,-0.003
35.051876,1.0582815,14.05368,0.10584814,0.090081647,-0.030135741,-0.003
34.805546,1.0508444,13.954918,0.10592142,0.090141162,-0.030092996,-0.003
34.834728,1.0517902,13.966617,0.1059947,0.090200573,-0.030050097,-0.003
35.049114,1.0582633,14.052572,0.10614436,0.090321727,-0.029962238,-0.003
35.268574,1.0648897,14.140562,0.10632228,0.090465397,-0.02985728,-0.003
35.377911,1.0681908,14.184399,0.10647194,0.09058594,-0.029768586,-0.003
35.493103,1.071669,14.230585,0.10654522,0.090644881,-0.029725041,-0.003
35.57304,1.074144,14.262609,0.1066185,0.090703741,-0.029681394,-0.003
35.884396,1.0835456,14.387444,0.10676816,0.090823792,-0.02959203,-0.003
36.246502,1.0944796,14.532626,0.10694608,0.090966217,-0.029485393,-0.003
36.201908,1.093133,14.514747,0.10709574,0.091085769,-0.029395368,-0.003
36.069302,1.0891266,14.461579,0.10716902,0.091144226,-0.029351177,-0.003
35.865189,1.0829633,14.379743,0.10724229,0.091202624,-0.029306915,-0.003
35.822731,1.0816813,14.362719,0.10739195,0.091321722,-0.029216286,-0.003
36.166302,1.0920556,14.500469,0.10756988,0.091463,-0.029108128,-0.003
36.388607,1.0987681,14.589601,0.10771954,0.091581561,-0.0290168,-0.003
36.283905,1.0955559,14.54764,0.10779282,0.091639519,-0.028971961,-0.003
36.270641,1.0951555,14.542321,0.1078661,0.091697425,-0.028927049,-0.003
36.215313,1.0934849,14.520138,0.10801575,0.091815479,-0.028835068,-0.003
36.148888,1.0914792,14.493505,0.10819368,0.091955505,-0.028725296,-0.003
36.075073,1.0892504,14.46391,0.10834333,0.092072986,-0.028632587,-0.003
36.01786,1.087523,14.440971,0.10841661,0.092130393,-0.02858704,-0.003
35.838318,1.0820482,14.368978,0.10848989,0.092187755,-0.02854144,-0.003
35.638615,1.0760187,14.28891,0.10863955,0.092304707,-0.028448066,-0.003
35.663345,1.0767654,14.298825,0.10881748,0.092443429,-0.028336646,-0.003
35.59816,1.0747972,14.272689,0.10896713,0.092559837,-0.028242588,-0.003
35.496216,1.0717193,14.231816,0.10904041,0.092616729,-0.028196407,-0.003
35.492935,1.0716031,14.230519,0.10911369,0.092673555,-0.028150139,-0.003
35.330292,1.0666925,14.165309,0.10926335,0.092789397,-0.028055387,-0.003
35.264412,1.0647035,14.138895,0.10944128,0.092926733,-0.027942261,-0.003
35.263252,1.0646684,14.13843,0.10959093,0.093041912,-0.027846707,-0.003
35.08519,1.0592923,14.067037,0.10966421,0.093098201,-0.027799789,-0.003
35.093918,1.0595123,14.070557,0.10973749,0.093154401,-0.027752768,-0.003
34.786095,1.0502189,13.947138,0.10988715,0.093268976,-0.027656481,-0.003
34.767044,1.0496436,13.939499,0.11006507,0.093404755,-0.0275415,-0.003
35.115757,1.0601715,14.079311,0.11021473,0.093518578,-0.027444333,-0.003
35.160698,1.0614535,14.097354,0.11028801,0.093574181,-0.027396604,-0.003
35.122246,1.0602926,14.081937,0.11036129,0.09362971,-0.027348785,-0.003
34.991669,1.0563506,14.029583,0.11051095,0.09374284,-0.02725081,-0.003
35.134365,1.0606585,14.086797,0.11068887,0.093876846,-0.027133768,-0.003
35.45388,1.0703043,14.214904,0.11083853,0.093989156,-0.027034855,-0.003
35.405479,1.068843,14.195497,0.11091181,0.094044015,-0.026986266,-0.003
35.545563,1.0729953,14.251651,0.11098509,0.094098762,-0.026937557,-0.003
35.822811,1.0813644,14.362811,0.11113474,0.094210252,-0.026837721,-0.003
35.982121,1.0861734,14.426685,0.11131267,0.094342291,-0.026718462,-0.003
36.031902,1.0876763,14.446646,0.11146233,0.094452977,-0.026617734,-0.003
36.086975,1.0894146,14.468675,0.1115356,0.094507053,-0.026568286,-0.003
36.129921,1.090711,14.485892,0.11160888,0.094561063,-0.026518758,-0.003
36.129047,1.0906847,14.485542,0.11175854,0.094671138,-0.026417362,-0.003
36.15477,1.0914612,14.495855,0.11193647,0.094801627,-0.026296405,-0.003
36.312977,1.0962373,14.559287,0.11208612,0.094911076,-0.026194341,-0.003
36.341434,1.0972325,14.570707,0.1121594,0.094964571,-0.026144257,-0.003
36.546593,1.1034266,14.652963,0.11223268,0.095017992,-0.026094101,-0.003
36.653088,1.1066419,14.69566,0.11238234,0.09512689,-0.025991444,-0.003
36.652313,1.1066185,14.69535,0.11256027,0.095255978,-0.02586899,-0.003
36.832981,1.1120734,14.767787,0.11270992,0.095364206,-0.025765629,-0.003
36.859673,1.1128793,14.778489,0.1127832,0.095417082,-0.025714891,-0.003
36.785988,1.1105534,14.749028,0.11285648,0.09546987,-0.025664067,-0.003
36.796219,1.1108623,14.753131,0.11300614,0.095577389,-0.025559969,-0.003
36.809982,1.1112777,14.758649,0.11318406,0.095704697,-0.025435667,-0.003
36.930618,1.1149197,14.807017,0.11333372,0.09581127,-0.025330598,-0.003
37.019371,1.1172357,14.842669,0.113407,0.095863245,-0.025278948,-0.003
37.095226,1.119525,14.873081,0.11348028,0.095915109,-0.025227178,-0.003
37.364235,1.1276436,14.98094,0.11362993,0.096020594,-0.025121016,-0.003
37.920593,1.1444343,15.204008,0.11380786,0.096145287,-0.024994094,-0.003
38.476948,1.161225,15.427074,0.11395752,0.096249618,-0.024886793,-0.003
38.656391,1.1664935,15.498921,0.1140308,0.096300527,-0.024834091,-0.003
38.794662,1.170666,15.554359,0.11410408,0.096351326,-0.024781272,-0.003
39.066784,1.1788775,15.663464,0.11425373,0.096454732,-0.024673091,-0.003
39.456974,1.1906519,15.819908,0.11443166,0.09657713,-0.02454395,-0.003
39.777119,1.2003125,15.948266,0.11458132,0.096679643,-0.024434915,-0.003
39.900532,1.2040366,15.997747,0.1146546,0.096729696,-0.024381395,-0.003
39.916073,1.204537,16.003927,0.11472788,0.096779659,-0.02432779,-0.003
39.889622,1.2037388,15.993322,0.11487753,0.096881427,-0.024218062,-0.003
39.985226,1.2066238,16.031654,0.11505546,0.09700197,-0.024087189,-0.003
39.918404,1.2046074,16.004862,0.11520511,0.097102985,-0.023976769,-0.003
39.848984,1.2025124,15.977028,0.11527839,0.09715233,-0.023922592,-0.003
39.888451,1.2038825,15.992829,0.11535167,0.097201601,-0.023868356,-0.003
39.801548,1.2012595,15.957986,0.11550133,0.097301997,-0.023757366,-0.003
39.835293,1.202278,15.971517,0.11567925,0.097420953,-0.023625053,-0.003
39.76963,1.2002963,15.945189,0.11582892,0.097520694,-0.023513474,-0.003
39.686623,1.197791,15.911908,0.11590219,0.097569413,-0.02345874,-0.003
39.488335,1.1920257,15.832404,0.11597547,0.097618088,-0.023403963,-0.003
39.556755,1.1940911,15.859837,0.11612513,0.09771724,-0.023291862,-0.003
39.581928,1.1948509,15.869928,0.11630306,0.097834706,-0.023158221,-0.003
39.651104,1.1969391,15.897664,0.11645271,0.097933203,-0.023045547,-0.003
39.707211,1.1986328,15.920159,0.11652599,0.097981341,-0.022990299,-0.003
39.852921,1.203274,15.978548,0.11659927,0.098029397,-0.022934981,-0.003
39.731441,1.1996062,15.929842,0.11674892,0.098127462,-0.022821929,-0.003
39.495251,1.192475,15.835145,0.11692685,0.09824381,-0.022687314,-0.003
39.173534,1.1827614,15.706157,0.11707651,0.09834139,-0.022573844,-0.003
38.955833,1.1760753,15.618979,0.11714979,0.098389052,-0.022518184,-0.003
38.85062,1.172899,15.576796,0.11722307,0.098436631,-0.02246245,-0.003
38.732121,1.1693214,15.529284,0.11737272,0.098533511,-0.022348382,-0.003
38.792709,1.1711507,15.553576,0.11755065,0.098648138,-0.022212299,-0.003
38.874546,1.1736213,15.586389,0.1177003,0.09874405,-0.02209742,-0.003
38.876431,1.1734065,15.587182,0.11777359,0.098790847,-0.022041025,-0.003
38.962128,1.1759931,15.621542,0.11784687,0.098837517,-0.021984531,-0.003
39.275555,1.1854533,15.747208,0.11799652,0.09893246,-0.021868851,-0.003
39.733955,1.1992892,15.930999,0.11817445,0.099044703,-0.021730792,-0.003
40.192741,1.2131368,16.114946,0.1183241,0.099138565,-0.021614229,-0.003
40.411247,1.2197318,16.202555,0.11839738,0.099184349,-0.021557014,-0.003
40.636005,1.226254,16.292631,0.11847066,0.099230014,-0.021499701,-0.003
40.965649,1.2362014,16.424799,0.11862032,0.099322915,-0.021382371,-0.003
41.384518,1.2488414,16.592739,0.11879824,0.099432759,-0.021242401,-0.003
41.716896,1.2588714,16.726004,0.1189479,0.099524662,-0.021124285,-0.003
41.889011,1.2640654,16.795013,0.11902118,0.099569499,-0.021066325,-0.003
41.915043,1.2647742,16.805386,0.11909446,0.099614255,-0.021008298,-0.003
42.177868,1.272705,16.910765,0.11924412,0.099705346,-0.020889562,-0.003
42.44622,1.2808024,17.018356,0.11942204,0.099813163,-0.020748021,-0.003
42.50835,1.2826772,17.043266,0.1195717,0.099903479,-0.020628685,-0.003
42.517963,1.2829672,17.047121,0.11964498,0.099947587,-0.020570172,-0.003
42.551266,1.2841256,17.060431,0.11971826,0.099991612,-0.020511592,-0.003
42.589817,1.2852889,17.075886,0.11986791,0.10008133,-0.020391811,-0.003
42.713249,1.289014,17.125376,0.12004584,0.10018761,-0.020249108,-0.003
42.795471,1.2914953,17.158342,0.1201955,0.1002767,-0.020128861,-0.003
42.679337,1.2879905,17.111778,0.12026878,0.10032026,-0.020069938,-0.003
34.460072,1.2928622,17.173693,0.12032772,0.10035522,-0.02002248,-0.003
34.456703,1.2927358,17.172014,0.1204481,0.10042654,-0.019925507,-0.003
34.442738,1.2922119,17.165054,0.12059121,0.10051116,-0.01981009,-0.003
34.511475,1.2947907,17.19931,0.12071159,0.10058213,-0.019712856,-0.003
34.607044,1.2983763,17.246939,0.12077053,0.10061678,-0.019665178,-0.003
34.369213,1.2960689,17.214073,0.12082918,0.10065126,-0.019617736,-0.003
34.439697,1.298727,17.249376,0.12094895,0.10072152,-0.019520726,-0.003
34.622272,1.305612,17.34082,0.12109136,0.10080476,-0.01940519,-0.003
34.697994,1.3084674,17.378746,0.12121114,0.10087457,-0.019307852,-0.003
34.667454,1.3073156,17.363449,0.12126978,0.10090867,-0.01926014,-0.003
34.532196,1.3087837,17.382181,0.12132814,0.10094254,-0.01921262,-0.003
34.758186,1.3173488,17.495935,0.12144732,0.10101148,-0.019115401,-0.003
34.872547,1.3216832,17.553501,0.12158901,0.10109317,-0.018999629,-0.003
34.821362,1.3197433,17.527737,0.1217082,0.1011617,-0.018902119,-0.003
34.719036,1.322614,17.56361,0.12176655,0.10119517,-0.018854313,-0.003
34.812351,1.3261688,17.610817,0.12182462,0.10122841,-0.018806702,-0.003
34.927097,1.3305399,17.668863,0.12194321,0.10129619,-0.018709395,-0.003
35.113541,1.3376426,17.763182,0.1220842,0.10137655,-0.018593544,-0.003
35.29269,1.3444673,17.853809,0.12220278,0.1014439,-0.018495942,-0.003
35.39257,1.3482721,17.904337,0.12226085,0.10147681,-0.018448098,-0.003
35.251686,1.3497093,17.922232,0.12231863,0.1015095,-0.018400462,-0.003
35.460682,1.3577112,18.028488,0.12243663,0.10157611,-0.018303063,-0.003
35.637699,1.3644887,18.118483,0.12257692,0.10165503,-0.018187074,-0.003
35.767086,1.3694427,18.184265,0.12269492,0.10172118,-0.018089358,-0.003
35.868362,1.3733203,18.235754,0.12275269,0.10175348,-0.018041458,-0.003
35.78722,1.3770232,18.285465,0.12281018,0.10178559,-0.017993771,-0.003
35.952015,1.3833643,18.369669,0.12292759,0.10185102,-0.017896282,-0.003
36.160309,1.391379,18.476097,0.12306718,0.10192856,-0.017780209,-0.003
36.290916,1.3964044,18.54283,0.1231846,0.10199358,-0.017682442,-0.003
36.344925,1.3984827,18.570425,0.12324209,0.10202535,-0.017634528,-0.003
36.259727,1.4021736,18.619516,0.12329929,0.10205691,-0.017586822,-0.003
36.404316,1.4077649,18.693764,0.12341612,0.10212126,-0.017489308,-0.003
36.586193,1.4147981,18.787159,0.12355501,0.10219754,-0.017373232,-0.003
36.729473,1.4203389,18.860735,0.12367184,0.10226151,-0.017275482,-0.003
36.585701,1.4220042,18.880829,0.12372904,0.10229278,-0.017227581,-0.003
36.624084,1.4234961,18.900637,0.12378596,0.10232387,-0.017179897,-0.003
36.734528,1.4277889,18.957634,0.12390221,0.10238723,-0.01708244,-0.003
36.882782,1.4335511,19.034143,0.12404041,0.10246239,-0.016966455,-0.003
36.966793,1.4368165,19.077499,0.12415666,0.10252545,-0.016868804,-0.003
36.800522,1.4376261,19.086641,0.12421358,0.10255629,-0.01682096,-0.003
36.809242,1.4379668,19.091166,0.12427021,0.10258694,-0.016773336,-0.003
36.837009,1.4390516,19.105568,0.12438588,0.10264945,-0.016676014,-0.003
36.879898,1.440727,19.12781,0.1245234,0.10272362,-0.016560214,-0.003
36.877438,1.4406309,19.126535,0.12463907,0.10278589,-0.01646274,-0.003
36.663334,1.4394928,19.110563,0.1246957,0.10281635,-0.016414991,-0.003
36.705154,1.4411347,19.13236,0.12475206,0.10284662,-0.016367456,-0.003
36.718109,1.4416434,19.139114,0.12486715,0.10290838,-0.016270338,-0.003
36.728226,1.4420406,19.144386,0.12500399,0.10298169,-0.0161548,-0.003
36.772408,1.4437752,19.167416,0.12511908,0.10304326,-0.01605756,-0.003
36.780674,1.4440999,19.171726,0.12517543,0.10307337,-0.016009929,-0.003
36.630779,1.4454139,19.18906,0.1252315,0.10310331,-0.015962515,-0.003
36.637646,1.4456849,19.192657,0.12534602,0.1031644,-0.015865646,-0.003
36.611786,1.4446644,19.17911,0.12548218,0.10323691,-0.015750408,-0.003
36.635323,1.4455932,19.191441,0.12559669,0.10329779,-0.015653417,-0.003
36.474243,1.4464843,19.202599,0.12565277,0.10332757,-0.015605901,-0.003
36.426666,1.4445975,19.177549,0.12570856,0.10335719,-0.015558616,-0.003
36.377407,1.442644,19.151617,0.12582251,0.10341759,-0.015461993,-0.003
36.383602,1.4428897,19.154877,0.12595799,0.10348927,-0.015347034,-0.003
36.385338,1.4429585,19.15579,0.12607194,0.10354944,-0.015250264,-0.003
36.20031,1.4428649,19.153685,0.12612774,0.10357885,-0.01520285,-0.003
36.158287,1.44119,19.131451,0.12618325,0.1036081,-0.015155665,-0.003
36.109222,1.4392344,19.105492,0.12629663,0.10366773,-0.015059229,-0.003
36.022106,1.4357622,19.059399,0.12643143,0.10373846,-0.014944472,-0.003
35.980331,1.4340971,19.037294,0.12654482,0.10379779,-0.014847849,-0.003
36.011341,1.435333,19.053701,0.12660033,0.10382676,-0.014800495,-0.003
35.74987,1.432007,19.009964,0.12665558,0.10385558,-0.014753367,-0.003
35.845158,1.4358238,19.060631,0.12676839,0.10391427,-0.014657015,-0.003
36.037609,1.4435326,19.162968,0.12690253,0.10398377,-0.014542292,-0.003
36.205536,1.4502592,19.252262,0.12701535,0.10404199,-0.01444566,-0.003
36.115208,1.4536333,19.300232,0.12707058,0.10407043,-0.014398299,-0.003
36.212265,1.4575398,19.3521,0.12712555,0.10409866,-0.014351141,-0.003
36.307362,1.4613675,19.402922,0.12723781,0.1041562,-0.014254746,-0.003
36.415527,1.465721,19.460724,0.12737127,0.10422438,-0.014140016,-0.003
36.528244,1.4702579,19.52096,0.12748353,0.10428157,-0.014043414,-0.003
36.412125,1.4727377,19.556181,0.1275385,0.1043095,-0.013996075,-0.003
36.403866,1.4724035,19.551743,0.12759319,0.10433726,-0.013948951,-0.003
36.475609,1.4753054,19.590277,0.12770489,0.10439388,-0.013852662,-0.003
36.577408,1.4794228,19.644951,0.12783769,0.10446104,-0.0137381,-0.003
36.651173,1.4824063,19.684568,0.12794939,0.10451742,-0.013641671,-0.003
36.496441,1.483582,19.699461,0.12800408,0.10454498,-0.013594434,-0.003
36.525097,1.4847468,19.714928,0.1280585,0.10457239,-0.013547419,-0.003
36.543377,1.48549,19.724794,0.12816964,0.1046283,-0.013451364,-0.003
36.527641,1.4848503,19.716301,0.12830178,0.10469468,-0.013337106,-0.003
36.535965,1.4851887,19.720795,0.12841292,0.10475042,-0.013240956,-0.003
36.378151,1.4863437,19.733789,0.12846735,0.10477769,-0.01319386,-0.003
36.359428,1.4855788,19.723635,0.1285215,0.10480482,-0.013146994,-0.003
36.414795,1.4878409,19.753668,0.12863209,0.10486016,-0.013051248,-0.003
36.468315,1.4900275,19.7827,0.12876357,0.10492589,-0.012937372,-0.003
36.467201,1.4899821,19.782095,0.12887416,0.10498111,-0.012841554,-0.003
36.318134,1.4913718,19.799738,0.12892831,0.10500813,-0.012794625,-0.003
36.296799,1.4904957,19.788107,0.12898219,0.105035,-0.012747925,-0.003
36.297504,1.4905246,19.788492,0.12909223,0.10508984,-0.012652523,-0.003
36.233742,1.4879063,19.753729,0.12922306,0.10515496,-0.012539057,-0.003
36.186954,1.485985,19.728222,0.12933309,0.10520966,-0.012443579,-0.003
36.210888,1.4869677,19.741268,0.12938698,0.10523643,-0.012396811,-0.003
35.98381,1.4850546,19.715561,0.12944059,0.10526305,-0.012350275,-0.003
35.893501,1.4813275,19.66608,0.12955008,0.10531735,-0.012255201,-0.003
35.865593,1.4801757,19.650789,0.12968026,0.10538182,-0.012142108,-0.003
35.877735,1.4806769,19.657444,0.12978975,0.10543595,-0.012046934,-0.003
35.67485,1.4797279,19.644024,0.12984336,0.10546243,-0.012000317,-0.003
35.707363,1.4810766,19.66193,0.12989671,0.10548875,-0.011953912,-0.003
35.680096,1.4799455,19.646914,0.13000566,0.10554243,-0.011859106,-0.003
35.696491,1.4806256,19.655943,0.13013519,0.10560611,-0.011746313,-0.003
35.669151,1.4794916,19.640888,0.13024413,0.10565956,-0.011651378,-0.003
35.419075,1.4765378,19.600721,0.13029748,0.1056857,-0.011604877,-0.003
35.547604,1.4818958,19.671848,0.13035056,0.10571164,-0.011558565,-0.003
35.606476,1.4843501,19.704428,0.13045896,0.10576454,-0.011463944,-0.003
35.635517,1.4855608,19.720499,0.13058785,0.10582726,-0.011351351,-0.003
35.735878,1.4897447,19.776039,0.13069626,0.10587982,-0.011256538,-0.003
35.827953,1.4935828,19.826992,0.13074933,0.10590547,-0.011210069,-0.003
35.747379,1.4976336,19.881336,0.13080215,0.10593095,-0.011163803,-0.003
35.898354,1.5039587,19.965302,0.13091002,0.10598283,-0.011069231,-0.003
36.138412,1.5140159,20.098814,0.13103826,0.10604425,-0.010956654,-0.003
36.402378,1.5250747,20.245621,0.13114613,0.10609572,-0.010861857,-0.003
36.529037,1.5303812,20.316065,0.13119894,0.10612085,-0.010815407,-0.003
36.524521,1.53776,20.415092,0.1312515,0.10614581,-0.010769155,-0.003
36.789234,1.5489049,20.563051,0.13135883,0.10619664,-0.010674629,-0.003
36.99276,1.5574739,20.676811,0.13148643,0.10625689,-0.01056214,-0.003
37.145653,1.563911,20.76227,0.13159376,0.10630741,-0.010467446,-0.003
37.195557,1.566012,20.790163,0.13164632,0.10633211,-0.010421054,-0.003
37.089424,1.5693094,20.834478,0.13169861,0.10635664,-0.010374874,-0.003
37.314518,1.5788333,20.960922,0.1318054,0.10640665,-0.010280515,-0.003
37.470623,1.5854384,21.048611,0.13193237,0.10646597,-0.010168254,-0.003
37.513092,1.5872353,21.072468,0.13203917,0.10651576,-0.010073772,-0.003
37.528812,1.5879005,21.081299,0.13209146,0.1065401,-0.010027491,-0.003
37.347305,1.5880693,21.084229,0.13214349,0.1065643,-0.0099814283,-0.003
37.363167,1.5887438,21.093182,0.13224976,0.10661366,-0.0098873228,-0.003
37.420731,1.5911914,21.125679,0.1323761,0.10667224,-0.0097753881,-0.003
37.378181,1.5893823,21.101658,0.13248236,0.10672143,-0.009681196,-0.003
37.353634,1.5883384,21.087801,0.13253439,0.1067455,-0.0096350601,-0.003
37.165161,1.5882094,21.086304,0.13258616,0.10676942,-0.0095891487,-0.003
37.234924,1.5911907,21.125885,0.1326919,0.10681824,-0.009495358,-0.003
37.271378,1.5927484,21.146566,0.13281761,0.1068762,-0.0093838088,-0.003
37.234341,1.5911657,21.125553,0.13292335,0.10692489,-0.0092899492,-0.003
37.218666,1.5904958,21.116659,0.13297512,0.10694871,-0.0092439791,-0.003
37.018864,1.5899044,21.108313,0.13302664,0.1069724,-0.0091982344,-0.003
37.076618,1.5923848,21.141243,0.13313185,0.10702074,-0.0091047874,-0.003
37.045471,1.5910472,21.123484,0.13325693,0.10707814,-0.0089936508,-0.003
36.958469,1.5873106,21.073875,0.13336214,0.10712636,-0.0089001441,-0.003
36.940243,1.5865278,21.063482,0.13341365,0.10714996,-0.0088543501,-0.003
36.772678,1.5873026,21.072777,0.13346491,0.10717341,-0.0088087721,-0.003
36.80571,1.5887284,21.091705,0.1335696,0.10722129,-0.0087156733,-0.003
36.851116,1.5906885,21.117727,0.13369406,0.10727813,-0.0086049503,-0.003
36.820927,1.5893854,21.100426,0.13379875,0.10732589,-0.008511791,-0.003
36.565071,1.5863596,21.058582,0.13385001,0.10734926,-0.0084661702,-0.003
36.621445,1.5888053,21.091049,0.13390101,0.10737247,-0.0084207514,-0.003
36.523285,1.5845467,21.034517,0.13400518,0.10741984,-0.0083279824,-0.003
36.481228,1.5827219,21.010294,0.13412902,0.10747609,-0.0082176467,-0.003
36.509682,1.5839564,21.02668,0.13423319,0.10752331,-0.0081248023,-0.003
36.316177,1.5835483,21.019821,0.13428419,0.10754642,-0.0080793332,-0.003
36.414452,1.5878334,21.076702,0.13433494,0.10756936,-0.0080340644,-0.003
36.43132,1.5885692,21.086466,0.13443859,0.10761617,-0.0079415897,-0.003
36.430988,1.5885545,21.086273,0.13456182,0.10767172,-0.0078315903,-0.003
36.507431,1.5918877,21.130518,0.13466546,0.1077183,-0.0077390028,-0.003
36.56097,1.5942223,21.161507,0.13471621,0.10774106,-0.0076936423,-0.003
36.382668,1.5943918,21.163612,0.13476671,0.10776369,-0.0076484992,-0.003
36.4268,1.5963259,21.189283,0.13486984,0.1078098,-0.0075562508,-0.003
36.502647,1.5996497,21.233402,0.13499246,0.10786444,-0.0074464846,-0.003
36.586964,1.6033447,21.28245,0.13509559,0.10791025,-0.0073540844,-0.003
36.633835,1.6053987,21.309713,0.13514609,0.10793263,-0.0073088179,-0.003
36.561234,1.6099917,21.373825,0.13519633,0.10795484,-0.0072637461,-0.003
36.737831,1.6177682,21.477064,0.13529895,0.10800011,-0.0071716509,-0.003
37.012001,1.6298414,21.637346,0.13542096,0.10805372,-0.007062057,-0.003
37.255676,1.6405717,21.779799,0.13552357,0.10809863,-0.0069697895,-0.003
37.174637,1.6448317,21.84107,0.13557382,0.10812058,-0.0069245878,-0.003
37.370346,1.653491,21.956053,0.13562382,0.10814237,-0.0068795881,-0.003
37.620407,1.6645552,22.10297,0.13572593,0.1081868,-0.0067876559,-0.003
37.80352,1.6726573,22.210554,0.13584732,0.10823949,-0.006678293,-0.003
37.910278,1.6773809,22.273277,0.13594943,0.10828371,-0.0065862508,-0.003
37.784996,1.6799229,22.310661,0.13599943,0.10830531,-0.006541166,-0.003
37.82217,1.6815758,22.332613,0.13604918,0.10832679,-0.0064962921,-0.003
37.995815,1.6892959,22.435143,0.13615078,0.10837058,-0.0064046113,-0.003
38.185734,1.6977397,22.547283,0.13627157,0.10842252,-0.0062955548,-0.003
38.282303,1.7020332,22.604303,0.13637317,0.10846608,-0.0062037697,-0.003
38.192169,1.706448,22.663836,0.13642292,0.10848736,-0.0061588022,-0.003
38.099834,1.7023222,22.609041,0.13647242,0.10850856,-0.0061140736,-0.003
38.290318,1.7108333,22.722078,0.13657351,0.10855176,-0.0060226726,-0.003
38.479126,1.7192693,22.83412,0.1366937,0.10860299,-0.0059139458,-0.003
38.562748,1.7230057,22.883743,0.1367948,0.10864599,-0.0058224509,-0.003
38.674564,1.7280016,22.950096,0.1368443,0.108667,-0.005777631,-0.003
38.356621,1.7224936,22.875231,0.13689355,0.10868791,-0.0057330369,-0.003
38.362103,1.7227397,22.878498,0.13699414,0.10873055,-0.0056419275,-0.003
38.367466,1.7229807,22.881699,0.13711374,0.10878113,-0.0055335579,-0.003
38.427879,1.7256936,22.917727,0.13721433,0.1088236,-0.0054423683,-0.003
38.304871,1.7290053,22.95859,0.13726358,0.10884435,-0.0053977035,-0.003
38.323105,1.7298284,22.969519,0.13731259,0.108865,-0.0053532524,-0.003
38.288326,1.7282586,22.948673,0.13741268,0.10890709,-0.0052624419,-0.003
38.284775,1.7280983,22.946545,0.13753168,0.10895702,-0.0051544281,-0.003
38.284382,1.7280806,22.94631,0.13763177,0.10899893,-0.0050635333,-0.003
38.253662,1.726694,22.927898,0.13768078,0.10901942,-0.0050190128,-0.003
38.083111,1.7277881,22.939806,0.13772955,0.10903979,-0.0049747038,-0.003
38.20261,1.7332096,23.011787,0.13782914,0.10908132,-0.0048841825,-0.003
38.375748,1.7410645,23.116079,0.13794755,0.10913058,-0.0047765081,-0.003
38.328278,1.7389109,23.087484,0.13804714,0.1091719,-0.0046858955,-0.003
38.279316,1.7366897,23.057993,0.13809591,0.10919211,-0.0046415115,-0.003
38.032234,1.7342269,23.023708,0.13814443,0.10921219,-0.0045973379,-0.003
38.08382,1.7365792,23.054939,0.13824353,0.10925312,-0.0045070895,-0.003
38.0271,1.7339928,23.020601,0.13836134,0.10930166,-0.0043997345,-0.003
38.077888,1.7363087,23.051348,0.13846044,0.10934237,-0.0043093865,-0.003
38.197929,1.7417824,23.124016,0.13850896,0.10936227,-0.00426513,-0.003
38.089241,1.7455567,23.173513,0.13855725,0.10938204,-0.0042210827,-0.003
38.18018,1.7497243,23.228842,0.13865585,0.10942234,-0.0041310894,-0.003
38.231827,1.7520912,23.260263,0.13877308,0.10947011,-0.0040240325,-0.003
38.351063,1.7575555,23.332806,0.13887169,0.10951017,-0.0039339303,-0.003
38.416794,1.7605678,23.372797,0.13891997,0.10952974,-0.0038897935,-0.003
38.25404,1.7618457,23.39015,0.13896801,0.10954919,-0.0038458642,-0.003
38.136139,1.7564156,23.318062,0.13906612,0.10958881,-0.0037561092,-0.003
38.237381,1.7610784,23.379963,0.13918277,0.10963577,-0.0036493309,-0.003
38.407402,1.7689089,23.483921,0.13928089,0.10967514,-0.0035594606,-0.003
38.42485,1.7697126,23.494591,0.13932893,0.10969437,-0.0035154365,-0.003
38.192326,1.7676544,23.469181,0.13937673,0.10971347,-0.0034716181,-0.003
38.303493,1.7727995,23.537493,0.13947435,0.1097524,-0.0033820884,-0.003
38.406303,1.777558,23.60067,0.13959042,0.10979852,-0.0032755767,-0.003
38.491058,1.7814806,23.65275,0.13968805,0.10983717,-0.0031859288,-0.003
38.365448,1.7842989,23.693441,0.13973585,0.10985605,-0.003142013,-0.003
38.452515,1.7883483,23.747213,0.13978341,0.10987481,-0.0030983021,-0.003
38.469345,1.789131,23.757607,0.13988055,0.10991302,-0.0030089947,-0.003
38.525322,1.7917345,23.792177,0.13999605,0.10995828,-0.0029027422,-0.003
38.583485,1.7944394,23.828096,0.14009318,0.10999621,-0.0028133148,-0.003
38.367931,1.7930194,23.813448,0.14014075,0.11001476,-0.0027695135,-0.003
38.49371,1.7988974,23.891514,0.14018808,0.11003316,-0.0027259092,-0.003
38.638939,1.8056842,23.981651,0.14028473,0.11007068,-0.0026368306,-0.003
38.746494,1.8107104,24.048407,0.14039965,0.1101151,-0.0025308512,-0.003
38.809216,1.8136415,24.087336,0.14049631,0.11015233,-0.0024416526,-0.003
38.608685,1.8129023,24.082682,0.14054364,0.11017054,-0.0023979666,-0.003
38.748688,1.8194762,24.17001,0.14059073,0.11018861,-0.0023544782,-0.003
38.943226,1.828611,24.291355,0.1406869,0.11022545,-0.0022656349,-0.003
39.104816,1.8361987,24.392151,0.14080125,0.11026911,-0.0021599545,-0.003
39.238354,1.8424691,24.475449,0.14089742,0.11030571,-0.0020710165,-0.003
39.127159,1.8460759,24.528111,0.14094452,0.11032359,-0.002027452,-0.003
39.123734,1.8459141,24.525961,0.14099137,0.11034136,-0.0019840945,-0.003
39.224007,1.8506452,24.588821,0.14108707,0.11037759,-0.0018955178,-0.003
39.471134,1.862305,24.743742,0.14120085,0.11042053,-0.00179016,-0.003
39.6311,1.8698524,24.844021,0.14129654,0.11045659,-0.0017015128,-0.003
39.492027,1.8723648,24.880615,0.1413434,0.11047423,-0.0016581042,-0.003
39.701042,1.8822745,25.012299,0.14139003,0.11049172,-0.0016148846,-0.003
39.907581,1.8920666,25.14242,0.14148525,0.11052745,-0.0015266173,-0.003
40.046383,1.8986474,25.229868,0.14159846,0.11056986,-0.0014216549,-0.003
40.066261,1.8995899,25.242392,0.14169368,0.1106055,-0.0013333539,-0.003
39.922409,1.902244,25.277517,0.14174031,0.11062296,-0.0012901193,-0.003
40.052685,1.9084513,25.360003,0.1417867,0.11064027,-0.0012470813,-0.003
40.165222,1.9138136,25.431257,0.14188144,0.11067566,-0.0011591905,-0.003
40.248459,1.9177797,25.483959,0.14199409,0.11071773,-0.0010546948,-0.003
40.244209,1.9175773,25.48127,0.14208884,0.1107531,-0.00096679811,-0.003
40.254189,1.9180527,25.487587,0.14213523,0.11077043,-0.00092376082,-0.003
34.014187,1.9199841,25.513252,0.14217437,0.11078505,-0.00088745169,-0.003
34.030602,1.9209107,25.525566,0.14225432,0.11081493,-0.00081330305,-0.003
33.964176,1.9171612,25.475742,0.14234936,0.11085049,-0.00072516239,-0.003
33.871666,1.9119393,25.406351,0.1424293,0.11088043,-0.00065103959,-0.003
32.227169,1.9104924,25.381502,0.14246844,0.1108951,-0.00061474892,-0.003
32.082554,1.9019195,25.267609,0.14250572,0.1109091,-0.000580199,-0.003
31.934738,1.8931566,25.15119,0.14258186,0.11093771,-0.00050964591,-0.003
31.739136,1.8815609,24.997137,0.14267238,0.11097181,-0.00042579329,-0.003
31.440067,1.8638315,24.761597,0.14274851,0.11100055,-0.00035529034,-0.003
29.772526,1.8541858,24.620735,0.14278579,0.11101463,-0.00032077511,-0.003
29.798576,1.8558083,24.642279,0.14282129,0.11102801,-0.00028788825,-0.003
30.102894,1.8747606,24.893938,0.14289381,0.1110552,-0.00022066642,-0.003
30.575983,1.9042238,25.285164,0.14298001,0.11108731,-0.00014066669,-0.003
30.927069,1.9260889,25.575499,0.14305252,0.1111142,-7.3327523e-05,-0.003
29.613976,1.9374343,25.71405,0.14308803,0.11112734,-4.0341747e-05,-0.003


==> data/Turbine_Results/Walldistances/Walldistances_Stator2_180deg.csv <==
"x+","y+","z+","arc_length","Points:0","Points:1","Points:2"
29.225155,1.9119965,25.376434,0,0.11112734,-4.0341747e-05,-0.003
29.40531,1.9237827,25.532866,3.3811289e-05,0.11113982,-8.9178739e-06,-0.003
29.719439,1.9443339,25.805624,0.00010286792,0.11116526,5.5280525e-05,-0.003
30.08707,1.9683856,26.124844,0.000184971,0.11119544,0.00013163754,-0.003
30.407118,1.989324,26.402742,0.0002540267,0.11122076,0.00019588206,-0.003
30.549921,1.9986666,26.526739,0.00028784041,0.11123315,0.0002273439,-0.003
29.227142,2.0079346,26.647057,0.00032004308,0.11124495,0.000257309,-0.003
29.475931,2.0250266,26.873884,0.00038581126,0.11126903,0.00031851025,-0.003
29.712254,2.0412621,27.089344,0.00046400415,0.11129766,0.00039127222,-0.003
29.895329,2.0538397,27.256258,0.00052977326,0.11132175,0.00045246861,-0.003
30.005606,2.0614157,27.3568,0.00056197639,0.11133356,0.00048243126,-0.003
28.633181,2.0652575,27.410818,0.00059264566,0.11134481,0.00051095959,-0.003
28.782484,2.0760264,27.553749,0.00065528336,0.11136783,0.00056921592,-0.003
28.907133,2.0850172,27.673077,0.0007297515,0.11139525,0.00063845282,-0.003
29.024675,2.0934954,27.785601,0.00079238725,0.11141837,0.00069666572,-0.003
29.116899,2.1001475,27.873888,0.00082305847,0.11142971,0.00072516367,-0.003
27.709684,2.0981452,27.853119,0.00085226793,0.11144055,0.00075228699,-0.003
27.775841,2.1031544,27.919617,0.00091191961,0.11146271,0.00080766762,-0.003
27.857573,2.1093431,28.001772,0.00098284235,0.11148918,0.00087346783,-0.003
27.945169,2.1159759,28.089823,0.0010424985,0.11151154,0.00092877535,-0.003
28.030088,2.1224058,28.17518,0.0010717081,0.1115225,0.00095584785,-0.003
26.603224,2.114408,28.073086,0.0010995255,0.11153301,0.00098160526,-0.003
26.618662,2.1156352,28.089376,0.0011563381,0.11155451,0.0010341916,-0.003
26.623322,2.1160054,28.094294,0.0012238843,0.11158022,0.0010966557,-0.003
26.635218,2.116951,28.106848,0.0012806975,0.11160196,0.0011491446,-0.003
26.709959,2.1228912,28.185717,0.0013085169,0.11161263,0.0011748336,-0.003
25.325603,2.1131089,28.061012,0.0013350081,0.11162286,0.00119927,-0.003
25.330248,2.1134963,28.06616,0.0013891161,0.11164383,0.001249151,-0.003
25.338596,2.114193,28.075409,0.0014534459,0.11166891,0.0013083878,-0.003
25.330896,2.1135504,28.066877,0.0015075546,0.11169016,0.0013581496,-0.003
24.140608,2.1146915,28.08534,0.0015340479,0.11170061,0.0013824967,-0.003
24.087709,2.1100578,28.023798,0.0015592788,0.11171062,0.0014056587,-0.003
24.138916,2.1145432,28.08337,0.0016108102,0.11173112,0.0014529352,-0.003
24.092754,2.1104996,28.029667,0.0016720754,0.11175572,0.0015090437,-0.003
24.138662,2.114521,28.083075,0.0017236071,0.11177658,0.0015561639,-0.003
15.425989,2.1349876,28.350338,0.0017488412,0.11178681,0.0015792315,-0.003
15.411285,2.1329527,28.323315,0.0017646305,0.11179325,0.0015936489,-0.003
15.438531,2.1367235,28.373386,0.001796876,0.11180646,0.0016230645,-0.003
15.586104,2.1571479,28.644602,0.0018352119,0.11182223,0.0016580053,-0.003
15.754171,2.1804087,28.95348,0.0018674586,0.1118356,0.0016873513,-0.003
11.416851,2.1937985,29.190395,0.0018832419,0.11184219,0.0017016913,-0.003
11.163209,2.1450601,28.541889,0.0018945252,0.11184705,0.0017118753,-0.003
10.316672,1.9823942,26.37748,0.0019175597,0.11185734,0.0017324841,-0.003
8.3616467,1.6067274,21.378906,0.0019449413,0.1118705,0.0017564971,-0.003
6.0076876,1.1544037,15.360346,0.0019679753,0.11188249,0.0017761657,-0.003
4.6937351,0.90192199,12.000856,0.001979246,0.11188865,0.0017855981,-0.003
2.6197884,0.69627517,9.2824879,0.0019873068,0.11189318,0.0017922657,-0.003
0.61772937,0.16417724,2.1887512,0.0020037581,0.11190275,0.0018056495,-0.003
2.2916338,0.60905981,8.1197643,0.0020233178,0.11191464,0.0018211795,-0.003
2.6558831,0.7058683,9.4103794,0.0020397705,0.11192501,0.0018339517,-0.003
2.1982069,0.7306971,9.7414904,0.0020478236,0.11193019,0.0018401194,-0.003
2.1957803,0.72989047,9.7307377,0.002054452,0.11193457,0.0018451001,-0.003
2.1847482,0.72622329,9.6818476,0.0020679916,0.11194358,0.0018552019,-0.003
2.1134477,0.70252258,9.3658743,0.0020840856,0.11195456,0.0018669667,-0.003
2.0114589,0.66862094,8.9139051,0.0020976231,0.11196405,0.0018766262,-0.003
1.9641119,0.65273947,8.7042942,0.0021042543,0.11196876,0.0018812952,-0.003
1.9167336,0.63699406,8.4943295,0.002110883,0.1119735,0.001885923,-0.003
1.8082882,0.60095406,8.0137348,0.0021244187,0.11198337,0.0018951836,-0.003
1.6733261,0.55610168,7.415628,0.0021405138,0.11199541,0.0019058731,-0.003
1.5567834,0.5173707,6.8991489,0.0021540537,0.11200575,0.0019146128,-0.003
1.504526,0.50000381,6.6675615,0.0021606821,0.11201087,0.0019188153,-0.003
1.4477295,0.48117712,6.4156866,0.0021673106,0.11201604,0.0019229626,-0.003
1.3269004,0.44101757,5.8802261,0.0021808454,0.11202674,0.0019312525,-0.003
1.1562082,0.38428518,5.1237955,0.002196945,0.11203972,0.0019407886,-0.003
1.0049809,0.33402225,4.4536242,0.002210481,0.11205082,0.0019485229,-0.003
0.94124448,0.31283838,4.1711726,0.0022171115,0.11205634,0.001952206,-0.003
0.89124471,0.29622778,3.949441,0.0022237399,0.11206187,0.0019558517,-0.003
0.82593018,0.27451885,3.6600077,0.002237273,0.11207331,0.0019630869,-0.003
0.78666061,0.26146659,3.4859893,0.0022533697,0.11208712,0.0019713507,-0.003
0.7600885,0.2526347,3.3682382,0.0022669101,0.1120989,0.0019780414,-0.003
0.75037271,0.24944267,3.3253264,0.0022735416,0.11210471,0.0019812358,-0.003
0.72283328,0.24028787,3.2032838,0.0022801658,0.11211056,0.0019843318,-0.003
0.67323172,0.22379906,2.9834712,0.0022937074,0.11212263,0.0019904857,-0.003
0.6177395,0.20535207,2.7375536,0.0023097995,0.11213712,0.0019974671,-0.003
0.57830215,0.19224212,2.5627844,0.0023233348,0.11214946,0.0020030327,-0.003
0.56409293,0.18751861,2.4998152,0.002329969,0.11215556,0.0020056535,-0.003
0.55083686,0.18310045,2.4410117,0.0023365961,0.11216167,0.0020082211,-0.003
0.53023577,0.17625256,2.3497186,0.0023501303,0.11217424,0.0020132402,-0.003
0.50742519,0.16867025,2.2486346,0.002366229,0.11218933,0.0020188361,-0.003
0.49468228,0.16443443,2.1921649,0.0023797657,0.11220214,0.0020232189,-0.003
0.49363279,0.1640856,2.1875141,0.0023863936,0.11220845,0.002025245,-0.003
0.50271487,0.16709974,2.2276592,0.0023930258,0.11221477,0.0020272383,-0.003
0.53849363,0.17899244,2.3862042,0.0024065567,0.11222775,0.0020310637,-0.003
0.59178883,0.19670746,2.6223688,0.0024226519,0.1122433,0.0020352197,-0.003
0.61300504,0.20375963,2.7163835,0.0024361953,0.11225647,0.0020383978,-0.003
0.61032152,0.20286764,2.7044921,0.0024428222,0.11226293,0.0020398444,-0.003
0.60546136,0.20126614,2.6829321,0.0024494495,0.11226942,0.0020412246,-0.003
0.59313864,0.19716986,2.6283276,0.002462986,0.1122827,0.0020438249,-0.003
0.59439695,0.19758813,2.6339033,0.002479084,0.11229857,0.0020465262,-0.003
0.61995244,0.20608324,2.7471452,0.0024926211,0.11231197,0.002048475,-0.003
0.64029109,0.21284416,2.8372703,0.0024992549,0.11231855,0.0020493267,-0.003
0.66729134,0.22183065,2.9569516,0.0025058776,0.11232512,0.0020500873,-0.003
0.73054481,0.24285828,3.2372451,0.0025194156,0.1123386,0.0020514359,-0.003
0.81221324,0.27000767,3.5991404,0.00253551,0.11235464,0.0020526499,-0.003
0.88952583,0.29570904,3.9417338,0.0025490511,0.11236817,0.0020533544,-0.003
0.93214852,0.30987829,4.1306067,0.0025556795,0.11237479,0.002053608,-0.003
0.96366471,0.32033169,4.2704401,0.0025623045,0.11238141,0.0020537423,-0.003
1.0386261,0.34524962,4.6026282,0.0025758425,0.11239495,0.0020538324,-0.003
1.1232426,0.37337697,4.9776025,0.002591938,0.11241104,0.0020535609,-0.003
1.1945142,0.39706832,5.2934394,0.0026054794,0.11242457,0.0020530114,-0.003
1.2350215,0.41053337,5.4729457,0.0026121054,0.11243119,0.0020526503,-0.003
1.2617408,0.41943476,5.5915375,0.002618731,0.1124378,0.0020521767,-0.003
1.3377343,0.44469693,5.9283109,0.0026322738,0.11245129,0.0020510168,-0.003
1.4579486,0.48465919,6.4610529,0.0026483663,0.11246729,0.0020492608,-0.003
1.5756522,0.52378684,6.9826689,0.0026619058,0.11248071,0.0020474542,-0.003
1.6342733,0.54330623,7.2424388,0.0026685293,0.11248726,0.0020464645,-0.003
1.6867752,0.56076026,7.4751062,0.0026751648,0.11249381,0.0020453967,-0.003
1.8034467,0.59954709,7.992147,0.0026887008,0.11250713,0.0020429974,-0.003
1.9376358,0.64415759,8.5868187,0.0027047956,0.11252289,0.0020397578,-0.003
2.047832,0.68079185,9.0751648,0.0027183316,0.11253608,0.0020367061,-0.003
2.4777651,0.69898999,9.3117876,0.0027249582,0.11254251,0.0020351035,-0.003
2.5391328,0.71630222,9.5424166,0.0027325475,0.11254985,0.0020331698,-0.003
2.6748431,0.75458676,10.052435,0.0027480329,0.11256476,0.0020289829,-0.003
2.8165867,0.79457337,10.585127,0.0027664457,0.11258234,0.0020235188,-0.003
2.9014366,0.81850988,10.904004,0.002781933,0.11259699,0.0020184889,-0.003
2.9275692,0.82615018,11.002396,0.002789516,0.11260411,0.0020158875,-0.003
2.9581854,0.83478999,11.117457,0.0027970966,0.1126112,0.0020132125,-0.003
2.9984038,0.84613943,11.268606,0.0028125846,0.11262558,0.0020074588,-0.003
3.0370181,0.85703629,11.413727,0.0028310005,0.11264248,0.0020001372,-0.003
3.0483408,0.86023152,11.45628,0.0028464846,0.11265651,0.0019935849,-0.003
3.0401907,0.85790902,11.425763,0.0028540696,0.11266332,0.0019902445,-0.003
3.0313354,0.8554101,11.392483,0.0028616503,0.11267009,0.001986824,-0.003
2.9989946,0.84628391,11.270938,0.0028771383,0.11268377,0.0019795748,-0.003
2.9443069,0.83085161,11.065409,0.0028955527,0.1126998,0.0019705056,-0.003
2.8975432,0.81765538,10.88966,0.002911041,0.11271306,0.001962505,-0.003
2.877497,0.81199855,10.814321,0.0029186289,0.11271948,0.0019584643,-0.003
2.8591311,0.80708593,10.745414,0.0029262084,0.11272585,0.0019543455,-0.003
2.8169036,0.79516578,10.586711,0.0029416932,0.11273868,0.0019456864,-0.003
2.7480042,0.7757166,10.327767,0.0029601088,0.11275366,0.0019349689,-0.003
2.6711519,0.75402248,10.038935,0.0029755918,0.11276599,0.0019256052,-0.003
2.6307936,0.74262995,9.8872576,0.0029831824,0.11277195,0.0019209052,-0.003
2.5864446,0.72992426,9.7206173,0.0029907593,0.11277784,0.001916134,-0.003
2.501204,0.70586836,9.4002581,0.0030062449,0.11278968,0.0019061607,-0.003
2.3886006,0.67409039,8.9770613,0.0030246606,0.11280344,0.0018939144,-0.003
2.2694674,0.64046967,8.5293236,0.0030401482,0.11281471,0.0018832941,-0.003
2.2041407,0.62205416,8.2839231,0.0030477359,0.11282013,0.0018779882,-0.003
2.1366818,0.6030159,8.0303898,0.003055315,0.11282548,0.0018726193,-0.003
2.0198457,0.57004237,7.59128,0.0030708007,0.1128362,0.0018614453,-0.003
1.9147565,0.54038399,7.1963181,0.0030892151,0.11284858,0.0018478093,-0.003
1.8274709,0.51575023,6.8682685,0.0031047021,0.11285866,0.0018360523,-0.003
1.7778463,0.5017451,6.6817622,0.0031122887,0.11286349,0.0018302001,-0.003
1.7200736,0.48553345,6.4646897,0.0031198695,0.11286824,0.0018242948,-0.003
1.5904298,0.44893822,5.9774389,0.0031353559,0.11287772,0.0018120469,-0.003
1.4363281,0.4054392,5.3982663,0.003153768,0.11288857,0.0017971753,-0.003
1.3293269,0.37523547,4.9961152,0.0031692553,0.11289735,0.001784415,-0.003
1.2864376,0.36312893,4.8349214,0.0031768464,0.11290154,0.0017780832,-0.003
1.2354478,0.34863347,4.6433616,0.0031844253,0.11290564,0.0017717077,-0.003
1.1374162,0.32096979,4.2749162,0.0031999096,0.11291376,0.0017585239,-0.003
1.1637096,0.32838959,4.3737383,0.0032183215,0.11292297,0.0017425847,-0.003
1.2582655,0.35507247,4.7291212,0.0032338103,0.11293035,0.001728965,-0.003
1.2981946,0.36649305,4.8792801,0.0032413992,0.11293384,0.0017222246,-0.003
1.3642565,0.38514292,5.127574,0.0032489782,0.11293723,0.0017154497,-0.003
1.5124505,0.42697954,5.6845632,0.0032644638,0.11294391,0.001701477,-0.003
1.713534,0.48374736,6.4403377,0.0032828766,0.11295138,0.0016846455,-0.003
1.8957574,0.53519082,7.125227,0.0032983636,0.11295726,0.0016703206,-0.003
1.9562321,0.55226344,7.3525214,0.0033059539,0.11296003,0.0016632545,-0.003
1.9531666,0.55109066,7.3409615,0.0033135327,0.11296267,0.0016561494,-0.003
1.9204453,0.54185826,7.217979,0.0033290189,0.11296782,0.001641544,-0.003
1.8180692,0.51297259,6.833199,0.0033474307,0.11297346,0.0016240174,-0.003
1.6434734,0.46370995,6.1769824,0.0033629181,0.1129778,0.0016091516,-0.003
1.5623516,0.44093952,5.8721256,0.0033705058,0.11297982,0.0016018375,-0.003
1.4327859,0.40437245,5.3851509,0.0033780859,0.11298168,0.0015944898,-0.003
1.3717419,0.38714415,5.1557159,0.0033935734,0.11298526,0.0015794209,-0.003
1.5584346,0.43983406,5.8574038,0.0034119857,0.11298902,0.0015613971,-0.003
1.7901372,0.50522703,6.7282619,0.0034274731,0.11299177,0.0015461543,-0.003
1.9180908,0.54133916,7.209178,0.0034350582,0.11299298,0.001538667,-0.003
2.0279758,0.57232255,7.622107,0.0034426405,0.11299407,0.0015311643,-0.003
2.1731665,0.6132974,8.1678038,0.0034581269,0.11299603,0.0015158023,-0.003
2.1278615,0.60051167,7.9975257,0.0034765394,0.11299785,0.0014974799,-0.003
1.8725837,0.52846879,7.0380692,0.0034920273,0.11299895,0.0014820307,-0.003
1.6433656,0.46378031,6.1765575,0.003499612,0.11299936,0.0014744571,-0.003
1.899227,0.39039385,5.1978502,0.0035103467,0.11299973,0.0014637288,-0.003
0.60605377,0.12457684,1.6586627,0.0035322749,0.11299994,0.0014418017,-0.003
3.1990972,0.65758747,8.7553663,0.0035583425,0.11299919,0.0014157447,-0.003
4.9368811,1.014796,13.511375,0.0035802716,0.1129977,0.0013938663,-0.003
5.673337,1.1661776,15.526926,0.0035910166,0.11299668,0.0013831706,-0.003
9.4716234,1.3883333,18.509455,0.0036060406,0.11299491,0.0013682507,-0.003
11.32193,1.6595478,22.125324,0.0036367334,0.11298985,0.0013379777,-0.003
11.852227,1.7372779,23.161633,0.0036732316,0.11298228,0.0013022731,-0.003
11.541388,1.6917156,22.55419,0.0037039274,0.11297542,0.0012723542,-0.003
11.505177,1.6864078,22.483425,0.0037189754,0.11297206,0.0012576861,-0.003
16.13763,1.6899996,22.521284,0.003740007,0.11296734,0.0012371901,-0.003
16.196367,1.6961508,22.603256,0.0037829831,0.11295762,0.0011953283,-0.003
16.228645,1.6995311,22.648304,0.0038340803,0.11294597,0.0011455775,-0.003
16.340342,1.7112285,22.804184,0.0038770566,0.11293609,0.0011037504,-0.003
16.448755,1.722582,22.955484,0.0038981024,0.11293124,0.0010832712,-0.003
20.820908,1.7304513,23.037222,0.0039246445,0.11292509,0.0010574524,-0.003
20.792408,1.7280825,23.005686,0.0039788527,0.11291243,0.0010047429,-0.003
20.723093,1.7223217,22.928993,0.0040432999,0.11289725,0.00094211003,-0.003
21.063347,1.7506008,23.305468,0.0040975086,0.11288436,0.00088945607,-0.003
21.770206,1.7578753,23.385973,0.00412405,0.11287802,0.00086368312,-0.003
21.890329,1.7675749,23.515011,0.0041513902,0.11287145,0.00083714252,-0.003
21.826479,1.7624192,23.446423,0.0042072244,0.11285798,0.00078295765,-0.003
21.838512,1.7633909,23.459349,0.0042736055,0.11284184,0.00071856816,-0.003
21.956202,1.7728939,23.585772,0.0043294391,0.11282817,0.00066443434,-0.003
22.791697,1.787637,23.770157,0.0043567782,0.11282144,0.000637936,-0.003
22.94245,1.7994612,23.927383,0.004384938,0.11281449,0.00061064766,-0.003
23.180079,1.8180993,24.175213,0.004442446,0.11280024,0.00055493391,-0.003
23.305916,1.8279693,24.306454,0.0045108194,0.11278318,0.00048872351,-0.003
23.411871,1.8362796,24.416956,0.0045683279,0.11276875,0.00043305528,-0.003
23.378265,1.8336439,24.381908,0.0045964865,0.11276165,0.00040580463,-0.003
24.217913,1.8447641,24.521935,0.004625492,0.11275432,0.00037774094,-0.003
24.273886,1.8490279,24.578609,0.0046847257,0.11273931,0.00032044138,-0.003
24.047148,1.8317564,24.349026,0.0047551488,0.11272137,0.00025234194,-0.003
23.949738,1.8243363,24.250391,0.0048143845,0.1127062,0.00019508149,-0.003
24.727602,1.8290551,24.308752,0.0048433875,0.11269876,0.00016704983,-0.003
24.890043,1.8410707,24.468443,0.004873262,0.11269107,0.00013818179,-0.003
24.902126,1.8419644,24.48032,0.0049342733,0.11267532,7.9236532e-05,-0.003
24.47345,1.810256,24.058907,0.0050068097,0.11265653,9.1762295e-06,-0.003
24.564117,1.8169625,24.148037,0.005067821,0.11264067,-4.9736987e-05,-0.003
24.872362,1.8397627,24.451059,0.0050976956,0.11263289,-7.85792e-05,-0.003
25.647316,1.8419646,24.478527,0.0051284658,0.11262485,-0.00010828263,-0.003
25.60808,1.8391469,24.44108,0.0051913073,0.11260842,-0.00016893666,-0.003
25.633974,1.8410065,24.465796,0.0052660209,0.11258882,-0.00024103295,-0.003
25.7901,1.8522193,24.614805,0.005328862,0.11257229,-0.00030166222,-0.003
25.718878,1.8471042,24.546829,0.0053596325,0.11256418,-0.00033134583,-0.003
26.549931,1.8512495,24.60195,0.005391326,0.11255582,-0.00036191693,-0.003
26.620314,1.8561572,24.66717,0.0054560518,0.11253873,-0.00042434534,-0.003
26.596981,1.8545302,24.645548,0.005533007,0.11251836,-0.00049855566,-0.003
26.629896,1.8568252,24.676048,0.0055977338,0.1125012,-0.00056096667,-0.003
26.793751,1.8682504,24.827881,0.0056294276,0.11249279,-0.00059152389,-0.003
27.778292,1.8804028,24.990471,0.0056620706,0.11248413,-0.00062299578,-0.003
27.788279,1.8810788,24.999454,0.0057287405,0.1124664,-0.00068726635,-0.003
27.642565,1.871215,24.868366,0.0058080033,0.11244531,-0.00076367112,-0.003
27.673681,1.8733213,24.896358,0.0058746714,0.11242756,-0.00082793162,-0.003
27.694075,1.8747019,24.914705,0.0059073166,0.11241885,-0.00085939554,-0.003
28.607069,1.8800061,24.986479,0.00594094,0.11240989,-0.00089180231,-0.003
28.683311,1.8850164,25.053072,0.0060096073,0.11239158,-0.00095798448,-0.003
28.785015,1.8917003,25.141905,0.0060912493,0.1123698,-0.0010366662,-0.003
28.720848,1.8874834,25.085857,0.0061599176,0.11235148,-0.0011028453,-0.003
28.522255,1.8744321,24.912399,0.0061935408,0.11234251,-0.0011352497,-0.003
28.061295,1.8687326,24.836647,0.0062267214,0.11233366,-0.001167228,-0.003
27.929668,1.8599669,24.720146,0.0062944875,0.11231557,-0.001232537,-0.003
28.067291,1.8691319,24.841955,0.0063750535,0.11229409,-0.0013101847,-0.003
28.14711,1.8744475,24.912601,0.0064428185,0.11227602,-0.0013754967,-0.003
28.120634,1.8726842,24.889168,0.006475999,0.11226717,-0.0014074768,-0.003
28.09152,1.8688076,24.83856,0.0065092144,0.11225832,-0.0014394912,-0.003
27.83773,1.8519241,24.614161,0.0065770478,0.11224025,-0.0015048742,-0.003
27.79138,1.8488406,24.573177,0.006657693,0.1122188,-0.0015826123,-0.003
27.746902,1.8458817,24.53385,0.0067255271,0.11220075,-0.0016480022,-0.003
27.672544,1.840935,24.468102,0.0067587404,0.11219192,-0.0016800205,-0.003
27.667601,1.8387132,24.439291,0.0067919885,0.11218309,-0.0017120749,-0.003
27.474472,1.8258784,24.268698,0.0068598892,0.11216507,-0.00177754,-0.003
27.227928,1.8094938,24.05092,0.0069406161,0.11214367,-0.0018553772,-0.003
27.30678,1.8147341,24.120573,0.0070085167,0.11212568,-0.0019208525,-0.003
27.216557,1.8069135,24.016859,0.007041765,0.11211687,-0.0019529132,-0.003
27.404003,1.8193581,24.182268,0.007075046,0.11210807,-0.00198501,-0.003
27.606398,1.8327951,24.360868,0.0071430135,0.11209012,-0.0020505628,-0.003
27.810339,1.8463349,24.540834,0.0072238228,0.11206879,-0.0021285058,-0.003
27.754429,1.842623,24.491497,0.0072917913,0.11205088,-0.0021940719,-0.003
28.061283,1.8611645,24.737539,0.0073250716,0.11204211,-0.0022261781,-0.003
28.066946,1.8615401,24.742531,0.0073583849,0.11203335,-0.0022583185,-0.003
28.091732,1.863184,24.764381,0.007426423,0.11201546,-0.0023239627,-0.003
28.130116,1.8657297,24.798218,0.007507311,0.11199424,-0.002402016,-0.003
27.869064,1.8484155,24.568087,0.0075753481,0.11197641,-0.0024676754,-0.003
27.637493,1.8330566,24.363945,0.0076086618,0.11196769,-0.0024998283,-0.003
27.565008,1.8264893,24.27577,0.0076420084,0.11195897,-0.0025320135,-0.003
27.786566,1.8411701,24.47089,0.0077101134,0.11194117,-0.0025977513,-0.003
28.044666,1.8582721,24.698191,0.007791084,0.11192004,-0.0026759163,-0.003
27.651497,1.8322202,24.351938,0.0078591882,0.1119023,-0.0027416695,-0.003
27.637661,1.8313035,24.339754,0.0078925367,0.11189362,-0.0027738686,-0.003
27.699881,1.8337052,24.370178,0.0079259162,0.11188494,-0.0028060998,-0.003
27.509308,1.8210895,24.202513,0.0079940883,0.11186723,-0.0028719313,-0.003
27.559813,1.8244328,24.246948,0.008075139,0.1118462,-0.0029502073,-0.003
27.71159,1.8344804,24.38048,0.0081433131,0.11182854,-0.003016053,-0.003
27.705721,1.832427,24.350965,0.008176693,0.1118199,-0.0030482966,-0.003
27.635538,1.8277851,24.28928,0.0082101073,0.11181126,-0.0030805739,-0.003
27.46669,1.8166177,24.140879,0.0082783489,0.11179362,-0.0031464973,-0.003
27.588713,1.8246882,24.248125,0.0083594806,0.11177269,-0.0032248811,-0.003
27.692886,1.8315781,24.339685,0.0084277204,0.1117551,-0.0032908167,-0.003
27.685286,1.8294517,24.308697,0.0084611363,0.11174649,-0.0033231035,-0.003
27.649944,1.8271161,24.277664,0.0084945829,0.11173788,-0.0033554242,-0.003
27.548527,1.8204145,24.188616,0.0085628922,0.11172032,-0.0034214356,-0.003
27.436523,1.8130133,24.090273,0.0086441043,0.11169945,-0.0034999226,-0.003
27.464737,1.8148776,24.115046,0.0087124144,0.11168192,-0.0035659447,-0.003
27.562096,1.8213111,24.200531,0.0087458622,0.11167335,-0.0035982744,-0.003
27.545675,1.8186446,24.161951,0.0087793426,0.11166476,-0.003630636,-0.003
27.277901,1.8009654,23.927071,0.00884772,0.11164725,-0.0036967318,-0.003
27.140219,1.7918752,23.806301,0.0089290137,0.11162645,-0.0037753189,-0.003
27.084867,1.7882208,23.757748,0.0089973915,0.11160896,-0.003841423,-0.003
26.89572,1.7757328,23.591837,0.0090308728,0.1116004,-0.0038737913,-0.003
27.314468,1.8018452,23.935209,0.0090643872,0.11159184,-0.0039061939,-0.003
27.486971,1.8132247,24.08637,0.009132832,0.11157436,-0.0039723692,-0.003
27.173115,1.7925205,23.811344,0.0092142088,0.11155358,-0.0040510483,-0.003
27.097794,1.7875519,23.745342,0.0092826551,0.11153611,-0.0041172272,-0.003
27.040134,1.7837483,23.694815,0.0093161685,0.11152755,-0.0041496307,-0.003
27.268467,1.7973011,23.871029,0.0093497165,0.111519,-0.00418207,-0.003
27.405331,1.806322,23.990839,0.0094182299,0.11150153,-0.0042483183,-0.003
27.219028,1.7940425,23.827747,0.0094996874,0.11148075,-0.0043270807,-0.003
26.832941,1.768595,23.489765,0.0095682022,0.11146327,-0.0043933284,-0.003
26.808161,1.7669617,23.468073,0.0096017499,0.11145471,-0.0044257655,-0.003
27.089787,1.784034,23.690918,0.0096353314,0.11144615,-0.0044582374,-0.003
27.271578,1.7960062,23.849901,0.0097039139,0.11142866,-0.0045245513,-0.003
27.218824,1.792532,23.803766,0.0097854528,0.11140785,-0.0046033901,-0.003
27.094526,1.7843461,23.695063,0.0098540361,0.11139034,-0.0046697007,-0.003
27.061131,1.7821468,23.665857,0.0098876173,0.11138176,-0.0047021685,-0.003
27.279037,1.7949976,23.832592,0.0099212319,0.11137318,-0.0047346689,-0.003
27.343092,1.7992125,23.888554,0.0099898826,0.11135564,-0.0048010414,-0.003
27.125853,1.7849178,23.698761,0.010071504,0.11133476,-0.0048799478,-0.003
27.335981,1.7987446,23.882341,0.010140154,0.1113172,-0.0049463133,-0.003
27.526329,1.8112696,24.048641,0.01017377,0.11130859,-0.0049788081,-0.003
27.381479,1.8002272,23.898193,0.010207419,0.11129997,-0.0050113336,-0.003
27.185423,1.7873372,23.727077,0.010276138,0.11128236,-0.0050777574,-0.003
27.179089,1.7869208,23.72155,0.010357839,0.11126139,-0.0051567224,-0.003
27.084833,1.7807239,23.639286,0.01042656,0.11124373,-0.0052231355,-0.003
27.06144,1.7791858,23.618868,0.010460208,0.11123508,-0.0052556531,-0.003
27.193197,1.786327,23.710155,0.010493891,0.11122641,-0.0052882005,-0.003
27.283209,1.7922398,23.788635,0.010562679,0.11120869,-0.005354668,-0.003
26.948971,1.7702837,23.49721,0.010644463,0.11118759,-0.0054336828,-0.003
26.921629,1.7684875,23.47337,0.01071325,0.11116982,-0.0055001355,-0.003
27.253016,1.7902565,23.762312,0.010746934,0.11116111,-0.0055326717,-0.003
27.232367,1.7873418,23.720587,0.010780651,0.11115237,-0.0055652377,-0.003
26.889296,1.7648252,23.421757,0.010849507,0.11113453,-0.0056317416,-0.003
26.629547,1.7477771,23.195505,0.010931372,0.11111327,-0.0057107969,-0.003
26.869509,1.7635264,23.404522,0.011000229,0.11109535,-0.0057772817,-0.003
26.852554,1.7624137,23.389755,0.011033947,0.11108655,-0.0058098328,-0.003
26.879478,1.7626104,23.389816,0.011067695,0.11107776,-0.0058424138,-0.003
26.974478,1.7688401,23.472485,0.011136621,0.11105975,-0.005908946,-0.003
27.042639,1.7733097,23.531796,0.011218568,0.11103829,-0.0059880335,-0.003
26.937294,1.7664018,23.440126,0.011287496,0.11102019,-0.0060545434,-0.003
27.052748,1.7739726,23.540592,0.011321245,0.11101132,-0.0060871053,-0.003
27.182333,1.7808387,23.629725,0.011355028,0.11100243,-0.0061196978,-0.003
27.09025,1.774806,23.549677,0.011424024,0.11098424,-0.006186252,-0.003
27.000731,1.7689412,23.471857,0.011506053,0.11096255,-0.0062653632,-0.003
27.319048,1.7897956,23.748573,0.011575047,0.11094427,-0.0063318908,-0.003
27.365345,1.7928287,23.788818,0.011608832,0.11093529,-0.006364461,-0.003
27.31111,1.7875801,23.717955,0.011642648,0.11092631,-0.0063970615,-0.003
27.007938,1.7677368,23.45467,0.011711713,0.11090791,-0.0064636311,-0.003
27.081532,1.7725537,23.518583,0.011793824,0.11088598,-0.0065427581,-0.003
27.16169,1.7778002,23.588194,0.011862888,0.11086748,-0.0066092983,-0.003
27.064873,1.7714634,23.504116,0.011896706,0.1108584,-0.0066418741,-0.003
27.226007,1.7802649,23.620432,0.011930557,0.1108493,-0.0066744797,-0.003
27.239496,1.7811468,23.632133,0.01199969,0.11083068,-0.006741059,-0.003
27.362318,1.789178,23.738691,0.012081883,0.11080848,-0.0068201958,-0.003
27.434692,1.7939104,23.801481,0.012151016,0.11078975,-0.006886743,-0.003
27.306721,1.7855425,23.690456,0.012184867,0.11078055,-0.0069193221,-0.003
27.306845,1.7837504,23.666899,0.012218751,0.11077134,-0.0069519305,-0.003
27.24004,1.7793865,23.608999,0.012287954,0.11075249,-0.0070185149,-0.003
27.306038,1.7836977,23.666201,0.012370229,0.11073,-0.0070976573,-0.003
27.425505,1.7915016,23.769743,0.012439433,0.11071102,-0.0071642082,-0.003
27.428782,1.7898504,23.748833,0.012473317,0.11070172,-0.0071967891,-0.003
27.460983,1.7919517,23.776716,0.012507236,0.11069238,-0.0072293989,-0.003
27.605341,1.8013717,23.901707,0.012576507,0.11067329,-0.0072959857,-0.003
27.711842,1.8083212,23.993917,0.012658864,0.11065051,-0.0073751309,-0.003
27.749521,1.81078,24.026543,0.012728138,0.11063129,-0.0074416837,-0.003
27.838467,1.8165841,24.103554,0.012762056,0.11062185,-0.0074742646,-0.003
27.839907,1.8147299,24.080723,0.012796009,0.11061241,-0.0075068763,-0.003
27.901245,1.8187282,24.13378,0.01286535,0.11059307,-0.0075734654,-0.003
28.133076,1.83384,24.334307,0.012947788,0.11057001,-0.0076526124,-0.003
27.710392,1.8062875,23.968695,0.01301713,0.11055054,-0.0077191652,-0.003
27.66189,1.8011603,23.902845,0.013051083,0.11054098,-0.0077517452,-0.003
27.868725,1.814628,24.081572,0.013085069,0.11053142,-0.0077843587,-0.003
28.137035,1.8320986,24.313421,0.013154479,0.11051184,-0.0078509497,-0.003
27.964682,1.820876,24.164488,0.013237002,0.11048848,-0.0079300981,-0.003
28.1828,1.8350785,24.352966,0.013306412,0.11046878,-0.0079966541,-0.003
28.199047,1.8341062,24.342665,0.013340399,0.11045911,-0.0080292365,-0.003
28.204161,1.8344388,24.347078,0.013374419,0.11044943,-0.0080618504,-0.003
28.157635,1.8314127,24.306915,0.0134439,0.11042961,-0.0081284447,-0.003
28.158834,1.8314908,24.307951,0.013526503,0.110406,-0.0082075996,-0.003
28.177612,1.8327121,24.32416,0.013595983,0.11038608,-0.0082741641,-0.003
28.194006,1.8317311,24.313995,0.013630004,0.11037632,-0.0083067548,-0.003
28.085222,1.8246634,24.220182,0.013664058,0.11036652,-0.0083393697,-0.003
28.073528,1.8239037,24.210098,0.013733608,0.1103465,-0.0084059732,-0.003
28.170433,1.8301995,24.293665,0.013816296,0.11032264,-0.0084851449,-0.003
28.009542,1.8197466,24.154917,0.013885844,0.11030255,-0.008551727,-0.003
28.24748,1.833179,24.335768,0.0139199,0.1102927,-0.0085843299,-0.003
28.344421,1.8394701,24.419285,0.013953988,0.11028282,-0.0086169522,-0.003
28.341551,1.8392839,24.416813,0.014023607,0.11026262,-0.0086835772,-0.003
28.386307,1.8421884,24.45537,0.014106378,0.11023858,-0.0087627815,-0.003
28.397575,1.8429197,24.465078,0.014175995,0.11021834,-0.0088293906,-0.003
28.200472,1.8301283,24.295271,0.014210085,0.11020841,-0.0088620018,-0.003
28.204502,1.8284167,24.274467,0.014244207,0.11019848,-0.0088946456,-0.003
28.202541,1.8282895,24.272779,0.014313895,0.11017815,-0.0089613041,-0.003
28.119343,1.822896,24.201174,0.014396749,0.11015395,-0.0090405457,-0.003
28.021664,1.8165637,24.117105,0.014466437,0.1101336,-0.0091071939,-0.003
28.033295,1.8173177,24.127115,0.01450056,0.11012363,-0.0091398284,-0.003
27.907459,1.807282,23.994818,0.014534716,0.11011364,-0.0091724908,-0.003
27.628958,1.7892462,23.755363,0.014604474,0.11009324,-0.0092391996,-0.003
27.790939,1.7997361,23.894634,0.014687409,0.11006899,-0.0093185119,-0.003
27.958107,1.8105618,24.038364,0.01475717,0.11004858,-0.0093852207,-0.003
27.812305,1.8011198,23.913006,0.014791327,0.11003859,-0.0094178813,-0.003
27.869518,1.8030688,23.938259,0.014825517,0.1100286,-0.0094505819,-0.003
27.792856,1.7981089,23.87241,0.014895344,0.1100082,-0.0095173605,-0.003
27.604681,1.7859347,23.710779,0.014978363,0.10998391,-0.0095967492,-0.003
27.664215,1.7897863,23.761915,0.01504819,0.10996348,-0.0096635204,-0.003
27.845734,1.8015299,23.917828,0.015082382,0.10995346,-0.0096962107,-0.003
27.850416,1.8000416,23.897955,0.015116606,0.10994343,-0.0097289328,-0.003
27.792349,1.7962885,23.848129,0.015186505,0.10992292,-0.0097957524,-0.003
27.834873,1.799037,23.884619,0.015269608,0.10989847,-0.0098751783,-0.003
28.0014,1.8098,24.027512,0.015339503,0.10987789,-0.0099419756,-0.003
28.110718,1.8149924,24.097218,0.015373729,0.10986781,-0.0099746827,-0.003
28.279175,1.8258691,24.241623,0.015407988,0.10985769,-0.010007412,-0.003
28.338182,1.8296789,24.292204,0.015477957,0.10983701,-0.010074256,-0.003
28.222267,1.8221948,24.192841,0.015561141,0.10981239,-0.010153715,-0.003
28.158028,1.818047,24.137774,0.015631108,0.10979167,-0.010220541,-0.003
28.296453,1.8269846,24.256433,0.015665368,0.10978153,-0.010253266,-0.003
28.220407,1.8201872,24.167074,0.015699663,0.10977131,-0.010286004,-0.003
28.197025,1.8186791,24.147051,0.0157697,0.10975048,-0.010352871,-0.003
28.054686,1.8094983,24.025154,0.015852967,0.10972568,-0.010432361,-0.003
28.024704,1.8075645,23.999479,0.015923004,0.1097048,-0.010499212,-0.003
28.19792,1.8187369,24.147818,0.015957299,0.10969458,-0.010531948,-0.003
28.072821,1.8087921,24.016665,0.015991626,0.1096843,-0.010564699,-0.003
28.288151,1.8226663,24.200882,0.016061735,0.1096633,-0.01063159,-0.003
28.530645,1.8382907,24.408339,0.016145087,0.10963831,-0.010711107,-0.003
28.01075,1.8047928,23.96356,0.016215193,0.10961726,-0.01077798,-0.003
27.744886,1.7876626,23.736111,0.016249522,0.10960696,-0.010810725,-0.003
27.730684,1.7849046,23.700258,0.016283883,0.1095966,-0.010843489,-0.003
27.942303,1.7985256,23.881119,0.016354062,0.10957545,-0.010910404,-0.003
27.975344,1.8006523,23.909359,0.016437496,0.10955027,-0.010989947,-0.003
27.852804,1.7927649,23.804628,0.016507673,0.10952905,-0.011056839,-0.003
28.080208,1.807402,23.998981,0.016542036,0.10951865,-0.011089592,-0.003
28.072653,1.8050675,23.968554,0.016576432,0.10950822,-0.011122369,-0.003
28.256834,1.8169105,24.125811,0.01664668,0.10948691,-0.011189305,-0.003
28.386297,1.8252349,24.236345,0.016730199,0.10946152,-0.011268873,-0.003
28.304697,1.8199879,24.166676,0.016800447,0.10944013,-0.011335785,-0.003
28.334126,1.8218802,24.191801,0.016834844,0.10942964,-0.011368543,-0.003
28.560806,1.8345968,24.360983,0.016869273,0.10941914,-0.011401333,-0.003
28.596142,1.8368664,24.391121,0.016939592,0.10939766,-0.01146829,-0.003
28.196964,1.8112253,24.050642,0.017023193,0.10937208,-0.01154788,-0.003
28.097195,1.8048167,23.965544,0.017093513,0.10935051,-0.011614811,-0.003
28.331142,1.8198442,24.165091,0.017127944,0.10933993,-0.011647576,-0.003
28.375647,1.8208795,24.178873,0.017162408,0.10932936,-0.011680378,-0.003
28.385326,1.8215005,24.187122,0.017232797,0.10930771,-0.011747355,-0.003
28.336576,1.8183722,24.145582,0.017316481,0.10928192,-0.011826967,-0.003
28.239391,1.8121359,24.062771,0.017386872,0.10926018,-0.011893916,-0.003
28.232222,1.8116757,24.056662,0.017421336,0.10924952,-0.011926689,-0.003
28.348127,1.817319,24.131298,0.017455837,0.10923886,-0.011959502,-0.003
28.391348,1.8200897,24.168087,0.017526296,0.10921704,-0.012026498,-0.003
28.514221,1.8279668,24.272684,0.017610064,0.10919105,-0.012106133,-0.003
28.386091,1.8197527,24.163612,0.017680522,0.10916915,-0.012173099,-0.003
28.299082,1.8141748,24.089546,0.017715023,0.1091584,-0.012205883,-0.003
28.538988,1.8277742,24.269501,0.017749558,0.10914765,-0.012238704,-0.003
28.659946,1.8355207,24.372362,0.017820087,0.10912567,-0.012305719,-0.003
28.593914,1.8312918,24.31621,0.017903939,0.10909948,-0.012385376,-0.003
28.737234,1.8404707,24.438087,0.017974469,0.10907741,-0.012452364,-0.003
28.804512,1.8430059,24.470831,0.018009003,0.10906658,-0.012485158,-0.003
28.961859,1.8530735,24.604506,0.018043573,0.10905575,-0.012517987,-0.003
28.920851,1.8504497,24.569668,0.018114172,0.1090336,-0.012585021,-0.003
28.746639,1.839303,24.421665,0.018198109,0.10900721,-0.012664701,-0.003
28.762724,1.8403323,24.435331,0.018268707,0.10898498,-0.01273171,-0.003
28.774887,1.8393534,24.421244,0.018303276,0.10897408,-0.012764515,-0.003
28.868614,1.8453448,24.50079,0.01833788,0.10896317,-0.012797353,-0.003
28.870607,1.8454722,24.502481,0.018408552,0.10894085,-0.012864406,-0.003
28.557777,1.8254753,24.236982,0.018492572,0.10891427,-0.012944113,-0.003
28.366289,1.8132349,24.074467,0.018563242,0.10889188,-0.013011143,-0.003
28.581276,1.8252214,24.232695,0.018597846,0.10888091,-0.01304396,-0.003
28.645201,1.8293036,24.286892,0.018632484,0.10886991,-0.013076806,-0.003
28.736984,1.8351649,24.36471,0.018703226,0.10884743,-0.013143881,-0.003
28.681034,1.831592,24.317272,0.018787329,0.10882067,-0.013223613,-0.003
28.583389,1.8253564,24.234486,0.018858069,0.10879812,-0.013290664,-0.003
28.774773,1.8375782,24.396749,0.018892709,0.10878707,-0.013323492,-0.003
28.892061,1.843262,24.471722,0.018927382,0.108776,-0.01335635,-0.003
28.869261,1.8418072,24.452408,0.018998194,0.10875336,-0.013423447,-0.003
28.958008,1.8474692,24.527578,0.019082382,0.10872641,-0.013503205,-0.003
29.097998,1.8564003,24.646151,0.019153193,0.10870371,-0.013570279,-0.003
28.901646,1.8438734,24.479839,0.019187866,0.10869259,-0.013603118,-0.003
28.861549,1.839496,24.421455,0.019222573,0.10868144,-0.013635987,-0.003
28.75555,1.8327401,24.331764,0.019293457,0.10865865,-0.013703107,-0.003
28.822073,1.8369799,24.388052,0.019377729,0.10863152,-0.013782893,-0.003
28.941133,1.8445683,24.488796,0.019448611,0.10860867,-0.013849991,-0.003
29.191132,1.860502,24.700335,0.019483319,0.10859747,-0.013882843,-0.003
29.327925,1.8673626,24.791292,0.019518061,0.10858625,-0.013915723,-0.003
29.22333,1.8607028,24.702875,0.019589015,0.10856331,-0.013982867,-0.003
29.058558,1.8502114,24.563591,0.019673373,0.10853601,-0.014062683,-0.003
29.042894,1.8492142,24.550352,0.019744324,0.10851301,-0.014129805,-0.003
29.147102,1.8558493,24.638439,0.019779068,0.10850174,-0.014162669,-0.003
29.162233,1.8549613,24.626604,0.019813846,0.10849044,-0.014195562,-0.003
28.936821,1.840623,24.436249,0.019884869,0.10846737,-0.014262732,-0.003
28.916769,1.8393476,24.419317,0.019969311,0.10843989,-0.014342578,-0.003
28.942099,1.8409588,24.440708,0.020040336,0.10841675,-0.014409727,-0.003
28.880974,1.8370707,24.389088,0.020075112,0.10840541,-0.014442603,-0.003
29.121809,1.8505419,24.567898,0.020109923,0.10839406,-0.01447551,-0.003
29.169025,1.8535424,24.607733,0.020181021,0.10837083,-0.014542708,-0.003
29.000444,1.8428298,24.465513,0.020265544,0.1083432,-0.014622586,-0.003
29.042168,1.8454813,24.500711,0.02033664,0.10831992,-0.014689762,-0.003
29.221905,1.8550516,24.627714,0.020371453,0.1083085,-0.01472265,-0.003
29.283566,1.858966,24.679682,0.020406298,0.10829708,-0.01475557,-0.003
29.267977,1.8579763,24.666544,0.020477465,0.10827372,-0.014822795,-0.003
29.138491,1.8497565,24.557415,0.020562076,0.10824592,-0.014902706,-0.003
29.175844,1.8521277,24.588896,0.020633241,0.10822251,-0.014969911,-0.003
29.129616,1.8473519,24.52541,0.02066809,0.10821103,-0.015002814,-0.003
29.149654,1.8486227,24.542282,0.02070297,0.10819954,-0.015035748,-0.003
29.186182,1.8509393,24.573036,0.020774209,0.10817605,-0.015103002,-0.003
29.092321,1.8449867,24.494011,0.020858902,0.10814809,-0.015182949,-0.003
29.12756,1.8472215,24.523678,0.020930141,0.10812454,-0.015250183,-0.003
29.259096,1.853721,24.609816,0.020965022,0.10811301,-0.015283101,-0.003
29.341578,1.8589467,24.679192,0.020999938,0.10810145,-0.01531605,-0.003
29.534477,1.8711679,24.841438,0.021071247,0.10807783,-0.015383334,-0.003
29.47323,1.8672875,24.789923,0.021156026,0.10804972,-0.015463317,-0.003
29.374901,1.8610578,24.707218,0.021227334,0.10802605,-0.015530582,-0.003
29.340252,1.8570218,24.653421,0.021262253,0.10801444,-0.015563514,-0.003
29.413797,1.8616767,24.715219,0.021297202,0.10800283,-0.015596479,-0.003
29.460945,1.8646609,24.754835,0.021368583,0.10797909,-0.015663795,-0.003
29.620544,1.8747623,24.888941,0.021453448,0.10795083,-0.015743816,-0.003
29.556049,1.8706802,24.834747,0.02152483,0.10792702,-0.015811112,-0.003
29.655554,1.8751221,24.893465,0.021559779,0.10791536,-0.015844056,-0.003
29.699934,1.8779283,24.930719,0.021594766,0.10790369,-0.01587704,-0.003
29.536022,1.8675642,24.793129,0.021666216,0.10787982,-0.015944388,-0.003
29.310034,1.8532748,24.60343,0.021751166,0.10785142,-0.016024446,-0.003
29.250492,1.8495101,24.55345,0.02182262,0.10782748,-0.016091773,-0.003
29.256907,1.8499156,24.558834,0.021857604,0.10781575,-0.016124731,-0.003
29.383186,1.8560663,24.640198,0.021892626,0.10780402,-0.016157731,-0.003
29.164795,1.842271,24.457058,0.021964149,0.10778004,-0.016225113,-0.003
29.200113,1.844502,24.486675,0.022049183,0.10775148,-0.016305208,-0.003
29.335936,1.8530816,24.600573,0.022120705,0.10772743,-0.016372565,-0.003
29.132349,1.8402214,24.42985,0.022155728,0.10771563,-0.01640554,-0.003
29.049665,1.8331879,24.336178,0.022190784,0.10770384,-0.016438555,-0.003
28.874594,1.82214,24.189512,0.022262379,0.10767973,-0.016505968,-0.003
29.101021,1.8364288,24.379202,0.022347499,0.10765103,-0.016586101,-0.003
29.013565,1.8309098,24.305937,0.02241909,0.10762686,-0.016653489,-0.003
29.094521,1.8342059,24.349409,0.022454148,0.107615,-0.016686482,-0.003
29.110561,1.835217,24.362831,0.02248924,0.10760315,-0.016719511,-0.003
28.816048,1.81665,24.116352,0.022560905,0.10757891,-0.016786953,-0.003
28.640717,1.8055967,23.969616,0.02264611,0.10755005,-0.016867124,-0.003
28.722986,1.8107831,24.038467,0.022717778,0.10752576,-0.016934548,-0.003
28.760466,1.8113554,24.04579,0.02275287,0.10751385,-0.016967557,-0.003
28.929758,1.8220176,24.18733,0.022787993,0.10750194,-0.017000599,-0.003
29.153458,1.8361063,24.374359,0.022859732,0.10747757,-0.017068071,-0.003
29.064741,1.830519,24.300186,0.022945022,0.10744857,-0.017148281,-0.003
28.81658,1.8148896,24.092705,0.02301676,0.10742415,-0.017215736,-0.003
28.71204,1.8083056,24.005302,0.023051886,0.10741219,-0.017248761,-0.003
28.7672,1.8099867,24.027393,0.023087046,0.10740021,-0.017281817,-0.003
28.656578,1.8030266,23.934998,0.023158856,0.10737571,-0.01734932,-0.003
28.676397,1.8042736,23.951551,0.02324423,0.10734656,-0.01742956,-0.003
28.714897,1.8066959,23.983707,0.023316042,0.10732201,-0.017497046,-0.003
28.758129,1.8076179,23.995817,0.023351202,0.10731,-0.017530091,-0.003
28.533758,1.793515,23.808603,0.0233864,0.10729793,-0.017563155,-0.003
28.462004,1.7890048,23.748732,0.02345828,0.1072733,-0.017630683,-0.003
28.565647,1.7955194,23.835211,0.02354374,0.10724398,-0.01771096,-0.003
28.190273,1.771925,23.521999,0.023615621,0.10721932,-0.017778475,-0.003
28.610823,1.7965614,23.849052,0.023650819,0.10720725,-0.017811539,-0.003
28.551659,1.7928462,23.799734,0.023686051,0.1071951,-0.017844612,-0.003
28.640223,1.7984076,23.87356,0.023758004,0.10717034,-0.017912168,-0.003
28.528433,1.7913879,23.780375,0.023843551,0.10714087,-0.01799248,-0.003
28.566004,1.7937471,23.811693,0.023915502,0.10711607,-0.018060021,-0.003
28.68029,1.7991256,23.883074,0.023950734,0.10710393,-0.018093096,-0.003
28.759329,1.8040836,23.948891,0.023986004,0.10709173,-0.01812619,-0.003
28.530689,1.789741,23.758495,0.024058028,0.10706684,-0.018193776,-0.003
28.277651,1.7738678,23.547781,0.024143659,0.1070372,-0.018274114,-0.003
28.153975,1.7661096,23.444792,0.024215684,0.10701223,-0.018341674,-0.003
26.226755,1.7642249,23.419781,0.024250951,0.107,-0.01837475,-0.003
26.327272,1.7709866,23.509541,0.02428384,0.10698858,-0.018405592,-0.003
26.440977,1.7786354,23.611076,0.024351005,0.10696524,-0.018468574,-0.003
26.39863,1.7757868,23.573261,0.024430861,0.10693747,-0.018543443,-0.003
26.310144,1.7698344,23.494246,0.024498028,0.10691407,-0.018606404,-0.003
26.365049,1.7735277,23.543274,0.024530914,0.10690261,-0.018637227,-0.003
26.431585,1.7779931,23.602688,0.024563801,0.10689113,-0.018668044,-0.003
26.525156,1.7842873,23.686245,0.024630971,0.10686766,-0.018730983,-0.003
26.534628,1.7849245,23.694702,0.024710825,0.10683975,-0.018805798,-0.003
26.607782,1.7898453,23.760027,0.024777992,0.10681625,-0.01886872,-0.003
26.739761,1.7987233,23.877882,0.024810878,0.10680475,-0.018899532,-0.003
26.560472,1.7866582,23.717779,0.024843767,0.10679321,-0.018930329,-0.003
26.405676,1.7762455,23.57955,0.024910932,0.10676965,-0.018993227,-0.003
26.492945,1.7821158,23.65748,0.024990789,0.10674161,-0.019068001,-0.003
26.453491,1.7794619,23.622248,0.025057953,0.10671802,-0.019130884,-0.003
26.362459,1.7733248,23.540956,0.025090842,0.10670646,-0.019161675,-0.003
26.309418,1.7697568,23.493593,0.025123729,0.10669488,-0.019192457,-0.003
26.19837,1.762287,23.39443,0.025190897,0.10667123,-0.019255321,-0.003
26.14056,1.7583983,23.342808,0.025270752,0.10664308,-0.019330051,-0.003
26.081961,1.7544564,23.29048,0.025337918,0.10661938,-0.019392896,-0.003
26.16021,1.7597067,23.360355,0.025370807,0.10660776,-0.019423664,-0.003
26.199577,1.7623549,23.39551,0.025403695,0.10659615,-0.019454435,-0.003
26.091591,1.755091,23.29908,0.025470861,0.1065724,-0.019517263,-0.003
26.080631,1.7543538,23.289295,0.025550715,0.10654414,-0.01959195,-0.003
26.069038,1.753574,23.278942,0.025617882,0.10652034,-0.019654756,-0.003
25.931843,1.7443359,23.156433,0.02565077,0.10650866,-0.019685499,-0.003
25.971581,1.7470089,23.191917,0.025683658,0.10649701,-0.019716257,-0.003
26.067291,1.7534471,23.277386,0.025750826,0.10647318,-0.019779054,-0.003
26.187555,1.7615368,23.384779,0.02583068,0.10644481,-0.019853698,-0.003
26.098179,1.7555248,23.304968,0.025897846,0.1064209,-0.019916467,-0.003
26.078569,1.7542011,23.28746,0.025930733,0.10640917,-0.01994719,-0.003
26.02128,1.7503475,23.236303,0.025963621,0.10639749,-0.019977933,-0.003
26.040459,1.7516376,23.253429,0.026030788,0.10637356,-0.020040695,-0.003
26.42173,1.7772843,23.593895,0.026110642,0.10634508,-0.020115295,-0.003
26.349058,1.7723958,23.529001,0.026177811,0.10632108,-0.020178031,-0.003
26.077938,1.7541627,23.286901,0.026210698,0.10630931,-0.020208739,-0.003
26.165863,1.760077,23.365416,0.026243587,0.10629757,-0.020239463,-0.003
26.100723,1.7556955,23.307249,0.026310752,0.10627356,-0.02030219,-0.003
25.988914,1.7481744,23.207405,0.026390609,0.10624497,-0.020376751,-0.003
25.924299,1.7438281,23.149708,0.026457774,0.10622089,-0.020439453,-0.003
25.828581,1.7373894,23.064234,0.026490663,0.10620908,-0.02047015,-0.003
25.918407,1.7434428,23.144449,0.02652355,0.1061973,-0.020500852,-0.003
25.90835,1.7427663,23.135468,0.026590717,0.10617319,-0.020563545,-0.003
25.671471,1.7268322,22.923939,0.026670573,0.1061445,-0.020638065,-0.003
25.487522,1.7144586,22.75968,0.026737739,0.10612034,-0.020700738,-0.003
25.597294,1.7218595,22.857702,0.026770626,0.10610851,-0.020731423,-0.003
25.680988,1.7274894,22.93244,0.026803515,0.10609666,-0.020762105,-0.003
25.890619,1.7415906,23.119633,0.026870681,0.10607247,-0.020824762,-0.003
25.810736,1.7362171,23.048302,0.026950535,0.10604367,-0.020899244,-0.003
25.649284,1.7253567,22.904129,0.027017702,0.10601944,-0.020961888,-0.003
25.804962,1.7358288,23.043144,0.027050591,0.10600758,-0.020992564,-0.003
25.756075,1.732566,22.999487,0.027083479,0.10599568,-0.021023223,-0.003
25.605087,1.7224094,22.86466,0.027150643,0.1059714,-0.021085845,-0.003
25.36368,1.7061702,22.64909,0.0272305,0.10594251,-0.021160292,-0.003
25.327726,1.7037517,22.616983,0.027297664,0.10591821,-0.021222904,-0.003
25.550329,1.7187258,22.815763,0.027330555,0.10590632,-0.021253571,-0.003
25.439079,1.7112733,22.716415,0.027363441,0.10589437,-0.021284211,-0.003
25.264868,1.6995542,22.56085,0.027430607,0.10587,-0.0213468,-0.003
25.285788,1.7009615,22.579531,0.027510462,0.10584102,-0.021421209,-0.003
25.086594,1.6875619,22.401655,0.02757763,0.10581663,-0.021483794,-0.003
25.173237,1.6934252,22.479023,0.027610518,0.10580471,-0.021514446,-0.003
25.102062,1.6886371,22.415464,0.027643407,0.10579272,-0.021545069,-0.003
25.275398,1.7002976,22.57025,0.027710572,0.10576827,-0.021607628,-0.003
25.043362,1.6846883,22.363047,0.027790426,0.1057392,-0.021682002,-0.003
24.521923,1.6496108,21.897417,0.027857593,0.10571473,-0.021744553,-0.003
24.605417,1.6552668,21.971972,0.027890481,0.10570277,-0.021775188,-0.003
24.60881,1.655495,21.975,0.027923371,0.10569074,-0.0218058,-0.003
24.489237,1.647451,21.868227,0.027990539,0.10566621,-0.021868329,-0.003
24.134054,1.6235571,21.551058,0.02807039,0.10563705,-0.021942666,-0.003
24.220726,1.6293877,21.628452,0.028137558,0.10561249,-0.022005184,-0.003
24.328793,1.6366575,21.724953,0.028170447,0.10560048,-0.022035798,-0.003
24.157866,1.6251999,21.572317,0.028203334,0.10558843,-0.022066399,-0.003
23.817987,1.602335,21.268816,0.028270501,0.10556383,-0.022128899,-0.003
23.757109,1.5982394,21.214455,0.028350356,0.10553456,-0.022203198,-0.003
23.737703,1.596934,21.197124,0.02841752,0.10550993,-0.022265682,-0.003
23.705431,1.5948025,21.168308,0.028450409,0.10549786,-0.022296276,-0.003
23.662783,1.5919334,21.130224,0.028483296,0.10548578,-0.022326864,-0.003
23.438675,1.5768563,20.930101,0.028550465,0.1054611,-0.022389334,-0.003
23.221449,1.5622423,20.736124,0.02863032,0.10543173,-0.022463592,-0.003
23.120335,1.5554397,20.645832,0.028697486,0.10540701,-0.022526043,-0.003
23.128477,1.5560266,20.653103,0.028730374,0.10539489,-0.022556618,-0.003
22.977234,1.5458513,20.518047,0.028763262,0.10538278,-0.022587193,-0.003
23.093937,1.5537028,20.622259,0.02883043,0.10535801,-0.022649629,-0.003
22.90415,1.5409344,20.452785,0.028910282,0.10532855,-0.022723848,-0.003
22.588711,1.5197124,20.171106,0.028977449,0.10530374,-0.022786265,-0.003
22.877525,1.5391432,20.42901,0.029010337,0.10529159,-0.022816826,-0.003
22.778049,1.5324878,20.340181,0.029043226,0.10527943,-0.022847384,-0.003
22.598091,1.5203803,20.179483,0.029110391,0.10525459,-0.022909787,-0.003
22.648579,1.523777,20.224567,0.029190246,0.10522503,-0.022983968,-0.003
22.832211,1.5361316,20.388546,0.029257413,0.10520013,-0.023046352,-0.003
22.72368,1.5288298,20.291632,0.029290302,0.10518794,-0.023076896,-0.003
22.830017,1.5360168,20.386587,0.029323191,0.10517574,-0.023107439,-0.003
22.741457,1.5300584,20.307505,0.029390357,0.10515081,-0.023169808,-0.003
22.573326,1.5187465,20.15737,0.029470211,0.10512115,-0.023243949,-0.003
22.547506,1.5170093,20.134314,0.029537379,0.10509618,-0.023306301,-0.003
22.471321,1.5118835,20.066282,0.029570266,0.10508394,-0.023336828,-0.003
22.544516,1.5168363,20.131643,0.029603154,0.1050717,-0.023367353,-0.003
22.147539,1.490127,19.777153,0.029670321,0.10504669,-0.02342969,-0.003
21.853985,1.470376,19.515017,0.029750176,0.10501692,-0.02350379,-0.003
22.045643,1.4832712,19.686163,0.029817341,0.10499187,-0.023566106,-0.003
22.090294,1.4862753,19.726034,0.029850231,0.10497959,-0.023596618,-0.003
22.282185,1.4992094,19.897388,0.029883118,0.10496731,-0.023627127,-0.003
22.453352,1.5107262,20.050238,0.029950283,0.10494222,-0.023689428,-0.003
22.223537,1.4952636,19.845018,0.030030138,0.10491235,-0.023763487,-0.003
22.128572,1.488874,19.760218,0.030097306,0.1048872,-0.02382577,-0.003
22.32173,1.5018702,19.932701,0.030130193,0.10487489,-0.023856264,-0.003
22.23925,1.4963388,19.859051,0.03016308,0.10486256,-0.023886755,-0.003
22.153437,1.4905648,19.782421,0.030230249,0.10483737,-0.023949021,-0.003
22.044088,1.4832076,19.684776,0.030310103,0.10480741,-0.024023039,-0.003
22.023815,1.4818435,19.666672,0.030377268,0.10478218,-0.024085287,-0.003
22.045677,1.4833144,19.686195,0.030410158,0.10476982,-0.024115765,-0.003
22.078747,1.4855522,19.715727,0.030443045,0.10475745,-0.024146238,-0.003
22.072849,1.4851555,19.710459,0.03051021,0.10473218,-0.024208467,-0.003
21.823681,1.4683902,19.487959,0.030590066,0.1047021,-0.024282442,-0.003
21.692463,1.4595613,19.370785,0.030657234,0.10467678,-0.024344657,-0.003
21.669727,1.4580317,19.350481,0.030690122,0.10466439,-0.024375118,-0.003
21.579794,1.4519883,19.270172,0.030723007,0.10465197,-0.024405571,-0.003
21.56316,1.4508692,19.25532,0.030790176,0.1046266,-0.024467764,-0.003
21.511251,1.4473765,19.208967,0.030870029,0.10459643,-0.024541697,-0.003
21.356016,1.4369316,19.070347,0.030937198,0.10457102,-0.024603875,-0.003
21.406944,1.4403583,19.115824,0.030970085,0.10455859,-0.02463432,-0.003
21.434141,1.4421918,19.140108,0.031002972,0.10454612,-0.024664754,-0.003
21.503834,1.4468812,19.202343,0.03107014,0.10452066,-0.024726911,-0.003
21.469759,1.4445884,19.171915,0.031149993,0.10449038,-0.0248008,-0.003
21.36109,1.4372766,19.074877,0.031217161,0.10446489,-0.024862941,-0.003
21.493639,1.4461951,19.193239,0.031250048,0.10445242,-0.024893371,-0.003
21.254322,1.4300939,18.979534,0.031282937,0.1044399,-0.024923785,-0.003
21.099236,1.419659,18.841045,0.031350102,0.10441436,-0.024985904,-0.003
21.029863,1.4149913,18.779099,0.03142996,0.10438396,-0.02505975,-0.003
20.841154,1.4022939,18.610584,0.031497124,0.10435839,-0.025121856,-0.003
20.839817,1.4022039,18.60939,0.031530012,0.10434587,-0.02515227,-0.003
20.820354,1.4008954,18.592009,0.0315629,0.10433331,-0.025182664,-0.003
20.841537,1.4023206,18.610926,0.031630068,0.10430767,-0.025244746,-0.003
20.670557,1.3908163,18.458246,0.031709922,0.10427718,-0.025318548,-0.003
20.606861,1.3865305,18.401365,0.031777088,0.10425151,-0.025380617,-0.003
20.808289,1.4000835,18.581236,0.031809977,0.10423895,-0.025411012,-0.003
20.929083,1.4082141,18.689098,0.031842863,0.10422635,-0.02544139,-0.003
20.773996,1.3977791,18.550611,0.031910031,0.10420062,-0.025503434,-0.003
20.490761,1.3787216,18.297691,0.031989885,0.10417002,-0.025577193,-0.003
20.351442,1.3693475,18.173283,0.032057054,0.10414426,-0.025639225,-0.003
20.228138,1.361051,18.063175,0.032089942,0.10413165,-0.025669597,-0.003
20.335806,1.3683041,18.159319,0.032122828,0.10411902,-0.025699962,-0.003
20.454798,1.3763106,18.265575,0.032189995,0.10409321,-0.025761973,-0.003
20.387911,1.37181,18.205847,0.032269849,0.10406251,-0.025835691,-0.003
20.27947,1.3645136,18.109013,0.032337018,0.10403665,-0.025897682,-0.003
20.167305,1.3569665,18.008852,0.032369905,0.10402397,-0.025928026,-0.003
20.13279,1.3546568,17.978037,0.032402794,0.1040113,-0.025958378,-0.003
20.215225,1.3602035,18.051649,0.032469959,0.1039854,-0.026020346,-0.003
20.175707,1.3575445,18.016361,0.032549813,0.10395453,-0.026093993,-0.003
19.929733,1.3409939,17.796713,0.032616982,0.10392853,-0.026155924,-0.003
19.921385,1.3404086,17.789255,0.032649869,0.1039158,-0.026186246,-0.003
19.974173,1.3439604,17.836393,0.032682755,0.10390303,-0.026216555,-0.003
20.113714,1.3533494,17.961,0.032749925,0.10387695,-0.026278453,-0.003
19.924307,1.3406053,17.791864,0.032829776,0.10384592,-0.026352027,-0.003
19.682346,1.3243248,17.5758,0.032896944,0.10381978,-0.026413903,-0.003
19.765722,1.3299565,17.650249,0.032929832,0.10380699,-0.0264442,-0.003
19.640177,1.321509,17.538141,0.032962721,0.10379416,-0.026474483,-0.003
19.524813,1.3137467,17.435123,0.033029887,0.10376796,-0.026536331,-0.003
19.467596,1.3098968,17.384031,0.033109742,0.1037368,-0.026609853,-0.003
19.454828,1.3090377,17.372629,0.03317691,0.10371056,-0.026671685,-0.003
19.509314,1.3127536,17.421282,0.033209795,0.10369772,-0.026701959,-0.003
19.505283,1.3124824,17.417683,0.033242685,0.10368485,-0.026732227,-0.003
19.325077,1.3003566,17.256765,0.03330985,0.10365858,-0.026794041,-0.003
19.071398,1.2832869,17.030237,0.033389704,0.10362732,-0.026867524,-0.003
18.793421,1.2645822,16.782009,0.033456871,0.10360102,-0.026929324,-0.003
18.595678,1.2513468,16.605433,0.03348976,0.10358813,-0.026959583,-0.003
18.730951,1.2604496,16.726227,0.033522648,0.10357524,-0.02698984,-0.003
18.744036,1.2613301,16.737911,0.033589814,0.10354891,-0.027051629,-0.003
18.787155,1.2642318,16.776417,0.03366967,0.10351758,-0.027125083,-0.003
18.762592,1.2625788,16.754482,0.033736837,0.10349122,-0.027186861,-0.003
18.796257,1.2649293,16.784544,0.033769724,0.10347831,-0.027217111,-0.003
18.544329,1.2479752,16.559578,0.033802613,0.10346539,-0.027247356,-0.003
17.971468,1.2094235,16.048029,0.033869778,0.10343902,-0.027309125,-0.003
18.216787,1.2259327,16.267092,0.033949632,0.10340764,-0.027382558,-0.003
18.432289,1.2404354,16.45953,0.034016798,0.10338125,-0.02744432,-0.003
18.406206,1.2387595,16.436237,0.034049689,0.10336832,-0.027474564,-0.003
18.471138,1.2431295,16.494221,0.034082574,0.10335539,-0.027504798,-0.003
18.294693,1.2312546,16.33666,0.03414974,0.10332897,-0.02756655,-0.003
18.098156,1.2180274,16.161158,0.034229595,0.10329755,-0.027639965,-0.003
18.260571,1.228958,16.306189,0.034296763,0.10327111,-0.027701711,-0.003
18.414652,1.2394035,16.443781,0.034329652,0.10325817,-0.027731948,-0.003
18.359863,1.2357159,16.394855,0.034362539,0.10324521,-0.027762175,-0.003
18.162428,1.2224274,16.218552,0.034429708,0.10321875,-0.02782391,-0.003
17.960258,1.2088203,16.038019,0.034509562,0.10318729,-0.027897304,-0.003
17.979748,1.2101321,16.055424,0.034576726,0.10316081,-0.027959032,-0.003
18.029945,1.2135105,16.100246,0.034609615,0.10314785,-0.027989257,-0.003
18.031118,1.2136523,16.101295,0.034642503,0.10313487,-0.028019477,-0.003
17.784056,1.1970229,15.880675,0.03470967,0.10310837,-0.028081194,-0.003
17.279411,1.1630559,15.430042,0.034789523,0.10307685,-0.028154561,-0.003
17.090977,1.1503725,15.261774,0.034856692,0.10305031,-0.028216265,-0.003
17.126009,1.1527721,15.293059,0.034889581,0.1030373,-0.028246472,-0.003
17.143648,1.1539593,15.308809,0.034922468,0.1030243,-0.028276684,-0.003
17.257692,1.1616358,15.410648,0.034989634,0.10299774,-0.028338375,-0.003
17.614761,1.1856705,15.729502,0.035069489,0.10296613,-0.028411705,-0.003
17.276583,1.1629072,15.427516,0.035136656,0.10293951,-0.028473372,-0.003
17.27005,1.1624905,15.421685,0.035169544,0.10292646,-0.028503561,-0.003
17.268641,1.1623956,15.420426,0.035202431,0.10291342,-0.028533753,-0.003
17.267477,1.1623174,15.419388,0.035269597,0.10288677,-0.028595403,-0.003
17.095551,1.1507444,15.265862,0.035349451,0.10285503,-0.028668681,-0.003
17.177507,1.1562613,15.339047,0.035416622,0.10282832,-0.028730312,-0.003
17.255085,1.1614832,15.408321,0.035449509,0.10281525,-0.028760489,-0.003
17.169939,1.1557529,15.332288,0.035482395,0.10280214,-0.028790651,-0.003
16.966413,1.1420531,15.150546,0.035549562,0.10277537,-0.028852252,-0.003
16.986265,1.1433893,15.168273,0.035629417,0.10274351,-0.028925477,-0.003
17.05542,1.1480443,15.230025,0.035696584,0.10271669,-0.028987056,-0.003
17.05645,1.1481137,15.230946,0.03572947,0.10270356,-0.029017208,-0.003
16.967598,1.1421099,15.151601,0.035762359,0.10269039,-0.029047344,-0.003
16.918623,1.1388134,15.107868,0.035829528,0.10266349,-0.029108889,-0.003
17.087755,1.1501979,15.258899,0.03590938,0.10263147,-0.029182043,-0.003
17.055342,1.1480161,15.229955,0.035976547,0.1026045,-0.029243557,-0.003
16.888767,1.1368037,15.081208,0.036009437,0.10259128,-0.029273674,-0.003
16.888588,1.1367455,15.081048,0.036042324,0.10257804,-0.029303778,-0.003
16.901253,1.1375979,15.092358,0.03610949,0.10255099,-0.029365255,-0.003
16.752947,1.1276157,14.959925,0.036189346,0.10251877,-0.029438321,-0.003
16.834814,1.133126,15.03303,0.036256512,0.10249162,-0.029499754,-0.003
16.996317,1.1439965,15.177247,0.036289398,0.10247831,-0.029529829,-0.003
16.904438,1.1377448,15.095203,0.036322286,0.10246499,-0.029559897,-0.003
16.77689,1.1291603,14.981307,0.036389455,0.10243774,-0.029621292,-0.003
16.794218,1.1303265,14.996779,0.036469309,0.10240529,-0.029694254,-0.003
16.905233,1.1377983,15.095914,0.036536476,0.10237793,-0.029755596,-0.003
16.933193,1.1396801,15.120881,0.036569364,0.10236451,-0.029785622,-0.003
17.009253,1.144711,15.188804,0.036602252,0.10235109,-0.029815648,-0.003
17.117889,1.1520222,15.285813,0.036669419,0.10232363,-0.029876944,-0.003
17.194098,1.157151,15.353865,0.036749271,0.10229091,-0.029949786,-0.003
17.156076,1.1545922,15.319913,0.036816438,0.10226332,-0.030011026,-0.003
17.196831,1.1572262,15.356311,0.036849329,0.10224979,-0.030041002,-0.003
17.198687,1.1573511,15.357968,0.036882217,0.10223625,-0.030070974,-0.003
17.266802,1.1619347,15.418792,0.036949383,0.10220855,-0.030132161,-0.003
17.335554,1.1665612,15.480186,0.037029235,0.10217553,-0.03020487,-0.003
17.384825,1.1698768,15.524183,0.037096403,0.10214769,-0.030265994,-0.003
17.424191,1.1725259,15.559336,0.03712929,0.10213403,-0.030295912,-0.003
17.429295,1.1727446,15.563897,0.037162179,0.10212036,-0.030325824,-0.003
17.413883,1.1717076,15.550136,0.037229346,0.10209239,-0.030386891,-0.003
17.419853,1.1721094,15.555467,0.037309202,0.10205905,-0.030459454,-0.003
17.483934,1.176421,15.612689,0.037376368,0.10203094,-0.030520454,-0.003
17.521627,1.1788222,15.64635,0.037409254,0.10201716,-0.030550312,-0.003
17.541288,1.1801448,15.663905,0.037442142,0.10200334,-0.030580159,-0.003
17.629087,1.1860518,15.742308,0.037509308,0.10197509,-0.030641094,-0.003
17.722164,1.1923138,15.825423,0.037589165,0.10194141,-0.030713499,-0.003
17.722733,1.1923522,15.825932,0.037656332,0.10191301,-0.030774366,-0.003
17.736616,1.1932862,15.838328,0.037689219,0.10189908,-0.030804159,-0.003
17.734829,1.1930201,15.836732,0.037722108,0.10188512,-0.030833937,-0.003
17.771959,1.1955179,15.869889,0.037789275,0.10185657,-0.030894734,-0.003
17.806988,1.1978742,15.901167,0.03786913,0.10182253,-0.030966973,-0.003
17.814379,1.1983715,15.907769,0.037936296,0.10179383,-0.031027699,-0.003
17.873379,1.2023402,15.960453,0.037969181,0.10177977,-0.031057423,-0.003
17.851871,1.2007476,15.941247,0.038002069,0.10176565,-0.03108713,-0.003
17.854763,1.200942,15.943829,0.038069237,0.1017368,-0.031147784,-0.003
17.878231,1.2025206,15.964786,0.038149092,0.10170241,-0.031219853,-0.003
17.905645,1.2043645,15.989265,0.038216256,0.1016734,-0.031280432,-0.003
17.934198,1.206285,16.014761,0.038249144,0.10165918,-0.031310085,-0.003
17.930187,1.2058779,16.011179,0.038282035,0.10164492,-0.031339724,-0.003
17.933849,1.2061242,16.014448,0.038349202,0.10161576,-0.031400234,-0.003
17.935398,1.2062284,16.015831,0.038429057,0.10158101,-0.031472128,-0.003
17.926722,1.2056448,16.008083,0.038496225,0.1015517,-0.031532563,-0.003
17.93153,1.2058394,16.012377,0.038529111,0.10153732,-0.031562142,-0.003
17.9179,1.2049229,16.000208,0.038561996,0.10152293,-0.03159171,-0.003
17.900282,1.2037381,15.984474,0.038629163,0.10149348,-0.031652074,-0.003
17.882908,1.2025697,15.968959,0.03870902,0.10145837,-0.031723801,-0.003
17.863876,1.20129,15.951965,0.038776185,0.10142877,-0.031784091,-0.003
17.854307,1.2006465,15.94342,0.038809076,0.10141425,-0.031813603,-0.003
17.837854,1.1994336,15.928728,0.038841963,0.10139971,-0.031843103,-0.003
17.799158,1.1968316,15.894173,0.038909131,0.10136998,-0.03190333,-0.003
17.717487,1.19134,15.821243,0.038988983,0.10133453,-0.031974886,-0.003
17.641754,1.1862477,15.753616,0.039056149,0.10130467,-0.032035045,-0.003
17.65045,1.1867609,15.761374,0.03908904,0.10129002,-0.032064497,-0.003
17.579176,1.1819686,15.697728,0.039121926,0.10127535,-0.032093927,-0.003
17.48625,1.1757207,15.614749,0.039189093,0.10124535,-0.032154024,-0.003
17.406811,1.1703793,15.543811,0.039268948,0.10120963,-0.032225445,-0.003
17.357714,1.1670783,15.499969,0.039336114,0.10117953,-0.032285489,-0.003
17.335552,1.1655506,15.480179,0.039369004,0.10116478,-0.032314885,-0.003
17.327419,1.1650038,15.472916,0.039401891,0.10115002,-0.032344274,-0.003
17.272324,1.1612995,15.423717,0.039469055,0.10111982,-0.032404266,-0.003
17.191809,1.1558862,15.35182,0.03954891,0.10108385,-0.032475561,-0.003
17.121225,1.1511405,15.288792,0.039616077,0.10105354,-0.032535501,-0.003
17.056309,1.1467826,15.230824,0.039648964,0.10103868,-0.032564837,-0.003
17.042793,1.1458739,15.218755,0.039681855,0.10102382,-0.032594182,-0.003
16.995138,1.1426698,15.176201,0.039749019,0.10099345,-0.032654084,-0.003
16.956226,1.1400536,15.141453,0.039828876,0.10095727,-0.032725278,-0.003
16.934378,1.1385846,15.121943,0.039896044,0.10092682,-0.032785144,-0.003
16.938314,1.1388583,15.125459,0.039928932,0.10091189,-0.032814451,-0.003
16.934225,1.1385833,15.121808,0.039961819,0.10089695,-0.03284375,-0.003
16.952991,1.1398451,15.138566,0.040028985,0.10086641,-0.032903571,-0.003
17.003298,1.1432275,15.183488,0.04010884,0.10083006,-0.032974668,-0.003
17.062626,1.1472166,15.236467,0.040176006,0.10079941,-0.033034436,-0.003
17.080666,1.1484294,15.252576,0.040208892,0.10078438,-0.033063684,-0.003
17.124367,1.1513479,15.291607,0.040241784,0.10076935,-0.033092942,-0.003
17.15567,1.1534525,15.31956,0.040308949,0.10073859,-0.033152651,-0.003
17.198957,1.1563629,15.358214,0.040388804,0.10070193,-0.033223592,-0.003
17.227482,1.1582808,15.383687,0.04045597,0.10067104,-0.033283234,-0.003
17.301304,1.1632042,15.44961,0.040488861,0.1006559,-0.033312432,-0.003
17.348745,1.1663938,15.491974,0.040521745,0.10064074,-0.033341613,-0.003
17.453327,1.1734251,15.585362,0.04058891,0.10060973,-0.033401191,-0.003
17.55164,1.1800349,15.673153,0.040668767,0.10057276,-0.033471979,-0.003
17.632393,1.1854641,15.745264,0.040735933,0.10054159,-0.033531472,-0.003
17.681942,1.1887473,15.789512,0.040768823,0.1005263,-0.033560593,-0.003
17.701897,1.1900889,15.807332,0.04080171,0.10051098,-0.033589695,-0.003
17.757309,1.1938142,15.856812,0.040868875,0.10047965,-0.033649106,-0.003
17.851456,1.2001437,15.940884,0.040948731,0.10044231,-0.033719692,-0.003
17.963428,1.2076715,16.040873,0.041015897,0.10041085,-0.033779033,-0.003
19.342281,1.2142649,16.129057,0.041048787,0.10039543,-0.033808082,-0.003
19.382566,1.2167938,16.162647,0.041084005,0.10037886,-0.033839159,-0.003
19.507219,1.2246192,16.266594,0.041155932,0.10034497,-0.033902604,-0.003
19.675577,1.2351884,16.406982,0.041241446,0.10030456,-0.033977967,-0.003
19.793085,1.2425652,16.504971,0.04131337,0.10027046,-0.034041293,-0.003
19.848696,1.2460278,16.551342,0.04134859,0.10025372,-0.034072284,-0.003
19.89389,1.2488651,16.589031,0.041383808,0.10023697,-0.034103259,-0.003
20.004051,1.2557806,16.680891,0.04145574,0.10020266,-0.034166485,-0.003
20.143824,1.2645549,16.797443,0.041541251,0.10016176,-0.034241579,-0.003
20.267206,1.2723005,16.90033,0.041613178,0.10012724,-0.034304682,-0.003
20.335022,1.2764764,16.956879,0.041648396,0.10011031,-0.034335561,-0.003
20.387388,1.2797635,17.000547,0.041683616,0.10009334,-0.034366425,-0.003
20.502468,1.2869873,17.096508,0.041755542,0.10005862,-0.034429412,-0.003
20.639568,1.2955934,17.210833,0.041841056,0.1000172,-0.034504227,-0.003
20.754681,1.3028193,17.306822,0.041912983,0.099982239,-0.034567088,-0.003
20.818314,1.3066751,17.359884,0.041948202,0.099965088,-0.034597848,-0.003
20.869026,1.3098581,17.402172,0.041983421,0.099947907,-0.034628592,-0.003
20.978231,1.3167124,17.493237,0.042055349,0.09991274,-0.034691337,-0.003
21.108803,1.3249078,17.602118,0.042140861,0.099870794,-0.034765854,-0.003
21.214769,1.3315588,17.690479,0.04221279,0.099835388,-0.034828465,-0.003
21.264818,1.3345461,17.732214,0.04224801,0.099818014,-0.034859102,-0.003
21.315104,1.3377018,17.774145,0.042283226,0.099800617,-0.03488972,-0.003
21.412169,1.3437935,17.855087,0.042355153,0.099765003,-0.034952212,-0.003
21.523088,1.3507547,17.94758,0.042440668,0.099722512,-0.035026424,-0.003
21.611525,1.3563049,18.021326,0.042512594,0.09968666,-0.035088778,-0.003
21.646469,1.3583536,18.050465,0.042547813,0.099669062,-0.035119284,-0.003
21.693027,1.3612753,18.089291,0.042583033,0.099651441,-0.035149779,-0.003
21.777283,1.3665625,18.159548,0.042654957,0.099615373,-0.035212006,-0.003
21.86993,1.3723762,18.236805,0.042740473,0.099572346,-0.035285909,-0.003
21.940893,1.3768293,18.295979,0.042812402,0.099536031,-0.035347998,-0.003
21.965527,1.3782989,18.316521,0.042847616,0.099518217,-0.035378374,-0.003
22.001318,1.3805448,18.346367,0.042882836,0.099500373,-0.035408739,-0.003
22.061239,1.3843048,18.396334,0.042954765,0.09946385,-0.035470705,-0.003
22.120388,1.3880161,18.445656,0.043040279,0.099420287,-0.035544291,-0.003
22.161837,1.390617,18.480219,0.043112204,0.099383533,-0.035606116,-0.003
22.177807,1.3915873,18.493536,0.043147423,0.099365495,-0.035636365,-0.003
22.192936,1.3925366,18.506153,0.043182644,0.099347427,-0.0356666,-0.003
22.219248,1.3941876,18.528091,0.04325457,0.099310465,-0.035728302,-0.003
22.242918,1.3956728,18.547831,0.043340083,0.09926638,-0.035801575,-0.003
22.256491,1.3965244,18.559149,0.043412011,0.099229179,-0.035863135,-0.003
22.262671,1.396973,18.564301,0.043447229,0.099210933,-0.035893258,-0.003
22.263292,1.3970119,18.564817,0.043482446,0.099192657,-0.035923362,-0.003
22.270178,1.3974441,18.57056,0.043554373,0.099155255,-0.035984799,-0.003
22.267475,1.3972745,18.568306,0.043639888,0.099110655,-0.036057763,-0.003
22.264856,1.3971101,18.566122,0.043711817,0.09907303,-0.036119066,-0.003
22.276224,1.3978233,18.575602,0.043747035,0.099054575,-0.036149062,-0.003
22.261272,1.397036,18.563129,0.043782254,0.09903609,-0.03617904,-0.003
22.235821,1.3954387,18.541906,0.04385418,0.098998271,-0.03624022,-0.003
22.210384,1.3938425,18.520697,0.043939695,0.09895318,-0.036312882,-0.003
22.187929,1.3924333,18.501972,0.04401162,0.098915152,-0.036373932,-0.003
22.183819,1.392283,18.498541,0.04404684,0.098896496,-0.036403805,-0.003
22.165819,1.3911533,18.48353,0.044082061,0.09887781,-0.036433659,-0.003
22.153669,1.3903908,18.473398,0.044153987,0.098839588,-0.03649459,-0.003
22.151045,1.390226,18.47121,0.044239502,0.098794028,-0.036566958,-0.003
22.139858,1.3895239,18.461882,0.044311426,0.098755606,-0.036627758,-0.003
22.129507,1.3888743,18.453249,0.044346648,0.098736756,-0.036657512,-0.003
22.106169,1.387507,18.433786,0.044381866,0.098717891,-0.036687251,-0.003
22.064507,1.384892,18.399044,0.044453791,0.098679289,-0.03674794,-0.003
22.009836,1.3814605,18.353456,0.044539307,0.098633274,-0.036820021,-0.003
21.943354,1.3772877,18.298018,0.044611235,0.098594479,-0.03688059,-0.003
21.919651,1.3758,18.278254,0.044646453,0.09857545,-0.036910225,-0.003
21.940615,1.3772099,18.295731,0.04468167,0.098556407,-0.036939848,-0.003
21.849449,1.3714875,18.219711,0.044753596,0.098517448,-0.03700031,-0.003
21.751791,1.3653575,18.138277,0.044839113,0.098471008,-0.037072118,-0.003
21.785429,1.367469,18.166327,0.044911041,0.098431863,-0.037132461,-0.003
21.73786,1.3646512,18.126657,0.044946258,0.098412663,-0.037161984,-0.003
21.748495,1.3653189,18.135527,0.044981476,0.098393455,-0.037191503,-0.003
21.694393,1.3619224,18.090412,0.045053401,0.098354153,-0.037251741,-0.003
21.556761,1.3532822,17.975643,0.045138918,0.098307319,-0.037323292,-0.003
21.439196,1.3459017,17.877609,0.045210843,0.098267846,-0.037383419,-0.003
21.398554,1.3433504,17.843719,0.045246062,0.098248489,-0.037412841,-0.003
21.479572,1.3486437,17.911276,0.045281283,0.098229118,-0.037442256,-0.003
21.440691,1.3462024,17.878855,0.045353209,0.098189496,-0.037502285,-0.003
21.336433,1.3396564,17.791916,0.04543872,0.098142304,-0.037573595,-0.003
21.312443,1.33815,17.771912,0.045510649,0.098102525,-0.037633523,-0.003
21.219076,1.3325595,17.69405,0.045545869,0.098083019,-0.037662849,-0.003
21.202108,1.3314939,17.679901,0.045581084,0.098063506,-0.037692163,-0.003
21.092028,1.3245808,17.588108,0.045653013,0.098023593,-0.037752002,-0.003
21.010868,1.3194839,17.52043,0.045738528,0.097976059,-0.037823088,-0.003
20.983618,1.3177726,17.497707,0.045810458,0.097936004,-0.037882835,-0.003
20.929535,1.3146534,17.452604,0.045845672,0.097916387,-0.037912078,-0.003
20.835548,1.3087499,17.374231,0.045880892,0.097896725,-0.037941299,-0.003
20.73241,1.3022714,17.288227,0.045952821,0.097856551,-0.038000964,-0.003
20.724035,1.3017453,17.281242,0.046038334,0.097808726,-0.038071852,-0.003
20.796946,1.3063251,17.342041,0.046110258,0.097768433,-0.038131431,-0.003
20.870054,1.3111041,17.403004,0.046145479,0.097748682,-0.038160592,-0.003
20.846952,1.3096528,17.383741,0.046180699,0.097728901,-0.038189732,-0.003
20.859015,1.3104106,17.393799,0.046252625,0.097688444,-0.038249202,-0.003
20.875668,1.3114568,17.407686,0.04633814,0.097640254,-0.038319845,-0.003
20.944813,1.3158007,17.465345,0.046410067,0.097599611,-0.038379189,-0.003
20.96442,1.3170323,17.481693,0.046445286,0.097579665,-0.038408216,-0.003
21.02636,1.321057,17.533358,0.046480504,0.097559735,-0.038437251,-0.003
21.105148,1.3260071,17.599058,0.046552433,0.097518921,-0.038496479,-0.003
21.187334,1.3311708,17.667591,0.046637945,0.097470269,-0.038566802,-0.003
21.259346,1.3356951,17.727638,0.046709872,0.097429231,-0.038625874,-0.003
21.232655,1.3340853,17.705395,0.046745089,0.097409092,-0.038654763,-0.003
21.347311,1.3412895,17.801004,0.046780308,0.097388953,-0.038683657,-0.003
21.456451,1.3481469,17.892014,0.046852236,0.097347721,-0.038742594,-0.003
21.493397,1.3504683,17.922821,0.046937751,0.097298563,-0.038812567,-0.003
21.60611,1.3575503,18.016809,0.047009678,0.0972571,-0.03887134,-0.003
21.659176,1.3608845,18.061062,0.047044897,0.09723676,-0.038900092,-0.003
21.678883,1.3621172,18.077499,0.047080115,0.09721639,-0.038928822,-0.003
21.740965,1.3660178,18.129269,0.047152042,0.097174712,-0.038987443,-0.003
21.840195,1.3722527,18.212013,0.047237555,0.097125009,-0.039057028,-0.003
21.938665,1.3784398,18.294127,0.047309483,0.097083084,-0.039115474,-0.003
22.023003,1.3837388,18.364452,0.047344703,0.097062528,-0.039144073,-0.003
22.036274,1.3844557,18.375515,0.047379922,0.097041912,-0.039172627,-0.003
22.134586,1.3906323,18.457495,0.047451845,0.096999757,-0.039230902,-0.003
22.23712,1.397074,18.542995,0.047537359,0.096949488,-0.03930008,-0.003
22.342037,1.4036655,18.630482,0.047609289,0.096907087,-0.039358184,-0.003
22.487425,1.4126381,18.751705,0.047644509,0.0968863,-0.039386615,-0.003
22.473587,1.4117689,18.740166,0.047679727,0.096865445,-0.039414994,-0.003
22.508133,1.413939,18.768972,0.04775165,0.096822806,-0.039472915,-0.003
22.55673,1.4169918,18.809498,0.047837167,0.096771963,-0.039541677,-0.003
22.595049,1.419399,18.841452,0.047909094,0.09672907,-0.039599415,-0.003
22.641342,1.4223071,18.880053,0.047944313,0.096708037,-0.039627664,-0.003
22.647247,1.4225364,18.884972,0.047979529,0.096686959,-0.039655875,-0.003
22.658127,1.4232197,18.894043,0.048051458,0.096643828,-0.039713439,-0.003
22.676577,1.4243786,18.90943,0.048136973,0.096592404,-0.039781764,-0.003
22.678738,1.4245143,18.91123,0.0482089,0.096549019,-0.039839134,-0.003
22.649385,1.422587,18.886761,0.048244117,0.096527733,-0.039867189,-0.003
22.678219,1.4243981,18.910803,0.048279336,0.096506432,-0.039895236,-0.003
22.68738,1.4249734,18.918442,0.048351263,0.096462831,-0.039952442,-0.003
22.687614,1.424988,18.918638,0.048436778,0.096410833,-0.040020332,-0.003
22.671984,1.4240063,18.905603,0.048508704,0.096366972,-0.040077336,-0.003
22.600737,1.4195006,18.846203,0.048543922,0.09634544,-0.040105205,-0.003
22.619545,1.4206817,18.861885,0.04857914,0.096323907,-0.040133074,-0.003
22.596323,1.4192233,18.842522,0.048651068,0.09627983,-0.040189914,-0.003
22.520267,1.4144464,18.7791,0.048736581,0.096227281,-0.040257376,-0.003
22.46467,1.4109546,18.73274,0.048808512,0.096182965,-0.040314034,-0.003
22.47172,1.4113972,18.738619,0.048843731,0.096161239,-0.040341754,-0.003
22.428221,1.4086863,18.702333,0.048878947,0.096139476,-0.04036944,-0.003
22.367762,1.404889,18.651918,0.048950876,0.096094958,-0.040425938,-0.003
22.373949,1.4052776,18.657078,0.04903639,0.096041933,-0.040493026,-0.003
22.429117,1.4087425,18.703081,0.049108314,0.095997222,-0.040549364,-0.003
22.446629,1.4098425,18.717684,0.049143537,0.095975272,-0.040576912,-0.003
22.430935,1.4088575,18.704609,0.049178751,0.095953301,-0.040604431,-0.003
22.430462,1.4088278,18.704214,0.049250679,0.095908344,-0.040660579,-0.003
22.423319,1.4083791,18.698257,0.049336194,0.095854752,-0.040727217,-0.003
22.422176,1.4083073,18.697304,0.049408119,0.095809564,-0.040783174,-0.003
22.471077,1.4113787,18.738081,0.049443339,0.095787406,-0.040810551,-0.003
22.434502,1.4091035,18.707567,0.049478561,0.095765196,-0.040837888,-0.003
22.388386,1.4062068,18.669113,0.049550487,0.095719777,-0.040893659,-0.003
22.359303,1.4043803,18.644861,0.049636,0.095665649,-0.040959861,-0.003
22.317282,1.4017409,18.609821,0.049707927,0.095619991,-0.041015439,-0.003
22.245951,1.3973138,18.550348,0.049743144,0.095597588,-0.041042611,-0.003
22.266142,1.3985821,18.567184,0.049778365,0.095575184,-0.041069787,-0.003
22.236219,1.3967025,18.542234,0.049850287,0.095529325,-0.041125193,-0.003
22.190384,1.3938236,18.504013,0.049935805,0.095474653,-0.041190952,-0.003
22.137733,1.3905165,18.46011,0.050007732,0.095428541,-0.041246153,-0.003
22.034534,1.3840343,18.374052,0.050042949,0.095405914,-0.041273139,-0.003
22.056227,1.3854554,18.392159,0.05007817,0.095383294,-0.041300137,-0.003
22.029381,1.3837692,18.369772,0.050150096,0.095336989,-0.041355174,-0.003
21.964293,1.3796806,18.315496,0.050235611,0.095281787,-0.041420486,-0.003
21.917974,1.3767712,18.276875,0.050307539,0.095235243,-0.041475326,-0.003
21.890127,1.3750219,18.253653,0.050342755,0.095212415,-0.04150214,-0.003
21.862751,1.3733038,18.230829,0.050377975,0.095189564,-0.04152894,-0.003
21.824724,1.3709151,18.19912,0.050449903,0.095142812,-0.041583601,-0.003
21.76115,1.3669217,18.146107,0.050535416,0.095087089,-0.041648466,-0.003
21.72406,1.364592,18.115179,0.050607345,0.095040113,-0.041702937,-0.003
21.782442,1.3682591,18.16386,0.050642563,0.09501709,-0.041729588,-0.003
21.710117,1.3637474,18.103542,0.050677779,0.094994001,-0.041756179,-0.003
21.660114,1.3606063,18.061844,0.050749706,0.094946802,-0.041810453,-0.003
21.635448,1.3590569,18.041277,0.050835219,0.09489055,-0.041874859,-0.003
21.638275,1.3592345,18.043634,0.050907151,0.094843119,-0.04192894,-0.003
21.731712,1.3651829,18.12154,0.05094237,0.094819874,-0.041955397,-0.003
21.684914,1.3622429,18.082516,0.050977588,0.094796561,-0.041981794,-0.003
21.684145,1.3621945,18.081873,0.051049511,0.094748899,-0.042035658,-0.003
21.730473,1.3651049,18.120504,0.051135027,0.094692089,-0.042099576,-0.003
21.772659,1.3677551,18.155684,0.051206952,0.094644174,-0.042153217,-0.003
21.812857,1.370258,18.189211,0.051242173,0.094620667,-0.042179447,-0.003
21.833025,1.3715249,18.20603,0.05127739,0.094597131,-0.042205643,-0.003
21.884304,1.3747462,18.248789,0.05134932,0.094548963,-0.042259064,-0.003
21.950281,1.3788909,18.303806,0.051434833,0.094491534,-0.042322423,-0.003
22.005606,1.3823662,18.349941,0.051506758,0.09444309,-0.042375587,-0.003
22.036245,1.3840746,18.375507,0.05154198,0.094419315,-0.042401575,-0.003
22.06908,1.3861369,18.402887,0.0515772,0.094395511,-0.042427532,-0.003
22.145325,1.3909258,18.466467,0.051649125,0.094346799,-0.04248045,-0.003
22.244574,1.3971595,18.549227,0.051734641,0.094288699,-0.042543199,-0.003
22.33634,1.4029232,18.62575,0.051806562,0.094239682,-0.04259583,-0.003
22.389164,1.4058628,18.669819,0.051841783,0.094215624,-0.042621553,-0.003
22.436127,1.4088118,18.708981,0.051877004,0.094191529,-0.042647243,-0.003
22.542744,1.4155065,18.797886,0.051948931,0.094142213,-0.042699602,-0.003
22.689203,1.4247029,18.920015,0.052034443,0.094083384,-0.042761661,-0.003
22.831625,1.433646,19.038778,0.052106373,0.094033726,-0.0428137,-0.003
22.924482,1.4389597,19.116236,0.052141589,0.094009355,-0.042839121,-0.003
22.939651,1.439912,19.128885,0.052176806,0.093984924,-0.042864487,-0.003
22.986353,1.4428433,19.167828,0.052248735,0.093934909,-0.042916179,-0.003
22.998297,1.443593,19.177788,0.05233425,0.093875229,-0.042977426,-0.003
22.97846,1.4423479,19.161245,0.052406174,0.093824863,-0.043028772,-0.003
23.00618,1.4437305,19.184317,0.052441391,0.09380015,-0.043053862,-0.003
22.952574,1.4403664,19.139614,0.052476614,0.093775377,-0.043078899,-0.003
22.869608,1.4351599,19.070431,0.05254854,0.09372469,-0.043129932,-0.003
22.782038,1.4296646,18.997408,0.052634056,0.093664244,-0.043190423,-0.003
22.693121,1.4240847,18.923262,0.052705983,0.093613245,-0.043241143,-0.003
22.62727,1.4198171,18.868341,0.052741197,0.093588226,-0.043265924,-0.003
22.59285,1.4176573,18.83964,0.052776419,0.093563177,-0.043290686,-0.003
22.504581,1.4121187,18.766035,0.052848345,0.093511924,-0.043341149,-0.003
22.377283,1.4041309,18.659883,0.052933857,0.093450829,-0.043400981,-0.003
22.28097,1.3980874,18.579571,0.053005784,0.093399324,-0.043451186,-0.003
22.284094,1.3982781,18.582159,0.053041007,0.093374066,-0.043475736,-0.003
22.192348,1.3925213,18.505653,0.053076228,0.093348764,-0.043500237,-0.003
22.064941,1.3845268,18.399414,0.053148149,0.093297035,-0.043550204,-0.003
21.926111,1.3758155,18.283646,0.053233668,0.093235388,-0.043609478,-0.003
21.814638,1.3688208,18.190691,0.053305593,0.093183428,-0.04365921,-0.003
21.801542,1.3679991,18.179771,0.053340811,0.093157955,-0.043683529,-0.003
21.727901,1.3634279,18.118357,0.05337603,0.093132436,-0.043707803,-0.003
21.621651,1.3567606,18.029757,0.053447955,0.09308026,-0.043757308,-0.003
21.524925,1.350691,17.9491,0.053533469,0.093018092,-0.043816026,-0.003
21.454807,1.3462912,17.890631,0.053605401,0.092965677,-0.04386529,-0.003
21.43906,1.3453493,17.877504,0.053640617,0.09293998,-0.04388937,-0.003
21.404333,1.34317,17.848547,0.053675835,0.092914253,-0.04391342,-0.003
21.353369,1.3399719,17.806047,0.053747764,0.092861623,-0.043962449,-0.003
21.312284,1.3373938,17.77179,0.053833278,0.092798911,-0.044020586,-0.003
21.290846,1.3360485,17.753914,0.053905203,0.092746042,-0.04406935,-0.003
21.285431,1.3357903,17.749411,0.053940424,0.092720106,-0.04409318,-0.003
21.28651,1.3358581,17.750311,0.053975642,0.092694148,-0.044116981,-0.003
21.298941,1.3366381,17.760675,0.054047565,0.092641048,-0.044165492,-0.003
21.332399,1.338738,17.788578,0.054133084,0.092577748,-0.044222996,-0.003
21.370947,1.3411571,17.820723,0.054205008,0.092524379,-0.044271212,-0.003
21.389103,1.3422964,17.835861,0.054240226,0.092498198,-0.044294767,-0.003
21.415154,1.3439322,17.857603,0.054275446,0.092471987,-0.044318292,-0.003
21.470358,1.3473966,17.903639,0.054347372,0.092418358,-0.044366222,-0.003
21.544924,1.3520759,17.965816,0.054432887,0.092354424,-0.044423014,-0.003
21.617828,1.3566512,18.026609,0.054504816,0.092300497,-0.044470612,-0.003
21.65728,1.3590366,18.059534,0.054540031,0.092274047,-0.044493861,-0.003
21.695532,1.361437,18.091431,0.054575253,0.092247553,-0.04451707,-0.003
21.777847,1.3666024,18.160072,0.05464718,0.09219335,-0.044564351,-0.003
21.878105,1.3728937,18.243673,0.054732691,0.092128716,-0.044620339,-0.003
21.966507,1.3784412,18.31739,0.054804619,0.092074186,-0.044667244,-0.003
22.014509,1.3811059,18.357449,0.054839838,0.092047431,-0.044690147,-0.003
22.059456,1.3839257,18.394928,0.054875057,0.092020638,-0.044713005,-0.003
22.158457,1.3901366,18.477482,0.054946983,0.091965802,-0.044759549,-0.003
22.284311,1.3980323,18.58243,0.055032496,0.091900401,-0.044814643,-0.003
22.395922,1.4050342,18.675499,0.055104424,0.091845214,-0.044860773,-0.003
22.450848,1.40848,18.721302,0.055139641,0.091818132,-0.044883285,-0.003
22.520014,1.4123698,18.779009,0.055174861,0.091791011,-0.044905756,-0.003
22.616432,1.418417,18.859409,0.055246788,0.091735482,-0.044951472,-0.003
22.690599,1.4230683,18.921255,0.055332302,0.091669247,-0.04500556,-0.003
22.786438,1.4290789,19.001173,0.055404232,0.091613367,-0.045050852,-0.003
27.67594,1.4360439,19.098436,0.055439447,0.091585964,-0.045072969,-0.003
27.775776,1.4412241,19.16733,0.055482011,0.091552764,-0.045099605,-0.003
27.928301,1.4491383,19.272585,0.055568923,0.091484778,-0.045153748,-0.003
28.101507,1.4581256,19.392109,0.055672259,0.091403611,-0.045217704,-0.003
28.280369,1.4674064,19.515537,0.055759177,0.091335073,-0.045271158,-0.003
28.377766,1.4722276,19.582731,0.055801735,0.091301426,-0.045297217,-0.003
28.45923,1.476454,19.638948,0.055844293,0.091267712,-0.045323189,-0.003
28.603487,1.483938,19.738497,0.055931211,0.091198668,-0.045375988,-0.003
28.750605,1.4915704,19.840019,0.056034543,0.091116264,-0.045438334,-0.003
28.861649,1.4973313,19.916647,0.056121464,0.091046676,-0.045490418,-0.003
28.908852,1.499719,19.949202,0.056164015,0.091012523,-0.045515798,-0.003
28.96608,1.5026881,19.988695,0.056206578,0.090978302,-0.045541108,-0.003
29.083757,1.5087928,20.069901,0.056293495,0.090908244,-0.04559255,-0.003
29.223019,1.5160173,20.166,0.056396827,0.090824641,-0.04565328,-0.003
29.354334,1.5228297,20.256618,0.056483744,0.090754054,-0.045703996,-0.003
29.445929,1.5275127,20.319841,0.056526301,0.090719409,-0.04572871,-0.003
29.506117,1.5306349,20.361374,0.05656886,0.090684697,-0.045753334,-0.003
29.6611,1.5386747,20.468325,0.056655781,0.090613618,-0.045803364,-0.003
29.87351,1.5496935,20.614902,0.056759114,0.090528801,-0.045862388,-0.003
30.049976,1.5588477,20.736677,0.056846026,0.090457186,-0.045911632,-0.003
30.117846,1.5623684,20.783512,0.056888588,0.090422019,-0.045935608,-0.003
30.211624,1.5670815,20.848253,0.056931148,0.0903868,-0.045959502,-0.003
30.372744,1.5754387,20.959436,0.057018064,0.090314679,-0.046008009,-0.003
30.524591,1.5833151,21.064224,0.057121396,0.090228602,-0.046065178,-0.003
30.626642,1.5886085,21.134645,0.057208316,0.090155914,-0.046112839,-0.003
30.665468,1.5906224,21.161438,0.057250872,0.090120234,-0.046136033,-0.003
30.706158,1.5925776,21.189528,0.05729343,0.090084493,-0.046159137,-0.003
30.783625,1.5965954,21.242987,0.057380346,0.090011314,-0.046206031,-0.003
30.891182,1.602174,21.317209,0.057483684,0.089923978,-0.04626127,-0.003
30.970531,1.6062895,21.371967,0.057570596,0.089850247,-0.046307284,-0.003
30.960609,1.6057749,21.36512,0.057613156,0.089814045,-0.046329662,-0.003
31.012341,1.6083574,21.400835,0.057655713,0.089777797,-0.046351962,-0.003
31.070095,1.6113527,21.440689,0.057742633,0.089703567,-0.046397183,-0.003
31.075998,1.6116589,21.444765,0.057845964,0.089615002,-0.046450414,-0.003
31.071407,1.6114208,21.441595,0.057932881,0.089540243,-0.046494748,-0.003
31.103355,1.6130776,21.463642,0.057975443,0.089503549,-0.046516314,-0.003
31.075285,1.611618,21.444239,0.058018002,0.089466795,-0.046537772,-0.003
31.056801,1.6106595,21.431484,0.058104919,0.089391567,-0.046581306,-0.003
31.072716,1.6114849,21.442465,0.058208249,0.089301839,-0.046632551,-0.003
31.098211,1.6128072,21.46006,0.058295168,0.089226112,-0.046675216,-0.003
31.108196,1.613325,21.466951,0.058337724,0.089188956,-0.046695963,-0.003
31.138044,1.6149913,21.487541,0.058380288,0.08915174,-0.046716619,-0.003
31.197813,1.6180913,21.528788,0.058467203,0.08907558,-0.046758499,-0.003
31.276754,1.6221857,21.583263,0.058570532,0.08898475,-0.046807762,-0.003
31.34519,1.6257352,21.630489,0.058657452,0.088908099,-0.046848744,-0.003
31.372375,1.6271451,21.649248,0.058700008,0.088870488,-0.046868656,-0.003
31.391207,1.6281804,21.662268,0.058742566,0.088832818,-0.046888459,-0.003
31.41238,1.6292785,21.676878,0.058829485,0.088755719,-0.046928592,-0.003
31.410795,1.6291963,21.675783,0.058932819,0.088663772,-0.046975747,-0.003
31.391293,1.6281848,21.662327,0.059019737,0.088586196,-0.047014948,-0.003
31.377138,1.6274507,21.652559,0.059062293,0.088548139,-0.047033992,-0.003
31.360712,1.6267233,21.641197,0.059104849,0.088510029,-0.047052931,-0.003
31.323292,1.6247823,21.615374,0.059191771,0.088432036,-0.047091305,-0.003
31.274618,1.6222575,21.581785,0.059295106,0.088339053,-0.047136385,-0.003
31.242537,1.6205934,21.559647,0.059382021,0.088260628,-0.04717385,-0.003
31.239658,1.6204441,21.557661,0.05942458,0.088222153,-0.047192045,-0.003
31.216087,1.6194394,21.541376,0.059467136,0.088183634,-0.047210135,-0.003
31.183294,1.6177381,21.518747,0.059554055,0.088104814,-0.047246773,-0.003
31.155518,1.6162971,21.499578,0.059657391,0.088010862,-0.0472898,-0.003
31.166067,1.6168443,21.506857,0.059744305,0.08793164,-0.047325548,-0.003
31.226065,1.6201761,21.548244,0.059786863,0.087892786,-0.047342911,-0.003
31.225555,1.6201496,21.547892,0.059829422,0.087853879,-0.047360159,-0.003
31.276218,1.6227783,21.582853,0.05991634,0.087774284,-0.04739508,-0.003
31.404778,1.6294487,21.671568,0.060019673,0.087679423,-0.047436059,-0.003
31.515005,1.6351678,21.747633,0.06010659,0.087599427,-0.047470044,-0.003
31.510969,1.6350837,21.744886,0.06014915,0.087560184,-0.047486518,-0.003
31.596603,1.6395271,21.80398,0.060191706,0.087520912,-0.047502913,-0.003
31.709251,1.6453724,21.881716,0.060278622,0.087440558,-0.047536042,-0.003
31.768589,1.6484514,21.922665,0.060381956,0.087344788,-0.047574848,-0.003
31.824549,1.6513551,21.961281,0.060468872,0.087264046,-0.047607023,-0.003
31.91699,1.6561518,22.02507,0.060511432,0.087224454,-0.047622636,-0.003
31.958187,1.65828,22.053534,0.060553994,0.087184809,-0.047638122,-0.003
32.139286,1.6676772,22.178505,0.060640906,0.087103732,-0.047669429,-0.003
32.245831,1.6732056,22.252028,0.06074424,0.087007083,-0.047705993,-0.003
32.201622,1.6709116,22.221519,0.060831161,0.086925589,-0.047736224,-0.003
32.27298,1.6745224,22.270725,0.060873715,0.086885639,-0.047750883,-0.003
32.206562,1.6710762,22.224892,0.06091628,0.086845629,-0.047765408,-0.003
32.199051,1.6706866,22.219709,0.061003192,0.086763829,-0.047794778,-0.003
32.321125,1.6770207,22.303951,0.061106525,0.086666375,-0.047829136,-0.003
32.412361,1.6817545,22.366909,0.061193446,0.08658421,-0.047857493,-0.003
32.342625,1.6780161,22.318867,0.061236001,0.086543918,-0.047871184,-0.003
32.476303,1.6849519,22.411118,0.061278563,0.086503595,-0.047884807,-0.003
32.624985,1.6926657,22.513718,0.061365476,0.086421117,-0.047912218,-0.003
32.75835,1.6995851,22.605751,0.061468809,0.086322844,-0.047944155,-0.003
32.918537,1.707896,22.716291,0.061555731,0.086240008,-0.047970492,-0.003
33.046398,1.7144146,22.804556,0.061598289,0.086199395,-0.047983211,-0.003
32.982029,1.7110752,22.760134,0.061640845,0.086158738,-0.04799578,-0.003
33.169598,1.7208061,22.889572,0.061727764,0.086075604,-0.048021153,-0.003
33.299488,1.7275447,22.979206,0.061831097,0.085976563,-0.048050623,-0.003
33.214275,1.7231239,22.920403,0.061918015,0.085893087,-0.048074841,-0.003
33.352093,1.7301995,23.015478,0.061960567,0.085852183,-0.048086569,-0.003
33.323376,1.7287096,22.995659,0.062003131,0.08581122,-0.048098132,-0.003
33.357269,1.7304678,23.019049,0.062090043,0.085727483,-0.048121411,-0.003
33.519886,1.738904,23.131268,0.062193384,0.085627742,-0.04814845,-0.003
33.650799,1.7456954,23.221607,0.0622803,0.0855437,-0.048170611,-0.003
33.614002,1.7437865,23.196215,0.062322853,0.085502498,-0.048181251,-0.003
33.749996,1.7506447,23.290171,0.062365415,0.085461266,-0.048191808,-0.003
33.926025,1.7597754,23.411642,0.062452331,0.085376956,-0.048212931,-0.003
34.064442,1.7669551,23.50716,0.062555668,0.085276537,-0.048237316,-0.003
34.18047,1.7729737,23.587231,0.062642584,0.085191935,-0.048257239,-0.003
34.232777,1.7753392,23.623383,0.06268514,0.085150465,-0.048266791,-0.003
34.30162,1.7789097,23.670893,0.062727696,0.085108966,-0.048276216,-0.003
34.439911,1.7860814,23.766323,0.062814617,0.085024111,-0.048295055,-0.003
34.617897,1.795312,23.889149,0.06291795,0.084923074,-0.048316717,-0.003
34.79385,1.804437,24.010571,0.063004868,0.084837958,-0.048334323,-0.003
34.889725,1.8091066,24.076775,0.063047423,0.084796242,-0.048342735,-0.003
34.981438,1.8138622,24.140064,0.063089981,0.084754497,-0.048351008,-0.003
35.173866,1.82384,24.272856,0.063176902,0.08466915,-0.048367478,-0.003
35.348072,1.832873,24.393074,0.063280235,0.084567547,-0.048386306,-0.003
35.473263,1.8393643,24.479464,0.063367154,0.084481969,-0.04840152,-0.003
35.605984,1.8460588,24.571045,0.063409708,0.084440038,-0.048408769,-0.003
35.602501,1.8458782,24.56864,0.06345227,0.084398068,-0.048415851,-0.003
35.674351,1.8496034,24.618223,0.063539186,0.084312297,-0.04842991,-0.003
35.777634,1.8549582,24.689495,0.063642516,0.08421021,-0.048445884,-0.003
35.860851,1.8592728,24.746923,0.063729437,0.084124237,-0.048458692,-0.003
35.960728,1.8643677,24.815823,0.06377199,0.084082119,-0.04846476,-0.003
35.960381,1.8643497,24.815584,0.063814551,0.084039971,-0.048470672,-0.003
36.005096,1.866668,24.846441,0.063901465,0.083953843,-0.048482329,-0.003
36.05756,1.8693881,24.882647,0.064004807,0.083851337,-0.048495453,-0.003
36.084446,1.8707819,24.901199,0.064091717,0.083765052,-0.048505858,-0.003
34.539246,1.8741618,24.945911,0.06413428,0.08372277,-0.048510745,-0.003
34.359016,1.8643823,24.815742,0.064174943,0.083682358,-0.048515253,-0.003
34.345436,1.8636453,24.805933,0.064257984,0.083599798,-0.048524179,-0.003
34.421852,1.8677918,24.861124,0.064356715,0.08350157,-0.048534129,-0.003
34.380825,1.8655655,24.831491,0.064439767,0.083418883,-0.048541907,-0.003
34.413589,1.8675416,24.855118,0.064480424,0.083378389,-0.048545547,-0.003
34.322403,1.8625932,24.789261,0.064521091,0.083337873,-0.048549045,-0.003
34.316883,1.8622937,24.785275,0.064604133,0.083255112,-0.048555877,-0.003
34.319279,1.8624237,24.787004,0.064702869,0.08315666,-0.048563361,-0.003
34.280369,1.860312,24.7589,0.064785913,0.083073817,-0.048569124,-0.003
34.347233,1.8641307,24.807333,0.064826577,0.083033241,-0.048571799,-0.003
34.5252,1.8737894,24.935869,0.06486724,0.082992658,-0.048574351,-0.003
34.677464,1.8820533,25.045841,0.064950279,0.082909755,-0.048579108,-0.003
34.771904,1.8871788,25.114052,0.065049011,0.082811147,-0.048584051,-0.003
34.863327,1.8921406,25.180082,0.065132059,0.082728177,-0.04858765,-0.003
34.897423,1.8941708,25.204514,0.065172725,0.082687542,-0.048589218,-0.003
34.882584,1.8933654,25.193798,0.065213386,0.082646906,-0.04859066,-0.003
34.831818,1.8906099,25.157131,0.065296433,0.082563899,-0.048593253,-0.003
34.669376,1.8817928,25.039808,0.065395162,0.082465202,-0.04859573,-0.003
34.47057,1.8710018,24.896219,0.065478207,0.082382172,-0.048597354,-0.003
34.419765,1.8688152,24.859339,0.06551887,0.082341515,-0.048598014,-0.003
34.267487,1.8605472,24.749357,0.065559532,0.082300857,-0.048598558,-0.003
34.002922,1.8461829,24.558281,0.06564258,0.082217813,-0.048599418,-0.003
33.763752,1.833197,24.38554,0.06574131,0.082119085,-0.048600011,-0.003
33.627892,1.8258207,24.287418,0.065824354,0.082036041,-0.048600137,-0.003
33.56403,1.823011,24.241367,0.065865019,0.081995375,-0.04860007,-0.003
33.59211,1.8245362,24.261648,0.065905685,0.08195471,-0.048599929,-0.003
33.539059,1.8216547,24.223331,0.065988724,0.081871673,-0.048599318,-0.003
33.452057,1.8169293,24.160498,0.066087459,0.081772946,-0.048598088,-0.003
33.395714,1.8138691,24.119802,0.066170501,0.081689917,-0.048596639,-0.003
33.337517,1.810708,24.07777,0.066211168,0.081649259,-0.048595782,-0.003
33.308392,1.8095305,24.056669,0.066251829,0.081608608,-0.048594847,-0.003
33.212185,1.8043039,23.987185,0.066334873,0.081525594,-0.048592642,-0.003
33.060173,1.7960458,23.877398,0.066433604,0.081426911,-0.048589539,-0.003
32.90723,1.7877369,23.766937,0.066516651,0.081343919,-0.048586525,-0.003
32.803108,1.7820803,23.691734,0.066557318,0.081303284,-0.048584916,-0.003
32.733582,1.7786387,23.641495,0.066597981,0.081262656,-0.048583236,-0.003
32.580093,1.7702988,23.530642,0.066681026,0.081179693,-0.048579533,-0.003
32.403576,1.7607073,23.403152,0.066779754,0.081081085,-0.048574682,-0.003
32.288296,1.7544434,23.319895,0.066862798,0.08099816,-0.048570234,-0.003
32.263561,1.7530994,23.302031,0.066903461,0.080957562,-0.048567932,-0.003
32.218136,1.750785,23.269218,0.06694413,0.080916964,-0.048565537,-0.003
32.1376,1.7464086,23.211054,0.067027171,0.080834083,-0.048560377,-0.003
32.077679,1.7431524,23.167776,0.067125904,0.080735572,-0.048553769,-0.003
32.056179,1.741984,23.152248,0.067208947,0.080652744,-0.048547801,-0.003
32.042015,1.7412143,23.142017,0.067249608,0.080612198,-0.048544735,-0.003
32.067795,1.7425915,23.160692,0.067290277,0.080571651,-0.048541583,-0.003
32.075554,1.7430134,23.166298,0.06737332,0.080488883,-0.048534833,-0.003
32.153877,1.7472695,23.222866,0.067472053,0.08039052,-0.048526291,-0.003
32.279556,1.754099,23.313637,0.067555101,0.080307826,-0.048518628,-0.003
32.268433,1.7534945,23.305603,0.067595763,0.080267355,-0.048514694,-0.003
32.383495,1.7595067,23.388857,0.067636426,0.080226891,-0.048510686,-0.003
32.538143,1.7679094,23.500553,0.067719468,0.080144294,-0.048502102,-0.003
32.666859,1.7749029,23.593515,0.067818197,0.080046162,-0.048491254,-0.003
32.738331,1.7787863,23.645136,0.067901246,0.079963677,-0.048481591,-0.003
32.716496,1.7775999,23.629366,0.067941905,0.079923317,-0.048476674,-0.003
32.742275,1.778734,23.647932,0.067982574,0.079882957,-0.048471663,-0.003
32.756378,1.7795004,23.658121,0.068065619,0.079800591,-0.048461072,-0.003
32.706238,1.7767763,23.621906,0.068164352,0.079702742,-0.048447885,-0.003
32.681099,1.7754107,23.603748,0.068247392,0.07962051,-0.048436325,-0.003
32.76194,1.7798024,23.662136,0.068288057,0.079580262,-0.048430521,-0.003
32.707478,1.7766447,23.622755,0.06832872,0.079540037,-0.048424572,-0.003
32.705704,1.7765483,23.621471,0.068411762,0.079457931,-0.048412133,-0.003
32.722324,1.7774512,23.633476,0.068510499,0.079360396,-0.048396777,-0.003
32.688034,1.7755885,23.608711,0.068593545,0.079278439,-0.04838337,-0.003
32.674095,1.7747935,23.598608,0.068634203,0.07923834,-0.048376653,-0.003
32.65604,1.7738129,23.585567,0.06867487,0.079198249,-0.048369832,-0.003
32.603951,1.7709835,23.547947,0.068757916,0.079116434,-0.048355587,-0.003
32.522446,1.7665563,23.48908,0.068856646,0.079019263,-0.048338108,-0.003
32.43531,1.7618234,23.426149,0.068939691,0.078937612,-0.048322957,-0.003
32.386734,1.7591846,23.391064,0.06898035,0.078897662,-0.048315395,-0.003
32.337639,1.7566292,23.355553,0.069021013,0.078857727,-0.048307735,-0.003
32.229507,1.7507553,23.277454,0.069104059,0.078776225,-0.048291799,-0.003
32.09016,1.7431858,23.176813,0.069202797,0.07867942,-0.048272356,-0.003
31.960457,1.73614,23.083136,0.069285837,0.07859809,-0.048255596,-0.003
31.892269,1.7324361,23.033888,0.069326502,0.078558289,-0.048247255,-0.003
31.8237,1.7289715,22.984295,0.069367163,0.07851851,-0.048238833,-0.003
31.67804,1.7210578,22.879093,0.06945021,0.078437321,-0.048221365,-0.003
31.50341,1.7115703,22.752968,0.069548939,0.078340895,-0.04820016,-0.003
31.359846,1.7037705,22.649282,0.069631988,0.078259863,-0.04818197,-0.003
31.289223,1.6999335,22.598274,0.069672646,0.078220218,-0.048172947,-0.003
31.226978,1.6968775,22.553267,0.069713313,0.078180581,-0.048163854,-0.003
31.103966,1.6901931,22.464422,0.069796359,0.07809969,-0.048145059,-0.003
31.081333,1.6889632,22.448076,0.069895089,0.078003608,-0.04812235,-0.003
31.148733,1.6926258,22.496756,0.069978136,0.077922873,-0.048102889,-0.003
31.149647,1.6926754,22.497416,0.070018793,0.077883385,-0.048093207,-0.003
31.028414,1.6863344,22.409834,0.070059461,0.077843912,-0.048083425,-0.003
30.888805,1.6787469,22.309002,0.070142506,0.077763356,-0.048063241,-0.003
30.700825,1.6685305,22.173235,0.070241241,0.077667683,-0.048038844,-0.003
30.481512,1.6566113,22.014841,0.070324286,0.077587299,-0.04801799,-0.003
30.36931,1.6505133,21.933804,0.070364946,0.077547967,-0.048007682,-0.003
30.27247,1.6455512,21.863792,0.070405608,0.077508651,-0.047997311,-0.003
30.066191,1.6343383,21.714809,0.070488657,0.077428401,-0.047975931,-0.003
29.854225,1.6228163,21.561722,0.070587384,0.077333093,-0.047950175,-0.003
29.718567,1.6154422,21.463745,0.07067043,0.077252999,-0.047928229,-0.003
29.667269,1.6126537,21.426697,0.070711093,0.077213809,-0.047917385,-0.003
29.629568,1.6105298,21.399473,0.070751758,0.077174634,-0.047906477,-0.003
29.587742,1.6082562,21.369265,0.070834803,0.077094689,-0.047883999,-0.003
29.596176,1.6087147,21.375357,0.070933537,0.076999746,-0.047856901,-0.003
29.643703,1.6112982,21.409683,0.07101658,0.076919988,-0.047833774,-0.003
29.6779,1.6129837,21.434444,0.071057241,0.076880969,-0.047822338,-0.003
29.71608,1.6150588,21.462019,0.07109791,0.076841965,-0.047810819,-0.003
29.805162,1.6199003,21.526358,0.071180951,0.076762401,-0.047787044,-0.003
29.923363,1.6263245,21.611725,0.071279683,0.076667942,-0.047758311,-0.003
30.026062,1.6319062,21.685898,0.07136273,0.076588616,-0.047733732,-0.003
30.075342,1.6343096,21.721586,0.071403391,0.076549821,-0.047721554,-0.003
30.12603,1.6370641,21.758196,0.071444055,0.076511055,-0.047709275,-0.003
30.229012,1.6426601,21.832573,0.071527101,0.076431982,-0.047683895,-0.003
30.349783,1.649223,21.9198,0.071625832,0.076338157,-0.047653161,-0.003
30.446144,1.6544594,21.989395,0.071708879,0.076259397,-0.047626823,-0.003
30.487112,1.6566855,22.018984,0.071749537,0.076220892,-0.047613766,-0.003
30.531054,1.6585388,22.050774,0.071790203,0.076182418,-0.047600597,-0.003
30.611898,1.6629305,22.109163,0.07187325,0.076103963,-0.047573365,-0.003
30.694817,1.6674348,22.16905,0.071971982,0.076010898,-0.047540396,-0.003
30.727463,1.6692083,22.192629,0.072055028,0.075932801,-0.047512155,-0.003
30.691933,1.6672782,22.166967,0.072095684,0.075894631,-0.047498155,-0.003
30.703453,1.6674072,22.17523,0.07213635,0.075856484,-0.047484066,-0.003
30.672991,1.6657529,22.153229,0.072219395,0.075778708,-0.047454957,-0.003
30.538244,1.6584352,22.05591,0.072318125,0.075686447,-0.047419805,-0.003
30.368961,1.6492419,21.933645,0.072401176,0.075608991,-0.047389839,-0.003
30.322361,1.6467748,21.899752,0.072441833,0.07557112,-0.047375049,-0.003
30.169134,1.6384531,21.789085,0.0724825,0.075533278,-0.047360156,-0.003
29.865772,1.6219779,21.569988,0.072565542,0.075456083,-0.047329549,-0.003
29.430243,1.5983248,21.255434,0.072664278,0.075364411,-0.047292873,-0.003
28.949135,1.5721964,20.907963,0.072747322,0.075287387,-0.04726183,-0.003
28.661522,1.5576326,20.700146,0.072787983,0.075249694,-0.047246579,-0.003
28.333103,1.5397843,20.462952,0.072828651,0.075212002,-0.047231309,-0.003
27.629932,1.5015701,19.955103,0.072911694,0.07513503,-0.047200143,-0.003
26.761402,1.4543691,19.327826,0.073010427,0.075043462,-0.047163215,-0.003
26.085911,1.417659,18.839968,0.073093474,0.074966364,-0.047132351,-0.003
25.827883,1.4051799,18.653561,0.073134132,0.074928582,-0.04711733,-0.003
25.626404,1.3942183,18.508047,0.073174793,0.074890777,-0.047102358,-0.003
25.35667,1.3795433,18.313238,0.073257838,0.074813522,-0.047071893,-0.003
25.228205,1.3725542,18.220459,0.073356575,0.074721634,-0.047035761,-0.003
25.243788,1.3734019,18.231712,0.073439616,0.074644364,-0.047005344,-0.003
25.294313,1.3763064,18.268337,0.073480275,0.074606545,-0.046990417,-0.003
25.353857,1.3795464,18.311342,0.073520944,0.074568734,-0.046975441,-0.003
25.539762,1.3896618,18.445608,0.073603992,0.074491583,-0.046944704,-0.003
25.850723,1.4065816,18.670193,0.073702722,0.074400023,-0.046907768,-0.003
26.177612,1.4243683,18.906282,0.073785765,0.074323185,-0.04687627,-0.003
26.35519,1.4328115,19.035151,0.073826425,0.074285634,-0.046860676,-0.003
26.519575,1.4417485,19.153879,0.073867096,0.074248128,-0.046844948,-0.003
26.924223,1.4637473,19.446136,0.073950139,0.074171722,-0.046812415,-0.003
27.253206,1.4816326,19.683744,0.074048871,0.074081264,-0.046772849,-0.003
27.122011,1.4745001,19.588989,0.074131918,0.074005522,-0.046738792,-0.003
26.768234,1.4552668,19.333473,0.074172577,0.073968545,-0.046721887,-0.003
26.47275,1.4383404,19.119438,0.074213238,0.073931567,-0.046704974,-0.003
26.296465,1.4287623,18.992119,0.074296289,0.073856056,-0.0466704,-0.003
26.420837,1.4355198,19.081945,0.074395021,0.073766433,-0.046628978,-0.003
26.680044,1.4496032,19.269152,0.074478064,0.073691241,-0.046593729,-0.003
26.907379,1.45959,19.43408,0.07451872,0.073654503,-0.046576317,-0.003
27.086046,1.4692818,19.563126,0.074559392,0.073617823,-0.046558745,-0.003
27.531195,1.4934288,19.884636,0.074642435,0.073543146,-0.04652242,-0.003
28.084093,1.5234208,20.283972,0.074741169,0.073454797,-0.046478342,-0.003
28.515587,1.5468272,20.595623,0.074824213,0.073380902,-0.046440449,-0.003
28.725578,1.5556331,20.747702,0.074864875,0.073344864,-0.046421617,-0.003
28.894432,1.5647774,20.869659,0.074905537,0.07330893,-0.046402588,-0.003
29.216837,1.5822372,21.102526,0.074988582,0.073235847,-0.046363149,-0.003
29.503965,1.5977865,21.30991,0.07508731,0.073149517,-0.046315249,-0.003
29.673441,1.6069645,21.432318,0.075170361,0.073077358,-0.046274133,-0.003
29.784094,1.6129569,21.512239,0.075211019,0.073042184,-0.046253741,-0.003
29.807774,1.6124651,21.529064,0.075251682,0.073007122,-0.046233147,-0.003
29.805588,1.6123469,21.527485,0.07533473,0.07293582,-0.046190567,-0.003
29.687389,1.605953,21.442116,0.07543346,0.072851583,-0.046139073,-0.003
29.496283,1.5956149,21.304087,0.075516504,0.072781146,-0.046095084,-0.003
29.389875,1.5898588,21.227232,0.075557171,0.072746776,-0.046073347,-0.003
29.255196,1.5822761,21.129469,0.075597834,0.072712496,-0.046051476,-0.003
28.95052,1.5657976,20.909416,0.07568088,0.072642714,-0.046006452,-0.003
28.519636,1.5424931,20.598211,0.075779611,0.072560117,-0.045952365,-0.003
28.106152,1.5201297,20.299574,0.075862654,0.072490901,-0.04590648,-0.003
27.913223,1.5113419,20.159908,0.075903315,0.072457083,-0.045883905,-0.003
27.689957,1.4992533,19.998657,0.075943983,0.072423302,-0.045861263,-0.003
27.236759,1.4747152,19.671343,0.076027029,0.072354428,-0.045814861,-0.003
26.694376,1.4453484,19.279613,0.076125759,0.072272688,-0.045759488,-0.003
26.226963,1.4200405,18.942032,0.076208801,0.072204016,-0.045712795,-0.003
25.975101,1.4090917,18.760052,0.076249466,0.072170407,-0.045689903,-0.003
25.753407,1.3970653,18.599937,0.076290127,0.072136797,-0.045667019,-0.003
25.282288,1.3715081,18.259682,0.076373176,0.072068155,-0.04562027,-0.003
24.727127,1.3413918,17.858725,0.076471906,0.071986526,-0.045564733,-0.003
24.283087,1.3173037,17.538025,0.076554954,0.07191781,-0.045518097,-0.003
24.083572,1.3088707,17.393906,0.07659561,0.071884148,-0.045495298,-0.003
23.891977,1.2984581,17.255529,0.07663628,0.071850456,-0.045472518,-0.003
23.523241,1.2784183,16.989216,0.07671932,0.07178162,-0.045426071,-0.003
23.137901,1.2574762,16.710913,0.076818057,0.071699694,-0.045370962,-0.003
22.880733,1.2435,16.525179,0.0769011,0.071630731,-0.045324698,-0.003
22.786005,1.2394072,16.456743,0.076941757,0.071596958,-0.045302063,-0.003
22.692587,1.2343258,16.389273,0.076982429,0.071563169,-0.045279425,-0.003
22.567032,1.2274964,16.298594,0.07706547,0.071494192,-0.045233186,-0.003
22.556303,1.2269129,16.290846,0.077164202,0.07141225,-0.045178108,-0.003
22.667015,1.232935,16.370806,0.077247247,0.071343467,-0.045131575,-0.003
22.730463,1.2354933,16.417343,0.077287908,0.071309865,-0.04510868,-0.003
22.874182,1.243305,16.521147,0.077328574,0.071276307,-0.04508571,-0.003
23.172741,1.2595328,16.736784,0.077411618,0.071208023,-0.045038451,-0.003
23.750389,1.2909305,17.153997,0.07751035,0.071127333,-0.044981554,-0.003
24.320978,1.3219442,17.566113,0.077593395,0.071060069,-0.04493285,-0.003
24.42338,1.3275102,17.640074,0.077634061,0.07102742,-0.044908606,-0.003
24.268629,1.3178068,17.527918,0.077674719,0.070994943,-0.044884145,-0.003
23.891628,1.2973354,17.25563,0.077757769,0.070928894,-0.044833798,-0.003
23.52137,1.2772299,16.988213,0.0778565,0.070850715,-0.0447735,-0.003
23.392124,1.2702118,16.894867,0.077939545,0.070785224,-0.044722438,-0.003
23.318447,1.2662112,16.841654,0.07798021,0.070753284,-0.04469727,-0.003
20.685387,1.2572114,16.733719,0.078016479,0.070724867,-0.044674732,-0.003
20.516602,1.2469531,16.597179,0.078090548,0.070666976,-0.044628527,-0.003
20.376965,1.2384663,16.484217,0.078178615,0.070598438,-0.044573225,-0.003
20.269899,1.2319591,16.397606,0.078252691,0.070541076,-0.044526353,-0.003
19.239305,1.2255847,16.336128,0.078288956,0.070513099,-0.044503279,-0.003
19.201262,1.2231612,16.303823,0.078323501,0.070486501,-0.044481236,-0.003
19.101229,1.2167889,16.218885,0.07839405,0.07043238,-0.044435982,-0.003
18.962055,1.2079233,16.100714,0.07847792,0.070368387,-0.044381768,-0.003
18.852489,1.2009437,16.007683,0.078548467,0.070314839,-0.044335838,-0.003
18.835028,1.1998314,15.992855,0.078583007,0.07028871,-0.044313248,-0.003
17.874029,1.1934717,15.929558,0.078615906,0.070263907,-0.044291634,-0.003
17.790394,1.1878873,15.855022,0.078683098,0.070213415,-0.044247303,-0.003
17.701172,1.1819298,15.775505,0.078762973,0.070153743,-0.044194207,-0.003
17.644503,1.1781459,15.725,0.078830157,0.070103861,-0.044149201,-0.003
17.734583,1.1841607,15.805283,0.078863052,0.070079535,-0.044127058,-0.003
16.642414,1.165313,15.565839,0.078894388,0.070056491,-0.044105824,-0.003
17.121052,1.1988275,16.013514,0.078958379,0.070009403,-0.044062492,-0.003
17.750973,1.2429351,16.602686,0.079034449,0.069954358,-0.044009987,-0.003
17.729425,1.2414262,16.582533,0.079098439,0.06990914,-0.04396471,-0.003
16.807596,1.2352819,16.49107,0.079129767,0.069887243,-0.043942306,-0.003
16.660192,1.2244483,16.346441,0.079159609,0.069866531,-0.043920822,-0.003
16.263399,1.1952859,15.957122,0.079220548,0.069824517,-0.043876681,-0.003
15.718345,1.1552268,15.422331,0.079292999,0.069774836,-0.043823946,-0.003
15.252016,1.1209538,14.964784,0.079353938,0.069733098,-0.043779545,-0.003
15.034378,1.1049584,14.751245,0.079383773,0.069712646,-0.043757822,-0.003
14.134159,1.0919763,14.553875,0.0794122,0.069693133,-0.043737151,-0.003
13.775379,1.0642576,14.184441,0.079470236,0.069653213,-0.043695025,-0.003
13.423282,1.0370554,13.821888,0.079539242,0.069605574,-0.043645103,-0.003
13.193679,1.0193167,13.585466,0.079597274,0.069565393,-0.04360323,-0.003
13.089448,1.0112641,13.478141,0.079625689,0.069545694,-0.043582752,-0.003
12.413809,1.0050974,13.42372,0.079652763,0.069526911,-0.043563254,-0.003
12.329382,0.99826157,13.332424,0.079708036,0.0694886,-0.043523412,-0.003
12.311878,0.99684441,13.313498,0.079773755,0.069443204,-0.043475892,-0.003
12.345088,0.99953324,13.349409,0.079829027,0.069405325,-0.043435641,-0.003
12.321664,0.99763674,13.32408,0.079856084,0.069386944,-0.043415785,-0.003
11.780727,0.99665022,13.397321,0.079881869,0.069369495,-0.043396801,-0.003
11.880769,1.0051137,13.51109,0.079934513,0.069334328,-0.043357626,-0.003
11.968938,1.0125729,13.611359,0.079997092,0.069293514,-0.043310188,-0.003
12.033111,1.0180018,13.684337,0.080049743,0.06926024,-0.043269385,-0.003
12.084211,1.0223249,13.74245,0.080075516,0.069244392,-0.043249059,-0.003
10.42394,1.017171,13.760729,0.080097509,0.069231153,-0.043231498,-0.003
10.398401,1.014679,13.727015,0.080142426,0.069205001,-0.043194979,-0.003
10.284002,1.003516,13.575997,0.080195824,0.06917572,-0.043150324,-0.003
10.087837,0.98437411,13.317038,0.080240739,0.069152966,-0.0431116,-0.003
9.9210329,0.96809727,13.096837,0.08026274,0.069142558,-0.043092217,-0.003
9.7123995,0.94056958,12.833754,0.080284724,0.069132678,-0.043072578,-0.003
9.1294594,0.88411641,12.06347,0.080329643,0.069114298,-0.043031592,-0.003
8.0980768,0.78423506,10.700623,0.080383032,0.069095761,-0.042981524,-0.003
6.9622264,0.67423689,9.1997347,0.080427955,0.069082811,-0.042938508,-0.003
6.3561506,0.61554319,8.3988791,0.080449968,0.069077201,-0.042917222,-0.003
5.7053304,0.546188,7.5293059,0.080471937,0.069072068,-0.042895861,-0.003
4.1508875,0.39737663,5.4779124,0.08051685,0.069062822,-0.04285191,-0.003
1.1518223,0.11026732,1.5200561,0.080570252,0.069053568,-0.042799316,-0.003
3.2666595,0.31272689,4.3109999,0.080615169,0.069046907,-0.042754896,-0.003
3.9949782,0.38245097,5.2721596,0.080637187,0.069043949,-0.042733077,-0.003
4.5850048,0.4350377,6.0486565,0.080659161,0.069041163,-0.04271128,-0.003
5.5504241,0.52663928,7.3222623,0.080704075,0.069035828,-0.042666685,-0.003
6.466476,0.6135568,8.5307417,0.080757478,0.069030009,-0.042613599,-0.003
7.1349649,0.67698479,9.4126291,0.080802393,0.069025472,-0.042568915,-0.003
7.4426689,0.70618063,9.8185606,0.080824397,0.069023341,-0.042547014,-0.003
7.7413259,0.73530668,10.211672,0.080846385,0.06902127,-0.042525124,-0.003
8.3376303,0.79194641,10.998264,0.080891298,0.069017209,-0.042480394,-0.003
9.0400877,0.85866898,11.924883,0.080944702,0.069012687,-0.042427182,-0.003
9.6386929,0.91552722,12.714511,0.080989618,0.06900917,-0.042382404,-0.003
9.9357586,0.94374394,13.106374,0.081011608,0.069007553,-0.042360473,-0.003
10.239778,0.98498118,13.507443,0.081033607,0.069006018,-0.042338528,-0.003
10.872703,1.0458633,14.342344,0.081078523,0.069003187,-0.042293701,-0.003
11.652618,1.1208847,15.371142,0.081131929,0.06900043,-0.042240366,-0.003
12.323205,1.1853895,16.255722,0.081176843,0.068998754,-0.042195484,-0.003
12.622253,1.2141556,16.650204,0.081198818,0.06899821,-0.042173516,-0.003
13.007879,1.2637092,17.165806,0.081220831,0.068997785,-0.042151507,-0.003
13.711228,1.3320391,18.093979,0.081265747,0.068997607,-0.042106591,-0.003
14.548751,1.4134041,19.199211,0.081319152,0.068998672,-0.042053197,-0.003
15.259701,1.4824725,20.137415,0.081364066,0.069000795,-0.042008333,-0.003
15.59141,1.5146979,20.575153,0.081386037,0.069002301,-0.041986413,-0.003
15.928059,1.537553,21.031757,0.081408055,0.069004126,-0.041964471,-0.003
16.586222,1.601086,21.900808,0.081452972,0.069008939,-0.041919813,-0.003
17.279169,1.667977,22.815792,0.081506371,0.06901677,-0.041866992,-0.003
17.767921,1.7151569,23.461153,0.081551283,0.069025293,-0.041822895,-0.003
17.963671,1.7340528,23.719624,0.08157326,0.069030158,-0.041801464,-0.003
18.117699,1.7274022,23.93082,0.081595271,0.0690355,-0.04178011,-0.003
18.343397,1.7489209,24.228933,0.081640189,0.069047913,-0.041736942,-0.003
18.38583,1.7529665,24.284981,0.081693584,0.069065385,-0.041686486,-0.003
18.213722,1.7365572,24.057652,0.081738501,0.069082379,-0.041644908,-0.003
18.055853,1.7215054,23.849129,0.081760485,0.069091462,-0.041624889,-0.003
17.837597,1.6848917,23.553102,0.081782484,0.06910105,-0.041605089,-0.003
17.277727,1.632008,22.813841,0.081827402,0.069122091,-0.041565403,-0.003
16.455435,1.5543363,21.728069,0.081880801,0.069149479,-0.041519564,-0.003
15.633416,1.4766908,20.64266,0.081925716,0.06917432,-0.041482143,-0.003
15.176078,1.4334917,20.038782,0.081947707,0.069187038,-0.041464202,-0.003
18.078836,1.3783031,19.217245,0.081975255,0.069203451,-0.041442078,-0.003
16.769903,1.2785119,17.825888,0.082031525,0.069238231,-0.041397844,-0.003
15.319564,1.1679403,16.284222,0.082098412,0.069281407,-0.041346759,-0.003
14.523887,1.1072789,15.438442,0.082154679,0.069318704,-0.041304629,-0.003
14.456324,1.114858,15.361084,0.082182238,0.069337077,-0.041284088,-0.003
14.617352,1.1272764,15.532191,0.082209778,0.069355421,-0.041263547,-0.003
15.379605,1.1860607,16.34215,0.082266041,0.069392763,-0.041221462,-0.003
15.89572,1.225863,16.890566,0.082332934,0.069437541,-0.041171767,-0.003
16.003958,1.2342101,17.005579,0.082389199,0.069475725,-0.041130442,-0.003
16.135098,1.2443234,17.144924,0.082416758,0.069494545,-0.041110311,-0.003
16.154987,1.260986,17.166088,0.082444304,0.06951347,-0.041090295,-0.003
16.20429,1.2648344,17.218477,0.082500566,0.069552414,-0.041049689,-0.003
16.230148,1.2668527,17.245953,0.082567462,0.069599204,-0.041001879,-0.003
16.230268,1.2668622,17.24608,0.082623723,0.069638945,-0.040962055,-0.003
16.224726,1.2803327,17.239614,0.082651282,0.06965854,-0.040942676,-0.003
16.210754,1.2792302,17.224771,0.082678827,0.06967821,-0.040923394,-0.003
16.195208,1.2780033,17.208252,0.082735092,0.069718614,-0.040884238,-0.003
16.138376,1.2735186,17.147863,0.082801981,0.069767073,-0.04083813,-0.003
16.099552,1.2704549,17.106611,0.082858247,0.069808163,-0.040799692,-0.003
16.124439,1.2724187,17.133055,0.082885802,0.069828376,-0.040780965,-0.003
16.0506,1.2770879,17.053841,0.082913349,0.069848679,-0.040762346,-0.003
16.029724,1.275427,17.03166,0.082969611,0.069890313,-0.040724505,-0.003
16.019125,1.2745837,17.020399,0.083036509,0.069940135,-0.040679861,-0.003
15.97412,1.2710028,16.97258,0.083092773,0.06998232,-0.04064263,-0.003
15.929897,1.2674841,16.925594,0.083120327,0.070003077,-0.04062451,-0.003
15.944301,1.2719166,16.940647,0.083147871,0.070023865,-0.040606439,-0.003
15.883041,1.2670299,16.875559,0.083204138,0.070066527,-0.040569752,-0.003
15.805652,1.2608563,16.793333,0.083271029,0.070117548,-0.040526494,-0.003
15.782976,1.2590474,16.769241,0.083327295,0.07016068,-0.040490363,-0.003
15.802781,1.2606273,16.790285,0.083354848,0.070181862,-0.040472742,-0.003
19.953653,1.2530719,16.712269,0.083389888,0.0702089,-0.040450454,-0.003
19.83226,1.2454485,16.610594,0.083461451,0.070264354,-0.040405221,-0.003
19.716578,1.2381836,16.513704,0.083546533,0.070330687,-0.040351938,-0.003
19.614956,1.231802,16.428591,0.083618099,0.070386805,-0.040307526,-0.003
19.556025,1.2281011,16.379232,0.083653141,0.070414387,-0.040285911,-0.003
20.08786,1.2233013,16.334551,0.083689232,0.070442863,-0.040263738,-0.003
19.960419,1.2155405,16.230923,0.083762943,0.070501246,-0.040218741,-0.003
19.814468,1.2066524,16.112242,0.083850576,0.07057102,-0.040165722,-0.003
19.660982,1.1973056,15.987435,0.083924288,0.070630021,-0.040121537,-0.003
19.548536,1.1904578,15.895999,0.083960387,0.070659027,-0.040100046,-0.003
20.134745,1.1905979,15.895746,0.083997556,0.070688918,-0.040077955,-0.003
19.991276,1.1821145,15.782482,0.084073478,0.070750199,-0.040033136,-0.003
19.80551,1.1711298,15.635826,0.084163745,0.070823401,-0.039980318,-0.003
19.674026,1.163355,15.532023,0.084239667,0.070885226,-0.039936252,-0.003
20.200918,1.1613314,15.483427,0.084276848,0.070915587,-0.039914791,-0.003
20.121042,1.1567395,15.422206,0.084315132,0.070946909,-0.039892778,-0.003
19.989609,1.1491834,15.321465,0.084393336,0.071011059,-0.039848048,-0.003
19.826487,1.1398057,15.196436,0.084486303,0.071087599,-0.03979528,-0.003
19.706688,1.1329185,15.104613,0.084564509,0.07115221,-0.039751217,-0.003
20.263809,1.1323909,15.0792,0.084602803,0.071183912,-0.039729737,-0.003
20.156162,1.1263752,14.999095,0.084642237,0.071216628,-0.03970772,-0.003
20.014782,1.1184746,14.893888,0.084722784,0.071283586,-0.03966295,-0.003
19.841534,1.108793,14.764967,0.08481854,0.071363434,-0.039610095,-0.003
19.680584,1.0997988,14.645197,0.084899087,0.07143081,-0.039565954,-0.003
19.604959,1.0955727,14.588921,0.084938529,0.071463868,-0.039544441,-0.003
20.1555,1.0946536,14.561713,0.084979154,0.071497947,-0.039522327,-0.003
19.982027,1.0852321,14.436383,0.085062117,0.071567692,-0.0394774,-0.003
19.756458,1.0729814,14.273417,0.085160751,0.071650855,-0.039424367,-0.003
19.603754,1.064688,14.163093,0.085243709,0.07172098,-0.039380044,-0.003
20.126909,1.0621315,14.117503,0.085284335,0.071755372,-0.039358418,-0.003
20.01466,1.056208,14.038769,0.085326177,0.071790844,-0.039336227,-0.003
19.932327,1.0518632,13.981019,0.085411628,0.071863361,-0.039291024,-0.003
19.809528,1.0453829,13.894884,0.085513219,0.071949773,-0.039237604,-0.003
19.686937,1.0389135,13.808896,0.085598671,0.072022647,-0.039192978,-0.003
19.670759,1.0380597,13.797548,0.085640516,0.07205838,-0.039171204,-0.003
20.211159,1.0361096,13.763744,0.085683609,0.072095223,-0.039148852,-0.003
20.10265,1.0305469,13.68985,0.085771623,0.072170615,-0.039103437,-0.003
19.959658,1.0232165,13.592472,0.085876266,0.072260499,-0.039049856,-0.003
19.839363,1.0170497,13.510552,0.085964279,0.072336301,-0.039005131,-0.003
19.784702,1.0142475,13.473329,0.086007379,0.072373487,-0.038983341,-0.003
20.29557,1.0106463,13.418658,0.086051765,0.072411835,-0.03896099,-0.003
20.150705,1.0034325,13.322879,0.086142423,0.072490297,-0.038915575,-0.003
19.978445,0.99485457,13.208986,0.086250203,0.072583817,-0.038861997,-0.003
19.834745,0.98769885,13.113978,0.08634086,0.072662674,-0.038817272,-0.003
20.361704,0.98493195,13.07023,0.086385249,0.072701342,-0.038795475,-0.003
20.288507,0.98139137,13.023246,0.086430971,0.072741218,-0.038773105,-0.003
20.127125,0.97358489,12.919653,0.086524345,0.072822772,-0.038727634,-0.003
19.944384,0.9647454,12.802351,0.086635358,0.072919935,-0.038673937,-0.003
19.801928,0.95785457,12.710909,0.086728734,0.073001817,-0.038629055,-0.003
20.317852,0.95463228,12.662168,0.086774456,0.073041961,-0.038607169,-0.003
20.248537,0.95137554,12.61897,0.086821546,0.073083334,-0.038584679,-0.003
20.099016,0.9443503,12.525788,0.08691772,0.07316792,-0.038538914,-0.003
19.975403,0.93854243,12.448752,0.087032068,0.073268637,-0.038484771,-0.003
19.94138,0.93694377,12.427548,0.087128242,0.073353447,-0.038439419,-0.003
19.949913,0.93734473,12.432867,0.087175339,0.073395006,-0.038417261,-0.003
20.519896,0.93626267,12.415586,0.08722384,0.073437832,-0.038394496,-0.003
20.517143,0.93613708,12.413921,0.087322904,0.073525354,-0.03834809,-0.003
20.551107,0.93768674,12.434471,0.087440675,0.073629476,-0.038293056,-0.003
20.617243,0.94070429,12.474485,0.087539741,0.073717125,-0.038246885,-0.003
20.650734,0.94223243,12.49475,0.087588245,0.073760062,-0.038224325,-0.003
21.351233,0.94570494,12.542312,0.087638208,0.073804297,-0.038201094,-0.003
21.515112,0.95296359,12.638579,0.087740239,0.073894672,-0.038153738,-0.003
21.754839,0.96358174,12.779401,0.087861548,0.074002191,-0.038097564,-0.003
21.996134,0.97426939,12.921145,0.08796358,0.074092679,-0.038050421,-0.003
22.112926,0.97944242,12.989753,0.088013544,0.07413701,-0.038027372,-0.003
22.886431,0.98387259,13.052585,0.088064999,0.074182682,-0.038003672,-0.003
23.137218,0.99465376,13.195614,0.088170096,0.074276023,-0.037955374,-0.003
23.433578,1.0073941,13.364635,0.088295043,0.074387103,-0.037898164,-0.003
23.621645,1.015479,13.471891,0.088400141,0.07448066,-0.037850283,-0.003
24.415325,1.0191113,13.519207,0.0884516,0.074526519,-0.037826937,-0.003
24.457468,1.0208703,13.542542,0.088504598,0.074573793,-0.037802979,-0.003
24.522224,1.0235733,13.578399,0.088612848,0.074670501,-0.037754342,-0.003
24.416494,1.01916,13.519854,0.088741544,0.074785791,-0.037697151,-0.003
24.142807,1.0077361,13.368308,0.088849787,0.074883066,-0.037649672,-0.003
24.731918,1.0020635,13.296185,0.088902793,0.074930809,-0.037626646,-0.003
24.443674,0.99038476,13.141223,0.088957387,0.07498008,-0.037603132,-0.003
23.301237,0.94409657,12.527034,0.08906888,0.075081162,-0.037556089,-0.003
21.710112,0.8796289,11.671625,0.089201439,0.075201996,-0.037501581,-0.003
20.37722,0.82562417,10.955047,0.08931293,0.075304024,-0.037456632,-0.003
20.353304,0.80071056,10.622835,0.089367528,0.075354084,-0.037434839,-0.003
19.848873,0.78086597,10.359562,0.089423753,0.075405672,-0.03741248,-0.003
19.007088,0.74774963,9.9202156,0.089538598,0.07551112,-0.037366983,-0.003
18.268509,0.71869361,9.5347357,0.089675127,0.075636506,-0.037312958,-0.003
17.928221,0.70530647,9.357132,0.089789965,0.075741939,-0.037267443,-0.003
18.369761,0.70134437,9.3083706,0.089846199,0.075793549,-0.037245113,-0.003
18.27397,0.69768721,9.2598324,0.089904116,0.075846672,-0.037222039,-0.003
18.303843,0.69882768,9.2749681,0.090022401,0.075955056,-0.037174664,-0.003
18.751804,0.71593052,9.5019608,0.090163031,0.076083757,-0.037117984,-0.003
19.256617,0.73520398,9.757761,0.090281316,0.07619188,-0.037070017,-0.003
19.52573,0.74547851,9.8941269,0.090339237,0.076244779,-0.037046425,-0.003
20.370861,0.75500727,10.021677,0.090398888,0.076299235,-0.03702208,-0.003
20.984999,0.77776909,10.32381,0.090520723,0.076410413,-0.036972247,-0.003
21.87462,0.81074125,10.761469,0.090665568,0.076542541,-0.036912899,-0.003
22.473757,0.83294713,11.056221,0.090787402,0.076653689,-0.036863003,-0.003
28.006174,0.83928114,11.138986,0.090847057,0.076708131,-0.036838613,-0.003
28.273535,0.84729338,11.245324,0.090920914,0.076775566,-0.036808491,-0.003
28.530647,0.85499841,11.347586,0.091071753,0.076913439,-0.036747307,-0.003
28.548143,0.85552275,11.354546,0.091251078,0.077077687,-0.036675334,-0.003
28.224926,0.84583664,11.22599,0.091401918,0.077216193,-0.036615595,-0.003
27.914177,0.8364895,11.102336,0.091475774,0.077284142,-0.036586653,-0.003
27.470377,0.82319039,10.925823,0.091549627,0.077352174,-0.036557913,-0.003
26.608585,0.79736555,10.583062,0.091700464,0.077491358,-0.03649978,-0.003
25.416035,0.76162899,10.108747,0.091879793,0.077657208,-0.03643157,-0.003
24.507149,0.73439294,9.7472553,0.092030628,0.077796891,-0.036374651,-0.003
24.18222,0.72520697,9.617938,0.092104487,0.077865288,-0.036346775,-0.003
24.10574,0.72291338,9.5875196,0.092178343,0.077933669,-0.036318868,-0.003
24.29812,0.7286827,9.6640348,0.092329179,0.078073204,-0.036261585,-0.003
24.124426,0.72347379,9.5949516,0.092508503,0.078239173,-0.036193676,-0.003
23.928101,0.7175861,9.5168676,0.092659343,0.078378916,-0.036136892,-0.003
24.000113,0.7202087,9.5455017,0.0927332,0.078447342,-0.036109094,-0.003
24.035488,0.72127026,9.5595713,0.092807057,0.07851579,-0.036081351,-0.003
24.128672,0.72406662,9.596633,0.092957888,0.078655593,-0.036024738,-0.003
24.027309,0.72102481,9.5563183,0.093137218,0.078821823,-0.035957456,-0.003
24.105719,0.72337782,9.5875044,0.093288054,0.078961633,-0.035900846,-0.003
24.193672,0.72601718,9.6224852,0.093361909,0.079030082,-0.035873108,-0.003
24.29233,0.72941804,9.661727,0.093435765,0.079098523,-0.03584535,-0.003
24.663132,0.74055195,9.8092041,0.093586606,0.079238281,-0.035788599,-0.003
25.349134,0.76115036,10.082047,0.093765929,0.079404376,-0.035721004,-0.003
25.882906,0.77717775,10.294342,0.09391677,0.07954406,-0.03566407,-0.003
25.934044,0.77871329,10.314681,0.093990626,0.079612449,-0.035636183,-0.003
26.039349,0.78220707,10.356565,0.094064476,0.0796808,-0.035608221,-0.003
26.045166,0.78238177,10.358878,0.094215318,0.079820402,-0.035551082,-0.003
26.537802,0.79718029,10.554812,0.094394644,0.079986319,-0.035483044,-0.003
27.221882,0.81772971,10.826891,0.094545477,0.080125824,-0.035425693,-0.003
27.233463,0.81807756,10.831496,0.094619334,0.080194116,-0.035397567,-0.003
27.129131,0.8152625,10.790005,0.09469319,0.0802624,-0.035369426,-0.003
27.669306,0.8314954,11.004848,0.094844027,0.080401815,-0.035311848,-0.003
28.471653,0.85560685,11.323964,0.095023356,0.080567487,-0.035243206,-0.003
28.948654,0.86994135,11.51368,0.095174195,0.080706768,-0.0351853,-0.003
28.707952,0.86270797,11.417947,0.095248046,0.080774933,-0.035156883,-0.003
29.186541,0.8773405,11.608302,0.095321902,0.080843076,-0.0351284,-0.003
29.245474,0.87911201,11.631742,0.095472743,0.080982171,-0.035070043,-0.003
29.984495,0.90132684,11.925672,0.09565207,0.081147425,-0.035000406,-0.003
30.483519,0.9163273,12.124146,0.095802904,0.081286334,-0.034941625,-0.003
30.055069,0.90344822,11.95374,0.095876757,0.081354313,-0.034912761,-0.003
30.085497,0.90437132,11.965848,0.095950616,0.081422277,-0.034883846,-0.003
30.292059,0.91058058,12.048003,0.096101457,0.081561014,-0.034824643,-0.003
30.922752,0.9295392,12.298847,0.096280782,0.081725828,-0.034753978,-0.003
30.504677,0.91697186,12.132567,0.096431616,0.08186435,-0.034694288,-0.003
29.78739,0.89541012,11.847281,0.09650547,0.081932135,-0.03466497,-0.003
29.527391,0.88760048,11.743888,0.096579328,0.081999891,-0.034635574,-0.003
30.189932,0.90751666,12.0074,0.096730168,0.082138181,-0.034575336,-0.003
30.43545,0.91489697,12.105048,0.096909495,0.082302414,-0.034503326,-0.003
30.292912,0.91061223,12.048357,0.097060334,0.082440406,-0.03444241,-0.003
29.49666,0.88667673,11.731666,0.097134189,0.082507923,-0.034412477,-0.003
29.460276,0.88550431,11.717213,0.097208043,0.082575388,-0.034382429,-0.003
29.913698,0.89913309,11.897552,0.097358883,0.082713082,-0.034320842,-0.003
29.76593,0.89469153,11.838779,0.097538208,0.082876578,-0.034247175,-0.003
29.445805,0.88506937,11.711457,0.097689046,0.083013907,-0.034184784,-0.003
29.345671,0.88205951,11.67163,0.097762896,0.083081074,-0.034154084,-0.003
29.30504,0.88058108,11.655472,0.097836757,0.083148234,-0.034123342,-0.003
29.248262,0.87887496,11.63289,0.097987592,0.083285265,-0.034060307,-0.003
29.229273,0.8783043,11.625337,0.098166921,0.08344797,-0.033984903,-0.003
29.445276,0.88479495,11.711247,0.098317754,0.083584629,-0.033921067,-0.003
29.059408,0.87320012,11.557777,0.098391611,0.083651476,-0.033889659,-0.003
29.369255,0.88227779,11.681048,0.098465471,0.08371827,-0.033858135,-0.003
29.408333,0.8834517,11.69659,0.098616306,0.083854519,-0.033793423,-0.003
29.244047,0.87851638,11.631249,0.098795632,0.084016211,-0.033715878,-0.003
29.219299,0.87777293,11.621407,0.098946471,0.084151961,-0.033650119,-0.003
28.773432,0.86437869,11.444071,0.099020321,0.084218338,-0.033617746,-0.003
29.013269,0.87115204,11.539462,0.099094181,0.084284663,-0.033585247,-0.003
29.513012,0.88615727,11.738224,0.099245018,0.084419936,-0.033518516,-0.003
29.625214,0.88952625,11.78285,0.099424348,0.084580459,-0.033438567,-0.003
29.563217,0.88766474,11.758192,0.099575183,0.084715225,-0.033370823,-0.003
29.221622,0.87740803,11.62233,0.099649039,0.084781133,-0.033337492,-0.003
28.744156,0.86258197,11.432415,0.099722896,0.084846996,-0.033304073,-0.003
28.73167,0.86220723,11.427449,0.099873729,0.084981337,-0.033235494,-0.003
28.915701,0.86772984,11.500644,0.10005306,0.085140757,-0.033153374,-0.003
28.83485,0.86530358,11.468487,0.1002039,0.085274592,-0.033083797,-0.003
28.936033,0.86833996,11.50873,0.10027775,0.085340023,-0.033049554,-0.003
29.085728,0.87244493,11.568257,0.10035161,0.085405409,-0.033015206,-0.003
28.779079,0.86324686,11.446295,0.10050244,0.085538812,-0.032944806,-0.003
28.587566,0.85750228,11.370124,0.10068177,0.085697144,-0.032860603,-0.003
28.673267,0.86007291,11.404209,0.10083261,0.085830078,-0.032789331,-0.003
28.39411,0.85148531,11.293189,0.10090646,0.085895091,-0.032754291,-0.003
28.260216,0.8474701,11.239935,0.10098032,0.08596006,-0.032719169,-0.003
28.44009,0.85286421,11.311477,0.10113115,0.086092576,-0.032647122,-0.003
28.389818,0.85135663,11.291482,0.10131049,0.086249828,-0.032560915,-0.003
28.321564,0.8493098,11.264335,0.10146132,0.086381815,-0.03248791,-0.003
28.298246,0.84845072,11.255111,0.10153517,0.086446345,-0.032451984,-0.003
28.30464,0.84864235,11.257653,0.10160904,0.08651083,-0.032415967,-0.003
28.794146,0.86331898,11.452346,0.10175987,0.086642295,-0.032342028,-0.003
29.1971,0.87540048,11.612613,0.1019392,0.086798221,-0.032253452,-0.003
29.218346,0.87603748,11.621063,0.10209003,0.086929038,-0.032178365,-0.003
29.222452,0.87579411,11.622686,0.10216389,0.086992972,-0.032141387,-0.003
29.463476,0.88301754,11.718549,0.10223775,0.087056823,-0.032104265,-0.003
29.554857,0.88575625,11.754893,0.10238858,0.087186977,-0.032028038,-0.003
29.612986,0.88749832,11.778013,0.10256791,0.087341346,-0.031936772,-0.003
29.682365,0.88957763,11.805608,0.10271874,0.087470859,-0.031859457,-0.003
29.710512,0.89042127,11.816803,0.1027926,0.087534152,-0.031821389,-0.003
29.762136,0.89158076,11.837353,0.10286646,0.087597363,-0.031783193,-0.003
29.98579,0.8982808,11.926308,0.10301729,0.087726228,-0.031704802,-0.003
30.118876,0.90226763,11.979239,0.10319662,0.08787901,-0.031610902,-0.003
30.119663,0.90229118,11.979553,0.10334746,0.088007137,-0.031531319,-0.003
30.04945,0.90018779,11.951627,0.10342131,0.088069752,-0.031492148,-0.003
30.054068,0.9000203,11.953468,0.10349517,0.088132285,-0.03145285,-0.003
30.208929,0.9046579,12.015062,0.10364601,0.088259734,-0.031372171,-0.003
30.232016,0.9053492,12.024244,0.10382533,0.088410787,-0.031275526,-0.003
30.27549,0.90665114,12.041535,0.10397617,0.088537462,-0.031193642,-0.003
30.238117,0.91275573,12.123712,0.10405003,0.088599361,-0.031153349,-0.003
30.371471,0.91678113,12.177178,0.10412331,0.088660672,-0.031113215,-0.003
30.600233,0.92368644,12.268899,0.10427296,0.088785663,-0.03103091,-0.003
30.948557,0.93420076,12.408556,0.10445089,0.08893384,-0.030932412,-0.003
31.044254,0.9370895,12.446925,0.10460054,0.089058086,-0.030848989,-0.003
31.017185,0.93635327,12.436045,0.10467383,0.089118801,-0.030807951,-0.003
30.988047,0.93547356,12.424361,0.1047471,0.089179434,-0.030766802,-0.003
31.467098,0.94993532,12.616433,0.10489676,0.089303017,-0.030682394,-0.003
31.949465,0.96449709,12.809834,0.10507469,0.089449532,-0.030581443,-0.003
32.140678,0.97026944,12.886498,0.10522435,0.089572437,-0.03049605,-0.003
32.245518,0.97343445,12.928534,0.10529762,0.089632504,-0.030454079,-0.003
32.329323,0.97608256,12.962102,0.1053709,0.089692488,-0.030411985,-0.003
32.556152,0.9829309,13.053046,0.10552056,0.089814827,-0.030325787,-0.003
32.837883,0.9914369,13.166003,0.10569849,0.089959919,-0.0302228,-0.003
32.924618,0.99405557,13.200778,0.10584814,0.090081647,-0.030135741,-0.003
32.891872,0.99306697,13.187651,0.10592142,0.090141162,-0.030092996,-0.003
33.033829,0.99741429,13.244564,0.1059947,0.090200573,-0.030050097,-0.003
33.24559,1.0038081,13.329467,0.10614436,0.090321727,-0.029962238,-0.003
33.50132,1.0115296,13.432,0.10632228,0.090465397,-0.02985728,-0.003
33.510597,1.0118097,13.435719,0.10647194,0.09058594,-0.029768586,-0.003
33.461807,1.0103366,13.416158,0.10654522,0.090644881,-0.029725041,-0.003
33.434391,1.0095665,13.405142,0.1066185,0.090703741,-0.029681394,-0.003
33.567001,1.0135708,13.45831,0.10676816,0.090823792,-0.02959203,-0.003
33.59874,1.0145292,13.471036,0.10694608,0.090966217,-0.029485393,-0.003
33.430458,1.0094478,13.403564,0.10709574,0.091085769,-0.029395368,-0.003
33.399456,1.0085096,13.391135,0.10716902,0.091144226,-0.029351177,-0.003
33.210201,1.002795,13.315254,0.10724229,0.091202624,-0.029306915,-0.003
33.070923,0.9985894,13.259412,0.10739195,0.091321722,-0.029216286,-0.003
33.11742,0.99999344,13.278055,0.10756988,0.091463,-0.029108128,-0.003
33.075012,0.9987129,13.261052,0.10771954,0.091581561,-0.0290168,-0.003
33.04884,0.99787641,13.250575,0.10779282,0.091639519,-0.028971961,-0.003
33.155037,1.0010829,13.293153,0.1078661,0.091697425,-0.028927049,-0.003
33.214359,1.0028741,13.316938,0.10801575,0.091815479,-0.028835068,-0.003
33.023876,0.99712259,13.240565,0.10819368,0.091955505,-0.028725296,-0.003
32.920231,0.99399322,13.199011,0.10834333,0.092072986,-0.028632587,-0.003
32.981663,0.99584806,13.223641,0.10841661,0.092130393,-0.02858704,-0.003
32.917194,0.9938522,13.197786,0.10848989,0.092187755,-0.02854144,-0.003
33.046036,0.99774224,13.249443,0.10863955,0.092304707,-0.028448066,-0.003
33.084347,0.99889898,13.264805,0.10881748,0.092443429,-0.028336646,-0.003
33.085979,0.99894828,13.265459,0.10896713,0.092559837,-0.028242588,-0.003
33.128975,1.0002463,13.282697,0.10904041,0.092616729,-0.028196407,-0.003
33.105587,0.99952424,13.273337,0.10911369,0.092673555,-0.028150139,-0.003
33.288952,1.0050603,13.346855,0.10926335,0.092789397,-0.028055387,-0.003
33.557083,1.0131557,13.454359,0.10944128,0.092926733,-0.027942261,-0.003
33.778305,1.0198349,13.543056,0.10959093,0.093041912,-0.027846707,-0.003
33.884277,1.0230345,13.585545,0.10966421,0.093098201,-0.027799789,-0.003
33.988247,1.0261313,13.627249,0.10973749,0.093154401,-0.027752768,-0.003
33.879902,1.0228602,13.583808,0.10988715,0.093268976,-0.027656481,-0.003
34.024498,1.0272256,13.641783,0.11006507,0.093404755,-0.0275415,-0.003
34.312851,1.0359312,13.757395,0.11021473,0.093518578,-0.027444333,-0.003
34.360771,1.0373048,13.776632,0.11028801,0.093574181,-0.027396604,-0.003
34.352421,1.0370526,13.773283,0.11036129,0.09362971,-0.027348785,-0.003
34.449055,1.0399699,13.812028,0.11051095,0.09374284,-0.02725081,-0.003
34.747757,1.0489873,13.93179,0.11068887,0.093876846,-0.027133768,-0.003
35.063782,1.0585277,14.058497,0.11083853,0.093989156,-0.027034855,-0.003
35.165752,1.061606,14.099381,0.11091181,0.094044015,-0.026986266,-0.003
35.184357,1.0620917,14.106829,0.11098509,0.094098762,-0.026937557,-0.003
35.45713,1.0703259,14.216196,0.11113474,0.094210252,-0.026837721,-0.003
35.987957,1.0863496,14.429026,0.11131267,0.094342291,-0.026718462,-0.003
36.301666,1.0958194,14.554804,0.11146233,0.094452977,-0.026617734,-0.003
36.498116,1.1018263,14.633515,0.1115356,0.094507053,-0.026568286,-0.003
36.623932,1.1056246,14.683961,0.11160888,0.094561063,-0.026518758,-0.003
36.885113,1.1135092,14.788678,0.11175854,0.094671138,-0.026417362,-0.003
37.102707,1.1200781,14.87592,0.11193647,0.094801627,-0.026296405,-0.003
37.327744,1.1268716,14.966146,0.11208612,0.094911076,-0.026194341,-0.003
37.414642,1.129635,15.000998,0.1121594,0.094964571,-0.026144257,-0.003
37.270844,1.1252934,14.943342,0.11223268,0.095017992,-0.026094101,-0.003
37.27634,1.1254593,14.945546,0.11238234,0.09512689,-0.025991444,-0.003
37.26144,1.1250095,14.939572,0.11256027,0.095255978,-0.02586899,-0.003
37.107574,1.120364,14.877882,0.11270992,0.095364206,-0.025765629,-0.003
37.079033,1.1195022,14.866438,0.1127832,0.095417082,-0.025714891,-0.003
37.026318,1.1178087,14.845386,0.11285648,0.09546987,-0.025664067,-0.003
37.076267,1.1193167,14.865413,0.11300614,0.095577389,-0.025559969,-0.003
37.172649,1.1222265,14.904058,0.11318406,0.095704697,-0.025435667,-0.003
37.309605,1.1263611,14.958968,0.11333372,0.09581127,-0.025330598,-0.003
37.364735,1.1276586,14.981139,0.113407,0.095863245,-0.025278948,-0.003
37.508148,1.1319869,15.03864,0.11348028,0.095915109,-0.025227178,-0.003
37.793255,1.1405914,15.152952,0.11362993,0.096020594,-0.025121016,-0.003
38.168404,1.1519132,15.303365,0.11380786,0.096145287,-0.024994094,-0.003
38.599209,1.1649148,15.476094,0.11395752,0.096249618,-0.024886793,-0.003
38.815765,1.1713028,15.56282,0.1140308,0.096300527,-0.024834091,-0.003
38.952946,1.1754422,15.617821,0.11410408,0.096351326,-0.024781272,-0.003
39.120739,1.1805056,15.685098,0.11425373,0.096454732,-0.024673091,-0.003
39.237103,1.1840171,15.731752,0.11443166,0.09657713,-0.02454395,-0.003
39.386585,1.1885278,15.791685,0.11458132,0.096679643,-0.024434915,-0.003
39.446938,1.190349,15.815883,0.1146546,0.096729696,-0.024381395,-0.003
39.419888,1.1895638,15.804987,0.11472788,0.096779659,-0.02432779,-0.003
39.380543,1.1883765,15.789213,0.11487753,0.096881427,-0.024218062,-0.003
39.407562,1.1891918,15.800045,0.11505546,0.09700197,-0.024087189,-0.003
39.585602,1.1945645,15.871428,0.11520511,0.097102985,-0.023976769,-0.003
39.717754,1.1985524,15.924414,0.11527839,0.09715233,-0.023922592,-0.003
39.817295,1.2017348,15.964299,0.11535167,0.097201601,-0.023868356,-0.003
40.016788,1.2077557,16.044285,0.11550133,0.097301997,-0.023757366,-0.003
40.28233,1.2157701,16.150751,0.11567925,0.097420953,-0.023625053,-0.003
40.236629,1.2143909,16.132427,0.11582892,0.097520694,-0.023513474,-0.003
40.0411,1.2084895,16.054031,0.11590219,0.097569413,-0.02345874,-0.003
40.072094,1.2096475,16.066456,0.11597547,0.097618088,-0.023403963,-0.003
40.156902,1.2122076,16.100458,0.11612513,0.09771724,-0.023291862,-0.003
40.339867,1.2177308,16.173817,0.11630306,0.097834706,-0.023158221,-0.003
40.431335,1.2204918,16.210489,0.11645271,0.097933203,-0.023045547,-0.003
40.42939,1.2204331,16.209709,0.11652599,0.097981341,-0.022990299,-0.003
40.461521,1.2216494,16.222559,0.11659927,0.098029397,-0.022934981,-0.003
40.330658,1.2176982,16.17009,0.11674892,0.098127462,-0.022821929,-0.003
40.195549,1.2136189,16.115921,0.11692685,0.09824381,-0.022687314,-0.003
40.099678,1.2107244,16.077482,0.11707651,0.09834139,-0.022573844,-0.003
40.029095,1.208477,16.049294,0.11714979,0.098389052,-0.022518184,-0.003
40.031189,1.2085403,16.050135,0.11722307,0.098436631,-0.02246245,-0.003
39.918049,1.2051246,16.00477,0.11737272,0.098533511,-0.022348382,-0.003
40.101345,1.2106583,16.078262,0.11755065,0.098648138,-0.022212299,-0.003
40.322029,1.2173208,16.166744,0.1177003,0.09874405,-0.02209742,-0.003
40.325874,1.2171551,16.168325,0.11777359,0.098790847,-0.022041025,-0.003
40.560574,1.224239,16.262424,0.11784687,0.098837517,-0.021984531,-0.003
40.850624,1.2329935,16.378717,0.11799652,0.09893246,-0.021868851,-0.003
41.151482,1.2420744,16.499344,0.11817445,0.099044703,-0.021730792,-0.003
41.480377,1.2520014,16.631212,0.1183241,0.099138565,-0.021614229,-0.003
41.628666,1.2564772,16.690668,0.11839738,0.099184349,-0.021557014,-0.003
41.756252,1.2600591,16.741785,0.11847066,0.099230014,-0.021499701,-0.003
42.153343,1.2720419,16.900993,0.11862032,0.099322915,-0.021382371,-0.003
42.568626,1.2845737,17.067497,0.11879824,0.099432759,-0.021242401,-0.003
42.900555,1.2945901,17.200581,0.1189479,0.099524662,-0.021124285,-0.003
43.128521,1.3014694,17.291983,0.11902118,0.099569499,-0.021066325,-0.003
43.214195,1.3039758,17.326269,0.11909446,0.099614255,-0.021008298,-0.003
43.386665,1.30918,17.395418,0.11924412,0.099705346,-0.020889562,-0.003
43.584236,1.3151417,17.474632,0.11942204,0.099813163,-0.020748021,-0.003
43.653454,1.3172303,17.502384,0.1195717,0.099903479,-0.020628685,-0.003
43.744129,1.3199664,17.538738,0.11964498,0.099947587,-0.020570172,-0.003
43.860947,1.3236494,17.585531,0.11971826,0.099991612,-0.020511592,-0.003
44.017216,1.3283654,17.648186,0.11986791,0.10008133,-0.020391811,-0.003
44.306889,1.3371073,17.764326,0.12004584,0.10018761,-0.020249108,-0.003
44.457798,1.3416616,17.824833,0.1201955,0.1002767,-0.020128861,-0.003
44.43922,1.3411009,17.817385,0.12026878,0.10032026,-0.020069938,-0.003
35.89867,1.3468351,17.89064,0.12032772,0.10035522,-0.02002248,-0.003
35.904621,1.3470584,17.893606,0.1204481,0.10042654,-0.019925507,-0.003
35.852985,1.3451211,17.867872,0.12059121,0.10051116,-0.01981009,-0.003
35.886929,1.3463945,17.884789,0.12071159,0.10058213,-0.019712856,-0.003
36.018681,1.3513376,17.950449,0.12077053,0.10061678,-0.019665178,-0.003
35.672016,1.3451979,17.866592,0.12082918,0.10065126,-0.019617736,-0.003
35.664162,1.3449017,17.862658,0.12094895,0.10072152,-0.019520726,-0.003
35.709122,1.3465971,17.885176,0.12109136,0.10080476,-0.01940519,-0.003
35.734135,1.3475404,17.897705,0.12121114,0.10087457,-0.019307852,-0.003
35.775642,1.3491056,17.918493,0.12126978,0.10090867,-0.01926014,-0.003
35.621471,1.3500677,17.930481,0.12132814,0.10094254,-0.01921262,-0.003
35.828117,1.3578997,18.0345,0.12144732,0.10101148,-0.019115401,-0.003
35.903774,1.3607671,18.072582,0.12158901,0.10109317,-0.018999629,-0.003
35.96674,1.3631535,18.104275,0.1217082,0.1011617,-0.018902119,-0.003
35.89912,1.367569,18.160589,0.12176655,0.10119517,-0.018854313,-0.003
35.900253,1.3676122,18.161163,0.12182462,0.10122841,-0.018806702,-0.003
35.849689,1.3656858,18.135582,0.12194321,0.10129619,-0.018709395,-0.003
35.82962,1.3649213,18.125431,0.1220842,0.10137655,-0.018593544,-0.003
35.784222,1.363192,18.102465,0.12220278,0.1014439,-0.018495942,-0.003
35.797916,1.3637136,18.109392,0.12226085,0.10147681,-0.018448098,-0.003
35.63792,1.3644973,18.118597,0.12231863,0.1015095,-0.018400462,-0.003
35.780312,1.3699491,18.19099,0.12243663,0.10157611,-0.018303063,-0.003
35.968891,1.3771695,18.286865,0.12257692,0.10165503,-0.018187074,-0.003
36.148933,1.3840628,18.378399,0.12269492,0.10172118,-0.018089358,-0.003
36.248665,1.3878813,18.429104,0.12275269,0.10175348,-0.018041458,-0.003
36.127125,1.390102,18.459139,0.12281018,0.10178559,-0.017993771,-0.003
36.321976,1.3975996,18.558699,0.12292759,0.10185102,-0.017896282,-0.003
36.54435,1.4061561,18.672321,0.12306718,0.10192856,-0.017780209,-0.003
36.668358,1.4109277,18.735682,0.1231846,0.10199358,-0.017682442,-0.003
36.75248,1.4141645,18.778666,0.12324209,0.10202535,-0.017634528,-0.003
36.613201,1.4158424,18.801027,0.12329929,0.10205691,-0.017586822,-0.003
36.75312,1.4212531,18.872875,0.12341612,0.10212126,-0.017489308,-0.003
36.899151,1.4269003,18.947863,0.12355501,0.10219754,-0.017373232,-0.003
37.085659,1.4341125,19.043636,0.12367184,0.10226151,-0.017275482,-0.003
37.041767,1.4397304,19.11619,0.12372904,0.10229278,-0.017227581,-0.003
37.186802,1.4453677,19.19104,0.12378596,0.10232387,-0.017179897,-0.003
37.243355,1.4475658,19.220226,0.12390221,0.10238723,-0.01708244,-0.003
37.268772,1.4485538,19.233343,0.12404041,0.10246239,-0.016966455,-0.003
37.341957,1.4513983,19.271111,0.12415666,0.10252545,-0.016868804,-0.003
37.181553,1.4525112,19.284264,0.12421358,0.10255629,-0.01682096,-0.003
37.271866,1.4560394,19.331106,0.12427021,0.10258694,-0.016773336,-0.003
37.374809,1.460061,19.384499,0.12438588,0.10264945,-0.016676014,-0.003
37.481018,1.4642099,19.439581,0.1245234,0.10272362,-0.016560214,-0.003
37.575363,1.4678956,19.488516,0.12463907,0.10278589,-0.01646274,-0.003
37.398006,1.4683378,19.493505,0.1246957,0.10281635,-0.016414991,-0.003
37.465939,1.471005,19.528915,0.12475206,0.10284662,-0.016367456,-0.003
37.498283,1.4722749,19.545774,0.12486715,0.10290838,-0.016270338,-0.003
37.586803,1.4757504,19.591917,0.12500399,0.10298169,-0.0161548,-0.003
37.616936,1.4769335,19.607622,0.12511908,0.10304326,-0.01605756,-0.003
37.552322,1.4743967,19.573942,0.12517543,0.10307337,-0.016009929,-0.003
37.398777,1.4757183,19.591377,0.1252315,0.10310331,-0.015962515,-0.003
37.476074,1.4787683,19.631868,0.12534602,0.1031644,-0.015865646,-0.003
37.523876,1.4806545,19.656908,0.12548218,0.10323691,-0.015750408,-0.003
37.47665,1.4787911,19.63217,0.12559669,0.10329779,-0.015653417,-0.003
37.272293,1.4781331,19.622747,0.12565277,0.10332757,-0.015605901,-0.003
37.195667,1.4750942,19.582405,0.12570856,0.10335719,-0.015558616,-0.003
37.159435,1.4736575,19.563332,0.12582251,0.10341759,-0.015461993,-0.003
37.139313,1.4728595,19.552738,0.12595799,0.10348927,-0.015347034,-0.003
37.066727,1.4699808,19.514523,0.12607194,0.10354944,-0.015250264,-0.003
36.889427,1.4703317,19.518299,0.12612774,0.10357885,-0.01520285,-0.003
36.795662,1.4665943,19.468689,0.12618325,0.1036081,-0.015155665,-0.003
36.781818,1.4660426,19.461363,0.12629663,0.10366773,-0.015059229,-0.003
36.864525,1.469339,19.505123,0.12643143,0.10373846,-0.014944472,-0.003
36.901505,1.4708129,19.524689,0.12654482,0.10379779,-0.014847849,-0.003
36.950928,1.4727829,19.55084,0.12660033,0.10382676,-0.014800495,-0.003
36.72839,1.4712027,19.530289,0.12665558,0.10385558,-0.014753367,-0.003
36.799862,1.4740657,19.568295,0.12676839,0.10391427,-0.014657015,-0.003
36.926201,1.4791263,19.635475,0.12690253,0.10398377,-0.014542292,-0.003
37.113056,1.4866111,19.734837,0.12701535,0.10404199,-0.01444566,-0.003
37.027203,1.4903409,19.787609,0.12707058,0.10407043,-0.014398299,-0.003
37.22546,1.4983207,19.893559,0.12712555,0.10409866,-0.014351141,-0.003
37.386292,1.5047942,19.979509,0.12723781,0.1041562,-0.014254746,-0.003
37.470226,1.5081725,20.024363,0.12737127,0.10422438,-0.014140016,-0.003
37.540718,1.5110099,20.062035,0.12748353,0.10428157,-0.014043414,-0.003
37.448666,1.514662,20.112885,0.1275385,0.1043095,-0.013996075,-0.003
37.543797,1.5185097,20.163977,0.12759319,0.10433726,-0.013948951,-0.003
37.573906,1.5197275,20.180147,0.12770489,0.10439388,-0.013852662,-0.003
37.602638,1.5208896,20.19558,0.12783769,0.10446104,-0.0137381,-0.003
37.683628,1.5241654,20.239079,0.12794939,0.10451742,-0.013641671,-0.003
37.531887,1.5256729,20.258356,0.12800408,0.10454498,-0.013594434,-0.003
37.55827,1.5267454,20.272598,0.1280585,0.10457239,-0.013547419,-0.003
37.56731,1.527113,20.277479,0.12816964,0.1046283,-0.013451364,-0.003
37.521114,1.5252351,20.252544,0.12830178,0.10469468,-0.013337106,-0.003
37.465164,1.5229607,20.222343,0.12841292,0.10475042,-0.013240956,-0.003
37.23254,1.5212524,20.197264,0.12846735,0.10477769,-0.01319386,-0.003
37.173595,1.518844,20.165287,0.1285215,0.10480482,-0.013146994,-0.003
37.079887,1.5150154,20.114456,0.12863209,0.10486016,-0.013051248,-0.003
37.004833,1.5119488,20.073742,0.12876357,0.10492589,-0.012937372,-0.003
36.987602,1.5112448,20.064394,0.12887416,0.10498111,-0.012841554,-0.003
36.788769,1.510698,20.056316,0.12892831,0.10500813,-0.012794625,-0.003
36.744377,1.508875,20.032114,0.12898219,0.105035,-0.012747925,-0.003
36.732815,1.5084003,20.02581,0.12909223,0.10508984,-0.012652523,-0.003
36.650806,1.5050327,19.981102,0.12922306,0.10515496,-0.012539057,-0.003
36.575325,1.5019331,19.939953,0.12933309,0.10520966,-0.012443579,-0.003
36.599617,1.5029305,19.953194,0.12938698,0.10523643,-0.012396811,-0.003
36.391926,1.5018976,19.939169,0.12944059,0.10526305,-0.012350275,-0.003
36.348751,1.5001158,19.915512,0.12955008,0.10531735,-0.012255201,-0.003
36.336498,1.4996101,19.9088,0.12968026,0.10538182,-0.012142108,-0.003
36.34082,1.4997884,19.911167,0.12978975,0.10543595,-0.012046934,-0.003
36.166393,1.5001163,19.91469,0.12984336,0.10546243,-0.012000317,-0.003
36.191143,1.5011427,19.928316,0.12989671,0.10548875,-0.011953912,-0.003
36.168015,1.5001835,19.915581,0.13000566,0.10554243,-0.011859106,-0.003
36.175762,1.5005049,19.919847,0.13013519,0.10560611,-0.011746313,-0.003
36.175934,1.500512,19.919943,0.13024413,0.10565956,-0.011651378,-0.003
35.9576,1.4989876,19.898737,0.13029748,0.1056857,-0.011604877,-0.003
36.075691,1.5039105,19.96409,0.13035056,0.10571164,-0.011558565,-0.003
36.086899,1.5043778,19.970293,0.13045896,0.10576454,-0.011463944,-0.003
36.096352,1.5047718,19.975523,0.13058785,0.10582726,-0.011351351,-0.003
36.251812,1.5112526,20.061554,0.13069626,0.10587982,-0.011256538,-0.003
36.372955,1.5163028,20.128593,0.13074933,0.10590547,-0.011210069,-0.003
36.303974,1.5209521,20.190891,0.13080215,0.10593095,-0.011163803,-0.003
36.508305,1.5295125,20.304533,0.13091002,0.10598283,-0.011069231,-0.003
36.864407,1.5444313,20.502583,0.13103826,0.10604425,-0.010956654,-0.003
37.183414,1.5577962,20.680004,0.13114613,0.10609572,-0.010861857,-0.003
37.288322,1.5621914,20.73835,0.13119894,0.10612085,-0.010815407,-0.003
37.316566,1.5711067,20.857798,0.1312515,0.10614581,-0.010769155,-0.003
37.622833,1.5840012,21.028984,0.13135883,0.10619664,-0.010674629,-0.003
37.907631,1.5959918,21.188169,0.13148643,0.10625689,-0.01056214,-0.003
38.124195,1.6051097,21.309217,0.13159376,0.10630741,-0.010467446,-0.003
38.253307,1.6105456,21.381384,0.13164632,0.10633211,-0.010421054,-0.003
38.150272,1.6141953,21.430395,0.13169861,0.10635664,-0.010374874,-0.003
38.285278,1.6199076,21.506233,0.1318054,0.10640665,-0.010280515,-0.003
38.527664,1.6301634,21.642389,0.13193237,0.10646597,-0.010168254,-0.003
38.708427,1.6378118,21.743931,0.13203917,0.10651576,-0.010073772,-0.003
38.794159,1.6414392,21.792089,0.13209146,0.1065401,-0.010027491,-0.003
38.574688,1.6402596,21.77714,0.13214349,0.1065643,-0.0099814283,-0.003
38.55603,1.6394663,21.766607,0.13224976,0.10661366,-0.0098873228,-0.003
38.647083,1.6433381,21.81801,0.1323761,0.10667224,-0.0097753881,-0.003
38.598785,1.6412843,21.790745,0.13248236,0.10672143,-0.009681196,-0.003
38.60677,1.6416239,21.795252,0.13253439,0.1067455,-0.0096350601,-0.003
38.408066,1.6413234,21.791487,0.13258616,0.10676942,-0.0095891487,-0.003
38.377144,1.640002,21.773943,0.1326919,0.10681824,-0.009495358,-0.003
38.483902,1.6445643,21.834515,0.13281761,0.1068762,-0.0093838088,-0.003
38.488369,1.6447552,21.837049,0.13292335,0.10692489,-0.0092899492,-0.003
38.475487,1.6442046,21.829739,0.13297512,0.10694871,-0.0092439791,-0.003
38.270958,1.64368,21.822262,0.13302664,0.1069724,-0.0091982344,-0.003
38.273609,1.6437938,21.823774,0.13313185,0.10702074,-0.0091047874,-0.003
38.227001,1.6417921,21.797197,0.13325693,0.10707814,-0.0089936508,-0.003
38.249695,1.6427667,21.810137,0.13336214,0.10712636,-0.0089001441,-0.003
38.263119,1.6433433,21.817793,0.13341365,0.10714996,-0.0088543501,-0.003
38.038002,1.6419207,21.797876,0.13346491,0.10717341,-0.0088087721,-0.003
37.971001,1.6390285,21.759481,0.1335696,0.10722129,-0.0087156733,-0.003
37.965988,1.6388123,21.756611,0.13369406,0.10727813,-0.0086049503,-0.003
37.981934,1.6395005,21.765747,0.13379875,0.10732589,-0.008511791,-0.003
37.761021,1.6382452,21.747353,0.13385001,0.10734926,-0.0084661702,-0.003
37.806511,1.6402187,21.773552,0.13390101,0.10737247,-0.0084207514,-0.003
37.680229,1.6347401,21.700823,0.13400518,0.10741984,-0.0083279824,-0.003
37.614906,1.631906,21.663202,0.13412902,0.10747609,-0.0082176467,-0.003
37.523651,1.627947,21.610647,0.13423319,0.10752331,-0.0081248023,-0.003
37.225327,1.6231912,21.546036,0.13428419,0.10754642,-0.0080793332,-0.003
37.143055,1.6196039,21.498419,0.13433494,0.10756936,-0.0080340644,-0.003
37.06752,1.6163102,21.454699,0.13443859,0.10761617,-0.0079415897,-0.003
37.100006,1.6177267,21.473501,0.13456182,0.10767172,-0.0078315903,-0.003
37.101776,1.6178039,21.474525,0.13466546,0.1077183,-0.0077390028,-0.003
37.144619,1.6196722,21.499325,0.13471621,0.10774106,-0.0076936423,-0.003
36.931023,1.6184223,21.482588,0.13476671,0.10776369,-0.0076484992,-0.003
36.942192,1.6189119,21.489084,0.13486984,0.1078098,-0.0075562508,-0.003
36.999798,1.6214362,21.522593,0.13499246,0.10786444,-0.0074464846,-0.003
37.059414,1.6240488,21.557272,0.13509559,0.10791025,-0.0073540844,-0.003
37.087685,1.6252878,21.573717,0.13514609,0.10793263,-0.0073088179,-0.003
37.053032,1.6316483,21.661333,0.13519633,0.10795484,-0.0072637461,-0.003
37.023762,1.6303593,21.64422,0.13529895,0.10800011,-0.0071716509,-0.003
37.102955,1.6338465,21.690517,0.13542096,0.10805372,-0.007062057,-0.003
37.266941,1.6410677,21.786385,0.13552357,0.10809863,-0.0069697895,-0.003
37.156986,1.6440506,21.830698,0.13557382,0.10812058,-0.0069245878,-0.003
37.221558,1.6469077,21.868637,0.13562382,0.10814237,-0.0068795881,-0.003
37.339161,1.6521111,21.937731,0.13572593,0.1081868,-0.0067876559,-0.003
37.491879,1.6588683,22.027456,0.13584732,0.10823949,-0.006678293,-0.003
37.578194,1.6626874,22.078169,0.13594943,0.10828371,-0.0065862508,-0.003
37.442448,1.6646932,22.1084,0.13599943,0.10830531,-0.006541166,-0.003
37.468262,1.6658409,22.12364,0.13604918,0.10832679,-0.0064962921,-0.003
37.454639,1.6652353,22.115599,0.13615078,0.10837058,-0.0064046113,-0.003
37.453857,1.6652005,22.115137,0.13627157,0.10842252,-0.0062955548,-0.003
37.576851,1.6706687,22.187759,0.13637317,0.10846608,-0.0062037697,-0.003
37.531948,1.6769489,22.272051,0.13642292,0.10848736,-0.0061588022,-0.003
37.432297,1.6724964,22.212915,0.13647242,0.10850856,-0.0061140736,-0.003
37.405006,1.671277,22.19672,0.13657351,0.10855176,-0.0060226726,-0.003
37.465794,1.6739931,22.232794,0.1366937,0.10860299,-0.0059139458,-0.003
37.413738,1.6716671,22.201902,0.1367948,0.10864599,-0.0058224509,-0.003
37.438911,1.6727918,22.216839,0.1368443,0.108667,-0.005777631,-0.003
37.27544,1.6739407,22.230433,0.13689355,0.10868791,-0.0057330369,-0.003
37.353188,1.6774321,22.2768,0.13699414,0.10873055,-0.0056419275,-0.003
37.368797,1.678133,22.286108,0.13711374,0.10878113,-0.0055335579,-0.003
37.385227,1.6788708,22.295906,0.13721433,0.1088236,-0.0054423683,-0.003
37.175938,1.6780477,22.281948,0.13726358,0.10884435,-0.0053977035,-0.003
37.140923,1.6764669,22.26096,0.13731259,0.108865,-0.0053532524,-0.003
37.268883,1.6822429,22.337654,0.13741268,0.10890709,-0.0052624419,-0.003
37.235218,1.6807233,22.317478,0.13753168,0.10895702,-0.0051544281,-0.003
37.116409,1.6753606,22.246267,0.13763177,0.10899893,-0.0050635333,-0.003
37.082893,1.6738478,22.226179,0.13768078,0.10901942,-0.0050190128,-0.003
36.888981,1.6736115,22.220507,0.13772955,0.10903979,-0.0049747038,-0.003
36.865986,1.6725684,22.206657,0.13782914,0.10908132,-0.0048841825,-0.003
36.915642,1.6748213,22.236567,0.13794755,0.10913058,-0.0047765081,-0.003
37.020493,1.6795782,22.299725,0.13804714,0.1091719,-0.0046858955,-0.003
37.073189,1.681969,22.331469,0.13809591,0.10919211,-0.0046415115,-0.003
36.865417,1.6810213,22.317348,0.13814443,0.10921219,-0.0045973379,-0.003
37.015942,1.687885,22.408472,0.13824353,0.10925312,-0.0045070895,-0.003
37.107006,1.6920375,22.4636,0.13836134,0.10930166,-0.0043997345,-0.003
37.08461,1.6910162,22.450041,0.13846044,0.10934237,-0.0043093865,-0.003
37.103138,1.6918612,22.46126,0.13850896,0.10936227,-0.00426513,-0.003
36.883968,1.6903214,22.440226,0.13855725,0.10938204,-0.0042210827,-0.003
37.048809,1.6978757,22.540516,0.13865585,0.10942234,-0.0041310894,-0.003
37.149464,1.7024885,22.601753,0.13877308,0.10947011,-0.0040240325,-0.003
37.217018,1.7055845,22.642855,0.13887169,0.10951017,-0.0039339303,-0.003
37.203068,1.7049451,22.634365,0.13891997,0.10952974,-0.0038897935,-0.003
37.041832,1.7060156,22.648954,0.13896801,0.10954919,-0.0038458642,-0.003
37.036545,1.7057722,22.645721,0.13906612,0.10958881,-0.0037561092,-0.003
37.26046,1.716085,22.782633,0.13918277,0.10963577,-0.0036493309,-0.003
37.4627,1.7253993,22.90629,0.13928089,0.10967514,-0.0035594606,-0.003
37.611069,1.7322327,22.997011,0.13932893,0.10969437,-0.0035154365,-0.003
37.394272,1.7307183,22.978777,0.13937673,0.10971347,-0.0034716181,-0.003
37.511612,1.736149,23.05088,0.13947435,0.1097524,-0.0033820884,-0.003
37.513329,1.7362285,23.051937,0.13959042,0.10979852,-0.0032755767,-0.003
37.629478,1.7416041,23.12331,0.13968805,0.10983717,-0.0031859288,-0.003
37.607231,1.749036,23.225189,0.13973585,0.10985605,-0.003142013,-0.003
37.640923,1.7506028,23.245995,0.13978341,0.10987481,-0.0030983021,-0.003
37.745941,1.755487,23.31085,0.13988055,0.10991302,-0.0030089947,-0.003
37.900566,1.7626783,23.406343,0.13999605,0.10995828,-0.0029027422,-0.003
37.992592,1.7669582,23.463177,0.14009318,0.10999621,-0.0028133148,-0.003
37.817459,1.7672946,23.471792,0.14014075,0.11001476,-0.0027695135,-0.003
37.876839,1.7700695,23.508646,0.14018808,0.11003316,-0.0027259092,-0.003
37.973461,1.7745849,23.568615,0.14028473,0.11007068,-0.0026368306,-0.003
38.198895,1.78512,23.708534,0.14039965,0.1101151,-0.0025308512,-0.003
38.335056,1.791483,23.793043,0.14049631,0.11015233,-0.0024416526,-0.003
38.134136,1.7906196,23.786676,0.14054364,0.11017054,-0.0023979666,-0.003
38.225807,1.794924,23.843857,0.14059073,0.11018861,-0.0023544782,-0.003
38.20443,1.7939203,23.830523,0.1406869,0.11022545,-0.0022656349,-0.003
38.278271,1.7973876,23.876583,0.14080125,0.11026911,-0.0021599545,-0.003
38.491066,1.8073795,24.009315,0.14089742,0.11030571,-0.0020710165,-0.003
38.39114,1.8113494,24.066713,0.14094452,0.11032359,-0.002027452,-0.003
38.522552,1.8175496,24.149094,0.14099137,0.11034136,-0.0019840945,-0.003
38.627323,1.822493,24.214773,0.14108707,0.11037759,-0.0018955178,-0.003
38.801716,1.8307209,24.324095,0.14120085,0.11042053,-0.00179016,-0.003
39.008381,1.8404717,24.45365,0.14129654,0.11045659,-0.0017015128,-0.003
38.864891,1.8426313,24.485508,0.1413434,0.11047423,-0.0016581042,-0.003
39.088039,1.8532113,24.626097,0.14139003,0.11049172,-0.0016148846,-0.003
39.238949,1.8603661,24.721172,0.14148525,0.11052745,-0.0015266173,-0.003
39.40892,1.8684247,24.828257,0.14159846,0.11056986,-0.0014216549,-0.003
39.447159,1.8702375,24.852346,0.14169368,0.1106055,-0.0013333539,-0.003
39.183186,1.867021,24.809465,0.14174031,0.11062296,-0.0012901193,-0.003
39.367519,1.8758042,24.92618,0.1417867,0.11064027,-0.0012470813,-0.003
39.477612,1.8810499,24.995884,0.14188144,0.11067566,-0.0011591905,-0.003
39.558834,1.88492,25.047312,0.14199409,0.11071773,-0.0010546948,-0.003
39.649422,1.8892365,25.104671,0.14208884,0.1107531,-0.00096679811,-0.003
39.684242,1.8908955,25.126717,0.14213523,0.11077043,-0.00092376082,-0.003
33.529781,1.8926411,25.149912,0.14217437,0.11078505,-0.00088745169,-0.003
33.538006,1.8931053,25.15608,0.14225432,0.11081493,-0.00081330305,-0.003
33.527748,1.8925263,25.148386,0.14234936,0.11085049,-0.00072516239,-0.003
33.51622,1.8918756,25.13974,0.1424293,0.11088043,-0.00065103959,-0.003
31.929497,1.8928459,25.147062,0.14246844,0.1108951,-0.00061474892,-0.003
31.8123,1.8858984,25.054762,0.14250572,0.1109091,-0.000580199,-0.003
31.640001,1.875684,24.919062,0.14258186,0.11093771,-0.00050964591,-0.003
31.38588,1.8606192,24.71892,0.14267238,0.11097181,-0.00042579329,-0.003
31.118732,1.8447822,24.50852,0.14274851,0.11100055,-0.00035529034,-0.003
29.476429,1.8357455,24.375875,0.14278579,0.11101463,-0.00032077511,-0.003
29.515512,1.8381795,24.408195,0.14282129,0.11102801,-0.00028788825,-0.003
29.744097,1.8524153,24.597227,0.14289381,0.1110552,-0.00022066642,-0.003
30.14077,1.8771194,24.925259,0.14298001,0.11108731,-0.00014066669,-0.003
30.512907,1.9002956,25.233004,0.14305252,0.1111142,-7.3327523e-05,-0.003
29.225155,1.9119965,25.376434,0.14308803,0.11112734,-4.0341747e-05,-0.003


==> data/Turbine_Results/Walldistances/Walldistances_Stator2_270deg.csv <==
"x+","y+","z+","arc_length","Points:0","Points:1","Points:2"
29.940943,1.9588253,25.997957,0,0.11112734,-4.0341747e-05,-0.003
30.098486,1.9691323,26.134754,3.3811289e-05,0.11113982,-8.9178739e-06,-0.003
30.426256,1.9905761,26.419361,0.00010286792,0.11116526,5.5280525e-05,-0.003
30.841566,2.0177469,26.779978,0.000184971,0.11119544,0.00013163754,-0.003
31.160032,2.0385818,27.056503,0.0002540267,0.11122076,0.00019588206,-0.003
31.30389,2.0479934,27.181417,0.00028784041,0.11123315,0.0002273439,-0.003
29.943861,2.0571737,27.300505,0.00032004308,0.11124495,0.000257309,-0.003
30.190657,2.0741289,27.525515,0.00038581126,0.11126903,0.00031851025,-0.003
30.428619,2.0904772,27.742472,0.00046400415,0.11129766,0.00039127222,-0.003
30.596395,2.1020036,27.895437,0.00052977326,0.11132175,0.00045246861,-0.003
30.685596,2.1081319,27.976763,0.00056197639,0.11133356,0.00048243126,-0.003
29.260569,2.1105099,28.011425,0.00059264566,0.11134481,0.00051095959,-0.003
29.401976,2.1207094,28.146795,0.00065528336,0.11136783,0.00056921592,-0.003
29.529892,2.1299357,28.269251,0.0007297515,0.11139525,0.00063845282,-0.003
29.651102,2.1386783,28.385286,0.00079238725,0.11141837,0.00069666572,-0.003
29.738342,2.1449709,28.468801,0.00082305847,0.11142971,0.00072516367,-0.003
28.288729,2.1419897,28.43516,0.00085226793,0.11144055,0.00075228699,-0.003
28.364559,2.1477315,28.511381,0.00091191961,0.11146271,0.00080766762,-0.003
28.460861,2.1550236,28.608183,0.00098284235,0.11148918,0.00087346783,-0.003
28.521488,2.1596141,28.669125,0.0010424985,0.11151154,0.00092877535,-0.003
28.596987,2.1653306,28.745012,0.0010717081,0.1115225,0.00095584785,-0.003
27.132236,2.1564536,28.631327,0.0010995255,0.11153301,0.00098160526,-0.003
27.162096,2.1588268,28.662836,0.0011563381,0.11155451,0.0010341916,-0.003
27.199841,2.1618268,28.702665,0.0012238843,0.11158022,0.0010966557,-0.003
27.231882,2.1643734,28.736477,0.0012806975,0.11160196,0.0011491446,-0.003
27.30377,2.1700871,28.812338,0.0013085169,0.11161263,0.0011748336,-0.003
25.882633,2.159586,28.678207,0.0013350081,0.11162286,0.00119927,-0.003
25.83849,2.1559029,28.629295,0.0013891161,0.11164383,0.001249151,-0.003
25.830639,2.1552477,28.620596,0.0014534459,0.11166891,0.0013083878,-0.003
25.83021,2.1552119,28.620121,0.0015075546,0.11169016,0.0013581496,-0.003
24.60371,2.1552589,28.624117,0.0015340479,0.11170061,0.0013824967,-0.003
24.544184,2.1500442,28.554863,0.0015592788,0.11171062,0.0014056587,-0.003
24.552078,2.1507359,28.564047,0.0016108102,0.11173112,0.0014529352,-0.003
24.452732,2.1420331,28.448465,0.0016720754,0.11175572,0.0015090437,-0.003
24.458645,2.1425512,28.455345,0.0017236071,0.11177658,0.0015561639,-0.003
15.614439,2.1610694,28.696676,0.0017488412,0.11178681,0.0015792315,-0.003
15.586493,2.1572018,28.645317,0.0017646305,0.11179325,0.0015936489,-0.003
15.587536,2.157346,28.647232,0.001796876,0.11180646,0.0016230645,-0.003
15.708198,2.1740458,28.868988,0.0018352119,0.11182223,0.0016580053,-0.003
15.847907,2.193382,29.125751,0.0018674586,0.1118356,0.0016873513,-0.003
11.470353,2.2040792,29.32719,0.0018832419,0.11184219,0.0017016913,-0.003
11.200358,2.1521986,28.636871,0.0018945252,0.11184705,0.0017118753,-0.003
10.309328,1.980983,26.358702,0.0019175597,0.11185734,0.0017324841,-0.003
8.2844477,1.5918933,21.181526,0.0019449413,0.1118705,0.0017564971,-0.003
5.8561473,1.1252847,14.972891,0.0019679753,0.11188249,0.0017761657,-0.003
4.4905238,0.86287403,11.481289,0.001979246,0.11188865,0.0017855981,-0.003
2.4274046,0.64514434,8.6008301,0.0019873068,0.11189318,0.0017922657,-0.003
1.1200055,0.29766986,3.9684265,0.0020037581,0.11190275,0.0018056495,-0.003
2.433373,0.6467306,8.6219769,0.0020233178,0.11191464,0.0018211795,-0.003
2.7511516,0.7311883,9.7479362,0.0020397705,0.11192501,0.0018339517,-0.003
2.2653842,0.75302726,10.039191,0.0020478236,0.11193019,0.0018401194,-0.003
2.2564147,0.75004566,9.9994421,0.002054452,0.11193457,0.0018451001,-0.003
2.2386661,0.74414599,9.9207888,0.0020679916,0.11194358,0.0018552019,-0.003
2.1646075,0.71952844,9.5925932,0.0020840856,0.11195456,0.0018669667,-0.003
2.0618165,0.68536007,9.1370687,0.0020976231,0.11196405,0.0018766262,-0.003
2.014148,0.66936809,8.9260378,0.0021042543,0.11196876,0.0018812952,-0.003
1.9650601,0.65305454,8.7084961,0.002110883,0.1119735,0.001885923,-0.003
1.848044,0.61416626,8.1899195,0.0021244187,0.11198337,0.0018951836,-0.003
1.6833187,0.55942255,7.4599118,0.0021405138,0.11199541,0.0019058731,-0.003
1.5271508,0.50752276,6.767827,0.0021540537,0.11200575,0.0019146128,-0.003
1.4561785,0.48393634,6.4533014,0.0021606821,0.11201087,0.0019188153,-0.003
1.3823646,0.45945206,6.1260195,0.0021673106,0.11201604,0.0019229626,-0.003
1.2411404,0.41251382,5.5001769,0.0021808454,0.11202674,0.0019312525,-0.003
1.0791687,0.3586798,4.7823911,0.002196945,0.11203972,0.0019407886,-0.003
0.94487923,0.31404647,4.1872807,0.002210481,0.11205082,0.0019485229,-0.003
0.87813032,0.29186133,3.891479,0.0022171115,0.11205634,0.001952206,-0.003
0.81162047,0.26976267,3.596596,0.0022237399,0.11206187,0.0019558517,-0.003
0.68260306,0.22688045,3.0248713,0.002237273,0.11207331,0.0019630869,-0.003
0.60114741,0.19980659,2.6639104,0.0022533697,0.11208712,0.0019713507,-0.003
0.58553535,0.19461752,2.5947275,0.0022669101,0.1120989,0.0019780414,-0.003
0.58809221,0.19549656,2.6061697,0.0022735416,0.11210471,0.0019812358,-0.003
0.58385086,0.19408664,2.587374,0.0022801658,0.11211056,0.0019843318,-0.003
0.58076054,0.19305933,2.573679,0.0022937074,0.11212263,0.0019904857,-0.003
0.57735968,0.19192882,2.5586081,0.0023097995,0.11213712,0.0019974671,-0.003
0.57643384,0.19162104,2.5545049,0.0023233348,0.11214946,0.0020030327,-0.003
0.5775637,0.19199662,2.5595119,0.002329969,0.11215556,0.0020056535,-0.003
0.57861513,0.19233407,2.56411,0.0023365961,0.11216167,0.0020082211,-0.003
0.56310654,0.18717894,2.4953842,0.0023501303,0.11217424,0.0020132402,-0.003
0.52253824,0.17369388,2.3156075,0.002366229,0.11218933,0.0020188361,-0.003
0.49143153,0.16335388,2.1777594,0.0023797657,0.11220214,0.0020232189,-0.003
0.48081633,0.15982534,2.1307185,0.0023863936,0.11220845,0.002025245,-0.003
0.47821963,0.15895766,2.1191144,0.0023930258,0.11221477,0.0020272383,-0.003
0.47155899,0.15674371,2.0895994,0.0024065567,0.11222775,0.0020310637,-0.003
0.52201122,0.17351376,2.3131664,0.0024226519,0.1122433,0.0020352197,-0.003
0.64888555,0.21568611,2.8753791,0.0024361953,0.11225647,0.0020383978,-0.003
0.72291756,0.24029395,3.203434,0.0024428222,0.11226293,0.0020398444,-0.003
0.78797936,0.26193839,3.4917095,0.0024494495,0.11226942,0.0020412246,-0.003
0.89462489,0.29738927,3.9642792,0.002462986,0.1122827,0.0020438249,-0.003
0.96977925,0.32237193,4.2973046,0.002479084,0.11229857,0.0020465262,-0.003
1.0039747,0.33373907,4.448832,0.0024926211,0.11231197,0.002048475,-0.003
1.0204268,0.33920804,4.5217347,0.0024992549,0.11231855,0.0020493267,-0.003
1.0267668,0.34133264,4.5498857,0.0025058776,0.11232512,0.0020500873,-0.003
1.0446507,0.34727788,4.6291347,0.0025194156,0.1123386,0.0020514359,-0.003
1.0402385,0.3458111,4.6095829,0.00253551,0.11235464,0.0020526499,-0.003
0.98862791,0.32865399,4.3808823,0.0025490511,0.11236817,0.0020533544,-0.003
0.96200866,0.31980485,4.2629251,0.0025556795,0.11237479,0.002053608,-0.003
0.91038871,0.30262223,4.0343494,0.0025623045,0.11238141,0.0020537423,-0.003
0.80388188,0.26721829,3.5623689,0.0025758425,0.11239495,0.0020538324,-0.003
0.68663424,0.22824402,3.0427909,0.002591938,0.11241104,0.0020535609,-0.003
0.5949896,0.19778043,2.6366715,0.0026054794,0.11242457,0.0020530114,-0.003
0.54388368,0.18079233,2.4101977,0.0026121054,0.11243119,0.0020526503,-0.003
0.47517812,0.15796129,2.1058021,0.002618731,0.1124378,0.0020521767,-0.003
0.27962625,0.092954874,1.2391932,0.0026322738,0.11245129,0.0020510168,-0.003
0.54878205,0.18242912,2.4319856,0.0026483663,0.11246729,0.0020492608,-0.003
0.77213305,0.25667667,3.4217892,0.0026619058,0.11248071,0.0020474542,-0.003
0.87400794,0.29055971,3.87325,0.0026685293,0.11248726,0.0020464645,-0.003
0.97184885,0.32308644,4.3068414,0.0026751648,0.11249381,0.0020453967,-0.003
1.1622655,0.38638955,5.1506915,0.0026887008,0.11250713,0.0020429974,-0.003
1.3539516,0.45011467,6.0001664,0.0027047956,0.11252289,0.0020397578,-0.003
1.4908513,0.49562627,6.6068506,0.0027183316,0.11253608,0.0020367061,-0.003
1.828797,0.51591283,6.8728747,0.0027249582,0.11254251,0.0020351035,-0.003
1.9023372,0.53665894,7.1492491,0.0027325475,0.11254985,0.0020331698,-0.003
2.0545926,0.57961088,7.721446,0.0027480329,0.11256476,0.0020289829,-0.003
2.2306268,0.62927109,8.383007,0.0027664457,0.11258234,0.0020235188,-0.003
2.3641398,0.66693574,8.8847675,0.002781933,0.11259699,0.0020184889,-0.003
2.4181769,0.68240142,9.0879974,0.002789516,0.11260411,0.0020158875,-0.003
2.4752896,0.69851834,9.3026371,0.0027970966,0.1126112,0.0020132125,-0.003
2.5532708,0.72052443,9.5957069,0.0028125846,0.11262558,0.0020074588,-0.003
2.5886791,0.73051655,9.7287779,0.0028310005,0.11264248,0.0020001372,-0.003
2.5853128,0.72956663,9.7161274,0.0028464846,0.11265651,0.0019935849,-0.003
2.5792773,0.72784418,9.6935396,0.0028540696,0.11266332,0.0019902445,-0.003
2.5736721,0.72626245,9.6724749,0.0028616503,0.11267009,0.001986824,-0.003
2.5615752,0.72284889,9.6270113,0.0028771383,0.11268377,0.0019795748,-0.003
2.5453932,0.71828246,9.5661955,0.0028955527,0.1126998,0.0019705056,-0.003
2.532269,0.71457893,9.5168715,0.002911041,0.11271306,0.001962505,-0.003
2.5299816,0.71393347,9.508275,0.0029186289,0.11271948,0.0019584643,-0.003
2.5229578,0.71218967,9.4819803,0.0029262084,0.11272585,0.0019543455,-0.003
2.4950891,0.70432276,9.3772411,0.0029416932,0.11273868,0.0019456864,-0.003
2.4435091,0.68976265,9.1833897,0.0029601088,0.11275366,0.0019349689,-0.003
2.397541,0.6767866,9.0106297,0.0029755918,0.11276599,0.0019256052,-0.003
2.3717589,0.6695087,8.9137325,0.0029831824,0.11277195,0.0019209052,-0.003
2.3427837,0.66116035,8.8048677,0.0029907593,0.11277784,0.001916134,-0.003
2.2935274,0.64725959,8.6197481,0.0030062449,0.11278968,0.0019061607,-0.003
2.2444925,0.63342142,8.435461,0.0030246606,0.11280344,0.0018939144,-0.003
2.1848207,0.61658132,8.2111959,0.0030401482,0.11281471,0.0018832941,-0.003
2.1451015,0.60539216,8.0620346,0.0030477359,0.11282013,0.0018779882,-0.003
2.1109564,0.5957557,7.9337049,0.003055315,0.11282548,0.0018726193,-0.003
2.0230088,0.57093507,7.603168,0.0030708007,0.1128362,0.0018614453,-0.003
1.9055041,0.53777277,7.1615443,0.0030892151,0.11284858,0.0018478093,-0.003
1.7862279,0.50411057,6.713263,0.0031047021,0.11285866,0.0018360523,-0.003
1.7120849,0.48318589,6.434608,0.0031122887,0.11286349,0.0018302001,-0.003
1.6428077,0.46372324,6.1742954,0.0031198695,0.11286824,0.0018242948,-0.003
1.5233076,0.4299913,5.7251682,0.0031353559,0.11287772,0.0018120469,-0.003
1.4651692,0.41358036,5.5066624,0.003153768,0.11288857,0.0017971753,-0.003
1.4710052,0.41522771,5.5285964,0.0031692553,0.11289735,0.001784415,-0.003
1.4761674,0.41668487,5.547998,0.0031768464,0.11290154,0.0017780832,-0.003
1.48016,0.41768932,5.5630994,0.0031844253,0.11290564,0.0017717077,-0.003
1.4385574,0.40594938,5.4067383,0.0031999096,0.11291376,0.0017585239,-0.003
1.452219,0.40980461,5.4580851,0.0032183215,0.11292297,0.0017425847,-0.003
1.5152739,0.42759821,5.6950731,0.0032338103,0.11293035,0.001728965,-0.003
1.5025426,0.42418247,5.6473241,0.0032413992,0.11293384,0.0017222246,-0.003
1.4792048,0.41759396,5.5596089,0.0032489782,0.11293723,0.0017154497,-0.003
1.3654869,0.38549027,5.1321983,0.0032644638,0.11294391,0.001701477,-0.003
1.231593,0.34769076,4.6289573,0.0032828766,0.11295138,0.0016846455,-0.003
1.2968141,0.36610329,4.8740911,0.0032983636,0.11295726,0.0016703206,-0.003
1.374141,0.3879334,5.1647248,0.0033059539,0.11296003,0.0016632545,-0.003
1.5190424,0.42860144,5.7093091,0.0033135327,0.11296267,0.0016561494,-0.003
1.6269431,0.45904589,6.1148534,0.0033290189,0.11296782,0.001641544,-0.003
1.4661773,0.41368547,5.5106163,0.0033474307,0.11297346,0.0016240174,-0.003
1.3468106,0.38000584,5.0619769,0.0033629181,0.1129778,0.0016091516,-0.003
1.3866756,0.39135885,5.2118444,0.0033705058,0.11297982,0.0016018375,-0.003
1.4279587,0.4030101,5.3670077,0.0033780859,0.11298168,0.0015944898,-0.003
1.5859504,0.4475998,5.9608226,0.0033935734,0.11298526,0.0015794209,-0.003
1.8127669,0.51161379,6.8133159,0.0034119857,0.11298902,0.0015613971,-0.003
2.0032859,0.56538361,7.5293851,0.0034274731,0.11299177,0.0015461543,-0.003
2.0783591,0.58657134,7.8115487,0.0034350582,0.11299298,0.001538667,-0.003
2.097667,0.59199035,7.8840404,0.0034426405,0.11299407,0.0015311643,-0.003
2.1126907,0.59623027,7.9405065,0.0034581269,0.11299603,0.0015158023,-0.003
1.9776353,0.55811578,7.4329033,0.0034765394,0.11299785,0.0014974799,-0.003
1.6662471,0.47023779,6.2625575,0.0034920273,0.11299895,0.0014820307,-0.003
1.4559504,0.41088915,5.4721613,0.003499612,0.11299936,0.0014744571,-0.003
1.5944982,0.3277556,4.3638611,0.0035103467,0.11299973,0.0014637288,-0.003
1.3348868,0.27439144,3.6533504,0.0035322749,0.11299994,0.0014418017,-0.003
3.4798601,0.71529949,9.5237656,0.0035583425,0.11299919,0.0014157447,-0.003
5.0921979,1.0467222,13.936451,0.0035802716,0.1129977,0.0013938663,-0.003
5.8143158,1.1951563,15.91276,0.0035910166,0.11299668,0.0013831706,-0.003
9.6321583,1.4118642,18.82317,0.0036060406,0.11299491,0.0013682507,-0.003
11.296885,1.6558768,22.07638,0.0036367334,0.11298985,0.0013379777,-0.003
11.691503,1.7137191,22.847544,0.0036732316,0.11298228,0.0013022731,-0.003
11.479662,1.682668,22.433565,0.0037039274,0.11297542,0.0012723542,-0.003
11.446561,1.677816,22.368879,0.0037189754,0.11297206,0.0012576861,-0.003
16.01177,1.6768191,22.345638,0.003740007,0.11296734,0.0012371901,-0.003
15.979675,1.673458,22.300846,0.0037829831,0.11295762,0.0011953283,-0.003
15.912364,1.6664088,22.206909,0.0038340803,0.11294597,0.0011455775,-0.003
15.884917,1.6635345,22.168604,0.0038770566,0.11293609,0.0011037504,-0.003
15.913457,1.6665233,22.208433,0.0038981024,0.11293124,0.0010832712,-0.003
20.112165,1.6715468,22.253035,0.0039246445,0.11292509,0.0010574524,-0.003
20.36401,1.6924779,22.531687,0.0039788527,0.11291243,0.0010047429,-0.003
20.469353,1.7012331,22.648245,0.0040432999,0.11289725,0.00094211003,-0.003
20.298401,1.6870251,22.459095,0.0040975086,0.11288436,0.00088945607,-0.003
20.906322,1.6881195,22.457973,0.00412405,0.11287802,0.00086368312,-0.003
20.905733,1.688072,22.45734,0.0041513902,0.11287145,0.00083714252,-0.003
21.091688,1.7030872,22.657095,0.0042072244,0.11285798,0.00078295765,-0.003
21.266291,1.7171859,22.844658,0.0042736055,0.11284184,0.00071856816,-0.003
21.381548,1.7264924,22.968468,0.0043294391,0.11282817,0.00066443434,-0.003
22.122208,1.7351266,23.071928,0.0043567782,0.11282144,0.000637936,-0.003
22.095098,1.7330003,23.043653,0.004384938,0.11281449,0.00061064766,-0.003
21.938375,1.7207079,22.880201,0.004442446,0.11280024,0.00055493391,-0.003
21.839628,1.7129629,22.777216,0.0045108194,0.11278318,0.00048872351,-0.003
21.957954,1.7222437,22.900623,0.0045683279,0.11276875,0.00043305528,-0.003
22.070242,1.7310507,23.017731,0.0045964865,0.11276165,0.00040580463,-0.003
22.906137,1.7448416,23.193691,0.004625492,0.11275432,0.00037774094,-0.003
22.936687,1.7471687,23.224625,0.0046847257,0.11273931,0.00032044138,-0.003
22.78414,1.7355486,23.070162,0.0047551488,0.11272137,0.00025234194,-0.003
22.879904,1.7428433,23.167128,0.0048143845,0.1127062,0.00019508149,-0.003
23.705627,1.7534616,23.304089,0.0048433875,0.11269876,0.00016704983,-0.003
23.840534,1.7634403,23.43671,0.004873262,0.11269107,0.00013818179,-0.003
23.933193,1.7702941,23.5278,0.0049342733,0.11267532,7.9236532e-05,-0.003
23.710093,1.7537918,23.308479,0.0050068097,0.11265653,9.1762295e-06,-0.003
23.685722,1.7519891,23.284521,0.005067821,0.11264067,-4.9736987e-05,-0.003
23.758276,1.7573559,23.355846,0.0050976956,0.11263289,-7.85792e-05,-0.003
24.515383,1.7606703,23.398178,0.0051284658,0.11262485,-0.00010828263,-0.003
24.581404,1.765412,23.461193,0.0051913073,0.11260842,-0.00016893666,-0.003
24.561815,1.7640052,23.442497,0.0052660209,0.11258882,-0.00024103295,-0.003
24.51696,1.7607837,23.399685,0.005328862,0.11257229,-0.00030166222,-0.003
24.491127,1.7589283,23.375029,0.0053596325,0.11256418,-0.00033134583,-0.003
25.311001,1.7648625,23.45392,0.005391326,0.11255582,-0.00036191693,-0.003
25.186583,1.7561872,23.338631,0.0054560518,0.11253873,-0.00042434534,-0.003
25.085653,1.7491497,23.245108,0.005533007,0.11251836,-0.00049855566,-0.003
25.150969,1.753704,23.30563,0.0055977338,0.1125012,-0.00056096667,-0.003
25.07114,1.7481378,23.231659,0.0056294276,0.11249279,-0.00059152389,-0.003
25.941399,1.7560576,23.337929,0.0056620706,0.11248413,-0.00062299578,-0.003
25.913519,1.7541703,23.312847,0.0057287405,0.1124664,-0.00068726635,-0.003
25.723711,1.7413216,23.142088,0.0058080033,0.11244531,-0.00076367112,-0.003
25.687227,1.7388519,23.109264,0.0058746714,0.11242756,-0.00082793162,-0.003
25.686806,1.7388233,23.108885,0.0059073166,0.11241885,-0.00085939554,-0.003
26.420128,1.7362841,23.076323,0.00594094,0.11240989,-0.00089180231,-0.003
26.453037,1.7384467,23.105066,0.0060096073,0.11239158,-0.00095798448,-0.003
26.54307,1.7443635,23.183704,0.0060912493,0.1123698,-0.0010366662,-0.003
26.354134,1.7319469,23.018681,0.0061599176,0.11235148,-0.0011028453,-0.003
26.433737,1.7371784,23.088209,0.0061935408,0.11234251,-0.0011352497,-0.003
26.153397,1.7416767,23.147993,0.0062267214,0.11233366,-0.001167228,-0.003
26.474424,1.7630554,23.432131,0.0062944875,0.11231557,-0.001232537,-0.003
26.450871,1.7614869,23.411283,0.0063750535,0.11229409,-0.0013101847,-0.003
26.333841,1.7536933,23.307703,0.0064428185,0.11227602,-0.0013754967,-0.003
26.526051,1.7664934,23.477825,0.006475999,0.11226717,-0.0014074768,-0.003
26.50313,1.7631389,23.434105,0.0065092144,0.11225832,-0.0014394912,-0.003
26.305599,1.749998,23.259447,0.0065770478,0.11224025,-0.0015048742,-0.003
26.079792,1.7349761,23.05979,0.006657693,0.1122188,-0.0015826123,-0.003
26.165485,1.7406769,23.135559,0.0067255271,0.11220075,-0.0016480022,-0.003
26.163748,1.7405612,23.134022,0.0067587404,0.11219192,-0.0016800205,-0.003
26.056496,1.7316436,23.016174,0.0067919885,0.11218309,-0.0017120749,-0.003
25.788561,1.7138374,22.779503,0.0068598892,0.11216507,-0.00177754,-0.003
25.819328,1.7158822,22.806681,0.0069406161,0.11214367,-0.0018553772,-0.003
25.955997,1.7249647,22.927402,0.0070085167,0.11212568,-0.0019208525,-0.003
26.072338,1.7309486,23.00716,0.007041765,0.11211687,-0.0019529132,-0.003
26.167292,1.7372526,23.09095,0.007075046,0.11210807,-0.00198501,-0.003
25.919744,1.7208179,22.872505,0.0071430135,0.11209012,-0.0020505628,-0.003
25.858858,1.7167757,22.818777,0.0072238228,0.11206879,-0.0021285058,-0.003
25.872688,1.7176938,22.830982,0.0072917913,0.11205088,-0.0021940719,-0.003
25.844955,1.7141665,22.783726,0.0073250716,0.11204211,-0.0022261781,-0.003
25.815163,1.7121905,22.757462,0.0073583849,0.11203335,-0.0022583185,-0.003
25.790987,1.710587,22.736149,0.007426423,0.11201546,-0.0023239627,-0.003
25.848644,1.7144113,22.786978,0.007507311,0.11199424,-0.002402016,-0.003
26.023561,1.7260125,22.941175,0.0075753481,0.11197641,-0.0024676754,-0.003
25.984802,1.723442,22.907009,0.0076086618,0.11196769,-0.0024998283,-0.003
25.933165,1.7183615,22.838648,0.0076420084,0.11195897,-0.0025320135,-0.003
25.728704,1.7048138,22.658587,0.0077101134,0.11194117,-0.0025977513,-0.003
25.764214,1.7071667,22.689859,0.007791084,0.11192004,-0.0026759163,-0.003
25.974371,1.721092,22.874939,0.0078591882,0.1119023,-0.0027416695,-0.003
26.250267,1.7393731,23.117912,0.0078925367,0.11189362,-0.0027738686,-0.003
26.408882,1.7482424,23.234367,0.0079259162,0.11188494,-0.0028060998,-0.003
26.314728,1.7420095,23.151529,0.0079940883,0.11186723,-0.0028719313,-0.003
25.930513,1.7165748,22.813499,0.008075139,0.1118462,-0.0029502073,-0.003
25.76395,1.7055486,22.66696,0.0081433131,0.11182854,-0.003016053,-0.003
25.739389,1.7023759,22.622728,0.008176693,0.1118199,-0.0030482966,-0.003
25.87421,1.7112929,22.741224,0.0082101073,0.11181126,-0.0030805739,-0.003
25.998806,1.7195334,22.850733,0.0082783489,0.11179362,-0.0031464973,-0.003
25.994194,1.7192285,22.84668,0.0083594806,0.11177269,-0.0032248811,-0.003
25.660156,1.6971356,22.553089,0.0084277204,0.1117551,-0.0032908167,-0.003
25.78274,1.7037308,22.638191,0.0084611363,0.11174649,-0.0033231035,-0.003
25.822805,1.7063783,22.673368,0.0084945829,0.11173788,-0.0033554242,-0.003
25.937883,1.7139827,22.774412,0.0085628922,0.11172032,-0.0034214356,-0.003
25.948246,1.7146674,22.78351,0.0086441043,0.11169945,-0.0034999226,-0.003
26.004791,1.7184039,22.833158,0.0087124144,0.11168192,-0.0035659447,-0.003
26.185335,1.7303344,22.991684,0.0087458622,0.11167335,-0.0035982744,-0.003
26.308617,1.7369704,23.076853,0.0087793426,0.11166476,-0.003630636,-0.003
26.229883,1.7317723,23.007792,0.00884772,0.11164725,-0.0036967318,-0.003
26.072458,1.7213786,22.869703,0.0089290137,0.11162645,-0.0037753189,-0.003
26.019627,1.7178905,22.823362,0.0089973915,0.11160896,-0.003841423,-0.003
26.07519,1.7215589,22.872101,0.0090308728,0.1116004,-0.0038737913,-0.003
26.145922,1.7247601,22.911232,0.0090643872,0.11159184,-0.0039061939,-0.003
26.256367,1.7320458,23.008013,0.009132832,0.11157436,-0.0039723692,-0.003
26.337988,1.73743,23.079535,0.0092142088,0.11155358,-0.0040510483,-0.003
26.138536,1.7242728,22.90476,0.0092826551,0.11153611,-0.0041172272,-0.003
26.079353,1.7203687,22.8529,0.0093161685,0.11152755,-0.0041496307,-0.003
26.22526,1.7285419,22.957796,0.0093497165,0.111519,-0.00418207,-0.003
26.257515,1.7306679,22.986032,0.0094182299,0.11150153,-0.0042483183,-0.003
26.17873,1.7254751,22.917063,0.0094996874,0.11148075,-0.0043270807,-0.003
26.226568,1.7286282,22.958942,0.0095682022,0.11146327,-0.0043933284,-0.003
26.256144,1.7305775,22.984831,0.0096017499,0.11145471,-0.0044257655,-0.003
26.14023,1.7214998,22.8605,0.0096353314,0.11144615,-0.0044582374,-0.003
25.987822,1.7114626,22.727213,0.0097039139,0.11142866,-0.0045245513,-0.003
26.372578,1.7368013,23.063696,0.0097854528,0.11140785,-0.0046033901,-0.003
26.432184,1.7407267,23.115824,0.0098540361,0.11139034,-0.0046697007,-0.003
26.287384,1.7311907,22.989191,0.0098876173,0.11138176,-0.0047021685,-0.003
26.352764,1.7340475,23.023344,0.0099212319,0.11137318,-0.0047346689,-0.003
26.195002,1.7236665,22.885513,0.0099898826,0.11135564,-0.0048010414,-0.003
25.874804,1.702597,22.60577,0.010071504,0.11133476,-0.0048799478,-0.003
25.684364,1.6900659,22.43939,0.010140154,0.1113172,-0.0049463133,-0.003
25.821526,1.6990913,22.559223,0.01017377,0.11130859,-0.0049788081,-0.003
25.966915,1.707225,22.66358,0.010207419,0.11129997,-0.0050113336,-0.003
25.909786,1.7034689,22.613718,0.010276138,0.11128236,-0.0050777574,-0.003
25.936443,1.7052217,22.636986,0.010357839,0.11126139,-0.0051567224,-0.003
26.30864,1.7296921,22.961834,0.01042656,0.11124373,-0.0052231355,-0.003
26.321823,1.7305589,22.973339,0.010460208,0.11123508,-0.0052556531,-0.003
26.308533,1.7282132,22.938803,0.010493891,0.11122641,-0.0052882005,-0.003
26.143053,1.7173427,22.794518,0.010562679,0.11120869,-0.005354668,-0.003
26.187004,1.7202299,22.83284,0.010644463,0.11118759,-0.0054336828,-0.003
26.279902,1.7263324,22.913839,0.01071325,0.11116982,-0.0055001355,-0.003
26.33205,1.729758,22.959307,0.010746934,0.11116111,-0.0055326717,-0.003
26.583006,1.7447225,23.154966,0.010780651,0.11115237,-0.0055652377,-0.003
26.591536,1.7452823,23.162395,0.010849507,0.11113453,-0.0056317416,-0.003
26.447464,1.7358265,23.036903,0.010931372,0.11111327,-0.0057107969,-0.003
26.692204,1.7518893,23.250082,0.011000229,0.11109535,-0.0057772817,-0.003
26.910761,1.7662339,23.440454,0.011033947,0.11108655,-0.0058098328,-0.003
26.919071,1.7652068,23.424269,0.011067695,0.11107776,-0.0058424138,-0.003
26.846584,1.7604535,23.361193,0.011136621,0.11105975,-0.005908946,-0.003
26.717552,1.7519923,23.248913,0.011218568,0.11103829,-0.0059880335,-0.003
26.874804,1.7623039,23.38575,0.011287496,0.11102019,-0.0060545434,-0.003
27.030169,1.7724921,23.520945,0.011321245,0.11101132,-0.0060871053,-0.003
27.117075,1.7765634,23.572996,0.011355028,0.11100243,-0.0061196978,-0.003
27.069962,1.7734767,23.53204,0.011424024,0.11098424,-0.006186252,-0.003
26.872267,1.7605249,23.360184,0.011506053,0.11096255,-0.0062653632,-0.003
27.056744,1.7726108,23.52055,0.011575047,0.11094427,-0.0063318908,-0.003
27.166763,1.7798188,23.616192,0.011608832,0.11093529,-0.006364461,-0.003
27.103153,1.7739688,23.537359,0.011642648,0.11092631,-0.0063970615,-0.003
26.693983,1.7471876,23.18202,0.011711713,0.11090791,-0.0064636311,-0.003
26.465822,1.732254,22.983877,0.011793824,0.11088598,-0.0065427581,-0.003
26.626358,1.7427615,23.123293,0.011862888,0.11086748,-0.0066092983,-0.003
26.758364,1.7514015,23.237932,0.011896706,0.1108584,-0.0066418741,-0.003
27.168415,1.7764989,23.570467,0.011930557,0.1108493,-0.0066744797,-0.003
27.205429,1.7789192,23.602579,0.01199969,0.11083068,-0.006741059,-0.003
26.961443,1.7629654,23.390905,0.012081883,0.11080848,-0.0068201958,-0.003
27.02771,1.7672985,23.448395,0.012151016,0.11078975,-0.006886743,-0.003
27.049181,1.7687025,23.467024,0.012184867,0.11078055,-0.0069193221,-0.003
27.277967,1.781864,23.64187,0.012218751,0.11077134,-0.0069519305,-0.003
27.355394,1.7869217,23.708977,0.012287954,0.11075249,-0.0070185149,-0.003
27.340988,1.7859807,23.696491,0.012370229,0.11073,-0.0070976573,-0.003
27.604189,1.8031735,23.924608,0.012439433,0.11071102,-0.0071642082,-0.003
27.582132,1.7998571,23.881611,0.012473317,0.11070172,-0.0071967891,-0.003
27.690247,1.8069121,23.97522,0.012507236,0.11069238,-0.0072293989,-0.003
27.560587,1.7984512,23.862955,0.012576507,0.11067329,-0.0072959857,-0.003
27.576401,1.7994832,23.876648,0.012658864,0.11065051,-0.0073751309,-0.003
27.60289,1.8012117,23.899584,0.012728138,0.11063129,-0.0074416837,-0.003
27.507242,1.7949703,23.816769,0.012762056,0.11062185,-0.0074742646,-0.003
27.74802,1.8087404,24.001244,0.012796009,0.11061241,-0.0075068763,-0.003
27.917074,1.8197601,24.14747,0.01286535,0.11059307,-0.0075734654,-0.003
27.823217,1.813642,24.066286,0.012947788,0.11057001,-0.0076526124,-0.003
27.787228,1.8112961,24.035156,0.01301713,0.11055054,-0.0077191652,-0.003
27.898891,1.8165922,24.107639,0.013051083,0.11054098,-0.0077517452,-0.003
28.158487,1.8334954,24.331957,0.013085069,0.11053142,-0.0077843587,-0.003
28.297855,1.8425701,24.452385,0.013154479,0.11051184,-0.0078509497,-0.003
28.287666,1.8419067,24.443581,0.013237002,0.11048848,-0.0079300981,-0.003
28.366867,1.8470638,24.51202,0.013306412,0.11046878,-0.0079966541,-0.003
28.28673,1.8398092,24.418356,0.013340399,0.11045911,-0.0080292365,-0.003
28.452433,1.8505868,24.561398,0.013374419,0.11044943,-0.0080618504,-0.003
28.603573,1.8604171,24.69187,0.0134439,0.11042961,-0.0081284447,-0.003
28.579643,1.8588606,24.671211,0.013526503,0.110406,-0.0082075996,-0.003
28.621313,1.861571,24.707184,0.013595983,0.11038608,-0.0082741641,-0.003
28.789459,1.8704169,24.827503,0.013630004,0.11037632,-0.0083067548,-0.003
28.702913,1.8647941,24.752867,0.013664058,0.11036652,-0.0083393697,-0.003
28.674213,1.8629295,24.728117,0.013733608,0.1103465,-0.0084059732,-0.003
28.618343,1.8592997,24.679935,0.013816296,0.11032264,-0.0084851449,-0.003
28.268944,1.8365996,24.37862,0.013885844,0.11030255,-0.008551727,-0.003
28.611795,1.856822,24.649635,0.0139199,0.1102927,-0.0085843299,-0.003
28.645142,1.858986,24.678362,0.013953988,0.11028282,-0.0086169522,-0.003
28.600676,1.8561003,24.640053,0.014023607,0.11026262,-0.0086835772,-0.003
28.537771,1.852018,24.585861,0.014106378,0.11023858,-0.0087627815,-0.003
28.68565,1.8616149,24.713261,0.014175995,0.11021834,-0.0088293906,-0.003
28.620367,1.8573782,24.657019,0.014210085,0.11020841,-0.0088620018,-0.003
28.680313,1.8592621,24.683979,0.014244207,0.11019848,-0.0088946456,-0.003
28.599962,1.8540531,24.614822,0.014313895,0.11017815,-0.0089613041,-0.003
28.659161,1.8578908,24.665771,0.014396749,0.11015395,-0.0090405457,-0.003
28.65218,1.8574383,24.659765,0.014466437,0.1101336,-0.0091071939,-0.003
28.617933,1.8552183,24.630291,0.01450056,0.11012363,-0.0091398284,-0.003
28.606421,1.8525466,24.595785,0.014534716,0.11011364,-0.0091724908,-0.003
28.311892,1.8334728,24.342548,0.014604474,0.11009324,-0.0092391996,-0.003
28.097111,1.8195637,24.157879,0.014687409,0.11006899,-0.0093185119,-0.003
28.302296,1.8328514,24.334297,0.01475717,0.11004858,-0.0093852207,-0.003
28.420546,1.8405093,24.43597,0.014791327,0.11003859,-0.0094178813,-0.003
28.580973,1.8490975,24.549355,0.014825517,0.1100286,-0.0094505819,-0.003
28.523977,1.8454101,24.500399,0.014895344,0.1100082,-0.0095173605,-0.003
28.498062,1.8437335,24.47814,0.014978363,0.10998391,-0.0095967492,-0.003
28.089174,1.8172797,24.12693,0.01504819,0.10996348,-0.0096635204,-0.003
27.979519,1.8101854,24.032742,0.015082382,0.10995346,-0.0096962107,-0.003
28.260679,1.8265579,24.249994,0.015116606,0.10994343,-0.0097289328,-0.003
28.226316,1.824337,24.22051,0.015186505,0.10992292,-0.0097957524,-0.003
28.11858,1.8173736,24.128063,0.015269608,0.10989847,-0.0098751783,-0.003
28.132874,1.8182975,24.140327,0.015339503,0.10987789,-0.0099419756,-0.003
28.252356,1.8241374,24.218632,0.015373729,0.10986781,-0.0099746827,-0.003
28.289803,1.8265553,24.250734,0.015407988,0.10985769,-0.010007412,-0.003
28.233507,1.8229204,24.202475,0.015477957,0.10983701,-0.010074256,-0.003
28.200672,1.8208004,24.174328,0.015561141,0.10981239,-0.010153715,-0.003
28.29493,1.8268862,24.255127,0.015631108,0.10979167,-0.010220541,-0.003
28.376534,1.832155,24.325081,0.015665368,0.10978153,-0.010253266,-0.003
28.329748,1.8272395,24.26071,0.015699663,0.10977131,-0.010286004,-0.003
28.238159,1.8213322,24.182276,0.0157697,0.10975048,-0.010352871,-0.003
28.300821,1.8253739,24.235939,0.015852967,0.10972568,-0.010432361,-0.003
28.265301,1.8230828,24.205519,0.015923004,0.1097048,-0.010499212,-0.003
28.453678,1.835233,24.36684,0.015957299,0.10969458,-0.010531948,-0.003
28.50695,1.8367641,24.388069,0.015991626,0.1096843,-0.010564699,-0.003
28.441549,1.83255,24.332115,0.016061735,0.1096633,-0.01063159,-0.003
28.262293,1.8210002,24.178759,0.016145087,0.10963831,-0.010711107,-0.003
28.211807,1.8177474,24.135569,0.016215193,0.10961726,-0.01077798,-0.003
28.459236,1.8336897,24.347248,0.016249522,0.10960696,-0.010810725,-0.003
28.486444,1.8335497,24.346174,0.016283883,0.1095966,-0.010843489,-0.003
28.252205,1.8184726,24.145981,0.016354062,0.10957545,-0.010910404,-0.003
27.870768,1.7939211,23.819981,0.016437496,0.10955027,-0.010989947,-0.003
27.838348,1.7918345,23.792274,0.016507673,0.10952905,-0.011056839,-0.003
27.957664,1.7995144,23.894249,0.016542036,0.10951865,-0.011089592,-0.003
28.001123,1.8004683,23.907482,0.016576432,0.10950822,-0.011122369,-0.003
28.080318,1.8055605,23.9751,0.01664668,0.10948691,-0.011189305,-0.003
28.112936,1.8076578,24.002949,0.016730199,0.10946152,-0.011268873,-0.003
28.068541,1.8048031,23.965044,0.016800447,0.10944013,-0.011335785,-0.003
28.030367,1.8023486,23.932451,0.016834844,0.10942964,-0.011368543,-0.003
28.189589,1.8107516,24.044352,0.016869273,0.10941914,-0.011401333,-0.003
28.044405,1.8014258,23.920517,0.016939592,0.10939766,-0.01146829,-0.003
27.903612,1.7923819,23.800426,0.017023193,0.10937208,-0.01154788,-0.003
28.277596,1.8164047,24.119417,0.017093513,0.10935051,-0.011614811,-0.003
28.064142,1.8026935,23.937351,0.017127944,0.10933993,-0.011647576,-0.003
28.019995,1.7980571,23.875822,0.017162408,0.10932936,-0.011680378,-0.003
27.936131,1.7926755,23.804363,0.017232797,0.10930771,-0.011747355,-0.003
28.007397,1.7972486,23.865088,0.017316481,0.10928192,-0.011826967,-0.003
28.19916,1.8095541,24.028488,0.017386872,0.10926018,-0.011893916,-0.003
28.383366,1.8213748,24.185452,0.017421336,0.10924952,-0.011926689,-0.003
28.421438,1.8220187,24.193701,0.017455837,0.10923886,-0.011959502,-0.003
28.323097,1.8157144,24.109989,0.017526296,0.10921704,-0.012026498,-0.003
28.205032,1.8081456,24.009487,0.017610064,0.10919105,-0.012106133,-0.003
28.361229,1.8181589,24.142448,0.017680522,0.10916915,-0.012173099,-0.003
28.292442,1.8137492,24.083895,0.017715023,0.1091584,-0.012205883,-0.003
28.191294,1.805506,23.973822,0.017749558,0.10914765,-0.012238704,-0.003
28.124357,1.8012191,23.916899,0.017820087,0.10912567,-0.012305719,-0.003
28.01816,1.7944177,23.826588,0.017903939,0.10909948,-0.012385376,-0.003
27.743425,1.7768224,23.592955,0.017974469,0.10907741,-0.012452364,-0.003
27.738401,1.7747928,23.565121,0.018009003,0.10906658,-0.012485158,-0.003
27.894983,1.7848114,23.698143,0.018043573,0.10905575,-0.012517987,-0.003
28.181969,1.8031737,23.941952,0.018114172,0.1090336,-0.012585021,-0.003
28.020441,1.7928386,23.804726,0.018198109,0.10900721,-0.012664701,-0.003
28.110582,1.798606,23.881304,0.018268707,0.10898498,-0.01273171,-0.003
28.159534,1.8000188,23.898993,0.018303276,0.10897408,-0.012764515,-0.003
28.077944,1.7948033,23.829748,0.01833788,0.10896317,-0.012797353,-0.003
28.187252,1.8017905,23.922518,0.018408552,0.10894085,-0.012864406,-0.003
28.307318,1.8094654,24.024418,0.018492572,0.10891427,-0.012944113,-0.003
28.139208,1.7987195,23.881742,0.018563242,0.10889188,-0.013011143,-0.003
28.091431,1.7939395,23.817377,0.018597846,0.10888091,-0.01304396,-0.003
27.97925,1.7867756,23.722265,0.018632484,0.10886991,-0.013076806,-0.003
27.96752,1.7860265,23.712318,0.018703226,0.10884743,-0.013143881,-0.003
27.98621,1.78722,23.728167,0.018787329,0.10882067,-0.013223613,-0.003
28.166235,1.7987165,23.8808,0.018858069,0.10879812,-0.013290664,-0.003
28.410921,1.8143424,24.088257,0.018892709,0.10878707,-0.013323492,-0.003
28.625795,1.8262746,24.246193,0.018927382,0.108776,-0.01335635,-0.003
28.62628,1.8263055,24.246603,0.018998194,0.10875336,-0.013423447,-0.003
28.255009,1.8026191,23.932135,0.019082382,0.10872641,-0.013503205,-0.003
28.291719,1.8049612,23.963228,0.019153193,0.10870371,-0.013570279,-0.003
28.282669,1.8043839,23.955564,0.019187866,0.10869259,-0.013603118,-0.003
28.393637,1.8096734,24.025528,0.019222573,0.10868144,-0.013635987,-0.003
28.553127,1.8198386,24.160482,0.019293457,0.10865865,-0.013703107,-0.003
28.325624,1.8053387,23.967979,0.019377729,0.10863152,-0.013782893,-0.003
28.113804,1.7918383,23.788744,0.019448611,0.10860867,-0.013849991,-0.003
28.21208,1.7981019,23.871901,0.019483319,0.10859747,-0.013882843,-0.003
28.341942,1.8045832,23.957827,0.019518061,0.10858625,-0.013915723,-0.003
28.34339,1.8046755,23.959051,0.019589015,0.10856331,-0.013982867,-0.003
28.011477,1.7835419,23.67848,0.019673373,0.10853601,-0.014062683,-0.003
28.239542,1.7980633,23.871267,0.019744324,0.10851301,-0.014129805,-0.003
28.493963,1.8142627,24.086332,0.019779068,0.10850174,-0.014162669,-0.003
28.407991,1.8069851,23.98967,0.019813846,0.10849044,-0.014195562,-0.003
28.052288,1.7843595,23.689289,0.019884869,0.10846737,-0.014262732,-0.003
27.795088,1.7679993,23.472092,0.019969311,0.10843989,-0.014342578,-0.003
27.732893,1.7640432,23.419569,0.020040336,0.10841675,-0.014409727,-0.003
27.737732,1.764351,23.423656,0.020075112,0.10840541,-0.014442603,-0.003
27.766495,1.7644187,23.424522,0.020109923,0.10839406,-0.01447551,-0.003
27.656969,1.7574589,23.332123,0.020181021,0.10837083,-0.014542708,-0.003
27.707314,1.7606581,23.374596,0.020265544,0.1083432,-0.014622586,-0.003
27.691202,1.7596343,23.361004,0.02033664,0.10831992,-0.014689762,-0.003
27.722631,1.7598754,23.364153,0.020371453,0.1083085,-0.01472265,-0.003
27.775917,1.7632581,23.409061,0.020406298,0.10829708,-0.01475557,-0.003
27.958271,1.7748342,23.562746,0.020477465,0.10827372,-0.014822795,-0.003
27.930048,1.7730426,23.538961,0.020562076,0.10824592,-0.014902706,-0.003
27.760283,1.7622656,23.395885,0.020633241,0.10822251,-0.014969911,-0.003
27.670053,1.7547889,23.296545,0.02066809,0.10821103,-0.015002814,-0.003
27.753935,1.7601085,23.367168,0.02070297,0.10819954,-0.015035748,-0.003
27.828712,1.7648507,23.430126,0.020774209,0.10817605,-0.015103002,-0.003
27.725685,1.7583169,23.343384,0.020858902,0.10814809,-0.015182949,-0.003
27.722654,1.7581247,23.340832,0.020930141,0.10812454,-0.015250183,-0.003
27.800213,1.7612929,23.38275,0.020965022,0.10811301,-0.015283101,-0.003
27.762999,1.7589352,23.351448,0.020999938,0.10810145,-0.01531605,-0.003
27.725368,1.7565511,23.319798,0.021071247,0.10807783,-0.015383334,-0.003
27.709139,1.7555228,23.306147,0.021156026,0.10804972,-0.015463317,-0.003
27.472967,1.7405602,23.107504,0.021227334,0.10802605,-0.015530582,-0.003
27.498394,1.7404457,23.105783,0.021262253,0.10801444,-0.015563514,-0.003
27.461603,1.7381172,23.074869,0.021297202,0.10800283,-0.015596479,-0.003
27.574858,1.7452854,23.170033,0.021368583,0.10797909,-0.015663795,-0.003
27.576069,1.745362,23.171051,0.021453448,0.10795083,-0.015743816,-0.003
27.404476,1.7345015,23.026869,0.02152483,0.10792702,-0.015811112,-0.003
27.497347,1.7386587,23.081823,0.021559779,0.10791536,-0.015844056,-0.003
27.726273,1.7531335,23.273989,0.021594766,0.10790369,-0.01587704,-0.003
27.865875,1.7619606,23.391174,0.021666216,0.10787982,-0.015944388,-0.003
27.680285,1.7502258,23.235386,0.021751166,0.10785142,-0.016024446,-0.003
27.661856,1.7490605,23.219915,0.02182262,0.10782748,-0.016091773,-0.003
27.722702,1.7529078,23.27099,0.021857604,0.10781575,-0.016124731,-0.003
27.712961,1.7505621,23.239576,0.021892626,0.10780402,-0.016157731,-0.003
27.74897,1.7528367,23.269773,0.021964149,0.10778004,-0.016225113,-0.003
27.605434,1.74377,23.149408,0.022049183,0.10775148,-0.016305208,-0.003
27.282431,1.7233666,22.878542,0.022120705,0.10772743,-0.016372565,-0.003
27.338964,1.7269377,22.925951,0.022155728,0.10771563,-0.01640554,-0.003
27.369682,1.7271721,22.928783,0.022190784,0.10770384,-0.016438555,-0.003
27.347614,1.7257795,22.910295,0.022262379,0.10767973,-0.016505968,-0.003
27.273966,1.7211319,22.848598,0.022347499,0.10765103,-0.016586101,-0.003
27.112301,1.7109299,22.713163,0.02241909,0.10762686,-0.016653489,-0.003
27.302389,1.7212245,22.849562,0.022454148,0.107615,-0.016686482,-0.003
27.387007,1.726559,22.920378,0.02248924,0.10760315,-0.016719511,-0.003
27.246752,1.7177169,22.802998,0.022560905,0.10757891,-0.016786953,-0.003
27.179554,1.7134806,22.746758,0.02264611,0.10755005,-0.016867124,-0.003
27.152679,1.7117863,22.724268,0.022717778,0.10752576,-0.016934548,-0.003
27.149717,1.7099093,22.699089,0.02275287,0.10751385,-0.016967557,-0.003
27.078041,1.7053951,22.639162,0.022787993,0.10750194,-0.017000599,-0.003
27.014374,1.7013853,22.585932,0.022859732,0.10747757,-0.017068071,-0.003
27.027437,1.702208,22.596855,0.022945022,0.10744857,-0.017148281,-0.003
27.063429,1.7044748,22.626947,0.02301676,0.10742415,-0.017215736,-0.003
27.169153,1.7111335,22.71534,0.023051886,0.10741219,-0.017248761,-0.003
27.126732,1.706771,22.657215,0.023087046,0.10740021,-0.017281817,-0.003
27.065891,1.7029431,22.6064,0.023158856,0.10737571,-0.01734932,-0.003
26.991098,1.6982372,22.54393,0.02324423,0.10734656,-0.01742956,-0.003
26.912201,1.6932731,22.478031,0.023316042,0.10732201,-0.017497046,-0.003
27.020588,1.6984032,22.546011,0.023351202,0.10731,-0.017530091,-0.003
26.932493,1.692866,22.472506,0.0233864,0.10729793,-0.017563155,-0.003
26.879013,1.6895045,22.427881,0.02345828,0.1072733,-0.017630683,-0.003
26.529478,1.6675341,22.136229,0.02354374,0.10724398,-0.01771096,-0.003
26.337509,1.6554677,21.976051,0.023615621,0.10721932,-0.017778475,-0.003
26.568636,1.6683261,22.146751,0.023650819,0.10720725,-0.017811539,-0.003
26.543758,1.666764,22.126015,0.023686051,0.1071951,-0.017844612,-0.003
26.589226,1.6696192,22.163916,0.023758004,0.10717034,-0.017912168,-0.003
26.430456,1.6596495,22.031569,0.023843551,0.10714087,-0.01799248,-0.003
26.412663,1.6585321,22.016737,0.023915502,0.10711607,-0.018060021,-0.003
26.604862,1.6689332,22.154793,0.023950734,0.10710393,-0.018093096,-0.003
26.511366,1.6630681,22.076935,0.023986004,0.10709173,-0.01812619,-0.003
26.233891,1.645662,21.845871,0.024058028,0.10706684,-0.018193776,-0.003
25.818449,1.6196011,21.499918,0.024143659,0.1070372,-0.018274114,-0.003
25.638416,1.6083076,21.349998,0.024215684,0.10701223,-0.018341674,-0.003
23.965168,1.6120923,21.400246,0.024250951,0.107,-0.01837475,-0.003
23.909168,1.6083252,21.350239,0.02428384,0.10698858,-0.018405592,-0.003
23.786198,1.6000533,21.240431,0.024351005,0.10696524,-0.018468574,-0.003
23.68327,1.5931295,21.148518,0.024430861,0.10693747,-0.018543443,-0.003
23.645664,1.5905998,21.114937,0.024498028,0.10691407,-0.018606404,-0.003
23.649157,1.5908347,21.118055,0.024530914,0.10690261,-0.018637227,-0.003
23.650023,1.5908836,21.11883,0.024563801,0.10689113,-0.018668044,-0.003
23.592958,1.5870451,21.067873,0.024630971,0.10686766,-0.018730983,-0.003
23.477142,1.5792544,20.964451,0.024710825,0.10683975,-0.018805798,-0.003
23.369425,1.5720084,20.868263,0.024777992,0.10681625,-0.01886872,-0.003
23.342678,1.5702093,20.844379,0.024810878,0.10680475,-0.018899532,-0.003
23.176313,1.5590141,20.695816,0.024843767,0.10679321,-0.018930329,-0.003
22.84473,1.5367093,20.399723,0.024910932,0.10676965,-0.018993227,-0.003
22.491055,1.5129184,20.083899,0.024990789,0.10674161,-0.019068001,-0.003
22.393639,1.5063655,19.99691,0.025057953,0.10671802,-0.019130884,-0.003
22.453947,1.5104108,20.050764,0.025090842,0.10670646,-0.019161675,-0.003
22.343637,1.5029906,19.952259,0.025123729,0.10669488,-0.019192457,-0.003
22.097517,1.4864347,19.732479,0.025190897,0.10667123,-0.019255321,-0.003
21.94455,1.476145,19.595884,0.025270752,0.10664308,-0.019330051,-0.003
21.987215,1.4790151,19.633984,0.025337918,0.10661938,-0.019392896,-0.003
21.933613,1.4753982,19.586119,0.025370807,0.10660776,-0.019423664,-0.003
21.903727,1.4733877,19.559431,0.025403695,0.10659615,-0.019454435,-0.003
21.848591,1.469679,19.510197,0.025470861,0.1065724,-0.019517263,-0.003
21.766844,1.4641802,19.437201,0.025550715,0.10654414,-0.01959195,-0.003
21.689178,1.458956,19.367847,0.025617882,0.10652034,-0.019654756,-0.003
21.603407,1.4531786,19.291258,0.02565077,0.10650866,-0.019685499,-0.003
21.624428,1.4545927,19.31003,0.025683658,0.10649701,-0.019716257,-0.003
21.493607,1.4457928,19.193209,0.025750826,0.10647318,-0.019779054,-0.003
21.23905,1.4286697,18.965897,0.02583068,0.10644481,-0.019853698,-0.003
21.146299,1.4224308,18.883074,0.025897846,0.1064209,-0.019916467,-0.003
20.969343,1.4105239,18.72506,0.025930733,0.10640917,-0.01994719,-0.003
20.97172,1.4106838,18.727182,0.025963621,0.10639749,-0.019977933,-0.003
20.80838,1.3996966,18.581324,0.026030788,0.10637356,-0.020040695,-0.003
20.732943,1.3946222,18.51396,0.026110642,0.10634508,-0.020115295,-0.003
20.681559,1.3911659,18.468077,0.026177811,0.10632108,-0.020178031,-0.003
20.565334,1.383351,18.364294,0.026210698,0.10630931,-0.020208739,-0.003
20.601061,1.3857542,18.396198,0.026243587,0.10629757,-0.020239463,-0.003
20.514515,1.3799326,18.318914,0.026310752,0.10627356,-0.02030219,-0.003
20.314089,1.3664507,18.139938,0.026390609,0.10624497,-0.020376751,-0.003
20.101702,1.3521643,17.950283,0.026457774,0.10622089,-0.020439453,-0.003
19.96575,1.3430192,17.82888,0.026490663,0.10620908,-0.02047015,-0.003
20.046453,1.3484564,17.900949,0.02652355,0.1061973,-0.020500852,-0.003
20.14537,1.3551102,17.989279,0.026590717,0.10617319,-0.020563545,-0.003
19.951704,1.342083,17.816339,0.026670573,0.1061445,-0.020638065,-0.003
19.781689,1.3306465,17.66452,0.026737739,0.10612034,-0.020700738,-0.003
19.699745,1.3251476,17.591349,0.026770626,0.10610851,-0.020731423,-0.003
19.704445,1.3254638,17.595545,0.026803515,0.10609666,-0.020762105,-0.003
19.634438,1.3207545,17.53303,0.026870681,0.10607247,-0.020824762,-0.003
19.530569,1.3137676,17.440279,0.026950535,0.10604367,-0.020899244,-0.003
19.532448,1.3138939,17.441956,0.027017702,0.10601944,-0.020961888,-0.003
19.551411,1.3151696,17.458889,0.027050591,0.10600758,-0.020992564,-0.003
19.431793,1.3071426,17.352074,0.027083479,0.10599568,-0.021023223,-0.003
19.224346,1.293188,17.166828,0.027150643,0.1059714,-0.021085845,-0.003
19.2082,1.292102,17.152411,0.0272305,0.10594251,-0.021160292,-0.003
19.264467,1.2958869,17.202654,0.027297664,0.10591821,-0.021222904,-0.003
19.328581,1.3001996,17.259907,0.027330555,0.10590632,-0.021253571,-0.003
19.264158,1.2958896,17.202375,0.027363441,0.10589437,-0.021284211,-0.003
19.147017,1.2880095,17.097773,0.027430607,0.10587,-0.0213468,-0.003
18.847086,1.2678335,16.829943,0.027510462,0.10584102,-0.021421209,-0.003
18.772629,1.2628247,16.763454,0.02757763,0.10581663,-0.021483794,-0.003
18.755304,1.2616854,16.747982,0.027610518,0.10580471,-0.021514446,-0.003
18.680227,1.2566348,16.680939,0.027643407,0.10579272,-0.021545069,-0.003
18.619772,1.2525679,16.626955,0.027710572,0.10576827,-0.021607628,-0.003
18.665934,1.2556733,16.668177,0.027790426,0.1057392,-0.021682002,-0.003
18.841391,1.2674764,16.824854,0.027857593,0.10571473,-0.021744553,-0.003
18.855444,1.2684519,16.8374,0.027890481,0.10570277,-0.021775188,-0.003
18.701906,1.258123,16.700294,0.027923371,0.10569074,-0.0218058,-0.003
18.308239,1.2316402,16.348763,0.027990539,0.10566621,-0.021868329,-0.003
18.327085,1.232908,16.365591,0.02807039,0.10563705,-0.021942666,-0.003
18.60854,1.2518421,16.616922,0.028137558,0.10561249,-0.022005184,-0.003
18.585323,1.2502803,16.596189,0.028170447,0.10560048,-0.022035798,-0.003
18.641775,1.2541096,16.646599,0.028203334,0.10558843,-0.022066399,-0.003
18.508989,1.2451766,16.528025,0.028270501,0.10556383,-0.022128899,-0.003
18.517111,1.245723,16.535278,0.028350356,0.10553456,-0.022203198,-0.003
18.567661,1.2491238,16.580418,0.02841752,0.10550993,-0.022265682,-0.003
18.587059,1.2504599,16.59774,0.028450409,0.10549786,-0.022296276,-0.003
18.56418,1.2489206,16.577309,0.028483296,0.10548578,-0.022326864,-0.003
18.414869,1.2388755,16.443977,0.028550465,0.1054611,-0.022389334,-0.003
18.191982,1.2238806,16.244946,0.02863032,0.10543173,-0.022463592,-0.003
18.132553,1.2198825,16.191877,0.028697486,0.10540701,-0.022526043,-0.003
18.110594,1.2184359,16.17227,0.028730374,0.10539489,-0.022556618,-0.003
18.227798,1.2263212,16.27693,0.028763262,0.10538278,-0.022587193,-0.003
18.304726,1.2314966,16.345625,0.02883043,0.10535801,-0.022649629,-0.003
18.241619,1.2272511,16.289272,0.028910282,0.10532855,-0.022723848,-0.003
18.085016,1.2167151,16.149429,0.028977449,0.10530374,-0.022786265,-0.003
17.958815,1.2082245,16.036736,0.029010337,0.10529159,-0.022816826,-0.003
18.036211,1.2134609,16.105848,0.029043226,0.10527943,-0.022847384,-0.003
18.07848,1.2163047,16.143593,0.029110391,0.10525459,-0.022909787,-0.003
17.947495,1.2074921,16.026627,0.029190246,0.10522503,-0.022983968,-0.003
17.828644,1.1994959,15.920496,0.029257413,0.10520013,-0.023046352,-0.003
17.865484,1.2019746,15.953395,0.029290302,0.10518794,-0.023076896,-0.003
17.862989,1.2018323,15.951167,0.029323191,0.10517574,-0.023107439,-0.003
17.729221,1.1928322,15.831715,0.029390357,0.10515081,-0.023169808,-0.003
17.634336,1.1864483,15.746984,0.029470211,0.10512115,-0.023243949,-0.003
17.788939,1.1968501,15.88504,0.029537379,0.10509618,-0.023306301,-0.003
17.83609,1.2000225,15.927146,0.029570266,0.10508394,-0.023336828,-0.003
17.752808,1.1944413,15.852777,0.029603154,0.1050717,-0.023367353,-0.003
17.555346,1.1811558,15.676449,0.029670321,0.10504669,-0.02342969,-0.003
17.420406,1.1720768,15.555951,0.029750176,0.10501692,-0.02350379,-0.003
17.377041,1.1691592,15.517229,0.029817341,0.10499187,-0.023566106,-0.003
17.382555,1.1695302,15.522152,0.029850231,0.10497959,-0.023596618,-0.003
17.42725,1.1725556,15.562063,0.029883118,0.10496731,-0.023627127,-0.003
17.396971,1.1705183,15.535026,0.029950283,0.10494222,-0.023689428,-0.003
17.246513,1.1603951,15.400671,0.030030138,0.10491235,-0.023763487,-0.003
17.231459,1.1593822,15.387228,0.030097306,0.1048872,-0.02382577,-0.003
17.244844,1.1602829,15.399181,0.030130193,0.10487489,-0.023856264,-0.003
17.269266,1.1619399,15.420988,0.03016308,0.10486256,-0.023886755,-0.003
17.18446,1.1562338,15.345259,0.030230249,0.10483737,-0.023949021,-0.003
17.036858,1.1463026,15.213454,0.030310103,0.10480741,-0.024023039,-0.003
17.070349,1.1485561,15.243361,0.030377268,0.10478218,-0.024085287,-0.003
17.184414,1.1562307,15.345219,0.030410158,0.10476982,-0.024115765,-0.003
17.233395,1.1595362,15.388956,0.030443045,0.10475745,-0.024146238,-0.003
17.151901,1.154053,15.316185,0.03051021,0.10473218,-0.024208467,-0.003
17.006084,1.1442418,15.185975,0.030590066,0.1047021,-0.024282442,-0.003
16.959482,1.1411062,15.144361,0.030657234,0.10467678,-0.024344657,-0.003
16.983183,1.142701,15.165525,0.030690122,0.10466439,-0.024375118,-0.003
16.912928,1.13798,15.102788,0.030723007,0.10465197,-0.024405571,-0.003
16.874376,1.1353861,15.068362,0.030790176,0.1046266,-0.024467764,-0.003
16.778746,1.1289517,14.982967,0.030870029,0.10459643,-0.024541697,-0.003
16.635717,1.1193281,14.855247,0.030937198,0.10457102,-0.024603875,-0.003
16.676594,1.1220784,14.891748,0.030970085,0.10455859,-0.02463432,-0.003
16.616102,1.118011,14.837729,0.031002972,0.10454612,-0.024664754,-0.003
16.55587,1.1139584,14.783944,0.03107014,0.10452066,-0.024726911,-0.003
16.505358,1.1105596,14.738837,0.031149993,0.10449038,-0.0248008,-0.003
16.516525,1.1113111,14.748811,0.031217161,0.10446489,-0.024862941,-0.003
16.61919,1.1182189,14.840488,0.031250048,0.10445242,-0.024893371,-0.003
16.599993,1.1169281,14.823344,0.031282937,0.1044399,-0.024923785,-0.003
16.507236,1.110687,14.740515,0.031350102,0.10441436,-0.024985904,-0.003
16.491968,1.1096597,14.72688,0.03142996,0.10438396,-0.02505975,-0.003
16.480404,1.1088815,14.716553,0.031497124,0.10435839,-0.025121856,-0.003
16.371277,1.101539,14.619107,0.031530012,0.10434587,-0.02515227,-0.003
16.375071,1.1017948,14.622492,0.0315629,0.10433331,-0.025182664,-0.003
16.349791,1.100094,14.599918,0.031630068,0.10430767,-0.025244746,-0.003
16.27865,1.0953072,14.536391,0.031709922,0.10427718,-0.025318548,-0.003
16.174759,1.088317,14.443621,0.031777088,0.10425151,-0.025380617,-0.003
16.249166,1.0933235,14.510063,0.031809977,0.10423895,-0.025411012,-0.003
16.217764,1.0912129,14.48202,0.031842863,0.10422635,-0.02544139,-0.003
16.262064,1.0941936,14.52158,0.031910031,0.10420062,-0.025503434,-0.003
16.305777,1.0971348,14.560614,0.031989885,0.10417002,-0.025577193,-0.003
16.261421,1.0941503,14.521006,0.032057054,0.10414426,-0.025639225,-0.003
16.342306,1.0995926,14.593232,0.032089942,0.10413165,-0.025669597,-0.003
16.36252,1.1009598,14.611284,0.032122828,0.10411902,-0.025699962,-0.003
16.398254,1.1033641,14.643193,0.032189995,0.10409321,-0.025761973,-0.003
16.348398,1.1000096,14.598673,0.032269849,0.10406251,-0.025835691,-0.003
16.135687,1.0856972,14.408728,0.032337018,0.10403665,-0.025897682,-0.003
15.976434,1.0749818,14.266519,0.032369905,0.10402397,-0.025928026,-0.003
15.960967,1.0739511,14.252711,0.032402794,0.1040113,-0.025958378,-0.003
16.082714,1.0821431,14.361429,0.032469959,0.1039854,-0.026020346,-0.003
16.390785,1.1028719,14.636527,0.032549813,0.10395453,-0.026093993,-0.003
16.344082,1.0997294,14.594824,0.032616982,0.10392853,-0.026155924,-0.003
16.320494,1.098123,14.573757,0.032649869,0.1039158,-0.026186246,-0.003
16.190218,1.0893573,14.457424,0.032682755,0.10390303,-0.026216555,-0.003
16.237143,1.0925146,14.499327,0.032749925,0.10387695,-0.026278453,-0.003
16.090717,1.0826625,14.368573,0.032829776,0.10384592,-0.026352027,-0.003
16.059706,1.0805759,14.340881,0.032896944,0.10381978,-0.026413903,-0.003
16.225584,1.0917548,14.489003,0.032929832,0.10380699,-0.0264442,-0.003
16.306553,1.0972028,14.561306,0.032962721,0.10379416,-0.026474483,-0.003
16.127304,1.0851419,14.401241,0.033029887,0.10376796,-0.026536331,-0.003
16.172838,1.0882057,14.441902,0.033109742,0.1037368,-0.026609853,-0.003
16.050838,1.0799968,14.33296,0.03317691,0.10371056,-0.026671685,-0.003
16.059713,1.0806351,14.340885,0.033209795,0.10369772,-0.026701959,-0.003
16.10379,1.0836009,14.380244,0.033242685,0.10368485,-0.026732227,-0.003
15.947306,1.0730712,14.240508,0.03330985,0.10365858,-0.026794041,-0.003
15.640931,1.0524557,13.966923,0.033389704,0.10362732,-0.026867524,-0.003
15.566624,1.0474557,13.900569,0.033456871,0.10360102,-0.026929324,-0.003
15.224544,1.0244952,13.5951,0.03348976,0.10358813,-0.026959583,-0.003
15.385186,1.0353053,13.73855,0.033522648,0.10357524,-0.02698984,-0.003
15.730035,1.0585109,14.046491,0.033589814,0.10354891,-0.027051629,-0.003
15.730778,1.058561,14.047154,0.03366967,0.10351758,-0.027125083,-0.003
15.730118,1.0585165,14.046565,0.033736837,0.10349122,-0.027186861,-0.003
15.745557,1.0596267,14.060351,0.033769724,0.10347831,-0.027217111,-0.003
15.679475,1.0551796,14.001342,0.033802613,0.10346539,-0.027247356,-0.003
15.524158,1.0447272,13.862648,0.033869778,0.10343902,-0.027309125,-0.003
15.506019,1.0435065,13.84645,0.033949632,0.10340764,-0.027382558,-0.003
15.391584,1.0358055,13.744264,0.034016798,0.10338125,-0.02744432,-0.003
15.224377,1.0246186,13.594952,0.034049689,0.10336832,-0.027474564,-0.003
15.180859,1.0216898,13.556091,0.034082574,0.10335539,-0.027504798,-0.003
15.190641,1.0223482,13.564827,0.03414974,0.10332897,-0.02756655,-0.003
15.347844,1.0329281,13.705205,0.034229595,0.10329755,-0.027639965,-0.003
15.076809,1.0146872,13.463178,0.034296763,0.10327111,-0.027701711,-0.003
14.906927,1.003315,13.311478,0.034329652,0.10325817,-0.027731948,-0.003
14.895649,1.0025558,13.301407,0.034362539,0.10324521,-0.027762175,-0.003
14.714487,0.99036276,13.139634,0.034429708,0.10321875,-0.02782391,-0.003
14.573754,0.98089069,13.013964,0.034509562,0.10318729,-0.027897304,-0.003
14.711057,0.99013186,13.136571,0.034576726,0.10316081,-0.027959032,-0.003
14.659145,0.98663795,13.090216,0.034609615,0.10314785,-0.027989257,-0.003
14.768742,0.99406582,13.188082,0.034642503,0.10313487,-0.028019477,-0.003
14.983171,1.0084988,13.379561,0.03470967,0.10310837,-0.028081194,-0.003
14.818789,0.99743444,13.232773,0.034789523,0.10307685,-0.028154561,-0.003
14.526628,0.97776949,12.971882,0.034856692,0.10305031,-0.028216265,-0.003
14.63469,0.98507833,13.068378,0.034889581,0.1030373,-0.028246472,-0.003
14.766582,0.99395615,13.186154,0.034922468,0.1030243,-0.028276684,-0.003
14.808554,0.99678135,13.223635,0.034989634,0.10299774,-0.028338375,-0.003
14.606969,0.98321241,13.043625,0.035069489,0.10296613,-0.028411705,-0.003
14.427668,0.97114342,12.883513,0.035136656,0.10293951,-0.028473372,-0.003
14.41074,0.97002316,12.868399,0.035169544,0.10292646,-0.028503561,-0.003
14.519834,0.97736651,12.965816,0.035202431,0.10291342,-0.028533753,-0.003
14.529086,0.97798932,12.974079,0.035269597,0.10288677,-0.028595403,-0.003
14.390621,0.96866888,12.850433,0.035349451,0.10285503,-0.028668681,-0.003
14.419072,0.97058398,12.875839,0.035416622,0.10282832,-0.028730312,-0.003
14.433092,0.97152776,12.888359,0.035449509,0.10281525,-0.028760489,-0.003
14.444318,0.97228432,12.898382,0.035482395,0.10280214,-0.028790651,-0.003
14.519377,0.9773367,12.965407,0.035549562,0.10277537,-0.028852252,-0.003
14.534298,0.9783411,12.978732,0.035629417,0.10274351,-0.028925477,-0.003
14.450405,0.9726941,12.903818,0.035696584,0.10271669,-0.028987056,-0.003
14.468684,0.97392446,12.920141,0.03572947,0.10270356,-0.029017208,-0.003
14.409609,0.9699285,12.867388,0.035762359,0.10269039,-0.029047344,-0.003
14.405599,0.96965861,12.863807,0.035829528,0.10266349,-0.029108889,-0.003
14.474671,0.97430795,12.925487,0.03590938,0.10263147,-0.029182043,-0.003
14.495992,0.97574306,12.944526,0.035976547,0.1026045,-0.029243557,-0.003
14.513102,0.97689474,12.959804,0.036009437,0.10259128,-0.029273674,-0.003
14.50724,0.97646046,12.95457,0.036042324,0.10257804,-0.029303778,-0.003
14.55763,0.97985214,12.999566,0.03610949,0.10255099,-0.029365255,-0.003
14.664864,0.9870699,13.095323,0.036189346,0.10251877,-0.029438321,-0.003
14.650466,0.98610079,13.082466,0.036256512,0.10249162,-0.029499754,-0.003
14.622956,0.98424917,13.0579,0.036289398,0.10247831,-0.029529829,-0.003
14.644256,0.98562431,13.076922,0.036322286,0.10246499,-0.029559897,-0.003
14.683993,0.98829889,13.112408,0.036389455,0.10243774,-0.029621292,-0.003
14.778648,0.99466962,13.196932,0.036469309,0.10240529,-0.029694254,-0.003
14.868418,1.0007114,13.277093,0.036536476,0.10237793,-0.029755596,-0.003
14.909033,1.003445,13.313361,0.036569364,0.10236451,-0.029785622,-0.003
14.965376,1.0071596,13.363678,0.036602252,0.10235109,-0.029815648,-0.003
15.072851,1.0143926,13.459649,0.036669419,0.10232363,-0.029876944,-0.003
15.195704,1.0226605,13.569355,0.036749271,0.10229091,-0.029949786,-0.003
15.292955,1.0292054,13.656197,0.036816438,0.10226332,-0.030011026,-0.003
15.329425,1.0315628,13.688766,0.036849329,0.10224979,-0.030041002,-0.003
15.383789,1.0352212,13.737312,0.036882217,0.10223625,-0.030070974,-0.003
15.48477,1.0420165,13.827485,0.036949383,0.10220855,-0.030132161,-0.003
15.604688,1.0500861,13.934569,0.037029235,0.10217553,-0.03020487,-0.003
15.710361,1.0571972,14.028933,0.037096403,0.10214769,-0.030265994,-0.003
15.760817,1.0605925,14.073988,0.03712929,0.10213403,-0.030295912,-0.003
15.813723,1.0640395,14.121234,0.037162179,0.10212036,-0.030325824,-0.003
15.921467,1.0712892,14.217447,0.037229346,0.10209239,-0.030386891,-0.003
16.039707,1.0792451,14.323032,0.037309202,0.10205905,-0.030459454,-0.003
16.135695,1.0857036,14.408747,0.037376368,0.10203094,-0.030520454,-0.003
16.193371,1.0894595,14.460251,0.037409254,0.10201716,-0.030550312,-0.003
16.228186,1.0918018,14.49134,0.037442142,0.10200334,-0.030580159,-0.003
16.317219,1.0977918,14.570845,0.037509308,0.10197509,-0.030641094,-0.003
16.426851,1.1051676,14.668743,0.037589165,0.10194141,-0.030713499,-0.003
16.524944,1.1117672,14.756337,0.037656332,0.10191301,-0.030774366,-0.003
16.595631,1.1165228,14.819458,0.037689219,0.10189908,-0.030804159,-0.003
16.625284,1.1183811,14.845938,0.037722108,0.10188512,-0.030833937,-0.003
16.709969,1.1240778,14.921558,0.037789275,0.10185657,-0.030894734,-0.003
16.808567,1.1307106,15.009605,0.03786913,0.10182253,-0.030966973,-0.003
16.888365,1.1360786,15.080863,0.037936296,0.10179383,-0.031027699,-0.003
16.951748,1.1403424,15.137462,0.037969181,0.10177977,-0.031057423,-0.003
16.969763,1.1414154,15.153546,0.038002069,0.10176565,-0.03108713,-0.003
17.034285,1.1457552,15.211163,0.038069237,0.1017368,-0.031147784,-0.003
17.114157,1.1511276,15.282486,0.038149092,0.10170241,-0.031219853,-0.003
17.176916,1.1553489,15.33853,0.038216256,0.1016734,-0.031280432,-0.003
17.226425,1.1586789,15.382739,0.038249144,0.10165918,-0.031310085,-0.003
17.239147,1.1594027,15.394099,0.038282035,0.10164492,-0.031339724,-0.003
17.280882,1.1622095,15.431366,0.038349202,0.10161576,-0.031400234,-0.003
17.326481,1.1652763,15.472086,0.038429057,0.10158101,-0.031472128,-0.003
17.35635,1.167285,15.498757,0.038496225,0.1015517,-0.031532563,-0.003
17.379728,1.1687324,15.519632,0.038529111,0.10153732,-0.031562142,-0.003
17.384727,1.1690686,15.524097,0.038561996,0.10152293,-0.03159171,-0.003
17.402227,1.1702454,15.539724,0.038629163,0.10149348,-0.031652074,-0.003
17.420094,1.1714469,15.555678,0.03870902,0.10145837,-0.031723801,-0.003
17.427439,1.1719408,15.562237,0.038776185,0.10142877,-0.031784091,-0.003
17.430185,1.1721256,15.56469,0.038809076,0.10141425,-0.031813603,-0.003
17.427214,1.1718217,15.562037,0.038841963,0.10139971,-0.031843103,-0.003
17.419935,1.1713324,15.555538,0.038909131,0.10136998,-0.03190333,-0.003
17.385426,1.1690118,15.524721,0.038988983,0.10133453,-0.031974886,-0.003
17.352924,1.1668264,15.495698,0.039056149,0.10130467,-0.032035045,-0.003
17.378838,1.1684985,15.518831,0.03908904,0.10129002,-0.032064497,-0.003
17.326645,1.1649894,15.472226,0.039121926,0.10127535,-0.032093927,-0.003
17.26417,1.1607887,15.416437,0.039189093,0.10124535,-0.032154024,-0.003
17.211466,1.157245,15.369374,0.039268948,0.10120963,-0.032225445,-0.003
17.167021,1.1542567,15.329686,0.039336114,0.10117953,-0.032285489,-0.003
17.144543,1.1527082,15.309613,0.039369004,0.10116478,-0.032314885,-0.003
17.136904,1.1521946,15.302792,0.039401891,0.10115002,-0.032344274,-0.003
17.092951,1.1492394,15.263542,0.039469055,0.10111982,-0.032404266,-0.003
17.031626,1.1451162,15.208781,0.03954891,0.10108385,-0.032475561,-0.003
16.971586,1.1410794,15.155167,0.039616077,0.10105354,-0.032535501,-0.003
16.91243,1.1371089,15.102344,0.039648964,0.10103868,-0.032564837,-0.003
16.905329,1.1366314,15.096002,0.039681855,0.10102382,-0.032594182,-0.003
16.866703,1.1340344,15.06151,0.039749019,0.10099345,-0.032654084,-0.003
16.818392,1.1307862,15.01837,0.039828876,0.10095727,-0.032725278,-0.003
16.796377,1.1293062,14.998713,0.039896044,0.10092682,-0.032785144,-0.003
16.800522,1.1295937,15.002415,0.039928932,0.10091189,-0.032814451,-0.003
16.791334,1.128976,14.994209,0.039961819,0.10089695,-0.03284375,-0.003
16.789818,1.1288741,14.992856,0.040028985,0.10086641,-0.032903571,-0.003
16.821688,1.1310169,15.021316,0.04010884,0.10083006,-0.032974668,-0.003
16.856012,1.1333246,15.051966,0.040176006,0.10079941,-0.033034436,-0.003
16.842318,1.132404,15.039738,0.040208892,0.10078438,-0.033063684,-0.003
16.892454,1.1357554,15.084517,0.040241784,0.10076935,-0.033092942,-0.003
16.950052,1.1396281,15.13595,0.040308949,0.10073859,-0.033152651,-0.003
16.981913,1.1417701,15.1644,0.040388804,0.10070193,-0.033223592,-0.003
17.022242,1.1444817,15.200413,0.04045597,0.10067104,-0.033283234,-0.003
17.077864,1.1481819,15.250084,0.040488861,0.1006559,-0.033312432,-0.003
17.100111,1.1496776,15.269951,0.040521745,0.10064074,-0.033341613,-0.003
17.176647,1.1548233,15.338295,0.04058891,0.10060973,-0.033401191,-0.003
17.278738,1.1616871,15.429459,0.040668767,0.10057276,-0.033471979,-0.003
17.362312,1.1673059,15.504088,0.040735933,0.10054159,-0.033531472,-0.003
17.415586,1.1708404,15.551663,0.040768823,0.1005263,-0.033560593,-0.003
17.440987,1.1725479,15.574345,0.04080171,0.10051098,-0.033589695,-0.003
17.503754,1.1767678,15.630394,0.040868875,0.10047965,-0.033649106,-0.003
17.583918,1.1821573,15.70198,0.040948731,0.10044231,-0.033719692,-0.003
17.680559,1.1886543,15.788278,0.041015897,0.10041085,-0.033779033,-0.003
19.035563,1.1950096,15.873289,0.041048787,0.10039543,-0.033808082,-0.003
19.071728,1.19728,15.903447,0.041084005,0.10037886,-0.033839159,-0.003
19.183235,1.2042803,15.996431,0.041155932,0.10034497,-0.033902604,-0.003
19.32509,1.2131855,16.114719,0.041241446,0.10030456,-0.033977967,-0.003
19.439241,1.2203517,16.209908,0.04131337,0.10027046,-0.034041293,-0.003
19.50392,1.2243842,16.263844,0.04134859,0.10025372,-0.034072284,-0.003
19.558281,1.2277968,16.309174,0.041383808,0.10023697,-0.034103259,-0.003
19.675209,1.2351371,16.406677,0.04145574,0.10020266,-0.034166485,-0.003
19.812256,1.2437403,16.520956,0.041541251,0.10016176,-0.034241579,-0.003
19.926952,1.2509407,16.6166,0.041613178,0.10012724,-0.034304682,-0.003
19.992197,1.2549564,16.671005,0.041648396,0.10011031,-0.034335561,-0.003
20.041779,1.2580687,16.712351,0.041683616,0.10009334,-0.034366425,-0.003
20.154724,1.2651587,16.806534,0.041755542,0.10005862,-0.034429412,-0.003
20.293613,1.273877,16.92235,0.041841056,0.1000172,-0.034504227,-0.003
20.412762,1.2813563,17.021706,0.041912983,0.099982239,-0.034567088,-0.003
20.47901,1.2853785,17.076948,0.041948202,0.099965088,-0.034597848,-0.003
20.531969,1.2887025,17.121109,0.041983421,0.099947907,-0.034628592,-0.003
20.646374,1.2958831,17.216507,0.042055349,0.09991274,-0.034691337,-0.003
20.781193,1.3043451,17.32893,0.042140861,0.099870794,-0.034765854,-0.003
20.888491,1.3110797,17.418404,0.04221279,0.099835388,-0.034828465,-0.003
20.938374,1.3140589,17.460001,0.04224801,0.099818014,-0.034859102,-0.003
20.988098,1.3171796,17.501465,0.042283226,0.099800617,-0.03488972,-0.003
21.082596,1.32311,17.580263,0.042355153,0.099765003,-0.034952212,-0.003
21.190351,1.3298727,17.670118,0.042440668,0.099722512,-0.035026424,-0.003
21.279545,1.3354703,17.744495,0.042512594,0.09968666,-0.035088778,-0.003
21.316702,1.3376602,17.77548,0.042547813,0.099669062,-0.035119284,-0.003
21.368206,1.3408921,17.818428,0.042583033,0.099651441,-0.035149779,-0.003
21.465214,1.3469795,17.899321,0.042654957,0.099615373,-0.035212006,-0.003
21.578423,1.3540835,17.993723,0.042740473,0.099572346,-0.035285909,-0.003
21.667961,1.3597022,18.068386,0.042812402,0.099536031,-0.035347998,-0.003
21.701475,1.3617302,18.096336,0.042847616,0.099518217,-0.035378374,-0.003
21.744186,1.3644102,18.13195,0.042882836,0.099500373,-0.035408739,-0.003
21.817274,1.3689964,18.192898,0.042954765,0.09946385,-0.035470705,-0.003
21.888851,1.3734877,18.252584,0.043040279,0.099420287,-0.035544291,-0.003
21.940695,1.3767407,18.295815,0.043112204,0.099383533,-0.035606116,-0.003
21.962955,1.378106,18.314377,0.043147423,0.099365495,-0.035636365,-0.003
21.985519,1.3795218,18.333191,0.043182644,0.099347427,-0.0356666,-0.003
22.03075,1.38236,18.370909,0.04325457,0.099310465,-0.035728302,-0.003
22.081514,1.3855453,18.41324,0.043340083,0.09926638,-0.035801575,-0.003
22.118811,1.3878855,18.44434,0.043412011,0.099229179,-0.035863135,-0.003
22.135403,1.3889869,18.458174,0.043447229,0.099210933,-0.035893258,-0.003
22.146547,1.3896862,18.467466,0.043482446,0.099192657,-0.035923362,-0.003
22.165838,1.3908967,18.483553,0.043554373,0.099155255,-0.035984799,-0.003
22.175694,1.3915153,18.491772,0.043639888,0.099110655,-0.036057763,-0.003
22.178989,1.3917221,18.49452,0.043711817,0.09907303,-0.036119066,-0.003
22.188812,1.3923384,18.502712,0.043747035,0.099054575,-0.036149062,-0.003
22.181406,1.3920238,18.496532,0.043782254,0.09903609,-0.03617904,-0.003
22.176037,1.3916869,18.492054,0.04385418,0.098998271,-0.03624022,-0.003
22.168358,1.3912051,18.485651,0.043939695,0.09895318,-0.036312882,-0.003
22.158516,1.3905873,18.477444,0.04401162,0.098915152,-0.036373932,-0.003
22.163599,1.391014,18.481678,0.04404684,0.098896496,-0.036403805,-0.003
22.147346,1.389994,18.468126,0.044082061,0.09887781,-0.036433659,-0.003
22.120678,1.3883202,18.445889,0.044153987,0.098839588,-0.03649459,-0.003
22.084265,1.3860348,18.415524,0.044239502,0.098794028,-0.036566958,-0.003
22.047539,1.3837298,18.384899,0.044311426,0.098755606,-0.036627758,-0.003
22.030926,1.3826872,18.371046,0.044346648,0.098736756,-0.036657512,-0.003
22.011749,1.3815806,18.355051,0.044381866,0.098717891,-0.036687251,-0.003
21.971806,1.3790735,18.321743,0.044453791,0.098679289,-0.03674794,-0.003
21.925112,1.3761427,18.282806,0.044539307,0.098633274,-0.036820021,-0.003
21.877682,1.3731658,18.243258,0.044611235,0.098594479,-0.03688059,-0.003
21.843847,1.3710421,18.215042,0.044646453,0.09857545,-0.036910225,-0.003
21.822079,1.3697695,18.196888,0.04468167,0.098556407,-0.036939848,-0.003
21.762693,1.3660419,18.147367,0.044753596,0.098517448,-0.03700031,-0.003
21.688234,1.3613679,18.085278,0.044839113,0.098471008,-0.037072118,-0.003
21.621698,1.3571916,18.029795,0.044911041,0.098431863,-0.037132461,-0.003
21.57424,1.3543795,17.990219,0.044946258,0.098412663,-0.037161984,-0.003
21.548838,1.3527848,17.969036,0.044981476,0.098393455,-0.037191503,-0.003
21.477118,1.3482825,17.909231,0.045053401,0.098354153,-0.037251741,-0.003
21.380068,1.3421898,17.828304,0.045138918,0.098307319,-0.037323292,-0.003
21.294271,1.3368037,17.75676,0.045210843,0.098267846,-0.037383419,-0.003
21.241985,1.3335214,17.71316,0.045246062,0.098248489,-0.037412841,-0.003
21.205748,1.3314509,17.68294,0.045281283,0.098229118,-0.037442256,-0.003
21.121868,1.3261844,17.612995,0.045353209,0.098189496,-0.037502285,-0.003
21.018703,1.319707,17.52697,0.04543872,0.098142304,-0.037573595,-0.003
20.933075,1.3143306,17.455566,0.045510649,0.098102525,-0.037633523,-0.003
20.885942,1.3116386,17.416258,0.045545869,0.098083019,-0.037662849,-0.003
20.845922,1.3091253,17.382887,0.045581084,0.098063506,-0.037692163,-0.003
20.771523,1.304453,17.320847,0.045653013,0.098023593,-0.037752002,-0.003
20.676407,1.2984798,17.241533,0.045738528,0.097976059,-0.037823088,-0.003
20.611677,1.2944148,17.187555,0.045810458,0.097936004,-0.037882835,-0.003
20.625839,1.2955773,17.199362,0.045845672,0.097916387,-0.037912078,-0.003
20.566168,1.2918291,17.149601,0.045880892,0.097896725,-0.037941299,-0.003
20.52718,1.2893802,17.117092,0.045952821,0.097856551,-0.038000964,-0.003
20.521915,1.2890495,17.112701,0.046038334,0.097808726,-0.038071852,-0.003
20.530222,1.2895713,17.119629,0.046110258,0.097768433,-0.038131431,-0.003
20.572172,1.2923905,17.154608,0.046145479,0.097748682,-0.038160592,-0.003
20.564177,1.2918882,17.147942,0.046180699,0.097728901,-0.038189732,-0.003
20.579493,1.2928504,17.160713,0.046252625,0.097688444,-0.038249202,-0.003
20.645691,1.2970091,17.215914,0.04633814,0.097640254,-0.038319845,-0.003
20.704315,1.3006921,17.264799,0.046410067,0.097599611,-0.038379189,-0.003
20.685255,1.2994947,17.248907,0.046445286,0.097579665,-0.038408216,-0.003
20.759956,1.3043191,17.311211,0.046480504,0.097559735,-0.038437251,-0.003
20.85116,1.3100493,17.387262,0.046552433,0.097518921,-0.038496479,-0.003
20.941782,1.3157431,17.462831,0.046637945,0.097470269,-0.038566802,-0.003
21.013884,1.320273,17.522955,0.046709872,0.097429231,-0.038625874,-0.003
21.002087,1.3195983,17.51313,0.046745089,0.097409092,-0.038654763,-0.003
21.06953,1.323836,17.569368,0.046780308,0.097388953,-0.038683657,-0.003
21.165026,1.329836,17.649,0.046852236,0.097347721,-0.038742594,-0.003
21.260733,1.3358495,17.728809,0.046937751,0.097298563,-0.038812567,-0.003
21.348101,1.341339,17.801662,0.047009678,0.0972571,-0.03887134,-0.003
21.393795,1.34421,17.839766,0.047044897,0.09723676,-0.038900092,-0.003
21.430677,1.346522,17.870525,0.047080115,0.09721639,-0.038928822,-0.003
21.514721,1.3518027,17.940609,0.047152042,0.097174712,-0.038987443,-0.003
21.596165,1.3569199,18.008522,0.047237555,0.097125009,-0.039057028,-0.003
21.669966,1.3615569,18.070063,0.047309483,0.097083084,-0.039115474,-0.003
21.755098,1.3669058,18.141052,0.047344703,0.097062528,-0.039144073,-0.003
21.751425,1.3665596,18.137985,0.047379922,0.097041912,-0.039172627,-0.003
21.804861,1.3699168,18.182545,0.047451845,0.096999757,-0.039230902,-0.003
21.870234,1.3740239,18.237057,0.047537359,0.096949488,-0.03930008,-0.003
21.926231,1.377542,18.283752,0.047609289,0.096907087,-0.039358184,-0.003
22.02869,1.3838209,18.369177,0.047644509,0.0968863,-0.039386615,-0.003
21.993845,1.381632,18.34012,0.047679727,0.096865445,-0.039414994,-0.003
21.994072,1.3816462,18.340311,0.04775165,0.096822806,-0.039472915,-0.003
22.005686,1.3823757,18.349995,0.047837167,0.096771963,-0.039541677,-0.003
22.007765,1.3825064,18.351728,0.047909094,0.09672907,-0.039599415,-0.003
22.039351,1.3844905,18.378067,0.047944313,0.096708037,-0.039627664,-0.003
22.025181,1.3834625,18.366245,0.047979529,0.096686959,-0.039655875,-0.003
22.007914,1.382378,18.351847,0.048051458,0.096643828,-0.039713439,-0.003
21.996231,1.3816442,18.342106,0.048136973,0.096592404,-0.039781764,-0.003
21.968349,1.3798928,18.318855,0.0482089,0.096549019,-0.039839134,-0.003
21.923399,1.3769884,18.281378,0.048244117,0.096527733,-0.039867189,-0.003
21.934898,1.3777107,18.290968,0.048279336,0.096506432,-0.039895236,-0.003
21.909719,1.3761293,18.26997,0.048351263,0.096462831,-0.039952442,-0.003
21.870548,1.373669,18.237307,0.048436778,0.096410833,-0.040020332,-0.003
21.822588,1.3706566,18.197313,0.048508704,0.096366972,-0.040077336,-0.003
21.739647,1.3654175,18.12816,0.048543922,0.09634544,-0.040105205,-0.003
21.744812,1.3657418,18.132467,0.04857914,0.096323907,-0.040133074,-0.003
21.701271,1.3630072,18.096161,0.048651068,0.09627983,-0.040189914,-0.003
21.606398,1.3570483,18.017046,0.048736581,0.096227281,-0.040257376,-0.003
21.534779,1.35255,17.957325,0.048808512,0.096182965,-0.040314034,-0.003
21.532833,1.352428,17.955704,0.048843731,0.096161239,-0.040341754,-0.003
21.48172,1.3492379,17.913071,0.048878947,0.096139476,-0.04036944,-0.003
21.406784,1.3445312,17.850582,0.048950876,0.096094958,-0.040425938,-0.003
21.396612,1.3438923,17.8421,0.04903639,0.096041933,-0.040493026,-0.003
21.438961,1.3465523,17.877415,0.049108314,0.095997222,-0.040549364,-0.003
21.450907,1.3473026,17.887375,0.049143537,0.095975272,-0.040576912,-0.003
21.430161,1.3460001,17.870087,0.049178751,0.095953301,-0.040604431,-0.003
21.419325,1.3453195,17.861052,0.049250679,0.095908344,-0.040660579,-0.003
21.40151,1.3442006,17.846195,0.049336194,0.095854752,-0.040727217,-0.003
21.394896,1.3437852,17.840681,0.049408119,0.095809564,-0.040783174,-0.003
21.440916,1.3466756,17.879055,0.049443339,0.095787406,-0.040810551,-0.003
21.404673,1.3444202,17.848818,0.049478561,0.095765196,-0.040837888,-0.003
21.362848,1.3417933,17.813944,0.049550487,0.095719777,-0.040893659,-0.003
21.339064,1.3402995,17.794111,0.049636,0.095665649,-0.040959861,-0.003
21.2995,1.3378145,17.761118,0.049707927,0.095619991,-0.041015439,-0.003
21.231733,1.3336087,17.704618,0.049743144,0.095597588,-0.041042611,-0.003
21.252768,1.3349299,17.722158,0.049778365,0.095575184,-0.041069787,-0.003
21.230108,1.3335067,17.703262,0.049850287,0.095529325,-0.041125193,-0.003
21.19779,1.3314768,17.676313,0.049935805,0.095474653,-0.041190952,-0.003
21.158541,1.3290114,17.643585,0.050007732,0.095428541,-0.041246153,-0.003
21.064482,1.3231033,17.565151,0.050042949,0.095405914,-0.041273139,-0.003
21.09041,1.324788,17.586788,0.05007817,0.095383294,-0.041300137,-0.003
21.073904,1.3237511,17.573023,0.050150096,0.095336989,-0.041355174,-0.003
21.025185,1.3206909,17.532396,0.050235611,0.095281787,-0.041420486,-0.003
20.998941,1.3190424,17.510513,0.050307539,0.095235243,-0.041475326,-0.003
20.983297,1.3180597,17.497467,0.050342755,0.095212415,-0.04150214,-0.003
20.971298,1.3173072,17.487467,0.050377975,0.095189564,-0.04152894,-0.003
20.971636,1.3173286,17.487749,0.050449903,0.095142812,-0.041583601,-0.003
20.967642,1.3170776,17.484419,0.050535416,0.095087089,-0.041648466,-0.003
20.989567,1.3184549,17.502701,0.050607345,0.095040113,-0.041702937,-0.003
21.077221,1.3239608,17.575794,0.050642563,0.09501709,-0.041729588,-0.003
21.036058,1.3214054,17.541458,0.050677779,0.094994001,-0.041756179,-0.003
21.048512,1.3221878,17.551844,0.050749706,0.094946802,-0.041810453,-0.003
21.091705,1.3249011,17.587864,0.050835219,0.09489055,-0.041874859,-0.003
21.145821,1.3283004,17.632988,0.050907151,0.094843119,-0.04192894,-0.003
21.262133,1.3356839,17.729969,0.05094237,0.094819874,-0.041955397,-0.003
21.238857,1.3342217,17.71056,0.050977588,0.094796561,-0.041981794,-0.003
21.287209,1.3372592,17.750879,0.051049511,0.094748899,-0.042035658,-0.003
21.396408,1.3441191,17.841938,0.051135027,0.094692089,-0.042099576,-0.003
21.494141,1.3502586,17.923433,0.051206952,0.094644174,-0.042153217,-0.003
21.562019,1.3545007,17.980045,0.051242173,0.094620667,-0.042179447,-0.003
21.609093,1.3574578,18.019299,0.05127739,0.094597131,-0.042205643,-0.003
21.714649,1.3640887,18.107319,0.05134932,0.094548963,-0.042259064,-0.003
21.847572,1.3724388,18.218161,0.051434833,0.094491534,-0.042322423,-0.003
21.964159,1.3797626,18.31538,0.051506758,0.09444309,-0.042375587,-0.003
22.024336,1.3833265,18.365576,0.05154198,0.094419315,-0.042401575,-0.003
22.085131,1.387145,18.416271,0.0515772,0.094395511,-0.042427532,-0.003
22.214378,1.395263,18.524048,0.051649125,0.094346799,-0.04248045,-0.003
22.374363,1.4053115,18.657455,0.051734641,0.094288699,-0.042543199,-0.003
22.516399,1.4142325,18.775896,0.051806562,0.094239682,-0.04259583,-0.003
22.592968,1.4186602,18.839767,0.051841783,0.094215624,-0.042621553,-0.003
22.6628,1.4230449,18.897997,0.051877004,0.094191529,-0.042647243,-0.003
22.812445,1.4324416,19.022783,0.051948931,0.094142213,-0.042699602,-0.003
23.001131,1.4442894,19.180124,0.052034443,0.094083384,-0.042761661,-0.003
23.174877,1.4551994,19.325006,0.052106373,0.094033726,-0.0428137,-0.003
23.283964,1.4615242,19.416,0.052141589,0.094009355,-0.042839121,-0.003
23.31637,1.4635583,19.443022,0.052176806,0.093984924,-0.042864487,-0.003
23.401955,1.4689305,19.514389,0.052248735,0.093934909,-0.042916179,-0.003
23.464712,1.4728698,19.566721,0.05233425,0.093875229,-0.042977426,-0.003
23.486629,1.4742454,19.584997,0.052406174,0.093824863,-0.043028772,-0.003
23.533842,1.4768434,19.624321,0.052441391,0.09380015,-0.043053862,-0.003
23.496937,1.4745274,19.593546,0.052476614,0.093775377,-0.043078899,-0.003
23.437658,1.4708074,19.544115,0.05254854,0.09372469,-0.043129932,-0.003
23.353508,1.4655267,19.473946,0.052634056,0.093664244,-0.043190423,-0.003
23.246029,1.4587818,19.384319,0.052705983,0.093613245,-0.043241143,-0.003
23.165455,1.4535872,19.317122,0.052741197,0.093588226,-0.043265924,-0.003
23.112583,1.4502696,19.273033,0.052776419,0.093563177,-0.043290686,-0.003
22.983818,1.4421898,19.165659,0.052848345,0.093511924,-0.043341149,-0.003
22.809071,1.4312247,19.019941,0.052933857,0.093450829,-0.043400981,-0.003
22.680645,1.4231663,18.912851,0.053005784,0.093399324,-0.043451186,-0.003
22.672155,1.422628,18.905754,0.053041007,0.093374066,-0.043475736,-0.003
22.570919,1.4162759,18.821337,0.053076228,0.093348764,-0.043500237,-0.003
22.42811,1.4073148,18.702251,0.053148149,0.093297035,-0.043550204,-0.003
22.273607,1.3976201,18.573414,0.053233668,0.093235388,-0.043609478,-0.003
22.148346,1.3897601,18.468962,0.053305593,0.093183428,-0.04365921,-0.003
22.127769,1.3884691,18.451805,0.053340811,0.093157955,-0.043683529,-0.003
22.046101,1.3833948,18.383696,0.05337603,0.093132436,-0.043707803,-0.003
21.922422,1.3756341,18.280563,0.053447955,0.09308026,-0.043757308,-0.003
21.805721,1.3683109,18.183249,0.053533469,0.093018092,-0.043816026,-0.003
21.719751,1.3629164,18.111561,0.053605401,0.092965677,-0.04386529,-0.003
21.696886,1.3615285,18.092501,0.053640617,0.09293998,-0.04388937,-0.003
21.655743,1.3589466,18.058191,0.053675835,0.092914253,-0.04391342,-0.003
21.595638,1.3551749,18.008072,0.053747764,0.092861623,-0.043962449,-0.003
21.553572,1.3525351,17.972992,0.053833278,0.092798911,-0.044020586,-0.003
21.540134,1.351692,17.961788,0.053905203,0.092746042,-0.04406935,-0.003
21.540134,1.3517746,17.961803,0.053940424,0.092720106,-0.04409318,-0.003
21.545557,1.3521149,17.966324,0.053975642,0.092694148,-0.044116981,-0.003
21.566093,1.3534037,17.98345,0.054047565,0.092641048,-0.044165492,-0.003
21.610609,1.3561972,18.020569,0.054133084,0.092577748,-0.044222996,-0.003
21.662153,1.359432,18.063551,0.054205008,0.092524379,-0.044271212,-0.003
21.687492,1.3610221,18.084681,0.054240226,0.092498198,-0.044294767,-0.003
21.721306,1.3631451,18.112898,0.054275446,0.092471987,-0.044318292,-0.003
21.792755,1.3676289,18.172478,0.054347372,0.092418358,-0.044366222,-0.003
21.88418,1.3733664,18.248714,0.054432887,0.092354424,-0.044423014,-0.003
21.969015,1.3786904,18.319458,0.054504816,0.092300497,-0.044470612,-0.003
22.013752,1.3814059,18.356787,0.054540031,0.092274047,-0.044493861,-0.003
22.057894,1.3841759,18.393597,0.054575253,0.092247553,-0.04451707,-0.003
22.153513,1.3901762,18.473331,0.05464718,0.09219335,-0.044564351,-0.003
22.274931,1.3977954,18.574579,0.054732691,0.092128716,-0.044620339,-0.003
22.385166,1.4047128,18.666502,0.054804619,0.092074186,-0.044667244,-0.003
22.444191,1.4080626,18.715752,0.054839838,0.092047431,-0.044690147,-0.003
22.500223,1.4115777,18.762474,0.054875057,0.092020638,-0.044713005,-0.003
22.619848,1.4190825,18.862228,0.054946983,0.091965802,-0.044759549,-0.003
22.767336,1.4283353,18.985214,0.055032496,0.091900401,-0.044814643,-0.003
22.896492,1.4364381,19.092915,0.055104424,0.091845214,-0.044860773,-0.003
22.960243,1.4404376,19.146074,0.055139641,0.091818132,-0.044883285,-0.003
23.039068,1.444923,19.211838,0.055174861,0.091791011,-0.044905756,-0.003
23.15238,1.4520296,19.306328,0.055246788,0.091735482,-0.044951472,-0.003
23.241516,1.4576198,19.380655,0.055332302,0.091669247,-0.04500556,-0.003
23.349323,1.4643811,19.470554,0.055404232,0.091613367,-0.045050852,-0.003
28.366217,1.4718608,19.574778,0.055439447,0.091585964,-0.045072969,-0.003
28.475342,1.4775231,19.650084,0.055482011,0.091552764,-0.045099605,-0.003
28.642725,1.4862082,19.765589,0.055568923,0.091484778,-0.045153748,-0.003
28.835388,1.496205,19.89854,0.055672259,0.091403611,-0.045217704,-0.003
29.030981,1.506354,20.033514,0.055759177,0.091335073,-0.045271158,-0.003
29.13695,1.5116138,20.106625,0.055801735,0.091301426,-0.045297217,-0.003
29.224989,1.5161812,20.167379,0.055844293,0.091267712,-0.045323189,-0.003
29.387407,1.5246074,20.279459,0.055931211,0.091198668,-0.045375988,-0.003
29.564304,1.5337847,20.401531,0.056034543,0.091116264,-0.045438334,-0.003
29.70874,1.541278,20.501202,0.056121464,0.091046676,-0.045490418,-0.003
29.774597,1.5446318,20.546629,0.056164015,0.091012523,-0.045515798,-0.003
29.85261,1.5486789,20.600464,0.056206578,0.090978302,-0.045541108,-0.003
30.017601,1.5572382,20.714319,0.056293495,0.090908244,-0.04559255,-0.003
30.222544,1.5678701,20.855745,0.056396827,0.090824641,-0.04565328,-0.003
30.415308,1.5778704,20.988768,0.056483744,0.090754054,-0.045703996,-0.003
30.53718,1.5841215,21.072884,0.056526301,0.090719409,-0.04572871,-0.003
30.625317,1.5886935,21.133703,0.05656886,0.090684697,-0.045753334,-0.003
30.830282,1.5993263,21.275146,0.056655781,0.090613618,-0.045803364,-0.003
31.101309,1.6133858,21.462173,0.056759114,0.090528801,-0.045862388,-0.003
31.326967,1.6250918,21.617895,0.056846026,0.090457186,-0.045911632,-0.003
31.416592,1.6297411,21.679743,0.056888588,0.090422019,-0.045935608,-0.003
31.537874,1.6358743,21.763462,0.056931148,0.0903868,-0.045959502,-0.003
31.758123,1.6472987,21.915451,0.057018064,0.090314679,-0.046008009,-0.003
31.994753,1.6595727,22.078745,0.057121396,0.090228602,-0.046065178,-0.003
32.183216,1.6693482,22.208797,0.057208316,0.090155914,-0.046112839,-0.003
32.268059,1.6737491,22.267345,0.057250872,0.090120234,-0.046136033,-0.003
32.358414,1.6782721,22.32971,0.05729343,0.090084493,-0.046159137,-0.003
32.538963,1.6876364,22.454302,0.057380346,0.090011314,-0.046206031,-0.003
32.760216,1.6991116,22.606981,0.057483684,0.089923978,-0.04626127,-0.003
32.920834,1.7074419,22.717819,0.057570596,0.089850247,-0.046307284,-0.003
32.943619,1.7086238,22.733543,0.057613156,0.089814045,-0.046329662,-0.003
33.036072,1.7133118,22.797359,0.057655713,0.089777797,-0.046351962,-0.003
33.182339,1.7208974,22.898294,0.057742633,0.089703567,-0.046397183,-0.003
33.306824,1.7273535,22.9842,0.057845964,0.089615002,-0.046450414,-0.003
33.410973,1.7327549,23.05607,0.057932881,0.089540243,-0.046494748,-0.003
33.49876,1.7373077,23.11665,0.057975443,0.089503549,-0.046516314,-0.003
33.514244,1.7381067,23.1273,0.058018002,0.089466795,-0.046537772,-0.003
33.56731,1.7408589,23.163921,0.058104919,0.089391567,-0.046581306,-0.003
33.630562,1.7441393,23.207569,0.058208249,0.089301839,-0.046632551,-0.003
33.669731,1.7461706,23.234598,0.058295168,0.089226112,-0.046675216,-0.003
33.681824,1.7467977,23.242943,0.058337724,0.089188956,-0.046695963,-0.003
33.718105,1.7488077,23.267975,0.058380288,0.08915174,-0.046716619,-0.003
33.79982,1.7530458,23.324364,0.058467203,0.08907558,-0.046758499,-0.003
33.935696,1.7600931,23.418127,0.058570532,0.08898475,-0.046807762,-0.003
34.075874,1.7673635,23.514862,0.058657452,0.088908099,-0.046848744,-0.003
34.142109,1.7707989,23.56057,0.058700008,0.088870488,-0.046868656,-0.003
34.201065,1.7739204,23.601278,0.058742566,0.088832818,-0.046888459,-0.003
34.303497,1.7792332,23.671963,0.058829485,0.088755719,-0.046928592,-0.003
34.396999,1.784083,23.736486,0.058932819,0.088663772,-0.046975747,-0.003
34.456768,1.787183,23.777731,0.059019737,0.088586196,-0.047014948,-0.003
34.480946,1.7884371,23.794416,0.059062293,0.088548139,-0.047033992,-0.003
34.506367,1.7898927,23.81193,0.059104849,0.088510029,-0.047052931,-0.003
34.55048,1.7921809,23.842371,0.059191771,0.088432036,-0.047091305,-0.003
34.591484,1.7943078,23.870667,0.059295106,0.088339053,-0.047136385,-0.003
34.622528,1.7959181,23.892088,0.059382021,0.088260628,-0.04717385,-0.003
34.647179,1.7971967,23.9091,0.05942458,0.088222153,-0.047192045,-0.003
34.646568,1.797407,23.908657,0.059467136,0.088183634,-0.047210135,-0.003
34.657593,1.7979791,23.916265,0.059554055,0.088104814,-0.047246773,-0.003
34.684509,1.7993753,23.934839,0.059657391,0.088010862,-0.0472898,-0.003
34.746799,1.8026068,23.977823,0.059744305,0.08793164,-0.047325548,-0.003
34.83963,1.8076674,24.041866,0.059786863,0.087892786,-0.047342911,-0.003
34.860081,1.8087283,24.055977,0.059829422,0.087853879,-0.047360159,-0.003
34.947514,1.8132648,24.116312,0.05991634,0.087774284,-0.04739508,-0.003
35.086624,1.8204827,24.212309,0.060019673,0.087679423,-0.047436059,-0.003
35.168468,1.8247291,24.268785,0.06010659,0.087599427,-0.047470044,-0.003
35.132858,1.8230211,24.244257,0.06014915,0.087560184,-0.047486518,-0.003
35.195576,1.8262756,24.287537,0.060191706,0.087520912,-0.047502913,-0.003
35.255264,1.8293726,24.328726,0.060278622,0.087440558,-0.047536042,-0.003
35.254368,1.8293263,24.328108,0.060381956,0.087344788,-0.047574848,-0.003
35.277302,1.8305161,24.343933,0.060468872,0.087264046,-0.047607023,-0.003
35.368313,1.8352387,24.406738,0.060511432,0.087224454,-0.047622636,-0.003
35.402576,1.8370061,24.430418,0.060553994,0.087184809,-0.047638122,-0.003
35.590813,1.8467735,24.560314,0.060640906,0.087103732,-0.047669429,-0.003
35.694881,1.8521736,24.63213,0.06074424,0.087007083,-0.047705993,-0.003
35.630184,1.8488164,24.587482,0.060831161,0.086925589,-0.047736224,-0.003
35.704617,1.852577,24.638805,0.060873715,0.086885639,-0.047750883,-0.003
35.623753,1.8483814,24.583006,0.06091628,0.086845629,-0.047765408,-0.003
35.604881,1.8474022,24.569984,0.061003192,0.086763829,-0.047794778,-0.003
35.721855,1.8534715,24.650703,0.061106525,0.086666375,-0.047829136,-0.003
35.787399,1.8568724,24.695934,0.061193446,0.08658421,-0.047857493,-0.003
35.678825,1.8511065,24.621099,0.061236001,0.086543918,-0.047871184,-0.003
35.785839,1.8566588,24.694948,0.061278563,0.086503595,-0.047884807,-0.003
35.839176,1.859426,24.731754,0.061365476,0.086421117,-0.047912218,-0.003
35.814266,1.8581337,24.714565,0.061468809,0.086322844,-0.047944155,-0.003
35.834175,1.8591665,24.728302,0.061555731,0.086240008,-0.047970492,-0.003
35.902687,1.862596,24.775614,0.061598289,0.086199395,-0.047983211,-0.003
35.763496,1.8553752,24.679564,0.061640845,0.086158738,-0.04799578,-0.003
35.845463,1.8596272,24.736124,0.061727764,0.086075604,-0.048021153,-0.003
35.880432,1.8614415,24.760256,0.061831097,0.085976563,-0.048050623,-0.003
35.725777,1.8534182,24.653532,0.061918015,0.085893087,-0.048074841,-0.003
35.850212,1.8597937,24.739368,0.061960567,0.085852183,-0.048086569,-0.003
35.796261,1.8569949,24.702137,0.062003131,0.08581122,-0.048098132,-0.003
35.786655,1.8564966,24.695509,0.062090043,0.085727483,-0.048121411,-0.003
35.892914,1.862009,24.768837,0.062193384,0.085627742,-0.04814845,-0.003
35.957485,1.8653588,24.813396,0.0622803,0.0855437,-0.048170611,-0.003
35.874096,1.8610327,24.75585,0.062322853,0.085502498,-0.048181251,-0.003
35.968834,1.8657379,24.821342,0.062365415,0.085461266,-0.048191808,-0.003
36.04665,1.8697743,24.875044,0.062452331,0.085376956,-0.048212931,-0.003
36.057068,1.8703147,24.882233,0.062555668,0.085276537,-0.048237316,-0.003
36.059296,1.8704304,24.88377,0.062642584,0.085191935,-0.048257239,-0.003
36.053596,1.8697684,24.879894,0.06268514,0.085150465,-0.048266791,-0.003
36.064445,1.8703312,24.887384,0.062727696,0.085108966,-0.048276216,-0.003
36.076183,1.8709399,24.895483,0.062814617,0.085024111,-0.048295055,-0.003
36.078876,1.8710796,24.897343,0.06291795,0.084923074,-0.048316717,-0.003
36.076595,1.8709611,24.895767,0.063004868,0.084837958,-0.048334323,-0.003
36.077019,1.8706704,24.896105,0.063047423,0.084796242,-0.048342735,-0.003
36.071976,1.8704089,24.892624,0.063089981,0.084754497,-0.048351008,-0.003
36.076653,1.8706515,24.895853,0.063176902,0.08466915,-0.048367478,-0.003
36.069176,1.8702637,24.890694,0.063280235,0.084567547,-0.048386306,-0.003
36.079548,1.8708014,24.89785,0.063367154,0.084481969,-0.04840152,-0.003
36.16748,1.8751706,24.958521,0.063409708,0.084440038,-0.048408769,-0.003
36.120514,1.8727355,24.926111,0.06345227,0.084398068,-0.048415851,-0.003
36.113342,1.8723638,24.921162,0.063539186,0.084312297,-0.04842991,-0.003
36.127735,1.8731101,24.931095,0.063642516,0.08421021,-0.048445884,-0.003
36.138592,1.873673,24.938587,0.063729437,0.084124237,-0.048458692,-0.003
36.204422,1.877002,24.983992,0.06377199,0.084082119,-0.04846476,-0.003
36.171661,1.8753035,24.961384,0.063814551,0.084039971,-0.048470672,-0.003
36.157883,1.8745891,24.951876,0.063901465,0.083953843,-0.048482329,-0.003
36.162891,1.8748488,24.955334,0.064004807,0.083851337,-0.048495453,-0.003
36.171291,1.8752843,24.96113,0.064091717,0.083765052,-0.048505858,-0.003
34.61985,1.8785355,25.004128,0.06413428,0.08372277,-0.048510745,-0.003
34.43837,1.8686882,24.873056,0.064174943,0.083682358,-0.048515253,-0.003
34.415676,1.8674567,24.856663,0.064257984,0.083599798,-0.048524179,-0.003
34.458706,1.8697916,24.887743,0.064356715,0.08350157,-0.048534129,-0.003
34.373276,1.8651561,24.826042,0.064439767,0.083418883,-0.048541907,-0.003
34.37838,1.865631,24.829689,0.064480424,0.083378389,-0.048545547,-0.003
34.257557,1.859074,24.742424,0.064521091,0.083337873,-0.048549045,-0.003
34.178112,1.8547628,24.685045,0.064604133,0.083255112,-0.048555877,-0.003
34.078487,1.8493564,24.613092,0.064702869,0.08315666,-0.048563361,-0.003
33.941181,1.8419052,24.513924,0.064785913,0.083073817,-0.048569124,-0.003
33.948025,1.8424643,24.519003,0.064826577,0.083033241,-0.048571799,-0.003
34.056957,1.8483765,24.597681,0.06486724,0.082992658,-0.048574351,-0.003
34.060371,1.8485619,24.600147,0.064950279,0.082909755,-0.048579108,-0.003
33.960934,1.8431649,24.528326,0.065049011,0.082811147,-0.048584051,-0.003
33.880192,1.8387828,24.470011,0.065132059,0.082728177,-0.04858765,-0.003
33.83345,1.8364203,24.436066,0.065172725,0.082687542,-0.048589218,-0.003
33.741898,1.8314509,24.369942,0.065213386,0.082646906,-0.04859066,-0.003
33.549076,1.8209848,24.230677,0.065296433,0.082563899,-0.048593253,-0.003
33.244507,1.8044534,24.010704,0.065395162,0.082465202,-0.04859573,-0.003
32.95108,1.7885267,23.798777,0.065478207,0.082382172,-0.048597354,-0.003
32.857552,1.783995,23.731047,0.06551887,0.082341515,-0.048598014,-0.003
32.672401,1.7739425,23.597324,0.065559532,0.082300857,-0.048598558,-0.003
32.345932,1.7562168,23.361534,0.06564258,0.082217813,-0.048599418,-0.003
32.040993,1.7396603,23.141296,0.06574131,0.082119085,-0.048600011,-0.003
31.853153,1.7294614,23.00563,0.065824354,0.082036041,-0.048600137,-0.003
31.765108,1.7253036,22.94211,0.065865019,0.081995375,-0.04860007,-0.003
31.762644,1.7251698,22.940331,0.065905685,0.08195471,-0.048599929,-0.003
31.652184,1.7191702,22.860552,0.065988724,0.081871673,-0.048599318,-0.003
31.498331,1.7108138,22.749432,0.066087459,0.081772946,-0.048598088,-0.003
31.393953,1.7051445,22.674046,0.066170501,0.081689917,-0.048596639,-0.003
31.321276,1.7011971,22.621555,0.066211168,0.081649259,-0.048595782,-0.003
31.283121,1.6995046,22.593939,0.066251829,0.081608608,-0.048594847,-0.003
31.194756,1.6947041,22.530117,0.066334873,0.081525594,-0.048592642,-0.003
31.091604,1.6891001,22.455616,0.066433604,0.081426911,-0.048589539,-0.003
31.002939,1.6842833,22.391581,0.066516651,0.081343919,-0.048586525,-0.003
30.936726,1.6806861,22.343758,0.066557318,0.081303284,-0.048584916,-0.003
30.90357,1.6792017,22.31979,0.066597981,0.081262656,-0.048583236,-0.003
30.823473,1.6748495,22.26194,0.066681026,0.081179693,-0.048579533,-0.003
30.718588,1.6691505,22.186188,0.066779754,0.081081085,-0.048574682,-0.003
30.648676,1.6653516,22.135695,0.066862798,0.08099816,-0.048570234,-0.003
30.642778,1.6650312,22.131435,0.066903461,0.080957562,-0.048567932,-0.003
30.615038,1.6636702,22.111399,0.06694413,0.080916964,-0.048565537,-0.003
30.574423,1.661463,22.082064,0.067027171,0.080834083,-0.048560377,-0.003
30.560143,1.660687,22.071751,0.067125904,0.080735572,-0.048553769,-0.003
30.577732,1.6616429,22.084455,0.067208947,0.080652744,-0.048547801,-0.003
30.58577,1.6620797,22.09026,0.067249608,0.080612198,-0.048544735,-0.003
30.632071,1.6645731,22.123753,0.067290277,0.080571651,-0.048541583,-0.003
30.694613,1.6679717,22.168924,0.06737332,0.080488883,-0.048534833,-0.003
30.841852,1.6759728,22.275267,0.067472053,0.08039052,-0.048526291,-0.003
31.019423,1.6856222,22.403515,0.067555101,0.080307826,-0.048518628,-0.003
31.035233,1.6864814,22.414934,0.067595763,0.080267355,-0.048514694,-0.003
31.167194,1.693421,22.510389,0.067636426,0.080226891,-0.048510686,-0.003
31.350349,1.7033725,22.642672,0.067719468,0.080144294,-0.048502102,-0.003
31.49848,1.7114209,22.749659,0.067818197,0.080046162,-0.048491254,-0.003
31.579094,1.7158009,22.807882,0.067901246,0.079963677,-0.048481591,-0.003
31.564592,1.715013,22.797407,0.067941905,0.079923317,-0.048476674,-0.003
31.593075,1.7163035,22.81793,0.067982574,0.079882957,-0.048471663,-0.003
31.614687,1.7174774,22.833538,0.068065619,0.079800591,-0.048461072,-0.003
31.576159,1.7153845,22.805712,0.068164352,0.079702742,-0.048447885,-0.003
31.551758,1.7140589,22.788088,0.068247392,0.07962051,-0.048436325,-0.003
31.622587,1.7179067,22.839245,0.068288057,0.079580262,-0.048430521,-0.003
31.564945,1.7145832,22.797565,0.06832872,0.079540037,-0.048424572,-0.003
31.545967,1.7135524,22.783861,0.068411762,0.079457931,-0.048412133,-0.003
31.547247,1.7136217,22.784784,0.068510499,0.079360396,-0.048396777,-0.003
31.511477,1.7116787,22.758949,0.068593545,0.079278439,-0.04838337,-0.003
31.498711,1.7109491,22.749697,0.068634203,0.07923834,-0.048376653,-0.003
31.479029,1.70988,22.735481,0.06867487,0.079198249,-0.048369832,-0.003
31.422869,1.7068294,22.69492,0.068757916,0.079116434,-0.048355587,-0.003
31.335136,1.702064,22.631557,0.068856646,0.079019263,-0.048338108,-0.003
31.24577,1.6972098,22.567013,0.068939691,0.078937612,-0.048322957,-0.003
31.196711,1.6945449,22.531578,0.06898035,0.078897662,-0.048315395,-0.003
31.14455,1.6918188,22.493855,0.069021013,0.078857727,-0.048307735,-0.003
31.025146,1.6853327,22.407618,0.069104059,0.078776225,-0.048291799,-0.003
30.861717,1.6764549,22.289581,0.069202797,0.07867942,-0.048272356,-0.003
30.706678,1.668033,22.177607,0.069285837,0.07859809,-0.048255596,-0.003
30.624794,1.6635849,22.118465,0.069326502,0.078558289,-0.048247255,-0.003
30.54015,1.6592367,22.057266,0.069367163,0.07851851,-0.048238833,-0.003
30.358025,1.6493418,21.925728,0.06945021,0.078437321,-0.048221365,-0.003
30.129519,1.6369271,21.760691,0.069548939,0.078340895,-0.04820016,-0.003
29.932854,1.6262424,21.618652,0.069631988,0.078259863,-0.04818197,-0.003
29.835691,1.6209636,21.548479,0.069672646,0.078220218,-0.048172947,-0.003
29.746042,1.6164033,21.483681,0.069713313,0.078180581,-0.048163854,-0.003
29.564865,1.6065582,21.352827,0.069796359,0.07809969,-0.048145059,-0.003
29.464716,1.6011161,21.280497,0.069895089,0.078003608,-0.04812235,-0.003
29.463932,1.6010734,21.27993,0.069978136,0.077922873,-0.048102889,-0.003
29.433258,1.5994066,21.257776,0.070018793,0.077883385,-0.048093207,-0.003
29.2913,1.5919256,21.155226,0.070059461,0.077843912,-0.048083425,-0.003
29.110603,1.5821052,21.024721,0.070142506,0.077763356,-0.048063241,-0.003
28.895029,1.570389,20.869026,0.070241241,0.077667683,-0.048038844,-0.003
28.674919,1.5584265,20.710054,0.070324286,0.077587299,-0.04801799,-0.003
28.570154,1.5527327,20.63439,0.070364946,0.077547967,-0.048007682,-0.003
28.482952,1.5482765,20.571342,0.070405608,0.077508651,-0.047997311,-0.003
28.304678,1.538586,20.442587,0.070488657,0.077428401,-0.047975931,-0.003
28.121399,1.5286232,20.310217,0.070587384,0.077333093,-0.047950175,-0.003
27.992226,1.5216017,20.216923,0.07067043,0.077252999,-0.047928229,-0.003
27.93565,1.5185263,20.176062,0.070711093,0.077213809,-0.047917385,-0.003
27.884439,1.5156724,20.139082,0.070751758,0.077174634,-0.047906477,-0.003
27.795137,1.5108185,20.074585,0.070834803,0.077094689,-0.047883999,-0.003
27.715908,1.5065118,20.017363,0.070933537,0.076999746,-0.047856901,-0.003
27.675657,1.5043241,19.988293,0.07101658,0.076919988,-0.047833774,-0.003
27.666185,1.5036477,19.981512,0.071057241,0.076880969,-0.047822338,-0.003
27.660704,1.5033498,19.977552,0.07109791,0.076841965,-0.047810819,-0.003
27.669947,1.5038521,19.984228,0.071180951,0.076762401,-0.047787044,-0.003
27.713085,1.5061966,20.015383,0.071279683,0.076667942,-0.047758311,-0.003
27.771229,1.5093567,20.057377,0.07136273,0.076588616,-0.047733732,-0.003
27.804289,1.5108995,20.081345,0.071403391,0.076549821,-0.047721554,-0.003
27.840179,1.5128498,20.107265,0.071444055,0.076511055,-0.047709275,-0.003
27.915823,1.5169603,20.161898,0.071527101,0.076431982,-0.047683895,-0.003
28.001175,1.5215985,20.223543,0.071625832,0.076338157,-0.047653161,-0.003
28.066542,1.5251504,20.270752,0.071708879,0.076259397,-0.047626823,-0.003
28.093626,1.5266222,20.290314,0.071749537,0.076220892,-0.047613766,-0.003
28.122862,1.5277185,20.31148,0.071790203,0.076182418,-0.047600597,-0.003
28.177483,1.5306857,20.350927,0.07187325,0.076103963,-0.047573365,-0.003
28.238064,1.5339767,20.394684,0.071971982,0.076010898,-0.047540396,-0.003
28.26288,1.5353247,20.412605,0.072055028,0.075932801,-0.047512155,-0.003
28.22986,1.533531,20.388758,0.072095684,0.075894631,-0.047498155,-0.003
28.24052,1.5336531,20.396404,0.07213635,0.075856484,-0.047484066,-0.003
28.210327,1.5320133,20.374596,0.072219395,0.075778708,-0.047454957,-0.003
28.07864,1.5248619,20.279488,0.072318125,0.075686447,-0.047419805,-0.003
27.917345,1.5161024,20.162994,0.072401176,0.075608991,-0.047389839,-0.003
27.871429,1.5136672,20.12961,0.072441833,0.07557112,-0.047375049,-0.003
27.727558,1.5058538,20.025702,0.0724825,0.075533278,-0.047360156,-0.003
27.416723,1.4889728,19.801208,0.072565542,0.075456083,-0.047329549,-0.003
26.98423,1.4654845,19.488848,0.072664278,0.075364411,-0.047292873,-0.003
26.538349,1.4412692,19.166819,0.072747322,0.075287387,-0.04726183,-0.003
26.264936,1.4273883,18.969265,0.072787983,0.075249694,-0.047246579,-0.003
25.957546,1.4106829,18.747257,0.072828651,0.075212002,-0.047231309,-0.003
25.299301,1.3749101,18.271856,0.072911694,0.07513503,-0.047200143,-0.003
24.502979,1.3316333,17.69673,0.073010427,0.075043462,-0.047163215,-0.003
23.903412,1.2990495,17.263706,0.073093474,0.074966364,-0.047132351,-0.003
23.684061,1.2885441,17.105238,0.073134132,0.074928582,-0.04711733,-0.003
23.516001,1.2794007,16.98386,0.073174793,0.074890777,-0.047102358,-0.003
23.306694,1.2680132,16.832693,0.073257838,0.074813522,-0.047071893,-0.003
23.253933,1.2651428,16.794588,0.073356575,0.074721634,-0.047035761,-0.003
23.347326,1.2702239,16.86204,0.073439616,0.074644364,-0.047005344,-0.003
23.4382,1.2753122,16.927794,0.073480275,0.074606545,-0.046990417,-0.003
23.541983,1.2809592,17.00275,0.073520944,0.074568734,-0.046975441,-0.003
23.830276,1.2966458,17.210964,0.073603992,0.074491583,-0.046944704,-0.003
24.290737,1.3217001,17.543522,0.073702722,0.074400023,-0.046907768,-0.003
24.750219,1.3467014,17.875376,0.073785765,0.074323185,-0.04687627,-0.003
24.986441,1.3583989,18.046564,0.073826425,0.074285634,-0.046860676,-0.003
25.209278,1.3705136,18.20751,0.073867096,0.074248128,-0.046844948,-0.003
25.710588,1.3977675,18.569584,0.073950139,0.074171722,-0.046812415,-0.003
26.101973,1.4190452,18.852262,0.074048871,0.074081264,-0.046772849,-0.003
26.003332,1.4136826,18.781019,0.074131918,0.074005522,-0.046738792,-0.003
25.684809,1.396366,18.550964,0.074172577,0.073968545,-0.046721887,-0.003
25.414877,1.3808631,18.35541,0.074213238,0.073931567,-0.046704974,-0.003
25.241943,1.3714671,18.230513,0.074296289,0.073856056,-0.0466704,-0.003
25.329315,1.3762143,18.293613,0.074395021,0.073766433,-0.046628978,-0.003
25.544949,1.3879303,18.44935,0.074478064,0.073691241,-0.046593729,-0.003
25.747362,1.396665,18.596249,0.07451872,0.073654503,-0.046576317,-0.003
25.906565,1.405301,18.711235,0.074559392,0.073617823,-0.046558745,-0.003
26.318642,1.4276539,19.00886,0.074642435,0.073543146,-0.04652242,-0.003
26.840736,1.4559751,19.385948,0.074741169,0.073454797,-0.046478342,-0.003
27.247906,1.4780619,19.680029,0.074824213,0.073380902,-0.046440449,-0.003
27.444304,1.4862456,19.822271,0.074864875,0.073344864,-0.046421617,-0.003
27.599775,1.4946651,19.934565,0.074905537,0.07330893,-0.046402588,-0.003
27.901072,1.5109819,20.152184,0.074988582,0.073235847,-0.046363149,-0.003
28.181498,1.5261685,20.354729,0.07508731,0.073149517,-0.046315249,-0.003
28.36064,1.5358698,20.484118,0.075170361,0.073077358,-0.046274133,-0.003
28.475782,1.5421053,20.567282,0.075211019,0.073042184,-0.046253741,-0.003
28.515196,1.5425426,20.595484,0.075251682,0.073007122,-0.046233147,-0.003
28.567263,1.5453591,20.633089,0.07533473,0.07293582,-0.046190567,-0.003
28.536293,1.5436839,20.61072,0.07543346,0.072851583,-0.046139073,-0.003
28.432745,1.5380824,20.535931,0.075516504,0.072781146,-0.046095084,-0.003
28.378819,1.5351652,20.496983,0.075557171,0.072746776,-0.046073347,-0.003
28.282171,1.5296497,20.426704,0.075597834,0.072712496,-0.046051476,-0.003
28.054296,1.517325,20.262123,0.07568088,0.072642714,-0.046006452,-0.003
27.731024,1.4998407,20.028641,0.075779611,0.072560117,-0.045952365,-0.003
27.406389,1.4822828,19.794174,0.075862654,0.072490901,-0.04590648,-0.003
27.24625,1.4752293,19.678198,0.075903315,0.072457083,-0.045883905,-0.003
27.049589,1.4645811,19.536161,0.075943983,0.072423302,-0.045861263,-0.003
26.669222,1.4439864,19.261448,0.076027029,0.072354428,-0.045814861,-0.003
26.224262,1.4198943,18.940081,0.076125759,0.072272688,-0.045759488,-0.003
25.805212,1.3972051,18.637428,0.076208801,0.072204016,-0.045712795,-0.003
25.580353,1.3876774,18.474953,0.076249466,0.072170407,-0.045689903,-0.003
25.383015,1.3769723,18.33243,0.076290127,0.072136797,-0.045667019,-0.003
24.968908,1.3545079,18.033348,0.076373176,0.072068155,-0.04562027,-0.003
24.495474,1.3288251,17.691418,0.076471906,0.071986526,-0.045564733,-0.003
24.143023,1.3097055,17.436867,0.076554954,0.07191781,-0.045518097,-0.003
23.980148,1.30325,17.31921,0.07659561,0.071884148,-0.045495298,-0.003
23.834974,1.2953601,17.214359,0.07663628,0.071850456,-0.045472518,-0.003
23.563419,1.280602,17.018234,0.07671932,0.07178162,-0.045426071,-0.003
23.310043,1.2668318,16.835239,0.076818057,0.071699694,-0.045370962,-0.003
23.159071,1.2586268,16.726202,0.0769011,0.071630731,-0.045324698,-0.003
23.122316,1.2577002,16.699636,0.076941757,0.071596958,-0.045302063,-0.003
23.090004,1.2559426,16.6763,0.076982429,0.071563169,-0.045279425,-0.003
23.073111,1.2550237,16.664099,0.07706547,0.071494192,-0.045233186,-0.003
23.181257,1.2609062,16.742207,0.077164202,0.07141225,-0.045178108,-0.003
23.410473,1.2733741,16.907753,0.077247247,0.071343467,-0.045131575,-0.003
23.533417,1.279137,16.997286,0.077287908,0.071309865,-0.04510868,-0.003
23.728664,1.2897496,17.138306,0.077328574,0.071276307,-0.04508571,-0.003
24.084967,1.3091161,17.395651,0.077411618,0.071208023,-0.045038451,-0.003
24.647701,1.339703,17.802092,0.07751035,0.071127333,-0.044981554,-0.003
25.194427,1.3694198,18.196972,0.077593395,0.071060069,-0.04493285,-0.003
25.311008,1.3757564,18.281174,0.077634061,0.07102742,-0.044908606,-0.003
25.186098,1.3676261,18.190556,0.077674719,0.070994943,-0.044884145,-0.003
24.859144,1.3498722,17.954416,0.077757769,0.070928894,-0.044833798,-0.003
24.554159,1.3333113,17.73414,0.0778565,0.070850715,-0.0447735,-0.003
24.492477,1.329962,17.689592,0.077939545,0.070785224,-0.044722438,-0.003
24.459131,1.3281512,17.665508,0.07798021,0.070753284,-0.04469727,-0.003
21.736273,1.321082,17.583849,0.078016479,0.070724867,-0.044674732,-0.003
21.625036,1.3143213,17.493862,0.078090548,0.070666976,-0.044628527,-0.003
21.532705,1.3087097,17.41917,0.078178615,0.070598438,-0.044573225,-0.003
21.474836,1.3051926,17.372356,0.078252691,0.070541076,-0.044526353,-0.003
20.41898,1.3007324,17.33779,0.078288956,0.070513099,-0.044503279,-0.003
20.413658,1.3003935,17.333273,0.078323501,0.070486501,-0.044481236,-0.003
20.37578,1.2979805,17.301109,0.07839405,0.07043238,-0.044435982,-0.003
20.285301,1.2922169,17.224283,0.07847792,0.070368387,-0.044381768,-0.003
20.200708,1.2868282,17.152456,0.078548467,0.070314839,-0.044335838,-0.003
20.198061,1.2866595,17.150209,0.078583007,0.07028871,-0.044313248,-0.003
19.180944,1.2807361,17.094297,0.078615906,0.070263907,-0.044291634,-0.003
19.114637,1.2763088,17.035204,0.078683098,0.070213415,-0.044247303,-0.003
19.043119,1.2715334,16.971466,0.078762973,0.070153743,-0.044194207,-0.003
18.996254,1.2684041,16.929699,0.078830157,0.070103861,-0.044149201,-0.003
19.090157,1.2746741,17.013386,0.078863052,0.070079535,-0.044127058,-0.003
17.922321,1.2549329,16.762949,0.078894388,0.070056491,-0.044105824,-0.003
18.337929,1.2840341,17.151672,0.078958379,0.070009403,-0.044062492,-0.003
18.896215,1.3231257,17.673845,0.079034449,0.069954358,-0.044009987,-0.003
18.867062,1.3210843,17.646576,0.079098439,0.06990914,-0.04396471,-0.003
17.905088,1.3159425,17.567892,0.079129767,0.069887243,-0.043942306,-0.003
17.773766,1.306291,17.439043,0.079159609,0.069866531,-0.043920822,-0.003
17.419729,1.2802709,17.091675,0.079220548,0.069824517,-0.043876681,-0.003
16.91243,1.2429867,16.593929,0.079292999,0.069774836,-0.043823946,-0.003
16.451479,1.2091088,16.141657,0.079353938,0.069733098,-0.043779545,-0.003
16.240675,1.1936158,15.934825,0.079383773,0.069712646,-0.043757822,-0.003
15.295088,1.1816673,15.749277,0.0794122,0.069693133,-0.043737151,-0.003
14.980183,1.1573384,15.425021,0.079470236,0.069653213,-0.043695025,-0.003
14.690898,1.1349888,15.127146,0.079539242,0.069605574,-0.043645103,-0.003
14.5075,1.1208199,14.938302,0.079597274,0.069565393,-0.04360323,-0.003
14.421188,1.1141516,14.849427,0.079625689,0.069545694,-0.043582752,-0.003
13.691686,1.108562,14.805557,0.079652763,0.069526911,-0.043563254,-0.003
13.60723,1.1017239,14.714231,0.079708036,0.0694886,-0.043523412,-0.003
13.563517,1.0981846,14.666961,0.079773755,0.069443204,-0.043475892,-0.003
13.562451,1.0980984,14.66581,0.079829027,0.069405325,-0.043435641,-0.003
13.518439,1.0945349,14.618217,0.079856084,0.069386944,-0.043415785,-0.003
12.895115,1.0909275,14.664629,0.079881869,0.069369495,-0.043396801,-0.003
12.941932,1.0948882,14.71787,0.079934513,0.069334328,-0.043357626,-0.003
12.986296,1.0986413,14.768321,0.079997092,0.069293514,-0.043310188,-0.003
13.004821,1.1002085,14.789388,0.080049743,0.06926024,-0.043269385,-0.003
13.01409,1.1009927,14.799929,0.080075516,0.069244392,-0.043249059,-0.003
11.19256,1.0921732,14.775391,0.080097509,0.069231153,-0.043231498,-0.003
11.125775,1.0856564,14.687227,0.080142426,0.069205001,-0.043194979,-0.003
10.974475,1.0708925,14.487495,0.080195824,0.06917572,-0.043150324,-0.003
10.735683,1.0475912,14.172265,0.080240739,0.069152966,-0.0431116,-0.003
10.55146,1.0296146,13.92907,0.08026274,0.069142558,-0.043092217,-0.003
10.32827,1.0002118,13.647552,0.080284724,0.069132678,-0.043072578,-0.003
9.723073,0.94160324,12.847857,0.080329643,0.069114298,-0.043031592,-0.003
8.6678324,0.83941144,11.453485,0.080383032,0.069095761,-0.042981524,-0.003
7.5111666,0.72739744,9.9250917,0.080427955,0.069082811,-0.042938508,-0.003
6.8961334,0.66783631,9.112401,0.080449968,0.069077201,-0.042917222,-0.003
6.244802,0.59783322,8.2412453,0.080471937,0.069072068,-0.042895861,-0.003
4.7171216,0.45158389,6.2251701,0.08051685,0.069062822,-0.04285191,-0.003
2.0608754,0.19729364,2.7197304,0.080570252,0.069053568,-0.042799316,-0.003
3.1043217,0.29718581,4.0967631,0.080615169,0.069046907,-0.042754896,-0.003
3.9869547,0.38168284,5.2615709,0.080637187,0.069043949,-0.042733077,-0.003
4.6879582,0.44480622,6.1844754,0.080659161,0.069041163,-0.04271128,-0.003
5.8407106,0.55418247,7.7052155,0.080704075,0.069035828,-0.042666685,-0.003
6.921349,0.65671641,9.1308222,0.080757478,0.069030009,-0.042613599,-0.003
7.6878815,0.72944701,10.142051,0.080802393,0.069025472,-0.042568915,-0.003
8.0363903,0.76251447,10.601812,0.080824397,0.069023341,-0.042547014,-0.003
8.3776541,0.795748,11.05106,0.080846385,0.06902127,-0.042525124,-0.003
9.0655966,0.86109197,11.958533,0.080891298,0.069017209,-0.042480394,-0.003
9.8852797,0.93894923,13.039786,0.080944702,0.069012687,-0.042427182,-0.003
10.568174,1.0038137,13.9406,0.080989618,0.06900917,-0.042382404,-0.003
10.898857,1.0352235,14.376808,0.081011608,0.069007553,-0.042360473,-0.003
11.238596,1.0810592,14.825,0.081033607,0.069006018,-0.042338528,-0.003
11.949663,1.1494578,15.762979,0.081078523,0.069003187,-0.042293701,-0.003
12.830626,1.2341992,16.92507,0.081131929,0.06900043,-0.042240366,-0.003
13.584085,1.3066757,17.91897,0.081176843,0.068998754,-0.042195484,-0.003
13.918492,1.3388429,18.36009,0.081198818,0.06899821,-0.042173516,-0.003
14.346997,1.3938038,18.932968,0.081220831,0.068997785,-0.042151507,-0.003
15.126661,1.4695479,19.961849,0.081265747,0.068997607,-0.042106591,-0.003
16.049015,1.559154,21.179031,0.081319152,0.068998672,-0.042053197,-0.003
16.827559,1.6347891,22.206432,0.081364066,0.069000795,-0.042008333,-0.003
17.190783,1.6700763,22.68576,0.081386037,0.069002301,-0.041986413,-0.003
17.558674,1.6949579,23.184856,0.081408055,0.069004126,-0.041964471,-0.003
18.277039,1.7643025,24.133402,0.081452972,0.069008939,-0.041919813,-0.003
19.03347,1.8373216,25.13221,0.081506371,0.06901677,-0.041866992,-0.003
19.569616,1.8890765,25.840149,0.081551283,0.069025293,-0.041822895,-0.003
19.785362,1.9099026,26.125025,0.08157326,0.069030158,-0.041801464,-0.003
19.95719,1.9027854,26.360518,0.081595271,0.0690355,-0.04178011,-0.003
20.21059,1.9269453,26.695221,0.081640189,0.069047913,-0.041736942,-0.003
20.258944,1.9315555,26.759089,0.081693584,0.069065385,-0.041686486,-0.003
20.064739,1.9130394,26.502573,0.081738501,0.069082379,-0.041644908,-0.003
19.886114,1.8960087,26.266636,0.081760485,0.069091462,-0.041624889,-0.003
19.641088,1.8552446,25.934465,0.081782484,0.06910105,-0.041605089,-0.003
19.013292,1.7959449,25.105515,0.081827402,0.069122091,-0.041565403,-0.003
18.093508,1.7090645,23.891012,0.081880801,0.069149479,-0.041519564,-0.003
17.172115,1.622032,22.674387,0.081925716,0.06917432,-0.041482143,-0.003
16.657972,1.5734676,21.995504,0.081947707,0.069187038,-0.041464202,-0.003
19.8284,1.511687,21.076975,0.081975255,0.069203451,-0.041442078,-0.003
18.341925,1.3983604,19.496899,0.082031525,0.069238231,-0.041397844,-0.003
16.675976,1.2713511,17.726048,0.082098412,0.069281407,-0.041346759,-0.003
15.708462,1.1975893,16.697609,0.082154679,0.069318704,-0.041304629,-0.003
15.552857,1.1994216,16.526245,0.082182238,0.069337077,-0.041284088,-0.003
15.631242,1.2054666,16.609535,0.082209778,0.069355421,-0.041263547,-0.003
16.202377,1.2495121,17.216417,0.082266041,0.069392763,-0.041221462,-0.003
16.512821,1.2734532,17.546289,0.082332934,0.069437541,-0.041171767,-0.003
16.48094,1.2709944,17.512411,0.082389199,0.069475725,-0.041130442,-0.003
16.540964,1.2756236,17.576195,0.082416758,0.069494545,-0.041110311,-0.003
16.495113,1.2875347,17.527502,0.082444304,0.06951347,-0.041090295,-0.003
16.417377,1.281467,17.444899,0.082500566,0.069552414,-0.041049689,-0.003
16.300259,1.2723252,17.32045,0.082567462,0.069599204,-0.041001879,-0.003
16.173403,1.2624235,17.185656,0.082623723,0.069638945,-0.040962055,-0.003
16.102797,1.2707109,17.11006,0.082651282,0.06965854,-0.040942676,-0.003
16.021692,1.2643108,17.023882,0.082678827,0.06967821,-0.040923394,-0.003
15.886369,1.2536321,16.880093,0.082735092,0.069718614,-0.040884238,-0.003
15.681168,1.2374392,16.662056,0.082801981,0.069767073,-0.04083813,-0.003
15.506912,1.2236882,16.4769,0.082858247,0.069808163,-0.040799692,-0.003
15.464615,1.2203504,16.431957,0.082885802,0.069828376,-0.040780965,-0.003
15.341402,1.2206596,16.300314,0.082913349,0.069848679,-0.040762346,-0.003
15.176676,1.207553,16.125292,0.082969611,0.069890313,-0.040724505,-0.003
14.999516,1.1934571,15.937059,0.083036509,0.069940135,-0.040679861,-0.003
14.846844,1.1813095,15.774844,0.083092773,0.06998232,-0.04064263,-0.003
14.763091,1.1746455,15.685856,0.083120327,0.070003077,-0.04062451,-0.003
14.729586,1.1750158,15.650025,0.083147871,0.070023865,-0.040606439,-0.003
14.582732,1.1633009,15.493995,0.083204138,0.070066527,-0.040569752,-0.003
14.405923,1.1491964,15.306137,0.083271029,0.070117548,-0.040526494,-0.003
14.295329,1.1403741,15.188632,0.083327295,0.07016068,-0.040490363,-0.003
14.271014,1.1384344,15.162798,0.083354848,0.070181862,-0.040472742,-0.003
17.964542,1.1281575,15.046281,0.083389888,0.0702089,-0.040450454,-0.003
17.782841,1.1167468,14.894095,0.083461451,0.070264354,-0.040405221,-0.003
17.614431,1.1061708,14.753043,0.083546533,0.070330687,-0.040351938,-0.003
17.485952,1.0981023,14.645434,0.083618099,0.070386805,-0.040307526,-0.003
17.42939,1.0945504,14.598062,0.083653141,0.070414387,-0.040285911,-0.003
17.894056,1.089704,14.550649,0.083689232,0.070442863,-0.040263738,-0.003
17.767735,1.0820113,14.447929,0.083762943,0.070501246,-0.040218741,-0.003
17.626635,1.0734189,14.333194,0.083850576,0.07057102,-0.040165722,-0.003
17.478771,1.0644141,14.212957,0.083924288,0.070630021,-0.040121537,-0.003
17.368771,1.0577155,14.12351,0.083960387,0.070659027,-0.040100046,-0.003
17.879457,1.0572394,14.115269,0.083997556,0.070688918,-0.040077955,-0.003
17.750244,1.0495988,14.013258,0.084073478,0.070750199,-0.040033136,-0.003
17.594645,1.0403979,13.890416,0.084163745,0.070823401,-0.039980318,-0.003
17.481634,1.0337155,13.801199,0.084239667,0.070885226,-0.039936252,-0.003
17.952932,1.0320969,13.760411,0.084276848,0.070915587,-0.039914791,-0.003
17.881159,1.0279707,13.705398,0.084315132,0.070946909,-0.039892778,-0.003
17.76684,1.0213987,13.617777,0.084393336,0.071011059,-0.039848048,-0.003
17.640411,1.0141302,13.520871,0.084486303,0.071087599,-0.03979528,-0.003
17.556658,1.0093155,13.456677,0.084564509,0.07115221,-0.039751217,-0.003
18.065521,1.0095451,13.443356,0.084602803,0.071183912,-0.039729737,-0.003
17.986992,1.0051568,13.384919,0.084642237,0.071216628,-0.03970772,-0.003
17.909363,1.0008187,13.327152,0.084722784,0.071283586,-0.03966295,-0.003
17.835531,0.99669278,13.27221,0.08481854,0.071363434,-0.039610095,-0.003
17.771605,0.99312037,13.224639,0.084899087,0.07143081,-0.039565954,-0.003
17.745945,0.99168652,13.205546,0.084938529,0.071463868,-0.039544441,-0.003
18.286213,0.99313182,13.211212,0.084979154,0.071497947,-0.039522327,-0.003
18.235601,0.99038303,13.174645,0.085062117,0.071567692,-0.0394774,-0.003
18.183655,0.98756188,13.137116,0.085160751,0.071650855,-0.039424367,-0.003
18.20219,0.98856854,13.150508,0.085243709,0.07172098,-0.039380044,-0.003
18.779589,0.99103117,13.17246,0.085284335,0.071755372,-0.039358418,-0.003
18.774935,0.99078554,13.169195,0.085326177,0.071790844,-0.039336227,-0.003
18.879808,0.99631983,13.242756,0.085411628,0.071863361,-0.039291024,-0.003
18.956703,1.0003778,13.296692,0.085513219,0.071949773,-0.039237604,-0.003
18.989893,1.0021292,13.319972,0.085598671,0.072022647,-0.039192978,-0.003
19.036844,1.004607,13.352904,0.085640516,0.07205838,-0.039171204,-0.003
19.612576,1.0054235,13.356111,0.085683609,0.072095223,-0.039148852,-0.003
19.597576,1.0046546,13.345896,0.085771623,0.072170615,-0.039103437,-0.003
19.547705,1.002098,13.311934,0.085876266,0.072260499,-0.039049856,-0.003
19.503515,0.99983269,13.28184,0.085964279,0.072336301,-0.039005131,-0.003
19.48518,0.99889284,13.269355,0.086007379,0.072373487,-0.038983341,-0.003
20.029125,0.99737823,13.242495,0.086051765,0.072411835,-0.03896099,-0.003
19.962652,0.99406809,13.198545,0.086142423,0.072490297,-0.038915575,-0.003
19.869955,0.98945218,13.137258,0.086250203,0.072583817,-0.038861997,-0.003
19.776707,0.98480874,13.075605,0.08634086,0.072662674,-0.038817272,-0.003
20.322226,0.98302227,13.044888,0.086385249,0.072701342,-0.038795475,-0.003
20.270308,0.98051095,13.011562,0.086430971,0.072741218,-0.038773105,-0.003
20.163637,0.9753511,12.943091,0.086524345,0.072822772,-0.038727634,-0.003
20.022638,0.96853071,12.852584,0.086635358,0.072919935,-0.038673937,-0.003
19.900028,0.96259993,12.77388,0.086728734,0.073001817,-0.038629055,-0.003
20.434826,0.96012831,12.735066,0.086774456,0.073041961,-0.038607169,-0.003
20.384323,0.95775545,12.703593,0.086821546,0.073083334,-0.038584679,-0.003
20.273735,0.95255953,12.634675,0.08691772,0.07316792,-0.038538914,-0.003
20.164639,0.94743359,12.566685,0.087032068,0.073268637,-0.038484771,-0.003
20.116222,0.94515872,12.536511,0.087128242,0.073353447,-0.038439419,-0.003
20.113995,0.94505411,12.535124,0.087175339,0.073395006,-0.038417261,-0.003
20.694963,0.94425046,12.521511,0.08722384,0.073437832,-0.038394496,-0.003
20.71294,0.94507068,12.532388,0.087322904,0.073525354,-0.03834809,-0.003
20.795124,0.94882053,12.582114,0.087440675,0.073629476,-0.038293056,-0.003
20.887445,0.95303291,12.637973,0.087539741,0.073717125,-0.038246885,-0.003
20.931065,0.95502305,12.664364,0.087588245,0.073760062,-0.038224325,-0.003
21.643684,0.9586584,12.714107,0.087638208,0.073804297,-0.038201094,-0.003
21.800457,0.96560228,12.806198,0.087740239,0.073894672,-0.038153738,-0.003
21.982487,0.97366494,12.913129,0.087861548,0.074002191,-0.038097564,-0.003
22.136318,0.98047853,13.003493,0.08796358,0.074092679,-0.038050421,-0.003
22.210699,0.98377299,13.047186,0.088013544,0.07413701,-0.038027372,-0.003
22.94305,0.98630661,13.084876,0.088064999,0.074182682,-0.038003672,-0.003
23.090477,0.99264443,13.168957,0.088170096,0.074276023,-0.037955374,-0.003
23.271353,1.0004201,13.272113,0.088295043,0.074387103,-0.037898164,-0.003
23.392673,1.0056356,13.341306,0.088400141,0.07448066,-0.037850283,-0.003
24.133953,1.0073665,13.363405,0.0884516,0.074526519,-0.037826937,-0.003
24.153528,1.0081837,13.374245,0.088504598,0.074573793,-0.037802979,-0.003
24.164074,1.0086238,13.380084,0.088612848,0.074670501,-0.037754342,-0.003
24.018013,1.0025272,13.299208,0.088741544,0.074785791,-0.037697151,-0.003
23.766663,0.99203563,13.16003,0.088849787,0.074883066,-0.037649672,-0.003
24.349619,0.98657387,13.090656,0.088902793,0.074930809,-0.037626646,-0.003
24.065054,0.97504419,12.937672,0.088957387,0.07498008,-0.037603132,-0.003
22.930119,0.92905992,12.327516,0.08906888,0.075081162,-0.037556089,-0.003
21.299971,0.86301124,11.451128,0.089201439,0.075201996,-0.037501581,-0.003
19.971149,0.80917138,10.736738,0.08931293,0.075304024,-0.037456632,-0.003
19.949352,0.78481889,10.412004,0.089367528,0.075354084,-0.037434839,-0.003
19.360041,0.76163501,10.104429,0.089423753,0.075405672,-0.03741248,-0.003
18.393415,0.72360748,9.5999269,0.089538598,0.07551112,-0.037366983,-0.003
17.664577,0.69493455,9.2195301,0.089675127,0.075636506,-0.037312958,-0.003
17.29031,0.68021065,9.0241909,0.089789965,0.075741939,-0.037267443,-0.003
17.688839,0.67534733,8.9633331,0.089846199,0.075793549,-0.037245113,-0.003
17.672453,0.67472172,8.9550304,0.089904116,0.075846672,-0.037222039,-0.003
17.837826,0.68103552,9.0388279,0.090022401,0.075955056,-0.037174664,-0.003
18.207594,0.695153,9.2261972,0.090163031,0.076083757,-0.037117984,-0.003
18.633417,0.71141064,9.4419718,0.090281316,0.07619188,-0.037070017,-0.003
18.895025,0.72139859,9.5745344,0.090339237,0.076244779,-0.037046425,-0.003
19.777126,0.73300159,9.7295828,0.090398888,0.076299235,-0.03702208,-0.003
20.451677,0.75800252,10.061436,0.090520723,0.076410413,-0.036972247,-0.003
21.143408,0.78364027,10.401741,0.090665568,0.076542541,-0.036912899,-0.003
21.639467,0.80202574,10.645782,0.090787402,0.076653689,-0.036863003,-0.003
26.996094,0.80901134,10.737243,0.090847057,0.076708131,-0.036838613,-0.003
27.35985,0.81991225,10.881921,0.090920914,0.076775566,-0.036808491,-0.003
27.321537,0.81876415,10.866683,0.091071753,0.076913439,-0.036747307,-0.003
27.23896,0.81628948,10.833839,0.091251078,0.077077687,-0.036675334,-0.003
26.905537,0.8062976,10.701226,0.091401918,0.077216193,-0.036615595,-0.003
26.459564,0.79289991,10.523791,0.091475774,0.077284142,-0.036586653,-0.003
25.895041,0.77598315,10.299263,0.091549627,0.077352174,-0.036557913,-0.003
24.834448,0.74420089,9.8774319,0.091700464,0.077491358,-0.03649978,-0.003
23.591421,0.7069518,9.3830423,0.091879793,0.077657208,-0.03643157,-0.003
22.91938,0.68681306,9.1157503,0.092030628,0.077796891,-0.036374651,-0.003
22.84407,0.68507683,9.0857182,0.092104487,0.077865288,-0.036346775,-0.003
22.786642,0.68335462,9.0628777,0.092178343,0.077933669,-0.036318868,-0.003
22.893938,0.68657231,9.1055527,0.092329179,0.078073204,-0.036261585,-0.003
22.521894,0.67541498,8.9575796,0.092508503,0.078239173,-0.036193676,-0.003
22.156828,0.66446692,8.8123827,0.092659343,0.078378916,-0.036136892,-0.003
22.141579,0.66443682,8.8063116,0.0927332,0.078447342,-0.036109094,-0.003
22.097183,0.66310453,8.7886543,0.092807057,0.07851579,-0.036081351,-0.003
21.979357,0.65956873,8.7417908,0.092957888,0.078655593,-0.036024738,-0.003
21.829573,0.65507394,8.6822186,0.093137218,0.078821823,-0.035957456,-0.003
21.706707,0.65138692,8.6333513,0.093288054,0.078961633,-0.035900846,-0.003
21.586657,0.64778435,8.5856037,0.093361909,0.079030082,-0.035873108,-0.003
21.700132,0.65158296,8.6307383,0.093435765,0.079098523,-0.03584535,-0.003
22.096519,0.66348511,8.7883921,0.093586606,0.079238281,-0.035788599,-0.003
21.956102,0.65926886,8.7325449,0.093765929,0.079404376,-0.035721004,-0.003
21.506426,0.64576662,8.5536957,0.09391677,0.07954406,-0.03566407,-0.003
21.419813,0.64316589,8.519248,0.093990626,0.079612449,-0.035636183,-0.003
21.708817,0.65212035,8.6341934,0.094064476,0.0796808,-0.035608221,-0.003
22.082924,0.66335833,8.7829857,0.094215318,0.079820402,-0.035551082,-0.003
22.373898,0.67209899,8.8987141,0.094394644,0.079986319,-0.035483044,-0.003
22.404531,0.67301923,8.9108982,0.094545477,0.080125824,-0.035425693,-0.003
22.335388,0.67094225,8.8833981,0.094619334,0.080194116,-0.035397567,-0.003
22.813334,0.68556768,9.073494,0.09469319,0.0802624,-0.035369426,-0.003
23.175035,0.69643724,9.2173519,0.094844027,0.080401815,-0.035311848,-0.003
23.61084,0.70953369,9.3906841,0.095023356,0.080567487,-0.035243206,-0.003
24.18405,0.72675931,9.6186647,0.095174195,0.080706768,-0.0351853,-0.003
24.332729,0.73122734,9.6777992,0.095248046,0.080774933,-0.035156883,-0.003
24.524387,0.73719722,9.754034,0.095321902,0.080843076,-0.0351284,-0.003
25.086845,0.75410461,9.9777393,0.095472743,0.080982171,-0.035070043,-0.003
25.442177,0.76478577,10.119064,0.09565207,0.081147425,-0.035000406,-0.003
25.731258,0.77347553,10.23404,0.095802904,0.081286334,-0.034941625,-0.003
25.819094,0.77611583,10.268974,0.095876757,0.081354313,-0.034912761,-0.003
25.780903,0.774975,10.253789,0.095950616,0.081422277,-0.034883846,-0.003
26.277618,0.78990632,10.451347,0.096101457,0.081561014,-0.034824643,-0.003
26.840691,0.80683231,10.675297,0.096280782,0.081725828,-0.034753978,-0.003
27.21073,0.81795561,10.822472,0.096431616,0.08186435,-0.034694288,-0.003
27.420935,0.82427442,10.906076,0.09650547,0.081932135,-0.03466497,-0.003
27.416344,0.82414192,10.904264,0.096579328,0.081999891,-0.034635574,-0.003
27.90856,0.83893806,11.100032,0.096730168,0.082138181,-0.034575336,-0.003
28.516207,0.85720408,11.341711,0.096909495,0.082302414,-0.034503326,-0.003
29.018261,0.87229592,11.541392,0.097060334,0.082440406,-0.03444241,-0.003
29.181559,0.87720472,11.60634,0.097134189,0.082507923,-0.034412477,-0.003
29.376392,0.88298297,11.683849,0.097208043,0.082575388,-0.034382429,-0.003
29.95969,0.90051544,11.915844,0.097358883,0.082713082,-0.034320842,-0.003
30.486504,0.91635019,12.125373,0.097538208,0.082876578,-0.034247175,-0.003
30.515921,0.91723442,12.137073,0.097689046,0.083013907,-0.034184784,-0.003
30.711426,0.92311084,12.214831,0.097762896,0.083081074,-0.034154084,-0.003
30.755962,0.92417949,12.232546,0.097836757,0.083148234,-0.034123342,-0.003
31.20439,0.9376542,12.410899,0.097987592,0.083285265,-0.034060307,-0.003
31.291622,0.94027549,12.445594,0.098166921,0.08344797,-0.033984903,-0.003
31.242043,0.93878567,12.425875,0.098317754,0.083584629,-0.033921067,-0.003
31.019793,0.93210727,12.337479,0.098391611,0.083651476,-0.033889659,-0.003
31.363663,0.94219148,12.474285,0.098465471,0.08371827,-0.033858135,-0.003
31.71969,0.95288688,12.615889,0.098616306,0.083854519,-0.033793423,-0.003
32.11787,0.96484858,12.774257,0.098795632,0.084016211,-0.033715878,-0.003
32.714779,0.98278016,13.011665,0.098946471,0.084151961,-0.033650119,-0.003
32.655304,0.98099357,12.988011,0.099020321,0.084218338,-0.033617746,-0.003
32.569038,0.97791755,12.9537,0.099094181,0.084284663,-0.033585247,-0.003
33.049236,0.99233592,13.144689,0.099245018,0.084419936,-0.033518516,-0.003
33.475323,1.0051296,13.314156,0.099424348,0.084580459,-0.033438567,-0.003
33.718231,1.0124232,13.410768,0.099575183,0.084715225,-0.033370823,-0.003
33.923603,1.0185896,13.492451,0.099649039,0.084781133,-0.033337492,-0.003
33.87896,1.016672,13.474681,0.099722896,0.084846996,-0.033304073,-0.003
33.96312,1.0191975,13.508153,0.099873729,0.084981337,-0.033235494,-0.003
34.077209,1.0226212,13.55353,0.10005306,0.085140757,-0.033153374,-0.003
34.083458,1.0228088,13.556016,0.1002039,0.085274592,-0.033083797,-0.003
33.941551,1.0185503,13.499575,0.10027775,0.085340023,-0.033049554,-0.003
34.129414,1.0237335,13.574281,0.10035161,0.085405409,-0.033015206,-0.003
34.148773,1.0243143,13.581982,0.10050244,0.085538812,-0.032944806,-0.003
33.937214,1.0179684,13.497838,0.10068177,0.085697144,-0.032860603,-0.003
33.77335,1.0130531,13.432663,0.10083261,0.085830078,-0.032789331,-0.003
33.817879,1.0141338,13.450384,0.10090646,0.085895091,-0.032754291,-0.003
33.905087,1.016749,13.485069,0.10098032,0.08596006,-0.032719169,-0.003
34.31675,1.029094,13.6488,0.10113115,0.086092576,-0.032647122,-0.003
34.309277,1.0288699,13.645827,0.10131049,0.086249828,-0.032560915,-0.003
33.837353,1.0147178,13.45813,0.10146132,0.086381815,-0.03248791,-0.003
33.507141,1.0046262,13.326854,0.10153517,0.086446345,-0.032451984,-0.003
33.533783,1.0054249,13.33745,0.10160904,0.08651083,-0.032415967,-0.003
33.603951,1.0075287,13.365356,0.10175987,0.086642295,-0.032342028,-0.003
33.806522,1.0136023,13.445927,0.1019392,0.086798221,-0.032253452,-0.003
33.815662,1.0138763,13.449563,0.10209003,0.086929038,-0.032178365,-0.003
33.553425,1.0055929,13.34525,0.10216389,0.086992972,-0.032141387,-0.003
33.657661,1.0087169,13.386708,0.10223775,0.087056823,-0.032104265,-0.003
33.891457,1.0157237,13.479695,0.10238858,0.087186977,-0.032028038,-0.003
33.789642,1.0126723,13.4392,0.10256791,0.087341346,-0.031936772,-0.003
33.65049,1.0085019,13.383855,0.10271874,0.087470859,-0.031859457,-0.003
33.430912,1.0019213,13.296523,0.1027926,0.087534152,-0.031821389,-0.003
33.533607,1.0045623,13.337388,0.10286646,0.087597363,-0.031783193,-0.003
33.748913,1.0110122,13.423021,0.10301729,0.087726228,-0.031704802,-0.003
33.906406,1.0157303,13.485662,0.10319662,0.08787901,-0.031610902,-0.003
33.829754,1.0134339,13.455174,0.10334746,0.088007137,-0.031531319,-0.003
33.891308,1.0152779,13.479656,0.10342131,0.088069752,-0.031492148,-0.003
33.760284,1.0110092,13.42755,0.10349517,0.088132285,-0.03145285,-0.003
34.069431,1.0202672,13.550508,0.10364601,0.088259734,-0.031372171,-0.003
34.297997,1.027112,13.641416,0.10382533,0.088410787,-0.031275526,-0.003
34.057747,1.0199174,13.545861,0.10397617,0.088537462,-0.031193642,-0.003
33.568768,1.0132934,13.459106,0.10405003,0.088599361,-0.031153349,-0.003
33.715805,1.0177319,13.518061,0.10412331,0.088660672,-0.031113215,-0.003
33.747471,1.0186877,13.530757,0.10427296,0.088785663,-0.03103091,-0.003
33.883312,1.0227882,13.58522,0.10445089,0.08893384,-0.030932412,-0.003
34.159424,1.0311227,13.695925,0.10460054,0.089058086,-0.030848989,-0.003
34.10738,1.0296407,13.675029,0.10467383,0.089118801,-0.030807951,-0.003
33.951344,1.0249301,13.612467,0.1047471,0.089179434,-0.030766802,-0.003
33.994019,1.0262185,13.629578,0.10489676,0.089303017,-0.030682394,-0.003
34.406067,1.0386574,13.794785,0.10507469,0.089449532,-0.030581443,-0.003
34.432602,1.0394585,13.805423,0.10522435,0.089572437,-0.03049605,-0.003
34.335011,1.0365124,13.766294,0.10529762,0.089632504,-0.030454079,-0.003
34.375221,1.037852,13.782384,0.1053709,0.089692488,-0.030411985,-0.003
34.333008,1.0365775,13.765457,0.10552056,0.089814827,-0.030325787,-0.003
34.473961,1.0408331,13.821971,0.10569849,0.089959919,-0.0302228,-0.003
34.645077,1.0459995,13.890579,0.10584814,0.090081647,-0.030135741,-0.003
34.685364,1.0472158,13.906732,0.10592142,0.090141162,-0.030092996,-0.003
34.959511,1.0555578,14.016646,0.1059947,0.090200573,-0.030050097,-0.003
35.24612,1.0642116,14.131558,0.10614436,0.090321727,-0.029962238,-0.003
35.431038,1.069795,14.2057,0.10632228,0.090465397,-0.02985728,-0.003
35.407871,1.0690955,14.196411,0.10647194,0.09058594,-0.029768586,-0.003
35.328354,1.0666946,14.16453,0.10654522,0.090644881,-0.029725041,-0.003
35.279285,1.065274,14.144832,0.1066185,0.090703741,-0.029681394,-0.003
35.116554,1.0603602,14.079586,0.10676816,0.090823792,-0.02959203,-0.003
34.791466,1.050544,13.949245,0.10694608,0.090966217,-0.029485393,-0.003
34.717449,1.0483091,13.91957,0.10709574,0.091085769,-0.029395368,-0.003
34.689857,1.0474738,13.908505,0.10716902,0.091144226,-0.029351177,-0.003
34.523361,1.0424464,13.841752,0.10724229,0.091202624,-0.029306915,-0.003
34.450779,1.0402547,13.81265,0.10739195,0.091321722,-0.029216286,-0.003
34.269848,1.0347915,13.740108,0.10756988,0.091463,-0.029108128,-0.003
34.218376,1.0332372,13.719471,0.10771954,0.091581561,-0.0290168,-0.003
34.200214,1.0326411,13.712207,0.10779282,0.091639519,-0.028971961,-0.003
34.060345,1.0284177,13.656127,0.1078661,0.091697425,-0.028927049,-0.003
33.980644,1.0260113,13.624172,0.10801575,0.091815479,-0.028835068,-0.003
33.750446,1.0190607,13.531877,0.10819368,0.091955505,-0.028725296,-0.003
33.619133,1.0150958,13.479228,0.10834333,0.092072986,-0.028632587,-0.003
33.537224,1.0126227,13.446387,0.10841661,0.092130393,-0.02858704,-0.003
33.477669,1.0107743,13.422503,0.10848989,0.092187755,-0.02854144,-0.003
33.175724,1.0016578,13.30144,0.10863955,0.092304707,-0.028448066,-0.003
33.009693,0.99664503,13.234874,0.10881748,0.092443429,-0.028336646,-0.003
32.94743,0.99476504,13.209908,0.10896713,0.092559837,-0.028242588,-0.003
33.055202,0.99801898,13.253119,0.10904041,0.092616729,-0.028196407,-0.003
32.958454,0.9950819,13.214345,0.10911369,0.092673555,-0.028150139,-0.003
32.826466,0.99109697,13.161427,0.10926335,0.092789397,-0.028055387,-0.003
32.811478,0.99064445,13.155416,0.10944128,0.092926733,-0.027942261,-0.003
32.805534,0.99046499,13.153033,0.10959093,0.093041912,-0.027846707,-0.003
32.831909,0.9912613,13.163609,0.10966421,0.093098201,-0.027799789,-0.003
32.95858,0.99504471,13.214413,0.10973749,0.093154401,-0.027752768,-0.003
33.035385,0.99736357,13.245208,0.10988715,0.093268976,-0.027656481,-0.003
33.077187,0.99862564,13.261969,0.11006507,0.093404755,-0.0275415,-0.003
33.20451,1.0024697,13.313017,0.11021473,0.093518578,-0.027444333,-0.003
33.313583,1.0056915,13.356771,0.11028801,0.093574181,-0.027396604,-0.003
33.366516,1.0072895,13.377994,0.11036129,0.09362971,-0.027348785,-0.003
33.456871,1.0100173,13.414221,0.11051095,0.09374284,-0.02725081,-0.003
33.642113,1.0156094,13.488492,0.11068887,0.093876846,-0.027133768,-0.003
33.798634,1.0203346,13.551248,0.11083853,0.093989156,-0.027034855,-0.003
33.823452,1.0210838,13.561199,0.11091181,0.094044015,-0.026986266,-0.003
33.907944,1.0235615,13.595065,0.11098509,0.094098762,-0.026937557,-0.003
34.272644,1.0345703,13.741287,0.11113474,0.094210252,-0.026837721,-0.003
34.692955,1.0472581,13.909807,0.11131267,0.094342291,-0.026718462,-0.003
34.913933,1.0539286,13.998405,0.11146233,0.094452977,-0.026617734,-0.003
35.047905,1.0580466,14.052071,0.1115356,0.094507053,-0.026568286,-0.003
35.177273,1.0619519,14.103939,0.11160888,0.094561063,-0.026518758,-0.003
35.336563,1.0667607,14.167805,0.11175854,0.094671138,-0.026417362,-0.003
35.359734,1.0674602,14.177094,0.11193647,0.094801627,-0.026296405,-0.003
35.271633,1.0648006,14.141772,0.11208612,0.094911076,-0.026194341,-0.003
35.209373,1.0630529,14.116819,0.1121594,0.094964571,-0.026144257,-0.003
35.166428,1.0617561,14.0996,0.11223268,0.095017992,-0.026094101,-0.003
34.975082,1.055979,14.022882,0.11238234,0.09512689,-0.025991444,-0.003
34.742336,1.0489519,13.929565,0.11256027,0.095255978,-0.02586899,-0.003
34.633022,1.0456514,13.885736,0.11270992,0.095364206,-0.025765629,-0.003
34.565739,1.04362,13.858761,0.1127832,0.095417082,-0.025714891,-0.003
34.426785,1.03933,13.803126,0.11285648,0.09546987,-0.025664067,-0.003
34.452999,1.0401213,13.813636,0.11300614,0.095577389,-0.025559969,-0.003
34.721024,1.0482129,13.921099,0.11318406,0.095704697,-0.025435667,-0.003
34.894646,1.0534545,13.990711,0.11333372,0.09581127,-0.025330598,-0.003
34.957104,1.054997,14.015817,0.113407,0.095863245,-0.025278948,-0.003
35.048756,1.057763,14.052563,0.11348028,0.095915109,-0.025227178,-0.003
35.219929,1.0629289,14.121193,0.11362993,0.096020594,-0.025121016,-0.003
35.63578,1.0754791,14.287927,0.11380786,0.096145287,-0.024994094,-0.003
35.947033,1.0848728,14.412723,0.11395752,0.096249618,-0.024886793,-0.003
36.044319,1.0876718,14.451635,0.1140308,0.096300527,-0.024834091,-0.003
36.206944,1.0925791,14.516838,0.11410408,0.096351326,-0.024781272,-0.003
36.47142,1.1005599,14.622877,0.11425373,0.096454732,-0.024673091,-0.003
36.654797,1.1060935,14.6964,0.11443166,0.09657713,-0.02454395,-0.003
36.872536,1.112664,14.783701,0.11458132,0.096679643,-0.024434915,-0.003
37.046642,1.1179178,14.853508,0.1146546,0.096729696,-0.024381395,-0.003
37.133362,1.1205639,14.888228,0.11472788,0.096779659,-0.02432779,-0.003
37.357292,1.1273214,14.978011,0.11487753,0.096881427,-0.024218062,-0.003
37.645527,1.1360193,15.093576,0.11505546,0.09700197,-0.024087189,-0.003
37.890865,1.1434228,15.191941,0.11520511,0.097102985,-0.023976769,-0.003
38.042873,1.14801,15.252888,0.11527839,0.09715233,-0.023922592,-0.003
38.107052,1.1501176,15.278597,0.11535167,0.097201601,-0.023868356,-0.003
38.216778,1.1534292,15.32259,0.11550133,0.097301997,-0.023757366,-0.003
38.417618,1.1594908,15.403115,0.11567925,0.097420953,-0.023625053,-0.003
38.594566,1.1648314,15.474061,0.11582892,0.097520694,-0.023513474,-0.003
38.731255,1.1689568,15.528864,0.11590219,0.097569413,-0.02345874,-0.003
38.768459,1.1702949,15.543777,0.11597547,0.097618088,-0.023403963,-0.003
39.078281,1.1796474,15.667996,0.11612513,0.09771724,-0.023291862,-0.003
39.379761,1.1887482,15.788873,0.11630306,0.097834706,-0.023158221,-0.003
39.48333,1.1918746,15.830397,0.11645271,0.097933203,-0.023045547,-0.003
39.422249,1.1900307,15.805906,0.11652599,0.097981341,-0.022990299,-0.003
39.540241,1.1938332,15.853182,0.11659927,0.098029397,-0.022934981,-0.003
39.379051,1.1889665,15.788556,0.11674892,0.098127462,-0.022821929,-0.003
39.240765,1.1847912,15.733111,0.11692685,0.09824381,-0.022687314,-0.003
39.229458,1.1844498,15.728578,0.11707651,0.09834139,-0.022573844,-0.003
39.188854,1.1831102,15.712408,0.11714979,0.098389052,-0.022518184,-0.003
39.215775,1.183923,15.723201,0.11722307,0.098436631,-0.02246245,-0.003
39.139874,1.1816316,15.692768,0.11737272,0.098533511,-0.022348382,-0.003
39.124874,1.1811787,15.686754,0.11755065,0.098648138,-0.022212299,-0.003
39.207237,1.1836652,15.719777,0.1177003,0.09874405,-0.02209742,-0.003
39.24242,1.1844531,15.733922,0.11777359,0.098790847,-0.022041025,-0.003
39.232353,1.1841494,15.729886,0.11784687,0.098837517,-0.021984531,-0.003
39.321789,1.1868489,15.765745,0.11799652,0.09893246,-0.021868851,-0.003
39.52779,1.1930665,15.848339,0.11817445,0.099044703,-0.021730792,-0.003
39.666275,1.1972463,15.903863,0.1183241,0.099138565,-0.021614229,-0.003
39.730175,1.1991751,15.929483,0.11839738,0.099184349,-0.021557014,-0.003
39.808258,1.2012753,15.960753,0.11847066,0.099230014,-0.021499701,-0.003
39.955193,1.2057093,16.019665,0.11862032,0.099322915,-0.021382371,-0.003
40.06673,1.2090752,16.064386,0.11879824,0.099432759,-0.021242401,-0.003
40.198917,1.2130641,16.117384,0.1189479,0.099524662,-0.021124285,-0.003
40.251114,1.2146392,16.138313,0.11902118,0.099569499,-0.021066325,-0.003
40.29982,1.2160355,16.157782,0.11909446,0.099614255,-0.021008298,-0.003
40.270245,1.215143,16.145922,0.11924412,0.099705346,-0.020889562,-0.003
40.422367,1.2197331,16.206913,0.11942204,0.099813163,-0.020748021,-0.003
40.617004,1.2256063,16.284952,0.1195717,0.099903479,-0.020628685,-0.003
40.620613,1.2257152,16.286398,0.11964498,0.099947587,-0.020570172,-0.003
40.613548,1.2256484,16.283525,0.11971826,0.099991612,-0.020511592,-0.003
40.70229,1.2283266,16.319105,0.11986791,0.10008133,-0.020391811,-0.003
40.939182,1.2354755,16.414083,0.12004584,0.10018761,-0.020249108,-0.003
41.122219,1.2409993,16.487471,0.1201955,0.1002767,-0.020128861,-0.003
41.108566,1.2405872,16.481997,0.12026878,0.10032026,-0.020069938,-0.003
33.228661,1.2466625,16.560001,0.12032772,0.10035522,-0.02002248,-0.003
33.235928,1.2469351,16.563622,0.1204481,0.10042654,-0.019925507,-0.003
33.282539,1.2486839,16.586853,0.12059121,0.10051116,-0.01981009,-0.003
33.449295,1.2549402,16.669956,0.12071159,0.10058213,-0.019712856,-0.003
33.582542,1.2599393,16.736362,0.12077053,0.10061678,-0.019665178,-0.003
33.377827,1.2586836,16.717529,0.12082918,0.10065126,-0.019617736,-0.003
33.459385,1.2617592,16.758379,0.12094895,0.10072152,-0.019520726,-0.003
33.646881,1.2688296,16.852287,0.12109136,0.10080476,-0.01940519,-0.003
33.844143,1.2762685,16.951088,0.12121114,0.10087457,-0.019307852,-0.003
33.9394,1.2798607,16.998798,0.12126978,0.10090867,-0.01926014,-0.003
33.883614,1.2842022,17.05571,0.12132814,0.10094254,-0.01921262,-0.003
34.301525,1.3000413,17.266071,0.12144732,0.10101148,-0.019115401,-0.003
34.662525,1.3137232,17.447784,0.12158901,0.10109317,-0.018999629,-0.003
34.85051,1.320848,17.542408,0.1217082,0.1011617,-0.018902119,-0.003
34.842239,1.3273073,17.625935,0.12176655,0.10119517,-0.018854313,-0.003
34.961658,1.3318566,17.686348,0.12182462,0.10122841,-0.018806702,-0.003
35.15802,1.339337,17.785683,0.12194321,0.10129619,-0.018709395,-0.003
35.496429,1.3522285,17.956875,0.1220842,0.10137655,-0.018593544,-0.003
35.764755,1.3624504,18.092615,0.12220278,0.1014439,-0.018495942,-0.003
35.831154,1.3649799,18.126205,0.12226085,0.10147681,-0.018448098,-0.003
35.770325,1.3695668,18.185911,0.12231863,0.1015095,-0.018400462,-0.003
35.932194,1.3757644,18.268208,0.12243663,0.10157611,-0.018303063,-0.003
36.123203,1.3830776,18.365318,0.12257692,0.10165503,-0.018187074,-0.003
36.257401,1.3882158,18.433544,0.12269492,0.10172118,-0.018089358,-0.003
36.32756,1.3909022,18.469215,0.12275269,0.10175348,-0.018041458,-0.003
36.20108,1.3929477,18.496927,0.12281018,0.10178559,-0.017993771,-0.003
36.301147,1.3967983,18.548058,0.12292759,0.10185102,-0.017896282,-0.003
36.486771,1.4039406,18.6429,0.12306718,0.10192856,-0.017780209,-0.003
36.656269,1.4104625,18.729506,0.1231846,0.10199358,-0.017682442,-0.003
36.665028,1.4107996,18.733982,0.12324209,0.10202535,-0.017634528,-0.003
36.551189,1.4134445,18.769184,0.12329929,0.10205691,-0.017586822,-0.003
36.682312,1.418515,18.836515,0.12341612,0.10212126,-0.017489308,-0.003
36.846947,1.4248816,18.921057,0.12355501,0.10219754,-0.017373232,-0.003
36.966305,1.4294971,18.982347,0.12367184,0.10226151,-0.017275482,-0.003
36.840172,1.4318949,19.012154,0.12372904,0.10229278,-0.017227581,-0.003
36.87019,1.4330617,19.027647,0.12378596,0.10232387,-0.017179897,-0.003
36.982601,1.4374309,19.085657,0.12390221,0.10238723,-0.01708244,-0.003
37.159016,1.4442877,19.176701,0.12404041,0.10246239,-0.016966455,-0.003
37.294289,1.4495455,19.246511,0.12415666,0.10252545,-0.016868804,-0.003
37.188156,1.4527693,19.287689,0.12421358,0.10255629,-0.01682096,-0.003
37.24057,1.4548167,19.314873,0.12427021,0.10258694,-0.016773336,-0.003
37.344364,1.4588716,19.368706,0.12438588,0.10264945,-0.016676014,-0.003
37.444672,1.4627901,19.420732,0.1245234,0.10272362,-0.016560214,-0.003
37.49374,1.464707,19.44618,0.12463907,0.10278589,-0.01646274,-0.003
37.315453,1.4650965,19.450476,0.1246957,0.10281635,-0.016414991,-0.003
37.345169,1.4662633,19.465965,0.12475206,0.10284662,-0.016367456,-0.003
37.351089,1.4664956,19.469049,0.12486715,0.10290838,-0.016270338,-0.003
37.298779,1.4644418,19.441784,0.12500399,0.10298169,-0.0161548,-0.003
37.30772,1.4647928,19.446444,0.12511908,0.10304326,-0.01605756,-0.003
37.277729,1.4636153,19.430811,0.12517543,0.10307337,-0.016009929,-0.003
37.0993,1.4639012,19.434494,0.1252315,0.10310331,-0.015962515,-0.003
37.05904,1.4623126,19.413404,0.12534602,0.1031644,-0.015865646,-0.003
37.078621,1.4630852,19.423662,0.12548218,0.10323691,-0.015750408,-0.003
37.060402,1.4623663,19.414118,0.12559669,0.10329779,-0.015653417,-0.003
36.849937,1.4613835,19.400389,0.12565277,0.10332757,-0.015605901,-0.003
36.779003,1.4585705,19.363045,0.12570856,0.10335719,-0.015558616,-0.003
36.805824,1.4596339,19.377165,0.12582251,0.10341759,-0.015461993,-0.003
36.881378,1.4626304,19.416943,0.12595799,0.10348927,-0.015347034,-0.003
36.91074,1.4637947,19.4324,0.12607194,0.10354944,-0.015250264,-0.003
36.721138,1.463624,19.429258,0.12612774,0.10357885,-0.01520285,-0.003
36.704182,1.4629481,19.420286,0.12618325,0.1036081,-0.015155665,-0.003
36.724075,1.4637411,19.430811,0.12629663,0.10366773,-0.015059229,-0.003
36.767754,1.465482,19.453922,0.12643143,0.10373846,-0.014944472,-0.003
36.792301,1.4664605,19.466911,0.12654482,0.10379779,-0.014847849,-0.003
36.817158,1.4674512,19.480062,0.12660033,0.10382676,-0.014800495,-0.003
36.50214,1.46214,19.409981,0.12665558,0.10385558,-0.014753367,-0.003
36.45237,1.4601464,19.383516,0.12676839,0.10391427,-0.014657015,-0.003
36.694717,1.4698539,19.512384,0.12690253,0.10398377,-0.014542292,-0.003
36.895523,1.4778975,19.619162,0.12701535,0.10404199,-0.01444566,-0.003
36.764809,1.4797796,19.647383,0.12707058,0.10407043,-0.014398299,-0.003
36.834782,1.482596,19.684778,0.12712555,0.10409866,-0.014351141,-0.003
36.998585,1.489189,19.772314,0.12723781,0.1041562,-0.014254746,-0.003
37.193157,1.4970206,19.876295,0.12737127,0.10422438,-0.014140016,-0.003
37.32687,1.5024025,19.947754,0.12748353,0.10428157,-0.014043414,-0.003
37.214024,1.5051715,19.986862,0.1275385,0.1043095,-0.013996075,-0.003
37.328239,1.5097911,20.048204,0.12759319,0.10433726,-0.013948951,-0.003
37.520493,1.5175672,20.151461,0.12770489,0.10439388,-0.013852662,-0.003
37.674335,1.5237894,20.234085,0.12783769,0.10446104,-0.0137381,-0.003
37.712479,1.5253322,20.254572,0.12794939,0.10451742,-0.013641671,-0.003
37.505894,1.5246162,20.244326,0.12800408,0.10454498,-0.013594434,-0.003
37.547791,1.5263194,20.266941,0.1280585,0.10457239,-0.013547419,-0.003
37.576313,1.5274789,20.282337,0.12816964,0.1046283,-0.013451364,-0.003
37.651733,1.5305446,20.323046,0.12830178,0.10469468,-0.013337106,-0.003
37.791866,1.5362412,20.398685,0.12841292,0.10475042,-0.013240956,-0.003
37.641174,1.5379486,20.418934,0.12846735,0.10477769,-0.01319386,-0.003
37.689739,1.5399327,20.445278,0.1285215,0.10480482,-0.013146994,-0.003
37.691017,1.5399849,20.445971,0.12863209,0.10486016,-0.013051248,-0.003
37.644318,1.538077,20.420639,0.12876357,0.10492589,-0.012937372,-0.003
37.589699,1.5358453,20.39101,0.12887416,0.10498111,-0.012841554,-0.003
37.341084,1.5333781,20.357422,0.12892831,0.10500813,-0.012794625,-0.003
37.283875,1.531029,20.326233,0.12898219,0.105035,-0.012747925,-0.003
37.293453,1.5314224,20.331457,0.12909223,0.10508984,-0.012652523,-0.003
37.177719,1.5266697,20.26836,0.12922306,0.10515496,-0.012539057,-0.003
37.026131,1.5204449,20.185719,0.12933309,0.10520966,-0.012443579,-0.003
37.043808,1.5211709,20.195356,0.12938698,0.10523643,-0.012396811,-0.003
36.779606,1.5178971,20.151579,0.12944059,0.10526305,-0.012350275,-0.003
36.694527,1.5143859,20.104963,0.12955008,0.10531735,-0.012255201,-0.003
36.663006,1.5130851,20.087694,0.12968026,0.10538182,-0.012142108,-0.003
36.653435,1.5126902,20.082451,0.12978975,0.10543595,-0.012046934,-0.003
36.407974,1.5101367,20.047714,0.12984336,0.10546243,-0.012000317,-0.003
36.425278,1.5108544,20.057241,0.12989671,0.10548875,-0.011953912,-0.003
36.424923,1.5108396,20.057045,0.13000566,0.10554243,-0.011859106,-0.003
36.310894,1.5061098,19.994257,0.13013519,0.10560611,-0.011746313,-0.003
36.203365,1.5016497,19.935047,0.13024413,0.10565956,-0.011651378,-0.003
35.983738,1.5000772,19.913202,0.13029748,0.1056857,-0.011604877,-0.003
36.052662,1.5029505,19.951345,0.13035056,0.10571164,-0.011558565,-0.003
36.065708,1.5034945,19.958565,0.13045896,0.10576454,-0.011463944,-0.003
36.10701,1.5052162,19.981422,0.13058785,0.10582726,-0.011351351,-0.003
36.165287,1.5076455,20.01367,0.13069626,0.10587982,-0.011256538,-0.003
36.252686,1.511289,20.062037,0.13074933,0.10590547,-0.011210069,-0.003
36.206978,1.5168885,20.136948,0.13080215,0.10593095,-0.011163803,-0.003
36.431133,1.5262794,20.261614,0.13091002,0.10598283,-0.011069231,-0.003
36.699516,1.5375234,20.410879,0.13103826,0.10604425,-0.010956654,-0.003
36.899567,1.5459045,20.522139,0.13114613,0.10609572,-0.010861857,-0.003
36.982479,1.549378,20.568253,0.13119894,0.10612085,-0.010815407,-0.003
36.909687,1.5539762,20.630377,0.1312515,0.10614581,-0.010769155,-0.003
37.188732,1.5657246,20.786346,0.13135883,0.10619664,-0.010674629,-0.003
37.47644,1.5778377,20.947159,0.13148643,0.10625689,-0.01056214,-0.003
37.632313,1.5844004,21.034283,0.13159376,0.10630741,-0.010467446,-0.003
37.691879,1.5869083,21.067577,0.13164632,0.10633211,-0.010421054,-0.003
37.56712,1.5895212,21.102816,0.13169861,0.10635664,-0.010374874,-0.003
37.748405,1.5971917,21.204651,0.1318054,0.10640665,-0.010280515,-0.003
37.978123,1.6069114,21.333693,0.13193237,0.10646597,-0.010168254,-0.003
38.010582,1.6082848,21.351925,0.13203917,0.10651576,-0.010073772,-0.003
38.010998,1.6083024,21.35216,0.13209146,0.1065401,-0.010027491,-0.003
37.818497,1.6081051,21.350235,0.13214349,0.1065643,-0.0099814283,-0.003
37.874603,1.6104909,21.38191,0.13224976,0.10661366,-0.0098873228,-0.003
37.868862,1.6102467,21.378668,0.1323761,0.10667224,-0.0097753881,-0.003
37.852058,1.6095322,21.369183,0.13248236,0.10672143,-0.009681196,-0.003
37.863529,1.61002,21.375658,0.13253439,0.1067455,-0.0096350601,-0.003
37.68679,1.6105006,21.382257,0.13258616,0.10676942,-0.0095891487,-0.003
37.597099,1.6066678,21.331371,0.1326919,0.10681824,-0.009495358,-0.003
37.524227,1.6035537,21.290026,0.13281761,0.1068762,-0.0093838088,-0.003
37.507336,1.6028317,21.280441,0.13292335,0.10692489,-0.0092899492,-0.003
37.496971,1.6023889,21.274561,0.13297512,0.10694871,-0.0092439791,-0.003
37.266624,1.6005453,21.249586,0.13302664,0.1069724,-0.0091982344,-0.003
37.230042,1.5989741,21.228727,0.13313185,0.10702074,-0.0091047874,-0.003
37.146736,1.5953963,21.181225,0.13325693,0.10707814,-0.0089936508,-0.003
37.088379,1.5928899,21.147949,0.13336214,0.10712636,-0.0089001441,-0.003
37.043941,1.5909815,21.122612,0.13341365,0.10714996,-0.0088543501,-0.003
36.908852,1.5931805,21.150812,0.13346491,0.10717341,-0.0088087721,-0.003
36.911762,1.5933062,21.152479,0.1335696,0.10722129,-0.0087156733,-0.003
36.918423,1.5935937,21.156296,0.13369406,0.10727813,-0.0086049503,-0.003
36.903881,1.592966,21.147963,0.13379875,0.10732589,-0.008511791,-0.003
36.668095,1.5908291,21.117914,0.13385001,0.10734926,-0.0084661702,-0.003
36.7388,1.5938966,21.158634,0.13390101,0.10737247,-0.0084207514,-0.003
36.786472,1.5959648,21.18609,0.13400518,0.10741984,-0.0083279824,-0.003
36.764687,1.5950198,21.173544,0.13412902,0.10747609,-0.0082176467,-0.003
36.687336,1.591664,21.128996,0.13423319,0.10752331,-0.0081248023,-0.003
36.50515,1.5917884,21.129198,0.13428419,0.10754642,-0.0080793332,-0.003
36.507305,1.5918823,21.130447,0.13433494,0.10756936,-0.0080340644,-0.003
36.49992,1.5915602,21.126171,0.13443859,0.10761617,-0.0079415897,-0.003
36.588329,1.5954152,21.177341,0.13456182,0.10767172,-0.0078315903,-0.003
36.609043,1.5963186,21.189333,0.13466546,0.1077183,-0.0077390028,-0.003
36.62463,1.5969982,21.198353,0.13471621,0.10774106,-0.0076936423,-0.003
36.432953,1.5965955,21.192863,0.13476671,0.10776369,-0.0076484992,-0.003
36.465221,1.5980096,21.211632,0.13486984,0.1078098,-0.0075562508,-0.003
36.54977,1.6017147,21.260815,0.13499246,0.10786444,-0.0074464846,-0.003
36.665401,1.6067821,21.328077,0.13509559,0.10791025,-0.0073540844,-0.003
36.691074,1.6079071,21.34301,0.13514609,0.10793263,-0.0073088179,-0.003
36.519363,1.608148,21.349348,0.13519633,0.10795484,-0.0072637461,-0.003
36.721443,1.6170466,21.467485,0.13529895,0.10800011,-0.0071716509,-0.003
37.033661,1.6307952,21.650009,0.13542096,0.10805372,-0.007062057,-0.003
37.279007,1.6415992,21.793438,0.13552357,0.10809863,-0.0069697895,-0.003
37.209579,1.6463778,21.861599,0.13557382,0.10812058,-0.0069245878,-0.003
37.312214,1.650919,21.9219,0.13562382,0.10814237,-0.0068795881,-0.003
37.412594,1.6553603,21.980875,0.13572593,0.1081868,-0.0067876559,-0.003
37.619816,1.6645291,22.102623,0.13584732,0.10823949,-0.006678293,-0.003
37.813217,1.6730863,22.216251,0.13594943,0.10828371,-0.0065862508,-0.003
37.68528,1.6754895,22.251783,0.13599943,0.10830531,-0.006541166,-0.003
37.651947,1.6740075,22.232101,0.13604918,0.10832679,-0.0064962921,-0.003
37.760551,1.6788361,22.296228,0.13615078,0.10837058,-0.0064046113,-0.003
38.015209,1.6901581,22.446592,0.13627157,0.10842252,-0.0062955548,-0.003
38.087666,1.6933795,22.489376,0.13637317,0.10846608,-0.0062037697,-0.003
37.929115,1.6946945,22.507734,0.13642292,0.10848736,-0.0061588022,-0.003
37.774273,1.687776,22.415848,0.13647242,0.10850856,-0.0061140736,-0.003
37.712795,1.6850293,22.379368,0.13657351,0.10855176,-0.0060226726,-0.003
37.822277,1.6899209,22.444336,0.1366937,0.10860299,-0.0059139458,-0.003
37.917717,1.6941853,22.500971,0.1367948,0.10864599,-0.0058224509,-0.003
37.998707,1.697804,22.549032,0.1368443,0.108667,-0.005777631,-0.003
37.721596,1.6939764,22.496513,0.13689355,0.10868791,-0.0057330369,-0.003
37.718166,1.6938223,22.494465,0.13699414,0.10873055,-0.0056419275,-0.003
37.693375,1.6927091,22.479681,0.13711374,0.10878113,-0.0055335579,-0.003
37.681839,1.6921909,22.472799,0.13721433,0.1088236,-0.0054423683,-0.003
37.553604,1.6950946,22.508307,0.13726358,0.10884435,-0.0053977035,-0.003
37.548264,1.6948537,22.505108,0.13731259,0.108865,-0.0053532524,-0.003
37.611397,1.6977034,22.542946,0.13741268,0.10890709,-0.0052624419,-0.003
37.671043,1.7003956,22.578695,0.13753168,0.10895702,-0.0051544281,-0.003
37.63406,1.6987263,22.55653,0.13763177,0.10899893,-0.0050635333,-0.003
37.61879,1.698037,22.547379,0.13768078,0.10901942,-0.0050190128,-0.003
37.488194,1.7007972,22.58145,0.13772955,0.10903979,-0.0049747038,-0.003
37.449867,1.6990584,22.558363,0.13782914,0.10908132,-0.0048841825,-0.003
37.458336,1.6994427,22.563467,0.13794755,0.10913058,-0.0047765081,-0.003
37.527088,1.7025619,22.604877,0.13804714,0.1091719,-0.0046858955,-0.003
37.478912,1.7003762,22.575859,0.13809591,0.10919211,-0.0046415115,-0.003
37.317364,1.7016295,22.590944,0.13814443,0.10921219,-0.0045973379,-0.003
37.377178,1.704357,22.627155,0.13824353,0.10925312,-0.0045070895,-0.003
37.55423,1.7124305,22.734339,0.13836134,0.10930166,-0.0043997345,-0.003
37.521156,1.7109222,22.714315,0.13846044,0.10934237,-0.0043093865,-0.003
37.504414,1.7101588,22.70418,0.13850896,0.10936227,-0.00426513,-0.003
37.211304,1.7053225,22.639378,0.13855725,0.10938204,-0.0042210827,-0.003
37.269489,1.7079891,22.674776,0.13865585,0.10942234,-0.0041310894,-0.003
37.342529,1.7113364,22.719213,0.13877308,0.10947011,-0.0040240325,-0.003
37.359314,1.7121055,22.729425,0.13887169,0.10951017,-0.0039339303,-0.003
37.349483,1.711655,22.723444,0.13891997,0.10952974,-0.0038897935,-0.003
37.23793,1.7150472,22.768856,0.13896801,0.10954919,-0.0038458642,-0.003
37.298897,1.7178551,22.806135,0.13906612,0.10958881,-0.0037561092,-0.003
37.509296,1.7275455,22.934782,0.13918277,0.10963577,-0.0036493309,-0.003
37.661732,1.734566,23.027987,0.13928089,0.10967514,-0.0035594606,-0.003
37.673618,1.7351134,23.035255,0.13932893,0.10969437,-0.0035154365,-0.003
37.477921,1.7345897,23.03018,0.13937673,0.10971347,-0.0034716181,-0.003
37.576981,1.7391745,23.091051,0.13947435,0.1097524,-0.0033820884,-0.003
37.739872,1.7467135,23.191147,0.13959042,0.10979852,-0.0032755767,-0.003
37.969318,1.7573329,23.332142,0.13968805,0.10983717,-0.0031859288,-0.003
37.906658,1.7629616,23.410107,0.13973585,0.10985605,-0.003142013,-0.003
37.991531,1.7669089,23.462521,0.13978341,0.10987481,-0.0030983021,-0.003
38.150429,1.7742989,23.560652,0.13988055,0.10991302,-0.0030089947,-0.003
38.404499,1.7861152,23.71756,0.13999605,0.10995828,-0.0029027422,-0.003
38.508728,1.7909627,23.781929,0.14009318,0.10999621,-0.0028133148,-0.003
38.298908,1.7897938,23.770609,0.14014075,0.11001476,-0.0027695135,-0.003
38.400276,1.794531,23.833523,0.14018808,0.11003316,-0.0027259092,-0.003
38.543125,1.8012066,23.922184,0.14028473,0.11007068,-0.0026368306,-0.003
38.777214,1.8121462,24.067474,0.14039965,0.1101151,-0.0025308512,-0.003
38.983139,1.8217696,24.195284,0.14049631,0.11015233,-0.0024416526,-0.003
38.810024,1.8223563,24.208269,0.14054364,0.11017054,-0.0023979666,-0.003
38.941872,1.8285475,24.290514,0.14059073,0.11018861,-0.0023544782,-0.003
39.121983,1.8370048,24.402859,0.1406869,0.11022545,-0.0022656349,-0.003
39.331787,1.8468561,24.533726,0.14080125,0.11026911,-0.0021599545,-0.003
39.545563,1.8568943,24.667072,0.14089742,0.11030571,-0.0020710165,-0.003
39.418289,1.8598118,24.710615,0.14094452,0.11032359,-0.002027452,-0.003
39.521843,1.8646976,24.77553,0.14099137,0.11034136,-0.0019840945,-0.003
39.739319,1.8749583,24.911861,0.14108707,0.11037759,-0.0018955178,-0.003
39.890404,1.8820868,25.006575,0.14120085,0.11042053,-0.00179016,-0.003
40.019924,1.8881978,25.087769,0.14129654,0.11045659,-0.0017015128,-0.003
39.881596,1.8908347,25.126049,0.1413434,0.11047423,-0.0016581042,-0.003
40.031052,1.8979205,25.220209,0.14139003,0.11049172,-0.0016148846,-0.003
40.203842,1.9061129,25.329071,0.14148525,0.11052745,-0.0015266173,-0.003
40.441986,1.9174033,25.479103,0.14159846,0.11056986,-0.0014216549,-0.003
40.590401,1.9244399,25.572607,0.14169368,0.1106055,-0.0013333539,-0.003
40.377819,1.9239434,25.565865,0.14174031,0.11062296,-0.0012901193,-0.003
40.507412,1.9301184,25.647921,0.1417867,0.11064027,-0.0012470813,-0.003
40.563343,1.9327835,25.683334,0.14188144,0.11067566,-0.0011591905,-0.003
40.720001,1.940248,25.782526,0.14199409,0.11071773,-0.0010546948,-0.003
40.863873,1.9471033,25.873619,0.14208884,0.1107531,-0.00096679811,-0.003
40.892262,1.9484559,25.891594,0.14213523,0.11077043,-0.00092376082,-0.003
34.481087,1.9463391,25.863464,0.14217437,0.11078505,-0.00088745169,-0.003
34.441597,1.9441099,25.833843,0.14225432,0.11081493,-0.00081330305,-0.003
34.452862,1.9447458,25.842291,0.14234936,0.11085049,-0.00072516239,-0.003
34.502949,1.9475731,25.879864,0.1424293,0.11088043,-0.00065103959,-0.003
32.850266,1.9474308,25.872242,0.14246844,0.1108951,-0.00061474892,-0.003
32.766117,1.9424424,25.805967,0.14250572,0.1109091,-0.000580199,-0.003
32.55006,1.9296342,25.635807,0.14258186,0.11093771,-0.00050964591,-0.003
32.279892,1.9136181,25.423027,0.14267238,0.11097181,-0.00042579329,-0.003
31.992783,1.8965977,25.196905,0.14274851,0.11100055,-0.00035529034,-0.003
30.266846,1.8849713,25.02952,0.14278579,0.11101463,-0.00032077511,-0.003
30.26313,1.8847399,25.026447,0.14282129,0.11102801,-0.00028788825,-0.003
30.503023,1.8996801,25.224831,0.14289381,0.1110552,-0.00022066642,-0.003
30.934401,1.9265456,25.581562,0.14298001,0.11108731,-0.00014066669,-0.003
31.277948,1.9479412,25.865664,0.14305252,0.1111142,-7.3327523e-05,-0.003
29.940943,1.9588253,25.997957,0.14308803,0.11112734,-4.0341747e-05,-0.003


==> data/Turbine_Results/Walldistances/Walldistances_Stator2_90deg.csv <==
"x+","y+","z+","Points:0","Points:1","Points:2"
29.095892,1.9035398,25.264194,0.11112734,-4.0341747e-05,-0.003
29.258013,1.9141461,25.404964,0.11113982,-8.9178739e-06,-0.003
29.556623,1.9336821,25.664251,0.11116526,5.5280525e-05,-0.003
29.901287,1.956231,25.963524,0.11119544,0.00013163754,-0.003
30.184826,1.974781,26.209724,0.11122076,0.00019588206,-0.003
30.30871,1.9828858,26.317295,0.11123315,0.0002273439,-0.003
28.973154,1.9904853,26.415491,0.11124495,0.000257309,-0.003
29.182615,2.0048754,26.606461,0.11126903,0.00031851025,-0.003
29.420835,2.0212414,26.82365,0.11129766,0.00039127222,-0.003
29.594494,2.0331719,26.981979,0.11132175,0.00045246861,-0.003
29.660017,2.0376735,27.041718,0.11133356,0.00048243126,-0.003
29.483519,1.8361869,24.381739,0.11101463,-0.00032077511,-0.003
29.501867,1.8373296,24.396912,0.11102801,-0.00028788825,-0.003
29.718832,1.8508419,24.576334,0.1110552,-0.00022066642,-0.003
30.090958,1.8740172,24.884066,0.11108731,-0.00014066669,-0.003
30.405058,1.8935789,25.143816,0.1111142,-7.3327523e-05,-0.003
28.277302,2.0395887,27.070133,0.11134481,0.00051095959,-0.003
28.379902,2.046989,27.168352,0.11136783,0.00056921592,-0.003
28.51269,2.0565667,27.295471,0.11139525,0.00063845282,-0.003
28.623362,2.0645494,27.401421,0.11141837,0.00069666572,-0.003
28.711966,2.0709403,27.486242,0.11142971,0.00072516367,-0.003
27.30164,2.0672486,27.442963,0.11144055,0.00075228699,-0.003
27.382294,2.0733554,27.524033,0.11146271,0.00080766762,-0.003
27.448263,2.0783505,27.590343,0.11148918,0.00087346783,-0.003
27.508211,2.08289,27.650602,0.11151154,0.00092877535,-0.003
27.593496,2.0893476,27.73633,0.1115225,0.00095584785,-0.003
26.187338,2.0813537,27.634222,0.11153301,0.00098160526,-0.003
26.199501,2.0823205,27.647057,0.11155451,0.0010341916,-0.003
26.205288,2.0827804,27.653162,0.11158022,0.0010966557,-0.003
26.222776,2.0841703,27.671618,0.11160196,0.0011491446,-0.003
26.295685,2.0899651,27.748554,0.11161263,0.0011748336,-0.003
1.0005107,0.33250284,4.4339323,0.11200575,0.0019146128,-0.003
0.87175101,0.28971171,3.863312,0.11201087,0.0019188153,-0.003
1.222079,0.40613735,5.4158502,0.11199541,0.0019058731,-0.003
1.4287741,0.47482896,6.3318543,0.11198337,0.0018951836,-0.003
1.5794051,0.52488863,6.9994011,0.1119735,0.001885923,-0.003
1.6446128,0.54655933,7.2883801,0.11196876,0.0018812952,-0.003
1.7072638,0.56750464,7.565846,0.11196405,0.0018766262,-0.003
1.8357859,0.61022615,8.1353998,0.11195456,0.0018669667,-0.003
1.9371526,0.64392108,8.5846128,0.11194358,0.0018552019,-0.003
1.9715527,0.65535587,8.7370586,0.11193457,0.0018451001,-0.003
1.9821473,0.65887761,8.784009,0.11193019,0.0018401194,-0.003
11.154282,2.1433446,28.519064,0.11184219,0.0017016913,-0.003
10.900829,2.0946426,27.871042,0.11184705,0.0017118753,-0.003
10.059997,1.9330729,25.721216,0.11185734,0.0017324841,-0.003
8.1407728,1.5642855,20.814178,0.1118705,0.0017564971,-0.003
5.8565478,1.1253616,14.973915,0.11188249,0.0017761657,-0.003
4.5974746,0.88342506,11.754739,0.11188865,0.0017855981,-0.003
2.5985966,0.69064295,9.2074003,0.11189318,0.0017922657,-0.003
0.42639944,0.11332647,1.5108272,0.11190275,0.0018056495,-0.003
2.0503852,0.54494184,7.2649665,0.11191464,0.0018211795,-0.003
2.4003716,0.6379596,8.5050459,0.11192501,0.0018339517,-0.003
15.106794,2.0908103,27.763712,0.11178681,0.0015792315,-0.003
15.089148,2.0883679,27.731279,0.11179325,0.0015936489,-0.003
15.116074,2.0920947,27.780764,0.11180646,0.0016230645,-0.003
15.257394,2.1116538,28.040487,0.11182223,0.0016580053,-0.003
15.404747,2.1320477,28.311298,0.1118356,0.0016873513,-0.003
23.751637,2.0806179,27.632807,0.11170061,0.0013824967,-0.003
23.699924,2.0760882,27.572647,0.11171062,0.0014056587,-0.003
23.729115,2.0786452,27.606607,0.11173112,0.0014529352,-0.003
23.642614,2.0710678,27.505972,0.11175572,0.0015090437,-0.003
23.652273,2.071914,27.517208,0.11177658,0.0015561639,-0.003
24.930687,2.080158,27.623442,0.11162286,0.00119927,-0.003
24.920238,2.0792861,27.611864,0.11164383,0.001249151,-0.003
24.919249,2.0792036,27.610767,0.11166891,0.0013083878,-0.003
24.920057,2.0792711,27.611664,0.11169016,0.0013581496,-0.003
1.3372912,0.44454908,5.9262953,0.11214946,0.0020030327,-0.003
1.3319371,0.44276923,5.9025679,0.11215556,0.0020056535,-0.003
1.3228118,0.43973577,5.8621287,0.11213712,0.0019974671,-0.003
1.2934749,0.42998344,5.7321205,0.11212263,0.0019904857,-0.003
1.261234,0.41926575,5.5892425,0.11211056,0.0019843318,-0.003
1.243042,0.41321826,5.5086231,0.11210471,0.0019812358,-0.003
0.83596075,0.27784556,3.7046027,0.11205082,0.0019485229,-0.003
0.8930558,0.29682204,3.9576221,0.11205634,0.001952206,-0.003
0.64733475,0.21515256,2.8686969,0.11203972,0.0019407886,-0.003
0.26194468,0.087061703,1.1608212,0.11202674,0.0019312525,-0.003
0.71427149,0.2374001,3.1653304,0.11201604,0.0019229626,-0.003
1.2153238,0.40394369,5.3855572,0.1120989,0.0019780414,-0.003
1.1475174,0.38140655,5.0850821,0.11208712,0.0019713507,-0.003
1.0496647,0.34888268,4.6514597,0.11207331,0.0019630869,-0.003
0.95375639,0.31700513,4.2264538,0.11206187,0.0019558517,-0.003
1.2338891,0.41014984,5.4679303,0.11220214,0.0020232189,-0.003
1.2180647,0.40488973,5.3978052,0.11220845,0.002025245,-0.003
1.2640321,0.4201695,5.6015081,0.11218933,0.0020188361,-0.003
1.3070475,0.434468,5.792129,0.11217424,0.0020132402,-0.003
1.3329284,0.44307095,5.9068193,0.11216167,0.0020082211,-0.003
1.1885444,0.39506584,5.266747,0.11225647,0.0020383978,-0.003
1.1734064,0.39003405,5.1996665,0.11226293,0.0020398444,-0.003
1.2075243,0.40137467,5.3508515,0.1122433,0.0020352197,-0.003
1.2184091,0.4049927,5.3990846,0.11222775,0.0020310637,-0.003
1.2214658,0.40600875,5.4126301,0.11221477,0.0020272383,-0.003
0.9075948,0.30170068,4.0217519,0.11231197,0.002048475,-0.003
0.87488067,0.29082593,3.8767884,0.11231855,0.0020493267,-0.003
0.99202633,0.32976723,4.3958864,0.11229857,0.0020465262,-0.003
1.0930929,0.36336356,4.8437343,0.1122827,0.0020438249,-0.003
1.1549011,0.38390973,5.1176205,0.11226942,0.0020412246,-0.003
0.95715809,0.31819233,4.2414308,0.11236817,0.0020533544,-0.003
0.98563588,0.32765934,4.3676238,0.11237479,0.002053608,-0.003
0.89185703,0.29648402,3.952064,0.11235464,0.0020526499,-0.003
0.84448326,0.28073534,3.7421374,0.1123386,0.0020514359,-0.003
0.85274369,0.28348139,3.7787421,0.11232512,0.0020500873,-0.003
3.0045986,0.84786528,11.292,0.11266332,0.0019902445,-0.003
3.0058539,0.84821951,11.296717,0.11267009,0.001986824,-0.003
2.9777663,0.84029347,11.191157,0.11268377,0.0019795748,-0.003
2.9129837,0.82201254,10.947688,0.1126998,0.0019705056,-0.003
2.8442411,0.80261415,10.689338,0.11271306,0.001962505,-0.003
2.8055048,0.79168314,10.543756,0.11271948,0.0019584643,-0.003
2.784055,0.78565097,10.46304,0.11260411,0.0020158875,-0.003
2.8289042,0.79830724,10.631593,0.1126112,0.0020132125,-0.003
2.8986924,0.81800121,10.89387,0.11262558,0.0020074588,-0.003
2.9665613,0.83715361,11.148936,0.11264248,0.0020001372,-0.003
3.0008941,0.84684223,11.277966,0.11265651,0.0019935849,-0.003
2.3306251,0.65748107,8.7588148,0.11254251,0.0020351035,-0.003
2.3606205,0.66594297,8.871542,0.11254985,0.0020331698,-0.003
2.4842176,0.70081037,9.3360376,0.11256476,0.0020289829,-0.003
2.6368272,0.74386227,9.9095659,0.11258234,0.0020235188,-0.003
2.7441621,0.77414197,10.312945,0.11259699,0.0020184889,-0.003
1.1595501,0.38544592,5.1384974,0.11242457,0.0020530114,-0.003
1.2072995,0.40131831,5.3500972,0.11243119,0.0020526503,-0.003
1.0808275,0.35927778,4.7896419,0.11241104,0.0020535609,-0.003
1.0264634,0.34120661,4.5487294,0.11239495,0.0020538324,-0.003
0.99851668,0.33191684,4.4248848,0.11238141,0.0020537423,-0.003
1.9582316,0.65100461,8.678091,0.11253608,0.0020367061,-0.003
1.9395266,0.64478624,8.5951986,0.11252289,0.0020397578,-0.003
1.8864534,0.62714231,8.3599997,0.11250713,0.0020429974,-0.003
1.7727222,0.58933294,7.855989,0.11249381,0.0020453967,-0.003
1.6961863,0.56388891,7.5168128,0.11248726,0.0020464645,-0.003
1.619862,0.53848332,7.1785893,0.11248071,0.0020474542,-0.003
1.4769853,0.49098748,6.5454164,0.11246729,0.0020492608,-0.003
1.3439816,0.44677371,5.9559965,0.11245129,0.0020510168,-0.003
1.2471206,0.41457459,5.5267463,0.1124378,0.0020521767,-0.003
2.7702243,0.78198898,10.411277,0.11272585,0.0019543455,-0.003
2.7016294,0.76262575,10.153478,0.11273868,0.0019456864,-0.003
2.633285,0.74333328,9.8966208,0.11275366,0.0019349689,-0.003
2.5718472,0.72599036,9.66572,0.11276599,0.0019256052,-0.003
2.5367908,0.71609449,9.533968,0.11277195,0.0019209052,-0.003
2.1785176,0.61482286,8.187623,0.11282013,0.0018779882,-0.003
2.1318145,0.60164231,8.0120974,0.11282548,0.0018726193,-0.003
2.0302386,0.57297552,7.6303401,0.1128362,0.0018614453,-0.003
1.9088186,0.53870821,7.1740017,0.11284858,0.0018478093,-0.003
1.81217,0.51143193,6.8107624,0.11285866,0.0018360523,-0.003
1.7688929,0.49921829,6.6481123,0.11286349,0.0018302001,-0.003
2.4917555,0.70320189,9.364748,0.11277784,0.001916134,-0.003
2.401984,0.67786735,9.02736,0.11278968,0.0019061607,-0.003
2.3059521,0.65076602,8.6664438,0.11280344,0.0018939144,-0.003
2.2249951,0.62791908,8.3621845,0.11281471,0.0018832941,-0.003
1.7242632,0.48671606,6.4804358,0.11286824,0.0018242948,-0.003
1.6206332,0.45746395,6.0909553,0.11287772,0.0018120469,-0.003
1.5222933,0.42970502,5.7213564,0.11288857,0.0017971753,-0.003
1.4704429,0.41506898,5.5264831,0.11289735,0.001784415,-0.003
1.4334216,0.4046188,5.3873429,0.11290154,0.0017780832,-0.003
1.3929194,0.39323476,5.2353044,0.11293384,0.0017222246,-0.003
1.41635,0.39984944,5.3233685,0.11293723,0.0017154497,-0.003
1.3161415,0.37155959,4.946733,0.11294391,0.001701477,-0.003
1.2948183,0.36553985,4.8665895,0.11295138,0.0016846455,-0.003
1.4953787,0.42216003,5.6203985,0.11295726,0.0016703206,-0.003
1.6192342,0.45712563,6.0859108,0.11296003,0.0016632545,-0.003
1.3956164,0.39383182,5.245347,0.11290564,0.0017717077,-0.003
1.3322681,0.37595543,5.007256,0.11291376,0.0017585239,-0.003
1.3267348,0.37439397,4.9864593,0.11292297,0.0017425847,-0.003
1.3644736,0.38504353,5.1282983,0.11293035,0.001728965,-0.003
1.9670806,0.55516541,7.3933067,0.11297982,0.0016018375,-0.003
1.9600151,0.55317134,7.3667507,0.11298168,0.0015944898,-0.003
1.9707899,0.55621231,7.4072485,0.11298526,0.0015794209,-0.003
1.925233,0.54335487,7.236022,0.11298902,0.0015613971,-0.003
1.9101833,0.53910744,7.1794577,0.11299177,0.0015461543,-0.003
1.9350368,0.54612178,7.2728696,0.11299298,0.001538667,-0.003
1.8829707,0.53140014,7.0771084,0.11299407,0.0015311643,-0.003
1.7996047,0.50787306,6.7637787,0.11299603,0.0015158023,-0.003
1.6111064,0.4546763,6.0553117,0.11299785,0.0014974799,-0.003
1.3777564,0.38882172,5.1782703,0.11299895,0.0014820307,-0.003
1.2488856,0.35245264,4.693912,0.11299936,0.0014744571,-0.003
1.6944902,0.47810447,6.3687282,0.11296267,0.0016561494,-0.003
1.7930365,0.5059095,6.7391138,0.11296782,0.001641544,-0.003
1.8354836,0.51788604,6.8986506,0.11297346,0.0016240174,-0.003
1.9111763,0.53924298,7.1831412,0.1129778,0.0016091516,-0.003
4.7016459,0.96644253,12.867579,0.1129977,0.0013938663,-0.003
5.4102902,1.1121073,14.807014,0.11299668,0.0013831706,-0.003
3.0853009,0.63419622,8.4439259,0.11299919,0.0014157447,-0.003
0.79160106,0.16271684,2.1664729,0.11299994,0.0014418017,-0.003
1.5140964,0.31122869,4.1438155,0.11299973,0.0014637288,-0.003
11.046949,1.6192417,21.587957,0.11297542,0.0012723542,-0.003
11.016984,1.6148494,21.5294,0.11297206,0.0012576861,-0.003
11.225393,1.6453977,21.936672,0.11298228,0.0013022731,-0.003
10.730815,1.5729033,20.970167,0.11298985,0.0013379777,-0.003
9.0263586,1.3230672,17.639317,0.11299491,0.0013682507,-0.003
15.309371,1.6032609,21.365387,0.11293609,0.0011037504,-0.003
15.452512,1.6182512,21.565151,0.11293124,0.0010832712,-0.003
15.195879,1.5913755,21.206999,0.11294597,0.0011455775,-0.003
15.297297,1.6019964,21.348536,0.11295762,0.0011953283,-0.003
15.412862,1.6140989,21.509817,0.11296734,0.0012371901,-0.003
21.66526,1.6992865,22.595362,0.11276875,0.00043305528,-0.003
21.728498,1.7042465,22.661316,0.11276165,0.00040580463,-0.003
21.37746,1.6767133,22.295208,0.11278318,0.00048872351,-0.003
21.425768,1.6805022,22.345589,0.11280024,0.00055493391,-0.003
21.427618,1.6806474,22.347519,0.11281449,0.00061064766,-0.003
21.300642,1.6706882,22.21509,0.11282144,0.000637936,-0.003
20.500729,1.655369,22.022274,0.11282817,0.00066443434,-0.003
20.637486,1.6664116,22.169182,0.11284184,0.00071856816,-0.003
20.732628,1.6740941,22.271385,0.11285798,0.00078295765,-0.003
20.493958,1.6548223,22.015003,0.11287145,0.00083714252,-0.003
20.40736,1.6478298,21.921976,0.11287802,0.00086368312,-0.003
19.656418,1.633669,21.748775,0.11288436,0.00088945607,-0.003
19.64472,1.632697,21.735832,0.11289725,0.00094211003,-0.003
19.670536,1.6348425,21.764397,0.11291243,0.0010047429,-0.003
19.597303,1.628756,21.683369,0.11292509,0.0010574524,-0.003
22.508265,1.6648948,22.127008,0.11264067,-4.9736987e-05,-0.003
22.622175,1.6733205,22.238989,0.11263289,-7.85792e-05,-0.003
22.540966,1.6673137,22.159155,0.11265653,9.1762295e-06,-0.003
22.85154,1.6902863,22.464468,0.11267532,7.9236532e-05,-0.003
22.792517,1.6859204,22.406445,0.11269107,0.00013818179,-0.003
22.689415,1.6782941,22.305088,0.11269876,0.00016704983,-0.003
22.797052,1.6372615,21.758154,0.11257229,-0.00030166222,-0.003
22.656301,1.627153,21.623819,0.11256418,-0.00033134583,-0.003
22.909624,1.6453464,21.865597,0.11258882,-0.00024103295,-0.003
23.124979,1.660813,22.071138,0.11260842,-0.00016893666,-0.003
23.271389,1.6713279,22.210876,0.11262485,-0.00010828263,-0.003
22.053646,1.6799043,22.330498,0.1127062,0.00019508149,-0.003
22.086163,1.6823813,22.363422,0.11272137,0.00025234194,-0.003
22.17168,1.6888953,22.450014,0.11273931,0.00032044138,-0.003
22.373474,1.7042667,22.654341,0.11275432,0.00037774094,-0.003
20.611061,1.3619847,18.097267,0.11174649,-0.0033231035,-0.003
20.438765,1.3505994,17.945986,0.11173788,-0.0033554242,-0.003
20.479816,1.353312,17.982029,0.11172032,-0.0034214356,-0.003
20.767902,1.3723489,18.23498,0.11169945,-0.0034999226,-0.003
20.64872,1.3644733,18.130333,0.11168192,-0.0035659447,-0.003
20.66247,1.365382,18.142406,0.11167335,-0.0035982744,-0.003
20.764988,1.3733742,18.250652,0.1118199,-0.0030482966,-0.003
20.631426,1.3645406,18.133263,0.11181126,-0.0030805739,-0.003
20.743656,1.3719634,18.231903,0.11179362,-0.0031464973,-0.003
20.777374,1.3741934,18.261539,0.11177269,-0.0032248811,-0.003
20.399736,1.3492169,17.929628,0.1117551,-0.0032908167,-0.003
20.936855,1.3823113,18.364962,0.11166476,-0.003630636,-0.003
20.921518,1.3812988,18.351509,0.11164725,-0.0036967318,-0.003
20.695848,1.3663993,18.153559,0.11162645,-0.0037753189,-0.003
20.924288,1.3814816,18.353939,0.11160896,-0.003841423,-0.003
21.103853,1.393337,18.511444,0.1116004,-0.0038737913,-0.003
21.253149,1.402,18.623777,0.11159184,-0.0039061939,-0.003
21.201115,1.3985674,18.57818,0.11157436,-0.0039723692,-0.003
20.898787,1.3786238,18.313255,0.11155358,-0.0040510483,-0.003
21.016415,1.3863834,18.41633,0.11153611,-0.0041172272,-0.003
21.223127,1.4000196,18.597471,0.11152755,-0.0041496307,-0.003
21.073761,1.3889997,18.448133,0.111519,-0.00418207,-0.003
21.030851,1.3861715,18.41057,0.11150153,-0.0042483183,-0.003
21.26222,1.4014214,18.613113,0.11148075,-0.0043270807,-0.003
21.05047,1.3874645,18.427744,0.11146327,-0.0043933284,-0.003
20.997122,1.3839483,18.381044,0.11145471,-0.0044257655,-0.003
21.462128,1.413417,18.769342,0.11144615,-0.0044582374,-0.003
21.605612,1.4228663,18.894825,0.11142866,-0.0045245513,-0.003
21.630514,1.4245064,18.916605,0.11140785,-0.0046033901,-0.003
22.007357,1.4493238,19.246164,0.11139034,-0.0046697007,-0.003
21.622295,1.4239651,18.909416,0.11138176,-0.0047021685,-0.003
21.449177,1.4113848,18.739279,0.11137318,-0.0047346689,-0.003
21.53598,1.4170966,18.815115,0.11135564,-0.0048010414,-0.003
21.780464,1.4331839,19.028711,0.11133476,-0.0048799478,-0.003
21.729008,1.4297981,18.983755,0.1113172,-0.0049463133,-0.003
21.892509,1.4405568,19.1266,0.11130859,-0.0049788081,-0.003
21.998831,1.4463387,19.200289,0.11129997,-0.0050113336,-0.003
21.892038,1.4393175,19.107082,0.11128236,-0.0050777574,-0.003
21.77774,1.4318029,19.007324,0.11126139,-0.0051567224,-0.003
22.121674,1.4544151,19.307505,0.11124373,-0.0052231355,-0.003
22.265682,1.4638832,19.433193,0.11123508,-0.0052556531,-0.003
22.563223,1.482183,19.67321,0.11122641,-0.0052882005,-0.003
22.726154,1.4928858,19.815273,0.11120869,-0.005354668,-0.003
22.847767,1.5008746,19.921309,0.11118759,-0.0054336828,-0.003
22.82893,1.4996372,19.904884,0.11116982,-0.0055001355,-0.003
22.660099,1.4885467,19.757679,0.11116111,-0.0055326717,-0.003
22.593584,1.4828846,19.680004,0.11115237,-0.0055652377,-0.003
22.345495,1.4666018,19.463907,0.11113453,-0.0056317416,-0.003
22.9443,1.5059032,19.985493,0.11111327,-0.0057107969,-0.003
23.282589,1.5281061,20.280157,0.11109535,-0.0057772817,-0.003
22.924635,1.5046126,19.968363,0.11108655,-0.0058098328,-0.003
23.010157,1.5088814,20.022835,0.11107776,-0.0058424138,-0.003
22.806063,1.4954981,19.845238,0.11105975,-0.005908946,-0.003
22.727732,1.4903615,19.777075,0.11103829,-0.0059880335,-0.003
23.055901,1.5118811,20.062641,0.11102019,-0.0060545434,-0.003
23.147026,1.5178566,20.141935,0.11101132,-0.0060871053,-0.003
23.385662,1.6306143,21.669846,0.1125012,-0.00056096667,-0.003
23.504906,1.6389288,21.78034,0.11249279,-0.00059152389,-0.003
23.36949,1.6294866,21.65486,0.11251836,-0.00049855566,-0.003
23.581123,1.6442432,21.850965,0.11253873,-0.00042434534,-0.003
23.491852,1.6380186,21.768244,0.11255582,-0.00036191693,-0.003
23.972069,1.6227473,21.56624,0.11242756,-0.00082793162,-0.003
23.829313,1.6130836,21.437809,0.11241885,-0.00085939554,-0.003
23.914661,1.6188612,21.514593,0.11244531,-0.00076367112,-0.003
23.900558,1.6179065,21.501905,0.1124664,-0.00068726635,-0.003
24.093393,1.6309601,21.675388,0.11248413,-0.00062299578,-0.003
24.233795,1.5926021,21.166698,0.11235148,-0.0011028453,-0.003
24.350052,1.6002424,21.268242,0.11234251,-0.0011352497,-0.003
24.285343,1.5959897,21.211721,0.1123698,-0.0010366662,-0.003
24.489986,1.6094387,21.390467,0.11239158,-0.00095798448,-0.003
24.563107,1.6142439,21.454332,0.11240989,-0.00089180231,-0.003
23.985731,1.5973217,21.229425,0.11233366,-0.001167228,-0.003
23.819019,1.5862197,21.081871,0.11231557,-0.001232537,-0.003
23.738211,1.5808382,21.010347,0.11229409,-0.0013101847,-0.003
23.734148,1.5805676,21.006752,0.11227602,-0.0013754967,-0.003
23.540037,1.5676409,20.834948,0.11226717,-0.0014074768,-0.003
23.545317,1.5663683,20.818802,0.11225832,-0.0014394912,-0.003
23.401485,1.5567999,20.691626,0.11224025,-0.0015048742,-0.003
23.078903,1.5353398,20.406399,0.1122188,-0.0015826123,-0.003
22.600233,1.5034959,19.983158,0.11220075,-0.0016480022,-0.003
22.509378,1.4974518,19.902822,0.11219192,-0.0016800205,-0.003
21.818018,1.4470799,19.233763,0.11204211,-0.0022261781,-0.003
21.862814,1.450051,19.273252,0.11203335,-0.0022583185,-0.003
21.545801,1.4290251,18.993788,0.11201546,-0.0023239627,-0.003
21.136736,1.4018939,18.633175,0.11199424,-0.002402016,-0.003
21.195486,1.4057904,18.684967,0.11197641,-0.0024676754,-0.003
21.258961,1.4100004,18.740925,0.11196769,-0.0024998283,-0.003
22.315468,1.4815291,19.691963,0.11211687,-0.0019529132,-0.003
22.464569,1.491428,19.823536,0.11210807,-0.00198501,-0.003
22.659964,1.5044003,19.995958,0.11209012,-0.0020505628,-0.003
22.363062,1.4846889,19.733963,0.11206879,-0.0021285058,-0.003
21.996473,1.460351,19.410473,0.11205088,-0.0021940719,-0.003
22.673576,1.506824,20.027979,0.11218309,-0.0017120749,-0.003
22.876133,1.5202854,20.206902,0.11216507,-0.00177754,-0.003
22.798683,1.5151383,20.138489,0.11214367,-0.0018553772,-0.003
22.486019,1.4943595,19.862307,0.11212568,-0.0019208525,-0.003
21.350672,1.4147202,18.802969,0.11195897,-0.0025320135,-0.003
21.303234,1.411577,18.761192,0.11194117,-0.0025977513,-0.003
20.970467,1.3895274,18.468132,0.11192004,-0.0026759163,-0.003
20.868168,1.3827491,18.378042,0.1119023,-0.0027416695,-0.003
20.957268,1.3886529,18.456509,0.11189362,-0.0027738686,-0.003
21.046194,1.3932376,18.516308,0.11188494,-0.0028060998,-0.003
21.002851,1.3903685,18.478176,0.11186723,-0.0028719313,-0.003
21.079,1.3954093,18.54517,0.1118462,-0.0029502073,-0.003
20.949404,1.3868302,18.431152,0.11182854,-0.003016053,-0.003
39.516312,1.8828939,25.020388,0.11062296,-0.0012901193,-0.003
39.660255,1.8897526,25.111528,0.11064027,-0.0012470813,-0.003
39.764297,1.8947101,25.177404,0.11067566,-0.0011591905,-0.003
39.850887,1.898836,25.232231,0.11071773,-0.0010546948,-0.003
39.945187,1.9033293,25.291939,0.1107531,-0.00096679811,-0.003
40.004787,1.9061692,25.329676,0.11077043,-0.00092376082,-0.003
31.977777,1.8957081,25.185087,0.1108951,-0.00061474892,-0.003
31.876228,1.889688,25.105108,0.1109091,-0.000580199,-0.003
31.717714,1.8802911,24.980267,0.11093771,-0.00050964591,-0.003
31.435362,1.8635526,24.757891,0.11097181,-0.00042579329,-0.003
31.133091,1.8456334,24.519829,0.11100055,-0.00035529034,-0.003
33.768559,1.9061193,25.329014,0.11078505,-0.00088745169,-0.003
33.697701,1.9021195,25.275864,0.11081493,-0.00081330305,-0.003
33.637051,1.8986961,25.230371,0.11085049,-0.00072516239,-0.003
33.603313,1.8967918,25.205069,0.11088043,-0.00065103959,-0.003
39.145725,1.8559461,24.662437,0.11047423,-0.0016581042,-0.003
39.324177,1.8644068,24.774868,0.11049172,-0.0016148846,-0.003
39.482388,1.8719078,24.874542,0.11052745,-0.0015266173,-0.003
39.654716,1.8800781,24.983112,0.11056986,-0.0014216549,-0.003
39.730083,1.8836514,25.030596,0.1106055,-0.0013333539,-0.003
38.581406,1.8203264,24.185987,0.11032359,-0.002027452,-0.003
38.706276,1.8262179,24.264265,0.11034136,-0.0019840945,-0.003
38.919239,1.8362658,24.397768,0.11037759,-0.0018955178,-0.003
39.157074,1.8474872,24.546864,0.11042053,-0.00179016,-0.003
39.309414,1.8546748,24.642361,0.11045659,-0.0017015128,-0.003
37.922829,1.7806975,23.654871,0.11017054,-0.0023979666,-0.003
38.046501,1.7865046,23.732012,0.11018861,-0.0023544782,-0.003
38.229725,1.795108,23.8463,0.11022545,-0.0022656349,-0.003
38.454895,1.8056811,23.986753,0.11026911,-0.0021599545,-0.003
38.664803,1.8155376,24.117687,0.11030571,-0.0020710165,-0.003
37.172672,1.7371624,23.071598,0.11001476,-0.0027695135,-0.003
37.349094,1.745407,23.181097,0.11003316,-0.0027259092,-0.003
37.523712,1.7535671,23.289474,0.11007068,-0.0026368306,-0.003
37.780025,1.7655452,23.448559,0.1101151,-0.0025308512,-0.003
38.059002,1.7785825,23.621708,0.11015233,-0.0024416526,-0.003
36.744408,1.7089077,22.692331,0.10985605,-0.003142013,-0.003
36.856014,1.7140983,22.761257,0.10987481,-0.0030983021,-0.003
36.980659,1.7198952,22.838234,0.10991302,-0.0030089947,-0.003
37.165161,1.7284762,22.952179,0.10995828,-0.0029027422,-0.003
37.330414,1.7361617,23.054234,0.10999621,-0.0028133148,-0.003
36.225971,1.635168,21.71257,0.10884435,-0.0053977035,-0.003
36.207706,1.6343435,21.701624,0.108865,-0.0053532524,-0.003
36.238029,1.6357123,21.719799,0.10890709,-0.0052624419,-0.003
36.357674,1.6411128,21.79151,0.10895702,-0.0051544281,-0.003
36.423069,1.6440647,21.830706,0.10899893,-0.0050635333,-0.003
36.431225,1.6444328,21.835592,0.10901942,-0.0050190128,-0.003
36.302456,1.6470016,21.867207,0.10903979,-0.0049747038,-0.003
36.342003,1.648796,21.891029,0.10908132,-0.0048841825,-0.003
36.427902,1.6526932,21.942772,0.10913058,-0.0047765081,-0.003
36.484234,1.6552488,21.976704,0.1091719,-0.0046858955,-0.003
36.481255,1.6551136,21.974909,0.10919211,-0.0046415115,-0.003
36.306095,1.622177,21.544609,0.10848736,-0.0061588022,-0.003
36.253624,1.6198326,21.513472,0.10850856,-0.0061140736,-0.003
36.387257,1.6258034,21.592772,0.10855176,-0.0060226726,-0.003
36.417744,1.6271656,21.610863,0.10860299,-0.0059139458,-0.003
36.411751,1.6268978,21.607306,0.10864599,-0.0058224509,-0.003
36.498009,1.6307517,21.658493,0.108667,-0.005777631,-0.003
36.285641,1.6294913,21.640131,0.10868791,-0.0057330369,-0.003
36.332371,1.63159,21.668003,0.10873055,-0.0056419275,-0.003
36.393532,1.6343366,21.704477,0.10878113,-0.0055335579,-0.003
36.41531,1.6353145,21.717464,0.1088236,-0.0054423683,-0.003
36.328728,1.656549,21.992453,0.10921219,-0.0045973379,-0.003
36.397953,1.6597054,22.034357,0.10925312,-0.0045070895,-0.003
36.47578,1.6632543,22.081472,0.10930166,-0.0043997345,-0.003
36.537174,1.6660538,22.118637,0.10934237,-0.0043093865,-0.003
36.560551,1.6671197,22.132792,0.10936227,-0.00426513,-0.003
36.403198,1.6682886,22.147724,0.10938204,-0.0042210827,-0.003
36.424133,1.6692481,22.160461,0.10942234,-0.0041310894,-0.003
36.464741,1.6711091,22.185169,0.10947011,-0.0040240325,-0.003
36.475689,1.6716108,22.19183,0.10951017,-0.0039339303,-0.003
36.488056,1.6721774,22.199352,0.10952974,-0.0038897935,-0.003
36.307228,1.6721823,22.199785,0.10954919,-0.0038458642,-0.003
36.390839,1.6760333,22.25091,0.10958881,-0.0037561092,-0.003
36.481361,1.6802022,22.306257,0.10963577,-0.0036493309,-0.003
36.530865,1.6824824,22.336527,0.10967514,-0.0035594606,-0.003
36.53587,1.6827127,22.339586,0.10969437,-0.0035154365,-0.003
36.426674,1.6859348,22.384186,0.10971347,-0.0034716181,-0.003
36.497719,1.6892229,22.427843,0.1097524,-0.0033820884,-0.003
36.658958,1.6966856,22.526926,0.10979852,-0.0032755767,-0.003
36.840321,1.7050796,22.638372,0.10983717,-0.0031859288,-0.003
35.041325,1.4607903,19.391676,0.1056857,-0.011604877,-0.003
35.088223,1.4627453,19.417629,0.10571164,-0.011558565,-0.003
35.059258,1.461538,19.401602,0.10576454,-0.011463944,-0.003
35.03936,1.4607084,19.390591,0.10582726,-0.011351351,-0.003
35.076389,1.462252,19.411081,0.10587982,-0.011256538,-0.003
35.127163,1.4643686,19.439178,0.10590547,-0.011210069,-0.003
35.060936,1.4688752,19.499561,0.10593095,-0.011163803,-0.003
35.252216,1.4768888,19.605946,0.10598283,-0.011069231,-0.003
35.54863,1.4893072,19.7708,0.10604425,-0.010956654,-0.003
35.723133,1.4966178,19.867851,0.10609572,-0.010861857,-0.003
35.775658,1.4988184,19.897064,0.10612085,-0.010815407,-0.003
35.720188,1.5038959,19.965515,0.10614581,-0.010769155,-0.003
35.956757,1.5138559,20.097744,0.10619664,-0.010674629,-0.003
36.147861,1.5219018,20.204561,0.10625689,-0.01056214,-0.003
36.369278,1.5312239,20.32832,0.10630741,-0.010467446,-0.003
36.455627,1.5348594,20.376583,0.10633211,-0.010421054,-0.003
36.381351,1.5393497,20.436728,0.10635664,-0.010374874,-0.003
36.384563,1.5394856,20.438532,0.10640665,-0.010280515,-0.003
36.481655,1.5435936,20.493073,0.10646597,-0.010168254,-0.003
36.625801,1.5496927,20.574045,0.10651576,-0.010073772,-0.003
36.693985,1.5525776,20.612345,0.1065401,-0.010027491,-0.003
36.570225,1.5550267,20.645531,0.1065643,-0.0099814283,-0.003
36.586964,1.5557383,20.65498,0.10661366,-0.0098873228,-0.003
36.652161,1.5585105,20.691786,0.10667224,-0.0097753881,-0.003
36.701351,1.5606023,20.719557,0.10672143,-0.009681196,-0.003
36.717083,1.5612712,20.728437,0.1067455,-0.0096350601,-0.003
36.590229,1.5636404,20.760105,0.10676942,-0.0095891487,-0.003
36.67783,1.5673839,20.809807,0.10681824,-0.009495358,-0.003
36.66309,1.566754,20.801443,0.1068762,-0.0093838088,-0.003
36.606712,1.5643446,20.769457,0.10692489,-0.0092899492,-0.003
36.610001,1.5644852,20.771322,0.10694871,-0.0092439791,-0.003
36.405716,1.5635706,20.758694,0.1069724,-0.0091982344,-0.003
36.425186,1.5644069,20.769796,0.10702074,-0.0091047874,-0.003
36.398293,1.5632519,20.754461,0.10707814,-0.0089936508,-0.003
36.363968,1.5617775,20.734886,0.10712636,-0.0089001441,-0.003
36.339966,1.5607468,20.721203,0.10714996,-0.0088543501,-0.003
35.226437,1.5360308,20.389078,0.10754642,-0.0080793332,-0.003
35.305481,1.5394773,20.43483,0.10756936,-0.0080340644,-0.003
35.203743,1.5350412,20.375944,0.10761617,-0.0079415897,-0.003
35.119678,1.5313756,20.327288,0.10767172,-0.0078315903,-0.003
35.173038,1.5337023,20.358171,0.1077183,-0.0077390028,-0.003
35.174206,1.5337533,20.358847,0.10774106,-0.0076936423,-0.003
35.593327,1.5442008,20.498934,0.10734926,-0.0084661702,-0.003
35.658234,1.5470167,20.536314,0.10737247,-0.0084207514,-0.003
35.602772,1.5446106,20.504374,0.10741984,-0.0083279824,-0.003
35.523041,1.5411514,20.458454,0.10747609,-0.0082176467,-0.003
35.479965,1.5392827,20.433645,0.10752331,-0.0081248023,-0.003
36.150963,1.5604662,20.716499,0.10717341,-0.0088087721,-0.003
36.089611,1.5578179,20.681343,0.10722129,-0.0087156733,-0.003
35.988632,1.5534592,20.623476,0.10727813,-0.0086049503,-0.003
35.865963,1.548164,20.553179,0.10732589,-0.008511791,-0.003
34.944847,1.5313824,20.327238,0.10776369,-0.0076484992,-0.003
35.005333,1.5340332,20.362423,0.1078098,-0.0075562508,-0.003
35.133152,1.5396345,20.436773,0.10786444,-0.0074464846,-0.003
35.220001,1.5434406,20.487295,0.10791025,-0.0073540844,-0.003
35.254414,1.5449486,20.507313,0.10793263,-0.0073088179,-0.003
24.218395,1.5717031,20.864632,0.1102927,-0.0085843299,-0.003
24.153311,1.5674794,20.808559,0.11028282,-0.0086169522,-0.003
23.896996,1.5508453,20.58774,0.11026262,-0.0086835772,-0.003
23.639879,1.5341592,20.366228,0.11023858,-0.0087627815,-0.003
23.568951,1.529556,20.305122,0.11021834,-0.0088293906,-0.003
23.638798,1.534089,20.365295,0.11020841,-0.0088620018,-0.003
24.084799,1.5647607,20.77029,0.11037632,-0.0083067548,-0.003
23.999107,1.5591935,20.696392,0.11036652,-0.0083393697,-0.003
23.883551,1.5516859,20.596737,0.1103465,-0.0084059732,-0.003
23.960527,1.5566869,20.66312,0.11032264,-0.0084851449,-0.003
23.97632,1.557713,20.676741,0.11030255,-0.008551727,-0.003
24.437532,1.5894519,21.095558,0.11045911,-0.0080292365,-0.003
24.499815,1.5935029,21.149323,0.11044943,-0.0080618504,-0.003
24.383627,1.5859457,21.049025,0.11042961,-0.0081284447,-0.003
24.019896,1.5622883,20.735037,0.110406,-0.0082075996,-0.003
23.941559,1.557193,20.667412,0.11038608,-0.0082741641,-0.003
24.28447,1.5812448,20.98439,0.11054098,-0.0077517452,-0.003
24.268021,1.5801737,20.970175,0.11053142,-0.0077843587,-0.003
24.022934,1.5642154,20.758396,0.11051184,-0.0078509497,-0.003
23.916409,1.5572791,20.666346,0.11048848,-0.0079300981,-0.003
24.222998,1.5772423,20.931273,0.11046878,-0.0079966541,-0.003
35.908936,1.5965133,21.202917,0.10830531,-0.006541166,-0.003
35.939106,1.5978546,21.220732,0.10832679,-0.0064962921,-0.003
36.073578,1.6038332,21.300133,0.10837058,-0.0064046113,-0.003
36.229576,1.6107688,21.392242,0.10842252,-0.0062955548,-0.003
36.373646,1.6171741,21.47731,0.10846608,-0.0062037697,-0.003
35.682442,1.5788078,20.964365,0.10812058,-0.0069245878,-0.003
35.753864,1.5819679,21.006327,0.10814237,-0.0068795881,-0.003
35.854351,1.5864141,21.065367,0.1081868,-0.0067876559,-0.003
36.002388,1.5929642,21.152342,0.10823949,-0.006678293,-0.003
36.072578,1.5960699,21.193581,0.10828371,-0.0065862508,-0.003
35.207581,1.550383,20.582476,0.10795484,-0.0072637461,-0.003
35.370556,1.5575596,20.677752,0.10800011,-0.0071716509,-0.003
35.543587,1.5651791,20.778906,0.10805372,-0.007062057,-0.003
35.758297,1.574634,20.904427,0.10809863,-0.0069697895,-0.003
23.569248,1.5217686,20.204153,0.10986781,-0.0099746827,-0.003
23.532867,1.5194197,20.172968,0.10985769,-0.010007412,-0.003
23.652529,1.5271457,20.275545,0.10983701,-0.010074256,-0.003
23.914471,1.5440582,20.500088,0.10981239,-0.010153715,-0.003
24.025511,1.5512277,20.595276,0.10979167,-0.010220541,-0.003
24.073484,1.554325,20.636398,0.10978153,-0.010253266,-0.003
23.706814,1.5368445,20.40349,0.11019848,-0.0088946456,-0.003
23.956047,1.5530015,20.617994,0.11017815,-0.0089613041,-0.003
23.655355,1.5335087,20.359201,0.11015395,-0.0090405457,-0.003
23.356682,1.5141464,20.102144,0.1101336,-0.0091071939,-0.003
23.54702,1.5264854,20.265961,0.11012363,-0.0091398284,-0.003
23.535776,1.5241725,20.236046,0.11011364,-0.0091724908,-0.003
23.391283,1.5148152,20.111813,0.11009324,-0.0092391996,-0.003
23.237989,1.5048879,19.980011,0.11006899,-0.0093185119,-0.003
23.308874,1.5094783,20.040956,0.11004858,-0.0093852207,-0.003
23.298458,1.5088038,20.032001,0.11003859,-0.0094178813,-0.003
23.464102,1.5180523,20.154266,0.1100286,-0.0094505819,-0.003
23.590122,1.5262054,20.26251,0.1100082,-0.0095173605,-0.003
23.601854,1.5269644,20.272589,0.10998391,-0.0095967492,-0.003
23.597532,1.5266849,20.268877,0.10996348,-0.0096635204,-0.003
23.773554,1.5380729,20.420069,0.10995346,-0.0096962107,-0.003
23.846109,1.5412333,20.461931,0.10994343,-0.0097289328,-0.003
23.833048,1.5403891,20.450722,0.10992292,-0.0097957524,-0.003
23.631098,1.5273366,20.277433,0.10989847,-0.0098751783,-0.003
23.513908,1.5197623,20.176874,0.10987789,-0.0099419756,-0.003
24.082695,1.5533091,20.623667,0.10977131,-0.010286004,-0.003
24.078188,1.5530183,20.619806,0.10975048,-0.010352871,-0.003
23.66453,1.5263379,20.265564,0.10972568,-0.010432361,-0.003
23.64739,1.5252323,20.250885,0.1097048,-0.010499212,-0.003
23.937534,1.5439463,20.499355,0.10969458,-0.010531948,-0.003
23.881449,1.538733,20.430891,0.1096843,-0.010564699,-0.003
23.840584,1.5361,20.395929,0.1096633,-0.01063159,-0.003
23.867485,1.5378333,20.418943,0.10963831,-0.010711107,-0.003
24.018618,1.5475711,20.548241,0.10961726,-0.01077798,-0.003
24.09161,1.5522741,20.610685,0.10960696,-0.010810725,-0.003
24.151079,1.5545009,20.640919,0.1095966,-0.010843489,-0.003
24.352659,1.5674757,20.8132,0.10957545,-0.010910404,-0.003
24.36635,1.568357,20.824903,0.10955027,-0.010989947,-0.003
24.073185,1.5494871,20.574347,0.10952905,-0.011056839,-0.003
24.093014,1.5507635,20.591293,0.10951865,-0.011089592,-0.003
24.096466,1.5493993,20.573668,0.10950822,-0.011122369,-0.003
24.013853,1.5440873,20.503134,0.10948691,-0.011189305,-0.003
24.260223,1.5599289,20.713486,0.10946152,-0.011268873,-0.003
24.062313,1.5472033,20.54451,0.10944013,-0.011335785,-0.003
23.862247,1.5343391,20.373692,0.10942964,-0.011368543,-0.003
24.223612,1.5559981,20.661566,0.10941914,-0.011401333,-0.003
24.193041,1.5540344,20.63549,0.10939766,-0.01146829,-0.003
24.325649,1.5625523,20.748598,0.10937208,-0.01154788,-0.003
24.621313,1.5815443,21.000786,0.10935051,-0.011614811,-0.003
24.555328,1.5773058,20.944504,0.10933993,-0.011647576,-0.003
23.181374,1.5187176,20.151674,0.11100243,-0.0061196978,-0.003
23.05619,1.5105163,20.04285,0.11098424,-0.006186252,-0.003
23.017078,1.507954,20.008852,0.11096255,-0.0062653632,-0.003
23.307087,1.5269537,20.260956,0.11094427,-0.0063318908,-0.003
23.313793,1.5273931,20.266787,0.11093529,-0.006364461,-0.003
23.43812,1.5340834,20.354511,0.11092631,-0.0063970615,-0.003
23.495676,1.5378505,20.404495,0.11090791,-0.0064636311,-0.003
23.531397,1.5401886,20.435516,0.11088598,-0.0065427581,-0.003
23.45208,1.534997,20.366634,0.11086748,-0.0066092983,-0.003
23.393822,1.531184,20.316042,0.1108584,-0.0066418741,-0.003
23.512791,1.5374635,20.398962,0.1108493,-0.0066744797,-0.003
23.874666,1.561126,20.712914,0.11083068,-0.006741059,-0.003
23.807013,1.5567023,20.654219,0.11080848,-0.0068201958,-0.003
23.534718,1.5388974,20.417984,0.11078975,-0.006886743,-0.003
23.687834,1.5489094,20.550823,0.11078055,-0.0069193221,-0.003
23.645668,1.5429853,20.473278,0.11070172,-0.0071967891,-0.003
23.780359,1.5517746,20.589899,0.11069238,-0.0072293989,-0.003
23.768286,1.5509866,20.579443,0.11067329,-0.0072959857,-0.003
23.724323,1.548118,20.54138,0.11065051,-0.0073751309,-0.003
23.895199,1.5592684,20.689329,0.11063129,-0.0074416837,-0.003
23.955814,1.5632238,20.741814,0.11062185,-0.0074742646,-0.003
23.8202,1.5559942,20.645016,0.11077134,-0.0069519305,-0.003
24.209442,1.5814203,20.982372,0.11075249,-0.0070185149,-0.003
24.084688,1.5732712,20.874249,0.11073,-0.0070976573,-0.003
23.645098,1.544556,20.493254,0.11071102,-0.0071642082,-0.003
24.273853,1.5822786,20.996189,0.11061241,-0.0075068763,-0.003
24.314415,1.5849226,21.031273,0.11059307,-0.0075734654,-0.003
24.23703,1.5798782,20.964336,0.11057001,-0.0076526124,-0.003
24.431026,1.5925239,21.132139,0.11055054,-0.0077191652,-0.003
24.46323,1.3296763,17.668856,0.071309865,-0.04510868,-0.003
24.672266,1.3410382,17.819834,0.071276307,-0.04508571,-0.003
25.092909,1.3639019,18.123648,0.071208023,-0.045038451,-0.003
25.794067,1.4020126,18.630068,0.071127333,-0.044981554,-0.003
26.462236,1.4383304,19.112661,0.071060069,-0.04493285,-0.003
26.611101,1.4464217,19.220181,0.07102742,-0.044908606,-0.003
26.489746,1.4384153,19.132111,0.070994943,-0.044884145,-0.003
26.185497,1.4218943,18.912369,0.070928894,-0.044833798,-0.003
25.898136,1.4062904,18.704824,0.070850715,-0.0447735,-0.003
25.832232,1.4027116,18.657223,0.070785224,-0.044722438,-0.003
25.788816,1.4003541,18.625868,0.070753284,-0.04469727,-0.003
24.00967,1.3059664,17.340511,0.071596958,-0.045302063,-0.003
23.951006,1.3027754,17.298141,0.071563169,-0.045279425,-0.003
23.913921,1.3007582,17.271358,0.071494192,-0.045233186,-0.003
24.064867,1.3089688,17.380377,0.07141225,-0.045178108,-0.003
24.328423,1.3233044,17.570724,0.071343467,-0.045131575,-0.003
25.207603,1.3699584,18.205715,0.071884148,-0.045495298,-0.003
25.011456,1.3592983,18.064051,0.071850456,-0.045472518,-0.003
24.648726,1.3395851,17.802076,0.07178162,-0.045426071,-0.003
24.296385,1.3204364,17.547606,0.071699694,-0.045370962,-0.003
24.082066,1.3087888,17.392817,0.071630731,-0.045324698,-0.003
27.063799,1.4681511,19.546345,0.072170407,-0.045689903,-0.003
26.852608,1.4566945,19.393816,0.072136797,-0.045667019,-0.003
26.398808,1.4320768,19.066067,0.072068155,-0.04562027,-0.003
25.855577,1.4026078,18.673729,0.071986526,-0.045564733,-0.003
25.412146,1.3785526,18.353468,0.07191781,-0.045518097,-0.003
28.909678,1.5652943,20.879581,0.072457083,-0.045883905,-0.003
28.702473,1.5540754,20.729933,0.072423302,-0.045861263,-0.003
28.272169,1.5307769,20.419151,0.072354428,-0.045814861,-0.003
27.750652,1.5025396,20.042494,0.072272688,-0.045759488,-0.003
27.303247,1.4783152,19.719362,0.072204016,-0.045712795,-0.003
21.396606,1.3630093,18.167894,0.070513099,-0.044503279,-0.003
21.357519,1.3605194,18.134706,0.070486501,-0.044481236,-0.003
21.250963,1.3537316,18.04423,0.07043238,-0.044435982,-0.003
21.098837,1.3440409,17.91506,0.070368387,-0.044381768,-0.003
20.97534,1.3361738,17.810198,0.070314839,-0.044335838,-0.003
20.954176,1.3348256,17.792229,0.07028871,-0.044313248,-0.003
22.904791,1.392102,18.529137,0.070724867,-0.044674732,-0.003
22.75498,1.3829968,18.407944,0.070666976,-0.044628527,-0.003
22.631443,1.3754885,18.308008,0.070598438,-0.044573225,-0.003
22.534225,1.3695798,18.229362,0.070541076,-0.044526353,-0.003
19.889542,1.32805,17.725807,0.070263907,-0.044291634,-0.003
19.796843,1.3218603,17.643192,0.070213415,-0.044247303,-0.003
19.690222,1.3147413,17.548172,0.070153743,-0.044194207,-0.003
19.617952,1.3099157,17.483765,0.070103861,-0.044149201,-0.003
19.707685,1.3159072,17.563734,0.070079535,-0.044127058,-0.003
18.39304,1.3518047,18.046656,0.069887243,-0.043942306,-0.003
18.22566,1.339503,17.882427,0.069866531,-0.043920822,-0.003
17.797144,1.3080091,17.461981,0.069824517,-0.043876681,-0.003
17.226357,1.2660588,16.901941,0.069774836,-0.043823946,-0.003
16.748753,1.2309572,16.433332,0.069733098,-0.043779545,-0.003
16.528368,1.2147598,16.217098,0.069712646,-0.043757822,-0.003
18.486403,1.2944304,17.290543,0.070056491,-0.044105824,-0.003
18.915775,1.3244952,17.692139,0.070009403,-0.044062492,-0.003
19.486843,1.3644818,18.226265,0.069954358,-0.044009987,-0.003
19.414034,1.3593836,18.158165,0.06990914,-0.04396471,-0.003
15.556956,1.2018987,16.018921,0.069693133,-0.043737151,-0.003
15.196605,1.1740587,15.64787,0.069653213,-0.043695025,-0.003
14.840997,1.1465851,15.281702,0.069605574,-0.043645103,-0.003
14.6103,1.128762,15.044154,0.069565393,-0.04360323,-0.003
14.504899,1.1206189,14.935623,0.069545694,-0.043582752,-0.003
13.756434,1.1138045,14.875574,0.069526911,-0.043563254,-0.003
13.646276,1.1048853,14.756454,0.0694886,-0.043523412,-0.003
13.58001,1.0995201,14.684797,0.069443204,-0.043475892,-0.003
13.564769,1.098286,14.668316,0.069405325,-0.043435641,-0.003
13.51042,1.0938857,14.609545,0.069386944,-0.043415785,-0.003
12.882386,1.0898505,14.650152,0.069369495,-0.043396801,-0.003
12.90055,1.0913873,14.670809,0.069334328,-0.043357626,-0.003
12.886218,1.0901748,14.65451,0.069293514,-0.043310188,-0.003
12.839417,1.0862155,14.601288,0.06926024,-0.043269385,-0.003
12.815546,1.0841959,14.574141,0.069244392,-0.043249059,-0.003
10.999606,1.0733448,14.520672,0.069231153,-0.043231498,-0.003
10.854293,1.0591651,14.328842,0.069205001,-0.043194979,-0.003
10.57555,1.0319653,13.960872,0.06917572,-0.043150324,-0.003
10.21197,0.99648708,13.480906,0.069152966,-0.0431116,-0.003
9.9563131,0.97153991,13.143412,0.069142558,-0.043092217,-0.003
9.6545324,0.93496555,12.757289,0.069132678,-0.043072578,-0.003
8.8557673,0.85761148,11.701818,0.069114298,-0.043031592,-0.003
7.5162768,0.72789234,9.9318447,0.069095761,-0.042981524,-0.003
6.045661,0.58547479,7.988605,0.069082811,-0.042938508,-0.003
5.2174773,0.50527167,6.8942609,0.069077201,-0.042917222,-0.003
4.2635131,0.4081586,5.6265445,0.069072068,-0.042895861,-0.003
1.2442074,0.11911162,1.6419764,0.069062822,-0.04285191,-0.003
4.1882296,0.40095147,5.5271926,0.069053568,-0.042799316,-0.003
5.5791669,0.53411001,7.3628082,0.069046907,-0.042754896,-0.003
6.1010752,0.58407378,8.051569,0.069043949,-0.042733077,-0.003
6.5654125,0.62294418,8.6612606,0.069041163,-0.04271128,-0.003
7.3942213,0.70158374,9.7546473,0.069035828,-0.042666685,-0.003
8.238698,0.78171003,10.868703,0.069030009,-0.042613599,-0.003
8.8828745,0.84283125,11.718516,0.069025472,-0.042568915,-0.003
9.1872349,0.87170982,12.120037,0.069023341,-0.042547014,-0.003
9.485323,0.90095949,12.512199,0.06902127,-0.042525124,-0.003
10.08781,0.95818645,13.306946,0.069017209,-0.042480394,-0.003
10.805795,1.026384,14.254048,0.069012687,-0.042427182,-0.003
11.420388,1.0847609,15.064766,0.06900917,-0.042382404,-0.003
11.7253,1.1137228,15.466978,0.069007553,-0.042360473,-0.003
12.038127,1.1579673,15.879672,0.069006018,-0.042338528,-0.003
12.686113,1.2202983,16.734442,0.069003187,-0.042293701,-0.003
13.481306,1.2967892,17.783392,0.06900043,-0.042240366,-0.003
14.159651,1.3620403,18.678207,0.068998754,-0.042195484,-0.003
14.455832,1.3905303,19.068903,0.06899821,-0.042173516,-0.003
14.852735,1.4429359,19.600363,0.068997785,-0.042151507,-0.003
15.55747,1.5114007,20.530365,0.068997607,-0.042106591,-0.003
16.391029,1.5923805,21.630369,0.068998672,-0.042053197,-0.003
17.094816,1.6607531,22.55912,0.069000795,-0.042008333,-0.003
17.419334,1.6922799,22.98737,0.069002301,-0.041986413,-0.003
17.749424,1.7133713,23.436728,0.069004126,-0.041964471,-0.003
18.387283,1.7749445,24.278971,0.069008939,-0.041919813,-0.003
19.043402,1.8382803,25.145323,0.06901677,-0.041866992,-0.003
19.490116,1.8814021,25.735174,0.069025293,-0.041822895,-0.003
19.660694,1.8978684,25.960411,0.069030158,-0.041801464,-0.003
19.785959,1.8864597,26.134348,0.0690355,-0.04178011,-0.003
19.945827,1.901702,26.345509,0.069047913,-0.041736942,-0.003
19.894508,1.8968091,26.277725,0.069065385,-0.041686486,-0.003
19.631502,1.8717332,25.930332,0.069082379,-0.041644908,-0.003
19.425243,1.8520678,25.657894,0.069091462,-0.041624889,-0.003
19.155273,1.809356,25.292988,0.06910105,-0.041605089,-0.003
18.487774,1.7463057,24.411608,0.069122091,-0.041565403,-0.003
17.53754,1.6565493,23.156904,0.069149479,-0.041519564,-0.003
16.609015,1.5688432,21.930861,0.06917432,-0.041482143,-0.003
16.099596,1.5207249,21.258215,0.069187038,-0.041464202,-0.003
16.983589,1.3402164,18.045946,0.06965854,-0.040942676,-0.003
16.959965,1.3383521,18.020844,0.06967821,-0.040923394,-0.003
16.91959,1.3351661,17.977945,0.069718614,-0.040884238,-0.003
16.826347,1.3278081,17.87887,0.069767073,-0.04083813,-0.003
16.753334,1.3220464,17.801289,0.069808163,-0.040799692,-0.003
16.760551,1.322616,17.808958,0.069828376,-0.040780965,-0.003
15.247968,1.1759088,16.202274,0.069337077,-0.041284088,-0.003
15.41115,1.1884934,16.375669,0.069355421,-0.041263547,-0.003
16.170752,1.2470731,17.182812,0.069392763,-0.041221462,-0.003
16.673954,1.2858796,17.717506,0.069437541,-0.041171767,-0.003
16.777769,1.2938857,17.82782,0.069475725,-0.041130442,-0.003
16.911633,1.3042091,17.97006,0.069494545,-0.041110311,-0.003
16.927025,1.3212478,17.986444,0.06951347,-0.041090295,-0.003
16.980572,1.3254275,18.043344,0.069552414,-0.041049689,-0.003
17.005529,1.3273755,18.069862,0.069599204,-0.041001879,-0.003
16.995985,1.3266306,18.059721,0.069638945,-0.040962055,-0.003
16.666044,1.3260566,17.707752,0.069848679,-0.040762346,-0.003
16.605104,1.3212079,17.643003,0.069890313,-0.040724505,-0.003
16.551229,1.3169212,17.585762,0.069940135,-0.040679861,-0.003
16.469385,1.3104093,17.498802,0.06998232,-0.04064263,-0.003
16.403698,1.3051827,17.429008,0.070003077,-0.04062451,-0.003
16.400312,1.3082938,17.425154,0.070023865,-0.040606439,-0.003
16.301968,1.3004487,17.320663,0.070066527,-0.040569752,-0.003
16.186281,1.2912199,17.197748,0.070117548,-0.040526494,-0.003
16.131685,1.2868648,17.13974,0.07016068,-0.040490363,-0.003
16.138527,1.2874105,17.147011,0.070181862,-0.040472742,-0.003
20.352198,1.2781001,17.046072,0.0702089,-0.040450454,-0.003
20.191805,1.2680275,16.911734,0.070264354,-0.040405221,-0.003
20.026039,1.2576177,16.772896,0.070330687,-0.040351938,-0.003
19.886391,1.2488477,16.655931,0.070386805,-0.040307526,-0.003
19.808146,1.2439342,16.590399,0.070414387,-0.040285911,-0.003
20.33721,1.2384862,16.537313,0.070442863,-0.040263738,-0.003
20.172514,1.2284566,16.403389,0.070501246,-0.040218741,-0.003
19.963743,1.2157429,16.233627,0.07057102,-0.040165722,-0.003
19.753586,1.2029449,16.062735,0.070630021,-0.040121537,-0.003
19.61812,1.1946954,15.952581,0.070659027,-0.040100046,-0.003
19.148022,1.4598161,20.353756,0.069203451,-0.041442078,-0.003
17.718576,1.3508373,18.834299,0.069238231,-0.041397844,-0.003
16.162704,1.2322199,17.180454,0.069281407,-0.041346759,-0.003
15.323633,1.1682504,16.288548,0.069318704,-0.041304629,-0.003
20.774044,0.97606647,12.946469,0.073041961,-0.038607169,-0.003
20.680626,0.97167718,12.88825,0.073083334,-0.038584679,-0.003
20.540361,0.96508688,12.800837,0.07316792,-0.038538914,-0.003
20.347801,0.95603949,12.680833,0.073268637,-0.038484771,-0.003
20.196674,0.94893879,12.58665,0.073353447,-0.038439419,-0.003
20.168356,0.94760823,12.569001,0.073395006,-0.038417261,-0.003
20.720306,0.94540679,12.536844,0.073437832,-0.038394496,-0.003
20.640223,0.94175279,12.48839,0.073525354,-0.03834809,-0.003
20.582144,0.93910283,12.453249,0.073629476,-0.038293056,-0.003
20.571888,0.93863493,12.447044,0.073717125,-0.038246885,-0.003
20.535769,0.93698692,12.42519,0.073760062,-0.038224325,-0.003
20.520031,1.0828773,14.393249,0.071755372,-0.039358418,-0.003
20.461033,1.0797638,14.351866,0.071790844,-0.039336227,-0.003
20.459141,1.079664,14.350539,0.071863361,-0.039291024,-0.003
20.399561,1.0765198,14.308748,0.071949773,-0.039237604,-0.003
20.325575,1.0726155,14.256852,0.072022647,-0.039192978,-0.003
20.330633,1.0728824,14.2604,0.07205838,-0.039171204,-0.003
20.11367,1.1240007,14.967475,0.071183912,-0.039729737,-0.003
20.023359,1.1189539,14.90027,0.071216628,-0.03970772,-0.003
19.926062,1.1135167,14.827868,0.071283586,-0.03966295,-0.003
19.817274,1.1074374,14.746913,0.071363434,-0.039610095,-0.003
19.717062,1.1018373,14.672342,0.07143081,-0.039565954,-0.003
19.667624,1.0990745,14.635551,0.071463868,-0.039544441,-0.003
20.092575,1.1551028,15.400386,0.070915587,-0.039914791,-0.003
19.992311,1.1493388,15.323537,0.070946909,-0.039892778,-0.003
19.830011,1.1400083,15.199139,0.071011059,-0.039848048,-0.003
19.663223,1.1304199,15.0713,0.071087599,-0.03979528,-0.003
19.554783,1.1241857,14.988183,0.07115221,-0.039751217,-0.003
20.181873,1.1933848,15.932953,0.070688918,-0.040077955,-0.003
19.992395,1.1821806,15.783366,0.070750199,-0.040033136,-0.003
19.75828,1.168337,15.598539,0.070823401,-0.039980318,-0.003
19.587908,1.1582626,15.464035,0.070885226,-0.039936252,-0.003
20.247133,1.0996302,14.627914,0.071497947,-0.039522327,-0.003
20.149855,1.094347,14.557633,0.071567692,-0.0394774,-0.003
20.017126,1.0871384,14.461741,0.071650855,-0.039424367,-0.003
19.94083,1.0829948,14.40662,0.07172098,-0.039380044,-0.003
20.903084,1.0715805,14.234943,0.072095223,-0.039148852,-0.003
20.79958,1.0662744,14.164457,0.072170615,-0.039103437,-0.003
20.647951,1.0585014,14.061198,0.072260499,-0.039049856,-0.003
20.513372,1.0516022,13.96955,0.072336301,-0.039005131,-0.003
20.453392,1.0485274,13.928704,0.072373487,-0.038983341,-0.003
20.944597,1.0131276,13.444391,0.072701342,-0.038795475,-0.003
20.84754,1.0084327,13.382091,0.072741218,-0.038773105,-0.003
20.644325,0.99860287,13.251646,0.072822772,-0.038727634,-0.003
20.411749,0.98735267,13.102354,0.072919935,-0.038673937,-0.003
20.239687,0.97902977,12.991908,0.073001817,-0.038629055,-0.003
20.978699,1.0446635,13.870317,0.072411835,-0.03896099,-0.003
20.814503,1.0364872,13.761756,0.072490297,-0.038915575,-0.003
20.606947,1.0261517,13.624528,0.072583817,-0.038861997,-0.003
20.427605,1.0172211,13.505955,0.072662674,-0.038817272,-0.003
18.181705,0.69416463,9.2130795,0.075793549,-0.037245113,-0.003
18.262726,0.69725794,9.2541342,0.075846672,-0.037222039,-0.003
18.523014,0.70719552,9.3860283,0.075955056,-0.037174664,-0.003
19.130543,0.73039055,9.6938772,0.076083757,-0.037117984,-0.003
19.868679,0.7585721,10.067907,0.07619188,-0.037070017,-0.003
20.170355,0.77008986,10.220773,0.076244779,-0.037046425,-0.003
19.899345,0.78285164,10.385905,0.075354084,-0.037434839,-0.003
19.324635,0.7602421,10.08595,0.075405672,-0.03741248,-0.003
18.567057,0.73043859,9.6905537,0.07551112,-0.037366983,-0.003
17.96769,0.70685917,9.3777313,0.075636506,-0.037312958,-0.003
17.663986,0.6949113,9.2192221,0.075741939,-0.037267443,-0.003
24.349792,0.98658091,13.090751,0.074930809,-0.037626646,-0.003
24.098425,0.97639626,12.955612,0.07498008,-0.037603132,-0.003
23.020855,0.93273634,12.376297,0.075081162,-0.037556089,-0.003
21.414373,0.86764652,11.512632,0.075201996,-0.037501581,-0.003
20.000992,0.81038052,10.752782,0.075304024,-0.037456632,-0.003
23.889753,0.99717355,13.228188,0.074526519,-0.037826937,-0.003
23.966513,1.0003775,13.270692,0.074573793,-0.037802979,-0.003
24.056759,1.0041444,13.320662,0.074670501,-0.037754342,-0.003
23.943132,0.99940157,13.257745,0.074785791,-0.037697151,-0.003
23.728846,0.99045718,13.139091,0.074883066,-0.037649672,-0.003
21.189865,0.93855751,12.44752,0.073804297,-0.038201094,-0.003
21.242201,0.94087565,12.478264,0.073894672,-0.038153738,-0.003
21.423883,0.94892275,12.584989,0.074002191,-0.038097564,-0.003
21.622128,0.95770359,12.701444,0.074092679,-0.038050421,-0.003
21.723715,0.9622032,12.761119,0.07413701,-0.038027372,-0.003
22.457045,0.96541357,12.807697,0.074182682,-0.038003672,-0.003
22.644724,0.97348177,12.914735,0.074276023,-0.037955374,-0.003
22.888838,0.98397607,13.053957,0.074387103,-0.037898164,-0.003
23.109425,0.99345893,13.179762,0.07448066,-0.037850283,-0.003
23.836401,0.71529597,9.4803886,0.078447342,-0.036109094,-0.003
23.193007,0.6959886,9.224493,0.07851579,-0.036081351,-0.003
23.261034,0.69803005,9.2515497,0.078655593,-0.036024738,-0.003
23.156509,0.69489336,9.2099771,0.078821823,-0.035957456,-0.003
22.355936,0.67086935,8.8915672,0.078961633,-0.035900846,-0.003
21.603239,0.64828199,8.5921993,0.079030082,-0.035873108,-0.003
26.111916,0.78307712,10.385431,0.077865288,-0.036346775,-0.003
25.733076,0.771716,10.234756,0.077933669,-0.036318868,-0.003
25.620859,0.76835066,10.190125,0.078073204,-0.036261585,-0.003
25.225948,0.75650758,10.033057,0.078239173,-0.036193676,-0.003
24.383818,0.73125273,9.6981192,0.078378916,-0.036136892,-0.003
28.934435,0.86706305,11.508124,0.077284142,-0.036586653,-0.003
28.574162,0.85626692,11.364832,0.077352174,-0.036557913,-0.003
27.945028,0.83741403,11.114607,0.077491358,-0.03649978,-0.003
27.606264,0.82726246,10.97987,0.077657208,-0.03643157,-0.003
26.795002,0.80295181,10.657206,0.077796891,-0.036374651,-0.003
29.064798,0.87100571,11.560036,0.076708131,-0.036838613,-0.003
29.238688,0.87621677,11.629197,0.076775566,-0.036808491,-0.003
29.907804,0.89626867,11.895327,0.076913439,-0.036747307,-0.003
29.789156,0.89271301,11.848137,0.077077687,-0.036675334,-0.003
29.195419,0.87492013,11.611988,0.077216193,-0.036615595,-0.003
21.114706,0.78257644,10.38762,0.076299235,-0.03702208,-0.003
21.611795,0.80100012,10.632169,0.076410413,-0.036972247,-0.003
22.502234,0.83400249,11.07023,0.076542541,-0.036912899,-0.003
23.364622,0.86596531,11.494493,0.076653689,-0.036863003,-0.003
29.43289,1.5939375,21.258574,0.073344864,-0.046421617,-0.003
29.570858,1.6014092,21.358225,0.07330893,-0.046402588,-0.003
29.831369,1.6155171,21.546385,0.073235847,-0.046363149,-0.003
30.06258,1.6280384,21.713383,0.073149517,-0.046315249,-0.003
30.211079,1.6360804,21.820639,0.073077358,-0.046274133,-0.003
30.322481,1.6421133,21.9011,0.073042184,-0.046253741,-0.003
27.843014,1.5103436,20.10985,0.073654503,-0.046576317,-0.003
27.996469,1.5186677,20.220686,0.073617823,-0.046558745,-0.003
28.392084,1.5401279,20.506422,0.073543146,-0.04652242,-0.003
28.881098,1.5666543,20.859615,0.073454797,-0.046478342,-0.003
29.253439,1.586852,21.128542,0.073380902,-0.046440449,-0.003
30.350611,1.6418302,21.921137,0.073007122,-0.046233147,-0.003
30.378654,1.6433473,21.941391,0.07293582,-0.046190567,-0.003
30.327257,1.6405668,21.904268,0.072851583,-0.046139073,-0.003
30.202538,1.6338202,21.814188,0.072781146,-0.046095084,-0.003
30.128807,1.6298317,21.760935,0.072746776,-0.046073347,-0.003
30.02705,1.624022,21.686937,0.072712496,-0.046051476,-0.003
29.790117,1.6112074,21.515812,0.072642714,-0.046006452,-0.003
29.438324,1.5921806,21.261732,0.072560117,-0.045952365,-0.003
29.08106,1.5728579,21.003698,0.072490901,-0.04590648,-0.003
27.469845,1.4934102,19.840214,0.074285634,-0.046860676,-0.003
27.67906,1.5047843,19.991322,0.074248128,-0.046844948,-0.003
28.163364,1.5311137,20.341112,0.074171722,-0.046812415,-0.003
28.523834,1.5507109,20.601463,0.074081264,-0.046772849,-0.003
28.360491,1.5418307,20.483488,0.074005522,-0.046738792,-0.003
27.977894,1.5210305,20.207153,0.073968545,-0.046721887,-0.003
27.644676,1.5020144,19.965839,0.073931567,-0.046704974,-0.003
27.400997,1.4887747,19.789846,0.073856056,-0.0466704,-0.003
27.443476,1.4910827,19.820526,0.073766433,-0.046628978,-0.003
27.639244,1.5017194,19.961916,0.073691241,-0.046593729,-0.003
26.008484,1.4151658,18.784134,0.074606545,-0.046990417,-0.003
26.100336,1.4201635,18.850471,0.074568734,-0.046975441,-0.003
26.368572,1.4347587,19.044199,0.074491583,-0.046944704,-0.003
26.805622,1.4585394,19.35985,0.074400023,-0.046907768,-0.003
27.243958,1.4823899,19.676432,0.074323185,-0.04687627,-0.003
26.496746,1.4415698,19.136631,0.074928582,-0.04711733,-0.003
26.290529,1.4303504,18.987696,0.074890777,-0.047102358,-0.003
26.010681,1.4151251,18.785582,0.074813522,-0.047071893,-0.003
25.884802,1.4082767,18.69467,0.074721634,-0.047035761,-0.003
25.932304,1.410861,18.728977,0.074644364,-0.047005344,-0.003
29.412262,1.5984321,21.24235,0.075249694,-0.047246579,-0.003
29.073948,1.5800462,20.998011,0.075212002,-0.047231309,-0.003
28.343275,1.5403372,20.470299,0.07513503,-0.047200143,-0.003
27.448,1.4916829,19.823706,0.075043462,-0.047163215,-0.003
26.758522,1.4542125,19.325745,0.074966364,-0.047132351,-0.003
30.052475,1.6330671,21.705072,0.076549821,-0.047721554,-0.003
30.162722,1.6390579,21.784697,0.076511055,-0.047709275,-0.003
30.387592,1.6512775,21.947105,0.076431982,-0.047683895,-0.003
30.643362,1.6651762,22.131834,0.076338157,-0.047653161,-0.003
30.836313,1.6756613,22.271191,0.076259397,-0.047626823,-0.003
30.918631,1.6801344,22.330643,0.076220892,-0.047613766,-0.003
30.999437,1.6839827,22.389059,0.076182418,-0.047600597,-0.003
31.144743,1.6918762,22.494005,0.076103963,-0.047573365,-0.003
31.296925,1.7001432,22.603918,0.076010898,-0.047540396,-0.003
31.38501,1.7049283,22.667536,0.075932801,-0.047512155,-0.003
31.37244,1.7042453,22.658457,0.075894631,-0.047498155,-0.003
31.158236,1.6921703,22.503445,0.07557112,-0.047375049,-0.003
31.006857,1.683949,22.394115,0.075533278,-0.047360156,-0.003
30.678301,1.6661054,22.15682,0.075456083,-0.047329549,-0.003
30.208216,1.6405756,21.81731,0.075364411,-0.047292873,-0.003
29.714014,1.613736,21.460382,0.075287387,-0.04726183,-0.003
31.409681,1.7057601,22.685295,0.075856484,-0.047484066,-0.003
31.425863,1.7066389,22.696981,0.075778708,-0.047454957,-0.003
31.336226,1.701771,22.632242,0.075686447,-0.047419805,-0.003
31.193754,1.6940339,22.529345,0.075608991,-0.047389839,-0.003
31.39975,1.7055737,22.678223,0.07923834,-0.048376653,-0.003
31.414942,1.7063988,22.689196,0.079198249,-0.048369832,-0.003
31.433359,1.7073992,22.702497,0.079116434,-0.048355587,-0.003
31.431896,1.7073197,22.701439,0.079019263,-0.048338108,-0.003
31.407963,1.7060198,22.684155,0.078937612,-0.048322957,-0.003
31.388203,1.7049465,22.669884,0.078897662,-0.048315395,-0.003
31.362158,1.7036396,22.65102,0.078857727,-0.048307735,-0.003
31.298555,1.7001846,22.605083,0.078776225,-0.048291799,-0.003
31.208282,1.6952808,22.539885,0.07867942,-0.048272356,-0.003
31.124723,1.6907418,22.479536,0.07859809,-0.048255596,-0.003
31.082569,1.6884519,22.449089,0.078558289,-0.048247255,-0.003
31.041039,1.6864498,22.419027,0.07851851,-0.048238833,-0.003
30.957485,1.6819104,22.358681,0.078437321,-0.048221365,-0.003
30.853409,1.6762559,22.283514,0.078340895,-0.04820016,-0.003
30.751341,1.6707106,22.209795,0.078259863,-0.04818197,-0.003
30.694553,1.6676253,22.168781,0.078220218,-0.048172947,-0.003
30.640717,1.6650201,22.129847,0.078180581,-0.048163854,-0.003
30.514866,1.6581813,22.038952,0.07809969,-0.048145059,-0.003
30.458679,1.6551281,21.998373,0.078003608,-0.04812235,-0.003
30.486609,1.6566458,22.018545,0.077922873,-0.048102889,-0.003
30.468012,1.6556352,22.005112,0.077883385,-0.048093207,-0.003
30.335142,1.6486564,21.909126,0.077843912,-0.048083425,-0.003
30.184862,1.640489,21.800589,0.077763356,-0.048063241,-0.003
30.02173,1.6316231,21.68277,0.077667683,-0.048038844,-0.003
29.851162,1.6223531,21.55958,0.077587299,-0.04801799,-0.003
29.771143,1.6180041,21.501785,0.077547967,-0.048007682,-0.003
29.709923,1.6149722,21.457502,0.077508651,-0.047997311,-0.003
29.57913,1.6078627,21.363039,0.077428401,-0.047975931,-0.003
29.443924,1.6005131,21.265388,0.077333093,-0.047950175,-0.003
29.35129,1.5954777,21.198484,0.077252999,-0.047928229,-0.003
29.313353,1.5934155,21.171085,0.077213809,-0.047917385,-0.003
29.33597,1.5943999,21.18749,0.076880969,-0.047822338,-0.003
29.385891,1.5971131,21.223545,0.076841965,-0.047810819,-0.003
29.522429,1.6045339,21.322157,0.076762401,-0.047787044,-0.003
29.736738,1.6161816,21.47694,0.076667942,-0.047758311,-0.003
29.946251,1.6275685,21.628258,0.076588616,-0.047733732,-0.003
29.282976,1.5916905,21.149153,0.077174634,-0.047906477,-0.003
29.243969,1.5895703,21.120979,0.077094689,-0.047883999,-0.003
29.245495,1.5896534,21.122082,0.076999746,-0.047856901,-0.003
29.294367,1.5923098,21.157379,0.076919988,-0.047833774,-0.003
31.685814,1.7209969,22.88484,0.081995375,-0.04860007,-0.003
31.72962,1.7233762,22.916479,0.08195471,-0.048599929,-0.003
31.726143,1.7231873,22.913969,0.081871673,-0.048599318,-0.003
31.697151,1.7216126,22.893028,0.081772946,-0.048598088,-0.003
31.680605,1.7207139,22.881079,0.081689917,-0.048596639,-0.003
31.643459,1.7186964,22.85425,0.081649259,-0.048595782,-0.003
31.630554,1.7183795,22.84487,0.081608608,-0.048594847,-0.003
31.572527,1.7152271,22.802959,0.081525594,-0.048592642,-0.003
31.469097,1.709608,22.728258,0.081426911,-0.048589539,-0.003
31.363033,1.703846,22.651653,0.081343919,-0.048586525,-0.003
31.286673,1.6996976,22.596504,0.081303284,-0.048584916,-0.003
31.242239,1.6976039,22.564388,0.081262656,-0.048583236,-0.003
31.137245,1.6918989,22.48856,0.081179693,-0.048579533,-0.003
31.001114,1.684502,22.39024,0.081081085,-0.048574682,-0.003
30.906651,1.6793692,22.322014,0.08099816,-0.048570234,-0.003
30.888073,1.6783596,22.308596,0.080957562,-0.048567932,-0.003
30.842636,1.6760383,22.27578,0.080916964,-0.048565537,-0.003
30.753132,1.6711744,22.211136,0.080834083,-0.048560377,-0.003
30.662079,1.6662264,22.145372,0.080735572,-0.048553769,-0.003
30.609398,1.6633636,22.107325,0.080652744,-0.048547801,-0.003
30.582432,1.6618983,22.087849,0.080612198,-0.048544735,-0.003
30.590643,1.6623219,22.093834,0.080571651,-0.048541583,-0.003
30.575747,1.6615124,22.083075,0.080488883,-0.048534833,-0.003
30.638922,1.6649454,22.128702,0.08039052,-0.048526291,-0.003
30.761005,1.6715795,22.216875,0.080307826,-0.048518628,-0.003
30.755632,1.6712877,22.212996,0.080267355,-0.048514694,-0.003
30.871809,1.6773716,22.297047,0.080226891,-0.048510686,-0.003
31.035206,1.6862496,22.41506,0.080144294,-0.048502102,-0.003
31.17697,1.6939522,22.51745,0.080046162,-0.048491254,-0.003
31.263872,1.6986738,22.580214,0.079963677,-0.048481591,-0.003
31.253748,1.6981237,22.572901,0.079923317,-0.048476674,-0.003
31.284801,1.6995564,22.59528,0.079882957,-0.048471663,-0.003
31.316391,1.7012725,22.618095,0.079800591,-0.048461072,-0.003
31.296288,1.7001804,22.603577,0.079702742,-0.048447885,-0.003
31.291159,1.6999017,22.599873,0.07962051,-0.048436325,-0.003
31.372749,1.7043341,22.6588,0.079580262,-0.048430521,-0.003
31.32555,1.7015795,22.624664,0.079540037,-0.048424572,-0.003
31.331167,1.7018845,22.628721,0.079457931,-0.048412133,-0.003
31.368935,1.703936,22.655998,0.079360396,-0.048396777,-0.003
31.381142,1.7045991,22.664816,0.079278439,-0.04838337,-0.003
32.34296,1.7560555,23.359388,0.082341515,-0.048598014,-0.003
32.206905,1.7486683,23.261124,0.082300857,-0.048598558,-0.003
31.987484,1.7367549,23.102648,0.082217813,-0.048599418,-0.003
31.811481,1.7271988,22.975533,0.082119085,-0.048600011,-0.003
31.724337,1.7224673,22.912592,0.082036041,-0.048600137,-0.003
32.907822,1.7861787,23.767532,0.082687542,-0.048589218,-0.003
32.867752,1.7840037,23.738592,0.082646906,-0.04859066,-0.003
32.772945,1.7788578,23.67012,0.082563899,-0.048593253,-0.003
32.58633,1.7687287,23.535337,0.082465202,-0.04859573,-0.003
32.389709,1.7580565,23.39333,0.082382172,-0.048597354,-0.003
32.587204,1.7686085,23.53615,0.083033241,-0.048571799,-0.003
32.744907,1.7771674,23.650051,0.082992658,-0.048574351,-0.003
32.854752,1.7831291,23.729387,0.082909755,-0.048579108,-0.003
32.881958,1.7846056,23.749037,0.082811147,-0.048584051,-0.003
32.90659,1.7859424,23.766827,0.082728177,-0.04858765,-0.003
32.641678,1.7713842,23.575359,0.083378389,-0.048545547,-0.003
32.558285,1.7668588,23.515131,0.083337873,-0.048549045,-0.003
32.554726,1.7666656,23.51256,0.083255112,-0.048555877,-0.003
32.562389,1.7670814,23.518093,0.08315666,-0.048563361,-0.003
32.52853,1.7652439,23.493639,0.083073817,-0.048569124,-0.003
32.504047,1.7637283,23.475994,0.08372277,-0.048510745,-0.003
32.389339,1.7575041,23.393147,0.083682358,-0.048515253,-0.003
32.471722,1.7619742,23.452646,0.083599798,-0.048524179,-0.003
32.617809,1.7699012,23.558157,0.08350157,-0.048534129,-0.003
32.606899,1.7693092,23.550278,0.083418883,-0.048541907,-0.003
33.485893,1.7360611,23.107986,0.084082119,-0.04846476,-0.003
33.49662,1.7366172,23.115391,0.084039971,-0.048470672,-0.003
33.590599,1.7414896,23.180244,0.083953843,-0.048482329,-0.003
33.75267,1.7498921,23.292086,0.083851337,-0.048495453,-0.003
33.898739,1.7574649,23.392885,0.083765052,-0.048505858,-0.003
33.263515,1.7246091,22.954548,0.084440038,-0.048408769,-0.003
33.232708,1.723012,22.933289,0.084398068,-0.048415851,-0.003
33.258015,1.724324,22.950752,0.084312297,-0.04842991,-0.003
33.321045,1.7275919,22.994249,0.08421021,-0.048445884,-0.003
33.388737,1.7311015,23.040962,0.084124237,-0.048458692,-0.003
33.008293,1.7115505,22.778433,0.084796242,-0.048342735,-0.003
33.037556,1.7130678,22.798626,0.084754497,-0.048351008,-0.003
33.103935,1.7165097,22.844435,0.08466915,-0.048367478,-0.003
33.14175,1.7184706,22.870531,0.084567547,-0.048386306,-0.003
33.173626,1.7201233,22.892525,0.084481969,-0.04840152,-0.003
32.762051,1.6990663,22.608465,0.085150465,-0.048266791,-0.003
32.782837,1.7001443,22.622808,0.085108966,-0.048276216,-0.003
32.833401,1.7027664,22.6577,0.085024111,-0.048295055,-0.003
32.904228,1.7064396,22.706577,0.084923074,-0.048316717,-0.003
32.971298,1.7099179,22.752861,0.084837958,-0.048334323,-0.003
32.451157,1.6834618,22.393763,0.085852183,-0.048086569,-0.003
32.405846,1.6811112,22.362495,0.08581122,-0.048098132,-0.003
32.407013,1.6811718,22.363302,0.085727483,-0.048121411,-0.003
32.518585,1.6869597,22.440294,0.085627742,-0.04814845,-0.003
32.596539,1.6910038,22.494087,0.0855437,-0.048170611,-0.003
32.534985,1.6878105,22.451611,0.085502498,-0.048181251,-0.003
32.631199,1.6926116,22.51811,0.085461266,-0.048191808,-0.003
32.721546,1.697298,22.580458,0.085376956,-0.048212931,-0.003
32.743904,1.6984576,22.595884,0.085276537,-0.048237316,-0.003
32.756741,1.6991235,22.604744,0.085191935,-0.048257239,-0.003
32.421085,1.6819741,22.373041,0.086199395,-0.047983211,-0.003
32.318817,1.6766685,22.302469,0.086158738,-0.04799578,-0.003
32.418884,1.6818597,22.371521,0.086075604,-0.048021153,-0.003
32.467274,1.6843703,22.404915,0.085976563,-0.048050623,-0.003
32.339569,1.677745,22.316788,0.085893087,-0.048074841,-0.003
32.0732,1.6640378,22.132946,0.086543918,-0.047871184,-0.003
32.172138,1.669171,22.20122,0.086503595,-0.047884807,-0.003
32.243999,1.6728994,22.250811,0.086421117,-0.047912218,-0.003
32.276276,1.6745739,22.273083,0.086322844,-0.047944155,-0.003
32.342102,1.6779891,22.318508,0.086240008,-0.047970492,-0.003
32.278301,1.6749001,22.274403,0.087560184,-0.047486518,-0.003
32.292099,1.6756159,22.283922,0.087520912,-0.047502913,-0.003
32.268532,1.6743931,22.26766,0.087440558,-0.047536042,-0.003
32.198837,1.6707767,22.219566,0.087344788,-0.047574848,-0.003
32.164585,1.6689994,22.19593,0.087264046,-0.047607023,-0.003
32.211739,1.6714461,22.22847,0.087224454,-0.047622636,-0.003
32.473633,1.6849067,22.409157,0.087892786,-0.047342911,-0.003
32.438824,1.6831006,22.385136,0.087853879,-0.047360159,-0.003
32.398308,1.6809984,22.357178,0.087774284,-0.04739508,-0.003
32.385593,1.6803386,22.348402,0.087679423,-0.047436059,-0.003
32.35466,1.6787336,22.327055,0.087599427,-0.047470044,-0.003
32.217571,1.6716475,22.232489,0.086885639,-0.047750883,-0.003
32.118996,1.6665328,22.164465,0.086845629,-0.047765408,-0.003
32.059128,1.6634265,22.123154,0.086763829,-0.047794778,-0.003
32.126118,1.6669023,22.16938,0.086666375,-0.047829136,-0.003
32.168415,1.6690969,22.198568,0.08658421,-0.047857493,-0.003
32.209084,1.6712989,22.226669,0.087184809,-0.047638122,-0.003
32.300858,1.6760609,22.290001,0.087103732,-0.047669429,-0.003
32.305637,1.6763089,22.293299,0.087007083,-0.047705993,-0.003
32.182915,1.6699409,22.208611,0.086925589,-0.047736224,-0.003
30.183187,1.5657581,20.828604,0.090719409,-0.04572871,-0.003
30.207474,1.5670179,20.845362,0.090684697,-0.045753334,-0.003
30.284851,1.5710318,20.898758,0.090613618,-0.045803364,-0.003
30.407059,1.5773714,20.983089,0.090528801,-0.045862388,-0.003
30.506918,1.5825516,21.052,0.090457186,-0.045911632,-0.003
30.532524,1.5838798,21.06967,0.090422019,-0.045935608,-0.003
30.588594,1.586635,21.108391,0.0903868,-0.045959502,-0.003
30.668531,1.5907813,21.163553,0.090314679,-0.046008009,-0.003
30.738436,1.5944073,21.211792,0.090228602,-0.046065178,-0.003
30.78973,1.597068,21.247189,0.090155914,-0.046112839,-0.003
30.80751,1.5979903,21.259459,0.090120234,-0.046136033,-0.003
30.832264,1.5991181,21.276552,0.090084493,-0.046159137,-0.003
30.886061,1.6019083,21.313675,0.090011314,-0.046206031,-0.003
30.97888,1.6067225,21.377728,0.089923978,-0.04626127,-0.003
31.064646,1.6111706,21.436913,0.089850247,-0.046307284,-0.003
31.066435,1.6112634,21.438147,0.089814045,-0.046329662,-0.003
31.137711,1.6148593,21.48735,0.089777797,-0.046351962,-0.003
31.259291,1.6211647,21.571249,0.089703567,-0.046397183,-0.003
31.36681,1.6267409,21.645447,0.089615002,-0.046450414,-0.003
31.461903,1.6316725,21.711067,0.089540243,-0.046494748,-0.003
31.546679,1.6360692,21.769567,0.089503549,-0.046516314,-0.003
31.562937,1.6369085,21.780754,0.089466795,-0.046537772,-0.003
31.63055,1.6404152,21.827414,0.089391567,-0.046581306,-0.003
31.732506,1.6457027,21.89777,0.089301839,-0.046632551,-0.003
31.815205,1.6499916,21.954838,0.089226112,-0.046675216,-0.003
31.848179,1.6517018,21.977592,0.089188956,-0.046695963,-0.003
31.90127,1.6545764,22.014223,0.08915174,-0.046716619,-0.003
32.007702,1.6600968,22.087671,0.08907558,-0.046758499,-0.003
32.150574,1.6675068,22.186262,0.08898475,-0.046807762,-0.003
32.278252,1.6741288,22.274368,0.088908099,-0.046848744,-0.003
32.333862,1.6770132,22.312744,0.088870488,-0.046868656,-0.003
32.381912,1.6795657,22.345926,0.088832818,-0.046888459,-0.003
32.458412,1.6835335,22.398718,0.088755719,-0.046928592,-0.003
32.519951,1.6867253,22.441183,0.088663772,-0.046975747,-0.003
32.555408,1.6885645,22.465654,0.088586196,-0.047014948,-0.003
32.568298,1.6892331,22.474546,0.088548139,-0.047033992,-0.003
32.578342,1.6898835,22.481451,0.088510029,-0.047052931,-0.003
32.592537,1.6906197,22.491245,0.088432036,-0.047091305,-0.003
32.598404,1.690924,22.495295,0.088339053,-0.047136385,-0.003
32.59893,1.6909515,22.495659,0.088260628,-0.04717385,-0.003
32.606564,1.6913472,22.500925,0.088222153,-0.047192045,-0.003
32.58939,1.6906841,22.489056,0.088183634,-0.047210135,-0.003
32.551743,1.6887311,22.463076,0.088104814,-0.047246773,-0.003
32.485062,1.6852716,22.417059,0.088010862,-0.0472898,-0.003
32.444347,1.6831596,22.388966,0.08793164,-0.047325548,-0.003
29.986732,1.5556369,20.693018,0.091012523,-0.045515798,-0.003
29.997305,1.5561854,20.700314,0.090978302,-0.045541108,-0.003
30.024668,1.5576049,20.719196,0.090908244,-0.04559255,-0.003
30.068319,1.5598694,20.749319,0.090824641,-0.04565328,-0.003
30.127125,1.5629201,20.7899,0.090754054,-0.045703996,-0.003
29.839701,1.5480722,20.591574,0.091301426,-0.045297217,-0.003
29.888321,1.5505946,20.625126,0.091267712,-0.045323189,-0.003
29.947855,1.5536833,20.666208,0.091198668,-0.045375988,-0.003
29.97925,1.555312,20.687874,0.091116264,-0.045438334,-0.003
29.989498,1.5558436,20.694944,0.091046676,-0.045490418,-0.003
29.219387,1.51613,20.163528,0.091585964,-0.045072969,-0.003
29.331621,1.5219536,20.240978,0.091552764,-0.045099605,-0.003
29.489294,1.5301348,20.349783,0.091484778,-0.045153748,-0.003
29.637877,1.5378444,20.452316,0.091403611,-0.045217704,-0.003
29.772318,1.5448203,20.545092,0.091335073,-0.045271158,-0.003
23.094563,1.4488643,19.258081,0.092047431,-0.044690147,-0.003
23.143011,1.4519037,19.298481,0.092020638,-0.044713005,-0.003
23.253088,1.4588095,19.390272,0.091965802,-0.044759549,-0.003
23.400536,1.4680598,19.513226,0.091900401,-0.044814643,-0.003
23.537466,1.4766504,19.627411,0.091845214,-0.044860773,-0.003
23.606333,1.4809707,19.684835,0.091818132,-0.044883285,-0.003
23.691988,1.4858717,19.756294,0.091791011,-0.044905756,-0.003
23.820448,1.4939282,19.863415,0.091735482,-0.044951472,-0.003
23.929571,1.500772,19.954412,0.091669247,-0.04500556,-0.003
24.050764,1.5083727,20.055471,0.091613367,-0.045050852,-0.003
23.400761,1.4683466,19.513321,0.093374066,-0.043475736,-0.003
23.294403,1.4616729,19.424631,0.093348764,-0.043500237,-0.003
23.147015,1.4524245,19.301727,0.093297035,-0.043550204,-0.003
22.999727,1.4431825,19.178907,0.093235388,-0.043609478,-0.003
22.889654,1.4362757,19.08712,0.093183428,-0.04365921,-0.003
22.87957,1.435643,19.078712,0.093157955,-0.043683529,-0.003
23.892429,1.4992033,19.923328,0.093588226,-0.043265924,-0.003
23.846836,1.4963424,19.885309,0.093563177,-0.043290686,-0.003
23.725294,1.488716,19.783958,0.093511924,-0.043341149,-0.003
23.548191,1.4776032,19.636276,0.093450829,-0.043400981,-0.003
23.411968,1.4690554,19.522684,0.093399324,-0.043451186,-0.003
22.427563,1.4074661,18.701807,0.092720106,-0.04409318,-0.003
22.429218,1.4075699,18.703188,0.092694148,-0.044116981,-0.003
22.438698,1.4081649,18.711092,0.092641048,-0.044165492,-0.003
22.461943,1.4096236,18.730476,0.092577748,-0.044222996,-0.003
22.489561,1.4113568,18.753506,0.092524379,-0.044271212,-0.003
22.502916,1.412195,18.764643,0.092498198,-0.044294767,-0.003
22.542213,1.4145746,18.797396,0.09293998,-0.04388937,-0.003
22.511932,1.4126744,18.772146,0.092914253,-0.04391342,-0.003
22.471819,1.4101573,18.738697,0.092861623,-0.043962449,-0.003
22.444288,1.4084295,18.71574,0.092798911,-0.044020586,-0.003
22.430849,1.4075863,18.704533,0.092746042,-0.04406935,-0.003
22.80748,1.4311715,19.018591,0.093132436,-0.043707803,-0.003
22.704912,1.4247353,18.933064,0.09308026,-0.043757308,-0.003
22.615564,1.4191288,18.858557,0.093018092,-0.043816026,-0.003
22.553143,1.4152118,18.806505,0.092965677,-0.04386529,-0.003
22.739178,1.4269278,18.961704,0.092274047,-0.044493861,-0.003
22.772432,1.4290144,18.989433,0.092247553,-0.04451707,-0.003
22.848103,1.433763,19.052534,0.09219335,-0.044564351,-0.003
22.949499,1.4401259,19.137087,0.092128716,-0.044620339,-0.003
23.042845,1.4459834,19.214926,0.092074186,-0.044667244,-0.003
22.524242,1.4135343,18.782448,0.092471987,-0.044318292,-0.003
22.573458,1.4166229,18.823488,0.092418358,-0.044366222,-0.003
22.642282,1.4209421,18.88088,0.092354424,-0.044423014,-0.003
22.705732,1.4249239,18.933788,0.092300497,-0.044470612,-0.003
24.160025,1.5161388,20.146479,0.09380015,-0.043053862,-0.003
24.134212,1.514519,20.124956,0.093775377,-0.043078899,-0.003
24.103607,1.5125984,20.099434,0.09372469,-0.043129932,-0.003
24.051723,1.5093424,20.05617,0.093664244,-0.043190423,-0.003
23.965612,1.5039387,19.984364,0.093613245,-0.043241143,-0.003
22.641518,1.4220618,18.880209,0.09634544,-0.040105205,-0.003
22.647629,1.4224457,18.885303,0.096323907,-0.040133074,-0.003
22.604305,1.4197246,18.849178,0.09627983,-0.040189914,-0.003
22.508251,1.4136916,18.769081,0.096227281,-0.040257376,-0.003
22.439989,1.4094043,18.712158,0.096182965,-0.040314034,-0.003
22.442822,1.4095823,18.714521,0.096161239,-0.040341754,-0.003
22.393475,1.406504,18.673361,0.096139476,-0.04036944,-0.003
22.318203,1.4017762,18.610592,0.096094958,-0.040425938,-0.003
22.293741,1.4002398,18.590195,0.096041933,-0.040493026,-0.003
22.310661,1.4013026,18.604303,0.095997222,-0.040549364,-0.003
22.305292,1.4009653,18.599827,0.095975272,-0.040576912,-0.003
22.265015,1.3984362,18.566252,0.095953301,-0.040604431,-0.003
22.215406,1.3953204,18.524885,0.095908344,-0.040660579,-0.003
22.158731,1.3917607,18.477625,0.095854752,-0.040727217,-0.003
22.126238,1.3897197,18.450529,0.095809564,-0.040783174,-0.003
22.163708,1.3920733,18.481775,0.095787406,-0.040810551,-0.003
21.927006,1.3772802,18.284388,0.095597588,-0.041042611,-0.003
21.957993,1.3792267,18.310228,0.095575184,-0.041069787,-0.003
21.947905,1.378593,18.301815,0.095529325,-0.041125193,-0.003
21.924034,1.3770936,18.28191,0.095474653,-0.041190952,-0.003
21.894026,1.3752087,18.256887,0.095428541,-0.041246153,-0.003
21.802591,1.3694655,18.180641,0.095405914,-0.041273139,-0.003
21.841045,1.3719388,18.212723,0.095383294,-0.041300137,-0.003
21.848789,1.3724253,18.219181,0.095336989,-0.041355174,-0.003
21.823727,1.370851,18.198282,0.095281787,-0.041420486,-0.003
21.806978,1.369799,18.184317,0.095235243,-0.041475326,-0.003
21.791862,1.3688494,18.171711,0.095212415,-0.04150214,-0.003
22.115553,1.3890704,18.441605,0.095765196,-0.040837888,-0.003
22.056297,1.3853487,18.392193,0.095719777,-0.040893659,-0.003
22.026531,1.383479,18.367371,0.095665649,-0.040959861,-0.003
21.992514,1.3813424,18.339006,0.095619991,-0.041015439,-0.003
21.775181,1.367803,18.157806,0.095189564,-0.04152894,-0.003
21.762863,1.3670293,18.147535,0.095142812,-0.041583601,-0.003
21.736185,1.3653535,18.125288,0.095087089,-0.041648466,-0.003
21.737694,1.3654482,18.126545,0.095040113,-0.041702937,-0.003
21.820162,1.3706285,18.195314,0.09501709,-0.041729588,-0.003
23.85936,1.4976417,19.895809,0.094009355,-0.042839121,-0.003
23.892956,1.4997504,19.923824,0.093984924,-0.042864487,-0.003
23.984524,1.5054981,20.000181,0.093934909,-0.042916179,-0.003
24.059748,1.5102199,20.062908,0.093875229,-0.042977426,-0.003
24.099052,1.512687,20.095684,0.093824863,-0.043028772,-0.003
23.162165,1.4544013,19.314407,0.094215624,-0.042621553,-0.003
23.229643,1.4586383,19.370676,0.094191529,-0.042647243,-0.003
23.375727,1.4678111,19.492491,0.094142213,-0.042699602,-0.003
23.567501,1.479853,19.652407,0.094083384,-0.042761661,-0.003
23.746538,1.4910952,19.801702,0.094033726,-0.0428137,-0.003
22.619041,1.4206795,18.861486,0.094419315,-0.042401575,-0.003
22.677567,1.4243554,18.91029,0.094395511,-0.042427532,-0.003
22.800222,1.4320592,19.012569,0.094346799,-0.04248045,-0.003
22.954157,1.4417278,19.140932,0.094288699,-0.042543199,-0.003
23.089609,1.4502354,19.253883,0.094239682,-0.04259583,-0.003
22.175621,1.3930464,18.491713,0.094620667,-0.042179447,-0.003
22.218176,1.3957196,18.527197,0.094597131,-0.042205643,-0.003
22.318546,1.4020249,18.610895,0.094548963,-0.042259064,-0.003
22.450165,1.4102929,18.720648,0.094491534,-0.042322423,-0.003
22.56287,1.4173729,18.814631,0.09444309,-0.042375587,-0.003
21.930384,1.3776633,18.287207,0.094819874,-0.041955397,-0.003
21.896084,1.3755087,18.258604,0.094796561,-0.041981794,-0.003
21.926676,1.3774304,18.284115,0.094748899,-0.042035658,-0.003
22.022253,1.3834345,18.363813,0.094692089,-0.042099576,-0.003
22.110857,1.3890005,18.437698,0.094644174,-0.042153217,-0.003
21.768333,1.3674042,18.152086,0.094994001,-0.041756179,-0.003
21.763666,1.367111,18.148193,0.094946802,-0.041810453,-0.003
21.785593,1.3684884,18.166479,0.09489055,-0.041874859,-0.003
21.819471,1.3706164,18.194729,0.094843119,-0.04192894,-0.003
22.027649,1.3840363,18.368322,0.097409092,-0.038654763,-0.003
22.066168,1.3864565,18.400442,0.097388953,-0.038683657,-0.003
22.119158,1.3897859,18.444628,0.097347721,-0.038742594,-0.003
22.186693,1.3940293,18.500944,0.097298563,-0.038812567,-0.003
22.243227,1.3975815,18.548088,0.0972571,-0.03887134,-0.003
22.274961,1.3995754,18.574551,0.09723676,-0.038900092,-0.003
22.28204,1.4000144,18.580458,0.09721639,-0.038928822,-0.003
22.328159,1.4029121,18.618916,0.097174712,-0.038987443,-0.003
22.424053,1.4089373,18.698879,0.097125009,-0.039057028,-0.003
22.495623,1.4134341,18.758558,0.097083084,-0.039115474,-0.003
22.555073,1.4171695,18.808132,0.097062528,-0.039144073,-0.003
22.697685,1.4258465,18.927036,0.0968863,-0.039386615,-0.003
22.656284,1.4232458,18.892513,0.096865445,-0.039414994,-0.003
22.673954,1.4243557,18.907248,0.096822806,-0.039472915,-0.003
22.729162,1.4278239,18.953285,0.096771963,-0.039541677,-0.003
22.762636,1.4299268,18.981197,0.09672907,-0.039599415,-0.003
22.805828,1.43264,19.017214,0.096708037,-0.039627664,-0.003
22.762337,1.4296813,18.980947,0.096527733,-0.039867189,-0.003
22.787167,1.4312409,19.001652,0.096506432,-0.039895236,-0.003
22.787094,1.4312364,19.001591,0.096462831,-0.039952442,-0.003
22.767952,1.4300342,18.98563,0.096410833,-0.040020332,-0.003
22.726048,1.427402,18.950686,0.096366972,-0.040077336,-0.003
22.800016,1.4321321,19.012362,0.096686959,-0.039655875,-0.003
22.799622,1.4321073,19.012032,0.096643828,-0.039713439,-0.003
22.808352,1.4326557,19.019312,0.096592404,-0.039781764,-0.003
22.797958,1.4320029,19.010647,0.096549019,-0.039839134,-0.003
22.537634,1.4159541,18.793587,0.097041912,-0.039172627,-0.003
22.566427,1.4177631,18.817596,0.096999757,-0.039230902,-0.003
22.584705,1.4189115,18.832838,0.096949488,-0.03930008,-0.003
22.594345,1.4195172,18.840878,0.096907087,-0.039358184,-0.003
21.740791,1.3658059,18.129091,0.097748682,-0.038160592,-0.003
21.731995,1.3652532,18.121756,0.097728901,-0.038189732,-0.003
21.741005,1.3658193,18.129269,0.097688444,-0.038249202,-0.003
21.81501,1.3704685,18.190981,0.097640254,-0.038319845,-0.003
21.873005,1.3741118,18.23934,0.097599611,-0.038379189,-0.003
21.834589,1.3716984,18.207306,0.097579665,-0.038408216,-0.003
21.891628,1.3754206,18.254883,0.097559735,-0.038437251,-0.003
21.944645,1.3787515,18.299093,0.097518921,-0.038496479,-0.003
22.017622,1.3833365,18.359947,0.097470269,-0.038566802,-0.003
22.070814,1.3866785,18.404301,0.097429231,-0.038625874,-0.003
21.828539,1.3711228,18.202261,0.097916387,-0.037912078,-0.003
21.761766,1.3669287,18.146582,0.097896725,-0.037941299,-0.003
21.687305,1.3622515,18.08449,0.097856551,-0.038000964,-0.003
21.644258,1.3595476,18.048595,0.097808726,-0.038071852,-0.003
21.686615,1.3622081,18.083914,0.097768433,-0.038131431,-0.003
22.050793,1.3847914,18.387598,0.098083019,-0.037662849,-0.003
22.01096,1.3822898,18.354383,0.098063506,-0.037692163,-0.003
21.95116,1.3785343,18.304516,0.098023593,-0.037752002,-0.003
21.879612,1.3740412,18.244856,0.097976059,-0.037823088,-0.003
21.816168,1.3700569,18.19195,0.097936004,-0.037882835,-0.003
22.608389,1.4193009,18.85257,0.098412663,-0.037161984,-0.003
22.588409,1.4180467,18.835911,0.098393455,-0.037191503,-0.003
22.532375,1.414529,18.789185,0.098354153,-0.037251741,-0.003
22.463642,1.4102141,18.731869,0.098307319,-0.037323292,-0.003
22.405546,1.406567,18.683426,0.098267846,-0.037383419,-0.003
22.363503,1.4039276,18.648367,0.098248489,-0.037412841,-0.003
22.338932,1.4026005,18.627874,0.098229118,-0.037442256,-0.003
22.274155,1.3985333,18.573858,0.098189496,-0.037502285,-0.003
22.186659,1.3930397,18.500898,0.098142304,-0.037573595,-0.003
22.101074,1.3876661,18.429531,0.098102525,-0.037633523,-0.003
23.16119,1.4533546,19.313553,0.099210933,-0.035893258,-0.003
23.182535,1.454694,19.331352,0.099192657,-0.035923362,-0.003
23.199102,1.4557335,19.345167,0.099155255,-0.035984799,-0.003
23.182268,1.4546773,19.331131,0.099110655,-0.036057763,-0.003
23.218296,1.456938,19.361172,0.09907303,-0.036119066,-0.003
23.21106,1.456484,19.355139,0.099054575,-0.036149062,-0.003
23.126848,1.4514687,19.284908,0.098896496,-0.036403805,-0.003
23.069706,1.4478823,19.237259,0.09887781,-0.036433659,-0.003
23.028761,1.4453125,19.203115,0.098839588,-0.03649459,-0.003
23.0459,1.4463882,19.217409,0.098794028,-0.036566958,-0.003
23.032114,1.445523,19.205912,0.098755606,-0.036627758,-0.003
23.016853,1.4445653,19.193188,0.098736756,-0.036657512,-0.003
23.186018,1.4550697,19.334253,0.09903609,-0.03617904,-0.003
23.171324,1.4541475,19.322001,0.098998271,-0.03624022,-0.003
23.176693,1.4544843,19.326477,0.09895318,-0.036312882,-0.003
23.143154,1.4523797,19.298512,0.098915152,-0.036373932,-0.003
23.001419,1.4436978,19.180313,0.098717891,-0.036687251,-0.003
22.939646,1.4398206,19.128801,0.098679289,-0.03674794,-0.003
22.890343,1.436726,19.087688,0.098633274,-0.036820021,-0.003
22.874075,1.4357049,19.074123,0.098594479,-0.03688059,-0.003
22.860744,1.4348682,19.063007,0.09857545,-0.036910225,-0.003
22.855391,1.4346303,19.05854,0.098556407,-0.036939848,-0.003
22.806053,1.4315333,19.017399,0.098517448,-0.03700031,-0.003
22.724882,1.4264382,18.949713,0.098471008,-0.037072118,-0.003
22.654942,1.4220481,18.89139,0.098431863,-0.037132461,-0.003
22.982355,1.4420701,19.164429,0.099365495,-0.035636365,-0.003
22.975222,1.4416226,19.158482,0.099347427,-0.0356666,-0.003
23.071535,1.4476659,19.238794,0.099310465,-0.035728302,-0.003
23.187304,1.4549299,19.335331,0.09926638,-0.035801575,-0.003
23.133663,1.4515642,19.290602,0.099229179,-0.035863135,-0.003
22.819454,1.4318814,19.028591,0.099518217,-0.035378374,-0.003
22.856104,1.4341811,19.059153,0.099500373,-0.035408739,-0.003
22.91917,1.4381384,19.11174,0.09946385,-0.035470705,-0.003
22.953081,1.4402663,19.140018,0.099420287,-0.035544291,-0.003
22.974274,1.441596,19.15769,0.099383533,-0.035606116,-0.003
22.510792,1.4125913,18.771202,0.099669062,-0.035119284,-0.003
22.575102,1.4166269,18.824829,0.099651441,-0.035149779,-0.003
22.718466,1.4256233,18.944378,0.099615373,-0.035212006,-0.003
22.73789,1.4268422,18.960575,0.099572346,-0.035285909,-0.003
22.739944,1.4269711,18.962288,0.099536031,-0.035347998,-0.003
21.978083,1.3793094,18.326988,0.099818014,-0.034859102,-0.003
22.131535,1.3889399,18.454948,0.099800617,-0.03488972,-0.003
22.317829,1.4006314,18.610296,0.099765003,-0.034952212,-0.003
22.374956,1.4042165,18.657932,0.099722512,-0.035026424,-0.003
22.469498,1.4101498,18.736767,0.09968666,-0.035088778,-0.003
21.613003,1.3565543,18.022556,0.099965088,-0.034597848,-0.003
21.657291,1.3593341,18.059488,0.099947907,-0.034628592,-0.003
21.830971,1.3702352,18.204315,0.09991274,-0.034691337,-0.003
21.982712,1.3797592,18.330847,0.099870794,-0.034765854,-0.003
22.052879,1.3841634,18.389359,0.099835388,-0.034828465,-0.003
21.276869,1.3355982,17.742264,0.10011031,-0.034335561,-0.003
21.259243,1.3344918,17.727564,0.10009334,-0.034366425,-0.003
21.31711,1.3381243,17.775818,0.10005862,-0.034429412,-0.003
21.523449,1.3510767,17.94788,0.1000172,-0.034504227,-0.003
21.603241,1.3560854,18.014416,0.099982239,-0.034567088,-0.003
22.044405,0.66192031,8.7676649,0.079098523,-0.03584535,-0.003
22.658863,0.68037045,9.0120525,0.079238281,-0.035788599,-0.003
23.071026,0.69274634,9.1759806,0.079404376,-0.035721004,-0.003
22.006439,0.66078037,8.7525654,0.07954406,-0.03566407,-0.003
20.978691,0.62992048,8.3438015,0.079612449,-0.035636183,-0.003
20.628752,0.61967587,8.2046213,0.0796808,-0.035608221,-0.003
20.229418,0.60768008,8.0457954,0.079820402,-0.035551082,-0.003
21.09693,0.63373959,8.3908281,0.079986319,-0.035483044,-0.003
21.535416,0.6469115,8.5652266,0.080125824,-0.035425693,-0.003
21.109142,0.63410652,8.3956861,0.080194116,-0.035397567,-0.003
20.834639,0.62610555,8.2865124,0.0802624,-0.035369426,-0.003
19.988091,0.60066575,7.9498158,0.080401815,-0.035311848,-0.003
20.45787,0.61478323,8.1366606,0.080567487,-0.035243206,-0.003
21.275873,0.63936514,8.4620028,0.080706768,-0.0351853,-0.003
21.274387,0.63932055,8.4614124,0.080774933,-0.035156883,-0.003
21.172539,0.63644147,8.4209099,0.080843076,-0.0351284,-0.003
20.81337,0.62564498,8.278059,0.080982171,-0.035070043,-0.003
20.551117,0.61776173,8.1737537,0.081147425,-0.035000406,-0.003
20.534689,0.61726785,8.1672192,0.081286334,-0.034941625,-0.003
20.522102,0.61688954,8.1622133,0.081354313,-0.034912761,-0.003
20.476568,0.6155265,8.1441069,0.081422277,-0.034883846,-0.003
21.02994,0.6321609,8.3641987,0.081561014,-0.034824643,-0.003
21.753448,0.65390956,8.6519575,0.081725828,-0.034753978,-0.003
22.092712,0.6641078,8.7868919,0.08186435,-0.034694288,-0.003
22.237413,0.66845757,8.8444443,0.081932135,-0.03466497,-0.003
22.613354,0.6797629,8.9939775,0.081999891,-0.034635574,-0.003
23.18025,0.69680393,9.2194481,0.082138181,-0.034575336,-0.003
23.508989,0.7066859,9.3501978,0.082302414,-0.034503326,-0.003
23.893732,0.71825135,9.5032206,0.082440406,-0.03444241,-0.003
23.884907,0.71798605,9.4997101,0.082507923,-0.034412477,-0.003
24.163948,0.7263096,9.6107082,0.082575388,-0.034382429,-0.003
24.880108,0.74783558,9.895546,0.082713082,-0.034320842,-0.003
25.225054,0.7582038,10.032741,0.082876578,-0.034247175,-0.003
25.66478,0.7714209,10.207633,0.083013907,-0.034184784,-0.003
25.818548,0.77604282,10.26879,0.083081074,-0.034154084,-0.003
25.895115,0.77811688,10.299245,0.083148234,-0.034123342,-0.003
26.208878,0.78754514,10.424038,0.083285265,-0.034060307,-0.003
26.48208,0.79575455,10.532699,0.08344797,-0.033984903,-0.003
26.823158,0.80600351,10.668355,0.083584629,-0.033921067,-0.003
26.959383,0.81009686,10.722535,0.083651476,-0.033889659,-0.003
26.948433,0.80955422,10.718214,0.08371827,-0.033858135,-0.003
27.306318,0.82030535,10.860556,0.083854519,-0.033793423,-0.003
28.11447,0.84458292,11.181982,0.084016211,-0.033715878,-0.003
28.863348,0.86707985,11.479834,0.084151961,-0.033650119,-0.003
28.934612,0.86922073,11.508178,0.084218338,-0.033617746,-0.003
29.009003,0.87102395,11.537765,0.084284663,-0.033585247,-0.003
29.254593,0.878398,11.635443,0.084419936,-0.033518516,-0.003
29.862774,0.89665926,11.877336,0.084580459,-0.033438567,-0.003
30.305916,0.90996504,12.053586,0.084715225,-0.033370823,-0.003
30.451284,0.91432983,12.111403,0.084781133,-0.033337492,-0.003
30.629147,0.9191485,12.182133,0.084846996,-0.033304073,-0.003
31.035242,0.93133497,12.343649,0.084981337,-0.033235494,-0.003
31.234217,0.93730599,12.422787,0.085140757,-0.033153374,-0.003
31.310869,0.93960625,12.453274,0.085274592,-0.033083797,-0.003
31.291277,0.93901831,12.445481,0.085340023,-0.033049554,-0.003
31.400101,0.94105804,12.488805,0.086992972,-0.032141387,-0.003
31.281702,0.9375096,12.441714,0.087056823,-0.032104265,-0.003
31.508224,0.94429851,12.531809,0.087186977,-0.032028038,-0.003
31.471827,0.94320768,12.517333,0.087341346,-0.031936772,-0.003
31.179094,0.93443453,12.400905,0.087470859,-0.031859457,-0.003
30.997877,0.92900342,12.328828,0.087534152,-0.031821389,-0.003
31.161491,0.93350112,12.393921,0.087597363,-0.031783193,-0.003
31.363535,0.93955368,12.47428,0.087726228,-0.031704802,-0.003
31.525183,0.94439614,12.538572,0.08787901,-0.031610902,-0.003
31.529518,0.94452608,12.540298,0.088007137,-0.031531319,-0.003
31.647322,0.94805509,12.587152,0.088069752,-0.031492148,-0.003
31.331495,0.93939489,12.46153,0.086446345,-0.032451984,-0.003
31.492748,0.94422966,12.525665,0.08651083,-0.032415967,-0.003
31.460915,0.94327521,12.513003,0.086642295,-0.032342028,-0.003
31.462446,0.94332117,12.513614,0.086798221,-0.032253452,-0.003
31.482834,0.94393235,12.521722,0.086929038,-0.032178365,-0.003
31.324989,0.93937683,12.458887,0.085895091,-0.032754291,-0.003
31.030638,0.93054974,12.341815,0.08596006,-0.032719169,-0.003
31.061928,0.9314881,12.35426,0.086092576,-0.032647122,-0.003
31.297115,0.93854094,12.447802,0.086249828,-0.032560915,-0.003
31.344597,0.93996483,12.466686,0.086381815,-0.03248791,-0.003
31.302744,0.93894577,12.45003,0.085405409,-0.033015206,-0.003
31.455166,0.94351774,12.510653,0.085538812,-0.032944806,-0.003
31.495972,0.94474173,12.526882,0.085697144,-0.032860603,-0.003
31.420458,0.94247663,12.496848,0.085830078,-0.032789331,-0.003
32.931023,0.99412858,13.20338,0.089118801,-0.030807951,-0.003
32.903645,0.99330205,13.192403,0.089179434,-0.030766802,-0.003
33.174976,1.0014931,13.301191,0.089303017,-0.030682394,-0.003
33.44825,1.0097427,13.410756,0.089449532,-0.030581443,-0.003
33.558903,1.0130831,13.455122,0.089572437,-0.03049605,-0.003
33.746189,1.018737,13.530213,0.089632504,-0.030454079,-0.003
33.741096,1.0187067,13.528138,0.089692488,-0.030411985,-0.003
34.011196,1.0268614,13.636431,0.089814827,-0.030325787,-0.003
34.514412,1.0420545,13.83819,0.089959919,-0.0302228,-0.003
34.835884,1.0517603,13.967081,0.090081647,-0.030135741,-0.003
34.86414,1.0526134,13.97841,0.090141162,-0.030092996,-0.003
31.943373,0.96422994,12.80742,0.088599361,-0.031153349,-0.003
31.914917,0.96337098,12.79601,0.088660672,-0.031113215,-0.003
32.074402,0.96818513,12.859954,0.088785663,-0.03103091,-0.003
32.350853,0.9765299,12.970795,0.08893384,-0.030932412,-0.003
32.743725,0.98838907,13.128314,0.089058086,-0.030848989,-0.003
31.540173,0.94452423,12.54454,0.088132285,-0.03145285,-0.003
31.668127,0.94835603,12.595432,0.088259734,-0.031372171,-0.003
31.925478,0.95606285,12.697788,0.088410787,-0.031275526,-0.003
32.011341,0.95863414,12.731938,0.088537462,-0.031193642,-0.003
34.948467,1.0552244,14.012218,0.090200573,-0.030050097,-0.003
34.735374,1.0487903,13.926782,0.090321727,-0.029962238,-0.003
34.859016,1.0525235,13.976354,0.090465397,-0.02985728,-0.003
35.242161,1.0640922,14.129972,0.09058594,-0.029768586,-0.003
35.353466,1.0674528,14.174599,0.090644881,-0.029725041,-0.003
35.749287,1.0794137,14.333289,0.091639519,-0.028971961,-0.003
35.693062,1.077716,14.310746,0.091697425,-0.028927049,-0.003
35.77301,1.08013,14.342801,0.091815479,-0.028835068,-0.003
35.718128,1.0784729,14.320797,0.091955505,-0.028725296,-0.003
35.733807,1.0789462,14.327083,0.092072986,-0.028632587,-0.003
35.887287,1.0835805,14.388619,0.092130393,-0.02858704,-0.003
35.802822,1.0810802,14.354737,0.091144226,-0.029351177,-0.003
35.692966,1.077763,14.310691,0.091202624,-0.029306915,-0.003
35.631916,1.0759196,14.286214,0.091321722,-0.029216286,-0.003
35.727982,1.0788203,14.324731,0.091463,-0.029108128,-0.003
35.768677,1.0800492,14.341046,0.091581561,-0.0290168,-0.003
35.54673,1.0733496,14.25206,0.090703741,-0.029681394,-0.003
35.581848,1.0744101,14.266141,0.090823792,-0.02959203,-0.003
35.660526,1.0767858,14.297686,0.090966217,-0.029485393,-0.003
35.850365,1.082518,14.373799,0.091085769,-0.029395368,-0.003
20.830582,1.3076671,17.370115,0.10025372,-0.034072284,-0.003
20.925766,1.3136424,17.449486,0.10023697,-0.034103259,-0.003
21.020136,1.3195666,17.528179,0.10020266,-0.034166485,-0.003
21.059597,1.3220438,17.561085,0.10016176,-0.034241579,-0.003
21.249332,1.3339547,17.719301,0.10012724,-0.034304682,-0.003
20.603521,1.2934425,17.180773,0.10039543,-0.033808082,-0.003
20.642797,1.2959082,17.213524,0.10037886,-0.033839159,-0.003
20.660622,1.2970271,17.228388,0.10034497,-0.033902604,-0.003
20.617899,1.2943451,17.19276,0.10030456,-0.033977967,-0.003
20.733461,1.3015999,17.289127,0.10027046,-0.034041293,-0.003
18.86952,1.2685875,16.849987,0.1005263,-0.033560593,-0.003
18.888641,1.269873,16.867062,0.10051098,-0.033589695,-0.003
18.90801,1.2711753,16.884359,0.10047965,-0.033649106,-0.003
19.017784,1.2785553,16.982384,0.10044231,-0.033719692,-0.003
19.142853,1.2869636,17.094067,0.10041085,-0.033779033,-0.003
18.469603,1.2417516,16.49287,0.1006559,-0.033312432,-0.003
18.461609,1.2412142,16.485733,0.10064074,-0.033341613,-0.003
18.523302,1.2453618,16.540823,0.10060973,-0.033401191,-0.003
18.678789,1.2558156,16.679668,0.10057276,-0.033471979,-0.003
18.801634,1.2640747,16.789366,0.10054159,-0.033531472,-0.003
18.44739,1.2403219,16.473022,0.10091189,-0.032814451,-0.003
18.400408,1.2371632,16.43107,0.10089695,-0.03284375,-0.003
18.300716,1.2304603,16.342049,0.10086641,-0.032903571,-0.003
18.330406,1.2324564,16.368561,0.10083006,-0.032974668,-0.003
18.416727,1.2382603,16.445642,0.10079941,-0.033034436,-0.003
18.462778,1.2413566,16.486765,0.10078438,-0.033063684,-0.003
18.428059,1.2390124,16.455759,0.10103868,-0.032564837,-0.003
18.434996,1.2394788,16.461954,0.10102382,-0.032594182,-0.003
18.397451,1.2369546,16.428429,0.10099345,-0.032654084,-0.003
18.357071,1.2342396,16.39237,0.10095727,-0.032725278,-0.003
18.365337,1.2347952,16.39975,0.10092682,-0.032785144,-0.003
18.732691,1.2594868,16.727785,0.10116478,-0.032314885,-0.003
18.752476,1.2608171,16.745453,0.10115002,-0.032344274,-0.003
18.662752,1.2547845,16.665331,0.10111982,-0.032404266,-0.003
18.50452,1.2441459,16.524036,0.10108385,-0.032475561,-0.003
18.468647,1.2417339,16.492001,0.10105354,-0.032535501,-0.003
18.886324,1.2698572,16.864977,0.10129002,-0.032064497,-0.003
18.843575,1.2669829,16.826803,0.10127535,-0.032093927,-0.003
18.790005,1.2633809,16.778965,0.10124535,-0.032154024,-0.003
18.788143,1.2632558,16.777304,0.10120963,-0.032225445,-0.003
18.732031,1.259483,16.727198,0.10117953,-0.032285489,-0.003
18.861801,1.2683972,16.843084,0.10153732,-0.031562142,-0.003
18.860239,1.2682922,16.84169,0.10152293,-0.03159171,-0.003
18.92058,1.27235,16.895573,0.10149348,-0.031652074,-0.003
18.985655,1.276726,16.953682,0.10145837,-0.031723801,-0.003
18.848562,1.267507,16.831263,0.10142877,-0.031784091,-0.003
18.751141,1.2609557,16.744268,0.10141425,-0.031813603,-0.003
18.736853,1.259883,16.73151,0.10139971,-0.031843103,-0.003
18.807917,1.2646614,16.794968,0.10136998,-0.03190333,-0.003
18.768829,1.2620332,16.760063,0.10133453,-0.031974886,-0.003
18.790293,1.2634764,16.77923,0.10130467,-0.032035045,-0.003
18.594456,1.2501886,16.604359,0.10076935,-0.033092942,-0.003
18.527199,1.2456666,16.5443,0.10073859,-0.033152651,-0.003
18.364979,1.2347598,16.399441,0.10070193,-0.033223592,-0.003
18.44525,1.2401568,16.471121,0.10067104,-0.033283234,-0.003
17.719231,1.1921166,15.822804,0.10201716,-0.030550312,-0.003
17.746317,1.1939389,15.846992,0.10200334,-0.030580159,-0.003
17.700949,1.1908865,15.806479,0.10197509,-0.030641094,-0.003
17.7754,1.1958954,15.872961,0.10194141,-0.030713499,-0.003
17.967949,1.2088498,16.044903,0.10191301,-0.030774366,-0.003
17.958244,1.2081969,16.036236,0.10189908,-0.030804159,-0.003
17.98391,1.2097757,16.059155,0.10188512,-0.030833937,-0.003
18.072351,1.2157252,16.13813,0.10185657,-0.030894734,-0.003
18.201523,1.2244146,16.253477,0.10182253,-0.030966973,-0.003
18.248665,1.2275858,16.295574,0.10179383,-0.031027699,-0.003
18.328516,1.2329574,16.366879,0.10177977,-0.031057423,-0.003
18.33205,1.2330452,16.370033,0.10176565,-0.03108713,-0.003
18.359966,1.234923,16.394962,0.1017368,-0.031147784,-0.003
18.463486,1.2418858,16.4874,0.10170241,-0.031219853,-0.003
18.5728,1.2492384,16.585014,0.1016734,-0.031280432,-0.003
18.649654,1.2544078,16.653645,0.10165918,-0.031310085,-0.003
18.74066,1.2603855,16.734909,0.10164492,-0.031339724,-0.003
18.876978,1.2695534,16.856638,0.10161576,-0.031400234,-0.003
18.908285,1.2716589,16.884594,0.10158101,-0.031472128,-0.003
18.903374,1.2713287,16.880209,0.1015517,-0.031532563,-0.003
39.383896,1.1884466,15.790607,0.096300527,-0.024834091,-0.003
39.535866,1.1930325,15.851538,0.096351326,-0.024781272,-0.003
39.780743,1.2004219,15.949719,0.096454732,-0.024673091,-0.003
40.10487,1.2102027,16.079674,0.09657713,-0.02454395,-0.003
40.311665,1.2164429,16.162588,0.096679643,-0.024434915,-0.003
40.414883,1.2195576,16.203972,0.096729696,-0.024381395,-0.003
40.462803,1.2210356,16.223133,0.096779659,-0.02432779,-0.003
40.646122,1.2265675,16.296633,0.096881427,-0.024218062,-0.003
40.847404,1.2326416,16.377335,0.09700197,-0.024087189,-0.003
40.961651,1.2360891,16.42314,0.097102985,-0.023976769,-0.003
41.04565,1.238624,16.45682,0.09715233,-0.023922592,-0.003
41.026222,1.2382218,16.449005,0.097201601,-0.023868356,-0.003
40.94746,1.2358446,16.417427,0.097301997,-0.023757366,-0.003
40.878422,1.233761,16.389748,0.097420953,-0.023625053,-0.003
40.846306,1.2327917,16.376871,0.097520694,-0.023513474,-0.003
40.860451,1.2332186,16.382542,0.097569413,-0.02345874,-0.003
40.775665,1.230886,16.348543,0.097618088,-0.023403963,-0.003
40.878963,1.2340043,16.389959,0.09771724,-0.023291862,-0.003
41.079411,1.2400552,16.470327,0.097834706,-0.023158221,-0.003
41.088097,1.2403173,16.47381,0.097933203,-0.023045547,-0.003
41.052608,1.2392461,16.459581,0.097981341,-0.022990299,-0.003
36.847908,1.112524,14.773772,0.094964571,-0.026144257,-0.003
36.824921,1.11183,14.764555,0.095017992,-0.026094101,-0.003
36.805492,1.1112434,14.756765,0.09512689,-0.025991444,-0.003
36.794388,1.110908,14.752313,0.095255978,-0.02586899,-0.003
36.945591,1.1154733,14.812937,0.095364206,-0.025765629,-0.003
37.037769,1.1182563,14.849894,0.095417082,-0.025714891,-0.003
36.643089,1.1062028,14.691642,0.094507053,-0.026568286,-0.003
36.764477,1.1098673,14.74031,0.094561063,-0.026518758,-0.003
36.809765,1.1112345,14.758469,0.094671138,-0.026417362,-0.003
36.81031,1.111251,14.758687,0.094801627,-0.026296405,-0.003
36.886036,1.1135371,14.789048,0.094911076,-0.026194341,-0.003
35.42165,1.0693312,14.201981,0.093574181,-0.027396604,-0.003
35.308517,1.0659158,14.156621,0.09362971,-0.027348785,-0.003
35.401558,1.0687246,14.193925,0.09374284,-0.02725081,-0.003
35.559517,1.0734932,14.257257,0.093876846,-0.027133768,-0.003
35.638687,1.0758833,14.289,0.093989156,-0.027034855,-0.003
35.754242,1.0793717,14.335331,0.094044015,-0.026986266,-0.003
35.852974,1.082275,14.374906,0.094098762,-0.026937557,-0.003
36.12397,1.0904554,14.483559,0.094210252,-0.026837721,-0.003
36.481911,1.1012603,14.62707,0.094342291,-0.026718462,-0.003
36.721455,1.1084913,14.723113,0.094452977,-0.026617734,-0.003
37.604294,1.1348885,15.077189,0.095863245,-0.025278948,-0.003
37.745712,1.1391565,15.13389,0.095915109,-0.025227178,-0.003
37.995724,1.1467018,15.234131,0.096020594,-0.025121016,-0.003
38.655312,1.1666079,15.498587,0.096145287,-0.024994094,-0.003
39.207645,1.1832772,15.720042,0.096249618,-0.024886793,-0.003
37.05584,1.1187,14.857224,0.09546987,-0.025664067,-0.003
37.174667,1.1222874,14.904867,0.095577389,-0.025559969,-0.003
37.236191,1.1241448,14.929533,0.095704697,-0.025435667,-0.003
37.430401,1.1300079,15.0074,0.09581127,-0.025330598,-0.003
35.653011,1.0764533,14.294683,0.092187755,-0.02854144,-0.003
35.411217,1.069153,14.197737,0.092304707,-0.028448066,-0.003
35.530979,1.0727688,14.245754,0.092443429,-0.028336646,-0.003
35.566559,1.0738431,14.260019,0.092559837,-0.028242588,-0.003
35.610222,1.0751615,14.277527,0.092616729,-0.028196407,-0.003
35.472382,1.0709825,14.222279,0.092673555,-0.028150139,-0.003
35.305271,1.065937,14.155276,0.092789397,-0.028055387,-0.003
35.133694,1.0607568,14.086485,0.092926733,-0.027942261,-0.003
34.9734,1.0559173,14.022217,0.093041912,-0.027846707,-0.003
34.839874,1.0518858,13.96868,0.093098201,-0.027799789,-0.003
34.985096,1.0562268,14.026925,0.093154401,-0.027752768,-0.003
34.985241,1.0562313,14.026983,0.093268976,-0.027656481,-0.003
35.095039,1.0595461,14.071007,0.093404755,-0.0275415,-0.003
35.289925,1.0654298,14.149143,0.093518578,-0.027444333,-0.003
40.336311,1.21747,16.17251,0.098790847,-0.022041025,-0.003
40.317204,1.2168933,16.164848,0.098837517,-0.021984531,-0.003
40.471214,1.2215419,16.226599,0.09893246,-0.021868851,-0.003
40.941437,1.2357346,16.415131,0.099044703,-0.021730792,-0.003
41.419655,1.2501687,16.606867,0.099138565,-0.021614229,-0.003
41.546104,1.2539852,16.657564,0.099184349,-0.021557014,-0.003
40.35014,1.2181695,16.178015,0.098389052,-0.022518184,-0.003
40.359451,1.2184505,16.181747,0.098436631,-0.02246245,-0.003
40.40416,1.2198004,16.199673,0.098533511,-0.022348382,-0.003
40.365959,1.2186471,16.184357,0.098648138,-0.022212299,-0.003
40.356709,1.2183678,16.180647,0.09874405,-0.02209742,-0.003
41.007946,1.2381475,16.441641,0.098029397,-0.022934981,-0.003
40.805489,1.2320348,16.360468,0.098127462,-0.022821929,-0.003
40.487503,1.2224338,16.232975,0.09824381,-0.022687314,-0.003
40.385578,1.2193564,16.19211,0.09834139,-0.022573844,-0.003
41.74007,1.2595707,16.735294,0.099230014,-0.021499701,-0.003
41.989883,1.2671093,16.835457,0.099322915,-0.021382371,-0.003
42.380188,1.2788873,16.991945,0.099432759,-0.021242401,-0.003
42.66259,1.2874092,17.105171,0.099524662,-0.021124285,-0.003
42.805477,1.2917211,17.16246,0.099569499,-0.021066325,-0.003
42.879498,1.2938764,17.192074,0.099614255,-0.021008298,-0.003
43.066841,1.2995296,17.267189,0.099705346,-0.020889562,-0.003
43.490776,1.3123215,17.43716,0.099813163,-0.020748021,-0.003
43.792339,1.3214211,17.558067,0.099903479,-0.020628685,-0.003
43.872791,1.3238488,17.590326,0.099947587,-0.020570172,-0.003
43.820869,1.3224401,17.569464,0.099991612,-0.020511592,-0.003
43.918041,1.3253725,17.608423,0.10008133,-0.020391811,-0.003
44.198689,1.333842,17.720945,0.10018761,-0.020249108,-0.003
44.305576,1.3370677,17.763802,0.1002767,-0.020128861,-0.003
44.267864,1.3359296,17.74868,0.10032026,-0.020069938,-0.003
35.620831,1.3569677,18.019808,0.10119517,-0.018854313,-0.003
35.618504,1.3568789,18.018631,0.10122841,-0.018806702,-0.003
35.652145,1.3581605,18.035648,0.10129619,-0.018709395,-0.003
35.825291,1.3647565,18.12324,0.10137655,-0.018593544,-0.003
36.03965,1.3729223,18.231678,0.1014439,-0.018495942,-0.003
36.200069,1.3790336,18.312834,0.10147681,-0.018448098,-0.003
36.174217,1.385031,18.391254,0.1015095,-0.018400462,-0.003
36.342003,1.3914549,18.476557,0.10157611,-0.018303063,-0.003
36.560493,1.3998206,18.587641,0.10165503,-0.018187074,-0.003
36.81316,1.4094945,18.716097,0.10172118,-0.018089358,-0.003
36.928799,1.4139222,18.774889,0.10175348,-0.018041458,-0.003
36.852867,1.4180273,18.829958,0.10178559,-0.017993771,-0.003
36.938728,1.421331,18.873829,0.10185102,-0.017896282,-0.003
37.061443,1.4260528,18.936529,0.10192856,-0.017780209,-0.003
37.256474,1.4335573,19.03618,0.10199358,-0.017682442,-0.003
37.391613,1.4387572,19.10523,0.10202535,-0.017634528,-0.003
35.631519,1.3368123,17.757502,0.10035522,-0.02002248,-0.003
35.543537,1.3335114,17.713654,0.10042654,-0.019925507,-0.003
35.450413,1.3300176,17.667244,0.10051116,-0.01981009,-0.003
35.527245,1.3329,17.705534,0.10058213,-0.019712856,-0.003
35.652325,1.3375928,17.76787,0.10061678,-0.019665178,-0.003
35.469296,1.3375533,17.765059,0.10065126,-0.019617736,-0.003
35.474606,1.3377535,17.767717,0.10072152,-0.019520726,-0.003
35.436932,1.3363328,17.748848,0.10080476,-0.01940519,-0.003
35.430084,1.3360746,17.745419,0.10087457,-0.019307852,-0.003
35.431267,1.3361192,17.74601,0.10090867,-0.01926014,-0.003
35.330044,1.3390225,17.783789,0.10094254,-0.01921262,-0.003
35.584362,1.3486612,17.9118,0.10101148,-0.019115401,-0.003
35.733974,1.3543315,17.98711,0.10109317,-0.018999629,-0.003
35.737675,1.3544719,17.988974,0.1011617,-0.018902119,-0.003
24.660387,1.5824693,21.013103,0.10932936,-0.011680378,-0.003
24.514395,1.573101,20.888704,0.10930771,-0.011747355,-0.003
24.39633,1.5655246,20.788099,0.10928192,-0.011826967,-0.003
24.31715,1.5604436,20.720631,0.10926018,-0.011893916,-0.003
24.498093,1.5720549,20.874813,0.10924952,-0.011926689,-0.003
24.77342,1.5881546,21.088333,0.10923886,-0.011959502,-0.003
24.766022,1.5876802,21.082035,0.10921704,-0.012026498,-0.003
24.586739,1.5761869,20.92942,0.10919105,-0.012106133,-0.003
24.947924,1.5993415,21.236879,0.10916915,-0.012173099,-0.003
25.07402,1.6074252,21.344219,0.1091584,-0.012205883,-0.003
24.735697,1.5796399,20.972212,0.10888091,-0.01304396,-0.003
24.946121,1.5930778,21.150621,0.10886991,-0.013076806,-0.003
25.14513,1.6057866,21.319349,0.10884743,-0.013143881,-0.003
25.230396,1.6112317,21.391644,0.10882067,-0.013223613,-0.003
25.149687,1.6060776,21.323214,0.10879812,-0.013290664,-0.003
24.983677,1.595476,21.182461,0.10878707,-0.013323492,-0.003
25.099745,1.601319,21.259611,0.108776,-0.01335635,-0.003
25.135002,1.6035682,21.289473,0.10875336,-0.013423447,-0.003
25.244371,1.6105458,21.382109,0.10872641,-0.013503205,-0.003
25.569983,1.6313192,21.657904,0.10870371,-0.013570279,-0.003
25.531431,1.6288598,21.62525,0.10869259,-0.013603118,-0.003
25.518785,1.6264443,21.592947,0.10868144,-0.013635987,-0.003
25.365225,1.616657,21.463009,0.10865865,-0.013703107,-0.003
25.281094,1.6112951,21.391823,0.10863152,-0.013782893,-0.003
25.420982,1.6202109,21.510189,0.10860867,-0.013849991,-0.003
25.702995,1.638185,21.748817,0.10859747,-0.013882843,-0.003
25.693922,1.6359789,21.719419,0.10858625,-0.013915723,-0.003
25.521711,1.6250141,21.573849,0.10856331,-0.013982867,-0.003
25.475248,1.6220556,21.534573,0.10853601,-0.014062683,-0.003
25.491304,1.6230779,21.548143,0.10851301,-0.014129805,-0.003
25.630938,1.6319686,21.666178,0.10850174,-0.014162669,-0.003
25.893507,1.6470429,21.866264,0.10849044,-0.014195562,-0.003
25.948395,1.6505343,21.912617,0.10846737,-0.014262732,-0.003
25.812519,1.6418915,21.797874,0.10843989,-0.014342578,-0.003
25.605494,1.6287228,21.623047,0.10841675,-0.014409727,-0.003
25.656469,1.6319653,21.666094,0.10840541,-0.014442603,-0.003
24.778372,1.5838875,21.029402,0.10897408,-0.012764515,-0.003
24.925259,1.5932769,21.154066,0.10896317,-0.012797353,-0.003
24.887934,1.5908909,21.122387,0.10894085,-0.012864406,-0.003
24.861986,1.5892323,21.100365,0.10891427,-0.012944113,-0.003
24.864372,1.5893849,21.10239,0.10889188,-0.013011143,-0.003
25.187965,1.6116076,21.398401,0.10906658,-0.012485158,-0.003
25.225109,1.6139842,21.429956,0.10905575,-0.012517987,-0.003
25.207251,1.6128415,21.414783,0.1090336,-0.012585021,-0.003
24.854025,1.590241,21.1147,0.10900721,-0.012664701,-0.003
24.765083,1.5845503,21.039141,0.10898498,-0.01273171,-0.003
24.925436,1.5963448,21.196543,0.10914765,-0.012238704,-0.003
24.635511,1.5777767,20.949991,0.10912567,-0.012305719,-0.003
24.839359,1.590832,21.123343,0.10909948,-0.012385376,-0.003
24.975088,1.5995249,21.238768,0.10907741,-0.012452364,-0.003
25.701408,1.6251013,21.574276,0.10791536,-0.015844056,-0.003
25.839104,1.6338078,21.689861,0.10790369,-0.01587704,-0.003
26.122211,1.6517086,21.927507,0.10787982,-0.015944388,-0.003
26.262829,1.6605999,22.045544,0.10785142,-0.016024446,-0.003
25.967585,1.6419317,21.79771,0.10782748,-0.016091773,-0.003
25.626518,1.620366,21.511414,0.10781575,-0.016124731,-0.003
25.711271,1.6241201,21.560997,0.10780402,-0.016157731,-0.003
26.013287,1.6431978,21.814262,0.10778004,-0.016225113,-0.003
26.118586,1.6498492,21.902563,0.10775148,-0.016305208,-0.003
25.683205,1.6223471,21.53746,0.10772743,-0.016372565,-0.003
25.656324,1.6206492,21.514919,0.10771563,-0.01640554,-0.003
26.27313,1.6628956,22.076244,0.10801444,-0.015563514,-0.003
26.308804,1.6651535,22.10622,0.10800283,-0.015596479,-0.003
26.387537,1.6701368,22.172377,0.10797909,-0.015663795,-0.003
26.358887,1.6683234,22.148302,0.10795083,-0.015743816,-0.003
26.049957,1.6487705,21.888721,0.10792702,-0.015811112,-0.003
25.770622,1.6327075,21.675661,0.10811301,-0.015283101,-0.003
25.869896,1.6389971,21.759161,0.10810145,-0.01531605,-0.003
26.0434,1.6499894,21.905094,0.10807783,-0.015383334,-0.003
26.165668,1.6577358,22.007935,0.10804972,-0.015463317,-0.003
26.240198,1.6624576,22.07062,0.10802605,-0.015530582,-0.003
26.356836,1.6715069,22.190895,0.10821103,-0.015002814,-0.003
26.345272,1.6707734,22.181158,0.10819954,-0.015035748,-0.003
26.131842,1.657238,22.001461,0.10817605,-0.015103002,-0.003
25.899487,1.6425024,21.805832,0.10814809,-0.015182949,-0.003
25.847122,1.6391816,21.761745,0.10812454,-0.015250183,-0.003
25.659872,1.6289283,21.625696,0.1083085,-0.01472265,-0.003
25.753984,1.6349027,21.705013,0.10829708,-0.01475557,-0.003
25.793552,1.6374145,21.738359,0.10827372,-0.014822795,-0.003
26.068604,1.6548752,21.970167,0.10824592,-0.014902706,-0.003
26.406027,1.6762954,22.254541,0.10822251,-0.014969911,-0.003
26.018177,1.6533221,21.949596,0.10839406,-0.01447551,-0.003
26.146015,1.6614455,22.057444,0.10837083,-0.014542708,-0.003
25.82177,1.6408414,21.783901,0.1083432,-0.014622586,-0.003
25.807621,1.6399423,21.771965,0.10831992,-0.014689762,-0.003
26.516666,1.6700393,22.169815,0.10751385,-0.016967557,-0.003
26.626524,1.6769582,22.261663,0.10750194,-0.017000599,-0.003
26.374189,1.6610659,22.050694,0.10747757,-0.017068071,-0.003
26.321751,1.6577634,22.006849,0.10744857,-0.017148281,-0.003
26.395426,1.6624035,22.068449,0.10742415,-0.017215736,-0.003
26.269264,1.6544577,21.962969,0.10741219,-0.017248761,-0.003
25.719151,1.6214124,21.524538,0.107615,-0.016686482,-0.003
25.72501,1.6217818,21.52944,0.10760315,-0.016719511,-0.003
26.015209,1.6400769,21.772312,0.10757891,-0.016786953,-0.003
26.158844,1.649132,21.892521,0.10755005,-0.016867124,-0.003
26.23156,1.6537162,21.953377,0.10752576,-0.016934548,-0.003
25.857471,1.6317436,21.661938,0.10770384,-0.016438555,-0.003
25.997801,1.6405991,21.779497,0.10767973,-0.016505968,-0.003
26.365307,1.6637907,22.087374,0.10765103,-0.016586101,-0.003
26.083195,1.6459879,21.851036,0.10762686,-0.016653489,-0.003
36.446224,1.4966316,19.869568,0.10500813,-0.012794625,-0.003
36.409824,1.4951369,19.849724,0.105035,-0.012747925,-0.003
36.315681,1.491271,19.798401,0.10508984,-0.012652523,-0.003
36.199127,1.4864848,19.734858,0.10515496,-0.012539057,-0.003
36.148933,1.4844238,19.707493,0.10520966,-0.012443579,-0.003
36.14724,1.4843541,19.70657,0.10523643,-0.012396811,-0.003
35.497688,1.4723796,19.546473,0.10546243,-0.012000317,-0.003
35.508453,1.4728261,19.552401,0.10548875,-0.011953912,-0.003
35.436287,1.4698327,19.512661,0.10554243,-0.011859106,-0.003
35.390007,1.4679132,19.487179,0.10560611,-0.011746313,-0.003
35.327267,1.4653108,19.452631,0.10565956,-0.011651378,-0.003
35.915543,1.4822373,19.678158,0.10526305,-0.012350275,-0.003
35.885342,1.4809909,19.661612,0.10531735,-0.012255201,-0.003
35.82803,1.4786255,19.630209,0.10538182,-0.012142108,-0.003
35.747276,1.4752929,19.585966,0.10543595,-0.012046934,-0.003
36.805496,1.5038042,19.965609,0.10477769,-0.01319386,-0.003
36.772995,1.5024763,19.947977,0.10480482,-0.013146994,-0.003
36.764313,1.5021216,19.943268,0.10486016,-0.013051248,-0.003
36.709892,1.4998981,19.913748,0.10492589,-0.012937372,-0.003
36.649841,1.4974445,19.881172,0.10498111,-0.012841554,-0.003
36.97868,1.503185,19.959757,0.10454498,-0.013594434,-0.003
37.045067,1.5058837,19.99559,0.10457239,-0.013547419,-0.003
37.092697,1.5078199,20.021299,0.1046283,-0.013451364,-0.003
37.083721,1.507455,20.016455,0.10469468,-0.013337106,-0.003
37.029129,1.5052358,19.986986,0.10475042,-0.013240956,-0.003
36.909649,1.4928608,19.823389,0.1043095,-0.013996075,-0.003
37.005878,1.4967529,19.875072,0.10433726,-0.013948951,-0.003
37.074368,1.4995229,19.911856,0.10439388,-0.013852662,-0.003
37.119808,1.5013609,19.936262,0.10446104,-0.0137381,-0.003
37.15871,1.5029343,19.957155,0.10451742,-0.013641671,-0.003
36.24865,1.4590043,19.371544,0.10407043,-0.014398299,-0.003
36.366474,1.4637468,19.434511,0.10409866,-0.014351141,-0.003
36.598583,1.4730891,19.558552,0.1041562,-0.014254746,-0.003
36.831379,1.4824591,19.682959,0.10422438,-0.014140016,-0.003
36.998348,1.4891796,19.772188,0.10428157,-0.014043414,-0.003
36.951099,1.4507911,19.260557,0.10281635,-0.016414991,-0.003
36.975525,1.4517502,19.273289,0.10284662,-0.016367456,-0.003
36.905651,1.4490067,19.236868,0.10290838,-0.016270338,-0.003
36.790085,1.4444693,19.17663,0.10298169,-0.0161548,-0.003
36.729156,1.442077,19.144871,0.10304326,-0.01605756,-0.003
36.692455,1.440636,19.12574,0.10307337,-0.016009929,-0.003
37.248039,1.4551085,19.318747,0.10255629,-0.01682096,-0.003
37.211628,1.4536861,19.299862,0.10258694,-0.016773336,-0.003
37.159985,1.4516687,19.273077,0.10264945,-0.016676014,-0.003
37.138493,1.450829,19.26193,0.10272362,-0.016560214,-0.003
37.134312,1.4506657,19.259762,0.10278589,-0.01646274,-0.003
37.241798,1.4475052,19.219421,0.10229278,-0.017227581,-0.003
37.309994,1.4501559,19.254616,0.10232387,-0.017179897,-0.003
37.354347,1.4518797,19.277504,0.10238723,-0.01708244,-0.003
37.392479,1.4533619,19.297184,0.10246239,-0.016966455,-0.003
37.427914,1.4547391,19.31547,0.10252545,-0.016868804,-0.003
35.948814,1.4328408,19.020618,0.10357885,-0.01520285,-0.003
35.851604,1.4289663,18.969185,0.1036081,-0.015155665,-0.003
35.871262,1.4297498,18.979586,0.10366773,-0.015059229,-0.003
35.944939,1.4326863,19.018568,0.10373846,-0.014944472,-0.003
35.992142,1.4345678,19.043543,0.10379779,-0.014847849,-0.003
36.061695,1.43734,19.080343,0.10382676,-0.014800495,-0.003
35.912254,1.4385114,19.09631,0.10385558,-0.014753367,-0.003
36.049629,1.4440141,19.169359,0.10391427,-0.014657015,-0.003
36.214306,1.4506104,19.256926,0.10398377,-0.014542292,-0.003
36.388004,1.4575682,19.349289,0.10404199,-0.01444566,-0.003
36.160629,1.4340471,19.037489,0.10332757,-0.015605901,-0.003
36.08326,1.4309788,18.996756,0.10335719,-0.015558616,-0.003
36.119514,1.4324167,19.015844,0.10341759,-0.015461993,-0.003
36.128628,1.432778,19.020641,0.10348927,-0.015347034,-0.003
36.099747,1.4316326,19.005436,0.10354944,-0.015250264,-0.003
36.564548,1.4428004,19.154364,0.10310331,-0.015962515,-0.003
36.50671,1.4405183,19.124067,0.1031644,-0.015865646,-0.003
36.385269,1.4357264,19.06045,0.10323691,-0.015750408,-0.003
36.338974,1.4338995,19.036198,0.10329779,-0.015653417,-0.003
37.217495,1.4392107,19.111334,0.10205691,-0.017586822,-0.003
37.304863,1.4425893,19.156199,0.10212126,-0.017489308,-0.003
37.385101,1.4456921,19.197401,0.10219754,-0.017373232,-0.003
37.371746,1.4451756,19.190542,0.10226151,-0.017275482,-0.003
21.312252,1.4338355,19.031263,0.10539489,-0.022556618,-0.003
21.333876,1.4352903,19.050573,0.10538278,-0.022587193,-0.003
21.188421,1.4255044,18.920685,0.10535801,-0.022649629,-0.003
21.116253,1.4206492,18.856241,0.10532855,-0.022723848,-0.003
21.301546,1.4331152,19.021704,0.10530374,-0.022786265,-0.003
21.458412,1.4436688,19.161779,0.10529159,-0.022816826,-0.003
21.104988,1.4198556,18.846182,0.10549786,-0.022296276,-0.003
21.373318,1.4379077,19.085793,0.10548578,-0.022326864,-0.003
21.582958,1.4520113,19.272995,0.1054611,-0.022389334,-0.003
21.344606,1.435976,19.060154,0.10543173,-0.022463592,-0.003
21.249624,1.4295861,18.975338,0.10540701,-0.022526043,-0.003
21.43129,1.4418789,19.137562,0.10527943,-0.022847384,-0.003
21.085514,1.4186155,18.828793,0.10525459,-0.022909787,-0.003
20.86557,1.4038177,18.632389,0.10522503,-0.022983968,-0.003
20.996586,1.4126323,18.749384,0.10520013,-0.023046352,-0.003
21.078985,1.4181762,18.822964,0.10518794,-0.023076896,-0.003
21.224588,1.4278302,18.952984,0.10570277,-0.021775188,-0.003
21.359756,1.4369233,19.073685,0.10569074,-0.0218058,-0.003
21.417662,1.4408187,19.125393,0.10566621,-0.021868329,-0.003
21.414099,1.4405789,19.12221,0.10563705,-0.021942666,-0.003
21.377771,1.4381351,19.089771,0.10561249,-0.022005184,-0.003
21.396912,1.4394227,19.106863,0.10560048,-0.022035798,-0.003
21.203224,1.4263589,18.933907,0.10580471,-0.021514446,-0.003
21.352335,1.4363897,19.067059,0.10579272,-0.021545069,-0.003
21.809113,1.4671177,19.474949,0.10576827,-0.021607628,-0.003
21.506344,1.4467502,19.204586,0.1057392,-0.021682002,-0.003
21.217546,1.4273224,18.946695,0.10571473,-0.021744553,-0.003
21.522688,1.4479207,19.219177,0.10558843,-0.022066399,-0.003
21.493528,1.445959,19.193138,0.10556383,-0.022128899,-0.003
21.522989,1.4479409,19.219446,0.10553456,-0.022203198,-0.003
21.490005,1.445722,19.189993,0.10550993,-0.022265682,-0.003
22.341398,1.50282,19.950272,0.10630931,-0.020208739,-0.003
22.543617,1.5164225,20.130848,0.10629757,-0.020239463,-0.003
22.57336,1.5184232,20.157408,0.10627356,-0.02030219,-0.003
22.605,1.5205514,20.185661,0.10624497,-0.020376751,-0.003
22.657835,1.5241054,20.232841,0.10622089,-0.020439453,-0.003
22.488987,1.5127478,20.082066,0.10620908,-0.02047015,-0.003
22.013128,1.4807626,19.657139,0.10610851,-0.020731423,-0.003
21.988783,1.4791248,19.635397,0.10609666,-0.020762105,-0.003
21.861355,1.4705532,19.521608,0.10607247,-0.020824762,-0.003
21.899342,1.4731084,19.555531,0.10604367,-0.020899244,-0.003
21.975225,1.4782128,19.623291,0.10601944,-0.020961888,-0.003
21.94544,1.4762093,19.596695,0.10600758,-0.020992564,-0.003
22.743832,1.5299,20.309637,0.1061973,-0.020500852,-0.003
22.373974,1.5050209,19.979364,0.10617319,-0.020563545,-0.003
22.175888,1.4916962,19.802479,0.1061445,-0.020638065,-0.003
22.376432,1.5051861,19.981558,0.10612034,-0.020700738,-0.003
21.650286,1.4563768,19.333128,0.10599568,-0.021023223,-0.003
21.399719,1.4395216,19.109379,0.1059714,-0.021085845,-0.003
21.505922,1.4466658,19.204216,0.10594251,-0.021160292,-0.003
21.717606,1.4609052,19.393242,0.10591821,-0.021222904,-0.003
21.959398,1.4771702,19.609158,0.10590632,-0.021253571,-0.003
22.209274,1.494006,19.832287,0.10589437,-0.021284211,-0.003
22.140606,1.4893868,19.770967,0.10587,-0.0213468,-0.003
21.608202,1.4535723,19.295546,0.10584102,-0.021421209,-0.003
21.214705,1.4271019,18.944162,0.10581663,-0.021483794,-0.003
24.124697,1.6228234,21.5427,0.107,-0.01837475,-0.003
24.296389,1.6343728,21.696016,0.10698858,-0.018405592,-0.003
24.227106,1.6297123,21.63415,0.10696524,-0.018468574,-0.003
24.022547,1.615952,21.451483,0.10693747,-0.018543443,-0.003
23.808947,1.6015835,21.260744,0.10691407,-0.018606404,-0.003
23.715525,1.5952992,21.17732,0.10690261,-0.018637227,-0.003
24.006672,1.6148746,21.437307,0.10689113,-0.018668044,-0.003
24.204535,1.6281843,21.613993,0.10686766,-0.018730983,-0.003
24.247692,1.6310875,21.652531,0.10683975,-0.018805798,-0.003
24.170002,1.6258615,21.583157,0.10681625,-0.01886872,-0.003
24.072618,1.6193107,21.496197,0.10680475,-0.018899532,-0.003
26.298952,1.6497433,21.900051,0.10710393,-0.018093096,-0.003
26.291321,1.6492646,21.893694,0.10709173,-0.01812619,-0.003
26.261217,1.6473762,21.868628,0.10706684,-0.018193776,-0.003
26.083712,1.6362412,21.720812,0.1070372,-0.018274114,-0.003
25.912104,1.6254761,21.577908,0.10701223,-0.018341674,-0.003
26.442535,1.660408,22.041637,0.10720725,-0.017811539,-0.003
26.632397,1.6723299,22.1999,0.1071951,-0.017844612,-0.003
26.698561,1.6764846,22.255053,0.10717034,-0.017912168,-0.003
26.122652,1.6403215,21.774994,0.10714087,-0.01799248,-0.003
25.923599,1.6278224,21.60907,0.10711607,-0.018060021,-0.003
26.905914,1.6911954,22.450327,0.10731,-0.017530091,-0.003
26.854153,1.6879418,22.407139,0.10729793,-0.017563155,-0.003
26.674395,1.676643,22.257149,0.1072733,-0.017630683,-0.003
26.313803,1.6539776,21.95627,0.10724398,-0.01771096,-0.003
26.18107,1.6456347,21.845518,0.10721932,-0.017778475,-0.003
26.305212,1.6550823,21.971052,0.10740021,-0.017281817,-0.003
26.283171,1.6536955,21.952642,0.10737571,-0.01734932,-0.003
26.537069,1.6696705,22.164707,0.10734656,-0.01742956,-0.003
26.710411,1.6805768,22.309488,0.10732201,-0.017497046,-0.003
22.882856,1.5392383,20.433777,0.10640917,-0.01994719,-0.003
23.131128,1.5559386,20.655476,0.10639749,-0.019977933,-0.003
23.106298,1.5542684,20.633303,0.10637356,-0.020040695,-0.003
22.78517,1.5326673,20.346544,0.10634508,-0.020115295,-0.003
22.59499,1.5198747,20.17672,0.10632108,-0.020178031,-0.003
23.30496,1.5676357,20.810699,0.10650866,-0.019685499,-0.003
23.301489,1.567402,20.807598,0.10649701,-0.019716257,-0.003
23.233391,1.5628214,20.746788,0.10647318,-0.019779054,-0.003
22.985491,1.5461462,20.525421,0.10644481,-0.019853698,-0.003
22.968605,1.5450102,20.510342,0.1064209,-0.019916467,-0.003
23.516338,1.5818626,20.999449,0.10660776,-0.019423664,-0.003
23.500668,1.5808085,20.985456,0.10659615,-0.019454435,-0.003
23.387768,1.5732142,20.884642,0.1065724,-0.019517263,-0.003
23.311396,1.5680768,20.816442,0.10654414,-0.01959195,-0.003
23.271194,1.5653727,20.780544,0.10652034,-0.019654756,-0.003
24.056292,1.6181958,21.481613,0.10670646,-0.019161675,-0.003
24.231644,1.6299912,21.638197,0.10669488,-0.019192457,-0.003
24.209841,1.6285245,21.618729,0.10667123,-0.019255321,-0.003
23.632244,1.5896713,21.102949,0.10664308,-0.019330051,-0.003
23.406511,1.574487,20.901377,0.10661938,-0.019392896,-0.003
24.230528,1.6299286,21.637201,0.10679321,-0.018930329,-0.003
24.221973,1.629353,21.629562,0.10676965,-0.018993227,-0.003
23.884525,1.6066538,21.32823,0.10674161,-0.019068001,-0.003
23.822119,1.6024559,21.272505,0.10671802,-0.019130884,-0.003
20.916021,1.4072419,18.677441,0.10517574,-0.023107439,-0.003
20.790302,1.3987836,18.565178,0.10515081,-0.023169808,-0.003
20.860729,1.4035219,18.628067,0.10512115,-0.023243949,-0.003
20.679733,1.3913443,18.466442,0.10509618,-0.023306301,-0.003
20.294178,1.365404,18.122152,0.10508394,-0.023336828,-0.003
20.496794,1.3790618,18.303083,0.1050717,-0.023367353,-0.003
20.87479,1.4044942,18.640623,0.10504669,-0.02342969,-0.003
21.01816,1.4141402,18.768648,0.10501692,-0.02350379,-0.003
20.947336,1.4093752,18.705406,0.10499187,-0.023566106,-0.003
20.881321,1.4049335,18.646456,0.10497959,-0.023596618,-0.003
20.737249,1.3952618,18.517803,0.10496731,-0.023627127,-0.003
20.550478,1.3826952,18.351021,0.10494222,-0.023689428,-0.003
20.53525,1.3816707,18.337423,0.10491235,-0.023763487,-0.003
20.545597,1.3823669,18.346664,0.1048872,-0.02382577,-0.003
20.757757,1.3966417,18.536118,0.10487489,-0.023856264,-0.003
20.742924,1.3956604,18.522871,0.10486256,-0.023886755,-0.003
20.318953,1.367134,18.144276,0.10483737,-0.023949021,-0.003
19.91411,1.3398948,17.782764,0.10480741,-0.024023039,-0.003
20.082369,1.3512158,17.933014,0.10478218,-0.024085287,-0.003
20.526705,1.3811123,18.329794,0.10476982,-0.024115765,-0.003
20.749411,1.3961087,18.528664,0.10475745,-0.024146238,-0.003
20.605474,1.3864242,18.400133,0.10473218,-0.024208467,-0.003
20.675629,1.3911444,18.462778,0.1047021,-0.024282442,-0.003
21.048882,1.4162585,18.796083,0.10467678,-0.024344657,-0.003
20.761896,1.3969488,18.539814,0.10466439,-0.024375118,-0.003
20.902161,1.4063941,18.665066,0.10465197,-0.024405571,-0.003
20.691011,1.3921871,18.476515,0.1046266,-0.024467764,-0.003
20.276831,1.364319,18.106663,0.10459643,-0.024541697,-0.003
20.666742,1.3905541,18.454844,0.10457102,-0.024603875,-0.003
20.936636,1.4087137,18.69585,0.10455859,-0.02463432,-0.003
21.109539,1.420351,18.850246,0.10454612,-0.024664754,-0.003
20.78191,1.3983066,18.557684,0.10452066,-0.024726911,-0.003
20.692287,1.3922764,18.477654,0.10449038,-0.0248008,-0.003
20.927671,1.4081141,18.687845,0.10446489,-0.024862941,-0.003
20.747936,1.3960207,18.527346,0.10445242,-0.024893371,-0.003
20.832605,1.4017187,18.602951,0.1044399,-0.024923785,-0.003
20.584713,1.3850394,18.381592,0.10441436,-0.024985904,-0.003
20.173155,1.3573477,18.01408,0.10438396,-0.02505975,-0.003
20.31797,1.3670917,18.143396,0.10435839,-0.025121856,-0.003
20.542425,1.382194,18.343828,0.10434587,-0.02515227,-0.003
20.634924,1.3884187,18.426424,0.10433331,-0.025182664,-0.003
20.86474,1.4038819,18.631645,0.10430767,-0.025244746,-0.003
20.868589,1.4041409,18.635082,0.10427718,-0.025318548,-0.003
20.611303,1.3868295,18.405334,0.10425151,-0.025380617,-0.003
20.571371,1.3841425,18.369675,0.10423895,-0.025411012,-0.003
20.397781,1.3724655,18.214663,0.10422635,-0.02544139,-0.003
20.369991,1.3705956,18.189846,0.10420062,-0.025503434,-0.003
20.325283,1.3675873,18.149921,0.10417002,-0.025577193,-0.003
20.411776,1.373407,18.227158,0.10414426,-0.025639225,-0.003
20.586126,1.3851383,18.382849,0.10413165,-0.025669597,-0.003
20.47834,1.3778946,18.286598,0.10411902,-0.025699962,-0.003
20.431202,1.374723,18.244505,0.10409321,-0.025761973,-0.003
20.084183,1.3513736,17.934626,0.10406251,-0.025835691,-0.003
19.773121,1.3304436,17.656857,0.10403665,-0.025897682,-0.003
19.758562,1.3294641,17.643856,0.10402397,-0.025928026,-0.003
17.419413,1.1724186,15.555058,0.10325817,-0.027731948,-0.003
17.232437,1.1598341,15.388095,0.10324521,-0.027762175,-0.003
17.020033,1.1455382,15.198424,0.10321875,-0.02782391,-0.003
16.97353,1.1424083,15.156898,0.10318729,-0.027897304,-0.003
16.84329,1.1336424,15.040597,0.10316081,-0.027959032,-0.003
16.811857,1.1315268,15.012528,0.10314785,-0.027989257,-0.003
17.996323,1.2111739,16.070223,0.10336832,-0.027474564,-0.003
18.029354,1.2133969,16.09972,0.10335539,-0.027504798,-0.003
17.738806,1.1938426,15.840267,0.10332897,-0.02756655,-0.003
17.675167,1.1895597,15.783441,0.10329755,-0.027639965,-0.003
17.466549,1.1755195,15.59715,0.10327111,-0.027701711,-0.003
18.23303,1.2270259,16.281597,0.10347831,-0.027217111,-0.003
18.072767,1.2162405,16.138487,0.10346539,-0.027247356,-0.003
17.862295,1.2020764,15.950541,0.10343902,-0.027309125,-0.003
18.108824,1.2186671,16.170685,0.10340764,-0.027382558,-0.003
17.844469,1.2008768,15.934622,0.10338125,-0.02744432,-0.003
15.818543,1.064786,14.125529,0.10292646,-0.028503561,-0.003
15.775196,1.0618682,14.086822,0.10291342,-0.028533753,-0.003
15.854818,1.0672277,14.157921,0.10288677,-0.028595403,-0.003
15.870553,1.0682869,14.171972,0.10285503,-0.028668681,-0.003
15.692857,1.0563257,14.013294,0.10282832,-0.028730312,-0.003
15.784207,1.0624747,14.094868,0.10281525,-0.028760489,-0.003
16.372477,1.1020509,14.620175,0.1030373,-0.028246472,-0.003
16.32794,1.099053,14.580404,0.1030243,-0.028276684,-0.003
16.286259,1.0962473,14.543184,0.10299774,-0.028338375,-0.003
16.121731,1.0851729,14.396266,0.10296613,-0.028411705,-0.003
15.796518,1.0632824,14.10586,0.10293951,-0.028473372,-0.003
16.988031,1.1434435,15.169847,0.10313487,-0.028019477,-0.003
16.922863,1.1390572,15.111654,0.10310837,-0.028081194,-0.003
16.786505,1.129879,14.98989,0.10307685,-0.028154561,-0.003
16.645975,1.1204201,14.864401,0.10305031,-0.028216265,-0.003
18.602787,1.2518252,16.61178,0.10358813,-0.026959583,-0.003
18.684784,1.2573429,16.685001,0.10357524,-0.02698984,-0.003
18.67289,1.2565426,16.674379,0.10354891,-0.027051629,-0.003
18.641977,1.2544624,16.646776,0.10351758,-0.027125083,-0.003
18.454227,1.2418282,16.47912,0.10349122,-0.027186861,-0.003
19.052992,1.2820485,17.013802,0.10369772,-0.026701959,-0.003
19.054642,1.2821594,17.015274,0.10368485,-0.026732227,-0.003
18.93272,1.2739555,16.906401,0.10365858,-0.026794041,-0.003
18.734795,1.2606374,16.729658,0.10362732,-0.026867524,-0.003
18.519379,1.2461424,16.537298,0.10360102,-0.026929324,-0.003
18.99703,1.2782344,16.963829,0.10380699,-0.0264442,-0.003
19.039225,1.2810735,17.001507,0.10379416,-0.026474483,-0.003
19.274792,1.2969238,17.211861,0.10376796,-0.026536331,-0.003
19.373444,1.3035617,17.299955,0.1037368,-0.026609853,-0.003
19.162573,1.2893729,17.111652,0.10371056,-0.026671685,-0.003
20.00753,1.3462049,17.86618,0.1039158,-0.026186246,-0.003
19.95713,1.3428137,17.821175,0.10390303,-0.026216555,-0.003
19.792273,1.3317212,17.67396,0.10387695,-0.026278453,-0.003
19.452354,1.3088498,17.370422,0.10384592,-0.026352027,-0.003
19.000446,1.2784433,16.966883,0.10381978,-0.026413903,-0.003
19.653412,1.3224013,17.549965,0.1040113,-0.025958378,-0.003
19.685272,1.3245451,17.578417,0.1039854,-0.026020346,-0.003
19.722475,1.3270482,17.611635,0.10395453,-0.026093993,-0.003
19.857874,1.3361588,17.732544,0.10392853,-0.026155924,-0.003
16.743805,1.1267407,14.95177,0.10224979,-0.030041002,-0.003
16.811726,1.1313114,15.012423,0.10223625,-0.030070974,-0.003
16.919613,1.1385714,15.108762,0.10220855,-0.030132161,-0.003
16.935188,1.1396195,15.12267,0.10217553,-0.03020487,-0.003
17.037252,1.1464877,15.213812,0.10214769,-0.030265994,-0.003
17.165152,1.1550945,15.328022,0.10213403,-0.030295912,-0.003
17.201582,1.1574228,15.360557,0.10212036,-0.030325824,-0.003
17.296608,1.1638167,15.445412,0.10209239,-0.030386891,-0.003
17.427408,1.1726177,15.562214,0.10205905,-0.030459454,-0.003
17.622625,1.185753,15.736536,0.10203094,-0.030520454,-0.003
15.740694,1.0595467,14.056011,0.10280214,-0.028790651,-0.003
15.72142,1.0582494,14.0388,0.10277537,-0.028852252,-0.003
15.705141,1.0571536,14.024263,0.10274351,-0.028925477,-0.003
15.819752,1.0648683,14.126607,0.10271669,-0.028987056,-0.003
15.907406,1.0707686,14.20488,0.10270356,-0.029017208,-0.003
15.855655,1.0672637,14.158668,0.10269039,-0.029047344,-0.003
15.730879,1.0588648,14.047246,0.10266349,-0.029108889,-0.003
15.664927,1.0544255,13.988352,0.10263147,-0.029182043,-0.003
15.760588,1.0608646,14.073774,0.1026045,-0.029243557,-0.003
15.841584,1.0663166,14.146103,0.10259128,-0.029273674,-0.003
15.875585,1.0685617,14.176464,0.10257804,-0.029303778,-0.003
15.936941,1.0726916,14.231254,0.10255099,-0.029365255,-0.003
15.900392,1.0702314,14.198616,0.10251877,-0.029438321,-0.003
15.868794,1.0681046,14.170401,0.10249162,-0.029499754,-0.003
15.9502,1.073584,14.243093,0.10247831,-0.029529829,-0.003
16.012054,1.0776833,14.298328,0.10246499,-0.029559897,-0.003
16.120964,1.0850135,14.395582,0.10243774,-0.029621292,-0.003
16.215719,1.0913908,14.480196,0.10240529,-0.029694254,-0.003
16.265764,1.0947591,14.524885,0.10237793,-0.029755596,-0.003
16.267467,1.0948738,14.526406,0.10236451,-0.029785622,-0.003
16.307266,1.0974679,14.561949,0.10235109,-0.029815648,-0.003
16.41551,1.1047525,14.658607,0.10232363,-0.029876944,-0.003
16.568264,1.1150329,14.795013,0.10229091,-0.029949786,-0.003
16.690561,1.1232634,14.904221,0.10226332,-0.030011026,-0.003


==> data/Turbine_Results/cp_plots/Asghar2018_Rotor_Pressure_h50/info.json <==
{"version":[4,0],"json":"wpd.json","image":"image.png"}

==> data/Turbine_Results/cp_plots/Asghar2018_Rotor_Pressure_h50/wpd.json <==
{"version":[4,2],"axesColl":[{"name":"XY","type":"XYAxes","isLogX":false,"isLogY":false,"calibrationPoints":[{"px":25.238615664845174,"py":413.2823315118397,"dx":"0","dy":"0.75","dz":null},{"px":345.8479052823315,"py":413.2823315118397,"dx":"1","dy":"0.75","dz":null},{"px":25.238615664845174,"py":413.6766848816029,"dx":"0","dy":"0.75","dz":null},{"px":25.63296903460838,"py":15.379781420765028,"dx":"1","dy":"1","dz":null}]}],"datasetColl":[{"name":"Pressure_Side","axesName":"XY","metadataKeys":[],"data":[{"x":29.5,"y":195.21428571428572,"value":[0.012618085345394131,0.8871228330355306]},{"x":90,"y":207.25,"value":[0.20135845721981332,0.8795683465575196]},{"x":123,"y":207.625,"value":[0.30428863533942085,0.8793329693823887]},{"x":191,"y":214.6,"value":[0.5164063379229361,0.8749549539249538]},{"x":228.5,"y":226.05555555555554,"value":[0.6334065102478478,0.8677646171083622]},{"x":279.5,"y":243.33333333333334,"value":[0.7925319890246442,0.8569198317060345]}],"autoDetectionData":{"fgColor":[0,0,255],"bgColor":[255,255,255],"mask":[[68625,3],[69016,6],[69407,9],[69798,12],[70189,15],[70580,17],[70971,18],[71362,20],[71754,21],[72145,23],[72537,26],[72928,28],[73320,29],[73712,30],[74104,32],[74496,33],[74888,34],[75280,35],[75672,36],[76064,37],[76456,38],[76848,39],[77240,42],[77319,22],[77632,44],[77710,33],[78024,55],[78094,54],[78417,128],[78809,141],[79201,146],[79594,161],[79986,162],[80379,167],[80771,173],[80947,19],[81164,198],[81557,200],[81949,204],[82342,14],[82359,188],[82751,190],[83144,189],[83537,191],[83931,191],[84324,192],[84718,198],[85111,204],[85504,56],[85569,141],[85906,38],[85974,133],[86307,28],[86377,125],[86774,122],[87179,112],[87578,110],[87980,101],[88379,95],[88774,93],[89193,68],[89589,67],[89983,66],[90378,67],[90772,67],[91166,67],[91560,67],[91954,66],[92349,64],[92743,64],[93146,54],[93543,49],[93940,44],[94333,43],[94727,41],[95122,38],[95518,27],[95911,25],[96304,23],[96699,20],[97092,19],[97485,18],[97882,13],[98276,11],[98671,8],[99064,7],[99457,6]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":10,"yStep":10},"name":0,"imageWidth":392,"imageHeight":433}},{"name":"Suction_Side","axesName":"XY","metadataKeys":[],"data":[{"x":28.514116575591977,"y":260.874251886547,"value":[0.00974582435130561,0.8459098800840164]},{"x":40.5,"y":281.05555555555554,"value":[0.047192851939037786,0.8332426314224957]},{"x":68,"y":297.05,"value":[0.13301642903013533,0.8232033590195048]},{"x":104,"y":315.125,"value":[0.24535845156658875,0.811858179178195]},{"x":141,"y":334.4,"value":[0.3608232411320524,0.7997597923764664]},{"x":218.5,"y":326.5,"value":[0.6025260885769171,0.8047184048658909]},{"x":244.5,"y":324.1111111111111,"value":[0.6836143028157924,0.8062178446482062]},{"x":268.5,"y":311.6111111111111,"value":[0.7584331697020124,0.8140637504859032]},{"x":296,"y":308.35,"value":[0.8441972821827319,0.8161106601422268]},{"x":311,"y":298.55,"value":[0.8909529362300231,0.8222618503189811]}],"autoDetectionData":{"fgColor":[0,0,255],"bgColor":[255,255,255],"mask":[[94100,6],[94492,7],[94884,8],[95276,9],[95668,10],[96060,11],[96452,12],[96844,13],[97236,14],[97628,15],[98020,16],[98411,18],[98802,20],[99193,22],[99582,1],[99584,25],[99973,29],[100364,31],[100755,33],[101146,35],[101536,38],[101927,40],[102318,42],[102709,44],[102755,2],[103100,46],[103147,3],[103492,46],[103539,4],[103883,53],[104274,55],[104667,55],[105059,56],[105452,56],[105845,56],[106238,56],[106631,56],[107024,56],[107417,56],[107810,56],[108204,55],[108597,55],[108991,54],[109384,55],[109777,54],[110171,53],[110564,53],[110957,53],[111351,52],[111744,52],[112138,51],[112423,2],[112531,50],[112813,5],[112925,49],[113204,7],[113318,49],[113595,9],[113612,2],[113712,47],[113987,10],[114003,4],[114106,47],[114379,11],[114394,6],[114499,47],[114771,12],[114785,8],[114893,46],[115163,23],[115286,47],[115554,25],[115680,46],[115945,26],[116073,46],[116319,43],[116467,46],[116710,44],[116860,46],[117101,44],[117253,47],[117491,46],[117646,48],[117882,46],[118039,50],[118272,48],[118433,50],[118660,52],[118826,52],[119051,52],[119219,57],[119442,52],[119614,55],[119815,71],[120008,54],[120203,74],[120401,54],[120592,77],[120794,54],[120982,78],[121187,54],[121372,79],[121580,54],[121761,81],[121973,56],[122149,84],[122366,57],[122540,84],[122760,57],[122930,82],[123152,59],[123320,83],[123545,62],[123711,81],[123938,11],[123951,51],[124101,73],[124345,51],[124486,74],[124739,49],[124873,77],[125133,48],[125259,82],[125528,47],[125647,83],[125922,48],[126038,81],[126316,54],[126428,81],[126711,55],[126819,81],[127106,58],[127209,81],[127499,70],[127594,85],[127892,159],[128285,155],[128678,153],[129072,148],[129467,142],[129861,137],[130255,133],[130649,129],[131044,124],[131439,119],[131832,116],[132225,108],[132619,102],[133013,95],[133407,89],[133802,85],[134199,77],[134599,67],[134994,62],[135392,52]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":10,"yStep":10},"name":1,"imageWidth":392,"imageHeight":433}}],"measurementColl":[]}

==> data/Turbine_Results/cp_plots/Asghar2018_Rotor_Pressure_h50_Pressure_Side.csv <==
0.012618085345394131, 0.8871228330355306
0.20135845721981332, 0.8795683465575196
0.30428863533942085, 0.8793329693823887
0.5164063379229361, 0.8749549539249538
0.6334065102478478, 0.8677646171083622
0.7925319890246442, 0.8569198317060345


==> data/Turbine_Results/cp_plots/Asghar2018_Rotor_Pressure_h50_Suction_Side.csv <==
0.00974582435130561, 0.8459098800840164
0.047192851939037786, 0.8332426314224957
0.13301642903013533, 0.8232033590195048
0.24535845156658875, 0.811858179178195
0.3608232411320524, 0.7997597923764664
0.6025260885769171, 0.8047184048658909
0.6836143028157924, 0.8062178446482062
0.7584331697020124, 0.8140637504859032
0.8441972821827319, 0.8161106601422268
0.8909529362300231, 0.8222618503189811


==> data/Turbine_Results/cp_plots/Custer2012 _Rotor_Pressure_h50/info.json <==
{"version":[4,0],"json":"wpd.json","image":"image.png"}

==> data/Turbine_Results/cp_plots/Custer2012 _Rotor_Pressure_h50/wpd.json <==
{"version":[4,2],"axesColl":[{"name":"XY","type":"XYAxes","isLogX":false,"isLogY":false,"calibrationPoints":[{"px":628.5149051490504,"py":2408.4485094850934,"dx":"0.05","dy":"132000","dz":null},{"px":3704.11653116531,"py":2407.160569105692,"dx":"0.12","dy":"132000","dz":null},{"px":628.5149051490512,"py":2408.4485094850947,"dx":"0.05","dy":"132000","dz":null},{"px":629.8028455284551,"py":36.06233062330623,"dx":"0.12","dy":"152000","dz":null}]}],"datasetColl":[{"name":"R1_Pres-36-42-36","axesName":"XY","metadataKeys":[],"data":[{"x":1066.2653154700554,"y":246.82057138657774,"value":[0.05993639386057931,150221.6970927688]},{"x":1096.8058096205962,"y":324.82499723134265,"value":[0.060632452607814774,149563.98602171295]},{"x":1120.0660377358492,"y":424.2958973205942,"value":[0.06116307934291945,148725.33113444698]},{"x":1134.6987030584587,"y":463.2969379379334,"value":[0.061496597481725354,148396.487732689]},{"x":1208.9397018970192,"y":519.4802523435072,"value":[0.06318700047300235,147922.58161334187]},{"x":1257.0602981029808,"y":535.4907481451862,"value":[0.06428241247481925,147787.43792895894]},{"x":1314.1964769647693,"y":540.9381042454811,"value":[0.06558288663478658,147741.3131979523]},{"x":1381.6361788617885,"y":542.4283397752013,"value":[0.06711781781647147,147728.51193507478]},{"x":1420.7411924119233,"y":538.0338420187483,"value":[0.0680077850174152,147765.42096073824]},{"x":1507.5,"y":531.0737704918032,"value":[0.06998231037940178,147823.79039488622]},{"x":1555.6205962059616,"y":524.9928584121908,"value":[0.0710774494194489,147874.8846265761]},{"x":1604.9104887235305,"y":519.3642115658446,"value":[0.07219920697432343,147922.16198397038]},{"x":1690.5892857142858,"y":516.3749999999999,"value":[0.07414920059688526,147947.05956068326]},{"x":1780.2120468374503,"y":519.4388837756303,"value":[0.07618903276697377,147920.91360706222]},{"x":1842.5626287262883,"y":528.0138211382114,"value":[0.07760822423632621,147848.4039174215]},{"x":1907.7327235772368,"y":541.3147018970192,"value":[0.07909164559380802,147736.04299939662]},{"x":1975.244715447154,"y":563.2371273712737,"value":[0.08062847453980929,147550.99132430687]},{"x":2041.4834688346882,"y":589.5333333333334,"value":[0.08213637890075308,147329.07171988045]},{"x":2111.2120596205964,"y":605.9375498166744,"value":[0.0837235889670239,147190.53255671114]},{"x":2181,"y":639.7889826975189,"value":[0.08531236539504644,146904.90734682075]},{"x":2250,"y":664.3365384615386,"value":[0.08688309351465266,146697.71969716597]},{"x":2318.5,"y":700.3962264150944,"value":[0.08844258398841337,146393.48270934695]},{"x":2386,"y":740.3365384615385,"value":[0.08997936263137427,146056.53430001385]},{"x":2452,"y":769.5,"value":[0.09148186844563264,145810.4436202938]},{"x":2515.5,"y":819.5,"value":[0.09292773226685076,145388.70281680592]},{"x":2578.6509433962265,"y":868.311320754717,"value":[0.09436563694927316,144976.98420698324]},{"x":2638.870547812621,"y":879.3303813395275,"value":[0.09573635804011144,144883.87726862883]},{"x":2694.553382861416,"y":937.2033922063356,"value":[0.09700440218703188,144395.79196181873]},{"x":2748.756775067753,"y":979.3532698031895,"value":[0.09823858026528523,144040.26312087305]},{"x":2849.682926829265,"y":1038.8483025593187,"value":[0.10053637238198881,143538.3439080191]},{"x":2891.363821138211,"y":1060.197145927954,"value":[0.10148528414703456,143358.2189121202]},{"x":2942.060298102982,"y":1097.9000246055423,"value":[0.10263959065925209,143040.19213157]},{"x":3014.6517615176144,"y":1157.903259209137,"value":[0.10429249778641776,142534.08863778113]},{"x":3048.620596205964,"y":1186.7700440197598,"value":[0.10506597766410834,142290.61212085557]},{"x":3107.060298102982,"y":1252.585716824381,"value":[0.10639686563322055,141735.55779962955]},{"x":3134.513550135506,"y":1259.817593627053,"value":[0.10702178496282093,141674.4937549085]},{"x":3218.0793851041944,"y":1357.4149172792397,"value":[0.10892493088367948,140851.42084387832]},{"x":3263.762125035042,"y":1412.9165873810214,"value":[0.10996534576691608,140383.36203166484]},{"x":3285.1507936507937,"y":1461.1672740330491,"value":[0.11045274334210466,139976.51718673797]},{"x":3319.965753424657,"y":1535.1758465447701,"value":[0.11124603861307827,139352.47739820275]},{"x":3351.7428455284553,"y":1606.9815186689175,"value":[0.11197016546559789,138747.01951717652]},{"x":3386.6518473987567,"y":1620.2910868097435,"value":[0.11276485111616731,138634.69219206675]},{"x":1079.2940379403792,"y":262.73983739837405,"value":[0.06023312141441953,150087.44639034985]},{"x":1087.021680216802,"y":287.2107046070463,"value":[0.06040930321379412,149881.1215599172]},{"x":1107.628726287263,"y":372.2147696476965,"value":[0.060879365357225296,149164.4362703029]},{"x":1151.4186991869917,"y":485.55352303523034,"value":[0.061877415915402204,148208.7982913114]},{"x":1168.1619241192411,"y":498.43292682926835,"value":[0.06225864716694386,148100.16152517963]},{"x":1187.481029810298,"y":511.3123306233062,"value":[0.0626985048974753,147991.5156654417]},{"x":1231.2710027100275,"y":529.3434959349593,"value":[0.06369537783365298,147839.35235336845]},{"x":1282.7886178861786,"y":540.9349593495934,"value":[0.06486805063774599,147741.4505893225]},{"x":1461.812330623306,"y":537.0711382113822,"value":[0.06894254318610409,147773.39188100107]},{"x":1719.400406504065,"y":516.4640921409213,"value":[0.0748049364641104,147946.20677269055]},{"x":2802.558265582655,"y":1009.7452574525746,"value":[0.09946346586885431,143783.85862170486]},{"x":2977.718157181572,"y":1133.3875338753387,"value":[0.103451594165997,142740.89474264527]},{"x":3079.4654471544704,"y":1222.2554200542004,"value":[0.10576843813903898,141991.34970712906]},{"x":3158.0298102981023,"y":1280.2127371273714,"value":[0.10755726186971365,141502.47289252837]},{"x":3181.2127371273705,"y":1309.8353658536587,"value":[0.10808526619827018,141252.662437382]},{"x":3199.243902439024,"y":1336.882113821138,"value":[0.10849598574122556,141024.58570098632]},{"x":3232.730352303523,"y":1375.520325203252,"value":[0.10925860738241686,140698.73451103113]},{"x":3248.1856368563685,"y":1393.551490514905,"value":[0.10961058904970682,140546.67122862578]},{"x":3272.656504065041,"y":1434.7655826558266,"value":[0.11016804984205547,140199.13633475386]},{"x":3293.2635501355016,"y":1483.7073170731708,"value":[0.11063766639878422,139786.46848667617]},{"x":3303.567073170732,"y":1504.3143631436312,"value":[0.11087242693571621,139612.70785994484]},{"x":3312.582655826558,"y":1521.0575880758806,"value":[0.11107782649172086,139471.5250773241]},{"x":3330.6138211382113,"y":1545.5284552845528,"value":[0.11148851420705462,139265.16387246674]},{"x":3340.9173441734415,"y":1560.9837398373984,"value":[0.1117232110887434,139134.83430881207]},{"x":3348.6449864498645,"y":1586.7425474254742,"value":[0.11189940880192879,138917.65171261024]},{"x":3361.5243902439024,"y":1625.3807588075879,"value":[0.11219301861120176,138591.87327150442]},{"x":3366.6761517615173,"y":1640.8360433604335,"value":[0.11231046253491096,138461.56189506207]},{"x":3402.738482384824,"y":1633.1084010840107,"value":[0.11313113775790323,138526.58117919066]},{"x":3410.4661246612463,"y":1643.4119241192411,"value":[0.113307144505359,138439.69177221882]}],"autoDetectionData":{"fgColor":[3,3,4],"bgColor":[255,255,255],"mask":[[529492,1],[533294,2],[537096,3],[540899,3],[544701,4],[548503,5],[552306,5],[556108,6],[559910,7],[563713,7],[567515,8],[571317,9],[575120,9],[578922,10],[582724,11],[586527,11],[590329,12],[594131,13],[597934,13],[601736,14],[605538,15],[609341,15],[613143,16],[616945,17],[620748,17],[624550,18],[628352,19],[632155,20],[635957,21],[639759,22],[643562,22],[647364,23],[651166,24],[654969,24],[658771,25],[662573,26],[666376,26],[670178,27],[673980,28],[677783,28],[681585,29],[685387,30],[689190,30],[692992,31],[696794,32],[700597,32],[704399,33],[708201,34],[712004,34],[715806,35],[719608,36],[723411,36],[727213,37],[731015,38],[734818,38],[738620,39],[742422,40],[746225,40],[750027,41],[753829,42],[757632,42],[761434,43],[765236,44],[769039,43],[772841,44],[776643,44],[780446,44],[784248,44],[788050,44],[791853,44],[795655,44],[799457,45],[803260,44],[807062,44],[810864,45],[814667,44],[818469,45],[822271,45],[826074,44],[829876,45],[833678,45],[837481,45],[841283,45],[845085,46],[848888,45],[852690,46],[856492,46],[860295,46],[864097,46],[867899,47],[871702,46],[875504,47],[879306,47],[883109,47],[886911,47],[890713,48],[894516,47],[898318,48],[902120,48],[905923,48],[909725,48],[913527,49],[917329,49],[921132,49],[924934,49],[928736,50],[932538,50],[936340,51],[940143,50],[943945,51],[947747,51],[951549,52],[955351,52],[959154,51],[962956,52],[966758,52],[970560,53],[974363,52],[978165,53],[981967,53],[985769,54],[989571,54],[993374,53],[997176,54],[1000978,54],[1004780,55],[1008583,54],[1012385,55],[1016187,55],[1019989,69],[1023791,69],[1027594,68],[1031396,68],[1035198,68],[1039000,68],[1042802,68],[1046605,67],[1050407,67],[1054209,67],[1058012,66],[1061814,66],[1065616,66],[1069419,65],[1073221,65],[1077023,65],[1080826,64],[1084628,64],[1088430,64],[1092233,63],[1096035,63],[1099837,63],[1103639,63],[1107441,63],[1111243,63],[1115045,63],[1118847,63],[1122649,63],[1126451,63],[1130253,63],[1134055,63],[1137857,63],[1141660,62],[1145462,62],[1149264,62],[1153066,62],[1156869,61],[1160671,61],[1164473,69],[1168275,69],[1172078,68],[1175880,68],[1179682,68],[1183484,68],[1187286,68],[1191088,68],[1194890,68],[1198692,69],[1202494,69],[1206296,69],[1210098,69],[1213900,70],[1217702,70],[1221504,70],[1225306,70],[1229108,71],[1232910,71],[1236722,61],[1240524,61],[1244327,61],[1248129,61],[1251932,60],[1255734,60],[1259537,60],[1263339,60],[1267141,60],[1270943,60],[1274746,60],[1278548,60],[1282350,60],[1286152,60],[1289954,61],[1293756,61],[1297558,61],[1301360,61],[1305163,61],[1308965,61],[1312767,61],[1316569,61],[1320371,62],[1324173,62],[1327975,62],[1331777,62],[1335580,62],[1339382,62],[1343184,62],[1346986,62],[1350788,63],[1354590,63],[1358392,63],[1362194,63],[1365997,63],[1369799,63],[1373601,63],[1377403,63],[1381205,64],[1385007,64],[1388809,64],[1392611,64],[1396414,64],[1400216,64],[1404018,64],[1407820,64],[1411622,65],[1415424,65],[1419226,65],[1423029,65],[1426831,65],[1430633,65],[1434436,65],[1438238,65],[1442040,66],[1445843,65],[1449645,66],[1453447,66],[1457250,65],[1461052,66],[1464854,66],[1468657,66],[1472459,66],[1476261,66],[1480064,66],[1483866,66],[1487668,67],[1491471,66],[1495273,67],[1499075,67],[1502878,66],[1506680,67],[1510482,67],[1514284,68],[1518086,68],[1521865,2],[1521889,67],[1525668,3],[1525691,68],[1529471,4],[1529493,68],[1533274,5],[1533295,69],[1537077,6],[1537097,69],[1540880,7],[1540899,70],[1544683,8],[1544701,70],[1548486,9],[1548503,75],[1552289,10],[1552306,74],[1556092,11],[1556108,74],[1559895,12],[1559910,74],[1563698,13],[1563712,74],[1567501,87],[1571304,86],[1575107,85],[1578910,84],[1582713,83],[1586516,82],[1590319,81],[1594122,80],[1597925,79],[1601728,78],[1605531,77],[1609334,76],[1613137,75],[1616940,74],[1620743,73],[1624546,72],[1625191,3],[1628349,71],[1628993,5],[1632151,71],[1632795,7],[1635953,71],[1636597,9],[1639755,71],[1640399,11],[1643557,71],[1644201,13],[1647359,71],[1648003,15],[1651161,71],[1651805,17],[1654963,71],[1655607,19],[1658765,71],[1659409,21],[1662567,71],[1663211,23],[1666369,71],[1667013,25],[1670171,71],[1670815,27],[1673973,71],[1674617,29],[1677775,71],[1678419,31],[1681577,71],[1682221,33],[1685379,71],[1686023,35],[1689181,71],[1689825,37],[1692983,71],[1693627,38],[1696785,71],[1697429,39],[1700587,71],[1701231,40],[1704389,71],[1705033,41],[1708191,72],[1708835,42],[1711993,74],[1712637,43],[1715795,76],[1716439,44],[1719597,78],[1720241,45],[1723399,80],[1724043,46],[1727201,82],[1727845,47],[1731003,84],[1731647,48],[1734805,86],[1735449,49],[1738607,88],[1739251,50],[1742409,91],[1743053,52],[1746211,94],[1746855,54],[1750013,95],[1750657,56],[1753815,96],[1754459,58],[1757617,96],[1758261,60],[1761419,97],[1762063,62],[1765221,98],[1765865,64],[1769023,98],[1769667,66],[1772825,99],[1773469,68],[1776627,100],[1777271,70],[1780429,100],[1781073,72],[1784231,101],[1784875,74],[1788034,101],[1788677,76],[1791836,101],[1792479,78],[1795639,101],[1796281,80],[1799441,102],[1800083,82],[1803244,103],[1803885,84],[1807046,103],[1807688,85],[1810849,103],[1811491,86],[1814651,103],[1815294,87],[1818454,103],[1819097,88],[1822256,103],[1822900,89],[1826059,103],[1826702,91],[1829861,104],[1830505,91],[1833664,109],[1834308,92],[1837466,110],[1838111,93],[1841269,110],[1841914,93],[1845071,111],[1845538,273],[1848874,111],[1849322,293],[1852676,112],[1853106,313],[1856479,112],[1856890,332],[1860281,114],[1860674,352],[1864084,115],[1864462,516],[1867886,117],[1868260,518],[1871689,118],[1872058,518],[1875491,120],[1875857,517],[1879294,120],[1879655,517],[1883096,122],[1883450,520],[1886899,123],[1887252,516],[1890702,123],[1891051,515],[1894505,124],[1894849,515],[1898307,126],[1898648,514],[1902110,126],[1902400,560],[1905913,127],[1906197,570],[1909716,128],[1909995,581],[1913518,129],[1913792,592],[1917321,129],[1917591,600],[1921124,130],[1921390,609],[1924927,131],[1925189,613],[1928729,133],[1928988,616],[1932532,134],[1932787,619],[1936335,135],[1936586,622],[1940137,138],[1940385,625],[1943940,872],[1947743,871],[1951545,871],[1955348,870],[1959151,868],[1962953,868],[1966756,867],[1970559,868],[1974362,871],[1978167,873],[1981969,877],[1985772,880],[1989574,885],[1993376,889],[1997179,893],[2000981,897],[2004783,901],[2008586,905],[2012388,909],[2016190,914],[2019993,917],[2023795,921],[2027597,926],[2031400,929],[2035202,932],[2039004,935],[2042807,937],[2046609,940],[2050411,942],[2054214,944],[2058016,947],[2061818,950],[2065621,952],[2069423,955],[2073225,958],[2077028,959],[2080830,962],[2084632,965],[2088435,967],[2092237,970],[2096039,973],[2099842,974],[2103644,978],[2107446,982],[2111249,985],[2115051,989],[2118853,993],[2122656,996],[2126458,1000],[2130260,1004],[2134063,1007],[2137865,1011],[2141667,1015],[2145470,11],[2145482,1006],[2149272,11],[2149284,335],[2149620,674],[2153074,11],[2153086,335],[2153429,671],[2156877,10],[2156889,334],[2157237,669],[2160679,10],[2160691,334],[2161045,667],[2164481,10],[2164493,334],[2164853,665],[2168284,9],[2168296,333],[2168661,663],[2172086,9],[2172098,333],[2172468,662],[2175888,9],[2175900,333],[2176276,660],[2179691,8],[2179703,332],[2180084,658],[2183493,8],[2183505,332],[2183892,656],[2187295,8],[2187307,332],[2187700,654],[2191098,7],[2191110,331],[2191508,652],[2194900,7],[2194912,331],[2195315,651],[2198702,7],[2198714,331],[2199123,649],[2202505,6],[2202517,5],[2202545,292],[2202931,647],[2206307,6],[2206319,5],[2206356,283],[2206739,645],[2210109,6],[2210121,5],[2210159,211],[2210826,364],[2213912,5],[2213924,4],[2213962,204],[2214632,364],[2217714,5],[2217726,4],[2217765,197],[2218438,364],[2221516,5],[2221528,4],[2221569,189],[2222244,364],[2225319,4],[2225331,3],[2225373,181],[2226050,364],[2229121,4],[2229133,3],[2229177,173],[2229856,364],[2232923,4],[2232935,3],[2232976,170],[2233662,364],[2236726,3],[2236738,2],[2236775,167],[2237468,364],[2240528,3],[2240540,2],[2240589,53],[2241274,364],[2244330,3],[2244342,2],[2244393,51],[2245080,364],[2248133,2],[2248145,1],[2248196,50],[2248886,364],[2251935,2],[2252000,48],[2252692,364],[2255737,2],[2255803,47],[2256498,364],[2259540,1],[2259607,45],[2260305,298],[2263342,1],[2263411,43],[2264116,291],[2267144,1],[2267214,42],[2267927,284],[2271017,41],[2271734,281],[2274820,40],[2275539,280],[2278623,39],[2279344,279],[2282428,36],[2283149,278],[2286233,33],[2286954,277],[2290038,30],[2290759,276],[2293843,27],[2294564,275],[2297648,24],[2298369,274],[2301453,21],[2302174,273],[2305258,18],[2305979,272],[2309063,15],[2309784,271],[2312868,12],[2313589,270],[2316673,9],[2317394,269],[2320478,6],[2321199,268],[2321579,2],[2324283,3],[2325004,267],[2325380,5],[2328809,266],[2329182,7],[2332614,289],[2332984,9],[2336419,288],[2336785,12],[2340224,286],[2340587,14],[2344030,283],[2344389,16],[2347834,282],[2348190,19],[2351639,280],[2351992,21],[2355444,278],[2355794,23],[2359249,276],[2359595,26],[2363054,274],[2363397,28],[2366859,273],[2367199,30],[2370664,271],[2371000,33],[2374469,269],[2374802,35],[2378274,267],[2378604,37],[2382079,265],[2382405,40],[2385884,263],[2386207,42],[2389689,261],[2390009,44],[2393494,260],[2393810,47],[2397376,181],[2397612,48],[2401181,180],[2401414,50],[2404983,181],[2405215,52],[2408785,183],[2409017,54],[2412587,184],[2412819,55],[2416389,186],[2416620,58],[2420191,187],[2420422,59],[2423993,189],[2424224,60],[2427795,190],[2428025,63],[2431597,192],[2431827,64],[2435399,193],[2435629,66],[2439201,195],[2439430,68],[2443003,197],[2443232,70],[2446805,198],[2447034,71],[2450607,200],[2450835,74],[2454409,202],[2454637,75],[2458211,203],[2458439,77],[2462013,205],[2462240,79],[2465815,207],[2466042,80],[2469617,208],[2469844,82],[2473419,210],[2473645,84],[2477221,212],[2477447,86],[2481023,213],[2481249,87],[2484825,215],[2485051,89],[2488627,217],[2488852,91],[2492429,218],[2492654,93],[2496245,206],[2496456,94],[2500053,202],[2500257,97],[2503861,197],[2504059,98],[2507670,291],[2511478,286],[2515286,281],[2519089,282],[2522891,283],[2526693,285],[2530496,285],[2534301,284],[2538105,283],[2541910,282],[2545717,278],[2549524,275],[2553330,272],[2557134,271],[2560937,272],[2564741,271],[2568545,5],[2568553,263],[2572349,3],[2572358,261],[2576161,262],[2579965,261],[2583769,261],[2587573,260],[2591377,260],[2595180,260],[2598984,259],[2602788,259],[2606592,258],[2610396,258],[2614200,257],[2618003,258],[2621807,257],[2625611,257],[2629415,256],[2633219,256],[2637022,256],[2640826,255],[2644630,254],[2648434,254],[2652238,253],[2656042,252],[2659846,251],[2663650,250],[2667454,250],[2671258,249],[2675062,248],[2678865,248],[2682669,247],[2686473,246],[2690277,246],[2694081,245],[2697885,244],[2701689,243],[2705493,242],[2709297,242],[2713101,241],[2716905,240],[2720709,239],[2724513,238],[2728317,238],[2732121,237],[2735925,236],[2739729,235],[2743533,234],[2747337,233],[2751141,233],[2754945,232],[2758749,231],[2762552,231],[2766355,231],[2770158,232],[2773961,232],[2777764,232],[2781567,232],[2785369,233],[2789172,234],[2792975,234],[2796779,233],[2800582,233],[2804385,233],[2808189,233],[2811992,233],[2815795,233],[2819599,232],[2823402,232],[2827205,232],[2831009,232],[2834812,232],[2838615,232],[2842419,231],[2846222,231],[2850025,232],[2853829,231],[2857632,231],[2861436,230],[2865239,230],[2869042,231],[2872846,230],[2876649,230],[2880452,230],[2884256,229],[2888059,229],[2891862,230],[2895666,229],[2899469,229],[2903272,229],[2907076,228],[2910879,229],[2914682,229],[2918486,228],[2922289,228],[2926092,228],[2929896,228],[2933699,228],[2937502,228],[2941306,227],[2945109,227],[2948913,226],[2952716,227],[2956519,227],[2960323,226],[2964126,226],[2967929,226],[2971733,225],[2975536,226],[2979339,226],[2983143,226],[2986946,227],[2990749,228],[2994553,227],[2998356,228],[3002160,228],[3005963,229],[3009767,229],[3013570,230],[3017373,231],[3021177,230],[3024980,231],[3028784,231],[3032587,232],[3036391,232],[3040194,233],[3043998,232],[3047801,233],[3051605,233],[3055408,234],[3059212,234],[3063015,234],[3066818,235],[3070622,234],[3074425,235],[3078229,234],[3082032,235],[3085836,234],[3089639,235],[3093443,234],[3097246,235],[3101050,234],[3104853,235],[3108655,237],[3112457,239],[3116259,242],[3120061,244],[3123863,246],[3127665,248],[3131467,250],[3135269,252],[3139071,254],[3142873,257],[3146675,259],[3150477,261],[3154279,263],[3158081,265],[3161883,267],[3165685,269],[3169487,271],[3173289,274],[3177091,276],[3180893,278],[3184695,280],[3188497,282],[3192299,284],[3196101,286],[3199903,288],[3203705,290],[3207507,291],[3211309,293],[3215111,294],[3218913,296],[3222715,298],[3226517,299],[3230319,301],[3234121,302],[3237923,304],[3241725,306],[3245527,307],[3249329,309],[3253131,310],[3256933,312],[3260735,314],[3264537,315],[3268339,317],[3272141,318],[3275943,320],[3279745,322],[3283547,323],[3287349,325],[3291151,326],[3294953,328],[3298756,329],[3302559,329],[3306361,331],[3310164,331],[3313967,332],[3317770,333],[3321572,334],[3325375,335],[3329178,336],[3332981,336],[3336783,338],[3340586,338],[3344389,339],[3348192,340],[3351994,341],[3355797,342],[3359600,342],[3363403,343],[3367206,344],[3371008,345],[3374811,346],[3378614,346],[3382417,347],[3386220,348],[3390023,348],[3393826,349],[3397629,349],[3401432,350],[3405235,351],[3409038,351],[3412841,352],[3416644,352],[3420447,353],[3424250,354],[3428053,354],[3431856,355],[3435659,355],[3439462,356],[3443265,357],[3447068,357],[3450871,358],[3454674,358],[3458477,359],[3462280,360],[3466084,359],[3469887,360],[3473690,362],[3477494,362],[3481297,363],[3485100,364],[3488904,365],[3492707,366],[3496510,367],[3500314,367],[3504117,369],[3507921,369],[3511724,370],[3515527,371],[3519331,371],[3523134,373],[3526937,374],[3530741,374],[3534544,375],[3538347,377],[3542151,377],[3545954,378],[3549757,379],[3553561,380],[3557364,381],[3561168,381],[3564971,382],[3568774,383],[3572578,384],[3576381,385],[3580184,384],[3583988,382],[3587791,381],[3591594,380],[3595398,378],[3599201,377],[3603004,376],[3606808,374],[3610611,373],[3614415,371],[3618218,370],[3622021,369],[3625825,367],[3629628,110],[3629739,255],[3633431,111],[3633543,253],[3637235,110],[3637348,250],[3641038,111],[3641152,248],[3644842,110],[3644956,246],[3648645,110],[3648760,244],[3652448,111],[3652564,242],[3656252,110],[3656368,240],[3660055,111],[3660172,238],[3663859,110],[3663976,236],[3667662,111],[3667780,234],[3671466,110],[3671584,232],[3675269,111],[3675388,230],[3679072,111],[3679192,228],[3682876,111],[3682996,226],[3686679,111],[3686800,224],[3690483,111],[3690604,222],[3694286,111],[3694408,220],[3698090,111],[3698212,218],[3701893,111],[3702016,216],[3705696,112],[3705820,214],[3709500,111],[3709624,212],[3713303,112],[3713428,210],[3717107,111],[3717232,208],[3720910,112],[3721036,206],[3724714,111],[3724840,204],[3728517,112],[3728644,202],[3732320,112],[3732448,200],[3736124,112],[3736252,198],[3739927,112],[3740056,196],[3743731,112],[3743860,194],[3747534,112],[3747664,192],[3751338,112],[3751468,190],[3755141,112],[3755271,189],[3758944,113],[3759075,187],[3762748,112],[3762878,186],[3766551,113],[3766682,184],[3770355,112],[3770485,183],[3774158,113],[3774289,181],[3777961,113],[3778093,179],[3781765,113],[3781896,178],[3785568,113],[3785700,172],[3789372,113],[3789503,172],[3793175,113],[3793307,171],[3796979,113],[3797110,171],[3800782,113],[3800914,170],[3804586,113],[3804717,170],[3808389,113],[3808521,169],[3812192,114],[3812325,168],[3815996,113],[3816128,168],[3819799,113],[3819932,167],[3823603,113],[3823735,168],[3827406,113],[3827537,169],[3831210,112],[3831340,169],[3835013,113],[3835143,169],[3838816,113],[3838946,169],[3842620,112],[3842749,169],[3846423,113],[3846551,170],[3850227,112],[3850354,170],[3854030,112],[3854157,171],[3857834,112],[3857960,171],[3861637,112],[3861763,171],[3865441,111],[3865565,172],[3869244,112],[3869368,172],[3873048,111],[3873171,172],[3876851,111],[3876975,172],[3880655,111],[3880778,172],[3884458,111],[3884582,171],[3888262,111],[3888385,172],[3892065,111],[3892189,171],[3895869,110],[3895992,171],[3899672,111],[3899796,171],[3903476,110],[3903599,171],[3907279,110],[3907403,170],[3911083,110],[3911206,171],[3914886,110],[3915010,170],[3918690,109],[3918813,170],[3922493,110],[3922629,158],[3926297,109],[3926430,160],[3930100,109],[3930231,162],[3933904,109],[3934032,165],[3937707,109],[3937833,167],[3941511,108],[3941634,169],[3945314,109],[3945435,172],[3949118,108],[3949236,175],[3952921,109],[3953037,179],[3956725,108],[3956838,183],[3960528,108],[3960639,187],[3964332,299],[3968135,300],[3971939,299],[3975742,300],[3979546,300],[3983349,301],[3987153,301],[3990956,301],[3994760,301],[3998563,302],[4002366,303],[4006170,303],[4009973,303],[4013777,305],[4017580,308],[4021383,311],[4025187,313],[4028990,313],[4032793,313],[4036597,312],[4040400,312],[4044203,312],[4048007,311],[4051810,311],[4055613,311],[4059417,310],[4063220,310],[4067023,310],[4070827,309],[4074630,309],[4078434,308],[4082237,308],[4086040,309],[4089844,308],[4093647,308],[4097450,309],[4101254,308],[4105057,309],[4108860,116],[4108977,192],[4112664,116],[4112781,191],[4116467,116],[4116585,191],[4120270,116],[4120389,190],[4124074,116],[4124193,189],[4127877,116],[4127997,187],[4131681,115],[4131801,185],[4135484,116],[4135605,184],[4139287,116],[4139409,182],[4143091,115],[4143213,180],[4146894,116],[4147016,179],[4150697,116],[4150820,177],[4154501,116],[4154624,176],[4158304,116],[4158428,174],[4162108,115],[4162232,172],[4165911,116],[4166037,169],[4169715,116],[4169841,167],[4173518,117],[4173645,166],[4177322,117],[4177449,164],[4181126,117],[4181253,162],[4184929,118],[4185057,161],[4188733,119],[4188861,160],[4192537,119],[4192665,159],[4196340,120],[4196469,158],[4200144,120],[4200273,157],[4203948,120],[4204078,155],[4207751,122],[4207882,154],[4211555,284],[4215359,283],[4219162,283],[4222966,282],[4226770,281],[4230573,282],[4234377,282],[4238181,281],[4241984,282],[4245788,282],[4249592,281],[4253395,135],[4253531,146],[4257199,134],[4257335,146],[4261003,133],[4261139,145],[4264806,133],[4264943,145],[4268610,132],[4268747,145],[4272414,131],[4272551,144],[4276217,131],[4276355,144],[4280021,130],[4280160,143],[4283824,130],[4283964,143],[4287628,129],[4287768,142],[4291431,129],[4291572,142],[4295234,129],[4295376,142],[4299038,128],[4299180,142],[4302841,127],[4302984,141],[4306644,126],[4306788,141],[4310448,124],[4310592,141],[4314251,123],[4314396,141],[4318054,122],[4318201,141],[4321858,120],[4322005,141],[4325661,119],[4325809,142],[4329464,118],[4329613,142],[4333268,116],[4333417,142],[4337071,117],[4337221,142],[4340874,117],[4341025,141],[4344678,117],[4344829,141],[4348481,117],[4348633,141],[4352284,119],[4352437,140],[4356088,120],[4356242,139],[4359891,122],[4360046,139],[4363694,124],[4363850,138],[4367498,125],[4367654,138],[4371301,126],[4371458,138],[4375104,127],[4375262,137],[4378909,126],[4379066,137],[4382713,126],[4382870,136],[4386517,127],[4386674,135],[4390321,127],[4390477,136],[4394125,127],[4394280,136],[4397930,126],[4398083,136],[4401734,127],[4401886,136],[4405538,127],[4405689,136],[4409342,127],[4409492,136],[4413146,128],[4413295,136],[4416951,128],[4417098,136],[4420755,128],[4420901,136],[4424559,129],[4424704,136],[4428363,129],[4428507,136],[4432168,129],[4432310,136],[4435973,128],[4436113,136],[4439779,127],[4439916,136],[4443584,126],[4443719,136],[4447386,129],[4447522,136],[4451189,131],[4451325,136],[4454991,134],[4455128,136],[4458793,137],[4458931,136],[4462596,274],[4466399,274],[4470202,274],[4474005,274],[4477808,274],[4481611,274],[4485414,274],[4489217,274],[4493020,274],[4496822,275],[4500626,274],[4504428,275],[4508231,275],[4512035,274],[4515838,274],[4519642,273],[4523445,274],[4527249,273],[4531052,274],[4534856,273],[4538659,274],[4542463,273],[4546266,273],[4550070,273],[4553873,274],[4557677,274],[4561480,275],[4565284,275],[4569089,274],[4572894,273],[4576699,272],[4580504,271],[4584309,271],[4588113,272],[4591918,272],[4595722,271],[4599526,269],[4603331,267],[4607135,266],[4610939,264],[4614743,263],[4618548,261],[4622352,259],[4626156,258],[4629961,256],[4633765,254],[4637569,253],[4641374,250],[4645178,249],[4648983,247],[4652787,246],[4656592,244],[4660396,243],[4664201,241],[4668005,240],[4671810,238],[4675615,235],[4679420,233],[4683225,231],[4687030,228],[4690835,226],[4694638,226],[4698441,225],[4702244,225],[4706047,225],[4709850,224],[4713653,224],[4717456,224],[4721259,223],[4725062,223],[4728865,223],[4732668,222],[4736471,221],[4740274,220],[4744077,219],[4747880,218],[4751683,218],[4755486,218],[4759289,217],[4763093,216],[4766896,216],[4770699,216],[4774502,215],[4778305,214],[4782108,214],[4785912,212],[4789715,212],[4793518,211],[4797321,210],[4801124,210],[4804927,209],[4808731,208],[4812534,207],[4816337,206],[4820140,206],[4823944,204],[4827747,204],[4831550,203],[4835353,202],[4839157,201],[4842960,200],[4846763,200],[4850566,199],[4854370,197],[4858174,196],[4861977,196],[4865781,195],[4869584,195],[4873388,193],[4877192,192],[4880995,191],[4884799,189],[4888603,188],[4892406,187],[4896210,185],[4900013,185],[4903817,183],[4907621,181],[4911424,181],[4915228,181],[4919031,183],[4922835,184],[4926639,185],[4930442,187],[4934246,188],[4938049,190],[4941853,191],[4945656,193],[4949460,194],[4953264,195],[4957068,196],[4960872,197],[4964676,198],[4968480,199],[4972284,200],[4976088,201],[4979892,202],[4983696,203],[4987500,204],[4991304,205],[4995108,206],[4998912,207],[5002717,207],[5006522,207],[5010327,207],[5014132,207],[5017937,207],[5021742,207],[5025547,206],[5029390,93],[5033192,93],[5036995,92],[5040798,92],[5044601,92],[5048404,91],[5052207,91],[5056010,91],[5059813,90],[5063616,90],[5067419,90],[5071222,89],[5075025,89],[5078828,89],[5082631,88],[5086434,88],[5090237,87],[5094039,88],[5097842,87],[5101645,87],[5105447,87],[5109250,87],[5113053,87],[5116856,87],[5120659,87],[5124461,88],[5128264,88],[5132066,89],[5135869,89],[5139672,88],[5143474,88],[5147277,88],[5151079,88],[5154882,88],[5158684,89],[5162487,89],[5166289,90],[5170092,90],[5173894,91],[5177697,91],[5181499,92],[5185302,92],[5189104,93],[5192907,94],[5196709,95],[5200512,96],[5204315,96],[5208118,97],[5211920,98],[5215723,99],[5219526,99],[5223329,100],[5227132,100],[5230935,101],[5234738,101],[5238541,100],[5242344,99],[5246147,98],[5249950,97],[5253753,96],[5257556,95],[5261359,94],[5265163,92],[5268966,92],[5272769,91],[5276573,90],[5280376,90],[5284179,90],[5287983,89],[5291786,89],[5295589,88],[5299391,88],[5303194,87],[5306996,87],[5310798,87],[5314601,86],[5318403,86],[5322206,86],[5326009,86],[5329811,86],[5333614,85],[5337417,84],[5341219,84],[5345022,83],[5348825,82],[5352627,82],[5356430,81],[5360233,80],[5364035,81],[5367838,80],[5371640,81],[5375442,81],[5379245,81],[5383047,81],[5386849,82],[5390651,82],[5394453,82],[5398256,82],[5402058,82],[5405860,83],[5409662,83],[5413464,84],[5417267,84],[5421069,85],[5424871,86],[5428673,87],[5432476,87],[5436279,87],[5440082,86],[5443885,85],[5447688,84],[5451491,83],[5455294,82],[5459096,83],[5462899,83],[5466701,83],[5470503,83],[5474306,83],[5478108,83],[5481910,83],[5485713,83],[5489515,83],[5493317,84],[5497120,84],[5500922,85],[5504725,85],[5508527,86],[5512330,86],[5516132,87],[5519935,87],[5523737,88],[5527540,88],[5531342,89],[5535145,89],[5538948,89],[5542751,89],[5546553,90],[5550356,90],[5554159,90],[5557962,90],[5561764,91],[5565567,91],[5569370,91],[5573172,92],[5576975,92],[5580777,93],[5584580,93],[5588382,94],[5592185,94],[5595987,95],[5599790,95],[5603592,96],[5607395,96],[5611197,97],[5615000,97],[5618802,98],[5622605,98],[5626407,99],[5630209,100],[5634012,99],[5637814,99],[5641617,98],[5645419,99],[5649221,100],[5653024,100],[5656826,101],[5660629,101],[5664431,102],[5668233,103],[5672036,103],[5675838,104],[5679641,104],[5683443,105],[5687246,105],[5691048,106],[5694850,107],[5698653,107],[5702455,108],[5706257,108],[5710059,108],[5713862,107],[5717664,108],[5721466,108],[5725269,107],[5729072,106],[5732875,106],[5736678,105],[5740481,104],[5744284,103],[5748087,103],[5751889,103],[5755691,103],[5759494,102],[5763296,104],[5767098,106],[5770901,107],[5774703,109],[5778505,111],[5782307,113],[5786110,112],[5789912,112],[5793714,112],[5797516,112],[5801318,112],[5805120,112],[5808922,112],[5812724,112],[5816526,112],[5820328,112],[5824130,112],[5827932,112],[5831734,113],[5835537,113],[5839339,113],[5843141,113],[5846944,113],[5850746,113],[5854548,113],[5858351,113],[5862153,113],[5865955,114],[5869758,114],[5873560,115],[5877362,116],[5881165,116],[5884967,117],[5888770,117],[5892572,117],[5896375,117],[5900177,117],[5903980,117],[5907782,118],[5911585,118],[5915387,119],[5919190,119],[5922992,120],[5926795,120],[5930597,121],[5934400,121],[5938202,121],[5942005,120],[5945807,120],[5949609,120],[5953412,119],[5957214,119],[5961016,119],[5964819,118],[5968621,119],[5972423,120],[5976226,120],[5980028,121],[5983831,121],[5987635,119],[5991439,117],[5995243,115],[5999047,113],[6002851,111],[6006655,109],[6010459,107],[6014263,105],[6018066,104],[6021869,103],[6025672,102],[6029475,101],[6033278,100],[6037081,100],[6040883,101],[6044687,100],[6048491,99],[6052295,98],[6056099,97],[6059903,96],[6063707,95],[6067511,94],[6071315,93],[6075119,92],[6078922,92],[6082725,92],[6086528,92],[6090331,92],[6094134,92],[6097937,92],[6101740,91],[6105543,90],[6109346,90],[6113149,89],[6116952,88],[6120755,88],[6124558,87],[6128361,86],[6132164,86],[6135969,83],[6139772,82],[6143574,83],[6147377,83],[6151179,84],[6154982,83],[6158784,84],[6162587,84],[6166389,84],[6170192,84],[6173994,85],[6177796,85],[6181598,86],[6185401,86],[6189203,86],[6193006,86],[6196808,87],[6200611,86],[6204413,86],[6208216,86],[6212018,86],[6215821,85],[6219623,85],[6223426,85],[6227228,85],[6231031,84],[6234833,84],[6238636,84],[6242438,84],[6246241,83],[6250043,83],[6253846,83],[6257648,83],[6261451,82],[6265253,83],[6269056,82],[6272858,82],[6276661,82],[6280463,82],[6284266,82],[6288068,83],[6291871,83],[6295673,84],[6299476,83],[6303278,83],[6307081,82],[6310884,82],[6314687,82],[6318489,83],[6322292,82],[6326094,82],[6329897,81],[6333700,80],[6337503,79],[6341305,79],[6345107,79],[6348909,79],[6352712,78],[6356515,77],[6360318,76],[6364121,75],[6367924,74],[6371727,73],[6375530,72],[6379333,71],[6383136,70],[6386939,69],[6390742,68],[6394545,67],[6398348,66],[6402150,66],[6405952,66],[6409754,66],[6413556,66],[6417358,66],[6421160,66],[6424962,66],[6428764,66],[6432566,66],[6436368,66],[6440171,65],[6443974,64],[6447777,63],[6451580,62],[6455383,61],[6459186,60],[6462989,59],[6466792,58],[6470595,57],[6474398,56],[6478201,55],[6482004,54],[6485807,53],[6489610,52],[6493413,51],[6497216,50],[6501019,49],[6504822,48],[6508625,47],[6512428,46],[6516231,45],[6520034,44],[6523837,43],[6527640,42],[6531443,41],[6535246,40],[6539049,39],[6542852,38],[6546655,37],[6550458,36],[6554261,35],[6558064,34],[6561867,33],[6565670,32],[6569473,31],[6573276,30],[6577079,29],[6580882,28],[6584685,27],[6588488,26],[6592291,25],[6596094,24],[6599897,23],[6603700,22],[6607503,21],[6611306,20],[6615109,19],[6618912,18],[6622715,17],[6626518,16],[6630321,15],[6634124,14],[6637927,13],[6641730,12],[6645533,11],[6649336,10],[6653139,9],[6656942,8],[6660745,7],[6664548,6],[6668351,5],[6672154,4],[6675957,3],[6679760,2]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":60,"yStep":60},"name":0,"imageWidth":3802,"imageHeight":2694}},{"name":"R1_Suct-36-42-36","axesName":"XY","metadataKeys":[],"data":[{"x":1021.6247580332945,"y":1066.4040965437662,"value":[0.05893051138737476,143312.49297516918]},{"x":1023.4444444444445,"y":1128.5727463165438,"value":[0.05897269520626475,142788.38415618302]},{"x":1024.4468085106382,"y":946.4790410482142,"value":[0.05899325883916523,144323.49111758306]},{"x":1024.863412077517,"y":1193.8078130592637,"value":[0.05900579664267845,142238.42583689914]},{"x":1024.5507692980157,"y":849.7941009117649,"value":[0.05899443032321682,145138.57695346943]},{"x":1023.9241192411921,"y":1248.7910065091617,"value":[0.05898509791767878,141774.90254460473]},{"x":1028.2355890323608,"y":711.7476169952655,"value":[0.059076590304714266,146302.34171885892]},{"x":1032.128512337755,"y":1388.0658332130565,"value":[0.05917354898022224,140600.7404685994]},{"x":1029.3732394366198,"y":627.7660784163917,"value":[0.0591014453003008,147010.33000522145]},{"x":1033.3307975222608,"y":527.3358017935606,"value":[0.05919027753305639,147856.97666907607]},{"x":1040.4294978153862,"y":1460.2046915097233,"value":[0.059363368931053304,139992.55659478588]},{"x":1037.44178653325,"y":458.0710107056798,"value":[0.059282986901105526,148440.88738253084]},{"x":1041.465126230209,"y":379.41737124694157,"value":[0.05937358538131093,149103.94951992368]},{"x":1063.1768729784071,"y":1504.4076867865374,"value":[0.05988164035480239,139619.83033779176]},{"x":1117.9397018970192,"y":1534.4979093657796,"value":[0.061128402080187286,139365.966424729]},{"x":1159.8482384823847,"y":1561.8841839862748,"value":[0.06208256953192068,139134.94307167552]},{"x":1213.5232756359826,"y":1641.4479036917262,"value":[0.06330518465148993,138464.00496310412]},{"x":1279.7879403794038,"y":1710.8875850514492,"value":[0.06481421183062362,137878.3714200199]},{"x":1326.1361788617885,"y":1753.1436072396439,"value":[0.06586960965095767,137521.97547583625]},{"x":1369.981571815718,"y":1851.8336551490513,"value":[0.06686874055774109,136689.83076055665]},{"x":1426.5686540198733,"y":1906.3321602428987,"value":[0.06815732347540301,136230.1904675233]},{"x":1486.1852981029808,"y":1943.5340768386131,"value":[0.06951464483756223,135916.35547316686]},{"x":1551.5,"y":1997.5,"value":[0.07100185987745608,135461.1742119328]},{"x":1620,"y":2059.7091346153848,"value":[0.07256167345417511,134936.48869141165]},{"x":1698.5,"y":2142.415094339623,"value":[0.07434933808847305,134238.97281504946]},{"x":1782,"y":2241.509615384615,"value":[0.07625100411933147,133403.2782644445]},{"x":1870,"y":2272.548076923077,"value":[0.07825424825781374,133141.30304471607]},{"x":1961,"y":2293.4278846153857,"value":[0.0803256462153649,132964.95806482324]},{"x":2052.5,"y":2265.5188679245293,"value":[0.08240782122738921,133199.91733656745]},{"x":2143.5,"y":2247.5,"value":[0.0844787385523163,133351.5011298791]},{"x":2232.5,"y":2196.584905660377,"value":[0.08650372985127286,133780.41811378146]},{"x":2319.5,"y":2148.8679245283024,"value":[0.08848324110646498,134182.3810002273]},{"x":2403.5,"y":2159.0943396226417,"value":[0.09039518897158753,134095.87237529902]},{"x":2483,"y":2185.596153846155,"value":[0.09220491892646371,133872.17260879622]},{"x":2558,"y":2167.4179487179476,"value":[0.09391167780502116,134025.15615237117]},{"x":2629,"y":2151.423076923077,"value":[0.09552742454147908,134159.74759092648]},{"x":2694.6509433962265,"y":2144.0255047018754,"value":[0.09702153415559453,134221.879818323]},{"x":2753.9870560547715,"y":2094.0831193838244,"value":[0.09837139392797775,134642.70126377497]},{"x":2809.913143631438,"y":2052.46842818428,"value":[0.09964374517732955,134993.32951638266]},{"x":2862.180894308946,"y":2035.8609573264714,"value":[0.10083314247383275,135133.15149906295]},{"x":2911.5894308943134,"y":2021.3439145709247,"value":[0.10195749051641662,135255.36057141685]},{"x":2996.7120596205964,"y":1942.0098123827393,"value":[0.1038938825530968,135923.87293192997]},{"x":3068.9552845528433,"y":1857.7206158717545,"value":[0.10553708096960769,136634.20385368654]},{"x":3100.3326558265603,"y":1841.9107023857127,"value":[0.10625102768453279,136767.37591155237]},{"x":3183.2276422764216,"y":1800.5174777952063,"value":[0.10813718787147474,137116.04191895082]},{"x":3244.2276422764216,"y":1761.089434039904,"value":[0.10952504726880766,137448.21809393907]},{"x":3290.239334107628,"y":1720.9181220932535,"value":[0.1105717668880649,137786.71318006737]},{"x":3338.5907859078593,"y":1669.981445176468,"value":[0.11167160591210615,138215.95561343821]},{"x":1054.823170731707,"y":258.87601626016254,"value":[0.05967612212258411,150120.106076916]},{"x":1050.959349593496,"y":294.93834688346885,"value":[0.05958862799080185,149816.1022757886]},{"x":1048.3834688346883,"y":320.69715447154476,"value":[0.05953031978802807,149598.95605401148]},{"x":1044.519647696477,"y":347.7439024390244,"value":[0.0594427142595702,149370.95661326827]},{"x":1040.6558265582655,"y":404.4132791327913,"value":[0.05935547474876074,148893.2285598342]},{"x":1038.0799457994578,"y":431.460027100271,"value":[0.05929718245979776,148665.22457228793]},{"x":1035.5040650406504,"y":484.2655826558265,"value":[0.0592392084470508,148220.0652693583]},{"x":1034.2161246612466,"y":506.160569105691,"value":[0.05921016574233952,148035.48779808558]},{"x":1031.640243902439,"y":547.3746612466125,"value":[0.059152048505295346,147688.04838707845]},{"x":1032.9281842818427,"y":566.6937669376694,"value":[0.059181600451952254,147525.17735373788]},{"x":1031.640243902439,"y":582.1490514905149,"value":[0.05915247817818697,147394.88871131098]},{"x":1031.640243902439,"y":596.3163956639567,"value":[0.059152653230105774,147275.45328785013]},{"x":1030.352303523035,"y":613.059620596206,"value":[0.05912354687015128,147134.3068796541]},{"x":1030.3523035230353,"y":645.2581300813008,"value":[0.0591239447154213,146862.86273542495]},{"x":1029.0643631436312,"y":664.5772357723577,"value":[0.05909487018308841,146700.00079569055]},{"x":1027.7764227642276,"y":686.4722222222218,"value":[0.05906582747837713,146515.42332441782]},{"x":1027.7764227642274,"y":740.5657181571814,"value":[0.05906649585843076,146059.39716211284]},{"x":1026.4884823848238,"y":808.8265582655827,"value":[0.059038026050908306,145483.94012315015]},{"x":1025.20054200542,"y":895.1185636856369,"value":[0.059009779036737056,144756.47436341914]},{"x":1022.6246612466123,"y":1004.5934959349595,"value":[0.05895250523166533,143833.57336664625]},{"x":1026.4884823848238,"y":1299.5318428184282,"value":[0.05904408921282338,141347.13136509806]},{"x":1029.0643631436312,"y":1347.1856368563685,"value":[0.05910330450281279,140945.38493803277]},{"x":1036.7920054200542,"y":1425.7500000000002,"value":[0.059280154682241015,140283.03394529514]},{"x":1053.5352303523034,"y":1483.7073170731705,"value":[0.05966194291716068,139794.37537724257]},{"x":1085.7337398373984,"y":1513.329945799458,"value":[0.0603951399221815,139544.5330944746]},{"x":1099.9010840108401,"y":1522.3455284552845,"value":[0.060717696953300954,139468.4787192565]},{"x":1138.5392953929538,"y":1548.1043360433603,"value":[0.06159741241436384,139251.18699978062]},{"x":1184.9051490514905,"y":1594.4701897018967,"value":[0.0626532619333689,138860.14374717957]},{"x":1245.4383468834687,"y":1693.641598915989,"value":[0.06403220955306065,138023.88208320877]},{"x":2954.535230352303,"y":1987.2920054200542,"value":[0.10293450671164973,135542.277880144]},{"x":3034.387533875338,"y":1893.272357723577,"value":[0.1047507658521448,136334.61287950177]},{"x":3129.69512195122,"y":1826.2994579945798,"value":[0.10691911805660546,136898.88023607002]},{"x":3156.7418699186987,"y":1809.5562330623306,"value":[0.10753448920645785,137039.93570820437]},{"x":3204.3956639566395,"y":1790.2371273712736,"value":[0.10861884036060698,137202.63396302768]},{"x":3226.290650406504,"y":1778.6456639566393,"value":[0.10911702220772301,137300.27655929772]},{"x":3261.065040650407,"y":1746.4471544715448,"value":[0.10990808182881519,137571.59793984354]},{"x":3277.808265582655,"y":1732.2798102981028,"value":[0.11028897889032999,137690.97425486424]},{"x":3302.279132791328,"y":1710.3848238482383,"value":[0.11084565990594941,137875.46988368142]},{"x":3312.5826558265576,"y":1696.2174796747968,"value":[0.11107999076998976,137994.86893271757]},{"x":3324.1741192411914,"y":1680.762195121951,"value":[0.1113436189597142,138125.1212007198]},{"x":3351.2208672086717,"y":1664.0189701897018,"value":[0.11195899010956663,138266.1766728541]},{"x":3366.6761517615173,"y":1648.5636856368562,"value":[0.11231055801777576,138396.4153004471]},{"x":3371.8279132791326,"y":1633.1084010840107,"value":[0.11242762001002574,138526.69030246473]},{"x":3379.555555555555,"y":1620.2289972899728,"value":[0.11260334030888709,138635.24067933788]},{"x":3392.434959349593,"y":1620.2289972899728,"value":[0.11289647270383604,138635.195211307]},{"x":3405.3143631436315,"y":1635.6842818428183,"value":[0.11318979606451461,138504.85655404616]},{"x":3418.1937669376694,"y":1645.9878048780488,"value":[0.11348305576994999,138417.94895986197]}],"autoDetectionData":{"fgColor":[3,3,4],"bgColor":[255,255,255],"mask":[[955355,3],[959156,5],[962957,7],[966758,9],[970559,11],[974360,13],[978161,15],[981962,16],[985763,18],[989564,19],[993365,21],[997166,22],[1000967,24],[1004768,25],[1008569,27],[1012370,28],[1016172,29],[1019973,30],[1023774,32],[1027575,33],[1031376,35],[1035177,36],[1038978,38],[1042779,39],[1046580,40],[1050381,41],[1054182,42],[1057983,43],[1061784,44],[1065567,63],[1069369,63],[1073171,63],[1076973,63],[1080775,64],[1084577,65],[1088379,65],[1092181,65],[1095983,65],[1099785,65],[1103587,65],[1107389,65],[1111191,65],[1114993,65],[1118795,65],[1122597,65],[1126399,65],[1130201,65],[1134003,65],[1137805,65],[1141607,65],[1145409,65],[1149211,65],[1153013,65],[1156815,66],[1160617,67],[1164419,68],[1168221,68],[1172023,68],[1175825,68],[1179628,67],[1183431,66],[1187233,66],[1191035,66],[1194837,66],[1198639,66],[1202441,66],[1206243,66],[1210045,66],[1213847,66],[1217649,66],[1221451,66],[1225253,66],[1229055,66],[1232857,66],[1236659,66],[1240461,66],[1244263,66],[1248065,66],[1251867,66],[1255669,66],[1259473,64],[1263276,63],[1267078,63],[1270880,63],[1274682,63],[1278484,63],[1282286,63],[1286088,63],[1289890,63],[1293692,63],[1297494,63],[1301296,63],[1305098,63],[1308900,63],[1312702,63],[1316504,63],[1320306,63],[1324108,63],[1327910,63],[1331712,63],[1335514,63],[1339316,63],[1343118,63],[1346920,63],[1350722,63],[1354524,63],[1358326,63],[1362128,63],[1365930,63],[1369732,63],[1373534,63],[1377336,63],[1381138,63],[1384940,63],[1388742,63],[1392544,63],[1396346,63],[1400148,63],[1403950,63],[1407752,63],[1411554,63],[1415356,63],[1419158,63],[1422960,63],[1426762,63],[1430563,64],[1434364,65],[1438165,66],[1441966,67],[1445767,68],[1449569,68],[1453371,68],[1457173,68],[1460975,68],[1464777,68],[1468579,68],[1472381,68],[1476183,68],[1479985,68],[1483787,68],[1487589,68],[1491390,69],[1495192,69],[1498993,70],[1502795,70],[1506596,71],[1510398,71],[1514200,71],[1518002,71],[1521804,71],[1525606,71],[1529408,70],[1533209,70],[1537011,69],[1540813,68],[1544614,68],[1548416,67],[1552218,67],[1556019,67],[1559821,67],[1563623,66],[1567425,66],[1571227,66],[1575029,65],[1578830,66],[1582632,66],[1586434,65],[1590235,66],[1594037,66],[1597838,66],[1601639,67],[1605440,68],[1609241,69],[1613042,70],[1616844,69],[1620646,69],[1624448,69],[1628250,68],[1632052,68],[1635854,68],[1639656,68],[1643458,68],[1647260,68],[1651062,68],[1654864,68],[1658666,68],[1662468,68],[1666270,68],[1670072,68],[1673874,68],[1677676,68],[1681478,68],[1685280,68],[1689082,68],[1692884,68],[1696686,67],[1700488,66],[1704290,65],[1708092,64],[1711894,63],[1715696,63],[1719498,63],[1723300,63],[1727102,63],[1730904,63],[1734706,63],[1738508,63],[1742310,64],[1746112,64],[1749914,65],[1753716,65],[1757518,65],[1761320,65],[1765122,65],[1768924,65],[1772726,65],[1776528,66],[1780330,66],[1784132,67],[1787934,67],[1791736,68],[1795538,68],[1799341,67],[1803143,67],[1806946,66],[1810748,66],[1814550,66],[1818352,66],[1822154,66],[1825956,66],[1829758,66],[1833561,65],[1837363,65],[1841166,65],[1844968,65],[1848771,64],[1852573,65],[1856375,65],[1860177,65],[1863979,65],[1867781,65],[1871583,65],[1875385,66],[1879188,66],[1882990,66],[1886792,67],[1890595,67],[1894397,67],[1898199,68],[1902002,67],[1905804,67],[1909606,67],[1913408,67],[1917210,67],[1921012,67],[1924814,67],[1928616,67],[1932418,67],[1936220,67],[1940022,67],[1943824,67],[1947626,67],[1951429,66],[1955231,66],[1959033,66],[1962834,67],[1966636,67],[1970438,67],[1974240,67],[1978042,67],[1981844,67],[1985646,67],[1989447,68],[1993248,69],[1997049,70],[2000851,70],[2004653,70],[2008455,70],[2012257,70],[2016059,70],[2019860,71],[2023661,72],[2027463,72],[2031264,73],[2035065,74],[2038867,74],[2042668,75],[2046470,76],[2050271,78],[2054073,79],[2057875,79],[2061676,80],[2065478,80],[2069279,82],[2073081,82],[2076883,82],[2080684,83],[2084486,84],[2088287,85],[2092089,85],[2095890,86],[2099692,87],[2103493,88],[2107294,89],[2111096,89],[2114897,91],[2118699,91],[2122500,92],[2126301,93],[2130103,94],[2133904,95],[2137706,95],[2141507,96],[2145308,97],[2149110,97],[2152912,97],[2156714,97],[2160515,98],[2164317,98],[2168119,98],[2171921,98],[2175722,99],[2179524,99],[2183326,99],[2187128,99],[2190929,100],[2194731,100],[2198532,101],[2202334,101],[2206135,102],[2209937,102],[2213738,103],[2217540,103],[2221341,104],[2225143,104],[2228944,105],[2232746,105],[2236548,105],[2240350,105],[2244151,106],[2247953,106],[2251755,106],[2255557,106],[2259358,107],[2263160,107],[2266962,107],[2270764,107],[2274565,108],[2278367,108],[2282169,108],[2285970,109],[2289772,109],[2293574,109],[2297375,109],[2301177,109],[2304979,108],[2308780,109],[2312582,109],[2316384,109],[2320185,110],[2323987,110],[2327789,110],[2331591,109],[2335393,109],[2339195,108],[2342997,108],[2346799,107],[2350600,108],[2354402,107],[2358204,107],[2362005,107],[2365807,107],[2369609,106],[2373411,106],[2377213,106],[2381015,106],[2384817,106],[2388619,105],[2392421,105],[2396223,104],[2400025,104],[2403827,103],[2407629,103],[2411431,103],[2415233,103],[2419035,102],[2422837,102],[2426639,102],[2430441,102],[2434243,101],[2438045,101],[2441847,101],[2445649,101],[2449451,101],[2453253,101],[2457055,101],[2460857,101],[2464659,101],[2468461,101],[2472263,101],[2476065,101],[2479867,101],[2483669,101],[2487471,101],[2491273,101],[2495075,101],[2498877,100],[2502679,100],[2506481,100],[2510283,100],[2514085,99],[2517887,104],[2521689,104],[2525491,104],[2529293,104],[2533095,104],[2536897,104],[2540699,104],[2544501,104],[2548303,104],[2552105,104],[2555907,104],[2559709,104],[2563511,104],[2567313,104],[2571115,104],[2574917,104],[2578719,104],[2582521,104],[2586323,104],[2590125,104],[2593927,104],[2597729,104],[2601531,104],[2605333,104],[2609135,104],[2612937,104],[2616739,104],[2620541,104],[2624343,104],[2628145,104],[2631947,104],[2635750,103],[2639552,103],[2643355,102],[2647158,101],[2650960,101],[2654763,100],[2658566,99],[2662368,99],[2666171,98],[2669974,97],[2673776,97],[2677579,96],[2681382,95],[2685184,95],[2688985,96],[2692786,97],[2696587,98],[2700388,99],[2704189,100],[2707990,101],[2711791,102],[2715592,103],[2719393,104],[2723194,105],[2726995,106],[2730796,107],[2734597,108],[2738398,109],[2742199,110],[2746000,111],[2749801,112],[2753603,112],[2757405,112],[2761207,112],[2765009,112],[2768811,112],[2772613,112],[2776415,112],[2780217,112],[2784019,112],[2787821,112],[2791623,112],[2795425,112],[2799227,112],[2803029,112],[2806831,112],[2810633,112],[2814435,112],[2818237,112],[2822039,112],[2825841,112],[2829643,112],[2833445,112],[2837247,112],[2841049,112],[2844851,112],[2848653,112],[2852455,112],[2856257,112],[2860059,112],[2863861,112],[2867663,112],[2871465,112],[2875267,112],[2879069,112],[2882871,112],[2886673,112],[2890475,112],[2894277,112],[2898079,112],[2901881,112],[2905683,112],[2909485,112],[2913287,112],[2917089,112],[2920891,112],[2924693,112],[2928495,112],[2932297,112],[2936099,112],[2939901,112],[2943703,112],[2947505,112],[2951307,112],[2955109,112],[2958911,112],[2962713,112],[2966515,112],[2970317,112],[2974119,112],[2977921,112],[2981723,112],[2985525,112],[2989327,112],[2993129,112],[2996931,112],[3000733,112],[3004535,112],[3008337,112],[3012139,112],[3015941,112],[3019743,112],[3023545,112],[3027347,112],[3031149,112],[3034951,112],[3038753,112],[3042555,112],[3046357,112],[3050159,112],[3053961,112],[3057763,112],[3061565,112],[3065367,112],[3069169,112],[3072971,112],[3076773,112],[3080575,112],[3084377,112],[3088179,112],[3091981,112],[3095783,112],[3099585,112],[3103387,112],[3107189,112],[3110991,112],[3114793,112],[3118595,112],[3122397,112],[3126199,112],[3130001,112],[3133803,112],[3137605,112],[3141407,112],[3145209,112],[3149011,112],[3152813,112],[3156615,112],[3160417,112],[3164219,112],[3168021,112],[3171823,112],[3175625,112],[3179427,112],[3183229,112],[3187031,112],[3190833,112],[3194635,112],[3198437,112],[3202239,112],[3206041,112],[3209843,112],[3213645,112],[3217447,112],[3221249,112],[3225051,112],[3228853,113],[3232655,114],[3236457,114],[3240259,115],[3244061,116],[3247863,116],[3251666,116],[3255468,116],[3259270,116],[3263072,116],[3266874,116],[3270677,115],[3274479,115],[3278281,115],[3282083,115],[3285885,115],[3289688,114],[3293490,114],[3297292,114],[3301094,114],[3304896,114],[3308698,114],[3312501,113],[3316303,113],[3320105,113],[3323907,113],[3327710,112],[3331512,112],[3335314,112],[3339116,112],[3342918,112],[3346721,111],[3350523,111],[3354325,111],[3358127,111],[3361929,111],[3365731,111],[3369533,111],[3373335,111],[3377137,111],[3380939,111],[3384742,109],[3388544,109],[3392346,109],[3396148,109],[3399950,109],[3403752,109],[3407554,108],[3411356,108],[3415158,108],[3418960,108],[3422763,107],[3426565,107],[3430367,106],[3434169,106],[3437971,106],[3441773,106],[3445575,106],[3449377,106],[3453180,105],[3456982,105],[3460784,104],[3464586,104],[3468388,104],[3472191,103],[3475993,103],[3479795,103],[3483597,103],[3487400,102],[3491202,101],[3495004,101],[3498806,101],[3502608,101],[3506411,100],[3510213,100],[3514015,100],[3517817,100],[3521620,99],[3525422,99],[3529224,99],[3533026,99],[3536828,99],[3540631,98],[3544433,98],[3548235,98],[3552037,98],[3555839,98],[3559642,97],[3563444,97],[3567246,97],[3571048,97],[3574850,97],[3578653,96],[3582455,96],[3586257,96],[3590059,96],[3593861,96],[3597663,96],[3601466,95],[3605268,95],[3609070,95],[3612872,95],[3616674,95],[3620477,93],[3624279,93],[3628081,93],[3631883,92],[3635685,92],[3639487,92],[3643289,91],[3647091,91],[3650893,91],[3654695,90],[3658497,90],[3662299,90],[3666101,89],[3669903,89],[3673705,89],[3677507,88],[3681309,88],[3685111,87],[3688913,87],[3692694,2],[3692715,86],[3696496,2],[3696517,85],[3700298,2],[3700319,85],[3704100,3],[3704122,84],[3707903,2],[3707924,83],[3711704,3],[3711726,83],[3715506,4],[3715528,83],[3719308,4],[3719330,83],[3723111,3],[3723133,82],[3726912,5],[3726935,82],[3730715,4],[3730737,82],[3734516,5],[3734539,82],[3738318,6],[3738342,81],[3742120,6],[3742144,81],[3745922,6],[3745946,81],[3749724,7],[3749748,81],[3753527,6],[3753551,80],[3757329,6],[3757353,80],[3761130,8],[3761155,80],[3764932,8],[3764957,80],[3768735,7],[3768759,80],[3772536,9],[3772562,79],[3776338,9],[3776364,79],[3780140,9],[3780166,79],[3783943,9],[3783968,79],[3787744,10],[3787770,79],[3791546,10],[3791572,79],[3795349,10],[3795374,79],[3799150,11],[3799176,79],[3802952,11],[3802978,79],[3806754,12],[3806780,79],[3810556,12],[3810582,79],[3814358,12],[3814384,79],[3818160,13],[3818186,79],[3821963,12],[3821988,79],[3825764,13],[3825790,79],[3829567,13],[3829592,79],[3833368,14],[3833394,79],[3837171,13],[3837196,79],[3840973,14],[3840998,79],[3844774,15],[3844800,79],[3848576,15],[3848602,79],[3852378,16],[3852404,79],[3856180,16],[3856207,78],[3859982,16],[3860009,78],[3863784,17],[3863811,78],[3867587,16],[3867613,78],[3871388,17],[3871415,78],[3875190,18],[3875217,78],[3878993,17],[3879020,77],[3882794,18],[3882822,77],[3886597,18],[3886624,77],[3890399,18],[3890426,77],[3894200,19],[3894228,77],[3898003,19],[3898030,77],[3901804,20],[3901832,77],[3905607,19],[3905635,76],[3909409,20],[3909437,76],[3913211,20],[3913239,76],[3917013,20],[3917041,76],[3920815,21],[3920843,76],[3924617,21],[3924645,77],[3928418,22],[3928448,76],[3932221,22],[3932250,76],[3936023,22],[3936052,77],[3939825,22],[3939854,77],[3943626,24],[3943656,77],[3947429,23],[3947458,78],[3951231,23],[3951260,78],[3955033,24],[3955063,78],[3958835,24],[3958865,78],[3962637,24],[3962667,78],[3966439,25],[3966469,79],[3970241,25],[3970271,79],[3974043,25],[3974073,79],[3977844,27],[3977876,79],[3981646,27],[3981678,79],[3985449,26],[3985480,79],[3989251,27],[3989282,80],[3993052,28],[3993084,80],[3996854,28],[3996886,81],[4000657,28],[4000689,80],[4004458,29],[4004491,80],[4008261,28],[4008293,81],[4012062,30],[4012095,81],[4015864,30],[4015897,81],[4019666,30],[4019698,83],[4023469,30],[4023500,83],[4027271,114],[4031073,114],[4034874,115],[4038676,115],[4042479,114],[4046281,114],[4050082,115],[4053884,115],[4057686,115],[4061488,115],[4065291,114],[4069092,115],[4072895,114],[4076696,115],[4080499,114],[4084301,114],[4088103,114],[4091905,114],[4095706,116],[4099509,115],[4103311,115],[4107113,115],[4110914,116],[4114716,116],[4118518,117],[4122320,117],[4126123,116],[4129924,117],[4133726,117],[4137529,116],[4141330,118],[4145132,118],[4148934,118],[4152737,117],[4156538,118],[4160340,118],[4164142,119],[4167945,118],[4171747,118],[4175548,119],[4179350,119],[4183152,119],[4186954,120],[4190757,119],[4194559,119],[4198361,119],[4202162,121],[4205964,121],[4209767,120],[4213568,121],[4217370,122],[4221172,122],[4224974,122],[4228776,122],[4232578,123],[4236380,123],[4240182,123],[4243984,123],[4247786,123],[4251588,123],[4255390,123],[4259192,123],[4262995,122],[4266796,123],[4270598,123],[4274400,123],[4278203,122],[4282004,123],[4285806,123],[4289608,123],[4293410,123],[4297212,123],[4301014,123],[4304816,123],[4308618,123],[4312420,123],[4316222,123],[4320024,123],[4323826,123],[4327628,123],[4331430,123],[4335232,123],[4339034,123],[4342836,123],[4346638,123],[4350440,123],[4354242,123],[4358044,123],[4361846,123],[4365649,122],[4369450,123],[4373252,123],[4377055,122],[4380856,123],[4384658,123],[4388460,123],[4392263,122],[4396064,123],[4399866,123],[4403669,122],[4407471,122],[4411272,123],[4415075,122],[4418877,122],[4422678,123],[4426481,122],[4430283,122],[4434084,123],[4437886,123],[4441687,124],[4445489,124],[4449291,124],[4453092,125],[4456894,125],[4460695,126],[4464497,126],[4468299,126],[4472100,127],[4475902,127],[4479704,127],[4483506,127],[4487307,128],[4491109,128],[4494911,128],[4498713,128],[4502514,129],[4506316,129],[4510118,129],[4513920,129],[4517721,130],[4521523,130],[4525325,130],[4529127,130],[4532928,131],[4536730,131],[4540532,131],[4544334,131],[4548135,132],[4551937,132],[4555739,132],[4559541,132],[4563342,133],[4567144,133],[4570946,133],[4574748,133],[4578549,134],[4582351,134],[4586153,134],[4589955,134],[4593756,135],[4597558,135],[4601360,135],[4605162,135],[4608964,135],[4612766,135],[4616568,135],[4620370,135],[4624172,135],[4627974,135],[4631775,136],[4635577,136],[4639379,136],[4643181,136],[4646983,136],[4650785,136],[4654587,136],[4658389,136],[4662191,136],[4665993,136],[4669795,136],[4673597,136],[4677399,136],[4681201,136],[4685003,136],[4688805,136],[4692607,136],[4696409,136],[4700211,136],[4704012,137],[4707814,137],[4711616,137],[4715418,137],[4719220,137],[4723022,137],[4726824,137],[4730626,137],[4734428,137],[4738230,137],[4742032,137],[4745834,137],[4749636,137],[4753438,137],[4757240,137],[4761042,137],[4764844,137],[4768646,137],[4772447,138],[4776249,138],[4780051,138],[4783853,138],[4787655,138],[4791457,138],[4795259,138],[4799061,138],[4802863,138],[4806665,138],[4810467,138],[4814269,138],[4818071,138],[4821873,138],[4825675,138],[4829477,138],[4833279,138],[4837081,138],[4840883,138],[4844685,138],[4848487,138],[4852289,138],[4856091,138],[4859893,138],[4863695,138],[4867497,139],[4871299,139],[4875101,139],[4878903,139],[4882705,139],[4886507,140],[4890309,140],[4894111,140],[4897913,140],[4901715,141],[4905517,141],[4909319,141],[4913121,141],[4916923,141],[4920725,142],[4924527,142],[4928329,142],[4932130,143],[4935932,144],[4939734,144],[4943536,144],[4947337,145],[4951139,145],[4954941,145],[4958743,145],[4962545,145],[4966346,146],[4970148,146],[4973950,146],[4977752,146],[4981553,147],[4985355,147],[4989157,147],[4992959,147],[4996760,148],[5000562,148],[5004364,148],[5008166,148],[5011968,148],[5015769,149],[5019571,149],[5023373,149],[5027175,149],[5030976,150],[5034778,150],[5038580,150],[5042382,150],[5046183,151],[5049985,151],[5053787,151],[5057589,151],[5061391,151],[5065193,151],[5068995,151],[5072797,151],[5076599,151],[5080401,151],[5084203,151],[5088005,151],[5091807,151],[5095609,151],[5099411,151],[5103213,151],[5107015,151],[5110817,151],[5114619,151],[5118421,151],[5122223,151],[5126025,151],[5129827,151],[5133629,151],[5137431,151],[5141233,151],[5145035,151],[5148837,151],[5152639,151],[5156441,151],[5160243,151],[5160403,1],[5164045,151],[5164204,2],[5167847,151],[5168005,3],[5171649,151],[5171806,4],[5175451,151],[5175607,5],[5179253,151],[5179408,6],[5183055,151],[5183209,7],[5186857,151],[5187010,8],[5190659,151],[5190811,9],[5194461,161],[5198263,161],[5202065,161],[5205867,161],[5209669,161],[5213471,161],[5217273,161],[5221075,161],[5224877,161],[5228679,161],[5232481,161],[5236283,161],[5240085,161],[5243887,161],[5247689,161],[5251491,161],[5255293,161],[5259095,161],[5262897,161],[5266699,161],[5270501,161],[5274303,161],[5278105,161],[5281907,161],[5285710,160],[5289512,160],[5293314,160],[5297116,160],[5300919,159],[5304721,159],[5308523,159],[5312325,159],[5316128,158],[5319930,158],[5323732,158],[5327534,158],[5331336,158],[5335138,158],[5338940,158],[5342742,158],[5346544,158],[5350346,158],[5354148,158],[5357950,158],[5361752,158],[5365554,158],[5369356,158],[5373158,158],[5376960,158],[5380762,158],[5384564,158],[5388366,158],[5392168,158],[5395970,158],[5399773,157],[5403576,156],[5407379,155],[5411182,154],[5414985,153],[5418788,152],[5422591,151],[5426394,150],[5430197,149],[5434000,148],[5437803,147],[5441606,146],[5445409,145],[5449212,144],[5453015,143],[5456818,142],[5460621,141],[5464424,140],[5468227,139],[5472030,138],[5475833,137],[5479636,136],[5483439,135],[5487242,134],[5491045,133],[5494848,132],[5498651,131],[5502454,130],[5506257,129],[5510060,128],[5513863,127],[5517666,126],[5521469,125],[5521620,33],[5525271,125],[5525421,35],[5529073,126],[5529221,38],[5532875,126],[5533021,41],[5536677,126],[5536822,43],[5540479,126],[5540622,46],[5544281,127],[5544422,49],[5548083,130],[5548223,51],[5551885,192],[5555687,193],[5559489,194],[5563291,195],[5567093,196],[5570895,197],[5574697,198],[5578500,198],[5582302,199],[5586104,200],[5589906,201],[5593708,202],[5597510,203],[5601312,204],[5605115,203],[5608917,203],[5612719,203],[5616521,203],[5620324,202],[5624126,202],[5627928,202],[5631730,202],[5635532,202],[5639335,201],[5643137,201],[5646939,201],[5650741,202],[5654544,203],[5658346,205],[5662148,207],[5665950,209],[5669752,211],[5673555,212],[5677357,214],[5677600,2],[5681159,216],[5681400,6],[5684961,218],[5685201,9],[5688764,217],[5689002,12],[5692566,218],[5692803,15],[5696368,219],[5696603,19],[5700170,219],[5700404,22],[5703972,220],[5704205,25],[5707775,220],[5708006,28],[5711577,220],[5711806,32],[5715379,221],[5715607,35],[5719181,222],[5719408,38],[5722984,221],[5723209,41],[5726786,222],[5727009,45],[5730588,270],[5734390,272],[5738193,273],[5741995,275],[5745797,277],[5749599,279],[5753401,281],[5757204,282],[5761006,284],[5764808,286],[5768610,288],[5772413,289],[5776215,291],[5780017,293],[5783819,295],[5787621,297],[5791424,298],[5795226,298],[5799028,297],[5802830,296],[5806633,294],[5810435,293],[5814237,293],[5818039,296],[5821841,299],[5825644,301],[5829446,303],[5833248,303],[5837050,303],[5840853,302],[5844655,302],[5848457,302],[5852259,302],[5856062,301],[5859864,301],[5863666,301],[5867468,301],[5871270,301],[5875073,300],[5878875,300],[5882677,300],[5886479,300],[5890282,299],[5894084,299],[5897886,299],[5901688,299],[5905490,299],[5909293,298],[5913095,298],[5916897,300],[5920699,302],[5924502,303],[5928304,305],[5932106,307],[5935908,309],[5939711,310],[5943513,310],[5947315,309],[5951117,308],[5954919,307],[5958722,305],[5962524,304],[5966326,303],[5970128,302],[5973931,300],[5977733,299],[5981535,298],[5985337,297],[5989140,295],[5992942,94],[5993037,199],[5996744,94],[5996839,198],[6000546,93],[6000642,197],[6004348,93],[6004445,197],[6008151,92],[6008247,198],[6011953,92],[6012050,197],[6015755,92],[6015852,198],[6019557,92],[6019655,198],[6023360,91],[6023458,197],[6027162,91],[6027260,198],[6030964,91],[6031063,198],[6034766,90],[6034865,198],[6038569,89],[6038668,198],[6042371,89],[6042471,198],[6046173,89],[6046273,198],[6049975,89],[6050076,198],[6053777,89],[6053878,199],[6057580,88],[6057681,198],[6061382,88],[6061484,198],[6065185,87],[6065286,199],[6068988,85],[6069089,198],[6072791,84],[6072891,199],[6076594,82],[6076694,199],[6080397,81],[6080497,198],[6084200,79],[6084299,199],[6088003,78],[6088102,199],[6091806,76],[6091904,199],[6095609,75],[6095707,199],[6099412,73],[6099510,199],[6103215,72],[6103312,199],[6107018,70],[6107115,199],[6110821,69],[6110917,200],[6114624,67],[6114720,199],[6118426,67],[6118523,199],[6122229,65],[6122350,175],[6126032,64],[6126152,175],[6129834,63],[6129955,175],[6132177,1],[6133637,62],[6133758,174],[6135978,2],[6137440,60],[6137560,174],[6139779,3],[6141242,60],[6141363,173],[6143580,4],[6145045,58],[6145166,172],[6147381,5],[6148848,57],[6148969,171],[6151182,6],[6152650,56],[6152771,171],[6154983,7],[6156453,55],[6156574,170],[6158784,8],[6160256,53],[6160377,169],[6162585,9],[6164058,53],[6164179,169],[6166386,10],[6167861,51],[6167982,168],[6170187,11],[6171664,50],[6171785,167],[6173988,12],[6175466,49],[6175587,167],[6177789,13],[6179269,48],[6179390,166],[6181590,14],[6183072,46],[6183193,165],[6185391,15],[6186874,46],[6186995,165],[6189192,16],[6190798,164],[6192993,17],[6194601,163],[6196794,18],[6198404,162],[6200595,19],[6202206,162],[6204396,20],[6206009,161],[6208197,21],[6209812,160],[6211998,22],[6213614,160],[6215799,23],[6217417,159],[6219600,24],[6221220,158],[6223401,25],[6225023,157],[6227202,26],[6228825,157],[6231003,27],[6232628,156],[6234804,28],[6236431,155],[6238605,29],[6240234,154],[6242406,30],[6244036,154],[6246207,31],[6247839,153],[6250008,32],[6251642,152],[6253809,33],[6255445,151],[6257610,34],[6259247,151],[6261411,35],[6263050,150],[6265212,36],[6266853,149],[6269013,37],[6270656,148],[6272814,38],[6274458,148],[6276615,39],[6278261,147],[6280416,40],[6282064,146],[6284217,41],[6285866,146],[6288018,42],[6289669,145],[6291819,43],[6293472,144],[6295620,44],[6297275,143],[6299421,45],[6301077,143],[6303222,46],[6304880,142],[6307020,50],[6308683,141],[6310821,51],[6312486,140],[6314622,52],[6316288,140],[6318423,53],[6320091,139],[6322224,54],[6323894,138],[6326025,55],[6327697,137],[6329826,56],[6331499,137],[6333627,57],[6335302,136],[6337428,58],[6339105,135],[6341229,59],[6342908,134],[6345030,60],[6346710,134],[6348831,61],[6350513,133],[6352632,62],[6354316,132],[6356433,63],[6358118,132],[6360234,64],[6361921,131],[6364035,65],[6365724,130],[6367836,66],[6369527,129],[6371637,67],[6373329,129],[6375438,68],[6377132,128],[6379239,69],[6380935,127],[6383040,70],[6384738,126],[6386841,71],[6388540,126],[6390642,72],[6392343,125],[6394443,73],[6396146,124],[6398244,74],[6399949,123],[6402045,75],[6403751,123],[6405846,76],[6407554,122],[6409646,78],[6411357,121],[6413446,80],[6415159,121],[6417246,82],[6418962,120],[6421046,84],[6422765,119],[6424846,86],[6426568,118],[6428648,86],[6430370,118],[6432449,87],[6434173,118],[6436251,87],[6437976,118],[6440052,88],[6441778,119],[6443854,88],[6445581,119],[6447654,90],[6449384,119],[6451454,92],[6453187,119],[6455254,94],[6456989,120],[6459054,96],[6460792,120],[6462854,98],[6464595,120],[6466655,99],[6468397,121],[6470457,99],[6472200,121],[6474258,100],[6476003,121],[6478060,100],[6479806,121],[6481861,100],[6483608,122],[6485661,101],[6487411,122],[6489462,101],[6491214,122],[6493257,107],[6495016,123],[6497058,107],[6498819,123],[6500859,107],[6502622,123],[6504660,107],[6506425,123],[6508461,107],[6510227,124],[6512262,107],[6514030,124],[6516063,107],[6517833,124],[6519864,107],[6521635,125],[6523665,107],[6525438,125],[6527466,107],[6529241,125],[6531267,107],[6533044,125],[6535050,125],[6536846,126],[6538851,125],[6540649,126],[6542652,126],[6544452,126],[6546453,126],[6548254,127],[6550254,126],[6552057,127],[6554055,127],[6555860,127],[6557856,127],[6559663,127],[6561657,127],[6563465,128],[6565458,127],[6567268,128],[6569259,128],[6571071,128],[6573059,129],[6574873,129],[6576857,132],[6578676,129],[6580656,134],[6582479,129],[6584456,135],[6586282,129],[6588257,136],[6590084,130],[6592057,137],[6593887,130],[6595858,137],[6597690,130],[6599658,138],[6601493,130],[6603459,138],[6605296,130],[6607259,140],[6609099,130],[6611060,140],[6612902,130],[6614860,141],[6616705,129],[6618661,141],[6620508,128],[6622462,141],[6624311,128],[6626263,141],[6628114,127],[6630064,140],[6631917,127],[6633865,140],[6635720,126],[6637666,140],[6639523,125],[6641467,140],[6643326,125],[6645268,140],[6647129,124],[6649069,139],[6650932,124],[6652871,138],[6654735,123],[6656672,138],[6658538,123],[6660474,137],[6662341,123],[6664275,137],[6666144,123],[6668077,135],[6669947,124],[6671878,135],[6673750,124],[6675679,135],[6677553,124],[6679480,135],[6681356,124],[6683281,134],[6685159,124],[6687082,134],[6688962,124],[6690883,133],[6692765,125],[6694684,133],[6696568,125],[6698485,132],[6700371,125],[6702286,132],[6704174,125],[6706087,132],[6707977,125],[6709888,131],[6711780,126],[6713689,131],[6715582,127],[6717490,131],[6719385,127],[6721291,130],[6723188,127],[6725092,130],[6726990,128],[6728892,131],[6730793,128],[6732691,132],[6734595,130],[6736490,133],[6738398,130],[6740289,135],[6742201,130],[6744089,135],[6746003,131],[6747890,135],[6749806,131],[6751691,136],[6753609,131],[6755492,136],[6757411,133],[6759293,136],[6761214,133],[6763093,137],[6765016,134],[6766893,138],[6768819,134],[6770693,139],[6772622,134],[6774494,139],[6776424,136],[6778295,139],[6780227,136],[6782096,139],[6784029,137],[6785897,139],[6787832,137],[6789698,139],[6791635,137],[6793498,140],[6795437,138],[6797298,140],[6799240,139],[6801098,141],[6803043,139],[6804898,141],[6806845,140],[6808698,142],[6810648,140],[6812499,141],[6814450,141],[6816300,141],[6818253,141],[6820101,141],[6822056,140],[6823902,141],[6825858,141],[6827703,141],[6829661,141],[6831504,140],[6833463,142],[6835303,141],[6837266,142],[6839102,142],[6841069,141],[6842903,141],[6844871,142],[6846704,140],[6848674,142],[6850504,141],[6852477,142],[6854305,141],[6856279,143],[6858106,141],[6860082,142],[6861906,142],[6863884,143],[6865707,142],[6867687,143],[6869508,142],[6871490,143],[6873308,143],[6875292,144],[6877109,142],[6879095,143],[6880910,142],[6882897,144],[6884710,142],[6886700,144],[6888511,142],[6890503,144],[6892311,142],[6894305,145],[6896112,142],[6898108,144],[6899912,143],[6901911,144],[6903713,143],[6905713,145],[6907514,143],[6909516,145],[6911315,143],[6913318,146],[6915116,143],[6917121,23],[6917145,121],[6918917,143],[6920924,22],[6920949,120],[6922718,143],[6924726,22],[6924752,120],[6926519,143],[6928529,21],[6928555,120],[6930320,142],[6932331,21],[6932358,120],[6934121,141],[6936134,20],[6936161,119],[6937922,140],[6939937,19],[6939964,119],[6941723,139],[6943739,19],[6943767,119],[6945524,138],[6947542,18],[6947571,118],[6949325,137],[6951345,17],[6951374,118],[6953126,136],[6955147,17],[6955177,117],[6956927,136],[6958950,16],[6958980,117],[6960728,136],[6962752,16],[6962783,117],[6964529,136],[6966555,15],[6966586,117],[6968330,136],[6970358,14],[6970389,117],[6972132,135],[6974160,14],[6974192,116],[6975933,134],[6977963,13],[6977995,116],[6979734,133],[6981765,13],[6981798,116],[6983535,132],[6985568,12],[6985601,116],[6987337,130],[6989371,11],[6989404,116],[6991138,101],[6991241,26],[6993173,11],[6993207,115],[6994939,100],[6995043,24],[6996976,10],[6997010,115],[6998740,99],[6998845,22],[7000779,9],[7000813,115],[7002542,97],[7002647,20],[7004581,9],[7004616,115],[7006343,97],[7006449,18],[7008384,8],[7008419,115],[7010144,97],[7010251,16],[7012186,8],[7012222,114],[7013945,97],[7014053,14],[7015989,7],[7016025,114],[7017746,97],[7019792,6],[7019828,114],[7021547,97],[7023594,6],[7023631,114],[7025348,97],[7027397,5],[7027434,114],[7029149,97],[7031199,5],[7031237,113],[7032950,97],[7035002,4],[7035040,113],[7036751,97],[7038805,3],[7038843,113],[7040552,96],[7042607,3],[7042646,113],[7044353,94],[7046410,2],[7046449,113],[7048154,92],[7050213,1],[7050252,112],[7051955,90],[7054015,1],[7054055,112],[7055756,90],[7057858,112],[7059557,89],[7061661,112],[7063358,89],[7065464,112],[7067159,89],[7069267,111],[7070960,88],[7073070,111],[7074761,88],[7076873,111],[7078562,87],[7080676,111],[7082363,87],[7084478,112],[7086164,86],[7088281,111],[7089965,86],[7092083,112],[7093766,86],[7095886,112],[7097567,86],[7099689,112],[7101368,86],[7103491,113],[7105169,86],[7107294,113],[7108970,86],[7111097,113],[7112771,86],[7114900,113],[7116572,86],[7118703,113],[7120373,86],[7122506,113],[7124174,86],[7126309,113],[7127975,87],[7130111,114],[7131776,87],[7133914,115],[7135577,87],[7137717,115],[7139378,87],[7141520,115],[7143179,88],[7145323,115],[7146980,88],[7149126,115],[7150780,89],[7152928,116],[7154580,90],[7156731,116],[7158379,93],[7160534,116],[7162177,96],[7164337,116],[7165975,99],[7168140,117],[7169775,100],[7171943,117],[7173575,101],[7175746,117],[7177376,101],[7179548,118],[7181176,102],[7183351,118],[7184977,102],[7187154,118],[7188777,103],[7190957,118],[7192578,103],[7194760,118],[7196378,104],[7198562,120],[7200145,138],[7202365,120],[7203947,137],[7206167,121],[7207749,136],[7209970,121],[7211551,135],[7213772,122],[7215353,134],[7217575,122],[7219155,133],[7221378,122],[7222957,132],[7225180,123],[7226759,131],[7228983,124],[7230561,130],[7232785,125],[7234361,131],[7236588,125],[7238160,133],[7240391,125],[7241960,134],[7244194,125],[7245759,136],[7247997,125],[7249558,138],[7251800,125],[7253358,139],[7255603,125],[7257157,141],[7259406,125],[7260956,143],[7263209,126],[7264755,145],[7267012,126],[7268554,147],[7270815,126],[7272353,149],[7274618,126],[7276152,151],[7278421,126],[7279951,153],[7282224,126],[7283750,155],[7286027,126],[7287549,157],[7289830,126],[7291348,159],[7293633,127],[7295149,159],[7297436,127],[7298950,159],[7301239,127],[7302751,159],[7305042,127],[7306552,159],[7308845,127],[7310353,159],[7312648,127],[7314154,159],[7316451,127],[7317955,159],[7320254,127],[7321756,159],[7324057,128],[7325557,159],[7327860,128],[7329357,160],[7331663,128],[7333157,161],[7335466,128],[7336957,162],[7339269,128],[7340757,163],[7343072,128],[7344557,164],[7346875,128],[7348358,164],[7350678,128],[7352159,164],[7354481,128],[7355960,164],[7358284,128],[7359761,164],[7362087,128],[7363560,166],[7365890,128],[7367359,168],[7369693,128],[7371158,170],[7373496,128],[7374959,170],[7377299,128],[7378760,161],[7381102,128],[7382561,159],[7384905,128],[7386362,156],[7388708,128],[7390164,156],[7392511,128],[7393965,158],[7396314,128],[7397766,160],[7400117,128],[7401567,162],[7403920,128],[7405368,164],[7407724,127],[7409170,165],[7411527,127],[7412971,167],[7415330,127],[7416772,169],[7419133,127],[7420573,170],[7422936,127],[7424374,170],[7426739,126],[7428176,170],[7430543,125],[7431977,170],[7434346,125],[7435778,170],[7438149,125],[7439579,170],[7441952,125],[7443380,172],[7445755,125],[7447181,174],[7449558,125],[7450982,176],[7453361,125],[7454783,200],[7457165,124],[7458584,201],[7460968,124],[7462385,202],[7464771,124],[7466186,203],[7468574,124],[7469987,204],[7472377,124],[7473788,205],[7476180,124],[7477589,206],[7479983,124],[7481390,207],[7483786,124],[7485191,208],[7487589,124],[7488992,209],[7491392,124],[7492793,209],[7495195,124],[7496594,210],[7498998,124],[7500395,211],[7502801,124],[7504196,211],[7506604,124],[7507997,212],[7510406,125],[7511798,213],[7514209,125],[7515599,214],[7518012,125],[7519400,215],[7521815,125],[7523201,216],[7525618,125],[7527002,217],[7529421,125],[7530803,218],[7533224,125],[7534604,219],[7537027,124],[7538405,220],[7540830,124],[7542206,221],[7544633,124],[7546007,222],[7548436,124],[7549808,223],[7552239,124],[7553609,223],[7556042,124],[7557410,223],[7559844,125],[7561211,223],[7563647,125],[7565012,223],[7567450,125],[7568813,223],[7571253,125],[7572614,223],[7575056,125],[7576415,223],[7578859,125],[7580216,223],[7582662,125],[7584017,223],[7586465,125],[7587817,224],[7590268,125],[7591618,224],[7594071,125],[7595419,224],[7597874,125],[7599220,224],[7601677,125],[7603021,224],[7605480,125],[7606822,224],[7609282,126],[7610623,224],[7613085,126],[7614424,224],[7616888,126],[7618224,225],[7620691,126],[7622025,225],[7624494,126],[7625826,225],[7628297,126],[7629627,225],[7632100,126],[7633428,225],[7635903,126],[7637229,225],[7639706,125],[7641030,225],[7643509,125],[7644831,225],[7647312,125],[7648632,224],[7651115,125],[7652433,222],[7654918,125],[7656234,220],[7658720,126],[7660035,219],[7662523,126],[7663837,218],[7666326,125],[7667638,219],[7670129,125],[7671439,219],[7673932,125],[7675241,218],[7677734,126],[7679042,218],[7681537,126],[7682843,218],[7685339,127],[7686644,219],[7689142,126],[7690412,252],[7692944,127],[7694213,251],[7696747,127],[7698014,251],[7700549,128],[7701815,250],[7704352,128],[7705616,250],[7708154,129],[7709408,258],[7711957,129],[7713207,260],[7715759,129],[7716998,269],[7719562,129],[7720798,270],[7723364,130],[7724598,270],[7727167,130],[7728398,271],[7730969,131],[7732198,271],[7734772,131],[7735998,272],[7738574,132],[7739797,273],[7742377,131],[7742549,2],[7743596,275],[7746179,132],[7746350,4],[7747395,276],[7749982,132],[7750151,6],[7751196,276],[7753784,133],[7753952,8],[7754996,276],[7757587,133],[7757753,10],[7758797,276],[7761389,134],[7761554,13],[7762597,276],[7765192,133],[7765355,15],[7766398,276],[7768994,134],[7769156,17],[7770199,275],[7772797,134],[7772957,19],[7773999,276],[7776600,134],[7776758,22],[7777800,275],[7780402,135],[7780559,24],[7781600,276],[7784205,135],[7784360,26],[7785401,275],[7788008,135],[7788161,28],[7789202,275],[7791810,135],[7791962,31],[7793002,275],[7795613,135],[7795763,33],[7796803,275],[7799416,135],[7799564,35],[7800603,276],[7803218,136],[7803365,37],[7804404,276],[7807021,136],[7807166,40],[7808204,277],[7810824,136],[7810967,42],[7812004,277],[7814626,137],[7814768,44],[7815804,278],[7818429,136],[7818569,46],[7819604,279],[7822232,136],[7822370,49],[7823404,280],[7826034,188],[7827204,281],[7829837,188],[7831004,282],[7833641,187],[7834804,282],[7837445,187],[7838604,283],[7841249,186],[7842404,284],[7845053,185],[7846204,285],[7848857,184],[7850005,285],[7852661,184],[7853805,286],[7856465,183],[7857606,286],[7860269,182],[7861406,286],[7864073,181],[7865206,287],[7867876,182],[7869007,287],[7871679,182],[7872807,288],[7875482,182],[7876608,288],[7879285,182],[7880408,289],[7883087,184],[7884208,289],[7886890,184],[7888009,289],[7890693,184],[7891809,290],[7894496,184],[7895609,291],[7898298,185],[7899090,1],[7899409,292],[7902101,186],[7902892,3],[7903209,293],[7905904,186],[7906694,5],[7907009,294],[7909707,186],[7910496,7],[7910809,294],[7913510,186],[7914298,9],[7914609,295],[7917312,187],[7918100,11],[7918409,296],[7921115,188],[7921902,13],[7922209,297],[7924918,188],[7925704,15],[7926010,297],[7928721,188],[7929506,17],[7929811,297],[7932524,188],[7933308,19],[7933611,298],[7936327,189],[7937110,21],[7937412,298],[7940130,189],[7940912,23],[7941213,298],[7943933,189],[7944714,25],[7945014,297],[7947736,189],[7948516,27],[7948814,298],[7951539,189],[7952318,29],[7952615,298],[7955342,190],[7956120,31],[7956416,298],[7959145,190],[7959922,33],[7960217,298],[7962948,190],[7963724,35],[7964017,299],[7966751,190],[7967526,37],[7967818,299],[7970554,190],[7971328,39],[7971619,299],[7974357,191],[7975130,41],[7975419,300],[7978160,191],[7978932,43],[7979220,300],[7981963,191],[7982734,45],[7983021,299],[7985766,191],[7986536,48],[7986821,300],[7989569,192],[7990338,53],[7990622,300],[7993372,192],[7994140,58],[7994423,300],[7997175,192],[7997942,61],[7998223,301],[8000978,192],[8001744,63],[8002024,301],[8004781,192],[8005546,66],[8005825,301],[8008584,193],[8009348,69],[8009626,301],[8012387,193],[8013150,71],[8013427,301],[8016190,193],[8016952,74],[8017226,303],[8019993,193],[8020709,121],[8021024,306],[8023796,194],[8024508,127],[8024823,308],[8027599,194],[8028307,133],[8028621,312],[8031402,194],[8032106,138],[8032421,313],[8035205,194],[8035905,144],[8036222,313],[8039009,193],[8039704,149],[8040022,314],[8042812,194],[8043503,155],[8043823,314],[8046616,193],[8047302,161],[8047623,315],[8050419,193],[8051101,166],[8051424,315],[8054221,194],[8054900,172],[8055224,317],[8058024,195],[8058699,176],[8058993,349],[8061827,195],[8062498,180],[8062795,348],[8065630,195],[8066297,184],[8066597,347],[8069433,195],[8070096,188],[8070399,346],[8073235,197],[8073895,192],[8074201,345],[8077038,197],[8077694,196],[8078003,344],[8080841,197],[8081494,199],[8081805,344],[8084644,197],[8085293,203],[8085607,342],[8088447,197],[8089092,207],[8089409,341],[8092250,198],[8092891,211],[8093211,339],[8096053,6],[8096061,190],[8096691,214],[8097013,338],[8099856,4],[8099865,189],[8100490,218],[8100815,336],[8103659,2],[8103668,189],[8104289,222],[8104617,335],[8107472,189],[8108088,226],[8108419,333],[8111275,189],[8111888,229],[8112221,332],[8115079,188],[8115687,233],[8116023,330],[8118882,188],[8119486,237],[8119825,328],[8122685,189],[8123285,241],[8123627,326],[8126489,188],[8127085,244],[8127429,323],[8130292,189],[8130884,248],[8131231,321],[8134095,190],[8134683,252],[8135033,318],[8137898,190],[8138482,256],[8138835,316],[8141701,191],[8142282,260],[8142637,313],[8145504,192],[8146081,265],[8146439,311],[8149308,192],[8149880,270],[8150241,308],[8153111,193],[8153679,275],[8154043,306],[8156914,194],[8157479,279],[8157845,303],[8160717,195],[8161278,284],[8161647,301],[8164520,195],[8165077,290],[8165449,299],[8168323,196],[8168876,295],[8169251,296],[8172126,197],[8172676,299],[8173053,294],[8175929,198],[8176475,672],[8179732,199],[8180274,673],[8183535,200],[8184073,674],[8187338,201],[8187873,673],[8191141,201],[8191672,674],[8194944,202],[8195471,675],[8198747,203],[8199270,676],[8202550,203],[8203070,676],[8206353,204],[8206869,676],[8210156,205],[8210668,677],[8213959,206],[8214467,678],[8217762,206],[8218267,677],[8221565,207],[8222066,678],[8225368,208],[8225865,678],[8229171,208],[8229665,678],[8232974,209],[8233462,680],[8236777,210],[8237260,682],[8240580,210],[8241058,683],[8244383,211],[8244856,685],[8248186,212],[8248654,686],[8251989,213],[8252451,689],[8255792,213],[8256249,690],[8259595,214],[8260047,692],[8263398,215],[8263845,693],[8267200,216],[8267643,695],[8271003,217],[8271440,698],[8274805,219],[8275238,701],[8278608,219],[8279036,703],[8282410,221],[8282835,704],[8286212,223],[8286634,705],[8290015,224],[8290432,708],[8293817,225],[8294231,709],[8297620,226],[8298030,710],[8301422,227],[8301829,712],[8305224,229],[8305627,714],[8309027,229],[8309426,715],[8312829,231],[8313225,631],[8313858,83],[8316632,231],[8317024,631],[8317660,82],[8320434,233],[8320825,628],[8321462,80],[8324236,234],[8324627,625],[8325264,78],[8328039,235],[8328429,621],[8329066,77],[8331841,237],[8332232,617],[8332868,75],[8335644,238],[8336034,616],[8336670,73],[8339446,241],[8339836,615],[8340472,71],[8343248,246],[8343638,614],[8344274,69],[8347051,250],[8347441,558],[8348013,40],[8348076,67],[8350854,252],[8351243,557],[8351820,34],[8351878,65],[8354657,252],[8355045,556],[8355627,28],[8355680,63],[8358460,253],[8358848,554],[8359482,62],[8362263,254],[8362650,553],[8363284,61],[8366066,255],[8366452,545],[8367086,60],[8369869,255],[8370255,544],[8370888,59],[8373672,256],[8374057,544],[8374690,58],[8377475,257],[8377859,544],[8378492,57],[8381278,258],[8381661,544],[8382294,56],[8385081,258],[8385463,544],[8386096,55],[8388884,261],[8389265,544],[8389898,54],[8392687,265],[8393067,544],[8393700,53],[8396489,269],[8396869,544],[8397502,47],[8400292,271],[8400671,544],[8401304,46],[8404094,274],[8404473,544],[8405106,45],[8407897,276],[8408275,544],[8408908,44],[8411700,278],[8412077,544],[8412710,43],[8415503,280],[8415879,441],[8416512,42],[8419306,282],[8419681,441],[8420314,41],[8423109,284],[8423483,441],[8424116,40],[8426912,286],[8427285,441],[8427918,39],[8430715,288],[8431087,441],[8431720,38],[8434518,290],[8434889,441],[8435522,37],[8438321,292],[8438691,441],[8439324,36],[8442124,24],[8442149,294],[8442493,441],[8443126,35],[8445927,23],[8445952,297],[8446295,428],[8446928,34],[8449730,22],[8449756,299],[8450097,284],[8450387,138],[8450730,33],[8453533,21],[8453559,621],[8454194,133],[8454532,32],[8457336,20],[8457362,617],[8458000,129],[8458334,31],[8461139,19],[8461165,613],[8461806,125],[8462136,30],[8464942,18],[8464968,597],[8465612,121],[8465938,29],[8468745,17],[8468771,592],[8469418,117],[8469740,28],[8472548,16],[8472574,587],[8473224,113],[8473542,27],[8476377,558],[8477034,105],[8477344,26],[8480180,554],[8480839,101],[8481146,25],[8483983,548],[8484643,96],[8484948,24],[8487786,544],[8488448,90],[8488750,23],[8491589,542],[8492253,84],[8492552,22],[8495392,540],[8496058,78],[8496354,21],[8499195,537],[8499863,72],[8500156,20],[8502998,535],[8503670,64],[8503958,19],[8506801,533],[8507477,56],[8507760,18],[8510604,530],[8511281,51],[8511562,17],[8514407,526],[8515085,46],[8515364,16],[8518210,523],[8518889,41],[8519166,15],[8522013,520],[8522968,14],[8525816,517],[8526770,13],[8529619,514],[8530572,12],[8533423,511],[8534374,11],[8537226,509],[8538176,10],[8541030,506],[8541978,9],[8544833,504],[8545780,8],[8548637,501],[8549582,7],[8552440,499],[8553384,6],[8556244,496],[8557186,5],[8560047,494],[8560988,4],[8563852,487],[8564790,3],[8567658,479],[8568592,2],[8571464,471],[8575268,465],[8579071,462],[8582875,458],[8586678,455],[8590482,452],[8594285,450],[8598089,447],[8601892,445],[8605696,440],[8609500,436],[8613303,432],[8617107,428],[8620911,423],[8624714,420],[8628518,415],[8632322,411],[8636125,407],[8639929,402],[8643733,399],[8647537,396],[8651341,393],[8655145,390],[8658949,387],[8662753,349],[8666557,346],[8670361,342],[8674165,339],[8677969,335],[8681773,311],[8685577,310],[8689381,308],[8693185,307],[8696989,305],[8700793,304],[8704597,302],[8708401,301],[8712206,298],[8716010,297],[8719814,295],[8723619,293],[8727423,291],[8731227,290],[8735032,287],[8738836,286],[8742640,284],[8746445,282],[8750256,273],[8754062,270],[8757868,266],[8761674,263],[8765480,259],[8769286,256],[8773092,252],[8776898,249],[8780703,246],[8784507,245],[8788311,243],[8792115,242],[8795919,240],[8799723,239],[8803527,237],[8807331,236],[8811136,233],[8814942,230],[8818747,227],[8822553,224],[8826358,221],[8830164,218],[8833969,215],[8837773,214],[8841577,212],[8845381,211],[8849185,209],[8852989,208],[8856813,186],[8860619,183],[8864425,179],[8868244,89],[8872050,87],[8875856,85],[8879662,83],[8883468,81],[8887274,79],[8891080,77],[8894886,75],[8898692,73],[8902498,71],[8906304,69],[8910110,67],[8913916,65],[8917722,63],[8921528,61],[8925334,59],[8929140,57],[8932946,55],[8936752,53],[8940558,51],[8944364,49],[8948170,47],[8951976,45],[8955782,43],[8959588,41],[8963394,39],[8967200,37],[8971006,35],[8974812,33],[8978618,31],[8982424,29],[8986230,27],[8990036,25],[8993842,23],[8997648,21],[9001454,19],[9005260,17],[9009066,15],[9012872,13],[9016678,11],[9020484,9],[9024290,7],[9028096,5],[9031902,2]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":60,"yStep":60},"name":1,"imageWidth":3802,"imageHeight":2694}}],"measurementColl":[]}

==> data/Turbine_Results/cp_plots/Custer2012 _Vane1_Pressure_h50/info.json <==
{"version":[4,0],"json":"wpd.json","image":"image.png"}

==> data/Turbine_Results/cp_plots/Custer2012 _Vane1_Pressure_h50/wpd.json <==
{"version":[4,2],"axesColl":[{"name":"XY","type":"XYAxes","isLogX":false,"isLogY":false,"calibrationPoints":[{"px":629.5609756097562,"py":2406.840108401084,"dx":"0","dy":"140000","dz":null},{"px":3703.5284552845533,"py":2405.5447154471544,"dx":"0.045","dy":"140000","dz":null},{"px":629.5609756097562,"py":2406.840108401084,"dx":"0","dy":"140000","dz":null},{"px":629.5609756097562,"py":33.68021680216802,"dx":"0.045","dy":"170000","dz":null}]}],"datasetColl":[{"name":"V1_Suct-36-42-36","axesName":"XY","metadataKeys":[],"data":[{"x":635.810544469081,"y":203.7647409049849,"value":[0.00009148782494581599,167849.86475222177]},{"x":647.4092140921409,"y":274.9407254161826,"value":[0.0002612814667096886,166950.0407766494]},{"x":689.2365971485802,"y":311.89557563773116,"value":[0.0008735951134821972,166482.65789959926]},{"x":746.0920612147298,"y":376.2061889170928,"value":[0.0017059057673500765,165669.38055373466]},{"x":779.159891598916,"y":407.7229239256679,"value":[0.0021899877809456805,165270.7895845552]},{"x":857.1815718157181,"y":465.03268978282233,"value":[0.003332151981761341,164545.89980808328]},{"x":899,"y":542.627972027972,"value":[0.003944334537606651,163564.76610799984]},{"x":942.4092140921409,"y":606.7972024926295,"value":[0.004579804706716248,162753.34766552172]},{"x":991.6140675043114,"y":634.5712737127369,"value":[0.005300117598179209,162401.9831416291]},{"x":1044.8184281842814,"y":645.5684523809525,"value":[0.006078979523827148,162262.68027260745]},{"x":1100.5,"y":709.8991665388352,"value":[0.006894105496458587,161449.1550775576]},{"x":1157,"y":788.4732905982905,"value":[0.007721212489883573,160455.56926151327]},{"x":1215,"y":838.6340497737558,"value":[0.008570278076054354,159821.15940584132]},{"x":1274.5,"y":908.7953929539295,"value":[0.009441302254970932,158933.90671155447]},{"x":1334,"y":990.7280852616218,"value":[0.01031232643388751,157897.8479991499]},{"x":1394.5,"y":1073.5754716981135,"value":[0.011197989674634617,156850.22096967313]},{"x":1456,"y":1148.5865384615386,"value":[0.012098291977212256,155901.65045501408]},{"x":1518,"y":1228.3653846153843,"value":[0.013005913810705157,154892.80599786533]},{"x":1580,"y":1335.4431818181822,"value":[0.01391353564419806,153538.86531084694]},{"x":1641,"y":1450.1695344129553,"value":[0.014806518415860434,152088.24170737338]},{"x":1700,"y":1542.4545454545455,"value":[0.015670223063861746,150921.31813331167]},{"x":1759,"y":1623.634615384615,"value":[0.01653392771186306,149894.77626489266]},{"x":1818,"y":1687.6442307692307,"value":[0.01739763235986437,149085.2925214602]},{"x":1875.5,"y":1746.5,"value":[0.018239378415119887,148340.96846174743]},{"x":1933,"y":1805.6346153846155,"value":[0.0190811244703754,147593.11940372124]},{"x":1989,"y":1865.6309771309773,"value":[0.01990091193288512,146834.38467903336]},{"x":2042.4092140921407,"y":1922.257428377855,"value":[0.02068277272030002,146118.26405238453]},{"x":2095.8184281842823,"y":1969.0245354239253,"value":[0.021464633507714933,145526.77907589622]},{"x":2146.6368563685646,"y":1999.6633349712617,"value":[0.022208567620035025,145139.19185613867]},{"x":2197.455284552847,"y":2015.1145712349978,"value":[0.022952501732355118,144943.59629278866]},{"x":2245.6829268292704,"y":2022.9660930194461,"value":[0.023658509169580396,144844.0853584113]},{"x":2341.8401084010825,"y":2081.9335782780886,"value":[0.025066160096059723,144098.1431213316]},{"x":2387.476964769647,"y":2108.561379508026,"value":[0.025734240858190188,143761.28803156878]},{"x":2430.523035230353,"y":2119.8625040948205,"value":[0.026364394945225845,143618.1969836729]},{"x":2515.0216802168,"y":2177.4933198576477,"value":[0.027601375833778512,142889.2141916184]},{"x":2554.1815718157177,"y":2205.3838233685133,"value":[0.028174639908171945,142536.43131489292]},{"x":2593.341463414635,"y":2219.3913448509497,"value":[0.028747903982565378,142359.14839597783]},{"x":2668.7031436314355,"y":2271.9931519699785,"value":[0.029851128278911798,141693.78785348733]},{"x":2705.2930664212304,"y":2308.3607237476517,"value":[0.03038677042100595,141233.85688329357]},{"x":2741.064498644988,"y":2329.90840108401,"value":[0.030910430629096177,140961.27409067322]},{"x":2809.6368563685646,"y":2311.7962572047873,"value":[0.031914265613676884,141189.87116545098]},{"x":2876,"y":2305.5499999999997,"value":[0.032885759776565854,141268.4789065511]},{"x":2912.955284552847,"y":2291.3965880643314,"value":[0.033426750472099837,141447.20060269476]},{"x":2978.409214092141,"y":2233.810892968821,"value":[0.034384934593676766,142174.814184768]},{"x":3046.067750677506,"y":2230.582589285715,"value":[0.03537539209411315,142215.26394813549]},{"x":3080.046070460706,"y":2230.9428571428566,"value":[0.03587280281831695,142210.52865940973]},{"x":3145.1138211382117,"y":2233.7090713317857,"value":[0.03682533364365852,142175.21328638706]},{"x":3211.476964769647,"y":2244.074162795198,"value":[0.03779682780654749,142043.83076858803]},{"x":3244.1598915989175,"y":2245.575892857143,"value":[0.038275275193203895,142024.67273084476]},{"x":3305.341463414635,"y":2244.7686072396436,"value":[0.039170916005903236,142034.55200506025]},{"x":3363.932249322494,"y":2240.8738337204795,"value":[0.04002863014350777,142083.47516783816]},{"x":3417.341463414635,"y":2212.902714866433,"value":[0.04081049093092268,142436.78400188946]},{"x":3486.541661610646,"y":2155.1893865791194,"value":[0.04182351691099906,143165.99108577272]},{"x":3526.067620744701,"y":2075.4131498003926,"value":[0.042402139870673525,144174.26171084202]},{"x":3558.383197831979,"y":2002.3277478544553,"value":[0.04287520960174346,145097.9894062834]},{"x":667.1273712737127,"y":284.98644986449864,"value":[0.0005499367888748413,166822.94398224566]},{"x":715.0569105691058,"y":341.9837398373984,"value":[0.0012515802781289508,166102.16463599776]},{"x":816.0975609756098,"y":430.070460704607,"value":[0.0027307206068268013,164988.0892574211]},{"x":2295.436314363145,"y":2035.0623306233067,"value":[0.02438685208596714,144690.9072590662]},{"x":2474.2005420054197,"y":2147.7615176151758,"value":[0.027003792667509473,143265.28246263918]},{"x":2632.238482384825,"y":2234.552845528457,"value":[0.029317319848293315,142167.27899568836]},{"x":2844.682926829268,"y":2304.504065040647,"value":[0.03242730720606826,141281.86779213755]},{"x":2945.7235772357717,"y":2257.8699186991867,"value":[0.0339064475347661,141870.8491821198]},{"x":3011.788617886178,"y":2229.3712737127357,"value":[0.03487357774968393,142230.75925118278]},{"x":3114.124661246612,"y":2230.666666666666,"value":[0.03637168141592918,142213.83854388067]},{"x":3178.8943089430895,"y":2239.734417344173,"value":[0.03731984829329961,142098.86468402718]},{"x":3274.7533875338754,"y":2244.9159891598906,"value":[0.03872313527180783,142032.85184305973]},{"x":3334.341463414634,"y":2243.6205962059616,"value":[0.0395954487989886,142048.9099531299]},{"x":3391.338753387534,"y":2230.6666666666665,"value":[0.04042983565107458,142212.36177741954]},{"x":3441.8590785907863,"y":2195.6910569105685,"value":[0.04116940581542351,142654.23238507443]},{"x":3465.1761517615178,"y":2177.5555555555557,"value":[0.04151074589127686,142883.36581299442]},{"x":3507.9241192411923,"y":2121.8536585365855,"value":[0.04213653603034133,143587.2865589409]},{"x":3544.1951219512193,"y":2031.1761517615173,"value":[0.04266750948166877,144733.38154676795]},{"x":3570.1029810298105,"y":1984.5420054200542,"value":[0.043046776232616935,145322.76318186586]},{"x":3593.420054200541,"y":1904.227642276423,"value":[0.04338811630847027,146337.9228106592]},{"x":3606.3739837398375,"y":1886.09214092141,"value":[0.04357774968394437,146567.11144480202]},{"x":3615.4417344173435,"y":1939.2032520325213,"value":[0.04371049304677621,145895.66575944438]},{"x":3634.8726287262875,"y":1950.8617886178858,"value":[0.04399494310998735,145748.1823351128]}],"autoDetectionData":{"fgColor":[4,3,4],"bgColor":[255,255,255],"mask":[[635396,45],[639219,47],[643042,49],[646865,54],[650688,56],[654511,58],[658334,60],[662157,62],[665980,64],[669803,66],[673626,68],[677449,70],[681272,72],[685095,74],[688918,76],[692741,78],[696564,80],[700387,82],[704210,84],[708034,85],[711858,86],[715682,87],[719506,88],[723330,89],[727154,89],[730978,89],[734802,89],[738626,90],[742450,91],[746274,92],[750098,93],[753922,94],[757746,95],[761570,95],[765394,95],[769218,95],[773042,95],[776866,95],[780690,95],[784514,95],[788338,95],[792162,95],[795986,95],[799810,95],[803634,95],[807458,95],[811282,95],[815106,95],[818930,95],[822754,95],[826578,95],[830402,95],[834226,95],[838050,95],[841874,95],[845698,95],[849522,95],[853346,95],[857170,95],[860994,95],[864818,95],[868642,94],[872466,94],[876290,93],[880114,93],[883938,92],[887762,92],[891587,90],[895412,89],[899237,87],[903062,86],[906887,85],[910712,84],[914537,82],[918362,81],[922187,80],[926012,79],[929837,78],[933661,78],[937486,77],[941310,77],[945135,78],[948960,79],[952785,81],[956610,83],[960435,84],[964259,87],[968084,88],[971909,88],[975706,116],[979531,116],[983356,116],[987181,116],[991006,116],[994831,115],[998656,114],[1002481,112],[1006306,110],[1010131,108],[1013956,106],[1017781,104],[1021606,102],[1025431,100],[1029256,98],[1033081,96],[1036906,94],[1040731,92],[1044556,90],[1048381,88],[1052206,89],[1056031,89],[1059856,90],[1063681,90],[1067506,91],[1071331,91],[1075156,92],[1078981,92],[1082806,93],[1086631,93],[1090456,94],[1094281,95],[1098106,95],[1101931,96],[1105756,97],[1109581,97],[1113406,98],[1117231,98],[1121056,99],[1124881,99],[1128706,100],[1132531,101],[1136356,102],[1140181,103],[1144006,106],[1147831,106],[1151656,106],[1155481,106],[1159306,106],[1163131,106],[1166956,108],[1170781,110],[1174606,111],[1178431,111],[1182256,111],[1186081,111],[1189906,111],[1193731,111],[1197556,111],[1201381,111],[1205206,111],[1209031,111],[1212855,112],[1216680,111],[1220505,111],[1224330,110],[1228154,111],[1231979,110],[1235804,110],[1239629,109],[1243453,110],[1247278,109],[1251104,108],[1254929,107],[1258755,106],[1262580,105],[1266406,103],[1270231,103],[1274057,101],[1277882,100],[1281707,100],[1285532,100],[1289356,100],[1293181,100],[1297005,101],[1300829,101],[1304654,101],[1308478,102],[1312302,102],[1316127,101],[1319951,102],[1323775,102],[1327600,101],[1331424,102],[1335248,102],[1339073,101],[1342897,102],[1346721,102],[1350546,102],[1354370,102],[1358194,103],[1362019,102],[1365843,103],[1369667,104],[1373492,104],[1377316,105],[1381140,106],[1384965,106],[1388789,107],[1392613,108],[1396438,108],[1400262,109],[1404086,110],[1407911,110],[1411735,111],[1415559,112],[1419384,112],[1423208,113],[1427032,114],[1430857,114],[1434681,115],[1438505,116],[1442330,116],[1446154,117],[1449978,118],[1453803,118],[1457627,119],[1461451,120],[1465276,120],[1469101,120],[1472927,119],[1476752,119],[1480578,118],[1484403,118],[1488229,117],[1492054,117],[1495880,116],[1499705,116],[1503531,115],[1507356,115],[1511182,114],[1515007,114],[1518833,113],[1522658,113],[1526484,112],[1530310,111],[1534136,110],[1537962,109],[1541788,108],[1545614,108],[1549440,107],[1553266,107],[1557092,106],[1560918,106],[1564743,106],[1568568,107],[1572393,107],[1576218,108],[1580043,113],[1583868,113],[1587693,113],[1591518,113],[1595343,113],[1599168,113],[1602993,113],[1606818,113],[1610643,113],[1614468,113],[1618293,113],[1622118,113],[1625943,113],[1629768,113],[1633593,113],[1637418,113],[1641242,114],[1645067,114],[1648891,115],[1652716,115],[1656541,115],[1660365,116],[1664190,116],[1668014,117],[1671839,117],[1675664,117],[1679488,119],[1683313,119],[1687138,119],[1690963,119],[1694788,119],[1698613,119],[1702438,118],[1706263,118],[1710088,118],[1713913,118],[1717738,118],[1721563,118],[1725388,118],[1729213,117],[1733038,117],[1736863,117],[1740688,117],[1744513,117],[1748338,117],[1752163,117],[1755988,116],[1759813,116],[1763638,116],[1767463,116],[1771288,116],[1775113,116],[1778938,115],[1782763,115],[1786588,115],[1790412,115],[1794237,115],[1798062,114],[1801887,114],[1805712,113],[1809537,113],[1813361,114],[1817186,113],[1821011,113],[1824836,112],[1828661,112],[1832486,111],[1836310,112],[1840135,112],[1843960,112],[1847785,112],[1851610,112],[1855434,113],[1859259,113],[1863084,113],[1866909,113],[1870734,113],[1874472,200],[1878297,200],[1882123,200],[1885949,199],[1889775,198],[1893601,197],[1897427,196],[1901253,195],[1905079,194],[1908905,193],[1912731,192],[1916557,191],[1920383,191],[1924209,190],[1928035,189],[1931861,188],[1935687,186],[1939513,185],[1943339,184],[1947165,183],[1950991,181],[1954817,180],[1958643,180],[1962469,180],[1966295,180],[1970121,180],[1973947,180],[1977773,180],[1981599,180],[1985425,179],[1989251,178],[1993077,177],[1996903,176],[2000729,175],[2004555,174],[2008381,173],[2012207,172],[2016033,171],[2019859,170],[2023685,169],[2027511,168],[2031337,167],[2035163,166],[2038989,165],[2042815,164],[2046641,163],[2050467,162],[2054293,161],[2058119,160],[2061945,159],[2065771,158],[2069597,157],[2073423,156],[2077249,155],[2081075,154],[2084901,153],[2088727,152],[2092553,151],[2096379,150],[2100205,149],[2104031,148],[2107856,148],[2111682,147],[2115508,146],[2119333,146],[2123159,145],[2126984,145],[2130810,144],[2134636,143],[2138461,143],[2142287,142],[2146112,142],[2149938,141],[2153763,141],[2157588,141],[2161414,140],[2165239,140],[2169064,140],[2172890,139],[2176715,139],[2180540,139],[2184366,138],[2188191,138],[2192016,138],[2195842,136],[2199667,133],[2203492,134],[2207317,134],[2211143,134],[2214968,135],[2218793,136],[2222619,136],[2226444,136],[2230269,137],[2234095,136],[2237920,137],[2241745,137],[2245570,138],[2249396,137],[2253221,137],[2257046,138],[2260872,137],[2264697,138],[2268522,138],[2272348,137],[2276173,138],[2279998,138],[2283824,138],[2287650,137],[2291473,140],[2295296,142],[2299119,144],[2302942,147],[2306765,149],[2310588,152],[2314411,154],[2318234,156],[2322057,159],[2325881,160],[2329705,162],[2333529,163],[2337353,165],[2341177,166],[2345001,167],[2348825,169],[2352649,170],[2356473,172],[2360297,173],[2364121,174],[2367945,176],[2371769,177],[2375593,179],[2379417,180],[2383241,182],[2387065,183],[2390889,184],[2394713,186],[2398537,187],[2402361,189],[2406185,190],[2410009,192],[2413833,194],[2417657,195],[2421481,197],[2425305,198],[2429130,199],[2432954,201],[2436778,202],[2440602,204],[2444427,204],[2448251,206],[2452075,208],[2455899,209],[2459724,210],[2463548,211],[2467372,213],[2471196,214],[2475021,215],[2478845,217],[2482669,218],[2486493,220],[2490317,221],[2494142,222],[2497966,224],[2501790,225],[2505614,226],[2509438,228],[2513263,228],[2517087,231],[2520911,234],[2524735,237],[2528559,240],[2532384,59],[2532446,180],[2536208,60],[2536272,181],[2540033,59],[2540098,182],[2543857,60],[2543924,183],[2547682,60],[2547749,185],[2551506,60],[2551574,187],[2555330,61],[2555398,190],[2559155,61],[2559223,192],[2562979,61],[2563048,194],[2566803,62],[2566873,196],[2570627,63],[2570698,198],[2574451,64],[2574522,201],[2578276,64],[2578347,203],[2582100,64],[2582172,205],[2585924,65],[2585997,207],[2589748,66],[2589822,209],[2593572,67],[2593647,211],[2597397,66],[2597471,214],[2601221,67],[2601296,216],[2605045,68],[2605121,218],[2608870,68],[2608946,220],[2612694,68],[2612771,222],[2616519,68],[2616596,224],[2620343,69],[2620420,227],[2624168,69],[2624245,229],[2627993,69],[2628070,231],[2631817,70],[2631895,233],[2635642,70],[2635720,235],[2639466,71],[2639544,238],[2643291,71],[2643369,240],[2647116,71],[2647194,242],[2650940,72],[2651019,244],[2654765,72],[2654844,246],[2658589,73],[2658669,248],[2662414,74],[2662493,251],[2666239,74],[2666318,253],[2670063,75],[2670143,255],[2673888,75],[2673968,257],[2677713,75],[2677793,259],[2681537,76],[2681618,261],[2685362,76],[2685442,264],[2689187,76],[2689267,266],[2693012,77],[2693092,268],[2696836,78],[2696917,270],[2700661,78],[2700743,271],[2704486,78],[2704568,273],[2708311,79],[2708394,274],[2712135,80],[2712219,187],[2715960,81],[2716045,187],[2719785,81],[2719870,187],[2723610,82],[2723695,187],[2727435,82],[2727521,186],[2731259,84],[2731346,187],[2735084,84],[2735172,186],[2738909,84],[2738997,186],[2742734,85],[2742823,185],[2746558,86],[2746648,186],[2750383,87],[2750473,186],[2754208,88],[2754299,185],[2758033,90],[2758124,185],[2761858,277],[2765682,278],[2769507,278],[2773332,278],[2777157,279],[2780982,279],[2784807,279],[2788632,279],[2792457,280],[2796282,280],[2800107,280],[2803932,280],[2807758,279],[2811583,254],[2815408,254],[2819233,254],[2823058,253],[2826883,253],[2830708,253],[2834534,252],[2838359,251],[2842184,250],[2846009,249],[2849834,248],[2853659,247],[2857484,246],[2861310,244],[2865135,243],[2868960,242],[2872785,241],[2876611,239],[2880436,238],[2884262,236],[2888087,235],[2891912,234],[2895738,232],[2899563,231],[2903389,229],[2907214,228],[2911040,225],[2914865,224],[2918690,222],[2922516,220],[2926341,218],[2930167,216],[2933992,214],[2937817,213],[2941643,210],[2945468,209],[2949294,206],[2953120,204],[2956948,199],[2960776,195],[2964604,190],[2968432,186],[2972259,182],[2976087,178],[2979915,173],[2983743,169],[2987571,164],[2991398,161],[2995225,157],[2999052,154],[3002879,47],[3002928,101],[3006706,43],[3006754,99],[3010532,40],[3010579,97],[3014359,36],[3014405,95],[3018186,32],[3018230,94],[3022012,29],[3022055,95],[3025839,25],[3025881,94],[3029706,94],[3033532,93],[3037357,94],[3041183,93],[3045008,93],[3048833,94],[3052658,94],[3056483,94],[3060308,95],[3064133,95],[3067958,95],[3071783,95],[3075609,95],[3079434,95],[3083259,95],[3087085,95],[3090910,95],[3094735,95],[3098559,96],[3102382,99],[3106205,101],[3110028,103],[3113851,106],[3117674,108],[3121497,110],[3125320,113],[3129143,115],[3132966,118],[3136789,120],[3140612,122],[3144435,125],[3148258,127],[3152081,129],[3155904,132],[3159727,134],[3163550,136],[3167373,139],[3171196,141],[3175019,143],[3178842,146],[3182667,146],[3186492,146],[3190317,147],[3194142,147],[3197967,147],[3201792,148],[3205617,148],[3209442,148],[3213267,149],[3217092,149],[3220917,149],[3224742,150],[3228567,150],[3232392,150],[3236217,151],[3240042,151],[3243867,152],[3247692,153],[3251517,153],[3255342,154],[3259167,155],[3262992,155],[3266817,156],[3270642,157],[3274467,158],[3278292,158],[3282117,159],[3285942,160],[3289767,161],[3293592,161],[3297417,162],[3301242,163],[3305067,163],[3308892,164],[3312717,165],[3316542,166],[3320367,166],[3324192,167],[3328017,168],[3331842,169],[3335667,169],[3339492,170],[3343317,171],[3347142,171],[3350967,172],[3354792,172],[3358617,172],[3362443,172],[3366268,172],[3370094,171],[3373919,171],[3377744,172],[3381570,171],[3385395,171],[3389221,170],[3393046,171],[3396871,171],[3400697,170],[3404522,170],[3408348,169],[3412173,169],[3415998,169],[3419824,168],[3423649,168],[3427475,167],[3431300,167],[3435125,167],[3438951,166],[3442776,166],[3446602,165],[3450427,165],[3454252,165],[3458078,163],[3461903,163],[3465729,161],[3469554,161],[3473379,160],[3477205,159],[3481030,158],[3484856,157],[3488681,156],[3492506,156],[3496332,154],[3500157,154],[3503983,152],[3507808,152],[3511633,151],[3515458,150],[3519284,149],[3523109,148],[3526934,148],[3530759,147],[3534585,146],[3538410,145],[3542235,145],[3546060,144],[3549886,143],[3553711,142],[3557536,142],[3561361,141],[3565187,140],[3569012,139],[3572837,139],[3576662,138],[3580488,137],[3584313,136],[3588138,136],[3591963,135],[3595788,135],[3599613,134],[3603438,134],[3607264,132],[3611089,132],[3614914,131],[3618739,131],[3622564,130],[3626389,130],[3630214,129],[3634040,128],[3637865,127],[3641690,127],[3645515,126],[3649340,126],[3653165,125],[3656989,126],[3660814,125],[3664639,125],[3668464,124],[3672289,124],[3676114,123],[3679939,123],[3683764,122],[3687589,122],[3691414,121],[3695238,122],[3699063,121],[3702888,121],[3706713,120],[3710538,120],[3714363,119],[3718188,119],[3722013,118],[3725838,118],[3729663,117],[3733487,118],[3737312,117],[3741137,117],[3744962,116],[3748787,116],[3752612,115],[3756437,115],[3760262,114],[3764087,114],[3767912,113],[3771736,93],[3771830,20],[3775561,93],[3775656,18],[3779386,93],[3779481,18],[3783211,93],[3783307,16],[3787036,93],[3787133,15],[3790861,93],[3790958,14],[3794686,93],[3794784,13],[3798511,93],[3798610,11],[3802336,93],[3802435,11],[3806161,93],[3806261,9],[3809985,94],[3810087,8],[3813810,94],[3813912,7],[3817635,94],[3817738,6],[3821460,94],[3821564,4],[3825285,94],[3825389,4],[3829110,94],[3829215,2],[3832935,94],[3833041,1],[3836760,94],[3840585,94],[3844410,94],[3848234,95],[3852059,95],[3855884,96],[3859709,96],[3863534,96],[3867359,96],[3871184,96],[3875009,96],[3878834,96],[3882659,96],[3886483,97],[3890308,97],[3894133,97],[3897958,97],[3901783,97],[3905608,97],[3909433,97],[3913258,97],[3917083,97],[3920908,97],[3924732,98],[3928557,98],[3932382,98],[3936207,98],[3940032,98],[3943857,98],[3947682,98],[3951507,98],[3955331,99],[3959156,99],[3962981,99],[3966806,99],[3970631,99],[3974456,99],[3978281,99],[3982105,100],[3985930,100],[3989755,100],[3993580,100],[3997405,100],[4001230,100],[4005054,101],[4008879,102],[4012704,102],[4016529,102],[4020354,102],[4024178,103],[4028003,103],[4031828,103],[4035653,103],[4039478,103],[4043302,104],[4047127,104],[4050952,104],[4054777,104],[4058601,105],[4062426,105],[4066251,105],[4070075,106],[4073900,106],[4077725,106],[4081549,107],[4085374,107],[4089199,107],[4093023,108],[4096848,108],[4100673,108],[4104497,109],[4108322,109],[4112147,110],[4115971,111],[4119796,111],[4123621,111],[4127445,112],[4131270,112],[4135095,112],[4138919,113],[4142744,113],[4146569,113],[4150393,114],[4154218,114],[4158043,114],[4161867,115],[4165692,115],[4169517,115],[4173341,116],[4177166,116],[4180991,116],[4184816,116],[4188640,117],[4192465,116],[4196290,116],[4200114,116],[4203939,116],[4207764,116],[4211589,115],[4215413,116],[4219238,115],[4223063,115],[4226887,116],[4230712,115],[4234537,115],[4238362,114],[4242186,115],[4246011,115],[4249836,114],[4253660,115],[4257485,114],[4261310,114],[4265135,114],[4268959,114],[4272784,114],[4276609,113],[4280433,114],[4284258,114],[4288083,113],[4291908,113],[4295732,113],[4299557,113],[4303381,114],[4307206,113],[4311031,113],[4314855,113],[4318680,113],[4322504,114],[4326329,113],[4330153,114],[4333978,113],[4337803,113],[4341627,114],[4345452,113],[4349276,114],[4353101,113],[4356925,114],[4360750,114],[4364575,113],[4368399,114],[4372224,114],[4376048,114],[4379873,114],[4383697,115],[4387522,114],[4391346,115],[4395171,114],[4398995,115],[4402820,115],[4406644,115],[4410469,115],[4414294,115],[4418118,115],[4421943,115],[4425768,115],[4429592,115],[4433417,115],[4437241,115],[4441066,115],[4444891,115],[4448716,114],[4452540,115],[4456365,115],[4460190,114],[4464014,114],[4467839,114],[4471664,113],[4475488,114],[4479313,113],[4483138,113],[4486962,113],[4490787,112],[4494612,112],[4498436,112],[4502261,112],[4506085,112],[4509909,112],[4513733,113],[4517557,113],[4521381,114],[4525205,114],[4529029,115],[4532853,115],[4536677,115],[4540501,116],[4544325,116],[4548149,117],[4551973,117],[4555797,117],[4559621,118],[4563446,117],[4567270,118],[4571095,117],[4574919,118],[4578744,117],[4582568,117],[4586393,117],[4590217,117],[4594042,117],[4597866,117],[4601691,116],[4605515,117],[4609340,116],[4613164,116],[4616989,116],[4620813,116],[4624638,115],[4628462,116],[4632287,115],[4636111,115],[4639936,115],[4643760,115],[4647585,114],[4651409,115],[4655234,114],[4659058,114],[4662883,114],[4666707,114],[4670532,114],[4674356,115],[4678181,114],[4682005,115],[4685830,115],[4689655,115],[4693480,114],[4697304,115],[4701129,115],[4704954,115],[4708779,114],[4712603,114],[4716428,114],[4720253,113],[4724077,113],[4727902,112],[4731727,112],[4735552,111],[4739376,111],[4743201,111],[4747026,111],[4750851,110],[4754675,110],[4758500,108],[4762325,108],[4766150,107],[4769974,107],[4773799,103],[4777624,99],[4781449,97],[4785273,98],[4789098,98],[4792923,98],[4796747,99],[4800572,98],[4804397,98],[4808222,98],[4812046,99],[4815871,98],[4819696,98],[4823520,99],[4827345,99],[4831169,99],[4834994,99],[4838818,100],[4842642,101],[4846467,101],[4850291,101],[4854116,101],[4857940,102],[4861765,102],[4865589,102],[4869414,102],[4873239,102],[4877063,103],[4880888,102],[4884712,103],[4888537,103],[4892362,103],[4896186,104],[4900011,103],[4903835,104],[4907660,104],[4911484,105],[4915309,104],[4919134,104],[4922958,105],[4926783,105],[4930607,106],[4934432,105],[4938257,105],[4942081,106],[4945906,106],[4949730,106],[4953554,107],[4957379,107],[4961203,108],[4965028,107],[4968852,108],[4972676,109],[4976501,108],[4980325,109],[4984150,109],[4987974,109],[4991798,110],[4995623,110],[4999447,110],[5003272,110],[5007096,111],[5010920,111],[5014745,111],[5018569,112],[5022394,111],[5026218,112],[5030043,112],[5033867,112],[5037691,113],[5041516,113],[5045340,113],[5049165,113],[5052989,114],[5056813,114],[5060638,114],[5064462,115],[5068287,114],[5072111,115],[5075935,116],[5079760,115],[5083584,116],[5087409,116],[5091234,115],[5095058,116],[5098883,116],[5102707,116],[5106532,116],[5110357,116],[5114181,116],[5118006,116],[5121831,116],[5125655,116],[5129480,116],[5133303,118],[5137125,120],[5140947,123],[5144770,125],[5148592,127],[5152414,130],[5156236,133],[5160059,134],[5163881,137],[5167703,140],[5171526,141],[5175348,144],[5179171,146],[5182995,146],[5186820,146],[5190644,147],[5194469,146],[5198293,147],[5202118,147],[5205942,147],[5209767,79],[5209847,67],[5213592,147],[5217416,147],[5221241,79],[5221321,67],[5225066,147],[5228891,146],[5232716,146],[5236541,146],[5240365,146],[5244190,78],[5244269,67],[5248015,146],[5251839,146],[5255664,146],[5259489,146],[5263314,145],[5267139,145],[5270964,145],[5274789,144],[5278614,144],[5282439,144],[5286264,143],[5290089,143],[5293914,143],[5297739,142],[5301564,142],[5305389,142],[5309214,141],[5313039,141],[5316864,141],[5320689,140],[5324514,140],[5328339,140],[5332164,139],[5335989,139],[5339814,139],[5343638,139],[5347463,139],[5351288,139],[5355112,139],[5358937,139],[5362762,139],[5366586,139],[5370411,139],[5374236,139],[5378060,139],[5381885,139],[5385710,139],[5389534,139],[5393359,139],[5397184,139],[5401008,139],[5404833,139],[5408658,139],[5412482,139],[5416307,139],[5420132,139],[5423956,139],[5427781,139],[5431606,139],[5435431,138],[5439256,138],[5443081,138],[5446905,138],[5450730,138],[5454555,138],[5458379,138],[5462204,138],[5466029,138],[5469853,138],[5473678,138],[5477502,139],[5481327,138],[5485151,139],[5488976,139],[5492801,138],[5496625,139],[5500450,139],[5504274,139],[5508099,139],[5511923,140],[5515748,139],[5519572,140],[5523397,140],[5527222,139],[5531046,140],[5534871,140],[5538695,140],[5542520,140],[5546344,141],[5550169,140],[5553993,141],[5557818,141],[5561643,140],[5565467,141],[5569292,140],[5573116,141],[5576941,141],[5580765,141],[5584590,141],[5588415,141],[5592239,141],[5596064,141],[5599888,141],[5603713,141],[5607538,141],[5611363,140],[5615187,141],[5619012,140],[5622837,140],[5626661,141],[5630486,140],[5634311,140],[5638136,139],[5641960,140],[5645785,140],[5649610,139],[5653434,140],[5657259,139],[5661084,139],[5664909,139],[5668733,139],[5672558,139],[5676383,138],[5680207,139],[5684032,139],[5687857,138],[5691682,138],[5695506,139],[5699331,138],[5703156,138],[5706981,137],[5710805,138],[5714630,138],[5718455,137],[5722279,138],[5726104,137],[5729929,137],[5733754,137],[5737578,137],[5741403,137],[5745228,136],[5749052,137],[5752877,137],[5756702,136],[5760527,136],[5764351,136],[5768176,136],[5772001,136],[5775825,136],[5779650,136],[5783475,135],[5787300,135],[5791124,136],[5794949,135],[5798774,135],[5802599,135],[5806423,135],[5810248,135],[5814073,134],[5817897,135],[5821722,135],[5825547,134],[5829372,134],[5833196,134],[5837021,134],[5840846,134],[5844670,134],[5848495,134],[5852320,133],[5856145,133],[5859969,133],[5863794,132],[5867619,132],[5871444,131],[5875269,131],[5879093,131],[5882918,131],[5886743,130],[5890568,130],[5894392,130],[5898217,129],[5902042,129],[5905867,128],[5909691,129],[5913516,128],[5917341,128],[5921166,127],[5924990,128],[5928815,127],[5932640,126],[5936465,126],[5940290,125],[5944114,126],[5947939,125],[5951764,125],[5955589,124],[5959413,125],[5963238,124],[5967063,123],[5970888,123],[5974712,123],[5978537,123],[5982362,122],[5986187,122],[5990011,122],[5993836,122],[5997661,121],[6001486,120],[6005311,120],[6009135,120],[6012960,120],[6016785,119],[6020610,119],[6024434,119],[6028259,119],[6032084,118],[6035909,118],[6039733,118],[6043558,118],[6047312,188],[6051137,188],[6054963,187],[6058789,185],[6062615,184],[6066441,183],[6070267,182],[6074093,181],[6077919,180],[6081745,179],[6085571,177],[6089397,176],[6093223,175],[6097049,174],[6100875,173],[6104701,172],[6108527,171],[6112353,169],[6116179,168],[6120005,167],[6123831,166],[6127657,165],[6131483,164],[6135309,163],[6139135,161],[6142961,160],[6146787,159],[6150613,158],[6154439,157],[6158265,156],[6162091,155],[6165917,153],[6169743,152],[6173569,151],[6177395,150],[6181221,149],[6185047,148],[6188873,146],[6192699,145],[6196525,144],[6200351,143],[6204177,142],[6208003,141],[6211829,140],[6215655,138],[6219481,137],[6223307,136],[6227133,135],[6230959,134],[6234785,133],[6238611,132],[6242437,130],[6246263,129],[6250089,128],[6253913,129],[6257738,129],[6261563,129],[6265387,130],[6269212,129],[6273036,130],[6276714,139],[6276861,130],[6280540,139],[6280685,131],[6284367,139],[6284510,131],[6288193,139],[6288335,131],[6292019,272],[6295845,270],[6299671,269],[6303497,268],[6307324,266],[6311150,265],[6314976,264],[6318802,262],[6322628,261],[6326454,260],[6330281,258],[6334107,257],[6337933,256],[6341759,255],[6345585,253],[6349411,252],[6353238,250],[6357064,249],[6360890,248],[6364716,247],[6368542,246],[6372368,244],[6376195,242],[6380021,241],[6383847,240],[6387673,239],[6391499,238],[6395325,237],[6399152,234],[6402978,233],[6406804,232],[6410630,231],[6414456,230],[6418282,229],[6422109,227],[6425935,225],[6429761,224],[6433587,223],[6437413,222],[6441239,221],[6445066,219],[6448892,218],[6452718,216],[6456544,215],[6460370,214],[6464196,213],[6468023,211],[6471849,210],[6475675,209],[6479501,207],[6483327,206],[6487153,205],[6490980,203],[6494806,203],[6498632,202],[6502458,202],[6506284,201],[6510110,201],[6513937,199],[6517763,199],[6521589,199],[6525415,198],[6529241,198],[6533067,197],[6536894,196],[6540720,195],[6544546,195],[6548372,194],[6552198,194],[6556024,194],[6559850,193],[6563675,194],[6567501,193],[6571327,193],[6575152,193],[6578978,193],[6582804,193],[6586629,193],[6590455,193],[6594281,192],[6598106,193],[6601931,193],[6605757,193],[6609582,193],[6613408,193],[6617233,194],[6621059,193],[6624884,194],[6628710,194],[6632535,194],[6636360,195],[6640186,194],[6644011,195],[6647837,195],[6651662,195],[6655488,195],[6659313,196],[6663139,195],[6666964,196],[6670790,196],[6674615,196],[6678440,197],[6682266,196],[6686091,197],[6689917,197],[6693742,197],[6697568,197],[6701393,198],[6705219,197],[6709044,198],[6712869,199],[6716695,198],[6720520,199],[6724346,198],[6728171,199],[6731997,198],[6735822,199],[6739648,198],[6743473,198],[6747299,197],[6751124,197],[6754949,197],[6758775,197],[6762600,197],[6766426,196],[6770251,196],[6774077,195],[6777902,195],[6781728,195],[6785553,195],[6789379,194],[6793204,194],[6797030,193],[6800855,193],[6804681,193],[6808507,192],[6812332,192],[6816158,191],[6819984,190],[6823809,190],[6827635,190],[6831461,189],[6835286,189],[6839112,188],[6842937,188],[6846763,187],[6850589,187],[6854414,187],[6858240,186],[6862066,185],[6865891,185],[6869717,184],[6873543,183],[6877368,183],[6881194,182],[6885019,182],[6888845,181],[6892671,180],[6896496,180],[6900322,179],[6902130,3],[6904148,178],[6905953,5],[6907973,178],[6909775,8],[6911799,177],[6913598,10],[6915625,176],[6917420,13],[6919450,176],[6921243,15],[6923276,175],[6925065,18],[6927101,175],[6928888,20],[6930927,174],[6932710,23],[6934753,173],[6936533,25],[6938578,173],[6940355,28],[6942404,172],[6944178,30],[6946230,171],[6948000,33],[6950055,171],[6951823,35],[6953881,170],[6955645,38],[6957707,169],[6959468,40],[6961532,169],[6963290,43],[6965358,168],[6967113,45],[6969183,168],[6970935,48],[6973009,167],[6974758,50],[6976835,166],[6978581,52],[6980660,166],[6982401,57],[6984486,165],[6986224,59],[6988312,164],[6990047,61],[6992137,164],[6993870,63],[6995963,163],[6997693,65],[6999788,163],[7001516,67],[7003613,163],[7005339,69],[7007437,164],[7009162,71],[7011262,164],[7012985,73],[7015087,164],[7016808,75],[7018911,165],[7020631,77],[7022736,165],[7024454,78],[7026561,165],[7028277,79],[7030386,165],[7032100,80],[7034211,165],[7035923,81],[7038036,165],[7039746,82],[7041861,165],[7043569,83],[7045686,165],[7047393,83],[7049511,165],[7051216,84],[7053335,166],[7055040,84],[7057159,167],[7058864,84],[7060983,168],[7062687,85],[7064807,169],[7066511,85],[7068631,170],[7070335,85],[7072455,171],[7074158,86],[7076279,172],[7077982,86],[7080103,173],[7081806,86],[7083927,174],[7085629,87],[7087751,175],[7089453,87],[7091575,176],[7093277,87],[7095399,177],[7097100,88],[7099223,178],[7100924,88],[7103047,179],[7104748,88],[7106871,180],[7108571,89],[7110695,181],[7112395,89],[7114519,182],[7116219,89],[7118343,183],[7120042,90],[7122167,184],[7123866,90],[7125991,185],[7127690,90],[7129815,186],[7131514,90],[7133639,187],[7135338,90],[7137463,188],[7139162,90],[7141287,163],[7142986,90],[7145111,165],[7146810,90],[7148935,167],[7150634,90],[7152759,168],[7154458,90],[7156583,170],[7158282,90],[7160407,172],[7162106,89],[7164231,174],[7165930,88],[7168055,175],[7169754,87],[7171879,177],[7173577,88],[7175703,179],[7177400,89],[7179527,181],[7181224,89],[7183351,182],[7185047,90],[7187175,184],[7188870,90],[7190999,186],[7192694,90],[7194823,188],[7196517,90],[7198648,188],[7200340,91],[7202473,189],[7204164,90],[7206298,190],[7207987,91],[7210124,190],[7211811,90],[7213949,191],[7215635,90],[7217774,191],[7219459,89],[7221600,191],[7223283,89],[7225425,192],[7227107,88],[7229250,193],[7230931,88],[7233075,194],[7234755,87],[7236901,193],[7238579,87],[7240726,194],[7242403,87],[7244551,195],[7246216,99],[7248377,195],[7250040,101],[7252202,196],[7253864,102],[7256027,197],[7257688,104],[7259852,198],[7261512,105],[7263678,198],[7265336,107],[7267503,198],[7269160,108],[7271328,196],[7272984,108],[7275154,194],[7276808,109],[7278979,192],[7280632,109],[7282804,191],[7284456,109],[7286629,189],[7288280,109],[7290455,187],[7292104,109],[7294280,185],[7295928,109],[7298105,184],[7299752,110],[7301931,181],[7303576,110],[7305756,180],[7307400,110],[7309581,178],[7311224,110],[7313406,177],[7315048,110],[7317232,174],[7318872,110],[7321057,173],[7322696,111],[7324882,172],[7326520,111],[7328708,170],[7330344,111],[7332533,169],[7334168,111],[7336358,168],[7337992,111],[7340183,167],[7341816,111],[7344009,165],[7345640,112],[7347834,164],[7349464,112],[7351659,163],[7353288,112],[7355485,161],[7357112,112],[7359310,161],[7360936,112],[7363135,163],[7364760,113],[7366960,165],[7368584,113],[7370786,166],[7372408,114],[7374611,167],[7376232,114],[7378437,168],[7380056,115],[7382264,167],[7383880,115],[7386090,168],[7387704,116],[7389917,167],[7391528,116],[7393744,167],[7395352,117],[7397570,167],[7399176,117],[7401397,167],[7403000,117],[7405224,166],[7406824,118],[7409050,167],[7410648,118],[7412877,166],[7414472,118],[7416704,166],[7418296,118],[7420530,166],[7422120,118],[7424275,252],[7425944,119],[7428100,251],[7429768,119],[7431926,249],[7433592,119],[7435752,247],[7437416,119],[7439578,245],[7441240,119],[7443404,254],[7445064,120],[7447230,261],[7448888,120],[7451056,267],[7452712,120],[7454882,274],[7456536,120],[7458708,281],[7460360,120],[7462534,287],[7464184,121],[7466360,294],[7468008,121],[7470186,301],[7471832,121],[7474012,311],[7475656,121],[7477838,327],[7479480,121],[7481664,343],[7483304,121],[7485490,351],[7487128,121],[7489316,351],[7490952,121],[7493142,351],[7494776,121],[7496968,351],[7498600,121],[7500794,351],[7502424,121],[7504620,351],[7506249,120],[7508446,351],[7510073,120],[7512272,351],[7513897,120],[7516098,351],[7517722,119],[7519924,351],[7521546,119],[7523750,351],[7525371,118],[7527576,351],[7529195,118],[7531402,351],[7533019,118],[7535228,350],[7536841,120],[7539054,349],[7540663,122],[7542880,348],[7544485,124],[7546706,347],[7548308,125],[7550532,346],[7552130,127],[7554358,345],[7555952,129],[7558184,344],[7559775,130],[7562010,343],[7563597,132],[7565836,342],[7567419,134],[7569662,341],[7571242,135],[7573488,340],[7575064,137],[7577314,339],[7578886,139],[7581140,338],[7582709,140],[7584966,337],[7586531,142],[7588792,336],[7590354,143],[7592618,335],[7594177,144],[7596444,334],[7598000,145],[7600270,333],[7601822,147],[7604096,332],[7605645,148],[7607922,331],[7609468,149],[7611748,330],[7613291,150],[7615574,329],[7617113,153],[7619400,328],[7620936,154],[7623226,327],[7624759,155],[7627052,326],[7628582,157],[7630878,325],[7632405,158],[7634704,329],[7636228,160],[7638530,334],[7640051,161],[7642356,339],[7643874,163],[7646200,325],[7647697,164],[7650027,329],[7651520,166],[7653855,332],[7655343,167],[7657681,338],[7659166,168],[7661446,405],[7662989,169],[7665271,412],[7666812,170],[7669097,418],[7670635,171],[7672923,424],[7674458,172],[7676749,428],[7678281,173],[7680575,432],[7682104,174],[7684401,436],[7685927,175],[7688227,440],[7689750,176],[7692053,444],[7693573,177],[7695879,448],[7697396,178],[7699705,452],[7701219,179],[7703531,456],[7705041,181],[7707357,460],[7708864,182],[7711183,464],[7712687,183],[7715009,468],[7716510,184],[7718835,472],[7720332,186],[7722661,476],[7724155,187],[7726487,480],[7727978,188],[7730313,484],[7731801,189],[7734139,488],[7735623,191],[7737965,487],[7739446,192],[7741791,483],[7743269,193],[7745617,479],[7747092,194],[7749443,475],[7750915,195],[7753269,471],[7754738,196],[7757095,467],[7758561,197],[7760921,463],[7762384,198],[7764747,459],[7766207,199],[7768573,455],[7770030,200],[7772399,451],[7773853,201],[7776225,447],[7777676,202],[7780051,443],[7781499,203],[7783877,439],[7785322,204],[7787703,440],[7789145,205],[7791529,449],[7792968,205],[7795355,447],[7796791,206],[7799181,445],[7800614,206],[7803007,443],[7804437,207],[7806833,441],[7808260,207],[7810659,439],[7812083,208],[7814485,437],[7815906,208],[7818311,435],[7819729,209],[7822137,433],[7823552,209],[7825963,431],[7827375,210],[7829789,429],[7831198,210],[7833615,427],[7835021,211],[7837441,425],[7838844,211],[7841267,423],[7842667,212],[7845093,421],[7846490,212],[7848919,419],[7850313,213],[7852745,417],[7854136,214],[7856571,415],[7857959,215],[7860397,413],[7861782,215],[7864223,411],[7865605,216],[7868049,409],[7869428,216],[7871875,407],[7873251,217],[7875701,405],[7877074,218],[7879527,403],[7880897,219],[7883353,401],[7884720,220],[7887232,346],[7888543,221],[7891073,329],[7892366,222],[7894915,311],[7896189,223],[7898756,294],[7900012,224],[7902598,276],[7903835,225],[7906446,252],[7907659,225],[7910275,247],[7911482,226],[7914103,243],[7915306,226],[7917932,238],[7919129,227],[7921760,234],[7922953,227],[7925589,229],[7926776,228],[7929417,225],[7930600,228],[7933246,220],[7934423,176],[7934600,52],[7937074,216],[7938247,175],[7938424,52],[7940903,211],[7942070,176],[7942249,51],[7944731,207],[7945894,175],[7946073,51],[7948560,202],[7949717,176],[7949898,50],[7952388,198],[7953541,176],[7953722,50],[7956217,195],[7957364,177],[7957547,49],[7960045,200],[7961188,177],[7961371,49],[7963874,204],[7965011,178],[7967702,209],[7968608,1],[7968834,179],[7971527,217],[7972431,2],[7972657,180],[7975351,226],[7976255,2],[7976481,180],[7979175,235],[7980078,3],[7980305,180],[7982999,244],[7983902,3],[7984129,180],[7986823,244],[7987725,4],[7987953,180],[7990647,243],[7991549,4],[7991777,180],[7994471,242],[7995372,5],[7995601,179],[7998295,241],[7999196,5],[7999425,179],[8002119,240],[8003019,6],[8003249,179],[8005943,239],[8006843,6],[8007073,178],[8009767,238],[8010666,7],[8010897,178],[8013591,237],[8014490,7],[8014721,178],[8017415,236],[8018313,8],[8018545,178],[8021239,235],[8022137,8],[8022369,178],[8025063,234],[8025960,9],[8026193,178],[8028887,233],[8029784,9],[8030017,178],[8032711,232],[8033607,10],[8033841,178],[8036534,232],[8037431,10],[8037665,178],[8040358,231],[8041254,11],[8041489,178],[8044182,230],[8045078,11],[8045313,178],[8048006,229],[8048901,12],[8049137,178],[8051828,230],[8052725,12],[8052961,178],[8055649,232],[8056548,13],[8056785,178],[8059470,234],[8060372,13],[8060608,179],[8063291,236],[8064195,14],[8064431,180],[8067112,238],[8068019,14],[8068253,182],[8070933,240],[8071842,15],[8072075,184],[8074754,242],[8075666,15],[8075898,185],[8078575,269],[8079489,16],[8079720,187],[8082396,272],[8083313,16],[8083542,189],[8086217,274],[8087136,17],[8087365,190],[8090038,276],[8090960,17],[8091187,192],[8093859,278],[8094783,18],[8095009,194],[8097680,280],[8098607,18],[8098832,195],[8101501,282],[8102430,19],[8102654,197],[8105322,284],[8106254,19],[8106477,198],[8109143,286],[8110077,20],[8110300,199],[8112964,288],[8113901,20],[8114122,200],[8116785,290],[8117724,21],[8117945,201],[8120606,292],[8121548,21],[8121767,203],[8124427,294],[8125371,22],[8125590,204],[8128248,296],[8129195,22],[8129413,205],[8132069,298],[8133018,23],[8133235,206],[8135890,300],[8136842,23],[8137058,49],[8137109,156],[8139711,305],[8140665,24],[8140880,51],[8140934,155],[8143532,312],[8144489,24],[8144703,52],[8144759,154],[8147353,320],[8148312,25],[8148526,53],[8148582,155],[8151174,327],[8152136,25],[8152348,55],[8152405,155],[8154995,335],[8155959,26],[8156171,56],[8156228,156],[8158816,342],[8159783,26],[8159994,214],[8162637,350],[8163606,27],[8163817,215],[8166458,357],[8167430,27],[8167639,217],[8170279,365],[8171253,28],[8171462,217],[8174100,372],[8175077,28],[8175285,218],[8177921,380],[8178900,29],[8179108,219],[8181742,389],[8182724,29],[8182930,221],[8185563,398],[8186547,30],[8186753,222],[8189384,407],[8190371,30],[8190576,222],[8193205,416],[8194194,31],[8194399,223],[8197026,428],[8198018,31],[8198221,225],[8200847,431],[8201841,32],[8202044,226],[8204668,434],[8205665,32],[8205867,227],[8208489,437],[8209488,33],[8209690,227],[8212310,440],[8213312,33],[8213512,229],[8216131,443],[8217135,34],[8217336,229],[8219954,444],[8220959,34],[8221159,230],[8223790,432],[8224782,35],[8224983,230],[8227610,436],[8228606,35],[8228807,229],[8231430,440],[8232429,36],[8232631,229],[8235250,444],[8236253,36],[8236455,228],[8239070,448],[8240076,37],[8240279,228],[8242890,452],[8243900,37],[8244102,229],[8246710,456],[8247723,38],[8247926,228],[8250530,460],[8251547,38],[8251750,228],[8254350,464],[8255370,39],[8255574,227],[8258171,467],[8259194,39],[8259398,227],[8262179,290],[8263017,40],[8263222,227],[8266005,297],[8266841,40],[8267045,227],[8269831,303],[8270664,41],[8270869,227],[8273657,309],[8274488,41],[8274693,226],[8277483,315],[8278311,42],[8278517,226],[8281309,321],[8282135,42],[8282341,226],[8285135,327],[8285958,43],[8286165,225],[8288961,333],[8289782,43],[8289988,226],[8292787,333],[8293605,44],[8293812,225],[8296613,332],[8297321,11],[8297429,44],[8297636,225],[8300439,332],[8301137,19],[8301252,45],[8301460,224],[8304265,331],[8304953,27],[8305076,45],[8305284,224],[8308091,331],[8308769,35],[8308899,46],[8309108,223],[8311917,330],[8312590,38],[8312723,46],[8312931,223],[8315743,330],[8316413,39],[8316546,47],[8316714,263],[8319569,329],[8320235,41],[8320370,47],[8320534,266],[8323395,329],[8324057,43],[8324193,48],[8324354,270],[8327221,328],[8327879,45],[8328017,48],[8328174,273],[8331047,328],[8331699,49],[8331840,49],[8331994,276],[8334873,327],[8335518,54],[8335664,49],[8335814,279],[8338699,327],[8339338,59],[8339487,50],[8339634,282],[8342525,326],[8343156,65],[8343311,50],[8343454,286],[8346351,326],[8346975,70],[8347134,51],[8347276,287],[8350177,325],[8350793,76],[8350958,51],[8351098,209],[8351308,78],[8354003,325],[8354612,81],[8354781,52],[8354920,209],[8355132,77],[8357829,324],[8358430,87],[8358605,52],[8358742,209],[8358956,76],[8361655,324],[8362251,90],[8362428,53],[8362564,209],[8362780,76],[8365481,323],[8366070,95],[8366252,53],[8366386,209],[8366604,75],[8369307,323],[8369894,95],[8370075,54],[8370208,209],[8370428,74],[8373133,322],[8373717,96],[8373899,54],[8374030,209],[8374252,21],[8374275,50],[8376959,322],[8377540,97],[8377722,55],[8377851,210],[8378076,20],[8378100,48],[8380785,321],[8381364,97],[8381546,55],[8381673,210],[8381900,19],[8381925,47],[8384611,321],[8385188,166],[8385369,56],[8385496,209],[8385724,18],[8385750,45],[8388437,320],[8389013,170],[8389193,56],[8389318,209],[8389548,17],[8389575,41],[8392263,320],[8392837,175],[8393016,57],[8393140,209],[8393372,16],[8393400,37],[8396089,319],[8396662,235],[8396898,274],[8397196,15],[8397225,33],[8399915,319],[8400481,514],[8401020,14],[8401050,29],[8403741,318],[8404300,518],[8404844,13],[8404875,25],[8407567,318],[8408119,522],[8408668,12],[8408700,21],[8411393,317],[8411939,525],[8412492,11],[8415219,317],[8415760,527],[8416316,10],[8419045,316],[8419580,530],[8420140,9],[8422871,316],[8423401,532],[8423964,8],[8426697,315],[8427221,535],[8427788,7],[8430523,315],[8431042,537],[8431612,6],[8434349,314],[8434862,540],[8435436,5],[8438175,314],[8438685,540],[8439260,4],[8442001,313],[8442508,540],[8443084,3],[8445827,313],[8446331,540],[8446908,2],[8449653,312],[8450154,541],[8453479,312],[8453977,541],[8457305,311],[8457800,542],[8461131,311],[8461623,542],[8464957,310],[8465445,544],[8468804,289],[8469264,548],[8472634,284],[8473086,549],[8476459,285],[8476908,550],[8480284,285],[8480730,552],[8484109,296],[8484552,554],[8487934,295],[8488374,556],[8491759,294],[8492196,558],[8495584,293],[8496018,560],[8499409,292],[8499840,561],[8503234,291],[8503663,561],[8507059,290],[8507486,561],[8510884,289],[8511309,561],[8514709,290],[8515132,561],[8518534,287],[8518955,561],[8522359,286],[8522778,561],[8526184,285],[8526601,561],[8530009,284],[8530424,561],[8533834,283],[8534247,561],[8537659,282],[8538070,561],[8541484,281],[8541893,561],[8545309,280],[8545716,562],[8549134,279],[8549539,563],[8552959,278],[8553362,563],[8556784,277],[8557185,564],[8560609,276],[8561008,565],[8564434,275],[8564831,565],[8568259,275],[8568654,566],[8572084,276],[8572477,567],[8575909,277],[8576300,567],[8579798,214],[8580123,568],[8583628,210],[8583946,569],[8587458,204],[8587765,573],[8591282,204],[8591584,576],[8595106,203],[8595403,579],[8598930,203],[8599227,577],[8602754,202],[8603051,575],[8606578,202],[8606875,573],[8610402,201],[8610700,570],[8614226,201],[8614524,568],[8618050,200],[8618348,566],[8621874,200],[8622172,564],[8625698,205],[8625996,564],[8629522,205],[8629818,565],[8633346,205],[8633639,567],[8637170,205],[8637460,570],[8640995,204],[8641280,573],[8644819,204],[8645060,616],[8648643,204],[8648879,211],[8649132,368],[8652468,203],[8652699,209],[8652956,367],[8656292,203],[8656518,209],[8656781,363],[8660116,203],[8660338,207],[8660605,359],[8663941,202],[8664157,210],[8664429,355],[8667765,202],[8667977,211],[8668254,350],[8671589,202],[8671797,213],[8672078,348],[8675414,201],[8675617,214],[8675902,346],[8679238,415],[8679741,330],[8683062,412],[8683566,327],[8686887,409],[8687391,324],[8690711,406],[8691216,322],[8694535,404],[8695041,320],[8698360,400],[8698931,253],[8702184,398],[8702756,251],[8706008,395],[8706580,250],[8709833,392],[8710405,248],[8713658,388],[8714229,247],[8717483,385],[8718054,201],[8721308,381],[8721878,198],[8725133,378],[8725703,194],[8728958,374],[8729527,168],[8732783,373],[8733352,165],[8736608,374],[8737176,163],[8740433,374],[8741006,155],[8744258,372],[8744837,146],[8748083,370],[8748668,137],[8751908,368],[8752499,127],[8755733,366],[8756330,117],[8759559,363],[8760160,108],[8763384,361],[8763990,99],[8767209,359],[8771035,356],[8774860,354],[8778685,352],[8782511,349],[8786336,347],[8790161,345],[8793987,342],[8797814,338],[8801640,335],[8805466,332],[8809292,329],[8813119,325],[8816945,322],[8820771,319],[8824597,316],[8828417,319],[8832237,322],[8836057,325],[8839877,328],[8843697,331],[8847517,334],[8851337,337],[8855157,340],[8858977,343],[8862797,346],[8866617,349],[8870437,352],[8874257,355],[8878077,357],[8881897,359],[8885816,262],[8889642,258],[8893468,254],[8897295,249],[8901122,244],[8904949,239],[8908775,235],[8912601,231],[8916427,217],[8920254,211],[8924081,206],[8927908,202],[8931735,198],[8935569,187],[8939393,186],[8943217,184],[8947041,181],[8950865,178],[8954689,175],[8958513,174],[8962337,172],[8966161,169],[8969985,166],[8973809,163],[8977633,161],[8981457,160],[8985281,158],[8989105,157],[8992929,155],[8996753,154],[9000577,152],[9004402,132],[9008227,130],[9012052,128],[9015877,126],[9019702,124],[9023527,122],[9027352,120],[9031177,118],[9035002,116],[9038827,114],[9042652,112],[9046477,110],[9050302,108],[9054127,100],[9057952,98],[9061777,97],[9065602,95],[9069427,93],[9073252,92],[9077104,40],[9080931,34]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":55,"yStep":55},"name":0,"imageWidth":3824,"imageHeight":2693}},{"name":"V1_Pres-36-42-36","axesName":"XY","metadataKeys":[],"data":[{"x":627.5147018970191,"y":98.85634652249637,"value":[-0.00002995552740294588,169176.09511728273]},{"x":634.5151515151515,"y":201.40909090909088,"value":[0.00007252448739840898,167879.65030387224]},{"x":690.1133333333333,"y":53.236063492063494,"value":[0.0008864297086998603,169752.46466986527]},{"x":738.2940379403793,"y":162.27893970616893,"value":[0.0015917500224809419,168373.75630330486]},{"x":726,"y":35.25,"value":[0.0014117768409248384,169979.64203762493]},{"x":813.5433604336042,"y":195.23841674563377,"value":[0.002693329507164806,167956.7023856333]},{"x":857.7032520325203,"y":209.10936907288362,"value":[0.003339788890710871,167781.1192525374]},{"x":907.0447154471544,"y":221.86631757553386,"value":[0.004062101624446571,167619.59105449208]},{"x":960.899476367645,"y":231.95217261494648,"value":[0.00485048479943008,167491.80510283224]},{"x":1019.949815225425,"y":245.5372919438285,"value":[0.005714926361082912,167319.75596742256]},{"x":1082.8458879486752,"y":253.8265306122449,"value":[0.006635665858576129,167214.6335493164]},{"x":1153.188725026786,"y":251.86337209302326,"value":[0.00766541899989754,167239.0758407129]},{"x":1230.33636218715,"y":259.2794117647059,"value":[0.008794788030367456,167144.91593655676]},{"x":1312,"y":257.4895833333333,"value":[0.009990267073615833,167167.10678979068]},{"x":1390.5,"y":255.39622641509433,"value":[0.011139433427312492,167193.1515131576]},{"x":1478,"y":253.4910839160839,"value":[0.01242035133748393,167216.76900327214]},{"x":1571,"y":251.6301282051282,"value":[0.013781784087723285,167239.79861227327]},{"x":1669.5,"y":250.49056603773585,"value":[0.01522373167803056,167253.67951678915]},{"x":1771.5,"y":252.43100258971512,"value":[0.01671691598474469,167228.60636275378]},{"x":1875.5,"y":257.1444495577031,"value":[0.018239378415119887,167168.46789465134]},{"x":1980,"y":262.5903846153846,"value":[0.019769160376410345,167099.06710761238]},{"x":2083,"y":274.49038461538464,"value":[0.021276983744955007,166948.08606733495]},{"x":2183,"y":288.55288461538464,"value":[0.022740889928008077,166769.7840388871]},{"x":2280,"y":301.4239926739927,"value":[0.02416087892556956,166606.55882218023]},{"x":2374.5,"y":315.39622641509425,"value":[0.02554427026855471,166429.42718263643]},{"x":2465.5,"y":333.5,"value":[0.026876424895133002,166200.08585087376]},{"x":2551,"y":355.49038461538464,"value":[0.02812806468164338,165921.64171778312]},{"x":2630.5,"y":386.42452830188677,"value":[0.02929187009717057,165530.1681509266]},{"x":2706.7953929539294,"y":412.42452830188677,"value":[0.030408763072007777,165201.0860076242]},{"x":2775,"y":451.3531872273545,"value":[0.031407214531682257,164708.61096205655]},{"x":2839.6509433962265,"y":492.4990566037736,"value":[0.03235364368946175,164188.12626254678]},{"x":2898.1804971497995,"y":536.1717421269038,"value":[0.03321046144577368,163635.7317466424]},{"x":2955.1368563685646,"y":586.8906437425029,"value":[0.034044249110019104,162994.27176370274]},{"x":3056.2940379403767,"y":680.3590689328134,"value":[0.035525095345651084,161812.16363121098]},{"x":3102.2835214173024,"y":736.0366207579988,"value":[0.036198338237823965,161108.0779225026]},{"x":3145.476964769647,"y":782.6980532050219,"value":[0.03683064972573247,160517.9832392076]},{"x":3186,"y":825.4167290694253,"value":[0.03742386894403038,159977.74463927126]},{"x":3223.5926217326696,"y":890.378813250655,"value":[0.037974189657946675,159156.33442299333]},{"x":3292.7493224932236,"y":993.2580646023417,"value":[0.03898657887637594,157855.43099627816]},{"x":3353.7940379403767,"y":1096.1078779205004,"value":[0.03988021624023397,156554.94292065376]},{"x":3380.2242026266404,"y":1150.162501980144,"value":[0.04026712905526729,155871.4774434136]},{"x":3404.423242467718,"y":1204.3659744576473,"value":[0.040621380295740306,155186.14220334406]},{"x":3427.8598630723145,"y":1258.7553288071629,"value":[0.04096447043386968,154498.46122268433]},{"x":3449.236137169064,"y":1316.255525535019,"value":[0.04127739903207836,153771.46589817596]},{"x":3468,"y":1378.3237345310515,"value":[0.04155208438024004,152986.73854227806]},{"x":3485,"y":1447.7886818466081,"value":[0.04180094843135905,152108.5156527584]},{"x":3500.5,"y":1526.688679245283,"value":[0.04202785388973228,151111.02876414705]},{"x":3514.5,"y":1618.6037735849056,"value":[0.042232800755359706,149949.02116781895]},{"x":3527,"y":1716.5208333333335,"value":[0.04241578902824135,148711.14847720705]},{"x":3538,"y":1809.5697982691884,"value":[0.04257681870837718,147534.82318094978]},{"x":3548.057066062464,"y":1880.0005906350957,"value":[0.04272404472029932,146644.42766982142]},{"x":3555.2046070460706,"y":1930.1598915989146,"value":[0.0428286780146946,146010.30714761667]},{"x":3323.978319783198,"y":1042.791327913279,"value":[0.03944374209860935,157229.09616371957]},{"x":3259.208672086721,"y":945.6368563685637,"value":[0.038495575221238934,158457.60714147697]},{"x":3005.311653116531,"y":632.1517615176152,"value":[0.0347787610619469,162421.84179000655]},{"x":773.349593495935,"y":178.76422764227644,"value":[0.002104930467762325,168165.17287828683]},{"x":707.2845528455284,"y":145.0840108401084,"value":[0.0011378002528445001,168591.2890100972]},{"x":681.3766937669377,"y":121.7669376693767,"value":[0.000758533501896334,168886.18685098182]},{"x":658.059620596206,"y":98.44986449864498,"value":[0.0004171934260429836,169181.07089031074]},{"x":645.1056910569106,"y":80.31436314363144,"value":[0.00022756005056889968,169410.3975400107]},{"x":629.5609756097562,"y":67.36043360433604,"value":[0,169574.23580786024]},{"x":629.5609756097562,"y":136.01626016260164,"value":[0,168706.33187772924]},{"x":3557.149051490516,"y":2001.382113821139,"value":[0.04285714285714286,145109.95009357453]},{"x":3563.626016260163,"y":2058.379403794038,"value":[0.04295195954487989,144389.391572218]},{"x":3575.2845528455287,"y":2031.1761517615178,"value":[0.04312262958280656,144733.2159280994]},{"x":3577.8753387533875,"y":1987.1327913279133,"value":[0.043160556257901384,145289.97068549565]},{"x":3593.420054200542,"y":1984.5420054200542,"value":[0.04338811630847028,145322.63896786445]},{"x":3606.3739837398375,"y":1984.5420054200542,"value":[0.04357774968394437,145322.56996008588]},{"x":3614.146341463415,"y":1997.4959349593494,"value":[0.04369152970922882,145158.77309690346]},{"x":3628.3956639566395,"y":2001.3821138211385,"value":[0.0439001264222503,145109.57055079247]},{"x":3640.0542005420057,"y":2006.5636856368567,"value":[0.04407079646017699,145044.00626038565]}],"autoDetectionData":{"fgColor":[4,3,4],"bgColor":[255,255,255],"mask":[[610,37],[4433,38],[8257,38],[12081,38],[15905,38],[19728,39],[23552,39],[27376,39],[31200,39],[35023,40],[38847,40],[42671,40],[46495,40],[50318,41],[54142,41],[57966,41],[61790,41],[65613,42],[69437,42],[73261,42],[77085,42],[80908,43],[84732,43],[88556,43],[92380,43],[96203,44],[100027,44],[103851,44],[107675,44],[111498,45],[115322,45],[119146,45],[122970,45],[126793,46],[130617,126],[134441,126],[138265,125],[142088,125],[145912,124],[149736,123],[153560,122],[157383,122],[161207,121],[165031,120],[168855,119],[172678,119],[176502,118],[180325,118],[184149,117],[187972,117],[191795,117],[195619,116],[199442,116],[203266,115],[207089,115],[210912,115],[214736,114],[218559,114],[222383,113],[226206,113],[230029,113],[233853,112],[237677,111],[241501,111],[245325,113],[249149,115],[252973,116],[256797,118],[260621,120],[264445,121],[268269,123],[272093,125],[275917,126],[279741,128],[283565,129],[287389,130],[291213,131],[295037,132],[298861,133],[302685,134],[306509,135],[310333,136],[314157,137],[317981,138],[321805,139],[325629,140],[329453,141],[333277,142],[337101,143],[340925,144],[344749,145],[348573,146],[352396,148],[356219,150],[360042,152],[363865,154],[367688,156],[371511,158],[375334,160],[379157,163],[382980,166],[386803,168],[390626,170],[394449,172],[398272,175],[402095,177],[405918,179],[409741,181],[413564,184],[417387,186],[421210,188],[425033,190],[428856,193],[432679,195],[436502,197],[440325,199],[444148,202],[447971,204],[451794,206],[455617,208],[459440,211],[463263,213],[467086,215],[470909,217],[474732,220],[478555,222],[482378,224],[486201,226],[490024,229],[493847,231],[497670,233],[501493,236],[505316,239],[509139,242],[512962,245],[516785,248],[520608,251],[524431,255],[528254,258],[532077,261],[535900,264],[539723,267],[543546,271],[547369,274],[551226,243],[555050,245],[558874,277],[562698,281],[566522,286],[570346,290],[574170,294],[577994,298],[581818,303],[585642,307],[589466,311],[593290,314],[597114,317],[600938,320],[604762,322],[608586,325],[612410,328],[616234,330],[620058,333],[623882,336],[627707,337],[631531,340],[635355,343],[639179,345],[643004,347],[646828,349],[650652,352],[654476,356],[655076,6],[658301,397],[658898,29],[662125,399],[662720,52],[665949,70],[666047,303],[666542,74],[669773,72],[669872,304],[670364,97],[673598,75],[673696,306],[674186,120],[677422,87],[677521,308],[678008,132],[681246,87],[681345,310],[681830,140],[685070,87],[685170,311],[685652,147],[688895,86],[688994,313],[689474,158],[692719,86],[692819,314],[693296,178],[696543,86],[696644,418],[697118,194],[700368,85],[700469,426],[700940,205],[704192,85],[704294,434],[704762,215],[708017,84],[708119,442],[708584,225],[711842,83],[711944,450],[712406,235],[715666,83],[715769,458],[716228,246],[719491,82],[719594,712],[723316,81],[723420,718],[727140,81],[727246,725],[730965,80],[731072,731],[734790,80],[734897,739],[738614,80],[738722,746],[742439,80],[742548,752],[746263,80],[746373,760],[750088,80],[750199,766],[753912,110],[754024,773],[757737,109],[757850,1152],[761561,109],[761675,1151],[765386,108],[765501,1149],[769211,107],[769327,1147],[773036,106],[773153,1145],[776861,105],[776979,1143],[780685,105],[780805,1141],[784511,103],[784631,1139],[788336,102],[788457,1137],[792161,101],[792294,1124],[795986,100],[796123,1119],[799811,99],[799950,1116],[803636,98],[803777,1113],[807461,97],[807604,1110],[811286,96],[811431,1107],[815111,95],[815257,1105],[818936,94],[819083,1103],[822761,93],[822909,1101],[826586,92],[826735,1099],[830411,91],[830561,1097],[834237,89],[834388,1094],[838062,88],[838214,1092],[841888,84],[842041,1089],[845713,81],[845867,1087],[849539,77],[849693,1085],[853364,74],[853518,1084],[857190,70],[857344,1082],[861016,66],[861170,1080],[864843,61],[864995,1298],[868671,55],[868821,1312],[872498,50],[872646,1327],[876326,44],[876472,1341],[880153,39],[880297,1357],[883981,33],[884119,1375],[887808,28],[887941,1379],[891763,1383],[895585,1387],[899407,1391],[903229,1395],[907051,1398],[910873,1402],[914695,1406],[918517,1410],[922339,1414],[926162,1489],[930024,29],[930107,1376],[933849,28],[933935,1380],[937674,27],[937761,1386],[941499,26],[941587,1392],[945324,25],[945413,1398],[949149,24],[949238,1405],[952974,23],[953064,1411],[956799,22],[956890,1417],[960624,21],[960716,1423],[964449,20],[964542,1429],[968274,19],[968368,1436],[972099,18],[972194,1442],[975924,17],[976020,1447],[979749,16],[979846,1453],[983574,15],[983671,1460],[987399,14],[987497,1462],[991224,13],[991323,1463],[995049,12],[995149,1464],[998874,11],[998975,1465],[1002699,10],[1002802,1464],[1006524,9],[1006630,1463],[1010349,8],[1010457,1463],[1014174,7],[1014284,1463],[1017999,6],[1018112,1462],[1021824,5],[1021939,1462],[1025649,4],[1025766,1462],[1029474,3],[1029594,1461],[1033299,2],[1033421,1461],[1037249,1460],[1041076,1460],[1044903,1460],[1048731,1459],[1052558,1458],[1056386,1457],[1060215,1455],[1064043,1454],[1067871,1453],[1071700,1451],[1075528,1450],[1079356,1449],[1083184,1448],[1087012,1447],[1090840,1446],[1094668,1445],[1098496,71],[1098568,1372],[1102324,66],[1102392,1374],[1106152,61],[1106216,1377],[1109997,39],[1110040,1380],[1113826,33],[1113864,1383],[1117654,28],[1117688,1386],[1121482,23],[1121512,1389],[1125311,17],[1125336,1415],[1129139,12],[1129160,1439],[1132967,7],[1132984,1453],[1136795,2],[1136808,1456],[1140632,1458],[1144456,1461],[1148296,1447],[1152126,1444],[1155956,1440],[1159787,1436],[1163617,1432],[1167447,1429],[1171277,1425],[1175108,1421],[1178938,1417],[1182768,1414],[1186598,1410],[1190429,1406],[1194259,1402],[1198089,1399],[1201919,1395],[1205749,1392],[1209583,1384],[1213417,1377],[1217252,1368],[1221086,1361],[1224920,1353],[1228754,1346],[1232589,1337],[1236423,1330],[1240257,1322],[1244091,1315],[1248117,681],[1248801,431],[1251952,670],[1252636,423],[1255788,658],[1256471,414],[1259623,647],[1260306,406],[1263458,636],[1264141,397],[1267293,625],[1267973,392],[1271128,614],[1271803,388],[1274964,603],[1275633,385],[1278838,555],[1279463,381],[1282669,550],[1283294,377],[1286500,197],[1286707,338],[1287124,373],[1290330,191],[1290542,329],[1290954,370],[1294161,184],[1294378,319],[1294784,366],[1297993,176],[1298214,309],[1298615,362],[1301824,169],[1302050,299],[1302445,358],[1305654,162],[1305885,290],[1306275,355],[1309485,155],[1309721,280],[1310105,351],[1313316,148],[1313557,270],[1313936,347],[1317147,141],[1317391,263],[1317766,343],[1320977,135],[1321225,255],[1321596,340],[1324808,128],[1325058,248],[1325426,336],[1328639,121],[1328892,240],[1329257,332],[1332471,113],[1332726,231],[1333087,328],[1336559,225],[1336917,325],[1340393,217],[1340747,321],[1344227,209],[1344577,318],[1348060,202],[1348405,316],[1351894,194],[1352233,315],[1355728,186],[1356062,312],[1359561,179],[1359886,315],[1363395,171],[1363710,316],[1367229,163],[1367539,298],[1371062,155],[1371368,295],[1374891,153],[1375196,293],[1378721,149],[1379024,291],[1382551,144],[1382851,290],[1386381,141],[1386678,289],[1390211,137],[1390505,287],[1394041,133],[1394332,286],[1397871,129],[1398159,285],[1401701,125],[1401986,286],[1405531,121],[1405813,286],[1409361,117],[1409640,285],[1413191,113],[1413467,285],[1417021,109],[1417294,284],[1420851,105],[1421121,283],[1424681,101],[1424950,281],[1428511,97],[1428778,279],[1432341,93],[1432606,277],[1436171,89],[1436434,277],[1440001,85],[1440262,277],[1443831,81],[1444090,277],[1447661,77],[1447918,277],[1451491,73],[1451746,275],[1455321,69],[1455574,272],[1459151,65],[1459402,269],[1462981,61],[1463229,267],[1466811,57],[1467056,265],[1470641,53],[1470883,263],[1474471,49],[1474710,261],[1478301,45],[1478537,259],[1482131,41],[1482364,257],[1485961,37],[1486191,255],[1489791,33],[1490018,256],[1493621,29],[1493845,257],[1497451,25],[1497672,258],[1501281,21],[1501499,257],[1505111,17],[1505326,255],[1508941,13],[1509153,253],[1512771,9],[1512980,251],[1516601,3],[1516807,249],[1520634,247],[1524461,246],[1528288,244],[1532115,243],[1535942,241],[1539769,240],[1543596,238],[1547423,237],[1551250,235],[1555077,234],[1558904,232],[1562731,232],[1566558,237],[1570385,241],[1574214,240],[1578043,237],[1581872,234],[1585701,232],[1589530,229],[1593359,226],[1597188,224],[1601017,221],[1604846,218],[1608675,215],[1612504,212],[1616333,209],[1620162,206],[1623991,203],[1627820,200],[1631649,197],[1635477,195],[1639305,208],[1643133,205],[1646962,201],[1650790,198],[1654618,195],[1658446,192],[1662275,188],[1666100,188],[1669925,188],[1673750,188],[1677575,188],[1681400,188],[1685225,188],[1689050,188],[1692875,188],[1696700,188],[1700525,188],[1704350,188],[1708175,188],[1712000,188],[1715825,188],[1719650,188],[1723475,188],[1727300,188],[1731125,188],[1734950,188],[1738775,188],[1742600,188],[1746425,188],[1750250,188],[1754075,188],[1757900,188],[1761725,188],[1765550,188],[1769375,188],[1773200,188],[1777025,188],[1780850,188],[1784675,188],[1788500,188],[1792325,188],[1796151,187],[1799977,186],[1803803,185],[1807629,185],[1811455,184],[1815281,183],[1819107,183],[1822933,182],[1826759,182],[1830585,182],[1834411,182],[1838237,182],[1842063,182],[1845889,182],[1849715,181],[1853541,180],[1857367,179],[1861193,178],[1861488,1],[1865019,177],[1865312,1],[1868845,177],[1869136,2],[1872671,176],[1872960,2],[1876409,263],[1876784,2],[1880233,265],[1880608,3],[1884060,263],[1884432,3],[1887886,262],[1888256,3],[1891713,261],[1892080,4],[1895539,260],[1895904,4],[1899366,258],[1899728,4],[1903192,257],[1903552,5],[1907018,256],[1907376,5],[1910845,254],[1911200,5],[1914671,253],[1915024,6],[1918498,252],[1918848,6],[1922324,251],[1922672,6],[1926151,249],[1926496,7],[1929977,248],[1930320,7],[1933803,248],[1934144,7],[1937630,246],[1937968,8],[1941456,245],[1941792,8],[1945283,244],[1945616,8],[1949109,243],[1949440,9],[1952936,241],[1953264,9],[1956762,241],[1957088,9],[1960588,240],[1960912,10],[1964415,238],[1964736,10],[1968241,238],[1968560,10],[1972068,236],[1972384,11],[1975894,235],[1976208,11],[1979721,234],[1980032,11],[1983547,233],[1983856,12],[1987373,232],[1987680,12],[1991200,231],[1991504,12],[1995026,230],[1995328,13],[1998853,229],[1999152,13],[2002679,228],[2002976,13],[2006506,227],[2006800,14],[2010332,226],[2010624,14],[2014158,226],[2014448,14],[2017985,224],[2018272,15],[2021811,224],[2022096,15],[2025638,222],[2025920,15],[2029464,222],[2029744,16],[2033291,220],[2033568,16],[2037117,220],[2037392,16],[2040943,219],[2041216,17],[2044770,218],[2045040,17],[2048596,217],[2048864,17],[2052423,216],[2052688,18],[2056249,215],[2056512,18],[2060076,214],[2060336,18],[2063902,213],[2064160,19],[2067728,213],[2067984,19],[2071555,211],[2071808,19],[2075381,211],[2075632,20],[2079208,209],[2079456,20],[2083034,209],[2083280,20],[2086861,207],[2087104,21],[2090687,207],[2090928,21],[2094513,206],[2094752,21],[2098340,205],[2098576,22],[2102166,204],[2102400,22],[2105993,203],[2106224,22],[2109819,202],[2110048,23],[2113646,201],[2113872,23],[2117472,200],[2117696,23],[2121297,201],[2121520,24],[2125123,200],[2125344,24],[2128948,201],[2129168,24],[2132774,199],[2132992,25],[2136600,196],[2136816,25],[2140425,192],[2140640,25],[2144251,187],[2144464,26],[2148077,186],[2148288,26],[2151902,187],[2152112,26],[2155728,187],[2155936,27],[2159554,187],[2159760,27],[2163379,188],[2163584,27],[2167205,188],[2167408,28],[2171030,189],[2171232,28],[2174856,189],[2175056,28],[2178682,189],[2178880,29],[2182507,190],[2182704,29],[2186332,191],[2186528,29],[2190158,191],[2190352,30],[2193983,192],[2194176,30],[2197808,222],[2201634,221],[2205459,220],[2209284,219],[2213110,218],[2216935,217],[2220760,216],[2224586,215],[2228411,214],[2232236,213],[2236062,212],[2239887,211],[2243712,210],[2247538,209],[2251363,208],[2255188,207],[2259014,206],[2262839,205],[2266664,206],[2270489,207],[2274315,207],[2278140,208],[2281965,210],[2285791,210],[2289616,211],[2293441,212],[2297267,212],[2301092,213],[2304917,214],[2308743,215],[2312568,216],[2316393,217],[2320219,217],[2324044,218],[2327869,219],[2331695,220],[2335520,221],[2339345,222],[2343171,222],[2346996,223],[2350821,224],[2354646,226],[2358472,226],[2362297,227],[2366122,228],[2369948,228],[2373773,230],[2377598,231],[2381424,231],[2385249,233],[2389074,234],[2392900,235],[2396725,236],[2400550,237],[2404376,238],[2408201,239],[2412026,241],[2415851,242],[2419677,242],[2423502,244],[2427327,245],[2431152,246],[2434978,246],[2438803,247],[2442628,248],[2446454,249],[2450279,250],[2454104,251],[2457929,252],[2461755,252],[2465580,253],[2469405,255],[2473231,255],[2477056,256],[2480881,257],[2484706,258],[2488532,258],[2492357,258],[2496182,258],[2500007,259],[2503833,258],[2507658,258],[2511483,259],[2515309,258],[2519134,258],[2522959,259],[2526784,259],[2530610,259],[2534435,259],[2538260,260],[2542085,260],[2545911,260],[2549736,260],[2553561,261],[2557387,260],[2561212,261],[2565037,261],[2568862,262],[2572688,261],[2576513,262],[2580338,262],[2584164,262],[2587989,262],[2591815,262],[2595640,262],[2599465,263],[2603291,262],[2607116,263],[2610942,262],[2614767,263],[2618592,263],[2622418,263],[2626243,263],[2630068,264],[2633894,263],[2637719,264],[2641545,263],[2645370,264],[2649195,264],[2653021,264],[2656846,264],[2660672,264],[2664497,125],[2664624,137],[2668322,125],[2668450,137],[2672148,124],[2672276,136],[2675973,123],[2676103,135],[2679798,123],[2679930,133],[2683624,122],[2683758,131],[2687449,121],[2687586,128],[2691275,120],[2691414,126],[2695100,120],[2695242,123],[2698925,120],[2699070,121],[2702751,118],[2702898,118],[2706576,118],[2706726,116],[2710402,117],[2710554,113],[2714227,117],[2714382,111],[2718053,117],[2718210,108],[2721878,117],[2722038,106],[2725703,118],[2725866,103],[2729529,118],[2729694,101],[2733354,119],[2737180,118],[2741005,119],[2744831,119],[2748656,120],[2752482,119],[2756307,120],[2760133,120],[2763958,121],[2767783,121],[2771609,121],[2775434,122],[2779260,122],[2783085,122],[2786911,122],[2790736,123],[2794562,123],[2798387,123],[2802213,123],[2806038,124],[2809863,125],[2813689,124],[2817514,125],[2821339,125],[2825164,125],[2828989,125],[2832815,124],[2836640,124],[2840465,124],[2844290,125],[2848115,125],[2851940,125],[2855766,124],[2859591,124],[2863416,124],[2867241,124],[2871066,124],[2874891,124],[2878716,124],[2882541,124],[2886366,124],[2890191,124],[2894015,125],[2897840,125],[2901664,127],[2905489,127],[2909313,128],[2913138,128],[2916962,129],[2920787,129],[2924611,130],[2928436,130],[2932261,130],[2936086,130],[2939911,130],[2943736,130],[2947561,130],[2951386,130],[2955211,131],[2959036,131],[2962861,131],[2966686,131],[2970511,131],[2974336,131],[2978161,131],[2981986,131],[2985811,131],[2989636,131],[2993461,131],[2997286,131],[3001111,131],[3004936,131],[3008761,131],[3012586,132],[3016411,132],[3020236,132],[3024061,132],[3027886,132],[3031711,132],[3035536,132],[3039361,132],[3043186,132],[3047011,132],[3050836,132],[3054660,133],[3058484,134],[3062309,134],[3066133,136],[3069958,136],[3073782,137],[3077607,137],[3081431,138],[3085256,138],[3089081,138],[3092905,139],[3096730,139],[3100555,139],[3104379,140],[3108204,140],[3112029,140],[3115853,141],[3119678,141],[3123503,141],[3127328,141],[3131152,142],[3134977,141],[3138802,141],[3142627,141],[3146451,142],[3150276,141],[3154101,141],[3157926,141],[3161750,142],[3165575,141],[3169400,141],[3173224,142],[3177049,142],[3180873,142],[3184698,142],[3188522,143],[3192347,143],[3196171,143],[3199996,143],[3203820,144],[3207645,144],[3211469,144],[3215294,144],[3219118,145],[3222943,145],[3226768,144],[3230593,144],[3234418,144],[3238243,144],[3242068,143],[3245893,143],[3249718,143],[3253542,144],[3257367,143],[3261192,143],[3265016,144],[3268841,144],[3272666,143],[3276490,144],[3280315,144],[3284140,144],[3287964,144],[3291789,144],[3295614,144],[3299438,145],[3303263,144],[3307088,144],[3310912,145],[3314737,145],[3318562,144],[3322387,144],[3326212,144],[3330037,144],[3333861,144],[3337686,144],[3341511,144],[3345336,144],[3349161,143],[3352986,143],[3356810,144],[3360635,144],[3364460,143],[3368285,143],[3372110,143],[3375935,143],[3379759,143],[3383584,143],[3387409,143],[3391234,143],[3395059,142],[3398883,143],[3402708,143],[3406533,143],[3410358,142],[3414183,142],[3418007,143],[3421832,143],[3425657,142],[3429482,142],[3433307,142],[3437132,142],[3440957,141],[3444782,141],[3448607,141],[3452432,141],[3456257,140],[3460082,140],[3463906,141],[3467731,141],[3471556,140],[3475381,140],[3479206,140],[3483031,140],[3486856,139],[3490681,139],[3494506,139],[3498331,139],[3502156,138],[3505981,138],[3509806,138],[3513631,138],[3517455,138],[3521280,138],[3525105,138],[3528930,138],[3532755,137],[3536580,137],[3540405,136],[3544230,136],[3548055,135],[3551880,135],[3555705,134],[3559530,134],[3563355,133],[3567179,134],[3571004,133],[3574829,133],[3578654,132],[3582478,133],[3586303,132],[3590127,132],[3593952,132],[3597777,131],[3601601,132],[3605426,131],[3609250,132],[3613075,131],[3616899,132],[3620724,131],[3624548,132],[3628373,131],[3632198,131],[3636022,131],[3639847,131],[3643671,131],[3647496,131],[3651320,131],[3655145,131],[3658969,131],[3662794,130],[3666618,131],[3670443,130],[3674267,131],[3678092,130],[3681916,131],[3685741,130],[3689565,131],[3693389,131],[3697214,131],[3701038,131],[3704863,131],[3708687,131],[3712511,132],[3716336,131],[3720160,132],[3723985,131],[3727809,132],[3731634,131],[3735458,131],[3739282,132],[3743107,131],[3746931,132],[3750756,131],[3754580,132],[3758404,132],[3762229,132],[3766053,132],[3769878,132],[3773702,132],[3777527,132],[3781351,132],[3785175,133],[3789000,132],[3792825,132],[3796649,132],[3800474,132],[3804298,132],[3808123,131],[3811948,131],[3815772,131],[3819597,131],[3823422,130],[3827246,131],[3831071,130],[3834896,130],[3838720,130],[3842545,130],[3846369,130],[3850194,130],[3854019,129],[3857843,130],[3861668,129],[3865493,129],[3869317,129],[3873142,129],[3876967,128],[3880791,128],[3884616,128],[3888440,128],[3892265,128],[3896090,127],[3899914,128],[3903738,128],[3907563,128],[3911387,128],[3915211,129],[3919036,128],[3922860,129],[3926685,128],[3930509,129],[3934333,129],[3938158,129],[3941982,130],[3945806,130],[3949631,130],[3953455,130],[3957280,130],[3961104,130],[3964928,131],[3968753,130],[3972577,131],[3976402,130],[3980226,131],[3984051,131],[3987875,131],[3991699,132],[3995524,131],[3999348,132],[4003173,131],[4006997,132],[4010822,131],[4014646,132],[4018471,131],[4022295,132],[4026119,133],[4029944,132],[4033768,133],[4037593,132],[4041417,133],[4045242,132],[4049066,133],[4052891,132],[4056715,133],[4060539,133],[4064364,133],[4068188,134],[4072013,133],[4075837,134],[4079662,133],[4083486,134],[4087310,134],[4091135,134],[4094959,134],[4098784,134],[4102608,134],[4106433,134],[4110257,135],[4114081,135],[4117906,135],[4121730,135],[4125555,135],[4129379,135],[4133203,136],[4137028,135],[4140852,136],[4144676,136],[4148501,136],[4152325,136],[4156149,137],[4159974,136],[4163798,137],[4167622,137],[4171447,137],[4175271,137],[4179095,137],[4182920,137],[4186744,137],[4190569,137],[4194393,137],[4198218,137],[4202042,137],[4205867,137],[4209691,137],[4213516,137],[4217341,136],[4221165,137],[4224990,136],[4228814,137],[4232639,136],[4236463,136],[4240288,136],[4244113,135],[4247937,136],[4251762,135],[4255586,136],[4259411,135],[4263235,136],[4267060,135],[4270885,135],[4274709,135],[4278534,135],[4282358,135],[4286183,135],[4290007,135],[4293832,134],[4297657,134],[4301481,134],[4305306,134],[4309130,134],[4312955,133],[4316779,133],[4320604,132],[4324429,131],[4328253,131],[4332078,130],[4335902,130],[4339727,130],[4343551,131],[4347376,130],[4351201,130],[4355025,130],[4358850,130],[4362675,130],[4366499,130],[4370324,130],[4374148,130],[4377973,130],[4381798,130],[4385622,130],[4389447,130],[4393271,64],[4393336,65],[4397096,63],[4397160,66],[4400921,130],[4404745,130],[4408570,130],[4412395,129],[4416219,130],[4420044,130],[4423868,130],[4427693,130],[4431518,129],[4435342,130],[4439167,130],[4442991,130],[4446815,131],[4450639,131],[4454463,132],[4458287,133],[4462111,133],[4465936,133],[4469760,133],[4473585,133],[4477410,133],[4481234,133],[4485059,133],[4488884,132],[4492708,133],[4496533,133],[4500358,132],[4504182,133],[4508007,132],[4511832,132],[4515656,133],[4519481,132],[4523306,132],[4527130,132],[4530955,132],[4534780,132],[4538604,132],[4542429,132],[4546254,131],[4550078,132],[4553903,132],[4557727,132],[4561552,132],[4565376,132],[4569201,132],[4573025,133],[4576850,132],[4580674,133],[4584499,132],[4588323,133],[4592148,133],[4595972,133],[4599797,133],[4603621,133],[4607446,133],[4611270,134],[4615095,133],[4618919,134],[4622744,133],[4626568,134],[4630393,134],[4634217,134],[4638042,134],[4641867,133],[4645692,133],[4649517,133],[4653341,133],[4657165,134],[4660990,133],[4664814,90],[4664905,43],[4668638,90],[4668730,43],[4672463,89],[4672555,42],[4676288,88],[4676380,42],[4680113,87],[4680205,41],[4683937,87],[4684030,41],[4687762,86],[4687855,41],[4691587,85],[4691680,40],[4695412,84],[4695505,40],[4699236,85],[4699330,39],[4703061,84],[4703155,39],[4706886,84],[4706980,39],[4710711,83],[4710805,38],[4714535,84],[4714630,38],[4718360,83],[4718455,37],[4722184,84],[4722280,37],[4726008,84],[4726105,37],[4729833,84],[4729930,36],[4733657,84],[4733755,36],[4737482,83],[4737580,35],[4741306,83],[4741405,35],[4745130,83],[4745230,35],[4748955,82],[4749055,34],[4752779,82],[4752880,34],[4756604,81],[4756705,33],[4760428,81],[4760530,33],[4764252,81],[4764355,33],[4768077,80],[4768180,32],[4771901,80],[4772005,32],[4775726,79],[4775830,31],[4779550,79],[4779655,31],[4783376,77],[4783480,31],[4787201,76],[4787305,30],[4791027,74],[4791130,30],[4794852,74],[4794955,29],[4798678,72],[4798780,29],[4802503,72],[4802605,29],[4806328,72],[4806430,28],[4810153,71],[4810255,28],[4813978,71],[4814080,27],[4817802,71],[4817905,27],[4821627,71],[4821730,27],[4825452,71],[4825555,26],[4829276,71],[4829380,26],[4833101,71],[4833205,25],[4836926,70],[4837030,25],[4840750,71],[4840855,25],[4844575,71],[4844680,24],[4848399,71],[4848505,24],[4852224,70],[4852330,23],[4856049,70],[4856155,23],[4859873,70],[4859980,23],[4863698,70],[4863805,22],[4867523,69],[4867630,22],[4871347,70],[4871455,21],[4875172,70],[4875280,21],[4878996,70],[4879105,21],[4882821,70],[4882930,20],[4886646,69],[4886755,20],[4890470,70],[4890580,19],[4894295,69],[4894405,19],[4898120,69],[4898230,19],[4901944,69],[4902055,18],[4905769,69],[4905880,18],[4909593,70],[4909705,17],[4913418,69],[4913530,17],[4917242,70],[4917355,17],[4921066,70],[4921180,16],[4924891,70],[4925005,16],[4928715,70],[4928830,15],[4932540,70],[4932655,15],[4936364,70],[4936480,15],[4940188,71],[4940305,14],[4944013,71],[4944130,14],[4947837,71],[4947955,13],[4951661,72],[4951780,13],[4955486,72],[4955605,13],[4959310,72],[4959430,12],[4963135,72],[4963255,12],[4966959,73],[4967080,11],[4970783,73],[4970905,11],[4974608,73],[4974730,11],[4978432,74],[4978555,10],[4982256,74],[4982380,10],[4986081,74],[4986205,9],[4989905,75],[4990030,9],[4993729,75],[4993855,9],[4997554,75],[4997680,8],[5001378,76],[5001505,8],[5005202,76],[5005330,7],[5009027,76],[5009155,7],[5012851,77],[5012980,7],[5016675,78],[5016805,6],[5020500,78],[5020630,6],[5024324,79],[5024455,5],[5028148,80],[5028280,5],[5031973,80],[5032105,5],[5035797,81],[5035930,4],[5039621,82],[5039755,4],[5043446,81],[5043580,3],[5047270,82],[5047405,3],[5051094,82],[5051230,3],[5054918,83],[5055055,2],[5058742,83],[5058880,1],[5062566,84],[5066391,83],[5070215,84],[5074039,84],[5077863,85],[5081687,85],[5085511,86],[5089336,85],[5093160,86],[5096984,86],[5100808,86],[5104632,86],[5108457,85],[5112281,85],[5116105,85],[5116191,2],[5119930,87],[5123754,88],[5127570,96],[5131394,97],[5135218,97],[5139042,98],[5142866,98],[5146690,99],[5150514,99],[5154338,99],[5158162,99],[5161986,99],[5165810,100],[5169634,100],[5173458,100],[5177282,100],[5181106,100],[5184930,101],[5188754,101],[5192578,101],[5196402,101],[5200226,101],[5204050,102],[5207874,102],[5211698,102],[5215522,102],[5219346,102],[5223170,102],[5226994,103],[5230818,103],[5234642,103],[5238466,103],[5242290,103],[5246114,103],[5249938,103],[5253762,104],[5257586,104],[5261410,104],[5265234,104],[5269058,104],[5272882,104],[5276706,104],[5280530,105],[5284354,105],[5288178,105],[5292002,105],[5295826,105],[5299650,105],[5303474,105],[5307298,105],[5311122,106],[5314946,106],[5318770,106],[5322594,107],[5326418,107],[5330242,107],[5334066,107],[5337890,108],[5341714,108],[5345538,108],[5349362,108],[5353186,109],[5357010,109],[5360834,109],[5364658,110],[5368482,110],[5372306,110],[5376130,110],[5379954,110],[5383778,110],[5387602,110],[5391426,110],[5395250,110],[5399074,110],[5402898,110],[5406722,111],[5410546,111],[5414370,112],[5418194,112],[5422018,113],[5425842,113],[5429666,114],[5433490,114],[5437314,114],[5441138,115],[5444962,115],[5448786,115],[5452610,116],[5456434,116],[5460258,116],[5464082,117],[5467906,117],[5471730,117],[5475554,118],[5479378,118],[5483202,118],[5487026,119],[5490850,119],[5494674,119],[5498498,120],[5502323,119],[5506147,119],[5509971,119],[5513795,119],[5517620,119],[5521444,119],[5525268,119],[5529093,118],[5532917,118],[5536741,119],[5540565,119],[5544390,118],[5548214,118],[5552038,118],[5555863,118],[5559687,118],[5563511,118],[5567335,118],[5571160,118],[5574984,118],[5578808,118],[5582633,117],[5586457,118],[5590281,118],[5594105,118],[5597930,117],[5601754,118],[5605578,118],[5609403,117],[5613227,117],[5617051,118],[5620875,118],[5624700,117],[5628524,117],[5632348,118],[5636173,117],[5639997,117],[5643821,117],[5647645,117],[5651470,116],[5655294,116],[5659118,116],[5662942,116],[5666766,116],[5670591,115],[5674415,115],[5678239,115],[5682063,115],[5685887,115],[5689712,114],[5693536,114],[5697360,114],[5701184,114],[5705008,114],[5708833,113],[5712657,113],[5716481,113],[5720305,113],[5724129,113],[5727954,112],[5731778,112],[5735602,112],[5739426,112],[5743250,112],[5747074,112],[5750899,111],[5754723,111],[5758547,111],[5762371,111],[5766195,111],[5770019,111],[5773844,110],[5777668,110],[5781492,110],[5785316,110],[5789140,110],[5792964,110],[5796789,109],[5800613,109],[5804437,109],[5808261,109],[5812085,110],[5815909,110],[5819734,110],[5823558,110],[5827383,110],[5831208,109],[5835032,110],[5838857,109],[5842682,109],[5846506,109],[5850331,109],[5854155,109],[5857979,109],[5861803,109],[5865628,108],[5869452,108],[5873276,108],[5877100,108],[5880924,108],[5884749,107],[5888573,107],[5892397,107],[5896221,107],[5900045,107],[5903869,107],[5907694,106],[5911518,106],[5915342,106],[5919166,106],[5922990,106],[5926815,105],[5930639,105],[5934463,105],[5938287,106],[5942111,106],[5945936,105],[5949760,106],[5953584,107],[5957409,107],[5961233,108],[5965057,108],[5968882,107],[5972706,107],[5976530,107],[5980355,106],[5984179,106],[5988004,105],[5991828,105],[5995652,105],[5999477,104],[6003301,104],[6007125,104],[6010950,103],[6014774,103],[6018598,103],[6022423,102],[6026247,102],[6030072,101],[6033896,101],[6037720,101],[6041545,100],[6045369,100],[6049193,100],[6053018,99],[6056842,99],[6060666,99],[6064491,98],[6068315,98],[6072140,97],[6075964,97],[6079788,97],[6083613,96],[6087437,96],[6091261,96],[6095086,95],[6098910,95],[6102735,94],[6106559,94],[6110383,94],[6114208,93],[6118032,93],[6121856,93],[6125681,92],[6129505,92],[6133330,91],[6137154,91],[6140978,91],[6144803,90],[6148627,90],[6152452,89],[6156276,89],[6160100,89],[6163925,88],[6167749,88],[6171574,87],[6175398,87],[6179223,86],[6183047,86],[6186871,86],[6190696,85],[6194520,85],[6198345,84],[6202169,84],[6205994,83],[6209818,83],[6213642,83],[6217467,82],[6221291,82],[6225116,81],[6228940,81],[6232765,80],[6236590,79],[6240414,79],[6244239,79],[6248063,79],[6251888,78],[6255713,78],[6259537,78],[6263362,77],[6267187,76],[6271011,76],[6274836,76],[6278660,76],[6282485,75],[6286310,74],[6290134,74],[6293959,74],[6297783,74],[6301608,73],[6305432,73],[6309256,73],[6313080,74],[6316904,74],[6320729,73],[6324553,73],[6328377,73],[6332201,73],[6336026,72],[6339850,72],[6343674,72],[6347498,72],[6351322,72],[6355147,71],[6358971,71],[6362795,71],[6366619,71],[6370444,70],[6374268,70],[6378092,70],[6381916,70],[6385741,69],[6389565,69],[6393388,70],[6397212,70],[6401036,71],[6404859,72],[6408683,73],[6412507,73],[6416331,74],[6420155,74],[6423979,74],[6427803,74],[6431627,74],[6435451,74],[6439275,74],[6443099,74],[6446923,74],[6450747,74],[6454571,74],[6458395,74],[6462219,74],[6466043,74],[6469867,74],[6473691,74],[6477515,74],[6481339,74],[6485163,75],[6488987,75],[6492811,75],[6496635,76],[6500459,76],[6504283,76],[6508107,76],[6511931,76],[6515755,76],[6519579,76],[6523403,76],[6527227,76],[6531051,76],[6534875,76],[6538699,77],[6542523,78],[6546347,79],[6550171,80],[6553995,81],[6557819,81],[6561643,81],[6565467,81],[6569291,81],[6573115,81],[6576940,80],[6580764,80],[6584589,79],[6588413,79],[6592238,78],[6596062,78],[6599887,77],[6603711,77],[6607536,76],[6611360,76],[6615185,75],[6619009,75],[6622834,74],[6626658,74],[6630483,73],[6634307,73],[6638131,74],[6641956,74],[6645780,75],[6649604,76],[6653429,76],[6657253,77],[6661077,78],[6664902,78],[6668726,79],[6672550,80],[6676375,80],[6680199,81],[6684023,82],[6687848,82],[6691672,82],[6695497,80],[6699321,79],[6703146,77],[6706970,76],[6710795,74],[6714619,73],[6718444,71],[6722268,70],[6726093,68],[6729918,66],[6733743,64],[6737567,63],[6741391,62],[6745215,61],[6749039,61],[6752863,61],[6756687,61],[6760511,61],[6764335,61],[6768159,61],[6771983,61],[6775807,61],[6779631,61],[6783455,61],[6787279,61],[6791103,61],[6794927,61],[6798751,61],[6802575,61],[6806399,61],[6810222,62],[6814046,62],[6817869,63],[6821693,63],[6825517,63],[6829341,63],[6833165,63],[6836988,64],[6840812,64],[6844635,65],[6848458,66],[6852282,66],[6856105,67],[6859928,68],[6863752,68],[6867576,68],[6871400,68],[6875224,68],[6879048,68],[6882872,68],[6886696,68],[6890520,68],[6894344,68],[6898168,68],[6901992,68],[6905816,68],[6909640,68],[6913464,68],[6917288,68],[6921112,68],[6924936,68],[6928760,68],[6932584,68],[6936408,68],[6940232,68],[6944056,68],[6947881,67],[6951705,67],[6955529,67],[6959354,66],[6963178,66],[6967002,66],[6970826,66],[6974650,66],[6978474,66],[6982298,66],[6986122,66],[6989946,66],[6993770,66],[6997594,66],[7001418,66],[7005242,66],[7009067,65],[7012891,65],[7016715,65],[7020540,64],[7024364,64],[7028188,64],[7032013,63],[7035837,63],[7039661,63],[7043485,63],[7047309,63],[7051133,63],[7054957,63],[7058781,63],[7062605,63],[7066429,63],[7070253,63],[7074077,63],[7077901,63],[7081725,63],[7085549,63],[7089373,63],[7093197,63],[7097021,63],[7100845,63],[7104669,63],[7108493,63],[7112317,63],[7116141,63],[7119965,63],[7123789,63],[7127613,63],[7131437,63],[7135261,63],[7139085,63],[7142909,63],[7146733,63],[7150557,64],[7154381,64],[7158205,64],[7162029,65],[7165853,65],[7169677,65],[7173501,66],[7177325,66],[7181149,66],[7184974,66],[7188799,65],[7192623,65],[7196448,65],[7200273,64],[7204097,64],[7207922,63],[7211747,62],[7215571,62],[7219396,61],[7223221,60],[7227045,60],[7230870,59],[7234695,58],[7238519,58],[7242344,57],[7246169,56],[7249994,55],[7253818,55],[7257642,55],[7261466,55],[7265290,55],[7269114,55],[7272938,55],[7276762,55],[7280586,55],[7284410,55],[7288234,56],[7292058,57],[7295882,58],[7299706,59],[7303530,60],[7307354,61],[7311178,62],[7315002,63],[7318826,63],[7322650,63],[7326474,63],[7330298,63],[7334122,63],[7337946,63],[7341769,64],[7345591,66],[7349415,66],[7353239,66],[7357064,65],[7360888,65],[7364713,64],[7368537,64],[7372362,63],[7376186,63],[7380011,62],[7383835,62],[7387660,61],[7391484,61],[7395309,60],[7399133,60],[7402958,59],[7406782,59],[7410607,58],[7414431,58],[7418256,57],[7422080,57],[7425905,56],[7429729,56],[7433554,55],[7437378,55],[7441203,54],[7445027,54],[7448852,53],[7452676,53],[7456501,52],[7460325,52],[7464150,51],[7467974,51],[7471799,49],[7475623,48],[7479448,46],[7483272,45],[7487096,44],[7490920,43],[7494744,42],[7498568,41],[7502392,40],[7506216,39],[7510040,38],[7513864,37],[7517688,36],[7521512,35],[7525336,34],[7529160,33],[7532984,32],[7536808,31]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":60,"yStep":60},"name":1,"imageWidth":3824,"imageHeight":2693}}],"measurementColl":[]}

==> data/Turbine_Results/cp_plots/Custer2012_R1-Pres-36-42-36.csv <==
0.05993639386057931, 150221.6970927688
0.06023312141441953, 150087.44639034985
0.06040930321379412, 149881.1215599172
0.060632452607814774, 149563.98602171295
0.060879365357225296, 149164.4362703029
0.06116307934291945, 148725.33113444698
0.061496597481725354, 148396.487732689
0.061877415915402204, 148208.7982913114
0.06225864716694386, 148100.16152517963
0.0626985048974753, 147991.5156654417
0.06318700047300235, 147922.58161334187
0.06369537783365298, 147839.35235336845
0.06428241247481925, 147787.43792895894
0.06486805063774599, 147741.4505893225
0.06558288663478658, 147741.3131979523
0.06711781781647147, 147728.51193507478
0.0680077850174152, 147765.42096073824
0.06894254318610409, 147773.39188100107
0.06998231037940178, 147823.79039488622
0.0710774494194489, 147874.8846265761
0.07219920697432343, 147922.16198397038
0.07414920059688526, 147947.05956068326
0.0748049364641104, 147946.20677269055
0.07618903276697377, 147920.91360706222
0.07760822423632621, 147848.4039174215
0.07909164559380802, 147736.04299939662
0.08062847453980929, 147550.99132430687
0.08213637890075308, 147329.07171988045
0.0837235889670239, 147190.53255671114
0.08531236539504644, 146904.90734682075
0.08688309351465266, 146697.71969716597
0.08844258398841337, 146393.48270934695
0.08997936263137427, 146056.53430001385
0.09148186844563264, 145810.4436202938
0.09292773226685076, 145388.70281680592
0.09436563694927316, 144976.98420698324
0.09573635804011144, 144883.87726862883
0.09700440218703188, 144395.79196181873
0.09823858026528523, 144040.26312087305
0.09946346586885431, 143783.85862170486
0.10053637238198881, 143538.3439080191
0.10148528414703456, 143358.2189121202
0.10263959065925209, 143040.19213157
0.103451594165997, 142740.89474264527
0.10429249778641776, 142534.08863778113
0.10506597766410834, 142290.61212085557
0.10576843813903898, 141991.34970712906
0.10639686563322055, 141735.55779962955
0.10702178496282093, 141674.4937549085
0.10755726186971365, 141502.47289252837
0.10808526619827018, 141252.662437382
0.10849598574122556, 141024.58570098632
0.10892493088367948, 140851.42084387832
0.10925860738241686, 140698.73451103113
0.10961058904970682, 140546.67122862578
0.10996534576691608, 140383.36203166484
0.11016804984205547, 140199.13633475386
0.11045274334210466, 139976.51718673797
0.11063766639878422, 139786.46848667617
0.11087242693571621, 139612.70785994484
0.11107782649172086, 139471.5250773241
0.11124603861307827, 139352.47739820275
0.11148851420705462, 139265.16387246674
0.1117232110887434, 139134.83430881207
0.11189940880192879, 138917.65171261024
0.11197016546559789, 138747.01951717652
0.11219301861120176, 138591.87327150442
0.11231046253491096, 138461.56189506207
0.11276485111616731, 138634.69219206675
0.11313113775790323, 138526.58117919066
0.113307144505359, 138439.69177221882


==> data/Turbine_Results/cp_plots/Custer2012_R1-Suct-36-42-36.csv <==
0.05893051138737476, 143312.49297516918
0.05895250523166533, 143833.57336664625
0.05899325883916523, 144323.49111758306
0.059009779036737056, 144756.47436341914
0.05899443032321682, 145138.57695346943
0.059038026050908306, 145483.94012315015
0.05906649585843076, 146059.39716211284
0.059076590304714266, 146302.34171885892
0.05906582747837713, 146515.42332441782
0.05909487018308841, 146700.00079569055
0.0591239447154213, 146862.86273542495
0.0591014453003008, 147010.33000522145
0.05912354687015128, 147134.3068796541
0.059152653230105774, 147275.45328785013
0.05915247817818697, 147394.88871131098
0.059181600451952254, 147525.17735373788
0.059152048505295346, 147688.04838707845
0.05919027753305639, 147856.97666907607
0.05921016574233952, 148035.48779808558
0.0592392084470508, 148220.0652693583
0.059282986901105526, 148440.88738253084
0.05929718245979776, 148665.22457228793
0.05935547474876074, 148893.2285598342
0.05937358538131093, 149103.94951992368
0.0594427142595702, 149370.95661326827
0.05953031978802807, 149598.95605401148
0.05958862799080185, 149816.1022757886
0.05967612212258411, 150120.106076916
0.05897269520626475, 142788.38415618302
0.05900579664267845, 142238.42583689914
0.05898509791767878, 141774.90254460473
0.05904408921282338, 141347.13136509806
0.05910330450281279, 140945.38493803277
0.05917354898022224, 140600.7404685994
0.059280154682241015, 140283.03394529514
0.059363368931053304, 139992.55659478588
0.05966194291716068, 139794.37537724257
0.05988164035480239, 139619.83033779176
0.0603951399221815, 139544.5330944746
0.060717696953300954, 139468.4787192565
0.061128402080187286, 139365.966424729
0.06159741241436384, 139251.18699978062
0.06208256953192068, 139134.94307167552
0.0626532619333689, 138860.14374717957
0.06330518465148993, 138464.00496310412
0.06403220955306065, 138023.88208320877
0.06481421183062362, 137878.3714200199
0.06586960965095767, 137521.97547583625
0.06686874055774109, 136689.83076055665
0.06815732347540301, 136230.1904675233
0.06951464483756223, 135916.35547316686
0.07100185987745608, 135461.1742119328
0.07256167345417511, 134936.48869141165
0.07434933808847305, 134238.97281504946
0.07625100411933147, 133403.2782644445
0.07825424825781374, 133141.30304471607
0.0803256462153649, 132964.95806482324
0.08240782122738921, 133199.91733656745
0.0844787385523163, 133351.5011298791
0.08650372985127286, 133780.41811378146
0.08848324110646498, 134182.3810002273
0.09039518897158753, 134095.87237529902
0.09220491892646371, 133872.17260879622
0.09391167780502116, 134025.15615237117
0.09552742454147908, 134159.74759092648
0.09702153415559453, 134221.879818323
0.09837139392797775, 134642.70126377497
0.09964374517732955, 134993.32951638266
0.10083314247383275, 135133.15149906295
0.10195749051641662, 135255.36057141685
0.10293450671164973, 135542.277880144
0.1038938825530968, 135923.87293192997
0.1047507658521448, 136334.61287950177
0.10553708096960769, 136634.20385368654
0.10625102768453279, 136767.37591155237
0.10691911805660546, 136898.88023607002
0.10753448920645785, 137039.93570820437
0.10813718787147474, 137116.04191895082
0.10861884036060698, 137202.63396302768
0.10911702220772301, 137300.27655929772
0.10952504726880766, 137448.21809393907
0.10990808182881519, 137571.59793984354
0.11028897889032999, 137690.97425486424
0.1105717668880649, 137786.71318006737
0.11084565990594941, 137875.46988368142
0.11107999076998976, 137994.86893271757
0.1113436189597142, 138125.1212007198
0.11167160591210615, 138215.95561343821
0.11195899010956663, 138266.1766728541
0.11231055801777576, 138396.4153004471
0.11242762001002574, 138526.69030246473
0.11260334030888709, 138635.24067933788
0.11289647270383604, 138635.195211307
0.11318979606451461, 138504.85655404616
0.11348305576994999, 138417.94895986197


==> data/Turbine_Results/cp_plots/Custer2012_R1-Suct-36-42-36_raw.csv <==
0.05893051138737476, 143312.49297516918
0.05895250523166533, 143833.57336664625
0.05899325883916523, 144323.49111758306
0.059009779036737056, 144756.47436341914
0.05899443032321682, 145138.57695346943
0.059038026050908306, 145483.94012315015
0.05906649585843076, 146059.39716211284
0.059076590304714266, 146302.34171885892
0.05906582747837713, 146515.42332441782
0.05909487018308841, 146700.00079569055
0.0591239447154213, 146862.86273542495
0.0591014453003008, 147010.33000522145
0.05912354687015128, 147134.3068796541
0.059152653230105774, 147275.45328785013
0.05915247817818697, 147394.88871131098
0.059181600451952254, 147525.17735373788
0.059152048505295346, 147688.04838707845
0.05919027753305639, 147856.97666907607
0.05921016574233952, 148035.48779808558
0.0592392084470508, 148220.0652693583
0.059282986901105526, 148440.88738253084
0.05929718245979776, 148665.22457228793
0.05935547474876074, 148893.2285598342
0.05937358538131093, 149103.94951992368
0.0594427142595702, 149370.95661326827
0.05953031978802807, 149598.95605401148
0.05958862799080185, 149816.1022757886
0.05967612212258411, 150120.106076916
0.05897269520626475, 142788.38415618302
0.05900579664267845, 142238.42583689914
0.05898509791767878, 141774.90254460473
0.05904408921282338, 141347.13136509806
0.05910330450281279, 140945.38493803277
0.05917354898022224, 140600.7404685994
0.059280154682241015, 140283.03394529514
0.059363368931053304, 139992.55659478588
0.05966194291716068, 139794.37537724257
0.05988164035480239, 139619.83033779176
0.0603951399221815, 139544.5330944746
0.060717696953300954, 139468.4787192565
0.061128402080187286, 139365.966424729
0.06159741241436384, 139251.18699978062
0.06208256953192068, 139134.94307167552
0.0626532619333689, 138860.14374717957
0.11260334030888709, 138635.24067933788
0.11289647270383604, 138635.195211307
0.11242762001002574, 138526.69030246473
0.11318979606451461, 138504.85655404616
0.06330518465148993, 138464.00496310412
0.11348305576994999, 138417.94895986197
0.11231055801777576, 138396.4153004471
0.11195899010956663, 138266.1766728541
0.11167160591210615, 138215.95561343821
0.1113436189597142, 138125.1212007198
0.06403220955306065, 138023.88208320877
0.11107999076998976, 137994.86893271757
0.06481421183062362, 137878.3714200199
0.11084565990594941, 137875.46988368142
0.1105717668880649, 137786.71318006737
0.11028897889032999, 137690.97425486424
0.10990808182881519, 137571.59793984354
0.06586960965095767, 137521.97547583625
0.10952504726880766, 137448.21809393907
0.10911702220772301, 137300.27655929772
0.10861884036060698, 137202.63396302768
0.10813718787147474, 137116.04191895082
0.10753448920645785, 137039.93570820437
0.10691911805660546, 136898.88023607002
0.10625102768453279, 136767.37591155237
0.06686874055774109, 136689.83076055665
0.10553708096960769, 136634.20385368654
0.1047507658521448, 136334.61287950177
0.06815732347540301, 136230.1904675233
0.1038938825530968, 135923.87293192997
0.06951464483756223, 135916.35547316686
0.10293450671164973, 135542.277880144
0.07100185987745608, 135461.1742119328
0.10195749051641662, 135255.36057141685
0.10083314247383275, 135133.15149906295
0.09964374517732955, 134993.32951638266
0.07256167345417511, 134936.48869141165
0.09837139392797775, 134642.70126377497
0.07434933808847305, 134238.97281504946
0.09702153415559453, 134221.879818323
0.08848324110646498, 134182.3810002273
0.09552742454147908, 134159.74759092648
0.09039518897158753, 134095.87237529902
0.09391167780502116, 134025.15615237117
0.09220491892646371, 133872.17260879622
0.08650372985127286, 133780.41811378146
0.07625100411933147, 133403.2782644445
0.0844787385523163, 133351.5011298791
0.08240782122738921, 133199.91733656745
0.07825424825781374, 133141.30304471607
0.0803256462153649, 132964.95806482324


==> data/Turbine_Results/cp_plots/Custer2012_V1-Pres-36-42-36.csv <==
-0.00002995552740294588, 169176.09511728273
0, 168706.33187772924
0, 169574.23580786024
0.00007252448739840898, 167879.65030387224
0.00022756005056889968, 169410.3975400107
0.0004171934260429836, 169181.07089031074
0.000758533501896334, 168886.18685098182
0.0008864297086998603, 169752.46466986527
0.0011378002528445001, 168591.2890100972
0.0014117768409248384, 169979.64203762493
0.0015917500224809419, 168373.75630330486
0.002104930467762325, 168165.17287828683
0.002693329507164806, 167956.7023856333
0.003339788890710871, 167781.1192525374
0.004062101624446571, 167619.59105449208
0.00485048479943008, 167491.80510283224
0.005714926361082912, 167319.75596742256
0.006635665858576129, 167214.6335493164
0.00766541899989754, 167239.0758407129
0.008794788030367456, 167144.91593655676
0.009990267073615833, 167167.10678979068
0.011139433427312492, 167193.1515131576
0.01242035133748393, 167216.76900327214
0.013781784087723285, 167239.79861227327
0.01522373167803056, 167253.67951678915
0.01671691598474469, 167228.60636275378
0.018239378415119887, 167168.46789465134
0.019769160376410345, 167099.06710761238
0.021276983744955007, 166948.08606733495
0.022740889928008077, 166769.7840388871
0.02416087892556956, 166606.55882218023
0.02554427026855471, 166429.42718263643
0.026876424895133002, 166200.08585087376
0.02812806468164338, 165921.64171778312
0.02929187009717057, 165530.1681509266
0.030408763072007777, 165201.0860076242
0.031407214531682257, 164708.61096205655
0.03235364368946175, 164188.12626254678
0.03321046144577368, 163635.7317466424
0.034044249110019104, 162994.27176370274
0.0347787610619469, 162421.84179000655
0.035525095345651084, 161812.16363121098
0.036198338237823965, 161108.0779225026
0.03683064972573247, 160517.9832392076
0.03742386894403038, 159977.74463927126
0.037974189657946675, 159156.33442299333
0.038495575221238934, 158457.60714147697
0.03898657887637594, 157855.43099627816
0.03944374209860935, 157229.09616371957
0.03988021624023397, 156554.94292065376
0.04026712905526729, 155871.4774434136
0.040621380295740306, 155186.14220334406
0.04096447043386968, 154498.46122268433
0.04127739903207836, 153771.46589817596
0.04155208438024004, 152986.73854227806
0.04180094843135905, 152108.5156527584
0.04202785388973228, 151111.02876414705
0.042232800755359706, 149949.02116781895
0.04241578902824135, 148711.14847720705
0.04257681870837718, 147534.82318094978
0.04272404472029932, 146644.42766982142
0.0428286780146946, 146010.30714761667
0.04285714285714286, 145109.95009357453
0.04295195954487989, 144389.391572218
0.04312262958280656, 144733.2159280994
0.043160556257901384, 145289.97068549565
0.04338811630847028, 145322.63896786445
0.04357774968394437, 145322.56996008588
0.04369152970922882, 145158.77309690346
0.0439001264222503, 145109.57055079247
0.04407079646017699, 145044.00626038565


==> data/Turbine_Results/cp_plots/Custer2012_V1-Suct-36-42-36.csv <==
0.00009148782494581599, 167849.86475222177
0.0002612814667096886, 166950.0407766494
0.0005499367888748413, 166822.94398224566
0.0008735951134821972, 166482.65789959926
0.0012515802781289508, 166102.16463599776
0.0017059057673500765, 165669.38055373466
0.0021899877809456805, 165270.7895845552
0.0027307206068268013, 164988.0892574211
0.003332151981761341, 164545.89980808328
0.003944334537606651, 163564.76610799984
0.004579804706716248, 162753.34766552172
0.005300117598179209, 162401.9831416291
0.006078979523827148, 162262.68027260745
0.006894105496458587, 161449.1550775576
0.007721212489883573, 160455.56926151327
0.008570278076054354, 159821.15940584132
0.009441302254970932, 158933.90671155447
0.01031232643388751, 157897.8479991499
0.011197989674634617, 156850.22096967313
0.012098291977212256, 155901.65045501408
0.013005913810705157, 154892.80599786533
0.01391353564419806, 153538.86531084694
0.014806518415860434, 152088.24170737338
0.015670223063861746, 150921.31813331167
0.01653392771186306, 149894.77626489266
0.01739763235986437, 149085.2925214602
0.018239378415119887, 148340.96846174743
0.0190811244703754, 147593.11940372124
0.01990091193288512, 146834.38467903336
0.02068277272030002, 146118.26405238453
0.021464633507714933, 145526.77907589622
0.022208567620035025, 145139.19185613867
0.022952501732355118, 144943.59629278866
0.023658509169580396, 144844.0853584113
0.02438685208596714, 144690.9072590662
0.025066160096059723, 144098.1431213316
0.025734240858190188, 143761.28803156878
0.026364394945225845, 143618.1969836729
0.027003792667509473, 143265.28246263918
0.027601375833778512, 142889.2141916184
0.028174639908171945, 142536.43131489292
0.028747903982565378, 142359.14839597783
0.029317319848293315, 142167.27899568836
0.029851128278911798, 141693.78785348733
0.03038677042100595, 141233.85688329357
0.030910430629096177, 140961.27409067322
0.031914265613676884, 141189.87116545098
0.03242730720606826, 141281.86779213755
0.032885759776565854, 141268.4789065511
0.033426750472099837, 141447.20060269476
0.0339064475347661, 141870.8491821198
0.034384934593676766, 142174.814184768
0.03487357774968393, 142230.75925118278
0.03537539209411315, 142215.26394813549
0.03587280281831695, 142210.52865940973
0.03637168141592918, 142213.83854388067
0.03682533364365852, 142175.21328638706
0.03731984829329961, 142098.86468402718
0.03779682780654749, 142043.83076858803
0.038275275193203895, 142024.67273084476
0.03872313527180783, 142032.85184305973
0.039170916005903236, 142034.55200506025
0.0395954487989886, 142048.9099531299
0.04002863014350777, 142083.47516783816
0.04042983565107458, 142212.36177741954
0.04081049093092268, 142436.78400188946
0.04116940581542351, 142654.23238507443
0.04151074589127686, 142883.36581299442
0.04182351691099906, 143165.99108577272
0.04213653603034133, 143587.2865589409
0.042402139870673525, 144174.26171084202
0.04266750948166877, 144733.38154676795
0.04287520960174346, 145097.9894062834
0.043046776232616935, 145322.76318186586
0.04338811630847027, 146337.9228106592
0.04357774968394437, 146567.11144480202
0.04371049304677621, 145895.66575944438
0.04399494310998735, 145748.1823351128


==> data/Turbine_Results/cp_plots/Custer2012_V1_Pres-36-42-36.csv <==
-0.00002995552740294588, 169176.09511728273
0, 168706.33187772924
0, 169574.23580786024
0.00007252448739840898, 167879.65030387224
0.00022756005056889968, 169410.3975400107
0.0004171934260429836, 169181.07089031074
0.000758533501896334, 168886.18685098182
0.0008864297086998603, 169752.46466986527
0.0011378002528445001, 168591.2890100972
0.0014117768409248384, 169979.64203762493
0.0015917500224809419, 168373.75630330486
0.002104930467762325, 168165.17287828683
0.002693329507164806, 167956.7023856333
0.003339788890710871, 167781.1192525374
0.004062101624446571, 167619.59105449208
0.00485048479943008, 167491.80510283224
0.005714926361082912, 167319.75596742256
0.006635665858576129, 167214.6335493164
0.00766541899989754, 167239.0758407129
0.008794788030367456, 167144.91593655676
0.009990267073615833, 167167.10678979068
0.011139433427312492, 167193.1515131576
0.01242035133748393, 167216.76900327214
0.013781784087723285, 167239.79861227327
0.01522373167803056, 167253.67951678915
0.01671691598474469, 167228.60636275378
0.018239378415119887, 167168.46789465134
0.019769160376410345, 167099.06710761238
0.021276983744955007, 166948.08606733495
0.022740889928008077, 166769.7840388871
0.02416087892556956, 166606.55882218023
0.02554427026855471, 166429.42718263643
0.026876424895133002, 166200.08585087376
0.02812806468164338, 165921.64171778312
0.02929187009717057, 165530.1681509266
0.030408763072007777, 165201.0860076242
0.031407214531682257, 164708.61096205655
0.03235364368946175, 164188.12626254678
0.03321046144577368, 163635.7317466424
0.034044249110019104, 162994.27176370274
0.0347787610619469, 162421.84179000655
0.035525095345651084, 161812.16363121098
0.036198338237823965, 161108.0779225026
0.03683064972573247, 160517.9832392076
0.03742386894403038, 159977.74463927126
0.037974189657946675, 159156.33442299333
0.038495575221238934, 158457.60714147697
0.03898657887637594, 157855.43099627816
0.03944374209860935, 157229.09616371957
0.03988021624023397, 156554.94292065376
0.04026712905526729, 155871.4774434136
0.040621380295740306, 155186.14220334406
0.04096447043386968, 154498.46122268433
0.04127739903207836, 153771.46589817596
0.04155208438024004, 152986.73854227806
0.04180094843135905, 152108.5156527584
0.04202785388973228, 151111.02876414705
0.042232800755359706, 149949.02116781895
0.04241578902824135, 148711.14847720705
0.04257681870837718, 147534.82318094978
0.04272404472029932, 146644.42766982142
0.0428286780146946, 146010.30714761667
0.04285714285714286, 145109.95009357453
0.04295195954487989, 144389.391572218
0.04312262958280656, 144733.2159280994
0.043160556257901384, 145289.97068549565
0.04338811630847028, 145322.63896786445
0.04357774968394437, 145322.56996008588
0.04369152970922882, 145158.77309690346
0.0439001264222503, 145109.57055079247
0.04407079646017699, 145044.00626038565


==> data/Turbine_Results/cp_plots/Custer2012_V2-Pres-36-42-36.csv <==
0.1280211887362531, 140965.1052850792
0.12819978374510474, 140653.35413951575
0.12845408593091828, 140303.2786885246
0.12877967845158506, 140024.8470402553
0.12917017691659646, 139688.52459016393
0.12973914775295217, 139351.801020585
0.13077134500523957, 138931.06012580608
0.1314405543265834, 138723.3148179605
0.13218197135636056, 138557.37704918033
0.1329672652704284, 138438.41138475505
0.13381711049125553, 138250.31209365866
0.13475991212331645, 138148.5188769681
0.13578351296245292, 138193.32437900963
0.13688159383558987, 138094.7638266216
0.1380415292316891, 138156.5305489361
0.13928865200172574, 138216.39931512086
0.1405616389982325, 138241.76830800273
0.14178369372673488, 138245.99424674225
0.14304218460544577, 138322.67888881263
0.1443380836935445, 138264.0003494437
0.14568756182659678, 138251.5646200929
0.1470467333505536, 138167.43093460312
0.1484238383649675, 138046.43185207434
0.14973599622575365, 137890.04131525182
0.15105775954032258, 137734.88765789042
0.15232114108304656, 137537.46336747636
0.15360117469350876, 137337.61486151963
0.15483047780298315, 137102.06759183353
0.15599240851140525, 136778.17679648037
0.1570893013089854, 136351.03278568015
0.1581329112808564, 136003.44926886412
0.15909550552886395, 135470.95571118614
0.1600412752683957, 134853.58346268156
0.1608891477759409, 134285.11799178662
0.1617221208161275, 133456.194631443
0.16250252523505845, 132696.27729639402
0.16324768323504632, 132016.39344262297
0.16393933133988658, 131138.5134672637
0.16522202640515102, 129574.88764363277
0.16581413671244488, 128592.308760006
0.16637214948745807, 127697.63933585782
0.16688864224120203, 126923.40210111585
0.16736015154488204, 126050.27984841884
0.1678074802691642, 125147.82793943495
0.16821819713563604, 124196.72131147543
0.16861058095940906, 123261.13876863968
0.16898260448902905, 122227.27337198216
0.16928175113974242, 121205.75961477915
0.16958315094453896, 120075.22626517745
0.16981964218362805, 118794.95289140061
0.1700635237739387, 117209.80640992514
0.17028649654363515, 115381.66270049626
0.1704842485928328, 113287.27221810093
0.1706512535947858, 111133.7684052152
0.17078814070139198, 109797.15151073466
0.17089300758213982, 106885.2459016394
0.17121049426668966, 109896.08512243653
0.1715459140690817, 110032.78688524595
0.17188289806234203, 110131.14754098366


==> data/Turbine_Results/cp_plots/Custer2012_V2-Suct-36-42-36.csv <==
0.12799073294018534, 140229.50819672132
0.1279986848207645, 140953.61932751967
0.12807497893850042, 139491.80327868852
0.12823363522335537, 138393.94096046785
0.12845408593091828, 138188.52459016393
0.12874894692502106, 137868.8524590164
0.1291320635334675, 137409.18741828742
0.12954928390901432, 136983.60655737706
0.1299841730321157, 136534.72132739853
0.13049705139005896, 136172.131147541
0.13108421779881774, 135839.61388087185
0.13164109177878902, 134987.62524600717
0.13221642761717772, 133985.37080610078
0.13287418089272557, 133389.27729416566
0.13352990732940184, 133172.131147541
0.1342901481531092, 132913.30328500125
0.1350316972492654, 131833.12051869745
0.13577599729284823, 130946.59279016222
0.13658118106544748, 130259.95941541313
0.13737748640255487, 129329.62001319803
0.13817674387454043, 128249.23308255554
0.13902220005428403, 127034.38057308459
0.13983848003534335, 126044.98574814614
0.14064660125558262, 125024.2502148967
0.14147727473007793, 123683.64550301543
0.14229834275079045, 122121.0407642422
0.14312754015784668, 120601.34359061305
0.14394047879221553, 119273.6232458939
0.14472751597556222, 118178.90665837262
0.14554585808751377, 117206.97804340062
0.146376618879671, 116235.47045262464
0.14717771499473017, 115270.61501131773
0.14799915754001686, 114262.29508196726
0.14877843302443133, 113303.27868852463
0.1495577085088458, 112516.393442623
0.15033090347664552, 111999.23844717944
0.15107290275050844, 111627.28098390056
0.15177277902521388, 111389.05045050127
0.15251477829907684, 110932.27860156006
0.15324347093513058, 110057.37704918039
0.15393074555946037, 109611.54186050766
0.1545674373354295, 109241.49343908379
0.15522325189553496, 108581.96721311481
0.1558570355983404, 107962.95292029635
0.156451604375152, 107477.86334768365
0.1570461731519636, 107062.31957937883
0.1576453243470935, 106393.44262295088
0.15818834091782313, 105633.31426016202
0.15876158382476832, 105163.93442622958
0.15928838568452514, 104990.15026613208
0.1598408314621792, 105085.59451765052
0.16036225779275481, 105090.1639344263
0.1608776917301449, 105021.12793107511
0.1613732097725358, 105286.88524590169
0.1619145519981106, 105914.6970973181
0.1624262847514743, 106221.3114754099
0.16293035076649756, 106211.17777037424
0.16346173504457284, 106119.07737278673
0.16464602580958992, 105993.4905147326
0.16497472620050546, 105950.81967213121
0.16547227108176796, 105820.95057225175
0.16598567818028642, 105729.50819672136
0.16646700835057615, 105714.68088272765
0.16693344566133106, 105729.50819672138
0.167398561120648, 105724.6807418695
0.16779696714406064, 105729.50819672138
0.1682458678924048, 105838.37653596667
0.1686604886267902, 106098.36065573774
0.1690299901654253, 106406.03635334811
0.16939764111204716, 106688.52459016399
0.16973462510530749, 107081.96721311481
0.17004217074274142, 107613.03742519375
0.1703032855939343, 108385.2459016394
0.17058542499188284, 109159.0774855706
0.17078770008424599, 109540.98360655742
0.17104043807919123, 109786.88524590168
0.17136940284039437, 110895.70177785707
0.1715459140690817, 112319.67213114764
0.17169334456613308, 111680.3278688525
0.17186862206681164, 110296.73567288573
0.17192502106149957, 109934.42622950824


==> data/Turbine_Results/cp_plots/Turbine_BodyForces_BC_Wall_Rotor.csv <==
Time,x-Force,y-Force,z-Force,Fp_x,Fp_y,Fp_z,Fv_x,Fv_y,Fv_z
0.00000000000000E+00000, 0.13526484063857E+00001, 0.25527965928198E+00001, 0.20586401487358E-00003, 0.13388015589255E+00001, 0.25588002289982E+00001, 0.15676203510178E-00012, 0.13846847460157E-00001, -.60036361784034E-00002, 0.20586401471682E-00003
0.22528500000000E-00005, 0.13195771252826E+00001, 0.25134550754113E+00001, 0.20510671832524E-00003, 0.13057534725625E+00001, 0.25194756724986E+00001, 0.16051349293426E-00012, 0.13823652720093E-00001, -.60205970873309E-00002, 0.20510671816473E-00003
0.45057000000000E-00005, 0.13100895705133E+00001, 0.25136341198739E+00001, 0.20442048689754E-00003, 0.12962907361660E+00001, 0.25196795027787E+00001, 0.16357683230883E-00012, 0.13798834347281E-00001, -.60453829048296E-00002, 0.20442048673396E-00003
0.67585500000000E-00005, 0.13206316101875E+00001, 0.25564170813509E+00001, 0.20400494736571E-00003, 0.13068608031253E+00001, 0.25624846961279E+00001, 0.16472683906915E-00012, 0.13770807062279E-00001, -.60676147770461E-00002, 0.20400494720098E-00003
0.90114000000000E-00005, 0.13506973554110E+00001, 0.26144543072444E+00001, 0.20329921257033E-00003, 0.13369577011604E+00001, 0.26205343078945E+00001, 0.16391453021947E-00012, 0.13739654250589E-00001, -.60800006500632E-00002, 0.20329921240641E-00003
0.11264250000000E-00004, 0.13990817277147E+00001, 0.26542926159268E+00001, 0.20268168471412E-00003, 0.13853623965307E+00001, 0.26603690397791E+00001, 0.16134182913778E-00012, 0.13719331184022E-00001, -.60764238523301E-00002, 0.20268168455278E-00003
0.13517100000000E-00004, 0.14433283564536E+00001, 0.26695111598395E+00001, 0.20183098282872E-00003, 0.14296094300008E+00001, 0.26755704238899E+00001, 0.15893211341174E-00012, 0.13718926452755E-00001, -.60592640504652E-00002, 0.20183098266979E-00003
0.15769950000000E-00004, 0.14521700175093E+00001, 0.26653985675339E+00001, 0.20013532049435E-00003, 0.14384456225296E+00001, 0.26714359115076E+00001, 0.15838310018117E-00012, 0.13724394979664E-00001, -.60373439737172E-00002, 0.20013532033597E-00003
0.18022800000000E-00004, 0.14235098714040E+00001, 0.26440785011074E+00001, 0.19771398637913E-00003, 0.14097869667114E+00001, 0.26500949627068E+00001, 0.15888615979991E-00012, 0.13722904692587E-00001, -.60164615994053E-00002, 0.19771398622024E-00003
0.20275650000000E-00004, 0.13828584182223E+00001, 0.26258253047054E+00001, 0.19549356829919E-00003, 0.13691484409830E+00001, 0.26318251191702E+00001, 0.15989330542781E-00012, 0.13709977239252E-00001, -.59998144647300E-00002, 0.19549356813930E-00003
0.22528500000000E-00004, 0.13525668788566E+00001, 0.26271331081397E+00001, 0.19411154719162E-00003, 0.13388871328815E+00001, 0.26331211909717E+00001, 0.15952075130138E-00012, 0.13679745975050E-00001, -.59880828320260E-00002, 0.19411154703210E-00003
0.24781350000000E-00004, 0.13363935336427E+00001, 0.26412877836638E+00001, 0.19329148485591E-00003, 0.13227552163925E+00001, 0.26472697605235E+00001, 0.15797629491161E-00012, 0.13638317250195E-00001, -.59819768597055E-00002, 0.19329148469793E-00003
0.27034200000000E-00004, 0.13308579532293E+00001, 0.26502939703042E+00001, 0.19280567721253E-00003, 0.13172535510844E+00001, 0.26562765768916E+00001, 0.15726185434265E-00012, 0.13604402144912E-00001, -.59826065873916E-00002, 0.19280567705527E-00003
0.29287050000000E-00004, 0.13278718086695E+00001, 0.26384446336694E+00001, 0.19251845197975E-00003, 0.13142819497343E+00001, 0.26444385426563E+00001, 0.15805038851349E-00012, 0.13589858935267E-00001, -.59939089869717E-00002, 0.19251845182170E-00003
0.31539900000000E-00004, 0.13194269242209E+00001, 0.25951745469164E+00001, 0.19241125634055E-00003, 0.13058371235756E+00001, 0.26011919727642E+00001, 0.15892385520593E-00012, 0.13589800645331E-00001, -.60174258478838E-00002, 0.19241125618163E-00003
0.33792750000000E-00004, 0.13081117896731E+00001, 0.25351915457511E+00001, 0.19199402343945E-00003, 0.12945219456100E+00001, 0.25412344703112E+00001, 0.15817026080763E-00012, 0.13589844063087E-00001, -.60429245600771E-00002, 0.19199402328128E-00003
0.36045600000000E-00004, 0.13124177779403E+00001, 0.24954331845391E+00001, 0.19132229468408E-00003, 0.12988314439061E+00001, 0.25014907901756E+00001, 0.15671240614425E-00012, 0.13586334034183E-00001, -.60576056364958E-00002, 0.19132229452737E-00003
0.38298450000000E-00004, 0.13425573904778E+00001, 0.24974257399462E+00001, 0.19058958327716E-00003, 0.13289712204840E+00001, 0.25034870312408E+00001, 0.15691815742829E-00012, 0.13586169993857E-00001, -.60612912945793E-00002, 0.19058958312025E-00003
0.40551300000000E-00004, 0.13891405953450E+00001, 0.25289115309287E+00001, 0.19075986586130E-00003, 0.13755480846689E+00001, 0.25349734753765E+00001, 0.15883326368533E-00012, 0.13592510676124E-00001, -.60619444478781E-00002, 0.19075986570247E-00003
0.42804150000000E-00004, 0.14333636062919E+00001, 0.25773181160863E+00001, 0.19244852144431E-00003, 0.14197635011789E+00001, 0.25833909686977E+00001, 0.16023511171753E-00012, 0.13600105112950E-00001, -.60728526113956E-00002, 0.19244852128408E-00003
0.45057000000000E-00004, 0.14563025380947E+00001, 0.26418430206406E+00001, 0.19468014903377E-00003, 0.14427015972390E+00001, 0.26479436989864E+00001, 0.15999931434920E-00012, 0.13600940855675E-00001, -.61006783458334E-00002, 0.19468014887377E-00003
0.47309850000000E-00004, 0.14453291160036E+00001, 0.27037939419295E+00001, 0.19674810893090E-00003, 0.14317406211473E+00001, 0.27099276544804E+00001, 0.15927213804952E-00012, 0.13588494856310E-00001, -.61337125509301E-00002, 0.19674810877162E-00003
0.49562700000000E-00004, 0.14103164363062E+00001, 0.27344095083579E+00001, 0.19799827278335E-00003, 0.13967562833883E+00001, 0.27405601632798E+00001, 0.15929853911133E-00012, 0.13560152917948E-00001, -.61506549218820E-00002, 0.19799827262405E-00003
0.51815550000000E-00004, 0.13801432196025E+00001, 0.27246324800508E+00001, 0.19811395506840E-00003, 0.13666114563214E+00001, 0.27307730130647E+00001, 0.15959264451433E-00012, 0.13531763281021E-00001, -.61405330138752E-00002, 0.19811395490881E-00003
0.54068400000000E-00004, 0.13678522016377E+00001, 0.26857954482438E+00001, 0.19778964354884E-00003, 0.13543269765357E+00001, 0.26919097972512E+00001, 0.16051871245499E-00012, 0.13525225102005E-00001, -.61143490073955E-00002, 0.19778964338832E-00003
0.56321250000000E-00004, 0.13676397234739E+00001, 0.26367261085666E+00001, 0.19854717162374E-00003, 0.13541011905955E+00001, 0.26428166789415E+00001, 0.16168222485706E-00012, 0.13538532878445E-00001, -.60905703748550E-00002, 0.19854717146206E-00003
0.58574100000000E-00004, 0.13772487964468E+00001, 0.25961344097657E+00001, 0.20025335727894E-00003, 0.13636992040322E+00001, 0.26022101292455E+00001, 0.16219771471981E-00012, 0.13549592414605E-00001, -.60757194797822E-00002, 0.20025335711674E-00003
0.60826950000000E-00004, 0.13993336932073E+00001, 0.25771913534355E+00001, 0.20250445538373E-00003, 0.13857879239066E+00001, 0.25832576844232E+00001, 0.16254321436505E-00012, 0.13545769300752E-00001, -.60663309877295E-00002, 0.20250445522118E-00003
0.63079800000000E-00004, 0.14378218519979E+00001, 0.25906275124621E+00001, 0.20473197417333E-00003, 0.14242822928244E+00001, 0.25966888971857E+00001, 0.16325040557105E-00012, 0.13539559173430E-00001, -.60613847236030E-00002, 0.20473197401008E-00003
0.65332650000000E-00004, 0.14878498387939E+00001, 0.26439686299171E+00001, 0.20724270977522E-00003, 0.14743075575937E+00001, 0.26500368521499E+00001, 0.16264006142379E-00012, 0.13542281200230E-00001, -.60682222328604E-00002, 0.20724270961258E-00003
0.67585500000000E-00004, 0.15415199981306E+00001, 0.27027531596182E+00001, 0.20995588423041E-00003, 0.15279656334058E+00001, 0.27088465906167E+00001, 0.16183775210924E-00012, 0.13554364724746E-00001, -.60934309984262E-00002, 0.20995588406857E-00003
0.69838350000000E-00004, 0.15819277210860E+00001, 0.27273690914207E+00001, 0.21282407786841E-00003, 0.15683635917889E+00001, 0.27335011580305E+00001, 0.16175411456632E-00012, 0.13564129297072E-00001, -.61320666098121E-00002, 0.21282407770666E-00003
0.72091200000000E-00004, 0.15881604665606E+00001, 0.27107757676162E+00001, 0.21609942836388E-00003, 0.15745958696864E+00001, 0.27169457477056E+00001, 0.16121883905804E-00012, 0.13564596874158E-00001, -.61699800894658E-00002, 0.21609942820266E-00003
0.74344050000000E-00004, 0.15412335510896E+00001, 0.26697947872171E+00001, 0.21969171743508E-00003, 0.15276762717879E+00001, 0.26759926688255E+00001, 0.16028113953908E-00012, 0.13557279301679E-00001, -.61978816083435E-00002, 0.21969171727480E-00003
0.76596900000000E-00004, 0.14511294566692E+00001, 0.26200084541548E+00001, 0.22369619292414E-00003, 0.14375868108725E+00001, 0.26262285259407E+00001, 0.15929799646942E-00012, 0.13542645796670E-00001, -.62200717859214E-00002, 0.22369619276484E-00003
0.78849750000000E-00004, 0.13608856168770E+00001, 0.25601469912835E+00001, 0.22771612708458E-00003, 0.13473643012348E+00001, 0.25663804871782E+00001, 0.15853900179392E-00012, 0.13521315642273E-00001, -.62334958947384E-00002, 0.22771612692604E-00003
0.81102600000000E-00004, 0.13001569461457E+00001, 0.25058049055230E+00001, 0.23139929582950E-00003, 0.12866620736056E+00001, 0.25120389240637E+00001, 0.15781437289595E-00012, 0.13494872540092E-00001, -.62340185406826E-00002, 0.23139929567168E-00003
0.83355450000000E-00004, 0.12882783360177E+00001, 0.24795554619385E+00001, 0.23475341993429E-00003, 0.12748079110328E+00001, 0.24857815363415E+00001, 0.15730537991268E-00012, 0.13470424984939E-00001, -.62260744029968E-00002, 0.23475341977699E-00003
0.85608300000000E-00004, 0.13260020997925E+00001, 0.24946638858279E+00001, 0.23812027343876E-00003, 0.13125488476987E+00001, 0.25008768647458E+00001, 0.15703368459176E-00012, 0.13453252093759E-00001, -.62129789179352E-00002, 0.23812027328173E-00003
0.87861150000000E-00004, 0.13920695430410E+00001, 0.25541991166984E+00001, 0.24135440402804E-00003, 0.13786261034730E+00001, 0.25603921028502E+00001, 0.15615319259098E-00012, 0.13443439568037E-00001, -.61929861518159E-00002, 0.24135440387189E-00003
0.90114000000000E-00004, 0.14589163428552E+00001, 0.26474498335677E+00001, 0.24448549553215E-00003, 0.14454778458942E+00001, 0.26536168414267E+00001, 0.15403040925649E-00012, 0.13438496960913E-00001, -.61670078589561E-00002, 0.24448549537812E-00003
0.92366850000000E-00004, 0.15017736387331E+00001, 0.27314127618524E+00001, 0.24740407389826E-00003, 0.14883376043910E+00001, 0.27375599990075E+00001, 0.15319486778990E-00012, 0.13436034342051E-00001, -.61472371551513E-00002, 0.24740407374506E-00003
0.94619700000000E-00004, 0.15102981667368E+00001, 0.27589222733192E+00001, 0.25068234188428E-00003, 0.14968615394707E+00001, 0.27650665424050E+00001, 0.15464844996911E-00012, 0.13436627266128E-00001, -.61442690858153E-00002, 0.25068234172963E-00003
0.96872550000000E-00004, 0.14955234716001E+00001, 0.27347219372562E+00001, 0.25437494892326E-00003, 0.14820793962776E+00001, 0.27408789695813E+00001, 0.15800578840718E-00012, 0.13444075322493E-00001, -.61570323250755E-00002, 0.25437494876526E-00003
0.99125400000000E-00004, 0.14741707386958E+00001, 0.26980011594046E+00001, 0.25794802152832E-00003, 0.14607112007023E+00001, 0.27041789470119E+00001, 0.16183497289151E-00012, 0.13459537993491E-00001, -.61777876073507E-00002, 0.25794802136649E-00003
0.10137825000000E-00003, 0.14559996307993E+00001, 0.26676910629631E+00001, 0.26090152390832E-00003, 0.14425213164359E+00001, 0.26738913089869E+00001, 0.16314626874561E-00012, 0.13478314363410E-00001, -.62002460238293E-00002, 0.26090152374517E-00003
0.10363110000000E-00003, 0.14475660247655E+00001, 0.26460861265306E+00001, 0.26363255053570E-00003, 0.14340706192909E+00001, 0.26523095143080E+00001, 0.16125573123241E-00012, 0.13495405474580E-00001, -.62233877773176E-00002, 0.26363255037444E-00003
0.10588395000000E-00003, 0.14563670126322E+00001, 0.26391875928671E+00001, 0.26630353415788E-00003, 0.14428621362508E+00001, 0.26454301688691E+00001, 0.15897205254977E-00012, 0.13504876381432E-00001, -.62425760019758E-00002, 0.26630353399891E-00003
0.10813680000000E-00003, 0.14874563730908E+00001, 0.26447857572914E+00001, 0.26909414014527E-00003, 0.14739534927482E+00001, 0.26510369141022E+00001, 0.15782967045326E-00012, 0.13502880342566E-00001, -.62511568108062E-00002, 0.26909413998744E-00003
0.11038965000000E-00003, 0.15205413977749E+00001, 0.26477344938679E+00001, 0.27240382677114E-00003, 0.15070414817989E+00001, 0.26539859527593E+00001, 0.15753703056022E-00012, 0.13499915975993E-00001, -.62514588914155E-00002, 0.27240382661360E-00003
0.11264250000000E-00003, 0.15327888969915E+00001, 0.26265757792962E+00001, 0.27627893331272E-00003, 0.15192711337413E+00001, 0.26328355126537E+00001, 0.15793513565391E-00012, 0.13517763250242E-00001, -.62597333575964E-00002, 0.27627893315478E-00003
0.11489535000000E-00003, 0.15191336718258E+00001, 0.25817674841327E+00001, 0.28013865751467E-00003, 0.15055776773341E+00001, 0.25880533599415E+00001, 0.15913940520079E-00012, 0.13555994491709E-00001, -.62858758087978E-00002, 0.28013865735553E-00003
0.11714820000000E-00003, 0.14874190103142E+00001, 0.25316906895659E+00001, 0.28291078772247E-00003, 0.14738310514813E+00001, 0.25380089444195E+00001, 0.16078048378245E-00012, 0.13587958832929E-00001, -.63182548535457E-00002, 0.28291078756169E-00003
0.11940105000000E-00003, 0.14470619811686E+00001, 0.25052641963950E+00001, 0.28432469091244E-00003, 0.14334761074312E+00001, 0.25116045880184E+00001, 0.16163250621869E-00012, 0.13585873737434E-00001, -.63403916233578E-00002, 0.28432469075081E-00003
0.12165390000000E-00003, 0.14147177037759E+00001, 0.25176401512391E+00001, 0.28516310812091E-00003, 0.14011675868615E+00001, 0.25239842531396E+00001, 0.16126207947681E-00012, 0.13550116914362E-00001, -.63441019005348E-00002, 0.28516310795965E-00003
0.12390675000000E-00003, 0.13964744708984E+00001, 0.25674479987307E+00001, 0.28562385976760E-00003, 0.13829666687935E+00001, 0.25737834006260E+00001, 0.16040616051886E-00012, 0.13507802104900E-00001, -.63354018952403E-00002, 0.28562385960719E-00003
0.12615960000000E-00003, 0.13885532670074E+00001, 0.26382965468534E+00001, 0.28638038138489E-00003, 0.13750785867352E+00001, 0.26446186743505E+00001, 0.15917760595052E-00012, 0.13474680272140E-00001, -.63221274970587E-00002, 0.28638038122571E-00003
0.12841245000000E-00003, 0.13859276663885E+00001, 0.26952131361692E+00001, 0.28690649364311E-00003, 0.13724773167607E+00001, 0.27015219283625E+00001, 0.15746315150226E-00012, 0.13450349627813E-00001, -.63087921932396E-00002, 0.28690649348565E-00003
0.13066530000000E-00003, 0.13833327977729E+00001, 0.27088919660542E+00001, 0.28660048279674E-00003, 0.13699009000859E+00001, 0.27151899560838E+00001, 0.15674789253352E-00012, 0.13431897687036E-00001, -.62979900296643E-00002, 0.28660048263999E-00003
0.13291815000000E-00003, 0.13821696767038E+00001, 0.26719717199349E+00001, 0.28549233013192E-00003, 0.13687479965083E+00001, 0.26782595185174E+00001, 0.15757119707844E-00012, 0.13421680195535E-00001, -.62877985825811E-00002, 0.28549232997435E-00003
0.13517100000000E-00003, 0.13799719163646E+00001, 0.26093482369498E+00001, 0.28372316251101E-00003, 0.13665438418668E+00001, 0.26156325213055E+00001, 0.15933706264795E-00012, 0.13428074497888E-00001, -.62842843556733E-00002, 0.28372316235167E-00003
0.13742385000000E-00003, 0.13761534587689E+00001, 0.25574576128528E+00001, 0.28142702869282E-00003, 0.13627073380680E+00001, 0.25637396999377E+00001, 0.16232483166744E-00012, 0.13446120700872E-00001, -.62820870848621E-00002, 0.28142702853049E-00003
0.13967670000000E-00003, 0.13835460832669E+00001, 0.25217485711778E+00001, 0.27893936304613E-00003, 0.13700800714787E+00001, 0.25280110825602E+00001, 0.16499440999722E-00012, 0.13466011788219E-00001, -.62625113824187E-00002, 0.27893936288114E-00003
0.14192955000000E-00003, 0.14035429511458E+00001, 0.25019329514984E+00001, 0.27694121765239E-00003, 0.13900592658785E+00001, 0.25081615474558E+00001, 0.16472173197241E-00012, 0.13483685267283E-00001, -.62285959573692E-00002, 0.27694121748767E-00003
0.14418240000000E-00003, 0.14265710939891E+00001, 0.25055245069713E+00001, 0.27586890929207E-00003, 0.14130799106957E+00001, 0.25117281983528E+00001, 0.16256890076097E-00012, 0.13491183293453E-00001, -.62036913815411E-00002, 0.27586890912950E-00003
0.14643525000000E-00003, 0.14345026544857E+00001, 0.25351940165587E+00001, 0.27480137368279E-00003, 0.14210230410002E+00001, 0.25413977901571E+00001, 0.16100526268488E-00012, 0.13479613485549E-00001, -.62037735984220E-00002, 0.27480137352178E-00003
0.14868810000000E-00003, 0.14236818640365E+00001, 0.25781947420708E+00001, 0.27436920734569E-00003, 0.14102285122001E+00001, 0.25844176244650E+00001, 0.15979542305140E-00012, 0.13453351836393E-00001, -.62228823942143E-00002, 0.27436920718590E-00003
0.15094095000000E-00003, 0.14103014417650E+00001, 0.26164895756453E+00001, 0.27409369610979E-00003, 0.13968701689217E+00001, 0.26227378822527E+00001, 0.15780021937758E-00012, 0.13431272843322E-00001, -.62483066074527E-00002, 0.27409369595199E-00003
0.15319380000000E-00003, 0.14128441966254E+00001, 0.26306068327785E+00001, 0.27414199198565E-00003, 0.13994144819086E+00001, 0.26368783039505E+00001, 0.15544207413638E-00012, 0.13429714716825E-00001, -.62714711719423E-00002, 0.27414199183021E-00003
0.15544665000000E-00003, 0.14301681273858E+00001, 0.26214721420422E+00001, 0.27416358699564E-00003, 0.14167101993572E+00001, 0.26277608130032E+00001, 0.15506104566730E-00012, 0.13457928028668E-00001, -.62886709609937E-00002, 0.27416358684058E-00003
0.15769950000000E-00003, 0.14436457810327E+00001, 0.26076988872907E+00001, 0.27404564214413E-00003, 0.14301308507068E+00001, 0.26139986612238E+00001, 0.15622786565677E-00012, 0.13514930325937E-00001, -.62997739331079E-00002, 0.27404564198790E-00003
0.15995235000000E-00003, 0.14364572711401E+00001, 0.25942644075243E+00001, 0.27361526434131E-00003, 0.14228800129184E+00001, 0.26005701759562E+00001, 0.15707158939568E-00012, 0.13577258221675E-00001, -.63057684319533E-00002, 0.27361526418424E-00003
0.16220520000000E-00003, 0.14188447282660E+00001, 0.25819655565263E+00001, 0.27293151312135E-00003, 0.14052204598123E+00001, 0.25882787236068E+00001, 0.15717518107862E-00012, 0.13624268453748E-00001, -.63131670804659E-00002, 0.27293151296417E-00003
0.16445805000000E-00003, 0.14129731464026E+00001, 0.25777551292835E+00001, 0.27219423518221E-00003, 0.13993219257036E+00001, 0.25840859961990E+00001, 0.15718180244396E-00012, 0.13651220699026E-00001, -.63308669155075E-00002, 0.27219423502503E-00003
0.16671090000000E-00003, 0.14176740496677E+00001, 0.25839315152979E+00001, 0.27117572076144E-00003, 0.14040131122262E+00001, 0.25902890519664E+00001, 0.15705900761392E-00012, 0.13660937441471E-00001, -.63575366684806E-00002, 0.27117572060438E-00003
0.16896375000000E-00003, 0.14228423309263E+00001, 0.25839805261846E+00001, 0.27026068090274E-00003, 0.14091782183230E+00001, 0.25903637488584E+00001, 0.15763765720264E-00012, 0.13664112603215E-00001, -.63832226738785E-00002, 0.27026068074510E-00003
0.17121660000000E-00003, 0.14175916729249E+00001, 0.25686365463147E+00001, 0.26988718870782E-00003, 0.14039202373246E+00001, 0.25750389454387E+00001, 0.15941999477913E-00012, 0.13671435600320E-00001, -.64023991240333E-00002, 0.26988718854840E-00003
0.17346945000000E-00003, 0.14002481011444E+00001, 0.25462445231253E+00001, 0.26896626223217E-00003, 0.13865647180520E+00001, 0.25526567522760E+00001, 0.16145703547071E-00012, 0.13683383092410E-00001, -.64122291506881E-00002, 0.26896626207071E-00003
0.17572230000000E-00003, 0.13837884172124E+00001, 0.25319305722414E+00001, 0.26845529728796E-00003, 0.13700922280099E+00001, 0.25383441210453E+00001, 0.16316558045362E-00012, 0.13696189202455E-00001, -.64135488039781E-00002, 0.26845529712479E-00003
0.17797515000000E-00003, 0.13712329336498E+00001, 0.25402049165614E+00001, 0.26868583387467E-00003, 0.13575294811004E+00001, 0.25466195149583E+00001, 0.16435036811196E-00012, 0.13703452549446E-00001, -.64145983969861E-00002, 0.26868583371032E-00003
0.18022800000000E-00003, 0.13661649011988E+00001, 0.25523008349462E+00001, 0.26930031970183E-00003, 0.13524609871523E+00001, 0.25587181193782E+00001, 0.16340856612864E-00012, 0.13703914046558E-00001, -.64172844320134E-00002, 0.26930031953842E-00003
0.18248085000000E-00003, 0.13667932696057E+00001, 0.25567512458614E+00001, 0.26993749282416E-00003, 0.13530948907979E+00001, 0.25631613000064E+00001, 0.16093378887762E-00012, 0.13698378807840E-00001, -.64100541450046E-00002, 0.26993749266322E-00003
0.18473370000000E-00003, 0.13686762358802E+00001, 0.25728793734332E+00001, 0.27006325312888E-00003, 0.13549894304034E+00001, 0.25792685352107E+00001, 0.15905917706483E-00012, 0.13686805476822E-00001, -.63891617774518E-00002, 0.27006325296982E-00003
0.18698655000000E-00003, 0.13738619692602E+00001, 0.26121796819948E+00001, 0.26929241843673E-00003, 0.13601900708889E+00001, 0.26185423214201E+00001, 0.15769938698615E-00012, 0.13671898371296E-00001, -.63626394252210E-00002, 0.26929241827903E-00003
0.18923940000000E-00003, 0.13821652650935E+00001, 0.26568976896503E+00001, 0.26860508706830E-00003, 0.13685090810977E+00001, 0.26632302825600E+00001, 0.15653633432580E-00012, 0.13656183995777E-00001, -.63325929097229E-00002, 0.26860508691177E-00003
0.19149225000000E-00003, 0.13971294397803E+00001, 0.26800593100211E+00001, 0.26852130820977E-00003, 0.13834745984240E+00001, 0.26863526060943E+00001, 0.15700916699221E-00012, 0.13654841356265E-00001, -.62932960731905E-00002, 0.26852130805276E-00003
0.19374510000000E-00003, 0.14196856442576E+00001, 0.26725341611890E+00001, 0.26889217579975E-00003, 0.14060013119249E+00001, 0.26787850697875E+00001, 0.15801563993260E-00012, 0.13684332332725E-00001, -.62509085985215E-00002, 0.26889217564174E-00003
0.19599795000000E-00003, 0.14375876810669E+00001, 0.26426824507431E+00001, 0.26983178503814E-00003, 0.14238471585755E+00001, 0.26489088245762E+00001, 0.15910057314326E-00012, 0.13740522491414E-00001, -.62263738331223E-00002, 0.26983178487904E-00003
0.19825080000000E-00003, 0.14480781635614E+00001, 0.26082754172737E+00001, 0.27053514788282E-00003, 0.14342799690514E+00001, 0.26145039695013E+00001, 0.15996319381393E-00012, 0.13798194510023E-00001, -.62285522275224E-00002, 0.27053514772285E-00003
0.20050365000000E-00003, 0.14596684480654E+00001, 0.25886019831705E+00001, 0.27110117913444E-00003, 0.14458253832001E+00001, 0.25948549144847E+00001, 0.16016636227217E-00012, 0.13843064865275E-00001, -.62529313142447E-00002, 0.27110117897427E-00003
0.20275650000000E-00003, 0.14736838473971E+00001, 0.25846507955742E+00001, 0.27147607116883E-00003, 0.14598037831642E+00001, 0.25909400223393E+00001, 0.15982711701648E-00012, 0.13880064232871E-00001, -.62892267651305E-00002, 0.27147607100901E-00003
0.20500935000000E-00003, 0.14838289520213E+00001, 0.25937125179542E+00001, 0.27148181655784E-00003, 0.14699184376022E+00001, 0.26000378882319E+00001, 0.15971829939947E-00012, 0.13910514419064E-00001, -.63253702777295E-00002, 0.27148181639813E-00003
0.20726220000000E-00003, 0.14928655738675E+00001, 0.26129577290373E+00001, 0.27147149822132E-00003, 0.14789316067345E+00001, 0.26193074257479E+00001, 0.15938174360226E-00012, 0.13933967133059E-00001, -.63496967105806E-00002, 0.27147149806193E-00003
0.20951505000000E-00003, 0.14907934340119E+00001, 0.26431102737128E+00001, 0.27137928801728E-00003, 0.14768356125485E+00001, 0.26494755698439E+00001, 0.15744651833686E-00012, 0.13957821463309E-00001, -.63652961310966E-00002, 0.27137928785984E-00003
0.21176790000000E-00003, 0.14759570947216E+00001, 0.26657570674863E+00001, 0.27193212089817E-00003, 0.14619710385837E+00001, 0.26721409728410E+00001, 0.15499810573193E-00012, 0.13986056137908E-00001, -.63839053546747E-00002, 0.27193212074317E-00003
0.21402075000000E-00003, 0.14553156363576E+00001, 0.26647025391130E+00001, 0.27262432924193E-00003, 0.14413076959245E+00001, 0.26711066939424E+00001, 0.15500254816316E-00012, 0.14007940433084E-00001, -.64041548294586E-00002, 0.27262432908693E-00003
0.21627360000000E-00003, 0.14330702752925E+00001, 0.26406815801609E+00001, 0.27309246128271E-00003, 0.14190564878559E+00001, 0.26470971060395E+00001, 0.15701844224125E-00012, 0.14013787436601E-00001, -.64155258785601E-00002, 0.27309246112570E-00003
0.21852645000000E-00003, 0.14154653905715E+00001, 0.25966211347215E+00001, 0.27262661216499E-00003, 0.14014538125148E+00001, 0.26030292541975E+00001, 0.15845514660156E-00012, 0.14011578056738E-00001, -.64081194759894E-00002, 0.27262661200653E-00003
0.22077930000000E-00003, 0.14105076229781E+00001, 0.25589675301965E+00001, 0.27059168318206E-00003, 0.13964904723531E+00001, 0.25653533068058E+00001, 0.15842170356417E-00012, 0.14017150624989E-00001, -.63857766093328E-00002, 0.27059168302363E-00003
0.22303215000000E-00003, 0.14284490151356E+00001, 0.25629557040888E+00001, 0.26757045400308E-00003, 0.14144178273951E+00001, 0.25693186463499E+00001, 0.15726991666927E-00012, 0.14031187740569E-00001, -.63629422611488E-00002, 0.26757045384581E-00003
0.22528500000000E-00003, 0.14566124637637E+00001, 0.26188860003637E+00001, 0.26303662399135E-00003, 0.14425644936788E+00001, 0.26252342205558E+00001, 0.15582845644805E-00012, 0.14047970084880E-00001, -.63482201921070E-00002, 0.26303662383552E-00003
0.22753785000000E-00003, 0.14792830221649E+00001, 0.26925173219288E+00001, 0.25793996631171E-00003, 0.14652211412953E+00001, 0.26988586418498E+00001, 0.15583193152228E-00012, 0.14061880869561E-00001, -.63413199210218E-00002, 0.25793996615588E-00003
0.22979070000000E-00003, 0.14839055381860E+00001, 0.27352896314395E+00001, 0.25247065723418E-00003, 0.14698450649649E+00001, 0.27416313392169E+00001, 0.15701093406976E-00012, 0.14060473221186E-00001, -.63417077773989E-00002, 0.25247065707717E-00003
0.23204355000000E-00003, 0.14728210428949E+00001, 0.27169065526901E+00001, 0.24684187531950E-00003, 0.14587715369074E+00001, 0.27232550878760E+00001, 0.15819031202162E-00012, 0.14049505987583E-00001, -.63485351859380E-00002, 0.24684187516131E-00003
0.23429640000000E-00003, 0.14614588730421E+00001, 0.26599795622443E+00001, 0.24119276228558E-00003, 0.14474120650657E+00001, 0.26663378305350E+00001, 0.16005699067916E-00012, 0.14046807976383E-00001, -.63582682906959E-00002, 0.24119276212552E-00003
0.23654925000000E-00003, 0.14608993499197E+00001, 0.26174595495396E+00001, 0.23563960462510E-00003, 0.14468410694686E+00001, 0.26238335798530E+00001, 0.16275306842313E-00012, 0.14058280451131E-00001, -.63740303134540E-00002, 0.23563960446235E-00003
0.23880210000000E-00003, 0.14690570233515E+00001, 0.26223669428233E+00001, 0.23078885919407E-00003, 0.14549804232067E+00001, 0.26287646823212E+00001, 0.16493333612892E-00012, 0.14076600144800E-00001, -.63977394978981E-00002, 0.23078885902913E-00003
0.24105495000000E-00003, 0.14773832877416E+00001, 0.26596570498769E+00001, 0.22635891225536E-00003, 0.14632847400113E+00001, 0.26660760953027E+00001, 0.16478063562922E-00012, 0.14098547730309E-00001, -.64190454257636E-00002, 0.22635891209058E-00003
0.24330780000000E-00003, 0.14759241003862E+00001, 0.26951614375002E+00001, 0.22287527447711E-00003, 0.14617967830886E+00001, 0.27015966555771E+00001, 0.16235146760251E-00012, 0.14127317297578E-00001, -.64352180768668E-00002, 0.22287527431476E-00003
0.24556065000000E-00003, 0.14625040759131E+00001, 0.27197700956467E+00001, 0.21978817888793E-00003, 0.14483549187673E+00001, 0.27262249067250E+00001, 0.15873884785405E-00012, 0.14149157145801E-00001, -.64548110782507E-00002, 0.21978817872919E-00003
0.24781350000000E-00003, 0.14488725470394E+00001, 0.27360850792214E+00001, 0.21679869944794E-00003, 0.14347157415699E+00001, 0.27425675822675E+00001, 0.15602235321055E-00012, 0.14156805469568E-00001, -.64825030460686E-00002, 0.21679869929192E-00003
0.25006635000000E-00003, 0.14426306595581E+00001, 0.27401928416027E+00001, 0.21367350012623E-00003, 0.14284709890489E+00001, 0.27467078195334E+00001, 0.15526762436013E-00012, 0.14159670509141E-00001, -.65149779307759E-00002, 0.21367349997097E-00003
0.25231920000000E-00003, 0.14354298183929E+00001, 0.27255607117506E+00001, 0.21147773424197E-00003, 0.14212690235883E+00001, 0.27321110226328E+00001, 0.15666702170241E-00012, 0.14160794804552E-00001, -.65503108822006E-00002, 0.21147773408530E-00003
0.25457205000000E-00003, 0.14148013613398E+00001, 0.26890683362376E+00001, 0.21028622130063E-00003, 0.14006468513575E+00001, 0.26956490027678E+00001, 0.15935258929495E-00012, 0.14154509982264E-00001, -.65806665302224E-00002, 0.21028622114128E-00003
0.25682490000000E-00003, 0.13921715877084E+00001, 0.26506079743729E+00001, 0.21033419235540E-00003, 0.13780285109404E+00001, 0.26571968720932E+00001, 0.16118390306956E-00012, 0.14143076768027E-00001, -.65888977202621E-00002, 0.21033419219422E-00003
0.25907775000000E-00003, 0.13931106035562E+00001, 0.26529932682450E+00001, 0.21063936201677E-00003, 0.13789789975418E+00001, 0.26595561702498E+00001, 0.16174136534480E-00012, 0.14131606014377E-00001, -.65629020047448E-00002, 0.21063936185502E-00003
0.26133060000000E-00003, 0.14164865921963E+00001, 0.27024101542921E+00001, 0.21055247122501E-00003, 0.14023628273899E+00001, 0.27089270044622E+00001, 0.16117717130911E-00012, 0.14123764806369E-00001, -.65168501701865E-00002, 0.21055247106383E-00003
0.26358345000000E-00003, 0.14296293816348E+00001, 0.27503133012165E+00001, 0.20945894644564E-00003, 0.14155053921958E+00001, 0.27567872475898E+00001, 0.15848040903065E-00012, 0.14123989438970E-00001, -.64739463733081E-00002, 0.20945894628715E-00003
0.26583630000000E-00003, 0.14134809299637E+00001, 0.27523177788092E+00001, 0.20699853243565E-00003, 0.13993449988908E+00001, 0.27587581024663E+00001, 0.15511859178204E-00012, 0.14135931072930E-00001, -.64403236570848E-00002, 0.20699853228053E-00003
0.26808915000000E-00003, 0.13800277693219E+00001, 0.27175848704697E+00001, 0.20364808383581E-00003, 0.13658737875273E+00001, 0.27239996700028E+00001, 0.15287578039212E-00012, 0.14153981794670E-00001, -.64147995331536E-00002, 0.20364808368293E-00003
0.27034200000000E-00003, 0.13512150677869E+00001, 0.26844805663383E+00001, 0.19947766406329E-00003, 0.13370441225958E+00001, 0.26908876684355E+00001, 0.15214535643928E-00012, 0.14170945191170E-00001, -.64071020971304E-00002, 0.19947766391115E-00003
0.27259485000000E-00003, 0.13375485857212E+00001, 0.26694161832706E+00001, 0.19525366523100E-00003, 0.13233693895206E+00001, 0.26758408998489E+00001, 0.15326186007473E-00012, 0.14179196200679E-00001, -.64247165783002E-00002, 0.19525366507774E-00003
0.27484770000000E-00003, 0.13376256484462E+00001, 0.26592571247192E+00001, 0.19183613430020E-00003, 0.13234471104031E+00001, 0.26657177776456E+00001, 0.15534932239269E-00012, 0.14178538043017E-00001, -.64606529264551E-00002, 0.19183613414485E-00003
0.27710055000000E-00003, 0.13464718428462E+00001, 0.26437889194299E+00001, 0.18973648335341E-00003, 0.13322976085212E+00001, 0.26502872854844E+00001, 0.15764510105055E-00012, 0.14174234324951E-00001, -.64983660545048E-00002, 0.18973648319576E-00003
0.27935340000000E-00003, 0.13551032238954E+00001, 0.26254986859858E+00001, 0.18900947000911E-00003, 0.13409331350699E+00001, 0.26320271962392E+00001, 0.15852874083125E-00012, 0.14170088825463E-00001, -.65285102533357E-00002, 0.18900946985058E-00003
0.28160625000000E-00003, 0.13569561659501E+00001, 0.26115266076929E+00001, 0.18920091812899E-00003, 0.13427910114092E+00001, 0.26180737472439E+00001, 0.15830337751390E-00012, 0.14165154540950E-00001, -.65471395510082E-00002, 0.18920091797069E-00003
0.28385910000000E-00003, 0.13605614730482E+00001, 0.26092289239462E+00001, 0.19015052324022E-00003, 0.13463984208483E+00001, 0.26157826242693E+00001, 0.15818563604008E-00012, 0.14163052199803E-00001, -.65537003231451E-00002, 0.19015052308203E-00003
0.28611195000000E-00003, 0.13775280500229E+00001, 0.26295928323669E+00001, 0.19215282702999E-00003, 0.13633594686178E+00001, 0.26361460978096E+00001, 0.15870091185007E-00012, 0.14168581405100E-00001, -.65532654426326E-00002, 0.19215282687129E-00003
0.28836480000000E-00003, 0.14105401043745E+00001, 0.26870964927372E+00001, 0.19469223224194E-00003, 0.13963591168412E+00001, 0.26936485029878E+00001, 0.15837621153299E-00012, 0.14180987533259E-00001, -.65520102505659E-00002, 0.19469223208356E-00003
0.29061765000000E-00003, 0.14383793392293E+00001, 0.27699948729811E+00001, 0.19799170143012E-00003, 0.14241875347569E+00001, 0.27765452795763E+00001, 0.15836390322349E-00012, 0.14191804472395E-00001, -.65504065952014E-00002, 0.19799170127176E-00003
0.29287050000000E-00003, 0.14306905895367E+00001, 0.28194261220026E+00001, 0.20121170255595E-00003, 0.14164952715577E+00001, 0.28259665564721E+00001, 0.16014872533260E-00012, 0.14195317979087E-00001, -.65404344695462E-00002, 0.20121170239580E-00003
0.29512335000000E-00003, 0.13880123632764E+00001, 0.27986026826003E+00001, 0.20356752012507E-00003, 0.13738174129821E+00001, 0.28051173307766E+00001, 0.16159982545593E-00012, 0.14194950294318E-00001, -.65146481762927E-00002, 0.20356751996347E-00003
0.29737620000000E-00003, 0.13400156526768E+00001, 0.27374107043279E+00001, 0.20555522544826E-00003, 0.13258208827948E+00001, 0.27438891758757E+00001, 0.16045269411023E-00012, 0.14194769881991E-00001, -.64784715478253E-00002, 0.20555522528780E-00003
0.29962905000000E-00003, 0.13106374791325E+00001, 0.26853351299114E+00001, 0.20759713140946E-00003, 0.12964482568717E+00001, 0.26917783455161E+00001, 0.15787947258948E-00012, 0.14189222260720E-00001, -.64432156046899E-00002, 0.20759713125158E-00003
0.30188190000000E-00003, 0.13077711144904E+00001, 0.26603126220511E+00001, 0.20960397225431E-00003, 0.12935974615334E+00001, 0.26667217865446E+00001, 0.15635664164785E-00012, 0.14173652956953E-00001, -.64091644935317E-00002, 0.20960397209795E-00003
0.30413475000000E-00003, 0.13298176123483E+00001, 0.26571406386205E+00001, 0.21154535672085E-00003, 0.13156558526497E+00001, 0.26635152665991E+00001, 0.15577216748320E-00012, 0.14161759698577E-00001, -.63746279785600E-00002, 0.21154535656507E-00003
0.30638760000000E-00003, 0.13697773957331E+00001, 0.26778675690891E+00001, 0.21328921688821E-00003, 0.13556093483279E+00001, 0.26842165997597E+00001, 0.15534589562719E-00012, 0.14168047405194E-00001, -.63490306705139E-00002, 0.21328921673287E-00003
0.30864045000000E-00003, 0.14242737306211E+00001, 0.27229769378726E+00001, 0.21501156935642E-00003, 0.14100877401089E+00001, 0.27293179666162E+00001, 0.15678751179456E-00012, 0.14185990512265E-00001, -.63410287435742E-00002, 0.21501156919963E-00003
0.31089330000000E-00003, 0.14888964630400E+00001, 0.27699192546228E+00001, 0.21763695060963E-00003, 0.14746900366552E+00001, 0.27762675336496E+00001, 0.15882087762801E-00012, 0.14206426384813E-00001, -.63482790267877E-00002, 0.21763695045081E-00003
0.31314615000000E-00003, 0.15341860299609E+00001, 0.27889626780366E+00001, 0.22128897077962E-00003, 0.15199619445091E+00001, 0.27953254926947E+00001, 0.15964492853993E-00012, 0.14224085451795E-00001, -.63628146580748E-00002, 0.22128897061997E-00003
0.31539900000000E-00003, 0.15264697138416E+00001, 0.27790756791454E+00001, 0.22568597083326E-00003, 0.15122361121240E+00001, 0.27854537383188E+00001, 0.15861009566327E-00012, 0.14233601717630E-00001, -.63780591733928E-00002, 0.22568597067465E-00003
0.31765185000000E-00003, 0.14699122305831E+00001, 0.27589332887519E+00001, 0.23011831976820E-00003, 0.14556827683509E+00001, 0.27653213086962E+00001, 0.15602019888640E-00012, 0.14229462232121E-00001, -.63880199443443E-00002, 0.23011831961218E-00003
0.31990470000000E-00003, 0.13944548225689E+00001, 0.27353919301322E+00001, 0.23432614168060E-00003, 0.13802405169917E+00001, 0.27417812441430E+00001, 0.15467223471645E-00012, 0.14214305577139E-00001, -.63893140107942E-00002, 0.23432614152593E-00003
0.32215755000000E-00003, 0.13279959282690E+00001, 0.27031953957453E+00001, 0.23825828288945E-00003, 0.13138000906963E+00001, 0.27095828877431E+00001, 0.15738734079820E-00012, 0.14195837572731E-00001, -.63874919977792E-00002, 0.23825828273206E-00003
0.32441040000000E-00003, 0.12966815453912E+00001, 0.26631723170156E+00001, 0.24273878212292E-00003, 0.12825026959856E+00001, 0.26695594269116E+00001, 0.16274188551803E-00012, 0.14178849405652E-00001, -.63871098960135E-00002, 0.24273878196017E-00003
0.32666325000000E-00003, 0.13076696268097E+00001, 0.26344244645620E+00001, 0.24762690493977E-00003, 0.12935005191684E+00001, 0.26408115345919E+00001, 0.16587654504295E-00012, 0.14169107641282E-00001, -.63870700298789E-00002, 0.24762690477389E-00003
0.32891610000000E-00003, 0.13447024829053E+00001, 0.26511149597880E+00001, 0.25055717099182E-00003, 0.13305302025590E+00001, 0.26574994213405E+00001, 0.16518836913954E-00012, 0.14172280346336E-00001, -.63844615525075E-00002, 0.25055717082663E-00003
0.33116895000000E-00003, 0.13923227737609E+00001, 0.27314006188221E+00001, 0.25222089826437E-00003, 0.13781384749137E+00001, 0.27377849936975E+00001, 0.16281249446639E-00012, 0.14184298847164E-00001, -.63843748753775E-00002, 0.25222089810156E-00003
0.33342180000000E-00003, 0.14414383438208E+00001, 0.28319254435732E+00001, 0.25398159263001E-00003, 0.14272464568892E+00001, 0.28383158769120E+00001, 0.15970382663897E-00012, 0.14191886931608E-00001, -.63904333387759E-00002, 0.25398159247030E-00003
0.33567465000000E-00003, 0.14734531024720E+00001, 0.28717390871504E+00001, 0.25636332375512E-00003, 0.14592585409098E+00001, 0.28781363652721E+00001, 0.15702862460883E-00012, 0.14194561562152E-00001, -.63972781216965E-00002, 0.25636332359809E-00003
0.33792750000000E-00003, 0.14747714972290E+00001, 0.28227722007236E+00001, 0.25827522726424E-00003, 0.14605671204460E+00001, 0.28291720004366E+00001, 0.15561825425108E-00012, 0.14204376783022E-00001, -.63997997129694E-00002, 0.25827522710862E-00003
0.34018035000000E-00003, 0.14498205513549E+00001, 0.27346824892180E+00001, 0.26013992612207E-00003, 0.14356027569335E+00001, 0.27410791504874E+00001, 0.15545188234956E-00012, 0.14217794421444E-00001, -.63966612694690E-00002, 0.26013992596662E-00003
0.34243320000000E-00003, 0.14145524142299E+00001, 0.26678402100200E+00001, 0.26129606361340E-00003, 0.14003290602231E+00001, 0.26742340280544E+00001, 0.15511184125227E-00012, 0.14223354006798E-00001, -.63938180344037E-00002, 0.26129606345828E-00003
0.34468605000000E-00003, 0.13882259602461E+00001, 0.26445162891545E+00001, 0.26101917065602E-00003, 0.13740026386508E+00001, 0.26509180747954E+00001, 0.15484822317522E-00012, 0.14223321595379E-00001, -.64017856409313E-00002, 0.26101917050117E-00003
0.34693890000000E-00003, 0.13729380697698E+00001, 0.26500797861347E+00001, 0.26043058851445E-00003, 0.13587196088146E+00001, 0.26565021210849E+00001, 0.15539557424734E-00012, 0.14218460955215E-00001, -.64223349501854E-00002, 0.26043058835905E-00003
0.34919175000000E-00003, 0.13531630160172E+00001, 0.26543062012013E+00001, 0.25962961392249E-00003, 0.13389599112120E+00001, 0.26607458153828E+00001, 0.15587670322197E-00012, 0.14203104805154E-00001, -.64396141814805E-00002, 0.25962961376661E-00003
0.35144460000000E-00003, 0.13288750640107E+00001, 0.26515896969773E+00001, 0.25922378625869E-00003, 0.13146878022194E+00001, 0.26580248089740E+00001, 0.15711771423399E-00012, 0.14187261791332E-00001, -.64351119967038E-00002, 0.25922378610157E-00003
0.35369745000000E-00003, 0.13229526104282E+00001, 0.26638999570264E+00001, 0.25909298669901E-00003, 0.13087630134099E+00001, 0.26703076928250E+00001, 0.15913618633208E-00012, 0.14189597018393E-00001, -.64077357985584E-00002, 0.25909298653988E-00003
0.35595030000000E-00003, 0.13461418950980E+00001, 0.26958805685022E+00001, 0.25897229666135E-00003, 0.13319337334568E+00001, 0.27022493625071E+00001, 0.16108686507483E-00012, 0.14208161641205E-00001, -.63687940049491E-00002, 0.25897229650026E-00003
0.35820315000000E-00003, 0.13776932492187E+00001, 0.27229059173046E+00001, 0.25739936196944E-00003, 0.13634664015492E+00001, 0.27292338065062E+00001, 0.16190177673199E-00012, 0.14226847669540E-00001, -.63278892016306E-00002, 0.25739936180754E-00003
0.36045600000000E-00003, 0.13932520806237E+00001, 0.27311198314585E+00001, 0.25316995855332E-00003, 0.13790131840419E+00001, 0.27374117183891E+00001, 0.16121725193888E-00012, 0.14238896581735E-00001, -.62918869306178E-00002, 0.25316995839210E-00003
0.36270885000000E-00003, 0.13915413620031E+00001, 0.27289824585835E+00001, 0.24730721863921E-00003, 0.13772975396944E+00001, 0.27352438960530E+00001, 0.15963827957646E-00012, 0.14243822308743E-00001, -.62614374694982E-00002, 0.24730721847958E-00003
0.36496170000000E-00003, 0.13832222969332E+00001, 0.27221547218124E+00001, 0.24099642622616E-00003, 0.13689841210478E+00001, 0.27283904599546E+00001, 0.15857313448535E-00012, 0.14238175885368E-00001, -.62357381421997E-00002, 0.24099642606758E-00003
0.36721455000000E-00003, 0.13756445582095E+00001, 0.27041007408861E+00001, 0.23521053223224E-00003, 0.13614274007696E+00001, 0.27103139732783E+00001, 0.15822731048737E-00012, 0.14217157439896E-00001, -.62132323922185E-00002, 0.23521053207402E-00003
0.36946740000000E-00003, 0.13645012308736E+00001, 0.26744187857802E+00001, 0.23040580763880E-00003, 0.13503195059448E+00001, 0.26806085001257E+00001, 0.15835196535894E-00012, 0.14181724928851E-00001, -.61897143455333E-00002, 0.23040580748045E-00003
0.37172025000000E-00003, 0.13356898443043E+00001, 0.26471330845333E+00001, 0.22719944646393E-00003, 0.13215547149181E+00001, 0.26532979416661E+00001, 0.15831376145718E-00012, 0.14135129386142E-00001, -.61648571328407E-00002, 0.22719944630562E-00003
0.37397310000000E-00003, 0.12922869248483E+00001, 0.26236120716229E+00001, 0.22556036869934E-00003, 0.12782059524887E+00001, 0.26297588128405E+00001, 0.15741993487159E-00012, 0.14080972359578E-00001, -.61467412176655E-00002, 0.22556036854192E-00003
0.37622595000000E-00003, 0.12607185790949E+00001, 0.25888531050675E+00001, 0.22490348045215E-00003, 0.12466900053013E+00001, 0.25950041220998E+00001, 0.15581338107114E-00012, 0.14028573793587E-00001, -.61510170323057E-00002, 0.22490348029633E-00003
0.37847880000000E-00003, 0.12602719032605E+00001, 0.25529637686307E+00001, 0.22499742874231E-00003, 0.12462838737871E+00001, 0.25591498771047E+00001, 0.15367494319902E-00012, 0.13988029473396E-00001, -.61861084740647E-00002, 0.22499742858863E-00003
0.38073165000000E-00003, 0.12942864183147E+00001, 0.25519802826960E+00001, 0.22503043726685E-00003, 0.12803246117881E+00001, 0.25582205026776E+00001, 0.15214158715960E-00012, 0.13961806526613E-00001, -.62402199815836E-00002, 0.22503043711471E-00003
0.38298450000000E-00003, 0.13558241369893E+00001, 0.26037575336115E+00001, 0.22507384308358E-00003, 0.13418703385059E+00001, 0.26100489445570E+00001, 0.15311820125765E-00012, 0.13953798483394E-00001, -.62914109455035E-00002, 0.22507384293046E-00003
0.38523735000000E-00003, 0.14225710655385E+00001, 0.26896186304338E+00001, 0.22548401039521E-00003, 0.14086100975064E+00001, 0.26959413194724E+00001, 0.15626670574306E-00012, 0.13960968032050E-00001, -.63226890385419E-00002, 0.22548401023894E-00003
0.38749020000000E-00003, 0.14648272180995E+00001, 0.27738425968359E+00001, 0.22649188993151E-00003, 0.14508624334020E+00001, 0.27801689341405E+00001, 0.15993382253814E-00012, 0.13964784697548E-00001, -.63263373046055E-00002, 0.22649188977158E-00003
0.38974305000000E-00003, 0.14691657200215E+00001, 0.28290451296057E+00001, 0.22749963010024E-00003, 0.14552100791273E+00001, 0.28353504600772E+00001, 0.16273732042672E-00012, 0.13955640894145E-00001, -.63053304715459E-00002, 0.22749962993750E-00003
0.39199590000000E-00003, 0.14449440422493E+00001, 0.28424234734628E+00001, 0.22825284793458E-00003, 0.14310010866114E+00001, 0.28486947448306E+00001, 0.16296851849278E-00012, 0.13942955637863E-00001, -.62712713678337E-00002, 0.22825284777161E-00003
0.39424875000000E-00003, 0.14010904154200E+00001, 0.28135260472698E+00001, 0.22894921150260E-00003, 0.13871576741636E+00001, 0.28197690049540E+00001, 0.16119350203253E-00012, 0.13932741256394E-00001, -.62429576842284E-00002, 0.22894921134140E-00003
0.39650160000000E-00003, 0.13405950703468E+00001, 0.27502761254415E+00001, 0.22983165642481E-00003, 0.13266804254302E+00001, 0.27565035678024E+00001, 0.16029283401755E-00012, 0.13914644916621E-00001, -.62274423608469E-00002, 0.22983165626452E-00003
0.39875445000000E-00003, 0.12811898401553E+00001, 0.26659616184333E+00001, 0.23138589749990E-00003, 0.12673087370059E+00001, 0.26721770453851E+00001, 0.15998353281105E-00012, 0.13881103149347E-00001, -.62154269517490E-00002, 0.23138589733992E-00003
0.40100730000000E-00003, 0.12488190938389E+00001, 0.25847055976903E+00001, 0.23366205709095E-00003, 0.12349779392181E+00001, 0.25909065002207E+00001, 0.15869533837232E-00012, 0.13841154620864E-00001, -.62009025304098E-00002, 0.23366205693226E-00003
0.40326015000000E-00003, 0.12557521942598E+00001, 0.25391655224821E+00001, 0.23607186934295E-00003, 0.12419478436503E+00001, 0.25453508013911E+00001, 0.15637744089588E-00012, 0.13804350609558E-00001, -.61852789089424E-00002, 0.23607186918657E-00003
0.40551300000000E-00003, 0.13027932146799E+00001, 0.25550499683972E+00001, 0.23805146730863E-00003, 0.12890215007023E+00001, 0.25612166161329E+00001, 0.15578095172766E-00012, 0.13771713977541E-00001, -.61666477356700E-00002, 0.23805146715285E-00003
0.40776585000000E-00003, 0.13768865844050E+00001, 0.26205001093088E+00001, 0.23939427234369E-00003, 0.13631427340284E+00001, 0.26266467450903E+00001, 0.15774482742605E-00012, 0.13743850376604E-00001, -.61466357814354E-00002, 0.23939427218595E-00003
0.41001870000000E-00003, 0.14437788836916E+00001, 0.26806186092431E+00001, 0.23967800785368E-00003, 0.14300587191867E+00001, 0.26867537080223E+00001, 0.16016940808595E-00012, 0.13720164504924E-00001, -.61350987792101E-00002, 0.23967800769351E-00003
0.41227155000000E-00003, 0.14761794069149E+00001, 0.26972705528272E+00001, 0.23882732353805E-00003, 0.14624821806857E+00001, 0.27034054767009E+00001, 0.16093108752855E-00012, 0.13697226229250E-00001, -.61349238736516E-00002, 0.23882732337712E-00003
0.41452440000000E-00003, 0.14803101718919E+00001, 0.26918785243169E+00001, 0.23740680201119E-00003, 0.14666378987714E+00001, 0.26980111362955E+00001, 0.15877926110839E-00012, 0.13672273120516E-00001, -.61326119786433E-00002, 0.23740680185241E-00003
0.41677725000000E-00003, 0.14770257594993E+00001, 0.26982587895808E+00001, 0.23598650693091E-00003, 0.14633728171377E+00001, 0.27043757950462E+00001, 0.15692860304498E-00012, 0.13652942361639E-00001, -.61170054654151E-00002, 0.23598650677399E-00003
0.41903010000000E-00003, 0.14732594343448E+00001, 0.27208686166122E+00001, 0.23439203171092E-00003, 0.14596110993488E+00001, 0.27269660006542E+00001, 0.15844807784445E-00012, 0.13648334996021E-00001, -.60973840419614E-00002, 0.23439203155247E-00003
0.42128295000000E-00003, 0.14647769706061E+00001, 0.27455736748917E+00001, 0.23272821568563E-00003, 0.14511287402253E+00001, 0.27516572923334E+00001, 0.16178580897583E-00012, 0.13648230380761E-00001, -.60836174416549E-00002, 0.23272821552384E-00003
0.42353580000000E-00003, 0.14466724039078E+00001, 0.27546270695455E+00001, 0.23092292468655E-00003, 0.14330369294076E+00001, 0.27606993769416E+00001, 0.16293012155230E-00012, 0.13635474500156E-00001, -.60723073960454E-00002, 0.23092292452362E-00003
0.42578865000000E-00003, 0.14260242814763E+00001, 0.27361531794323E+00001, 0.22883524181790E-00003, 0.14124171962631E+00001, 0.27422096883877E+00001, 0.16177182153377E-00012, 0.13607085213154E-00001, -.60565089554279E-00002, 0.22883524165612E-00003
0.42804150000000E-00003, 0.14145174096096E+00001, 0.26964381404382E+00001, 0.22654750450280E-00003, 0.14009427055516E+00001, 0.27024738014817E+00001, 0.15929945143489E-00012, 0.13574704058013E-00001, -.60356610435681E-00002, 0.22654750434350E-00003
0.43029435000000E-00003, 0.14077928440456E+00001, 0.26544444713893E+00001, 0.22446075445046E-00003, 0.13942427926291E+00001, 0.26604565516831E+00001, 0.15575360448510E-00012, 0.13550051416483E-00001, -.60120802938126E-00002, 0.22446075429471E-00003
0.43254720000000E-00003, 0.14033646552387E+00001, 0.26277442986601E+00001, 0.22243690297434E-00003, 0.13898313380555E+00001, 0.26337362685559E+00001, 0.15304387305644E-00012, 0.13533317183236E-00001, -.59919698957955E-00002, 0.22243690282129E-00003
0.43480005000000E-00003, 0.14123171610393E+00001, 0.26260476871504E+00001, 0.22037724807150E-00003, 0.13988041986040E+00001, 0.26320255996081E+00001, 0.15244297132757E-00012, 0.13512962435283E-00001, -.59779124577090E-00002, 0.22037724791905E-00003
0.43705290000000E-00003, 0.14364822878324E+00001, 0.26378149031020E+00001, 0.21842254682339E-00003, 0.14229968409969E+00001, 0.26437790991997E+00001, 0.15398870407394E-00012, 0.13485446835535E-00001, -.59641960977411E-00002, 0.21842254666940E-00003
0.43930575000000E-00003, 0.14594737580524E+00001, 0.26425538996529E+00001, 0.21663176174442E-00003, 0.14460116425177E+00001, 0.26484966544999E+00001, 0.15677365762415E-00012, 0.13462115534704E-00001, -.59427548470588E-00002, 0.21663176158764E-00003
0.44155860000000E-00003, 0.14629362702770E+00001, 0.26473280083661E+00001, 0.21520804516773E-00003, 0.14494854470817E+00001, 0.26532465694039E+00001, 0.15928306990167E-00012, 0.13450823195270E-00001, -.59185610378710E-00002, 0.21520804500845E-00003
0.44381145000000E-00003, 0.14464894013081E+00001, 0.26693561471301E+00001, 0.21437890751944E-00003, 0.14330492584386E+00001, 0.26752620479463E+00001, 0.16013829449742E-00012, 0.13440142869464E-00001, -.59059008161477E-00002, 0.21437890735930E-00003
0.44606430000000E-00003, 0.14210480345412E+00001, 0.26905530860354E+00001, 0.21416493204572E-00003, 0.14076284393498E+00001, 0.26964657655371E+00001, 0.16106690340051E-00012, 0.13419595191387E-00001, -.59126795016995E-00002, 0.21416493188466E-00003
0.44831715000000E-00003, 0.13929727057085E+00001, 0.26837838892012E+00001, 0.21442198945851E-00003, 0.13795770893656E+00001, 0.26897168328256E+00001, 0.16363103075751E-00012, 0.13395616342927E-00001, -.59329436243436E-00002, 0.21442198929488E-00003
0.45057000000000E-00003, 0.13716582867866E+00001, 0.26603648467345E+00001, 0.21514681967875E-00003, 0.13582812055722E+00001, 0.26663152988867E+00001, 0.16532837328781E-00012, 0.13377081214463E-00001, -.59504521521477E-00002, 0.21514681951342E-00003
0.45282285000000E-00003, 0.13767111408833E+00001, 0.26558667756859E+00001, 0.21652152655839E-00003, 0.13633519834792E+00001, 0.26618167567018E+00001, 0.16370997982501E-00012, 0.13359157404102E-00001, -.59499810158647E-00002, 0.21652152639468E-00003
0.45507570000000E-00003, 0.14118567467549E+00001, 0.26811935219960E+00001, 0.21861032826631E-00003, 0.13985212731966E+00001, 0.26871212117026E+00001, 0.16037267485361E-00012, 0.13335473558291E-00001, -.59276897065979E-00002, 0.21861032810594E-00003
0.45732855000000E-00003, 0.14452504859546E+00001, 0.27109694552642E+00001, 0.22139040976962E-00003, 0.14319328391323E+00001, 0.27168580682982E+00001, 0.15824595060654E-00012, 0.13317646822273E-00001, -.58886130340213E-00002, 0.22139040961138E-00003
0.45958140000000E-00003, 0.14545631412102E+00001, 0.27198937643640E+00001, 0.22452826642040E-00003, 0.14412407394211E+00001, 0.27257382991075E+00001, 0.15747453730473E-00012, 0.13322401789135E-00001, -.58445347434607E-00002, 0.22452826626293E-00003
0.46183425000000E-00003, 0.14542275912801E+00001, 0.27123448198958E+00001, 0.22777901054956E-00003, 0.14408881086156E+00001, 0.27181539936598E+00001, 0.15716239827319E-00012, 0.13339482664567E-00001, -.58091737640014E-00002, 0.22777901039240E-00003
0.46408710000000E-00003, 0.14566435795782E+00001, 0.26985863269485E+00001, 0.23014492130100E-00003, 0.14432974467571E+00001, 0.27043721185306E+00001, 0.15796660137252E-00012, 0.13346132821072E-00001, -.57857915821005E-00002, 0.23014492114304E-00003
0.46633995000000E-00003, 0.14491680303377E+00001, 0.26851475558420E+00001, 0.23180687982975E-00003, 0.14358371299087E+00001, 0.26909185575192E+00001, 0.15895002149468E-00012, 0.13330900429055E-00001, -.57710016772089E-00002, 0.23180687967080E-00003
0.46859280000000E-00003, 0.14294485645080E+00001, 0.26809584788679E+00001, 0.23292088593342E-00003, 0.14161591282280E+00001, 0.26867256517457E+00001, 0.15885699927766E-00012, 0.13289436280005E-00001, -.57671728777261E-00002, 0.23292088577456E-00003
0.47084565000000E-00003, 0.14083664558990E+00001, 0.26798865230057E+00001, 0.23364744097498E-00003, 0.13951424421714E+00001, 0.26856660745197E+00001, 0.15852037883541E-00012, 0.13224013727643E-00001, -.57795515139694E-00002, 0.23364744081646E-00003
0.47309850000000E-00003, 0.13877616252799E+00001, 0.26617378587879E+00001, 0.23442772371856E-00003, 0.13746078906336E+00001, 0.26675404118378E+00001, 0.15888136400763E-00012, 0.13153734646294E-00001, -.58025530498313E-00002, 0.23442772355967E-00003
0.47535135000000E-00003, 0.13737758968171E+00001, 0.26258035555689E+00001, 0.23471261429391E-00003, 0.13606644159322E+00001, 0.26316282997351E+00001, 0.15918568610586E-00012, 0.13111480884907E-00001, -.58247441662027E-00002, 0.23471261413473E-00003
0.47760420000000E-00003, 0.13778131650312E+00001, 0.25957810497317E+00001, 0.23476845993791E-00003, 0.13647037406525E+00001, 0.26016276930853E+00001, 0.15893906296625E-00012, 0.13109424378667E-00001, -.58466433536714E-00002, 0.23476845977897E-00003
0.47985705000000E-00003, 0.13970242574660E+00001, 0.25854230467972E+00001, 0.23468781665331E-00003, 0.13838963858529E+00001, 0.25912907608263E+00001, 0.15931094733005E-00012, 0.13127871613117E-00001, -.58677140291122E-00002, 0.23468781649400E-00003
0.48210990000000E-00003, 0.14173214773291E+00001, 0.25886967255288E+00001, 0.23395991976266E-00003, 0.14041740674675E+00001, 0.25945699830060E+00001, 0.16098528440562E-00012, 0.13147409861549E-00001, -.58732574771352E-00002, 0.23395991960168E-00003
0.48436275000000E-00003, 0.14305494190955E+00001, 0.25923224457984E+00001, 0.23196246005839E-00003, 0.14173909916663E+00001, 0.25981726267424E+00001, 0.16235919155293E-00012, 0.13158427429230E-00001, -.58501809439390E-00002, 0.23196245989603E-00003
0.48661560000000E-00003, 0.14339953066571E+00001, 0.25938433065755E+00001, 0.22960534237033E-00003, 0.14208361473592E+00001, 0.25996605972159E+00001, 0.16138105024993E-00012, 0.13159159297853E-00001, -.58172906403593E-00002, 0.22960534220895E-00003
0.48886845000000E-00003, 0.14298211340379E+00001, 0.26082006565312E+00001, 0.22654329051166E-00003, 0.14166702252804E+00001, 0.26140006980746E+00001, 0.15800804427613E-00012, 0.13150908757530E-00001, -.58000415434284E-00002, 0.22654329035365E-00003
0.49112130000000E-00003, 0.14236756490984E+00001, 0.26440594814948E+00001, 0.22302535135846E-00003, 0.14105404047898E+00001, 0.26498622531534E+00001, 0.15611354115770E-00012, 0.13135244308664E-00001, -.58027716586466E-00002, 0.22302535120234E-00003
0.49337415000000E-00003, 0.14192529327689E+00001, 0.26746268498432E+00001, 0.22030208122771E-00003, 0.14061381837253E+00001, 0.26804394085819E+00001, 0.15630869037975E-00012, 0.13114749043657E-00001, -.58125587386681E-00002, 0.22030208107140E-00003
0.49562700000000E-00003, 0.14164336222449E+00001, 0.26663773705735E+00001, 0.21804349018200E-00003, 0.14033353190236E+00001, 0.26721994673760E+00001, 0.15748325123598E-00012, 0.13098303221311E-00001, -.58220968024431E-00002, 0.21804349002451E-00003
0.49787985000000E-00003, 0.14094803902447E+00001, 0.26240342334318E+00001, 0.21569087802166E-00003, 0.13963875378193E+00001, 0.26298655063429E+00001, 0.15842838000504E-00012, 0.13092852425385E-00001, -.58312729111818E-00002, 0.21569087786323E-00003
0.50013270000000E-00003, 0.13957713174300E+00001, 0.25735428019237E+00001, 0.21342235074653E-00003, 0.13826733469912E+00001, 0.25793847410276E+00001, 0.15810405142614E-00012, 0.13097970438807E-00001, -.58419391039429E-00002, 0.21342235058843E-00003
0.50238555000000E-00003, 0.13826359989642E+00001, 0.25373764377061E+00001, 0.21057992540946E-00003, 0.13695320062297E+00001, 0.25432320669520E+00001, 0.15894839985374E-00012, 0.13103992734510E-00001, -.58556292458528E-00002, 0.21057992525051E-00003
0.50463840000000E-00003, 0.13779641495908E+00001, 0.25319048391704E+00001, 0.20799249862907E-00003, 0.13648682512489E+00001, 0.25377716666484E+00001, 0.16095637402167E-00012, 0.13095898341860E-00001, -.58668274780164E-00002, 0.20799249846812E-00003
0.50689125000000E-00003, 0.13865552350117E+00001, 0.25627222301081E+00001, 0.20591474986820E-00003, 0.13734900607413E+00001, 0.25685853223365E+00001, 0.16266133216728E-00012, 0.13065174270358E-00001, -.58630922283277E-00002, 0.20591474970554E-00003
0.50914410000000E-00003, 0.14061942694280E+00001, 0.26225789923387E+00001, 0.20426359445929E-00003, 0.13931695393229E+00001, 0.26284208230270E+00001, 0.16331850709631E-00012, 0.13024730105100E-00001, -.58418306882909E-00002, 0.20426359429597E-00003
0.51139695000000E-00003, 0.14292129899906E+00001, 0.26887717540581E+00001, 0.20321400650321E-00003, 0.14162144441323E+00001, 0.26945909534944E+00001, 0.16217185360580E-00012, 0.12998545858348E-00001, -.58191994363261E-00002, 0.20321400634104E-00003
0.51364980000000E-00003, 0.14503837870355E+00001, 0.27311109245378E+00001, 0.20206351886712E-00003, 0.14373877531222E+00001, 0.27369230569663E+00001, 0.16052597480445E-00012, 0.12996033913310E-00001, -.58121324284371E-00002, 0.20206351870659E-00003
0.51590265000000E-00003, 0.14630586076388E+00001, 0.27363439542519E+00001, 0.20107012924547E-00003, 0.14500489012277E+00001, 0.27421613992140E+00001, 0.15948431943618E-00012, 0.13009706411100E-00001, -.58174449620255E-00002, 0.20107012908599E-00003
0.51815550000000E-00003, 0.14551417010552E+00001, 0.27123563557238E+00001, 0.20063380877718E-00003, 0.14421206312460E+00001, 0.27181798506536E+00001, 0.15841273975160E-00012, 0.13021069809170E-00001, -.58234949297774E-00002, 0.20063380861877E-00003
0.52040835000000E-00003, 0.14194425562781E+00001, 0.26652892587513E+00001, 0.20104304033913E-00003, 0.14064259195677E+00001, 0.26711159307310E+00001, 0.15704115272003E-00012, 0.13016636710352E-00001, -.58266719796743E-00002, 0.20104304018209E-00003
0.52266120000000E-00003, 0.13678132861865E+00001, 0.25985619576728E+00001, 0.20285335735959E-00003, 0.13548173710256E+00001, 0.26043952820854E+00001, 0.15603644620269E-00012, 0.12995915160858E-00001, -.58333244125823E-00002, 0.20285335720356E-00003
0.52491405000000E-00003, 0.13280227366988E+00001, 0.25337238136290E+00001, 0.20501227518052E-00003, 0.13150599859509E+00001, 0.25395692176480E+00001, 0.15608272023425E-00012, 0.12962750747916E-00001, -.58454040190104E-00002, 0.20501227502443E-00003
0.52716690000000E-00003, 0.13238416195462E+00001, 0.25091342637502E+00001, 0.20668689734123E-00003, 0.13109149105484E+00001, 0.25149887593840E+00001, 0.15702657565162E-00012, 0.12926708997810E-00001, -.58544956338251E-00002, 0.20668689718420E-00003
0.52941975000000E-00003, 0.13635407005501E+00001, 0.25402719333890E+00001, 0.20768657182261E-00003, 0.13506390082383E+00001, 0.25461224635809E+00001, 0.15734103856634E-00012, 0.12901692311833E-00001, -.58505301918814E-00002, 0.20768657166527E-00003
0.53167260000000E-00003, 0.14327811022770E+00001, 0.26024929451792E+00001, 0.20783236912111E-00003, 0.14198825594392E+00001, 0.26083253335041E+00001, 0.15726936560352E-00012, 0.12898542837848E-00001, -.58323883248673E-00002, 0.20783236896384E-00003
0.53392545000000E-00003, 0.15002925623933E+00001, 0.26651928933337E+00001, 0.20774540777873E-00003, 0.14873767993009E+00001, 0.26710012973505E+00001, 0.15853101968804E-00012, 0.12915763092345E-00001, -.58084040168232E-00002, 0.20774540762020E-00003
0.53617830000000E-00003, 0.15396418408187E+00001, 0.27109464383962E+00001, 0.20765001162076E-00003, 0.15267047951125E+00001, 0.27167330649832E+00001, 0.16062694957434E-00012, 0.12937045706168E-00001, -.57866265869833E-00002, 0.20765001146014E-00003
0.53843115000000E-00003, 0.15433387763744E+00001, 0.27259798541505E+00001, 0.20667415178684E-00003, 0.15303889977389E+00001, 0.27317508274780E+00001, 0.16197322033997E-00012, 0.12949778635574E-00001, -.57709733275465E-00002, 0.20667415162487E-00003
0.54068400000000E-00003, 0.15202072175536E+00001, 0.27020311310887E+00001, 0.20454330305531E-00003, 0.15072558029259E+00001, 0.27077987992254E+00001, 0.16290397947970E-00012, 0.12951414627658E-00001, -.57676681367144E-00002, 0.20454330289240E-00003
0.54293685000000E-00003, 0.14790502415667E+00001, 0.26448174230120E+00001, 0.20213972063631E-00003, 0.14661083308973E+00001, 0.26505971410607E+00001, 0.16368657108753E-00012, 0.12941910669335E-00001, -.57797180487049E-00002, 0.20213972047263E-00003
0.54518970000000E-00003, 0.14324461561032E+00001, 0.25701330539930E+00001, 0.19993293370986E-00003, 0.14195194691832E+00001, 0.25759359014608E+00001, 0.16402412665563E-00012, 0.12926686919950E-00001, -.58028474678516E-00002, 0.19993293354583E-00003
0.54744255000000E-00003, 0.14001190201274E+00001, 0.25015282836651E+00001, 0.19843771071246E-00003, 0.13872049991713E+00001, 0.25073558523410E+00001, 0.16339376491340E-00012, 0.12914020956092E-00001, -.58275686758676E-00002, 0.19843771054907E-00003
0.54969540000000E-00003, 0.13880930599080E+00001, 0.24632437982124E+00001, 0.19715815165226E-00003, 0.13751844301561E+00001, 0.24690910558990E+00001, 0.16096275336973E-00012, 0.12908629751885E-00001, -.58472576865940E-00002, 0.19715815149130E-00003
0.55194825000000E-00003, 0.13951141713412E+00001, 0.24617979610098E+00001, 0.19557280524056E-00003, 0.13822095048946E+00001, 0.24676524345597E+00001, 0.15694222941377E-00012, 0.12904666446634E-00001, -.58544735498294E-00002, 0.19557280508362E-00003
0.55420110000000E-00003, 0.14185080643744E+00001, 0.24911318470227E+00001, 0.19408498858402E-00003, 0.14056077410119E+00001, 0.24969783334317E+00001, 0.15364151304239E-00012, 0.12900323362523E-00001, -.58464864090074E-00002, 0.19408498843038E-00003
0.55645395000000E-00003, 0.14563849761358E+00001, 0.25379352182553E+00001, 0.19342449002287E-00003, 0.14434805107657E+00001, 0.25437667782544E+00001, 0.15375859621456E-00012, 0.12904465370153E-00001, -.58315599991454E-00002, 0.19342448986911E-00003
0.55870680000000E-00003, 0.14927787030876E+00001, 0.25978109291809E+00001, 0.19307252135924E-00003, 0.14798612691642E+00001, 0.26036372910277E+00001, 0.15721566445896E-00012, 0.12917433923352E-00001, -.58263618467580E-00002, 0.19307252120202E-00003
0.56095965000000E-00003, 0.15145069922994E+00001, 0.26548191630831E+00001, 0.19347050036068E-00003, 0.15015747520975E+00001, 0.26606540191440E+00001, 0.16144998270145E-00012, 0.12932240201971E-00001, -.58348560608682E-00002, 0.19347050019923E-00003
0.56321250000000E-00003, 0.15189863132705E+00001, 0.26879000813962E+00001, 0.19468689930704E-00003, 0.15060333124690E+00001, 0.26937459445967E+00001, 0.16417619397791E-00012, 0.12953000801518E-00001, -.58458632005059E-00002, 0.19468689914286E-00003
0.56546535000000E-00003, 0.15196851926397E+00001, 0.26962821329236E+00001, 0.19590174703166E-00003, 0.15066955267832E+00001, 0.27021341152488E+00001, 0.16415736233313E-00012, 0.12989665856582E-00001, -.58519823252541E-00002, 0.19590174686750E-00003
0.56771820000000E-00003, 0.15238572887960E+00001, 0.26948998692526E+00001, 0.19741764175290E-00003, 0.15108232159926E+00001, 0.27007547805424E+00001, 0.16105051634678E-00012, 0.13034072803366E-00001, -.58549112898577E-00002, 0.19741764159185E-00003
0.56997105000000E-00003, 0.15253011219472E+00001, 0.26882871123967E+00001, 0.19937677260102E-00003, 0.15122319879080E+00001, 0.26941505627072E+00001, 0.15769982888549E-00012, 0.13069134039197E-00001, -.58634503104866E-00002, 0.19937677244332E-00003
0.57222390000000E-00003, 0.15210463293826E+00001, 0.26724053494693E+00001, 0.20137120335006E-00003, 0.15079583073492E+00001, 0.26782817249333E+00001, 0.15616778924292E-00012, 0.13088022033378E-00001, -.58763754640309E-00002, 0.20137120319390E-00003
0.57447675000000E-00003, 0.15116648992477E+00001, 0.26487352338843E+00001, 0.20294197186734E-00003, 0.14985688582989E+00001, 0.26546137409137E+00001, 0.15576997262768E-00012, 0.13096040948841E-00001, -.58785070293364E-00002, 0.20294197171157E-00003
0.57672960000000E-00003, 0.15034153245745E+00001, 0.26130232942800E+00001, 0.20458987129847E-00003, 0.14903082825029E+00001, 0.26188876513440E+00001, 0.15532231044665E-00012, 0.13107042071536E-00001, -.58643570640068E-00002, 0.20458987114315E-00003
0.57898245000000E-00003, 0.14923017407910E+00001, 0.25754445604553E+00001, 0.20591879969170E-00003, 0.14791801458392E+00001, 0.25812848399634E+00001, 0.15434338604191E-00012, 0.13121594951841E-00001, -.58402795080707E-00002, 0.20591879953736E-00003
0.58123530000000E-00003, 0.14773368495327E+00001, 0.25523955065845E+00001, 0.20752343404269E-00003, 0.14642031304823E+00001, 0.25582076615683E+00001, 0.15503450597850E-00012, 0.13133719050413E-00001, -.58121549838077E-00002, 0.20752343388766E-00003
0.58348815000000E-00003, 0.14633355840609E+00001, 0.25432829917477E+00001, 0.20902451367391E-00003, 0.14502002413012E+00001, 0.25490659482762E+00001, 0.15817682362840E-00012, 0.13135342759672E-00001, -.57829565285135E-00002, 0.20902451351573E-00003
0.58574100000000E-00003, 0.14534657735073E+00001, 0.25451453401295E+00001, 0.20917124288632E-00003, 0.14403450565042E+00001, 0.25509022414110E+00001, 0.16099553753890E-00012, 0.13120717003131E-00001, -.57569012815397E-00002, 0.20917124272533E-00003
0.58799385000000E-00003, 0.14529796331505E+00001, 0.25662251989534E+00001, 0.20825803626512E-00003, 0.14398840807855E+00001, 0.25719620550905E+00001, 0.16204914285608E-00012, 0.13095552364923E-00001, -.57368561370156E-00002, 0.20825803610307E-00003
0.59024670000000E-00003, 0.14545975212531E+00001, 0.26056511529425E+00001, 0.20676650023853E-00003, 0.14415280338320E+00001, 0.26113781214565E+00001, 0.16241691844381E-00012, 0.13069487421176E-00001, -.57269685139976E-00002, 0.20676650007611E-00003
0.59249955000000E-00003, 0.14432832074820E+00001, 0.26420766377605E+00001, 0.20492328266283E-00003, 0.14302327000112E+00001, 0.26478093417511E+00001, 0.16298142216045E-00012, 0.13050507470814E-00001, -.57327039905812E-00002, 0.20492328249984E-00003
0.59475240000000E-00003, 0.14168144054604E+00001, 0.26542224245917E+00001, 0.20231268680671E-00003, 0.14037732282780E+00001, 0.26599693646284E+00001, 0.16382754871112E-00012, 0.13041177182404E-00001, -.57469400367069E-00002, 0.20231268664288E-00003
0.59700525000000E-00003, 0.13965330758172E+00001, 0.26379601050253E+00001, 0.19915562597785E-00003, 0.13834853356434E+00001, 0.26437190757318E+00001, 0.16398163233948E-00012, 0.13047740173869E-00001, -.57589707065206E-00002, 0.19915562581387E-00003
0.59925810000000E-00003, 0.13993971186920E+00001, 0.26145346474595E+00001, 0.19581377239419E-00003, 0.13863247626980E+00001, 0.26203015582420E+00001, 0.16264619363239E-00012, 0.13072355993973E-00001, -.57669107825441E-00002, 0.19581377223155E-00003
0.60151095000000E-00003, 0.14269155311704E+00001, 0.26007496255677E+00001, 0.19234257849756E-00003, 0.14137984126150E+00001, 0.26065220788709E+00001, 0.16095266864845E-00012, 0.13117118555377E-00001, -.57724533031593E-00002, 0.19234257833661E-00003
0.60376380000000E-00003, 0.14647637174494E+00001, 0.25983861898091E+00001, 0.18988476508268E-00003, 0.14515872084093E+00001, 0.26041570871124E+00001, 0.16023673032359E-00012, 0.13176509040011E-00001, -.57708973033100E-00002, 0.18988476492244E-00003
0.60601665000000E-00003, 0.14881388233870E+00001, 0.25996092126378E+00001, 0.18837459682003E-00003, 0.14749115100315E+00001, 0.26053663790105E+00001, 0.15974529185751E-00012, 0.13227313355512E-00001, -.57571663726827E-00002, 0.18837459666028E-00003
0.60826950000000E-00003, 0.14783053198843E+00001, 0.25922004052165E+00001, 0.18744654841637E-00003, 0.14650518145264E+00001, 0.25979331636076E+00001, 0.15804093861995E-00012, 0.13253505357896E-00001, -.57327583911397E-00002, 0.18744654825833E-00003
0.61052235000000E-00003, 0.14449319420993E+00001, 0.25703882469740E+00001, 0.18756038173657E-00003, 0.14316663307562E+00001, 0.25760897907919E+00001, 0.15663773798464E-00012, 0.13265611343108E-00001, -.57015438179792E-00002, 0.18756038157993E-00003
0.61277520000000E-00003, 0.14182181287073E+00001, 0.25458278216012E+00001, 0.18861912872969E-00003, 0.14049388760424E+00001, 0.25514986332973E+00001, 0.15709564750957E-00012, 0.13279252664941E-00001, -.56708116960955E-00002, 0.18861912857259E-00003
0.61502805000000E-00003, 0.14122862316083E+00001, 0.25324173861305E+00001, 0.19040908238025E-00003, 0.13989922068429E+00001, 0.25380649568571E+00001, 0.15724885483343E-00012, 0.13294024765331E-00001, -.56475707266086E-00002, 0.19040908222300E-00003
0.61728090000000E-00003, 0.14178503848627E+00001, 0.25378647764113E+00001, 0.19282950800428E-00003, 0.14045427898716E+00001, 0.25435030246836E+00001, 0.15656461264269E-00012, 0.13307594991088E-00001, -.56382482723216E-00002, 0.19282950784772E-00003
0.61953375000000E-00003, 0.14265921111135E+00001, 0.25584783681156E+00001, 0.19541832947605E-00003, 0.14132718125136E+00001, 0.25641233263651E+00001, 0.15601880379948E-00012, 0.13320298599926E-00001, -.56449582494631E-00002, 0.19541832932003E-00003
0.62178660000000E-00003, 0.14348409596653E+00001, 0.25797580815946E+00001, 0.19737447782093E-00003, 0.14215082397307E+00001, 0.25854188738972E+00001, 0.15601414973249E-00012, 0.13332719934675E-00001, -.56607923025767E-00002, 0.19737447766491E-00003
0.62403945000000E-00003, 0.14432247596982E+00001, 0.25897855407284E+00001, 0.19868220201854E-00003, 0.14298688018439E+00001, 0.25954626968688E+00001, 0.15648485462426E-00012, 0.13355957854292E-00001, -.56771561403953E-00002, 0.19868220186205E-00003
0.62629230000000E-00003, 0.14511721898541E+00001, 0.26079022327561E+00001, 0.19946210146825E-00003, 0.14377787393375E+00001, 0.26135944221493E+00001, 0.15775674981028E-00012, 0.13393450516605E-00001, -.56921893931988E-00002, 0.19946210131050E-00003
0.62854515000000E-00003, 0.14588688737393E+00001, 0.26517019422510E+00001, 0.19900076926009E-00003, 0.14454436568457E+00001, 0.26574071038057E+00001, 0.15974924127633E-00012, 0.13425216893553E-00001, -.57051615546511E-00002, 0.19900076910034E-00003
0.63079800000000E-00003, 0.14718353095084E+00001, 0.26932111182219E+00001, 0.19726031308555E-00003, 0.14584028857087E+00001, 0.26989206159915E+00001, 0.16189653605360E-00012, 0.13432423799738E-00001, -.57094977695668E-00002, 0.19726031292365E-00003
0.63305085000000E-00003, 0.14849724673618E+00001, 0.26975823559596E+00001, 0.19467252202751E-00003, 0.14715533017471E+00001, 0.27032772604112E+00001, 0.16333497118848E-00012, 0.13419165614736E-00001, -.56949044516606E-00002, 0.19467252186417E-00003
0.63530370000000E-00003, 0.14889807176697E+00001, 0.26722180973755E+00001, 0.19223955978989E-00003, 0.14755676555479E+00001, 0.26778858698119E+00001, 0.16322722145481E-00012, 0.13413062121749E-00001, -.56677724363940E-00002, 0.19223955962666E-00003
0.63755655000000E-00003, 0.14785130631067E+00001, 0.26520228280370E+00001, 0.19020826455200E-00003, 0.14650847468963E+00001, 0.26576722886386E+00001, 0.16272015780335E-00012, 0.13428316210387E-00001, -.56494606015412E-00002, 0.19020826438928E-00003
0.63980940000000E-00003, 0.14549941256488E+00001, 0.26521105807575E+00001, 0.18847818416750E-00003, 0.14415400644916E+00001, 0.26577608511383E+00001, 0.16223576654885E-00012, 0.13454061157213E-00001, -.56502703808697E-00002, 0.18847818400526E-00003
0.64206225000000E-00003, 0.14213128454576E+00001, 0.26675096156681E+00001, 0.18664648092891E-00003, 0.14078431162345E+00001, 0.26731688277947E+00001, 0.16061238373469E-00012, 0.13469729223079E-00001, -.56592121266278E-00002, 0.18664648076830E-00003
0.64431510000000E-00003, 0.13841363256477E+00001, 0.26815326492998E+00001, 0.18506190303411E-00003, 0.13706738497204E+00001, 0.26871993989407E+00001, 0.15817044048751E-00012, 0.13462475927316E-00001, -.56667496409569E-00002, 0.18506190287594E-00003
0.64656795000000E-00003, 0.13433404745553E+00001, 0.26803009834903E+00001, 0.18418976808698E-00003, 0.13299094574338E+00001, 0.26859731628412E+00001, 0.15756464131406E-00012, 0.13431017121492E-00001, -.56721793508817E-00002, 0.18418976792942E-00003
0.64882080000000E-00003, 0.13082028864392E+00001, 0.26639595443555E+00001, 0.18392046671516E-00003, 0.12948076113501E+00001, 0.26696285210460E+00001, 0.15902075017435E-00012, 0.13395275089094E-00001, -.56689766904902E-00002, 0.18392046655614E-00003
0.65107365000000E-00003, 0.12923330479518E+00001, 0.26482758611505E+00001, 0.18425282725022E-00003, 0.12789493786088E+00001, 0.26539303790109E+00001, 0.16120194588060E-00012, 0.13383669343048E-00001, -.56545178604028E-00002, 0.18425282708902E-00003
0.65332650000000E-00003, 0.13031232070260E+00001, 0.26366078439840E+00001, 0.18428441354155E-00003, 0.12897190871951E+00001, 0.26422456242626E+00001, 0.16285518711418E-00012, 0.13404119830971E-00001, -.56377802785655E-00002, 0.18428441337869E-00003
0.65557935000000E-00003, 0.13374913835694E+00001, 0.26223280824373E+00001, 0.18410480861044E-00003, 0.13240481398299E+00001, 0.26279544624351E+00001, 0.16331466547617E-00012, 0.13443243739467E-00001, -.56263799978672E-00002, 0.18410480844713E-00003
0.65783220000000E-00003, 0.13862665153727E+00001, 0.26076035675703E+00001, 0.18388592937586E-00003, 0.13727756831106E+00001, 0.26132274712359E+00001, 0.16186758309723E-00012, 0.13490832262141E-00001, -.56239036655848E-00002, 0.18388592921400E-00003
0.66008505000000E-00003, 0.14254934331229E+00001, 0.25951285981015E+00001, 0.18335342686892E-00003, 0.14119529833866E+00001, 0.26007644403556E+00001, 0.15922995300639E-00012, 0.13540449736262E-00001, -.56358422541205E-00002, 0.18335342670969E-00003
0.66233790000000E-00003, 0.14472880721120E+00001, 0.25808239312318E+00001, 0.18165275476963E-00003, 0.14337024899876E+00001, 0.25864852241157E+00001, 0.15687784538450E-00012, 0.13585582124429E-00001, -.56612928839443E-00002, 0.18165275461275E-00003
0.66459075000000E-00003, 0.14612791954113E+00001, 0.25793592920991E+00001, 0.18035525791365E-00003, 0.14476504012576E+00001, 0.25850537942678E+00001, 0.15528725641749E-00012, 0.13628794153638E-00001, -.56945021687005E-00002, 0.18035525775836E-00003
0.66684360000000E-00003, 0.14819221715768E+00001, 0.26058437480425E+00001, 0.17968699148139E-00003, 0.14682484630693E+00001, 0.26115712038799E+00001, 0.15409791533904E-00012, 0.13673708507477E-00001, -.57274558374354E-00002, 0.17968699132729E-00003
0.66909645000000E-00003, 0.15162994457710E+00001, 0.26505952847168E+00001, 0.17958312556348E-00003, 0.15025851480477E+00001, 0.26563477385107E+00001, 0.15440536926261E-00012, 0.13714297723395E-00001, -.57524537939111E-00002, 0.17958312540907E-00003
0.67134930000000E-00003, 0.15400478281932E+00001, 0.26969140949486E+00001, 0.18007385938782E-00003, 0.15263137225096E+00001, 0.27026836165595E+00001, 0.15667932585119E-00012, 0.13734105683624E-00001, -.57695216109506E-00002, 0.18007385923114E-00003
0.67360215000000E-00003, 0.15311591834983E+00001, 0.27322070581545E+00001, 0.18116638496864E-00003, 0.15174270619022E+00001, 0.27379914879593E+00001, 0.15794835111960E-00012, 0.13732121596035E-00001, -.57844298048697E-00002, 0.18116638481070E-00003
0.67585500000000E-00003, 0.15026650728744E+00001, 0.27519943454093E+00001, 0.18300675209447E-00003, 0.14889342077154E+00001, 0.27577967227103E+00001, 0.15745568599025E-00012, 0.13730865159077E-00001, -.58023773009748E-00002, 0.18300675193701E-00003
0.67810785000000E-00003, 0.14863281508003E+00001, 0.27590551493752E+00001, 0.18488759512281E-00003, 0.14725883315378E+00001, 0.27648768792226E+00001, 0.15696361461695E-00012, 0.13739819262499E-00001, -.58217298473371E-00002, 0.18488759496585E-00003
0.68036070000000E-00003, 0.14881965752779E+00001, 0.27563489738628E+00001, 0.18662216560924E-00003, 0.14744425547368E+00001, 0.27621851780049E+00001, 0.15702718919541E-00012, 0.13754020541066E-00001, -.58362041420988E-00002, 0.18662216545221E-00003
0.68261355000000E-00003, 0.14910993283359E+00001, 0.27409219942505E+00001, 0.18832524193631E-00003, 0.14773216734732E+00001, 0.27467639607102E+00001, 0.15730266008242E-00012, 0.13777654862726E-00001, -.58419664596842E-00002, 0.18832524177900E-00003
0.68486640000000E-00003, 0.14869980301366E+00001, 0.27201459513259E+00001, 0.18923210814887E-00003, 0.14731845279619E+00001, 0.27259828890267E+00001, 0.15822898080819E-00012, 0.13813502174758E-00001, -.58369377008353E-00002, 0.18923210799064E-00003
0.68711925000000E-00003, 0.14783485173005E+00001, 0.27033070092856E+00001, 0.18882472284671E-00003, 0.14645002859181E+00001, 0.27091329053026E+00001, 0.15940700253396E-00012, 0.13848231382429E-00001, -.58258960170395E-00002, 0.18882472268730E-00003
0.68937210000000E-00003, 0.14592011952896E+00001, 0.26904545861107E+00001, 0.18853066954947E-00003, 0.14453355546908E+00001, 0.26962773316042E+00001, 0.16044140496817E-00012, 0.13865640598859E-00001, -.58227454935031E-00002, 0.18853066938903E-00003
0.69162495000000E-00003, 0.14305898832071E+00001, 0.26770222249505E+00001, 0.18939262645728E-00003, 0.14167165624478E+00001, 0.26828627088249E+00001, 0.16212945576566E-00012, 0.13873320759265E-00001, -.58404838743401E-00002, 0.18939262629515E-00003
0.69387780000000E-00003, 0.14167720670747E+00001, 0.26569099779137E+00001, 0.19188008369979E-00003, 0.14028806924136E+00001, 0.26627969289086E+00001, 0.16230351265518E-00012, 0.13891374661056E-00001, -.58869509948997E-00002, 0.19188008353749E-00003
0.69613065000000E-00003, 0.14267389241093E+00001, 0.26427497292507E+00001, 0.19575946978234E-00003, 0.14128164623227E+00001, 0.26487069443871E+00001, 0.16145776109028E-00012, 0.13922461786551E-00001, -.59572151364544E-00002, 0.19575946962088E-00003
0.69838350000000E-00003, 0.14344454612941E+00001, 0.26555293505261E+00001, 0.20008652807407E-00003, 0.14204924383602E+00001, 0.26615585700666E+00001, 0.16080125791822E-00012, 0.13953022933931E-00001, -.60292195405581E-00002, 0.20008652791327E-00003
0.70063635000000E-00003, 0.14278616114537E+00001, 0.26786011950504E+00001, 0.20414598651098E-00003, 0.14138838018266E+00001, 0.26846758092888E+00001, 0.15998277493439E-00012, 0.13977809627181E-00001, -.60746142384034E-00002, 0.20414598635100E-00003
0.70288920000000E-00003, 0.14191685259587E+00001, 0.26901741575257E+00001, 0.20800151755891E-00003, 0.14051663904885E+00001, 0.26962526385839E+00001, 0.15722972605823E-00012, 0.14002135470235E-00001, -.60784810581231E-00002, 0.20800151740168E-00003
0.70514205000000E-00003, 0.14214369184919E+00001, 0.26942958971206E+00001, 0.21120950143454E-00003, 0.14074026970589E+00001, 0.27003461731003E+00001, 0.15497969381340E-00012, 0.14034221433026E-00001, -.60502759797029E-00002, 0.21120950127956E-00003
0.70739490000000E-00003, 0.14347671970910E+00001, 0.27074106607578E+00001, 0.21298530255507E-00003, 0.14206947087156E+00001, 0.27134305560345E+00001, 0.15483921557885E-00012, 0.14072488375386E-00001, -.60198952766960E-00002, 0.21298530240023E-00003
0.70964775000000E-00003, 0.14521975984309E+00001, 0.27350673781403E+00001, 0.21340960586464E-00003, 0.14380882803565E+00001, 0.27410773892318E+00001, 0.15492214608210E-00012, 0.14109318074382E-00001, -.60100110914741E-00002, 0.21340960570972E-00003
0.71190060000000E-00003, 0.14700807831996E+00001, 0.27651203965471E+00001, 0.21080788371648E-00003, 0.14559357926436E+00001, 0.27711398373299E+00001, 0.15465911112962E-00012, 0.14144990556058E-00001, -.60194407827847E-00002, 0.21080788356182E-00003
0.71415345000000E-00003, 0.14846190733298E+00001, 0.27737331717156E+00001, 0.20484647912195E-00003, 0.14704351221919E+00001, 0.27797704412956E+00001, 0.15567997603061E-00012, 0.14183951137911E-00001, -.60372695800251E-00002, 0.20484647896627E-00003
0.71640630000000E-00003, 0.14984317999441E+00001, 0.27460633945389E+00001, 0.19579348620738E-00003, 0.14842082794759E+00001, 0.27521174543843E+00001, 0.15796044882378E-00012, 0.14223520468202E-00001, -.60540598454141E-00002, 0.19579348604942E-00003
0.71865915000000E-00003, 0.15130229375882E+00001, 0.27034614055402E+00001, 0.18582061748331E-00003, 0.14987644579374E+00001, 0.27095334940020E+00001, 0.16017670722416E-00012, 0.14258479650875E-00001, -.60720884618519E-00002, 0.18582061732313E-00003
0.72091200000000E-00003, 0.15191209044413E+00001, 0.26732182741579E+00001, 0.17581982831371E-00003, 0.15048344618487E+00001, 0.26793143243030E+00001, 0.16136439907600E-00012, 0.14286442592579E-00001, -.60960501450681E-00002, 0.17581982815235E-00003
0.72316485000000E-00003, 0.14974631554778E+00001, 0.26551783943029E+00001, 0.16575429977211E-00003, 0.14831571526926E+00001, 0.26612976311140E+00001, 0.16108490125355E-00012, 0.14306002785202E-00001, -.61192368110929E-00002, 0.16575429961102E-00003
0.72541770000000E-00003, 0.14523744204070E+00001, 0.26375341953305E+00001, 0.15483880265287E-00003, 0.14380597436424E+00001, 0.26436577979533E+00001, 0.16133178946363E-00012, 0.14314676764530E-00001, -.61236026227779E-00002, 0.15483880249154E-00003
0.72767055000000E-00003, 0.14099709932219E+00001, 0.26352868320931E+00001, 0.14289199305008E-00003, 0.13956624125940E+00001, 0.26413872511564E+00001, 0.16142103054388E-00012, 0.14308580627901E-00001, -.61004190633149E-00002, 0.14289199288866E-00003
0.72992340000000E-00003, 0.13946080568222E+00001, 0.26590730231198E+00001, 0.13018738967144E-00003, 0.13803142693607E+00001, 0.26651334405980E+00001, 0.16116221347605E-00012, 0.14293787461462E-00001, -.60604174782000E-00002, 0.13018738951028E-00003
0.73217625000000E-00003, 0.13983988568905E+00001, 0.26887029998162E+00001, 0.11760303777649E-00003, 0.13841206066484E+00001, 0.26947301861944E+00001, 0.16081875872808E-00012, 0.14278250242069E-00001, -.60271863782865E-00002, 0.11760303761567E-00003
0.73442910000000E-00003, 0.13940357679843E+00001, 0.26934314375122E+00001, 0.10635097448408E-00003, 0.13797745127107E+00001, 0.26994513841454E+00001, 0.15916421245611E-00012, 0.14261255273600E-00001, -.60199466332638E-00002, 0.10635097432492E-00003
0.73668195000000E-00003, 0.13688353271018E+00001, 0.26731157088909E+00001, 0.97938920732688E-00004, 0.13545919228729E+00001, 0.26791491201170E+00001, 0.15691003973232E-00012, 0.14243404228864E-00001, -.60334112260845E-00002, 0.97938920575778E-00004
0.73893480000000E-00003, 0.13350575554427E+00001, 0.26554187319020E+00001, 0.92089168035917E-00004, 0.13208143649554E+00001, 0.26614739124520E+00001, 0.15620503553153E-00012, 0.14243190487345E-00001, -.60551805500050E-00002, 0.92089167879712E-00004
0.74118765000000E-00003, 0.13105996202312E+00001, 0.26539772444636E+00001, 0.88878174385653E-00004, 0.12963295165255E+00001, 0.26600576841093E+00001, 0.15484771013543E-00012, 0.14270103705673E-00001, -.60804396457779E-00002, 0.88878174230805E-00004
0.74344050000000E-00003, 0.12986290585282E+00001, 0.26592093081008E+00001, 0.87456606875714E-00004, 0.12843190567323E+00001, 0.26653191395702E+00001, 0.15427280590196E-00012, 0.14310001795890E-00001, -.61098314694232E-00002, 0.87456606721441E-00004
0.74569335000000E-00003, 0.12970332781870E+00001, 0.26604497954500E+00001, 0.87903305513072E-00004, 0.12826898930473E+00001, 0.26665916853541E+00001, 0.15540932775696E-00012, 0.14343385139648E-00001, -.61418899041516E-00002, 0.87903305357662E-00004
0.74794620000000E-00003, 0.13053879769959E+00001, 0.26632915968674E+00001, 0.91000741812148E-00004, 0.12910198448738E+00001, 0.26694677048621E+00001, 0.15691709416788E-00012, 0.14368132122049E-00001, -.61761079946487E-00002, 0.91000741655231E-00004
0.75019905000000E-00003, 0.13255826179856E+00001, 0.26773251753270E+00001, 0.96797832195833E-00004, 0.13111877164665E+00001, 0.26835355651129E+00001, 0.15753298759167E-00012, 0.14394901519123E-00001, -.62103897858320E-00002, 0.96797832038300E-00004
0.75245190000000E-00003, 0.13542484747031E+00001, 0.27004465967875E+00001, 0.10344794534320E-00003, 0.13398155559981E+00001, 0.27066922202237E+00001, 0.15764498017461E-00012, 0.14432918705012E-00001, -.62456234361999E-00002, 0.10344794518556E-00003
0.75470475000000E-00003, 0.13810735058475E+00001, 0.27171070658508E+00001, 0.11057499061454E-00003, 0.13665943444153E+00001, 0.27233809918078E+00001, 0.15749432144904E-00012, 0.14479161432291E-00001, -.62739259569748E-00002, 0.11057499045705E-00003
0.75695760000000E-00003, 0.14022957810356E+00001, 0.27200583201852E+00001, 0.11813801606474E-00003, 0.13877694942734E+00001, 0.27263417313467E+00001, 0.15762805811299E-00012, 0.14526286762164E-00001, -.62834111614730E-00002, 0.11813801590711E-00003
0.75921045000000E-00003, 0.14114045582385E+00001, 0.27197672968002E+00001, 0.12685029985310E-00003, 0.13968384985691E+00001, 0.27260428755938E+00001, 0.15641204232104E-00012, 0.14566059669386E-00001, -.62755787935930E-00002, 0.12685029969669E-00003
0.76146330000000E-00003, 0.13955666841893E+00001, 0.27189971012874E+00001, 0.13674127164823E-00003, 0.13809702651095E+00001, 0.27252634196636E+00001, 0.15645714800223E-00012, 0.14596419079839E-00001, -.62663183762146E-00002, 0.13674127149178E-00003
0.76371615000000E-00003, 0.13581426670883E+00001, 0.27062038780486E+00001, 0.14721425883366E-00003, 0.13435236588421E+00001, 0.27124652379865E+00001, 0.15872209057910E-00012, 0.14619008246199E-00001, -.62613599379111E-00002, 0.14721425867494E-00003
0.76596900000000E-00003, 0.13240170278523E+00001, 0.26753193999761E+00001, 0.15747336236448E-00003, 0.13093782811848E+00001, 0.26815790669321E+00001, 0.16187721922996E-00012, 0.14638746667562E-00001, -.62596669559445E-00002, 0.15747336220260E-00003
0.76822185000000E-00003, 0.13190685764575E+00001, 0.26388381424669E+00001, 0.16765969708856E-00003, 0.13044072379195E+00001, 0.26451030359558E+00001, 0.16475377573724E-00012, 0.14661338537991E-00001, -.62648934889626E-00002, 0.16765969692381E-00003
0.77047470000000E-00003, 0.13492282469457E+00001, 0.26205548697704E+00001, 0.17681044602627E-00003, 0.13345386583304E+00001, 0.26268355345143E+00001, 0.16506071194397E-00012, 0.14689588615284E-00001, -.62806647438752E-00002, 0.17681044586121E-00003
0.77272755000000E-00003, 0.13852328347894E+00001, 0.26442208867942E+00001, 0.18486611336599E-00003, 0.13705123115090E+00001, 0.26505276349397E+00001, 0.16195811701616E-00012, 0.14720523280418E-00001, -.63067481454597E-00002, 0.18486611320403E-00003
0.77498040000000E-00003, 0.14029505250370E+00001, 0.27135304292073E+00001, 0.19176621314909E-00003, 0.13881973746550E+00001, 0.27198730653991E+00001, 0.15770914833116E-00012, 0.14753150381978E-00001, -.63426361917493E-00002, 0.19176621299139E-00003
0.77723325000000E-00003, 0.14083583013981E+00001, 0.27911977069638E+00001, 0.19860267729161E-00003, 0.13935675129653E+00001, 0.27975818853121E+00001, 0.15473542221070E-00012, 0.14790788432712E-00001, -.63841783482959E-00002, 0.19860267713687E-00003
0.77948610000000E-00003, 0.14050182798894E+00001, 0.28233045858795E+00001, 0.20502173396057E-00003, 0.13901870642023E+00001, 0.28297292359952E+00001, 0.15451335334586E-00012, 0.14831215687080E-00001, -.64246501157326E-00002, 0.20502173380606E-00003
0.78173895000000E-00003, 0.13808592083732E+00001, 0.27978529152350E+00001, 0.21056807071174E-00003, 0.13659970530599E+00001, 0.28043099366051E+00001, 0.15529578747802E-00012, 0.14862155313322E-00001, -.64570213701146E-00002, 0.21056807055645E-00003
0.78399180000000E-00003, 0.13316878737526E+00001, 0.27447575165533E+00001, 0.21511874064431E-00003, 0.13168068498713E+00001, 0.27512411203882E+00001, 0.15594617110153E-00012, 0.14881023881242E-00001, -.64836038348632E-00002, 0.21511874048836E-00003
0.78624465000000E-00003, 0.12733120200229E+00001, 0.26947068788443E+00001, 0.21858718907439E-00003, 0.12584249840681E+00001, 0.27012117350627E+00001, 0.15603338764101E-00012, 0.14887035954780E-00001, -.65048562184048E-00002, 0.21858718891836E-00003
0.78849750000000E-00003, 0.12343180240183E+00001, 0.26566928737971E+00001, 0.22191639447401E-00003, 0.12194356322321E+00001, 0.26632118943394E+00001, 0.15642536643972E-00012, 0.14882391786188E-00001, -.65190205422408E-00002, 0.22191639431758E-00003
0.79075035000000E-00003, 0.12385236949544E+00001, 0.26339815262979E+00001, 0.22549982065553E-00003, 0.12236470297499E+00001, 0.26405053325987E+00001, 0.15639164615590E-00012, 0.14876665204580E-00001, -.65238063008420E-00002, 0.22549982049914E-00003
0.79300320000000E-00003, 0.12896020494317E+00001, 0.26364660145482E+00001, 0.22844525050625E-00003, 0.12747134114934E+00001, 0.26429963238537E+00001, 0.15645554496076E-00012, 0.14888637938352E-00001, -.65303093054605E-00002, 0.22844525034979E-00003
0.79525605000000E-00003, 0.13665338254708E+00001, 0.26637048530851E+00001, 0.23176107420925E-00003, 0.13516048545959E+00001, 0.26702574677849E+00001, 0.15733508375540E-00012, 0.14928970874928E-00001, -.65526146998073E-00002, 0.23176107405191E-00003
0.79750890000000E-00003, 0.14371662864467E+00001, 0.26991496657083E+00001, 0.23641936688437E-00003, 0.14221768847489E+00001, 0.27057418546189E+00001, 0.15790194237131E-00012, 0.14989401697802E-00001, -.65921889105403E-00002, 0.23641936672647E-00003
0.79976175000000E-00003, 0.14816387927030E+00001, 0.27316957620768E+00001, 0.24169257286608E-00003, 0.14665942704695E+00001, 0.27383312858479E+00001, 0.15773542201969E-00012, 0.15044522233515E-00001, -.66355237711206E-00002, 0.24169257270835E-00003
0.80201460000000E-00003, 0.14942496675227E+00001, 0.27588584593224E+00001, 0.24695027817117E-00003, 0.14791767608751E+00001, 0.27655254010841E+00001, 0.15869414885093E-00012, 0.15072906647682E-00001, -.66669417617022E-00002, 0.24695027801248E-00003
0.80426745000000E-00003, 0.14783833894668E+00001, 0.27698633401344E+00001, 0.25130985668228E-00003, 0.14633186254753E+00001, 0.27765399618653E+00001, 0.16082134000982E-00012, 0.15064763991526E-00001, -.66766217308899E-00002, 0.25130985652145E-00003
0.80652030000000E-00003, 0.14384684127480E+00001, 0.27625794697357E+00001, 0.25369955024787E-00003, 0.14234395308487E+00001, 0.27692527970703E+00001, 0.16237309503767E-00012, 0.15028881899298E-00001, -.66733273346016E-00002, 0.25369955008549E-00003
0.80877315000000E-00003, 0.13784882021973E+00001, 0.27511058934137E+00001, 0.25429902044523E-00003, 0.13635087224013E+00001, 0.27577750128204E+00001, 0.16303228113012E-00012, 0.14979479796002E-00001, -.66691194067614E-00002, 0.25429902028220E-00003
0.81102600000000E-00003, 0.13137258813147E+00001, 0.27365281023922E+00001, 0.25302135023068E-00003, 0.12987994971117E+00001, 0.27431895712298E+00001, 0.16227383289255E-00012, 0.14926384203036E-00001, -.66614688376005E-00002, 0.25302135006840E-00003
0.81327885000000E-00003, 0.12701906974483E+00001, 0.27085048115271E+00001, 0.25064609156798E-00003, 0.12553190647382E+00001, 0.27151410214799E+00001, 0.15994030449117E-00012, 0.14871632710076E-00001, -.66362099527612E-00002, 0.25064609140804E-00003
0.81553170000000E-00003, 0.12564034603597E+00001, 0.26732748285704E+00001, 0.24884423044371E-00003, 0.12415741683831E+00001, 0.26798747761956E+00001, 0.15696697208319E-00012, 0.14829291976610E-00001, -.65999476252395E-00002, 0.24884423028674E-00003
0.81778455000000E-00003, 0.12576210500675E+00001, 0.26432104683394E+00001, 0.24670136340980E-00003, 0.12428039510603E+00001, 0.26497893386156E+00001, 0.15528066366365E-00012, 0.14817099007239E-00001, -.65788702762851E-00002, 0.24670136325452E-00003
0.82003740000000E-00003, 0.12617845628547E+00001, 0.26219602383811E+00001, 0.24431126717655E-00003, 0.12469583041927E+00001, 0.26285437048859E+00001, 0.15391951150915E-00012, 0.14826258662036E-00001, -.65834665048691E-00002, 0.24431126702263E-00003
0.82229025000000E-00003, 0.12817499823049E+00001, 0.26142193045782E+00001, 0.24249647924555E-00003, 0.12669156887202E+00001, 0.26208196458012E+00001, 0.15256360200555E-00012, 0.14834293584677E-00001, -.66003412229922E-00002, 0.24249647909299E-00003
0.82454310000000E-00003, 0.13342600022145E+00001, 0.26301377003278E+00001, 0.24225282740202E-00003, 0.13194248188398E+00001, 0.26367577439094E+00001, 0.15269159351776E-00012, 0.14835183374769E-00001, -.66200435816149E-00002, 0.24225282724933E-00003
0.82679595000000E-00003, 0.14102325096945E+00001, 0.26829722371284E+00001, 0.24415860951918E-00003, 0.13954034675809E+00001, 0.26896130126486E+00001, 0.15517681493297E-00012, 0.14829042113555E-00001, -.66407755202372E-00002, 0.24415860936401E-00003
0.82904880000000E-00003, 0.14857589704333E+00001, 0.27728585168715E+00001, 0.24680482676576E-00003, 0.14709474366109E+00001, 0.27795150503095E+00001, 0.15926719388074E-00012, 0.14811533822453E-00001, -.66565334380404E-00002, 0.24680482660649E-00003
0.83130165000000E-00003, 0.15376755259215E+00001, 0.28558945421272E+00001, 0.24939829513911E-00003, 0.15228907185729E+00001, 0.28625564306662E+00001, 0.16250061780688E-00012, 0.14784807348561E-00001, -.66618885389692E-00002, 0.24939829497661E-00003
0.83355450000000E-00003, 0.15483148110797E+00001, 0.28742685557058E+00001, 0.25197506025519E-00003, 0.15335546667903E+00001, 0.28809260808664E+00001, 0.16400933964118E-00012, 0.14760144289389E-00001, -.66575251605582E-00002, 0.25197506009118E-00003
0.83580735000000E-00003, 0.15185445352268E+00001, 0.28175512253801E+00001, 0.25403234363030E-00003, 0.15038000490280E+00001, 0.28242035824299E+00001, 0.16330025617886E-00012, 0.14744486198802E-00001, -.66523570498018E-00002, 0.25403234346700E-00003
0.83806020000000E-00003, 0.14605716158998E+00001, 0.27226293994551E+00001, 0.25558962494579E-00003, 0.14458404482477E+00001, 0.27292931779648E+00001, 0.16042418908982E-00012, 0.14731167652065E-00001, -.66637785096347E-00002, 0.25558962478536E-00003
0.84031305000000E-00003, 0.13916548645079E+00001, 0.26272106005109E+00001, 0.25691197428734E-00003, 0.13769447869156E+00001, 0.26339075357702E+00001, 0.15782506935305E-00012, 0.14710077592266E-00001, -.66969352593381E-00002, 0.25691197412951E-00003
0.84256590000000E-00003, 0.13351521445561E+00001, 0.25450113177899E+00001, 0.25764471104812E-00003, 0.13204716318239E+00001, 0.25517457536637E+00001, 0.15691125273065E-00012, 0.14680512732188E-00001, -.67344358737459E-00002, 0.25764471089121E-00003
0.84481875000000E-00003, 0.13060348852104E+00001, 0.24852237956013E+00001, 0.25814272221531E-00003, 0.12913905272544E+00001, 0.24919745236553E+00001, 0.15655685097098E-00012, 0.14644357956016E-00001, -.67507280540749E-00002, 0.25814272205876E-00003
0.84707160000000E-00003, 0.13035739407270E+00001, 0.24672062348674E+00001, 0.25816979854047E-00003, 0.12889704976158E+00001, 0.24739439760857E+00001, 0.15705632212011E-00012, 0.14603443111133E-00001, -.67377412183148E-00002, 0.25816979838341E-00003
0.84932445000000E-00003, 0.13245637862655E+00001, 0.25009192399006E+00001, 0.25725331654028E-00003, 0.13099989996443E+00001, 0.25076291823139E+00001, 0.15859149498780E-00012, 0.14564786621194E-00001, -.67099424133109E-00002, 0.25725331638169E-00003
0.85157730000000E-00003, 0.13667124489838E+00001, 0.25782563491431E+00001, 0.25559790632114E-00003, 0.13521795878407E+00001, 0.25849413594233E+00001, 0.15927203008133E-00012, 0.14532861143070E-00001, -.66850102802048E-00002, 0.25559790616187E-00003
0.85383015000000E-00003, 0.14138176208268E+00001, 0.26703431752254E+00001, 0.25409137633661E-00003, 0.13993115457905E+00001, 0.26770196213957E+00001, 0.15765465397805E-00012, 0.14506075036246E-00001, -.66764461703326E-00002, 0.25409137617896E-00003
0.85608300000000E-00003, 0.14373518555552E+00001, 0.27321338946544E+00001, 0.25229684907043E-00003, 0.14228706943827E+00001, 0.27388190795449E+00001, 0.15575409163036E-00012, 0.14481161172513E-00001, -.66851848905080E-00002, 0.25229684891467E-00003
0.85833585000000E-00003, 0.14305796350838E+00001, 0.27448718044743E+00001, 0.25047214909151E-00003, 0.14161236575009E+00001, 0.27515717777844E+00001, 0.15508538819512E-00012, 0.14455977582831E-00001, -.66999733100790E-00002, 0.25047214893643E-00003
0.86058870000000E-00003, 0.14121874743713E+00001, 0.27296132174978E+00001, 0.24892165045057E-00003, 0.13977590278054E+00001, 0.27363240230954E+00001, 0.15530348612267E-00012, 0.14428446565964E-00001, -.67108055975960E-00002, 0.24892165029527E-00003
0.86284155000000E-00003, 0.13936719741512E+00001, 0.27026404743691E+00001, 0.24782141997920E-00003, 0.13792669719779E+00001, 0.27093595057256E+00001, 0.15662219997124E-00012, 0.14405002173279E-00001, -.67190313565737E-00002, 0.24782141982257E-00003
0.86509440000000E-00003, 0.13766955526084E+00001, 0.26600721191638E+00001, 0.24784474725959E-00003, 0.13622984989946E+00001, 0.26668035153096E+00001, 0.15915358906767E-00012, 0.14397053613793E-00001, -.67313961457669E-00002, 0.24784474710044E-00003
0.86734725000000E-00003, 0.13628330400634E+00001, 0.26082061607054E+00001, 0.24886161574531E-00003, 0.13484329254365E+00001, 0.26149509734533E+00001, 0.16158138523126E-00012, 0.14400114626885E-00001, -.67448127478603E-00002, 0.24886161558373E-00003
0.86960010000000E-00003, 0.13529817362514E+00001, 0.25713475845083E+00001, 0.25049459385305E-00003, 0.13385829933971E+00001, 0.25780967205496E+00001, 0.16256473461797E-00012, 0.14398742854305E-00001, -.67491360413677E-00002, 0.25049459369048E-00003
0.87185295000000E-00003, 0.13500922066533E+00001, 0.25666362467034E+00001, 0.25177198015149E-00003, 0.13357086796289E+00001, 0.25733764040545E+00001, 0.16164466764818E-00012, 0.14383527024356E-00001, -.67401573510846E-00002, 0.25177197998985E-00003
0.87410580000000E-00003, 0.13566774784330E+00001, 0.25819745443771E+00001, 0.25240913167437E-00003, 0.13423220187370E+00001, 0.25886970912441E+00001, 0.15850304165586E-00012, 0.14355459696052E-00001, -.67225468669940E-00002, 0.25240913151586E-00003
0.87635865000000E-00003, 0.13694868239535E+00001, 0.25947488345162E+00001, 0.25223903491238E-00003, 0.13551664687964E+00001, 0.26014541108053E+00001, 0.15446316999913E-00012, 0.14320355157188E-00001, -.67052762891499E-00002, 0.25223903475791E-00003
0.87861150000000E-00003, 0.13871345621975E+00001, 0.26022377684765E+00001, 0.25195666146369E-00003, 0.13728532036385E+00001, 0.26089291477346E+00001, 0.15237450458251E-00012, 0.14281358558926E-00001, -.66913792580915E-00002, 0.25195666131132E-00003
0.88086435000000E-00003, 0.14122534973782E+00001, 0.26117659547919E+00001, 0.25152632535440E-00003, 0.13980183167013E+00001, 0.26184423952430E+00001, 0.15372990380764E-00012, 0.14235180676895E-00001, -.66764404510999E-00002, 0.25152632520067E-00003
0.88311720000000E-00003, 0.14416931297450E+00001, 0.26252009834027E+00001, 0.25015352905461E-00003, 0.14275110553062E+00001, 0.26318619031912E+00001, 0.15708347470785E-00012, 0.14182074438849E-00001, -.66609197884521E-00002, 0.25015352889752E-00003
0.88537005000000E-00003, 0.14654379896151E+00001, 0.26430545286851E+00001, 0.24733592514019E-00003, 0.14512985799245E+00001, 0.26497087544226E+00001, 0.16024451845016E-00012, 0.14139409690569E-00001, -.66542257375353E-00002, 0.24733592497994E-00003
0.88762290000000E-00003, 0.14692863990915E+00001, 0.26591292184437E+00001, 0.24353530375856E-00003, 0.14551612694506E+00001, 0.26657917335165E+00001, 0.16161701399757E-00012, 0.14125129640937E-00001, -.66625150727828E-00002, 0.24353530359694E-00003
0.88987575000000E-00003, 0.14368212731232E+00001, 0.26616969376101E+00001, 0.23937318662158E-00003, 0.14226867134143E+00001, 0.26683773906224E+00001, 0.16202692568625E-00012, 0.14134559708922E-00001, -.66804530123698E-00002, 0.23937318645955E-00003
0.89212860000000E-00003, 0.13753577351325E+00001, 0.26471250872566E+00001, 0.23499440416533E-00003, 0.13612064451465E+00001, 0.26538211860583E+00001, 0.16151314345691E-00012, 0.14151289985946E-00001, -.66960988016055E-00002, 0.23499440400382E-00003
0.89438145000000E-00003, 0.13220222355880E+00001, 0.26297578826473E+00001, 0.23081476863782E-00003, 0.13078611546531E+00001, 0.26364610132730E+00001, 0.16052750005524E-00012, 0.14161080934982E-00001, -.67031306256932E-00002, 0.23081476847729E-00003
0.89663430000000E-00003, 0.13039985337287E+00001, 0.26161010551591E+00001, 0.22803616216651E-00003, 0.12898359962391E+00001, 0.26228118326807E+00001, 0.15993980757753E-00012, 0.14162537489614E-00001, -.67107775216359E-00002, 0.22803616200657E-00003
0.89888715000000E-00003, 0.13125483159075E+00001, 0.25907450784783E+00001, 0.22704262293104E-00003, 0.12983871438722E+00001, 0.25974699935964E+00001, 0.15971984258185E-00012, 0.14161172035303E-00001, -.67249151181529E-00002, 0.22704262277132E-00003
0.90114000000000E-00003, 0.13261325148100E+00001, 0.25503519158400E+00001, 0.22729037787957E-00003, 0.13119745028736E+00001, 0.25570908619992E+00001, 0.15833147046744E-00012, 0.14158011936436E-00001, -.67389461591801E-00002, 0.22729037772124E-00003
0.90339285000000E-00003, 0.13396652258413E+00001, 0.25228456920053E+00001, 0.22825421484177E-00003, 0.13255153487571E+00001, 0.25295873826488E+00001, 0.15631956184216E-00012, 0.14149877084201E-00001, -.67416906434507E-00002, 0.22825421468545E-00003
0.90564570000000E-00003, 0.13638507945881E+00001, 0.25303211679842E+00001, 0.22969868490080E-00003, 0.13497096913383E+00001, 0.25370512783050E+00001, 0.15536843316130E-00012, 0.14141103249881E-00001, -.67301103207641E-00002, 0.22969868474543E-00003
0.90789855000000E-00003, 0.14040207357292E+00001, 0.25615563337328E+00001, 0.23138990687655E-00003, 0.13898882166399E+00001, 0.25682705618036E+00001, 0.15551537375619E-00012, 0.14132519089283E-00001, -.67142280707848E-00002, 0.23138990672103E-00003
0.91015140000000E-00003, 0.14419744852735E+00001, 0.25943689689602E+00001, 0.23363404961625E-00003, 0.14278592720282E+00001, 0.26010751187736E+00001, 0.15832210280953E-00012, 0.14115213245282E-00001, -.67061498133971E-00002, 0.23363404945793E-00003
0.91240425000000E-00003, 0.14538721785738E+00001, 0.26296218126272E+00001, 0.23583925892620E-00003, 0.14397890781401E+00001, 0.26363317002703E+00001, 0.16224757668095E-00012, 0.14083100433746E-00001, -.67098876430724E-00002, 0.23583925876395E-00003
0.91465710000000E-00003, 0.14463975371514E+00001, 0.26759750363310E+00001, 0.23782507936643E-00003, 0.14323601000350E+00001, 0.26826951731440E+00001, 0.16339694865350E-00012, 0.14037437116354E-00001, -.67201368130218E-00002, 0.23782507920303E-00003
0.91690995000000E-00003, 0.14451231551392E+00001, 0.27147319390753E+00001, 0.23950218704404E-00003, 0.14311337584850E+00001, 0.27214623232621E+00001, 0.16076375618043E-00012, 0.13989396654266E-00001, -.67303841868142E-00002, 0.23950218688328E-00003
0.91916280000000E-00003, 0.14529616993796E+00001, 0.27169138777840E+00001, 0.24050401225011E-00003, 0.14390090865003E+00001, 0.27236558142438E+00001, 0.15785465062721E-00012, 0.13952612879261E-00001, -.67419364597950E-00002, 0.24050401209225E-00003
0.92141565000000E-00003, 0.14586938103885E+00001, 0.26901949224159E+00001, 0.24062150548548E-00003, 0.14447643629275E+00001, 0.26969522481272E+00001, 0.15614193038445E-00012, 0.13929447461004E-00001, -.67573257113967E-00002, 0.24062150532933E-00003
0.92366850000000E-00003, 0.14609853056747E+00001, 0.26716267334014E+00001, 0.24029116258885E-00003, 0.14470680147155E+00001, 0.26783957951322E+00001, 0.15447384824808E-00012, 0.13917290959226E-00001, -.67690617308497E-00002, 0.24029116243437E-00003
0.92592135000000E-00003, 0.14645551086322E+00001, 0.26714048506319E+00001, 0.23990433326946E-00003, 0.14506347369406E+00001, 0.26781726712330E+00001, 0.15371349586581E-00012, 0.13920371691641E-00001, -.67678206010858E-00002, 0.23990433311575E-00003
0.92817420000000E-00003, 0.14697834343073E+00001, 0.26774698153743E+00001, 0.23935586937681E-00003, 0.14558502628812E+00001, 0.26842221071442E+00001, 0.15468193132653E-00012, 0.13933171426090E-00001, -.67522917698598E-00002, 0.23935586922213E-00003
0.93042705000000E-00003, 0.14713284187182E+00001, 0.26851354094825E+00001, 0.23797653698862E-00003, 0.14573902647919E+00001, 0.26918660728971E+00001, 0.15653980233720E-00012, 0.13938153926321E-00001, -.67306634146468E-00002, 0.23797653683208E-00003
0.93267990000000E-00003, 0.14599851003392E+00001, 0.26942304458748E+00001, 0.23530789602644E-00003, 0.14460573536315E+00001, 0.27009462998023E+00001, 0.15855258636837E-00012, 0.13927746707764E-00001, -.67158539275001E-00002, 0.23530789586789E-00003
0.93493275000000E-00003, 0.14383758918724E+00001, 0.26985788772767E+00001, 0.23141273883457E-00003, 0.14244688284259E+00001, 0.27052949421769E+00001, 0.16041808434178E-00012, 0.13907063446547E-00001, -.67160649001771E-00002, 0.23141273867415E-00003
0.93718560000000E-00003, 0.14115484378190E+00001, 0.26897756002286E+00001, 0.22705726120213E-00003, 0.13976711697518E+00001, 0.26965047109484E+00001, 0.16187256992226E-00012, 0.13877268067243E-00001, -.67291107197852E-00002, 0.22705726104026E-00003
0.93943845000000E-00003, 0.13838195800324E+00001, 0.26592920407374E+00001, 0.22256540674732E-00003, 0.13699767632638E+00001, 0.26660357715983E+00001, 0.16355024916768E-00012, 0.13842816768628E-00001, -.67437308608964E-00002, 0.22256540658377E-00003
0.94169130000000E-00003, 0.13740441883164E+00001, 0.26073511452244E+00001, 0.21839329780502E-00003, 0.13602248426090E+00001, 0.26141000564596E+00001, 0.16512731307240E-00012, 0.13819345707374E-00001, -.67489112351692E-00002, 0.21839329763990E-00003
0.94394415000000E-00003, 0.14003838344552E+00001, 0.25540919669276E+00001, 0.21462612103224E-00003, 0.13865670740533E+00001, 0.25608398312074E+00001, 0.16546193709719E-00012, 0.13816760401977E-00001, -.67478642797665E-00002, 0.21462612086678E-00003
0.94619700000000E-00003, 0.14429639592493E+00001, 0.25357896525351E+00001, 0.21152249011982E-00003, 0.14291367430587E+00001, 0.25425394116028E+00001, 0.16291993005816E-00012, 0.13827216190635E-00001, -.67497590677519E-00002, 0.21152248995690E-00003
0.94844985000000E-00003, 0.14694989150272E+00001, 0.25571254000735E+00001, 0.20916214519185E-00003, 0.14556603171828E+00001, 0.25638713361761E+00001, 0.15954746912973E-00012, 0.13838597844382E-00001, -.67459361025360E-00002, 0.20916214503231E-00003
0.95070270000000E-00003, 0.14718695436566E+00001, 0.25966736105256E+00001, 0.20779309758627E-00003, 0.14580248738170E+00001, 0.26033990257773E+00001, 0.15806405340077E-00012, 0.13844669839562E-00001, -.67254152517484E-00002, 0.20779309742821E-00003
0.95295555000000E-00003, 0.14649199610504E+00001, 0.26428503303511E+00001, 0.20683060927906E-00003, 0.14510839156097E+00001, 0.26495440212194E+00001, 0.15776985138452E-00012, 0.13836045440635E-00001, -.66936908682904E-00002, 0.20683060912129E-00003
0.95520840000000E-00003, 0.14550948961363E+00001, 0.26898130683588E+00001, 0.20615175315850E-00003, 0.14412924019005E+00001, 0.26964757401795E+00001, 0.15686901794737E-00012, 0.13802494235816E-00001, -.66626718207467E-00002, 0.20615175300163E-00003
0.95746125000000E-00003, 0.14344666751626E+00001, 0.27209603079829E+00001, 0.20551604468426E-00003, 0.14207169725020E+00001, 0.27276021062121E+00001, 0.15583856930509E-00012, 0.13749702660589E-00001, -.66417982291541E-00002, 0.20551604452842E-00003
0.95971410000000E-00003, 0.14096278384198E+00001, 0.27228384770323E+00001, 0.20470269065264E-00003, 0.13959373554643E+00001, 0.27294722280989E+00001, 0.15577785692404E-00012, 0.13690482955521E-00001, -.66337510665971E-00002, 0.20470269049687E-00003
0.96196695000000E-00003, 0.13972698489423E+00001, 0.27032477451279E+00001, 0.20407736588751E-00003, 0.13836372729787E+00001, 0.27098863747797E+00001, 0.15704241067689E-00012, 0.13632575963643E-00001, -.66386296517432E-00002, 0.20407736573047E-00003
0.96421980000000E-00003, 0.13923107850993E+00001, 0.26734837096511E+00001, 0.20398632383948E-00003, 0.13787272277327E+00001, 0.26801396233794E+00001, 0.15819974589423E-00012, 0.13583557366593E-00001, -.66559137282572E-00002, 0.20398632368128E-00003
0.96647265000000E-00003, 0.13821179932887E+00001, 0.26372431085673E+00001, 0.20401996773787E-00003, 0.13685667291354E+00001, 0.26439233320573E+00001, 0.15805623847236E-00012, 0.13551264153332E-00001, -.66802234900625E-00002, 0.20401996757981E-00003
0.96872550000000E-00003, 0.13789476225046E+00001, 0.26014670262616E+00001, 0.20456730265948E-00003, 0.13654093388141E+00001, 0.26081606454083E+00001, 0.15833866881314E-00012, 0.13538283690451E-00001, -.66936191467500E-00002, 0.20456730250114E-00003
0.97097835000000E-00003, 0.13977908424068E+00001, 0.25808150623879E+00001, 0.20508583452913E-00003, 0.13842478361121E+00001, 0.25874957144454E+00001, 0.15962822763327E-00012, 0.13543006294735E-00001, -.66806520574706E-00002, 0.20508583436951E-00003
0.97323120000000E-00003, 0.14324229679758E+00001, 0.25832546114270E+00001, 0.20565676935931E-00003, 0.14188659451642E+00001, 0.25899024281044E+00001, 0.16122933053953E-00012, 0.13557022811577E-00001, -.66478166773805E-00002, 0.20565676919808E-00003
0.97548405000000E-00003, 0.14678521109988E+00001, 0.26035852015396E+00001, 0.20575625274432E-00003, 0.14542849484706E+00001, 0.26101973565831E+00001, 0.16168375015839E-00012, 0.13567162528164E-00001, -.66121550435290E-00002, 0.20575625258264E-00003
0.97773690000000E-00003, 0.14931944239240E+00001, 0.26369995813569E+00001, 0.20567421858103E-00003, 0.14796254078010E+00001, 0.26435814714882E+00001, 0.16041815720036E-00012, 0.13569016123002E-00001, -.65818901312890E-00002, 0.20567421842062E-00003
0.97998975000000E-00003, 0.15087581960315E+00001, 0.26697137775416E+00001, 0.20663295776939E-00003, 0.14951832661907E+00001, 0.26762708819852E+00001, 0.15904324572479E-00012, 0.13574929840831E-00001, -.65571044435590E-00002, 0.20663295761035E-00003
0.98224260000000E-00003, 0.15165329275437E+00001, 0.26777344496834E+00001, 0.20881197596395E-00003, 0.15029440546229E+00001, 0.26842751076152E+00001, 0.15922515136937E-00012, 0.13588872920811E-00001, -.65406579317896E-00002, 0.20881197580472E-00003
0.98449545000000E-00003, 0.15158451425985E+00001, 0.26531050915456E+00001, 0.21131270514677E-00003, 0.15022455778001E+00001, 0.26596447870439E+00001, 0.16010973813788E-00012, 0.13599564798437E-00001, -.65396954982651E-00002, 0.21131270498667E-00003
0.98674830000000E-00003, 0.15039523010306E+00001, 0.26100634555406E+00001, 0.21346690730431E-00003, 0.14903545384065E+00001, 0.26166150713588E+00001, 0.16075124551709E-00012, 0.13597762624011E-00001, -.65516158181582E-00002, 0.21346690714356E-00003
0.98900115000000E-00003, 0.14756624636497E+00001, 0.25681644820762E+00001, 0.21535315041211E-00003, 0.14620805320021E+00001, 0.25747309764609E+00001, 0.16191634766446E-00012, 0.13581931647545E-00001, -.65664943846948E-00002, 0.21535315025019E-00003
0.99125400000000E-00003, 0.14408310470184E+00001, 0.25351795834186E+00001, 0.21712569552240E-00003, 0.14272788525053E+00001, 0.25417555744453E+00001, 0.16283827541886E-00012, 0.13552194513029E-00001, -.65759910267104E-00002, 0.21712569535957E-00003
0.99350685000000E-00003, 0.14151951756208E+00001, 0.25213207983995E+00001, 0.21867107927533E-00003, 0.14016845369505E+00001, 0.25278983483202E+00001, 0.16071694219005E-00012, 0.13510638670324E-00001, -.65775499207141E-00002, 0.21867107911461E-00003
0.99575970000000E-00003, 0.14072163962390E+00001, 0.25316906178845E+00001, 0.21843825041990E-00003, 0.13937487699721E+00001, 0.25382635109186E+00001, 0.15705790225961E-00012, 0.13467626266845E-00001, -.65728930340577E-00002, 0.21843825026284E-00003
0.99801255000000E-00003, 0.14089802481148E+00001, 0.25622038305293E+00001, 0.21709408936676E-00003, 0.13955506255144E+00001, 0.25687672205612E+00001, 0.15555830537871E-00012, 0.13429622600366E-00001, -.65633900319084E-00002, 0.21709408921120E-00003
0.10002654000000E-00002, 0.14184598650254E+00001, 0.25998889511441E+00001, 0.21546973809861E-00003, 0.14050613169512E+00001, 0.26064375363789E+00001, 0.15596782949970E-00012, 0.13398548074179E-00001, -.65485852348012E-00002, 0.21546973794264E-00003
0.10025182500000E-00002, 0.14395689283659E+00001, 0.26314440361047E+00001, 0.21339577118673E-00003, 0.14261881990808E+00001, 0.26379833700049E+00001, 0.15727893819524E-00012, 0.13380729285092E-00001, -.65393339001440E-00002, 0.21339577102945E-00003
0.10047711000000E-00002, 0.14675964702893E+00001, 0.26398768370957E+00001, 0.21080446140758E-00003, 0.14542095349918E+00001, 0.26464229294450E+00001, 0.15910733937028E-00012, 0.13386935297481E-00001, -.65460923493321E-00002, 0.21080446124847E-00003
0.10070239500000E-00002, 0.14851696557735E+00001, 0.26166676429428E+00001, 0.20799196861722E-00003, 0.14717503278069E+00001, 0.26232265170765E+00001, 0.16049298048456E-00012, 0.13419327966647E-00001, -.65588741336588E-00002, 0.20799196845673E-00003
0.10092768000000E-00002, 0.14832135504030E+00001, 0.25809071697672E+00001, 0.20536609878190E-00003, 0.14697535229164E+00001, 0.25874673485493E+00001, 0.16087811264761E-00012, 0.13460027486625E-00001, -.65601787821007E-00002, 0.20536609862102E-00003
0.10115296500000E-00002, 0.14712542972651E+00001, 0.25651069122708E+00001, 0.20315241769973E-00003, 0.14577667300832E+00001, 0.25716543106246E+00001, 0.16011478626250E-00012, 0.13487567181957E-00001, -.65473983537116E-00002, 0.20315241753961E-00003
0.10137825000000E-00002, 0.14616875175058E+00001, 0.25783891309580E+00001, 0.20134039596376E-00003, 0.14481882289595E+00001, 0.25849209065066E+00001, 0.15938731615604E-00012, 0.13499288546281E-00001, -.65317755486514E-00002, 0.20134039580437E-00003
0.10160353500000E-00002, 0.14599065924798E+00001, 0.26056853170221E+00001, 0.20002553721833E-00003, 0.14464049423287E+00001, 0.26122036566826E+00001, 0.15996019859479E-00012, 0.13501650151103E-00001, -.65183396604921E-00002, 0.20002553705837E-00003
0.10182882000000E-00002, 0.14658458247489E+00001, 0.26341674475452E+00001, 0.19925806150378E-00003, 0.14523517006152E+00001, 0.26406696862199E+00001, 0.16110021441288E-00012, 0.13494124133769E-00001, -.65022386747301E-00002, 0.19925806134268E-00003
0.10205410500000E-00002, 0.14768730927648E+00001, 0.26505652414464E+00001, 0.19864474483332E-00003, 0.14633932010181E+00001, 0.26570461387850E+00001, 0.16142309519593E-00012, 0.13479891746740E-00001, -.64808973385301E-00002, 0.19864474467190E-00003
0.10227939000000E-00002, 0.14853253249232E+00001, 0.26440678549694E+00001, 0.19797413451312E-00003, 0.14718536717169E+00001, 0.26505283496602E+00001, 0.16061671262277E-00012, 0.13471653206332E-00001, -.64604946907933E-00002, 0.19797413435251E-00003
0.10250467500000E-00002, 0.14830716092399E+00001, 0.26110845255075E+00001, 0.19742699964244E-00003, 0.14695941676931E+00001, 0.26175298021813E+00001, 0.15927288264509E-00012, 0.13477441546786E-00001, -.64452766737433E-00002, 0.19742699948317E-00003
0.10272996000000E-00002, 0.14669006113623E+00001, 0.25607857306656E+00001, 0.19728120074911E-00003, 0.14534046615516E+00001, 0.25672195706649E+00001, 0.15879048822946E-00012, 0.13495949810727E-00001, -.64338399992496E-00002, 0.19728120059032E-00003
0.10295524500000E-00002, 0.14511060353421E+00001, 0.25118764213433E+00001, 0.19688304539953E-00003, 0.14375911657162E+00001, 0.25182974623342E+00001, 0.15957430156406E-00012, 0.13514869625888E-00001, -.64210409908496E-00002, 0.19688304523995E-00003
0.10318053000000E-00002, 0.14470416040354E+00001, 0.24968147097499E+00001, 0.19622587033484E-00003, 0.14335262634239E+00001, 0.25032194241193E+00001, 0.16029524872738E-00012, 0.13515340611495E-00001, -.64047143693770E-00002, 0.19622587017455E-00003
0.10340581500000E-00002, 0.14556996143994E+00001, 0.25284886061795E+00001, 0.19464253602660E-00003, 0.14422051187379E+00001, 0.25348764952852E+00001, 0.16079517516161E-00012, 0.13494495661516E-00001, -.63878891056735E-00002, 0.19464253586580E-00003
0.10363110000000E-00002, 0.14704451129866E+00001, 0.25872801877964E+00001, 0.19196218522565E-00003, 0.14569704333055E+00001, 0.25936577871502E+00001, 0.16111738259913E-00012, 0.13474679681067E-00001, -.63775993538162E-00002, 0.19196218506453E-00003
0.10385638500000E-00002, 0.14801707714403E+00001, 0.26382022784793E+00001, 0.18827552261394E-00003, 0.14666978535637E+00001, 0.26445795262700E+00001, 0.16103225857104E-00012, 0.13472917876638E-00001, -.63772477907144E-00002, 0.18827552245290E-00003
0.10408167000000E-00002, 0.14814079241824E+00001, 0.26530959678356E+00001, 0.18491820921727E-00003, 0.14679226446887E+00001, 0.26594781693302E+00001, 0.16127165829979E-00012, 0.13485279493690E-00001, -.63822014945463E-00002, 0.18491820905599E-00003
0.10430695500000E-00002, 0.14678604216601E+00001, 0.26415271051497E+00001, 0.18182874156263E-00003, 0.14543590288310E+00001, 0.26479168328040E+00001, 0.16123626200642E-00012, 0.13501392829112E-00001, -.63897276542165E-00002, 0.18182874140139E-00003
0.10453224000000E-00002, 0.14431488916568E+00001, 0.26128711557896E+00001, 0.17912752951797E-00003, 0.14296255820121E+00001, 0.26192748993366E+00001, 0.16031285495950E-00012, 0.13523309644730E-00001, -.64037435469489E-00002, 0.17912752935766E-00003
0.10475752500000E-00002, 0.14179732629920E+00001, 0.25707153826763E+00001, 0.17674839816306E-00003, 0.14044284568154E+00001, 0.25771388764366E+00001, 0.15923036844035E-00012, 0.13544806176593E-00001, -.64234937602411E-00002, 0.17674839800383E-00003
0.10498281000000E-00002, 0.13943774922860E+00001, 0.25312856675510E+00001, 0.17431466200030E-00003, 0.13808223753460E+00001, 0.25377235334720E+00001, 0.15827293686136E-00012, 0.13555116939981E-00001, -.64378659210763E-00002, 0.17431466184203E-00003
0.10520809500000E-00002, 0.13769018642383E+00001, 0.25022729229253E+00001, 0.17178276757793E-00003, 0.13633453344085E+00001, 0.25087107572678E+00001, 0.15779318976086E-00012, 0.13556529829840E-00001, -.64378343425342E-00002, 0.17178276742013E-00003
0.10543338000000E-00002, 0.13632300688969E+00001, 0.24928521708470E+00001, 0.16881028425979E-00003, 0.13496809035552E+00001, 0.24992794472772E+00001, 0.15771455424599E-00012, 0.13549165341748E-00001, -.64272764301847E-00002, 0.16881028410207E-00003
0.10565866500000E-00002, 0.13548882299769E+00001, 0.25003357510070E+00001, 0.16622900572257E-00003, 0.13413528363961E+00001, 0.25067473002663E+00001, 0.15729326511044E-00012, 0.13535393580784E-00001, -.64115492592390E-00002, 0.16622900556527E-00003
0.10588395000000E-00002, 0.13578819233367E+00001, 0.25167338298313E+00001, 0.16502435506205E-00003, 0.13443543314123E+00001, 0.25231255781582E+00001, 0.15683730344283E-00012, 0.13527591924345E-00001, -.63917483269121E-00002, 0.16502435490522E-00003
0.10610923500000E-00002, 0.13838243627689E+00001, 0.25403202657179E+00001, 0.16413297461149E-00003, 0.13702920023226E+00001, 0.25466889591404E+00001, 0.15680858535852E-00012, 0.13532360446301E-00001, -.63686934224648E-00002, 0.16413297445468E-00003
0.10633452000000E-00002, 0.14331619774757E+00001, 0.25732154052387E+00001, 0.16224156153360E-00003, 0.14196111270199E+00001, 0.25795645638222E+00001, 0.15745338628081E-00012, 0.13550850455853E-00001, -.63491585835312E-00002, 0.16224156137614E-00003
0.10655980500000E-00002, 0.14826989847373E+00001, 0.26145183053426E+00001, 0.15894854285948E-00003, 0.14691120882034E+00001, 0.26208634610546E+00001, 0.15866113612222E-00012, 0.13586896533829E-00001, -.63451557120486E-00002, 0.15894854270082E-00003
0.10678509000000E-00002, 0.15171436941829E+00001, 0.26512047995033E+00001, 0.15502110974059E-00003, 0.15034998856398E+00001, 0.26575607239863E+00001, 0.16050715437174E-00012, 0.13643808543094E-00001, -.63559244829582E-00002, 0.15502110958009E-00003
0.10701037500000E-00002, 0.15399640238542E+00001, 0.26821384820093E+00001, 0.15189793262279E-00003, 0.15262462991149E+00001, 0.26885033672450E+00001, 0.16166169571277E-00012, 0.13717724739357E-00001, -.63648852357148E-00002, 0.15189793246113E-00003
0.10723566000000E-00002, 0.15580472696804E+00001, 0.27015597954090E+00001, 0.14979910084419E-00003, 0.15442505262481E+00001, 0.27079181880750E+00001, 0.16175991284958E-00012, 0.13796743432337E-00001, -.63583926660370E-00002, 0.14979910068243E-00003
0.10746094500000E-00002, 0.15584239512866E+00001, 0.27001429905142E+00001, 0.14866098405722E-00003, 0.15445648302063E+00001, 0.27064798971583E+00001, 0.16145335076928E-00012, 0.13859121080338E-00001, -.63369066441242E-00002, 0.14866098389577E-00003
0.10768623000000E-00002, 0.15337136126757E+00001, 0.26811982875197E+00001, 0.14784237057815E-00003, 0.15198309625797E+00001, 0.26875055955500E+00001, 0.16131168152265E-00012, 0.13882650095984E-00001, -.63073080303377E-00002, 0.14784237041684E-00003
0.10791151500000E-00002, 0.14952719928487E+00001, 0.26545556159662E+00001, 0.14771793845522E-00003, 0.14814047990984E+00001, 0.26608308146893E+00001, 0.16125482711005E-00012, 0.13867193750350E-00001, -.62751987231265E-00002, 0.14771793829396E-00003
0.10813680000000E-00002, 0.14480903737273E+00001, 0.26279863794229E+00001, 0.15028623077144E-00003, 0.14342495446042E+00001, 0.26342383230209E+00001, 0.16086506540423E-00012, 0.13840829123047E-00001, -.62519435979559E-00002, 0.15028623061058E-00003
0.10836208500000E-00002, 0.13944232993330E+00001, 0.26150265828028E+00001, 0.15404936312959E-00003, 0.13805971985131E+00001, 0.26212740171787E+00001, 0.16052126186833E-00012, 0.13826100819945E-00001, -.62474343759048E-00002, 0.15404936296907E-00003
0.10858737000000E-00002, 0.13488106153381E+00001, 0.26209928846709E+00001, 0.15703753195204E-00003, 0.13349837441706E+00001, 0.26272575183718E+00001, 0.16009550378442E-00012, 0.13826871167444E-00001, -.62646337008986E-00002, 0.15703753179194E-00003
0.10881265500000E-00002, 0.13264965952042E+00001, 0.26208888600896E+00001, 0.15891232125380E-00003, 0.13126601394509E+00001, 0.26271832516524E+00001, 0.15850096026020E-00012, 0.13836455753296E-00001, -.62943915627933E-00002, 0.15891232109530E-00003
0.10903794000000E-00002, 0.13270865359549E+00001, 0.26011755944069E+00001, 0.15972060837623E-00003, 0.13132359934584E+00001, 0.26074973552952E+00001, 0.15645974885098E-00012, 0.13850542496521E-00001, -.63217608883163E-00002, 0.15972060821977E-00003
0.10926322500000E-00002, 0.13559035774068E+00001, 0.25836473553560E+00001, 0.16141173240233E-00003, 0.13420410570833E+00001, 0.25899772086194E+00001, 0.15586023711888E-00012, 0.13862520323511E-00001, -.63298532634269E-00002, 0.16141173224647E-00003
0.10948851000000E-00002, 0.14152049200958E+00001, 0.25996882485715E+00001, 0.16579070332604E-00003, 0.14013287424176E+00001, 0.26059986261991E+00001, 0.15648731992577E-00012, 0.13876177678152E-00001, -.63103776275555E-00002, 0.16579070316956E-00003
0.10971379500000E-00002, 0.14813183271929E+00001, 0.26512149526924E+00001, 0.17030022251102E-00003, 0.14674028777169E+00001, 0.26574900956432E+00001, 0.15761528035497E-00012, 0.13915449475966E-00001, -.62751429507907E-00002, 0.17030022235340E-00003
0.10993908000000E-00002, 0.15196782914240E+00001, 0.27088002011872E+00001, 0.17421013705610E-00003, 0.15056901507015E+00001, 0.27150420017242E+00001, 0.15904942455232E-00012, 0.13988140722446E-00001, -.62418005370205E-00002, 0.17421013689705E-00003
0.11016436500000E-00002, 0.15139633474151E+00001, 0.27406581468568E+00001, 0.17795913778023E-00003, 0.14998942186286E+00001, 0.27468748571423E+00001, 0.16051897549838E-00012, 0.14069128786543E-00001, -.62167102855817E-00002, 0.17795913761971E-00003
0.11038965000000E-00002, 0.14776896749611E+00001, 0.27341296799362E+00001, 0.18173902510874E-00003, 0.14635579391187E+00001, 0.27403280158907E+00001, 0.16101779303682E-00012, 0.14131735842486E-00001, -.61983359545125E-00002, 0.18173902494772E-00003
0.11061493500000E-00002, 0.14364332285457E+00001, 0.26997079751862E+00001, 0.18524729237552E-00003, 0.14222646154885E+00001, 0.27058941252897E+00001, 0.16003179203191E-00012, 0.14168613057146E-00001, -.61861501035486E-00002, 0.18524729221549E-00003
0.11084022000000E-00002, 0.14143242588987E+00001, 0.26550971827806E+00001, 0.18533208615201E-00003, 0.14001325621676E+00001, 0.26612778209214E+00001, 0.15865524288462E-00012, 0.14191696731107E-00001, -.61806381408361E-00002, 0.18533208599335E-00003
0.11106550500000E-00002, 0.14128350719346E+00001, 0.26252532455443E+00001, 0.18204614478639E-00003, 0.13986269314134E+00001, 0.26314330645977E+00001, 0.15845244407162E-00012, 0.14208140521137E-00001, -.61798190534157E-00002, 0.18204614462794E-00003
0.11129079000000E-00002, 0.14200007511943E+00001, 0.26236427562324E+00001, 0.17861599563971E-00003, 0.14057829252611E+00001, 0.26298212849432E+00001, 0.15908701015779E-00012, 0.14217825933234E-00001, -.61785287107623E-00002, 0.17861599548062E-00003
0.11151607500000E-00002, 0.14295228286050E+00001, 0.26544072171689E+00001, 0.17811596144864E-00003, 0.14152982703277E+00001, 0.26605812257339E+00001, 0.15965491530347E-00012, 0.14224558277298E-00001, -.61740085650244E-00002, 0.17811596128898E-00003
0.11174136000000E-00002, 0.14427066588690E+00001, 0.27075051876726E+00001, 0.18099958307937E-00003, 0.14284728849546E+00001, 0.27136723649551E+00001, 0.15865835591331E-00012, 0.14233773914427E-00001, -.61671772824106E-00002, 0.18099958292071E-00003
0.11196664500000E-00002, 0.14607013273616E+00001, 0.27486910270148E+00001, 0.18548326835187E-00003, 0.14464468001041E+00001, 0.27548481313546E+00001, 0.15889712544682E-00012, 0.14254527257483E-00001, -.61571043398645E-00002, 0.18548326819297E-00003
0.11219193000000E-00002, 0.14683939872041E+00001, 0.27585447298698E+00001, 0.19069702101057E-00003, 0.14541026462960E+00001, 0.27646967669140E+00001, 0.16105373147491E-00012, 0.14291340908031E-00001, -.61520370442776E-00002, 0.19069702084952E-00003
0.11241721500000E-00002, 0.14661923105928E+00001, 0.27419503683709E+00001, 0.19590913156120E-00003, 0.14518596323998E+00001, 0.27481045259875E+00001, 0.16265924142498E-00012, 0.14332678193015E-00001, -.61541576165794E-00002, 0.19590913139854E-00003
0.11264250000000E-00002, 0.14591536217264E+00001, 0.27189693038618E+00001, 0.20166213007405E-00003, 0.14447892119705E+00001, 0.27251302212663E+00001, 0.16284260904656E-00012, 0.14364409755866E-00001, -.61609174044674E-00002, 0.20166212991120E-00003
0.11286778500000E-00002, 0.14420342821878E+00001, 0.26965245299643E+00001, 0.20759079727529E-00003, 0.14276495098711E+00001, 0.27027036217918E+00001, 0.16195778184310E-00012, 0.14384772316715E-00001, -.61790918275117E-00002, 0.20759079711333E-00003
0.11309307000000E-00002, 0.14122661996728E+00001, 0.26770397712598E+00001, 0.21286556204034E-00003, 0.13978678656167E+00001, 0.26832546745051E+00001, 0.15979668556914E-00012, 0.14398334056057E-00001, -.62149032453046E-00002, 0.21286556188055E-00003
0.11331835500000E-00002, 0.13814120917471E+00001, 0.26759726132293E+00001, 0.21696089093612E-00003, 0.13670036602455E+00001, 0.26822323778694E+00001, 0.15749806382530E-00012, 0.14408431501615E-00001, -.62597646400240E-00002, 0.21696089077862E-00003
0.11354364000000E-00002, 0.13710207257448E+00001, 0.27093573835222E+00001, 0.21928922218262E-00003, 0.13565992129997E+00001, 0.27156535594768E+00001, 0.15657444319660E-00012, 0.14421512745118E-00001, -.62961759545786E-00002, 0.21928922202605E-00003
0.11376892500000E-00002, 0.13861250106446E+00001, 0.27587552286589E+00001, 0.22069891608461E-00003, 0.13716847907208E+00001, 0.27650692475604E+00001, 0.15622271584092E-00012, 0.14440219923822E-00001, -.63140189014580E-00002, 0.22069891592839E-00003
0.11399421000000E-00002, 0.14071698268290E+00001, 0.27665005224258E+00001, 0.22218915581445E-00003, 0.13927152432394E+00001, 0.27728147033493E+00001, 0.15585481439212E-00012, 0.14454583589599E-00001, -.63141809235355E-00002, 0.22218915565859E-00003
0.11421949500000E-00002, 0.14140486514091E+00001, 0.27159831395178E+00001, 0.22407266119067E-00003, 0.13995880343402E+00001, 0.27222851968529E+00001, 0.15529207489916E-00012, 0.14460617068884E-00001, -.63020573350976E-00002, 0.22407266103537E-00003
0.11444478000000E-00002, 0.14091968428273E+00001, 0.26499646622860E+00001, 0.22544636700198E-00003, 0.13947259235227E+00001, 0.26562531951011E+00001, 0.15555249048138E-00012, 0.14470919304505E-00001, -.62885328150747E-00002, 0.22544636684643E-00003
0.11467006500000E-00002, 0.14026798102641E+00001, 0.26053636988300E+00001, 0.22717926790920E-00003, 0.13881905196271E+00001, 0.26116515063668E+00001, 0.15655704127696E-00012, 0.14489290637001E-00001, -.62878075367934E-00002, 0.22717926775264E-00003
0.11489535000000E-00002, 0.14042851037466E+00001, 0.25800649807317E+00001, 0.22907837006599E-00003, 0.13897782285314E+00001, 0.25863661372517E+00001, 0.15813146180753E-00012, 0.14506875215245E-00001, -.63011565200971E-00002, 0.22907836990786E-00003
0.11512063500000E-00002, 0.14108791430461E+00001, 0.25707934161778E+00001, 0.23086096551300E-00003, 0.13963539544624E+00001, 0.25771143261974E+00001, 0.15988005107039E-00012, 0.14525188583768E-00001, -.63209100196073E-00002, 0.23086096535312E-00003
0.11534592000000E-00002, 0.14136090011069E+00001, 0.25817933883475E+00001, 0.23141004294874E-00003, 0.13990565315182E+00001, 0.25881334141516E+00001, 0.16117942091654E-00012, 0.14552469588614E-00001, -.63400258041520E-00002, 0.23141004278756E-00003
0.11557120500000E-00002, 0.14016467647638E+00001, 0.26234818528051E+00001, 0.23069089785735E-00003, 0.13870664256011E+00001, 0.26298383470196E+00001, 0.16274964121511E-00012, 0.14580339162709E-00001, -.63564942145045E-00002, 0.23069089769460E-00003
0.11579649000000E-00002, 0.13881522323196E+00001, 0.26921017484938E+00001, 0.22830924257133E-00003, 0.13735646886043E+00001, 0.26984615682999E+00001, 0.16262801495425E-00012, 0.14587543715278E-00001, -.63598198061524E-00002, 0.22830924240870E-00003
0.11602177500000E-00002, 0.13886440019342E+00001, 0.27591225049465E+00001, 0.22525606658273E-00003, 0.13740669584066E+00001, 0.27654608873528E+00001, 0.16107284300703E-00012, 0.14577043527589E-00001, -.63383824062547E-00002, 0.22525606642165E-00003
0.11624706000000E-00002, 0.14002960320892E+00001, 0.27927022675939E+00001, 0.22240160913286E-00003, 0.13857191968263E+00001, 0.27990000102644E+00001, 0.15848894145997E-00012, 0.14576835262967E-00001, -.62977426704736E-00002, 0.22240160897437E-00003
0.11647234500000E-00002, 0.14070935085414E+00001, 0.28017081491149E+00001, 0.21940118853816E-00003, 0.13924999832049E+00001, 0.28079682446532E+00001, 0.15631554454683E-00012, 0.14593525336479E-00001, -.62600955382640E-00002, 0.21940118838184E-00003
0.11669763000000E-00002, 0.13972357803713E+00001, 0.28051536268419E+00001, 0.21498054440037E-00003, 0.13826261655457E+00001, 0.28114024959794E+00001, 0.15628447764112E-00012, 0.14609614825604E-00001, -.62488691374946E-00002, 0.21498054424409E-00003
0.11692291500000E-00002, 0.13858798883026E+00001, 0.27986444423830E+00001, 0.20901200392562E-00003, 0.13712636007815E+00001, 0.28049078705067E+00001, 0.15729431161541E-00012, 0.14616287521037E-00001, -.62634281237779E-00002, 0.20901200376833E-00003
0.11714820000000E-00002, 0.13879455662377E+00001, 0.27829613256840E+00001, 0.20178127260418E-00003, 0.13733260888851E+00001, 0.27892465626076E+00001, 0.15726647349797E-00012, 0.14619477352620E-00001, -.62852369235622E-00002, 0.20178127244691E-00003
0.11737348500000E-00002, 0.14004814955763E+00001, 0.27635011105288E+00001, 0.19455573199310E-00003, 0.13858617573165E+00001, 0.27698061232473E+00001, 0.15739818046043E-00012, 0.14619738259748E-00001, -.63050127184110E-00002, 0.19455573183571E-00003
0.11759877000000E-00002, 0.14154721905645E+00001, 0.27377564757710E+00001, 0.18813391365879E-00003, 0.14008644929035E+00001, 0.27440813868490E+00001, 0.15841628700282E-00012, 0.14607697660975E-00001, -.63249110780486E-00002, 0.18813391350038E-00003
0.11782405500000E-00002, 0.14245515525329E+00001, 0.27122882840025E+00001, 0.18330874384558E-00003, 0.14099728644748E+00001, 0.27186329010475E+00001, 0.15915555920781E-00012, 0.14578688058073E-00001, -.63446170450314E-00002, 0.18330874368642E-00003
0.11804934000000E-00002, 0.14219174658181E+00001, 0.26903887780304E+00001, 0.17966695534046E-00003, 0.14073731131885E+00001, 0.26967445464388E+00001, 0.15874394299832E-00012, 0.14544352629679E-00001, -.63557684084273E-00002, 0.17966695518172E-00003
0.11827462500000E-00002, 0.13983249070099E+00001, 0.26711516446766E+00001, 0.17627362487064E-00003, 0.13838098867240E+00001, 0.26775049498474E+00001, 0.15771463715886E-00012, 0.14515020285964E-00001, -.63533051707896E-00002, 0.17627362471293E-00003
0.11849991000000E-00002, 0.13536867797209E+00001, 0.26539236683016E+00001, 0.17254110450416E-00003, 0.13391874659908E+00001, 0.26602702377321E+00001, 0.15718410630277E-00012, 0.14499313730075E-00001, -.63465694305418E-00002, 0.17254110434697E-00003
0.11872519500000E-00002, 0.13131212099129E+00001, 0.26360873647696E+00001, 0.16963805605115E-00003, 0.12986148965691E+00001, 0.26424354483663E+00001, 0.15671649360413E-00012, 0.14506313343789E-00001, -.63480835967006E-00002, 0.16963805589443E-00003
0.11895048000000E-00002, 0.13029645331940E+00001, 0.26197955163765E+00001, 0.16753587764458E-00003, 0.12884343651268E+00001, 0.26261568491636E+00001, 0.15481335361252E-00012, 0.14530168067262E-00001, -.63613327870423E-00002, 0.16753587748977E-00003
0.11917576500000E-00002, 0.13227517013895E+00001, 0.26196871487692E+00001, 0.16586270772012E-00003, 0.13081914599280E+00001, 0.26260638900717E+00001, 0.15336624236972E-00012, 0.14560241461426E-00001, -.63767413024784E-00002, 0.16586270756675E-00003
0.11940105000000E-00002, 0.13664107915008E+00001, 0.26438905016454E+00001, 0.16553000076743E-00003, 0.13518209324249E+00001, 0.26502704694733E+00001, 0.15371949897081E-00012, 0.14589859075887E-00001, -.63799678278658E-00002, 0.16553000061371E-00003
0.11962633500000E-00002, 0.14159165383867E+00001, 0.26816710441896E+00001, 0.16604688222677E-00003, 0.14013108832723E+00001, 0.26880428760525E+00001, 0.15507498132382E-00012, 0.14605655114417E-00001, -.63718318629094E-00002, 0.16604688207169E-00003
0.11985162000000E-00002, 0.14474505009468E+00001, 0.27110592798442E+00001, 0.16679223740813E-00003, 0.14328473054209E+00001, 0.27174280120099E+00001, 0.15643911693038E-00012, 0.14603195525935E-00001, -.63687321656688E-00002, 0.16679223725170E-00003
0.12007690500000E-00002, 0.14559101467792E+00001, 0.27275605493582E+00001, 0.16785512125488E-00003, 0.14413139835260E+00001, 0.27339373960755E+00001, 0.15756107624096E-00012, 0.14596163253161E-00001, -.63768467173288E-00002, 0.16785512109732E-00003
0.12030219000000E-00002, 0.14473412851674E+00001, 0.27306800433115E+00001, 0.16912437067848E-00003, 0.14327429828591E+00001, 0.27370643554674E+00001, 0.15926120645884E-00012, 0.14598302308234E-00001, -.63843121559320E-00002, 0.16912437051921E-00003
0.12052747500000E-00002, 0.14207512352913E+00001, 0.27140867646462E+00001, 0.17042544628070E-00003, 0.14061425441588E+00001, 0.27204677723006E+00001, 0.16066504429641E-00012, 0.14608691132566E-00001, -.63810076543749E-00002, 0.17042544612003E-00003
0.12075276000000E-00002, 0.13881879605312E+00001, 0.26885749547882E+00001, 0.17124795060008E-00003, 0.13735694853826E+00001, 0.26949377410997E+00001, 0.16124299465578E-00012, 0.14618475148528E-00001, -.63627863115575E-00002, 0.17124795043884E-00003
0.12097804500000E-00002, 0.13730447714024E+00001, 0.26772595758084E+00001, 0.17138832288874E-00003, 0.13584175983143E+00001, 0.26835906655426E+00001, 0.16021463233388E-00012, 0.14627173088142E-00001, -.63310897342208E-00002, 0.17138832272852E-00003
0.12120333000000E-00002, 0.13803996555132E+00001, 0.26868141232118E+00001, 0.17067386624922E-00003, 0.13657584553595E+00001, 0.26931127596196E+00001, 0.15857864854924E-00012, 0.14641200153755E-00001, -.62986364078520E-00002, 0.17067386609064E-00003
0.12142861500000E-00002, 0.14021855118420E+00001, 0.27026387778014E+00001, 0.16911764358395E-00003, 0.13875270775029E+00001, 0.27089184579167E+00001, 0.15742330201573E-00012, 0.14658434339046E-00001, -.62796801152921E-00002, 0.16911764342653E-00003
0.12165390000000E-00002, 0.14275430678470E+00001, 0.27082717995618E+00001, 0.16675206668799E-00003, 0.14128736952844E+00001, 0.27145476958272E+00001, 0.15688328591312E-00012, 0.14669372562651E-00001, -.62758962653406E-00002, 0.16675206653111E-00003
0.12187918500000E-00002, 0.14386759154506E+00001, 0.27043569089182E+00001, 0.16360739232175E-00003, 0.14240091914283E+00001, 0.27106383075030E+00001, 0.15676021666067E-00012, 0.14666724022383E-00001, -.62813985847549E-00002, 0.16360739216499E-00003
0.12210447000000E-00002, 0.14265049732704E+00001, 0.27036405311354E+00001, 0.16012736213835E-00003, 0.14118603728419E+00001, 0.27099270181536E+00001, 0.15718533001221E-00012, 0.14644600428468E-00001, -.62864870182129E-00002, 0.16012736198116E-00003
0.12232975500000E-00002, 0.14025552936554E+00001, 0.27094312079159E+00001, 0.15668480093575E-00003, 0.13879562284321E+00001, 0.27157028685141E+00001, 0.15811850080979E-00012, 0.14599065223233E-00001, -.62716605982107E-00002, 0.15668480077763E-00003
0.12255504000000E-00002, 0.13800211507886E+00001, 0.27138035024197E+00001, 0.15359505713547E-00003, 0.13654830583558E+00001, 0.27200252938919E+00001, 0.15897497828576E-00012, 0.14538092432820E-00001, -.62217914721792E-00002, 0.15359505697650E-00003
0.12278032500000E-00002, 0.13597200747684E+00001, 0.27158348678512E+00001, 0.15128095639679E-00003, 0.13452441052436E+00001, 0.27219916411951E+00001, 0.15951800058148E-00012, 0.14475969524731E-00001, -.61567733439104E-00002, 0.15128095623727E-00003
0.12300561000000E-00002, 0.13401386876650E+00001, 0.27243471606208E+00001, 0.14925141497091E-00003, 0.13257150690110E+00001, 0.27304632520936E+00001, 0.15833178461893E-00012, 0.14423618654085E-00001, -.61160914727312E-00002, 0.14925141481257E-00003
0.12323089500000E-00002, 0.13357899315290E+00001, 0.27468042771753E+00001, 0.14769994549261E-00003, 0.13213970088235E+00001, 0.27529157215571E+00001, 0.15704400982801E-00012, 0.14392922705508E-00001, -.61114443818731E-00002, 0.14769994533557E-00003
0.12345618000000E-00002, 0.13639178623196E+00001, 0.27876625875412E+00001, 0.14650551247678E-00003, 0.13495307333469E+00001, 0.27937860309679E+00001, 0.15720512672321E-00012, 0.14387128972786E-00001, -.61234434267832E-00002, 0.14650551231957E-00003
0.12368146500000E-00002, 0.14214197597837E+00001, 0.28285999180839E+00001, 0.14498896082499E-00003, 0.14070253279897E+00001, 0.28347289626765E+00001, 0.15766461057700E-00012, 0.14394431793995E-00001, -.61290445926043E-00002, 0.14498896066732E-00003
0.12390675000000E-00002, 0.14732850176559E+00001, 0.28329030248585E+00001, 0.14352572060800E-00003, 0.14588788699819E+00001, 0.28390216919915E+00001, 0.15728165428593E-00012, 0.14406147673980E-00001, -.61186671329900E-00002, 0.14352572045072E-00003
0.12413203500000E-00002, 0.14722298069782E+00001, 0.27854364103722E+00001, 0.14158398745114E-00003, 0.14578106912192E+00001, 0.27915382991547E+00001, 0.15620080493239E-00012, 0.14419115758996E-00001, -.61018887824671E-00002, 0.14158398729494E-00003
0.12435732000000E-00002, 0.14176032170337E+00001, 0.26997988162702E+00001, 0.13915131792770E-00003, 0.14031759063477E+00001, 0.27058877336328E+00001, 0.15601871696050E-00012, 0.14427310685983E-00001, -.60889173625744E-00002, 0.13915131777168E-00003
0.12458260500000E-00002, 0.13486477089984E+00001, 0.26169044058595E+00001, 0.13659824852909E-00003, 0.13342237141811E+00001, 0.26229849272109E+00001, 0.15771629840306E-00012, 0.14423994817320E-00001, -.60805213513627E-00002, 0.13659824837137E-00003
0.12480789000000E-00002, 0.13082549291201E+00001, 0.25869224157706E+00001, 0.13450997520727E-00003, 0.12938518336086E+00001, 0.25929903966859E+00001, 0.16001062370287E-00012, 0.14403095511503E-00001, -.60679809152851E-00002, 0.13450997504726E-00003
0.12503317500000E-00002, 0.13102674066005E+00001, 0.26138242060815E+00001, 0.13354709318462E-00003, 0.12958959750390E+00001, 0.26198725656869E+00001, 0.16048445683018E-00012, 0.14371431561551E-00001, -.60483596053216E-00002, 0.13354709302414E-00003
0.12525846000000E-00002, 0.13248118703823E+00001, 0.26574917654025E+00001, 0.13380697651163E-00003, 0.13104636315022E+00001, 0.26635238533150E+00001, 0.15896185458193E-00012, 0.14348238880064E-00001, -.60320879124713E-00002, 0.13380697635267E-00003
0.12548374500000E-00002, 0.13285892176155E+00001, 0.26982881729466E+00001, 0.13499829993558E-00003, 0.13142533720519E+00001, 0.27043158619973E+00001, 0.15787778142848E-00012, 0.14335845563579E-00001, -.60276890506650E-00002, 0.13499829977770E-00003
0.12570903000000E-00002, 0.13330863550270E+00001, 0.27439977857138E+00001, 0.13753856604727E-00003, 0.13187738478800E+00001, 0.27500327138268E+00001, 0.15945946395969E-00012, 0.14312507146964E-00001, -.60349281129985E-00002, 0.13753856588781E-00003
0.12593431500000E-00002, 0.13542514372320E+00001, 0.27881235017154E+00001, 0.14127090806841E-00003, 0.13399920939916E+00001, 0.27941696318883E+00001, 0.16180337711983E-00012, 0.14259343240370E-00001, -.60461301729040E-00002, 0.14127090790660E-00003
0.12615960000000E-00002, 0.13898179651426E+00001, 0.28191138329423E+00001, 0.14487681108639E-00003, 0.13756284479972E+00001, 0.28251633449395E+00001, 0.16205102258949E-00012, 0.14189517145425E-00001, -.60495119971962E-00002, 0.14487681092433E-00003
0.12638488500000E-00002, 0.14195374292800E+00001, 0.28306992327404E+00001, 0.14815478030875E-00003, 0.14054033278718E+00001, 0.28367348400588E+00001, 0.15913040138818E-00012, 0.14134101408254E-00001, -.60356073184594E-00002, 0.14815478014962E-00003
0.12661017000000E-00002, 0.14240902847744E+00001, 0.28087246311078E+00001, 0.15124293932460E-00003, 0.14099842077520E+00001, 0.28147301607702E+00001, 0.15617205148351E-00012, 0.14106077022437E-00001, -.60055296624103E-00002, 0.15124293916843E-00003
0.12683545500000E-00002, 0.14126461562475E+00001, 0.27620942062172E+00001, 0.15412901545599E-00003, 0.13985531668987E+00001, 0.27680584328129E+00001, 0.15560719082509E-00012, 0.14092989348744E-00001, -.59642265957192E-00002, 0.15412901530038E-00003
0.12706074000000E-00002, 0.14052728829127E+00001, 0.27180799318696E+00001, 0.15726832433161E-00003, 0.13911910152303E+00001, 0.27239951964100E+00001, 0.15695922542942E-00012, 0.14081867682433E-00001, -.59152645404230E-00002, 0.15726832417465E-00003
0.12728602500000E-00002, 0.13975150730659E+00001, 0.26835659515491E+00001, 0.16028354072718E-00003, 0.13834449670199E+00001, 0.26894269309284E+00001, 0.15866528161663E-00012, 0.14070106046012E-00001, -.58609793792733E-00002, 0.16028354056851E-00003
0.12751131000000E-00002, 0.13792092913408E+00001, 0.26630201602976E+00001, 0.16313848222062E-00003, 0.13651518191185E+00001, 0.26688307706512E+00001, 0.16060505866741E-00012, 0.14057472222293E-00001, -.58106103536737E-00002, 0.16313848206002E-00003
0.12773659500000E-00002, 0.13607483672745E+00001, 0.26707470375954E+00001, 0.16589812561060E-00003, 0.13467025720158E+00001, 0.26765253348682E+00001, 0.16252947017156E-00012, 0.14045795258691E-00001, -.57782972727306E-00002, 0.16589812544807E-00003
0.12796188000000E-00002, 0.13502116260183E+00001, 0.27046082493755E+00001, 0.16850229153171E-00003, 0.13361756662585E+00001, 0.27103822154695E+00001, 0.16234092046888E-00012, 0.14035959759782E-00001, -.57739660939269E-00002, 0.16850229136937E-00003
0.12818716500000E-00002, 0.13433822458568E+00001, 0.27317853458689E+00001, 0.17078648643009E-00003, 0.13293559715470E+00001, 0.27375801637750E+00001, 0.16076259460973E-00012, 0.14026274309801E-00001, -.57948179060860E-00002, 0.17078648626933E-00003
0.12841245000000E-00002, 0.13325655566736E+00001, 0.27203784866587E+00001, 0.17280197496023E-00003, 0.13185474195668E+00001, 0.27262081085051E+00001, 0.15967237264434E-00012, 0.14018137106745E-00001, -.58296218464331E-00002, 0.17280197480055E-00003
0.12863773500000E-00002, 0.13083433130899E+00001, 0.26783317119280E+00001, 0.17418821448835E-00003, 0.12943354479991E+00001, 0.26842004879298E+00001, 0.15911969872259E-00012, 0.14007865090820E-00001, -.58687760018501E-00002, 0.17418821432923E-00003
0.12886302000000E-00002, 0.12756899095163E+00001, 0.26396092795777E+00001, 0.17397841982919E-00003, 0.12617071613731E+00001, 0.26455120453997E+00001, 0.15861886698641E-00012, 0.13982748143186E-00001, -.59027658220279E-00002, 0.17397841967057E-00003
0.12908830500000E-00002, 0.12658237052149E+00001, 0.26333109503376E+00001, 0.17257048198249E-00003, 0.12518820199051E+00001, 0.26392279139376E+00001, 0.15756438706790E-00012, 0.13941685309821E-00001, -.59169636000047E-00002, 0.17257048182493E-00003
0.12931359000000E-00002, 0.13011665253560E+00001, 0.26700120445360E+00001, 0.17044754552008E-00003, 0.12872618361794E+00001, 0.26759153426907E+00001, 0.15621431542080E-00012, 0.13904689176643E-00001, -.59032981547277E-00002, 0.17044754536387E-00003
0.12953887500000E-00002, 0.13598606900358E+00001, 0.27337433047273E+00001, 0.16803518225259E-00003, 0.13459698719946E+00001, 0.27396183885927E+00001, 0.15515201991041E-00012, 0.13890818041183E-00001, -.58750838654212E-00002, 0.16803518209743E-00003
0.12976416000000E-00002, 0.14034717601889E+00001, 0.27831645454005E+00001, 0.16572340337856E-00003, 0.13895782133983E+00001, 0.27890170768030E+00001, 0.15488480452590E-00012, 0.13893546790631E-00001, -.58525314024868E-00002, 0.16572340322368E-00003
0.12998944500000E-00002, 0.14208990817036E+00001, 0.27817145513686E+00001, 0.16373951117277E-00003, 0.14070055768519E+00001, 0.27875581357581E+00001, 0.15522916798253E-00012, 0.13893504851746E-00001, -.58435843895810E-00002, 0.16373951101754E-00003
0.13021473000000E-00002, 0.14214039470225E+00001, 0.27351538776463E+00001, 0.16201578007985E-00003, 0.14075268037042E+00001, 0.27409940788212E+00001, 0.15653914417247E-00012, 0.13877143318364E-00001, -.58402011748769E-00002, 0.16201577992331E-00003
0.13044001500000E-00002, 0.14103668861997E+00001, 0.26745793648964E+00001, 0.16061208138744E-00003, 0.13965259989177E+00001, 0.26804139733207E+00001, 0.15920407729904E-00012, 0.13840887281992E-00001, -.58346084243524E-00002, 0.16061208122823E-00003
0.13066530000000E-00002, 0.13891254848936E+00001, 0.26188550227203E+00001, 0.15942203127003E-00003, 0.13753278342909E+00001, 0.26246850037279E+00001, 0.16122328348121E-00012, 0.13797650602647E-00001, -.58299810075707E-00002, 0.15942203110880E-00003
0.13089058500000E-00002, 0.13667387787717E+00001, 0.25809601789684E+00001, 0.15894460135765E-00003, 0.13529726020282E+00001, 0.25867879088729E+00001, 0.16078747914004E-00012, 0.13766176743525E-00001, -.58277299044541E-00002, 0.15894460119686E-00003
0.13111587000000E-00002, 0.13610678478062E+00001, 0.25803087043860E+00001, 0.15911640240406E-00003, 0.13473118299658E+00001, 0.25861349173175E+00001, 0.15968344456002E-00012, 0.13756017840463E-00001, -.58262129315507E-00002, 0.15911640224438E-00003
0.13134115500000E-00002, 0.13827437521576E+00001, 0.26238921980149E+00001, 0.15938554871790E-00003, 0.13689772545894E+00001, 0.26297200709941E+00001, 0.15962084251223E-00012, 0.13766497568226E-00001, -.58278729791541E-00002, 0.15938554855828E-00003
0.13156644000000E-00002, 0.14205282504022E+00001, 0.26904961218101E+00001, 0.15918167622540E-00003, 0.14067467985631E+00001, 0.26963268608218E+00001, 0.16053877698572E-00012, 0.13781451839090E-00001, -.58307390117261E-00002, 0.15918167606486E-00003
0.13179172500000E-00002, 0.14555124771060E+00001, 0.27439651349224E+00001, 0.15826589882218E-00003, 0.14417304911174E+00001, 0.27497921196641E+00001, 0.16180630944439E-00012, 0.13781985988590E-00001, -.58269847416546E-00002, 0.15826589866037E-00003
0.13201701000000E-00002, 0.14797944377677E+00001, 0.27628682093295E+00001, 0.15708689615485E-00003, 0.14660231821369E+00001, 0.27686802208944E+00001, 0.16166813377685E-00012, 0.13771255630769E-00001, -.58120115648576E-00002, 0.15708689599318E-00003
0.13224229500000E-00002, 0.14864176701331E+00001, 0.27435935746819E+00001, 0.15605540116411E-00003, 0.14726494038701E+00001, 0.27493848763693E+00001, 0.16008575470969E-00012, 0.13768266262956E-00001, -.57913016873595E-00002, 0.15605540100403E-00003
0.13246758000000E-00002, 0.14668419838474E+00001, 0.26912031754106E+00001, 0.15529133501919E-00003, 0.14530642136970E+00001, 0.26969821934013E+00001, 0.15766745642214E-00012, 0.13777770150393E-00001, -.57790179906685E-00002, 0.15529133486152E-00003
0.13269286500000E-00002, 0.14269570736888E+00001, 0.26223638921079E+00001, 0.15511741742235E-00003, 0.14131740974280E+00001, 0.26281450850654E+00001, 0.15597732586838E-00012, 0.13782976260801E-00001, -.57811929575453E-00002, 0.15511741726637E-00003
0.13291815000000E-00002, 0.13842615867997E+00001, 0.25632914750957E+00001, 0.15491896602477E-00003, 0.13704879832259E+00001, 0.25690841691433E+00001, 0.15659906236089E-00012, 0.13773603573728E-00001, -.57926940476436E-00002, 0.15491896586817E-00003
0.13314343500000E-00002, 0.13543954225038E+00001, 0.25437456858028E+00001, 0.15516517359437E-00003, 0.13406409173586E+00001, 0.25495555062464E+00001, 0.15871939011770E-00012, 0.13754505145189E-00001, -.58098204435378E-00002, 0.15516517343565E-00003
0.13336872000000E-00002, 0.13469042044898E+00001, 0.25772005146295E+00001, 0.15571239270083E-00003, 0.13331741762999E+00001, 0.25830393125711E+00001, 0.15976172268028E-00012, 0.13730028189900E-00001, -.58387979415871E-00002, 0.15571239254107E-00003
0.13359400500000E-00002, 0.13612762437700E+00001, 0.26429766779928E+00001, 0.15658903592737E-00003, 0.13475752036524E+00001, 0.26488607783674E+00001, 0.15910728589314E-00012, 0.13701040117528E-00001, -.58841003745836E-00002, 0.15658903576826E-00003
0.13381929000000E-00002, 0.13908202249754E+00001, 0.27074647363745E+00001, 0.15810087627292E-00003, 0.13771429195961E+00001, 0.27134011286959E+00001, 0.15863341029303E-00012, 0.13677305379364E-00001, -.59363923213801E-00002, 0.15810087611429E-00003
0.13404457500000E-00002, 0.14260627901229E+00001, 0.27483829213621E+00001, 0.15975663958075E-00003, 0.14123900705246E+00001, 0.27543637721633E+00001, 0.15908115929853E-00012, 0.13672719598376E-00001, -.59808508011958E-00002, 0.15975663942166E-00003
0.13426986000000E-00002, 0.14514432752556E+00001, 0.27545870767842E+00001, 0.16140409799793E-00003, 0.14377619459862E+00001, 0.27605927387602E+00001, 0.15928703843976E-00012, 0.13681329269362E-00001, -.60056619759455E-00002, 0.16140409783865E-00003
0.13449514500000E-00002, 0.14573274498363E+00001, 0.27268358834046E+00001, 0.16297178334745E-00003, 0.14436479161784E+00001, 0.27328399205193E+00001, 0.15878750010310E-00012, 0.13679533657953E-00001, -.60040371146580E-00002, 0.16297178318866E-00003
0.13472043000000E-00002, 0.14446405326538E+00001, 0.26785988907663E+00001, 0.16381278220367E-00003, 0.14309806686162E+00001, 0.26845827654748E+00001, 0.15797114624015E-00012, 0.13659864037610E-00001, -.59838747084629E-00002, 0.16381278204570E-00003
0.13494571500000E-00002, 0.14215862474892E+00001, 0.26315816470735E+00001, 0.16411605524486E-00003, 0.14079517690007E+00001, 0.26375429246890E+00001, 0.15680762847204E-00012, 0.13634478488502E-00001, -.59612776155059E-00002, 0.16411605508806E-00003
0.13517100000000E-00002, 0.14002750988716E+00001, 0.26060378713372E+00001, 0.16423423186004E-00003, 0.13866626613439E+00001, 0.26119881869898E+00001, 0.15735929688158E-00012, 0.13612437527707E-00001, -.59503156526383E-00002, 0.16423423170268E-00003
0.13539628500000E-00002, 0.13845127900982E+00001, 0.26101136975814E+00001, 0.16461820173854E-00003, 0.13709158409807E+00001, 0.26160730876076E+00001, 0.15919409839514E-00012, 0.13596949117550E-00001, -.59593900261536E-00002, 0.16461820157934E-00003
0.13562157000000E-00002, 0.13715166728749E+00001, 0.26364484474799E+00001, 0.16549993388021E-00003, 0.13579276331468E+00001, 0.26424345161239E+00001, 0.16167210492930E-00012, 0.13589039728135E-00001, -.59860686439113E-00002, 0.16549993371854E-00003
0.13584685500000E-00002, 0.13589975048218E+00001, 0.26602127027304E+00001, 0.16641836976392E-00003, 0.13454131256550E+00001, 0.26662336929831E+00001, 0.16457390857240E-00012, 0.13584379166774E-00001, -.60209902526613E-00002, 0.16641836959935E-00003
0.13607214000000E-00002, 0.13489404338194E+00001, 0.26587975354354E+00001, 0.16752887390540E-00003, 0.13353612488488E+00001, 0.26648494055815E+00001, 0.16519279552855E-00012, 0.13579184970638E-00001, -.60518701460831E-00002, 0.16752887374021E-00003
0.13629742500000E-00002, 0.13552554909697E+00001, 0.26322126640679E+00001, 0.16889462137197E-00003, 0.13416710329105E+00001, 0.26382821376113E+00001, 0.16245514574100E-00012, 0.13584458059111E-00001, -.60694735434353E-00002, 0.16889462120951E-00003
0.13652271000000E-00002, 0.13773318732556E+00001, 0.26013964983715E+00001, 0.17053011674271E-00003, 0.13637147630758E+00001, 0.26074726299036E+00001, 0.15755708766974E-00012, 0.13617110179865E-00001, -.60761315321825E-00002, 0.17053011658515E-00003
0.13674799500000E-00002, 0.13874110106407E+00001, 0.25831139037751E+00001, 0.17144369431252E-00003, 0.13737466696574E+00001, 0.25891964535116E+00001, 0.15361409710724E-00012, 0.13664340983363E-00001, -.60825497364676E-00002, 0.17144369415891E-00003
0.13697328000000E-00002, 0.13728816381597E+00001, 0.25833490978713E+00001, 0.17170535627326E-00003, 0.13591986507387E+00001, 0.25894384344000E+00001, 0.15302232499828E-00012, 0.13682987420923E-00001, -.60893365286713E-00002, 0.17170535612024E-00003
0.13719856500000E-00002, 0.13527349063102E+00001, 0.26054653346889E+00001, 0.17145808173692E-00003, 0.13390798059728E+00001, 0.26115554347656E+00001, 0.15437072197861E-00012, 0.13655100337320E-00001, -.60901000767782E-00002, 0.17145808158255E-00003
0.13742385000000E-00002, 0.13459763522635E+00001, 0.26445843728877E+00001, 0.17100052495135E-00003, 0.13323768689326E+00001, 0.26506739905785E+00001, 0.15639352109851E-00012, 0.13599483330953E-00001, -.60896176907348E-00002, 0.17100052479495E-00003
0.13764913500000E-00002, 0.13591984517069E+00001, 0.26766606609872E+00001, 0.17028303248962E-00003, 0.13456597838250E+00001, 0.26827522297498E+00001, 0.15824589112626E-00012, 0.13538667881970E-00001, -.60915687625937E-00002, 0.17028303233138E-00003
0.13787442000000E-00002, 0.13888823363036E+00001, 0.26781209188226E+00001, 0.16912791327032E-00003, 0.13753842632868E+00001, 0.26842174678586E+00001, 0.15974528199894E-00012, 0.13498073016742E-00001, -.60965490360278E-00002, 0.16912791311057E-00003
0.13809970500000E-00002, 0.14205015702689E+00001, 0.26426777202826E+00001, 0.16702632871082E-00003, 0.14070028237753E+00001, 0.26487890471847E+00001, 0.16127914242184E-00012, 0.13498746493641E-00001, -.61113269021481E-00002, 0.16702632854954E-00003
0.13832499000000E-00002, 0.14334039248251E+00001, 0.25884041439807E+00001, 0.16461753162111E-00003, 0.14198744496965E+00001, 0.25945427873018E+00001, 0.16313160987589E-00012, 0.13529475128613E-00001, -.61386433210873E-00002, 0.16461753145798E-00003
0.13855027500000E-00002, 0.14303619300576E+00001, 0.25466889354927E+00001, 0.16256281832304E-00003, 0.14167943050826E+00001, 0.25528567418045E+00001, 0.16511220017474E-00012, 0.13567624974946E-00001, -.61678063118660E-00002, 0.16256281815792E-00003
0.13877556000000E-00002, 0.14331076173607E+00001, 0.25396608591707E+00001, 0.16131916822947E-00003, 0.14195025625311E+00001, 0.25458420483226E+00001, 0.16613751527604E-00012, 0.13605054829609E-00001, -.61811891518953E-00002, 0.16131916806333E-00003
0.13900084500000E-00002, 0.14488312936097E+00001, 0.25653512849821E+00001, 0.16064217744054E-00003, 0.14351872608652E+00001, 0.25715277689272E+00001, 0.16525757959598E-00012, 0.13644032744587E-00001, -.61764839450764E-00002, 0.16064217727528E-00003
0.13922613000000E-00002, 0.14637536718734E+00001, 0.26110951171432E+00001, 0.16004752942061E-00003, 0.14500752059161E+00001, 0.26172581938597E+00001, 0.16243347028011E-00012, 0.13678465957351E-00001, -.61630767164329E-00002, 0.16004752925818E-00003
0.13945141500000E-00002, 0.14612583836497E+00001, 0.26733905444015E+00001, 0.15953787911498E-00003, 0.14475630604776E+00001, 0.26795437106671E+00001, 0.15963651687105E-00012, 0.13695323172090E-00001, -.61531662656252E-00002, 0.15953787895535E-00003
0.13967670000000E-00002, 0.14410687943776E+00001, 0.27324471951420E+00001, 0.15855987133382E-00003, 0.14273860369680E+00001, 0.27386000419347E+00001, 0.15717849517991E-00012, 0.13682757409584E-00001, -.61528467927108E-00002, 0.15855987117664E-00003
0.13990198500000E-00002, 0.14100355364480E+00001, 0.27614000465185E+00001, 0.15718318985923E-00003, 0.13963950551597E+00001, 0.27675623289094E+00001, 0.15664858403242E-00012, 0.13640481288310E-00001, -.61622823909083E-00002, 0.15718318970258E-00003
0.14012727000000E-00002, 0.13826231127132E+00001, 0.27522257871072E+00001, 0.15557684879481E-00003, 0.13690382203126E+00001, 0.27584042964252E+00001, 0.15667001732195E-00012, 0.13584892400651E-00001, -.61785093180098E-00002, 0.15557684863814E-00003
0.14035255500000E-00002, 0.13695796116241E+00001, 0.27178429591404E+00001, 0.15414835801661E-00003, 0.13560439406950E+00001, 0.27240409544304E+00001, 0.15611950059701E-00012, 0.13535670929017E-00001, -.61979952900010E-00002, 0.15414835786050E-00003
0.14057784000000E-00002, 0.13673959901616E+00001, 0.26672778569585E+00001, 0.15238782916260E-00003, 0.13538931486544E+00001, 0.26734988537974E+00001, 0.15600274061497E-00012, 0.13502841507150E-00001, -.62209968389603E-00002, 0.15238782900660E-00003
0.14080312500000E-00002, 0.13739974460532E+00001, 0.26073135838064E+00001, 0.15030380293431E-00003, 0.13605079583260E+00001, 0.26135612869698E+00001, 0.15751107856819E-00012, 0.13489487727239E-00001, -.62477031633533E-00002, 0.15030380277680E-00003
0.14102841000000E-00002, 0.13999074395101E+00001, 0.25637195913569E+00001, 0.14861637217412E-00003, 0.13864078798986E+00001, 0.25699893469536E+00001, 0.15904838496847E-00012, 0.13499559611479E-00001, -.62697555966336E-00002, 0.14861637201508E-00003
0.14125369500000E-00002, 0.14439734624393E+00001, 0.25591025145495E+00001, 0.14814820154646E-00003, 0.14304397160458E+00001, 0.25653818061436E+00001, 0.15976197477468E-00012, 0.13533746393483E-00001, -.62792915941830E-00002, 0.14814820138670E-00003
0.14147898000000E-00002, 0.14799310758039E+00001, 0.25846577979864E+00001, 0.14863242327241E-00003, 0.14663500302773E+00001, 0.25909379735823E+00001, 0.15913777686059E-00012, 0.13581045526612E-00001, -.62801755959203E-00002, 0.14863242311328E-00003
0.14170426500000E-00002, 0.14915828364418E+00001, 0.26281035226644E+00001, 0.14942836586148E-00003, 0.14779638159642E+00001, 0.26343772106659E+00001, 0.15839209994131E-00012, 0.13619020477580E-00001, -.62736880015236E-00002, 0.14942836570309E-00003
0.14192955000000E-00002, 0.14897846358072E+00001, 0.26843266828682E+00001, 0.14999837211862E-00003, 0.14761490564211E+00001, 0.26905806862962E+00001, 0.15948983777324E-00012, 0.13635579386125E-00001, -.62540034280093E-00002, 0.14999837195914E-00003
0.14215483500000E-00002, 0.14775760137444E+00001, 0.27326598348598E+00001, 0.15017465895843E-00003, 0.14639468580175E+00001, 0.27388856904737E+00001, 0.16117652169235E-00012, 0.13629155726889E-00001, -.62258556139328E-00002, 0.15017465879725E-00003
0.14238012000000E-00002, 0.14564772388747E+00001, 0.27349291412820E+00001, 0.15060536994275E-00003, 0.14428748183430E+00001, 0.27411361011540E+00001, 0.16089844091813E-00012, 0.13602420531695E-00001, -.62069598720379E-00002, 0.15060536978185E-00003
0.14260540500000E-00002, 0.14336465201450E+00001, 0.26829653365106E+00001, 0.15216937331645E-00003, 0.14200756949591E+00001, 0.26891758915294E+00001, 0.15962604106819E-00012, 0.13570825185941E-00001, -.62105550188526E-00002, 0.15216937315683E-00003
0.14283069000000E-00002, 0.14192049913921E+00001, 0.26041754090780E+00001, 0.15461892418701E-00003, 0.14056543679830E+00001, 0.26104122582296E+00001, 0.15990212610503E-00012, 0.13550623409036E-00001, -.62368491516075E-00002, 0.15461892402711E-00003
0.14305597500000E-00002, 0.14162971625920E+00001, 0.25402360158408E+00001, 0.15744612659349E-00003, 0.14027610419842E+00001, 0.25465063349560E+00001, 0.16071094330232E-00012, 0.13536120607747E-00001, -.62703191151822E-00002, 0.15744612643278E-00003
0.14328126000000E-00002, 0.14295077713741E+00001, 0.25140614354800E+00001, 0.16038495350527E-00003, 0.14159895928741E+00001, 0.25203500715602E+00001, 0.16037899970278E-00012, 0.13518178499967E-00001, -.62886360802784E-00002, 0.16038495334489E-00003
0.14350654500000E-00002, 0.14599801638032E+00001, 0.25255346994426E+00001, 0.16284372584886E-00003, 0.14464806758511E+00001, 0.25318188128767E+00001, 0.16030134073766E-00012, 0.13499487952156E-00001, -.62841134340458E-00002, 0.16284372568856E-00003
0.14373183000000E-00002, 0.14896627949900E+00001, 0.25734876055356E+00001, 0.16424924372752E-00003, 0.14761773175546E+00001, 0.25797501218347E+00001, 0.16034081683014E-00012, 0.13485477435346E-00001, -.62625162991003E-00002, 0.16424924356718E-00003
0.14395711500000E-00002, 0.15068379859008E+00001, 0.26364345188921E+00001, 0.16463884284492E-00003, 0.14933542329878E+00001, 0.26426706236658E+00001, 0.15935920723195E-00012, 0.13483752913019E-00001, -.62361047737497E-00002, 0.16463884268556E-00003
0.14418240000000E-00002, 0.15057151127599E+00001, 0.26838326734087E+00001, 0.16405327008383E-00003, 0.14922203631557E+00001, 0.26900509947202E+00001, 0.15799381893943E-00012, 0.13494749604210E-00001, -.62183213115708E-00002, 0.16405326992584E-00003
0.14440768500000E-00002, 0.14852548654597E+00001, 0.27016891244937E+00001, 0.16317659585156E-00003, 0.14717477395857E+00001, 0.27078974598287E+00001, 0.15772269443038E-00012, 0.13507125874053E-00001, -.62083353350342E-00002, 0.16317659569383E-00003
0.14463297000000E-00002, 0.14510444485570E+00001, 0.26934591896563E+00001, 0.16249578339622E-00003, 0.14375297935948E+00001, 0.26996576725555E+00001, 0.15900069664180E-00012, 0.13514654962283E-00001, -.61984828991901E-00002, 0.16249578323722E-00003
0.14485825500000E-00002, 0.14123345081718E+00001, 0.26650454224367E+00001, 0.16241609249498E-00003, 0.13988180074038E+00001, 0.26712384777785E+00001, 0.16017973664098E-00012, 0.13516500768010E-00001, -.61930553418227E-00002, 0.16241609233480E-00003
0.14508354000000E-00002, 0.13879240306188E+00001, 0.26197864797792E+00001, 0.16329309003220E-00003, 0.13744123562584E+00001, 0.26259887180335E+00001, 0.16011363407256E-00012, 0.13511674360374E-00001, -.62022382542955E-00002, 0.16329308987209E-00003
0.14530882500000E-00002, 0.13883079283710E+00001, 0.25784626163231E+00001, 0.16498045430022E-00003, 0.13748037890963E+00001, 0.25846905776830E+00001, 0.16007567521837E-00012, 0.13504139274663E-00001, -.62279613598714E-00002, 0.16498045414015E-00003
0.14553411000000E-00002, 0.14077282590269E+00001, 0.25679821939941E+00001, 0.16742706415249E-00003, 0.13942249803053E+00001, 0.25742438469216E+00001, 0.15990027896375E-00012, 0.13503278721594E-00001, -.62616529275375E-00002, 0.16742706399259E-00003
0.14575939500000E-00002, 0.14385203327020E+00001, 0.25917927880835E+00001, 0.17006252628377E-00003, 0.14250108465151E+00001, 0.25980877628432E+00001, 0.15911727565619E-00012, 0.13509486186903E-00001, -.62949747597001E-00002, 0.17006252612465E-00003
0.14598468000000E-00002, 0.14694797260153E+00001, 0.26212890499706E+00001, 0.17343572558240E-00003, 0.14559596055285E+00001, 0.26276168925293E+00001, 0.15770910348113E-00012, 0.13520120486744E-00001, -.63278425587023E-00002, 0.17343572542470E-00003
0.14620996500000E-00002, 0.14880955851743E+00001, 0.26267412524229E+00001, 0.17753155471485E-00003, 0.14745598954267E+00001, 0.26330994235950E+00001, 0.15663589174503E-00012, 0.13535689747567E-00001, -.63581711720422E-00002, 0.17753155455822E-00003
0.14643525000000E-00002, 0.14909022949968E+00001, 0.26068520799661E+00001, 0.18146822238420E-00003, 0.14773458781594E+00001, 0.26132323183115E+00001, 0.15712897808505E-00012, 0.13556416837393E-00001, -.63802383453680E-00002, 0.18146822222707E-00003
0.14666053500000E-00002, 0.14873165227100E+00001, 0.25703254843386E+00001, 0.18563565412321E-00003, 0.14737340014903E+00001, 0.25767076285207E+00001, 0.15865209989677E-00012, 0.13582521219682E-00001, -.63821441820038E-00002, 0.18563565396456E-00003
0.14688582000000E-00002, 0.14755265642904E+00001, 0.25376674321548E+00001, 0.18981340058654E-00003, 0.14619107014819E+00001, 0.25440303924428E+00001, 0.15964308667450E-00012, 0.13615862808578E-00001, -.63629602880402E-00002, 0.18981340042690E-00003
0.14711110500000E-00002, 0.14611725626237E+00001, 0.25259745309801E+00001, 0.19385231603961E-00003, 0.14475276236899E+00001, 0.25323076046922E+00001, 0.15918703853389E-00012, 0.13644938933854E-00001, -.63330737120987E-00002, 0.19385231588042E-00003
0.14733639000000E-00002, 0.14512973082505E+00001, 0.25410535867496E+00001, 0.19750419275213E-00003, 0.14376402815143E+00001, 0.25473600902882E+00001, 0.15889033156153E-00012, 0.13657026736207E-00001, -.63065035386255E-00002, 0.19750419259324E-00003
0.14756167500000E-00002, 0.14521920097763E+00001, 0.25770700314318E+00001, 0.20083327318289E-00003, 0.14385366934795E+00001, 0.25833571260379E+00001, 0.16012940744347E-00012, 0.13655316296798E-00001, -.62870946061418E-00002, 0.20083327302276E-00003
0.14778696000000E-00002, 0.14670759221924E+00001, 0.26292955272669E+00001, 0.20365920523151E-00003, 0.14534307074657E+00001, 0.26355635602627E+00001, 0.16023676984251E-00012, 0.13645214726716E-00001, -.62680329957562E-00002, 0.20365920507127E-00003
0.14801224500000E-00002, 0.14882198143960E+00001, 0.26872111698344E+00001, 0.20603811909388E-00003, 0.14745899037977E+00001, 0.26934535751005E+00001, 0.15799908757133E-00012, 0.13629910598310E-00001, -.62424052661137E-00002, 0.20603811893589E-00003
0.14823753000000E-00002, 0.14903612225401E+00001, 0.27193157165173E+00001, 0.20812193903280E-00003, 0.14767467161583E+00001, 0.27255382473090E+00001, 0.15686687544669E-00012, 0.13614506381778E-00001, -.62225307917335E-00002, 0.20812193887593E-00003
0.14846281500000E-00002, 0.14677052540091E+00001, 0.27000165478126E+00001, 0.20953378591326E-00003, 0.14541107360443E+00001, 0.27062434110342E+00001, 0.15809081560168E-00012, 0.13594517964746E-00001, -.62268632216091E-00002, 0.20953378575517E-00003
0.14868810000000E-00002, 0.14386458385056E+00001, 0.26376098727186E+00001, 0.21035435028307E-00003, 0.14250714474703E+00001, 0.26438629446582E+00001, 0.15946786941590E-00012, 0.13574391035301E-00001, -.62530719395753E-00002, 0.21035435012360E-00003
0.14891338500000E-00002, 0.14161614151160E+00001, 0.25600075319427E+00001, 0.21042776865462E-00003, 0.14025881667773E+00001, 0.25662906602630E+00001, 0.16013621556760E-00012, 0.13573248338706E-00001, -.62831283203323E-00002, 0.21042776849448E-00003
0.14913867000000E-00002, 0.14010647517720E+00001, 0.25018949645573E+00001, 0.20986027473300E-00003, 0.13874693258088E+00001, 0.25082009206599E+00001, 0.16056250391521E-00012, 0.13595425963208E-00001, -.63059561026067E-00002, 0.20986027457243E-00003
0.14936395500000E-00002, 0.14026656562216E+00001, 0.24870628318361E+00001, 0.20816746340006E-00003, 0.13890390517715E+00001, 0.24933817328782E+00001, 0.16105742230711E-00012, 0.13626604450080E-00001, -.63189010420432E-00002, 0.20816746323900E-00003
0.14958924000000E-00002, 0.14199837258065E+00001, 0.25183347474833E+00001, 0.20535951198391E-00003, 0.14063324273894E+00001, 0.25246627947883E+00001, 0.16185068139910E-00012, 0.13651298417109E-00001, -.63280473049775E-00002, 0.20535951182206E-00003
0.14981452500000E-00002, 0.14428665394693E+00001, 0.25630242663159E+00001, 0.20177127045732E-00003, 0.14292007975834E+00001, 0.25693631775423E+00001, 0.16135863746579E-00012, 0.13665741885875E-00001, -.63389112264193E-00002, 0.20177127029596E-00003
0.15003981000000E-00002, 0.14558076032793E+00001, 0.25962537371959E+00001, 0.19753408478996E-00003, 0.14421294166970E+00001, 0.26026041392903E+00001, 0.15977705049933E-00012, 0.13678186582251E-00001, -.63504020944272E-00002, 0.19753408463019E-00003
0.15026509500000E-00002, 0.14661449166509E+00001, 0.26134653049036E+00001, 0.19297523397390E-00003, 0.14524426287154E+00001, 0.26198212948232E+00001, 0.15777589932293E-00012, 0.13702287935521E-00001, -.63559899196271E-00002, 0.19297523381612E-00003
0.15049038000000E-00002, 0.14833942460325E+00001, 0.26180268635853E+00001, 0.18823847505111E-00003, 0.14696525280628E+00001, 0.26243770779451E+00001, 0.15676982698638E-00012, 0.13741717969701E-00001, -.63502143598992E-00002, 0.18823847489434E-00003
0.15071566500000E-00002, 0.14996930902288E+00001, 0.26006208623502E+00001, 0.18442427376032E-00003, 0.14859043871530E+00001, 0.26069556849094E+00001, 0.15723576600149E-00012, 0.13788703075820E-00001, -.63348225592180E-00002, 0.18442427360309E-00003
0.15094095000000E-00002, 0.14966912103660E+00001, 0.25632102682274E+00001, 0.18177407251808E-00003, 0.14828655241846E+00001, 0.25695223951821E+00001, 0.15895470841108E-00012, 0.13825686181416E-00001, -.63121269547307E-00002, 0.18177407235912E-00003
0.15116623500000E-00002, 0.14815409458161E+00001, 0.25273938000708E+00001, 0.18027794160798E-00003, 0.14676993902783E+00001, 0.25336778597178E+00001, 0.16099692206318E-00012, 0.13841555537785E-00001, -.62840596470652E-00002, 0.18027794144698E-00003
0.15139152000000E-00002, 0.14655216072750E+00001, 0.25201961167938E+00001, 0.17971958368668E-00003, 0.14516803987849E+00001, 0.25264496292298E+00001, 0.16128710811042E-00012, 0.13841208490125E-00001, -.62535124359587E-00002, 0.17971958352539E-00003
0.15161680500000E-00002, 0.14525660218423E+00001, 0.25395870691458E+00001, 0.18026267352104E-00003, 0.14387258344812E+00001, 0.25458109667936E+00001, 0.15903117451828E-00012, 0.13840187361185E-00001, -.62238976477070E-00002, 0.18026267336201E-00003
0.15184209000000E-00002, 0.14389417255961E+00001, 0.25790121203641E+00001, 0.18165949487175E-00003, 0.14251042931379E+00001, 0.25852139157302E+00001, 0.15657445226225E-00012, 0.13837432458267E-00001, -.62017953661930E-00002, 0.18165949471517E-00003
0.15206737500000E-00002, 0.14287326232214E+00001, 0.26272201052478E+00001, 0.18295306238558E-00003, 0.14149081120867E+00001, 0.26334108150457E+00001, 0.15566666061571E-00012, 0.13824511134762E-00001, -.61907097979448E-00002, 0.18295306222991E-00003
0.15229266000000E-00002, 0.14207438915206E+00001, 0.26601002973991E+00001, 0.18384731030596E-00003, 0.14069329090801E+00001, 0.26662865252406E+00001, 0.15694149722858E-00012, 0.13810982440469E-00001, -.61862278414384E-00002, 0.18384731014902E-00003
0.15251794500000E-00002, 0.14159448728340E+00001, 0.26545677458565E+00001, 0.18502692122938E-00003, 0.14021268996446E+00001, 0.26607505503957E+00001, 0.15997730434837E-00012, 0.13817973189441E-00001, -.61828045392166E-00002, 0.18502692106940E-00003
0.15274323000000E-00002, 0.14177954131739E+00001, 0.26284106739929E+00001, 0.18543080693304E-00003, 0.14039479766605E+00001, 0.26345883711986E+00001, 0.16243507195546E-00012, 0.13847436513352E-00001, -.61776972056312E-00002, 0.18543080677060E-00003
0.15296851500000E-00002, 0.14334245261827E+00001, 0.26135827154713E+00001, 0.18575334643631E-00003, 0.14195399210443E+00001, 0.26197542574693E+00001, 0.16299893703295E-00012, 0.13884605138406E-00001, -.61715419980144E-00002, 0.18575334627331E-00003
0.15319380000000E-00002, 0.14683536117429E+00001, 0.26069034330715E+00001, 0.18612775809428E-00003, 0.14544364540443E+00001, 0.26130730043150E+00001, 0.16191303776040E-00012, 0.13917157698608E-00001, -.61695712434197E-00002, 0.18612775793236E-00003
0.15341908500000E-00002, 0.15031909716477E+00001, 0.26014150668247E+00001, 0.18622462197229E-00003, 0.14892566066404E+00001, 0.26075876784839E+00001, 0.15986171286076E-00012, 0.13934365007268E-00001, -.61726116592268E-00002, 0.18622462181243E-00003
0.15364437000000E-00002, 0.15145164404434E+00001, 0.26101414723892E+00001, 0.18563413191879E-00003, 0.15005852431720E+00001, 0.26163137113668E+00001, 0.15624617345449E-00012, 0.13931197271340E-00001, -.61722389776162E-00002, 0.18563413176254E-00003
0.15386965500000E-00002, 0.14999609111488E+00001, 0.26300790771821E+00001, 0.18485983388687E-00003, 0.14860463190941E+00001, 0.26362412212393E+00001, 0.15324760889625E-00012, 0.13914592054710E-00001, -.61621440572007E-00002, 0.18485983373363E-00003
0.15409494000000E-00002, 0.14651035013116E+00001, 0.26455693904586E+00001, 0.18419208916998E-00003, 0.14512109366938E+00001, 0.26517110578710E+00001, 0.15406736204078E-00012, 0.13892564617838E-00001, -.61416674123557E-00002, 0.18419208901591E-00003
0.15432022500000E-00002, 0.14190207042898E+00001, 0.26523506535383E+00001, 0.18417867950876E-00003, 0.14051509383491E+00001, 0.26584630727893E+00001, 0.15860061515128E-00012, 0.13869765940621E-00001, -.61124192509466E-00002, 0.18417867935016E-00003
0.15454551000000E-00002, 0.13740298225999E+00001, 0.26459398367485E+00001, 0.18463874029045E-00003, 0.13601730990194E+00001, 0.26520232065274E+00001, 0.16309311693433E-00012, 0.13856723580441E-00001, -.60833697788884E-00002, 0.18463874012735E-00003
0.15477079500000E-00002, 0.13382205118891E+00001, 0.26238405400527E+00001, 0.18527776488112E-00003, 0.13243590881757E+00001, 0.26299092526277E+00001, 0.16555221423482E-00012, 0.13861423713401E-00001, -.60687125749295E-00002, 0.18527776471557E-00003
0.15499608000000E-00002, 0.13271666192550E+00001, 0.25964739850881E+00001, 0.18674556386128E-00003, 0.13132838965978E+00001, 0.26025456354076E+00001, 0.16602064040435E-00012, 0.13882722657184E-00001, -.60716503194626E-00002, 0.18674556369525E-00003
0.15522136500000E-00002, 0.13499159946941E+00001, 0.25784217796211E+00001, 0.18942942698257E-00003, 0.13360041485887E+00001, 0.25845100298294E+00001, 0.16430130721675E-00012, 0.13911846105388E-00001, -.60882502083059E-00002, 0.18942942681827E-00003
0.15544665000000E-00002, 0.14005626613925E+00001, 0.25658733075634E+00001, 0.19394640216501E-00003, 0.13866196658375E+00001, 0.25719892075006E+00001, 0.16212640205948E-00012, 0.13942995555093E-00001, -.61158999371963E-00002, 0.19394640200289E-00003
0.15567193500000E-00002, 0.14572203509081E+00001, 0.25654050549706E+00001, 0.19987495145797E-00003, 0.14432438948331E+00001, 0.25715554917274E+00001, 0.15990376772585E-00012, 0.13976456075013E-00001, -.61504367567761E-00002, 0.19987495129807E-00003
0.15589722000000E-00002, 0.15075719905822E+00001, 0.25809914206204E+00001, 0.20587043968316E-00003, 0.14935541423105E+00001, 0.25871706284224E+00001, 0.15766781474846E-00012, 0.14017848271777E-00001, -.61792078019900E-00002, 0.20587043952549E-00003
0.15612250500000E-00002, 0.15484197220277E+00001, 0.26008694912082E+00001, 0.21138833517294E-00003, 0.15343464020717E+00001, 0.26070628565684E+00001, 0.15555098056985E-00012, 0.14073319955932E-00001, -.61933653601725E-00002, 0.21138833501739E-00003
0.15634779000000E-00002, 0.15751549829784E+00001, 0.26161907956294E+00001, 0.21549789358874E-00003, 0.15610065292507E+00001, 0.26223879428298E+00001, 0.15365236098175E-00012, 0.14148453727718E-00001, -.61971472003688E-00002, 0.21549789343509E-00003
0.15657307500000E-00002, 0.15845193193044E+00001, 0.26235426563032E+00001, 0.21722226634290E-00003, 0.15702843771111E+00001, 0.26297424307301E+00001, 0.15305708505189E-00012, 0.14234942193294E-00001, -.61997744268909E-00002, 0.21722226618984E-00003
0.15679836000000E-00002, 0.15654210951569E+00001, 0.26337445105280E+00001, 0.21641471360332E-00003, 0.15511190149977E+00001, 0.26399515245861E+00001, 0.15449307643385E-00012, 0.14302080159218E-00001, -.62070140581362E-00002, 0.21641471344882E-00003
0.15702364500000E-00002, 0.15294179547972E+00001, 0.26450392316870E+00001, 0.21451966569785E-00003, 0.15150845074110E+00001, 0.26512557860185E+00001, 0.15697727335195E-00012, 0.14333447386196E-00001, -.62165543314564E-00002, 0.21451966554087E-00003
0.15724893000000E-00002, 0.14893011301629E+00001, 0.26556909716435E+00001, 0.21217912971658E-00003, 0.14749679642916E+00001, 0.26619097318309E+00001, 0.15828513970235E-00012, 0.14333165871369E-00001, -.62187601874182E-00002, 0.21217912955829E-00003
0.15747421500000E-00002, 0.14470131476449E+00001, 0.26711832147209E+00001, 0.20938057522162E-00003, 0.14326988715439E+00001, 0.26773913462449E+00001, 0.15932862755005E-00012, 0.14314276100990E-00001, -.62081315239865E-00002, 0.20938057506229E-00003
0.15769950000000E-00002, 0.14131291746972E+00001, 0.26998407717048E+00001, 0.20709224429643E-00003, 0.13988331681820E+00001, 0.27060261218088E+00001, 0.16037323052241E-00012, 0.14296006515218E-00001, -.61853501040566E-00002, 0.20709224413606E-00003
0.15792478500000E-00002, 0.14083619805517E+00001, 0.27416025582153E+00001, 0.20591503984053E-00003, 0.13940685196016E+00001, 0.27477592487362E+00001, 0.16158706736757E-00012, 0.14293460950108E-00001, -.61566905208334E-00002, 0.20591503967895E-00003
0.15815007000000E-00002, 0.14372721409393E+00001, 0.27755932908336E+00001, 0.20639338371502E-00003, 0.14229628991160E+00001, 0.27817234615739E+00001, 0.16263431477956E-00012, 0.14309241823352E-00001, -.61301707402997E-00002, 0.20639338355239E-00003
0.15837535500000E-00002, 0.14721274822528E+00001, 0.27785378371326E+00001, 0.20873093390051E-00003, 0.14577879629064E+00001, 0.27846401996230E+00001, 0.16271107435402E-00012, 0.14339519346413E-00001, -.61023624903886E-00002, 0.20873093373780E-00003
0.15860064000000E-00002, 0.14893402285164E+00001, 0.27412476934392E+00001, 0.21239254491450E-00003, 0.14749630156703E+00001, 0.27473243851773E+00001, 0.16154614684717E-00012, 0.14377212846147E-00001, -.60766917381047E-00002, 0.21239254475296E-00003
0.15882592500000E-00002, 0.14883531795247E+00001, 0.26803022883082E+00001, 0.21677742837327E-00003, 0.14739438914224E+00001, 0.26863688043867E+00001, 0.16053519321349E-00012, 0.14409288102340E-00001, -.60665160784717E-00002, 0.21677742821274E-00003
0.15905121000000E-00002, 0.14797816595120E+00001, 0.26223187174896E+00001, 0.22114540248790E-00003, 0.14653439877148E+00001, 0.26283920958342E+00001, 0.16067340017475E-00012, 0.14437671797241E-00001, -.60733783446165E-00002, 0.22114540232722E-00003
0.15927649500000E-00002, 0.14657290898069E+00001, 0.25900304928355E+00001, 0.22585491549075E-00003, 0.14512564746672E+00001, 0.25961155102788E+00001, 0.16078343760012E-00012, 0.14472615139735E-00001, -.60850174433770E-00002, 0.22585491532996E-00003
0.15950178000000E-00002, 0.14399347713624E+00001, 0.25954999474845E+00001, 0.23124094294463E-00003, 0.14254262655608E+00001, 0.26015947719388E+00001, 0.15915793331998E-00012, 0.14508505801634E-00001, -.60948244543037E-00002, 0.23124094278548E-00003
0.15972706500000E-00002, 0.14002259487097E+00001, 0.26242049979184E+00001, 0.23542969721093E-00003, 0.13856924150995E+00001, 0.26303073535780E+00001, 0.15624898753483E-00012, 0.14533533610243E-00001, -.61023556595809E-00002, 0.23542969705469E-00003
0.15995235000000E-00002, 0.13597513496839E+00001, 0.26428577487260E+00001, 0.23711505287110E-00003, 0.13452012123438E+00001, 0.26489633801886E+00001, 0.15392857084478E-00012, 0.14550137340147E-00001, -.61056314626121E-00002, 0.23711505271717E-00003
0.16017763500000E-00002, 0.13359361828775E+00001, 0.26414506471030E+00001, 0.23707394422635E-00003, 0.13213692214302E+00001, 0.26475588852986E+00001, 0.15361185988855E-00012, 0.14566961447312E-00001, -.61082381956219E-00002, 0.23707394407273E-00003
0.16040292000000E-00002, 0.13332297943590E+00001, 0.26297074238488E+00001, 0.23618356012597E-00003, 0.13186478270601E+00001, 0.26358258452883E+00001, 0.15470152329837E-00012, 0.14581967298911E-00001, -.61184214394862E-00002, 0.23618355997126E-00003
0.16062820500000E-00002, 0.13478824530671E+00001, 0.26156337898758E+00001, 0.23556436666658E-00003, 0.13332904581414E+00001, 0.26217732857677E+00001, 0.15631657806765E-00012, 0.14591994925617E-00001, -.61394958918704E-00002, 0.23556436651026E-00003
0.16085349000000E-00002, 0.13787468360468E+00001, 0.26011290835349E+00001, 0.23579814295164E-00003, 0.13641424999119E+00001, 0.26072915282449E+00001, 0.15864610718159E-00012, 0.14604336134914E-00001, -.61624447099721E-00002, 0.23579814279300E-00003
0.16107877500000E-00002, 0.14152943006997E+00001, 0.25918597168565E+00001, 0.23631954381894E-00003, 0.14006674552439E+00001, 0.25980306165294E+00001, 0.16039906250765E-00012, 0.14626845455869E-00001, -.61708996728721E-00002, 0.23631954365854E-00003
0.16130406000000E-00002, 0.14403871583430E+00001, 0.26055886242840E+00001, 0.23683905444933E-00003, 0.14257249923095E+00001, 0.26117482471752E+00001, 0.16013804522088E-00012, 0.14662166033457E-00001, -.61596228911865E-00002, 0.23683905428919E-00003
0.16152934500000E-00002, 0.14476984912114E+00001, 0.26586263055201E+00001, 0.23764611132404E-00003, 0.14329995275279E+00001, 0.26647663092335E+00001, 0.15871323184446E-00012, 0.14698963683556E-00001, -.61400037134014E-00002, 0.23764611116533E-00003
0.16175463000000E-00002, 0.14545909040981E+00001, 0.27323236812401E+00001, 0.23840298573781E-00003, 0.14398725448277E+00001, 0.27384410263050E+00001, 0.15728433157655E-00012, 0.14718359270362E-00001, -.61173450649936E-00002, 0.23840298558052E-00003
0.16197991500000E-00002, 0.14678857480345E+00001, 0.27926185002778E+00001, 0.23976396803655E-00003, 0.14531601052953E+00001, 0.27987042665064E+00001, 0.15633441545620E-00012, 0.14725642739209E-00001, -.60857662286712E-00002, 0.23976396788022E-00003
0.16220520000000E-00002, 0.14699619950381E+00001, 0.28224768066563E+00001, 0.24102337800433E-00003, 0.14552270633948E+00001, 0.28285261422201E+00001, 0.15620742061908E-00012, 0.14734931643296E-00001, -.60493355637468E-00002, 0.24102337784813E-00003
0.16243048500000E-00002, 0.14470820366619E+00001, 0.28135919501387E+00001, 0.24118076634796E-00003, 0.14323386232433E+00001, 0.28196094797060E+00001, 0.15641081318919E-00012, 0.14743413418610E-00001, -.60175295672622E-00002, 0.24118076619155E-00003
0.16265577000000E-00002, 0.14067655128125E+00001, 0.27713998875571E+00001, 0.23993432937097E-00003, 0.13920193540803E+00001, 0.27773971973969E+00001, 0.15758761391286E-00012, 0.14746158732214E-00001, -.59973098398313E-00002, 0.23993432921338E-00003
0.16288105500000E-00002, 0.13664555184661E+00001, 0.27259255999580E+00001, 0.23676447952211E-00003, 0.13517150872191E+00001, 0.27319152748683E+00001, 0.15966974617984E-00012, 0.14740431246973E-00001, -.59896749103226E-00002, 0.23676447936244E-00003
0.16310634000000E-00002, 0.13376331906961E+00001, 0.26936341020329E+00001, 0.23172991120823E-00003, 0.13229012181351E+00001, 0.26996266765276E+00001, 0.16154507087718E-00012, 0.14731972560974E-00001, -.59925744946638E-00002, 0.23172991104669E-00003
0.16333162500000E-00002, 0.13259805729200E+00001, 0.26674660038210E+00001, 0.22414327967144E-00003, 0.13112443913122E+00001, 0.26734701331697E+00001, 0.16180046042539E-00012, 0.14736181607876E-00001, -.60041293486593E-00002, 0.22414327950964E-00003
0.16355691000000E-00002, 0.13300698058550E+00001, 0.26499566444283E+00001, 0.21399536056510E-00003, 0.13153144273598E+00001, 0.26559734714255E+00001, 0.15899232194654E-00012, 0.14755378495163E-00001, -.60168269971961E-00002, 0.21399536040611E-00003
0.16378219500000E-00002, 0.13464873474535E+00001, 0.26502391470665E+00001, 0.20252438464149E-00003, 0.13317100405702E+00001, 0.26562629703264E+00001, 0.15516658848285E-00012, 0.14777306883363E-00001, -.60238232598378E-00002, 0.20252438448633E-00003
0.16400748000000E-00002, 0.13812529574252E+00001, 0.26680134997202E+00001, 0.19143730488982E-00003, 0.13664624147183E+00001, 0.26740448323393E+00001, 0.15294845629637E-00012, 0.14790542706944E-00001, -.60313326190399E-00002, 0.19143730473687E-00003
0.16423276500000E-00002, 0.14261566828079E+00001, 0.26845755037124E+00001, 0.18242966637243E-00003, 0.14113574869430E+00001, 0.26906270731329E+00001, 0.15499829564489E-00012, 0.14799195864898E-00001, -.60515694205059E-00002, 0.18242966621743E-00003
0.16445805000000E-00002, 0.14492220427161E+00001, 0.26763774762041E+00001, 0.17464859283677E-00003, 0.14344080431011E+00001, 0.26824656873393E+00001, 0.15814635521702E-00012, 0.14813999614933E-00001, -.60882111351360E-00002, 0.17464859267862E-00003
0.16468333500000E-00002, 0.14374718646411E+00001, 0.26552394951521E+00001, 0.16674459481855E-00003, 0.14226381294711E+00001, 0.26613687913360E+00001, 0.15955278773102E-00012, 0.14833735169942E-00001, -.61292961838869E-00002, 0.16674459465900E-00003
0.16490862000000E-00002, 0.14076435360202E+00001, 0.26564304101235E+00001, 0.15714698073611E-00003, 0.13927910805022E+00001, 0.26625877995663E+00001, 0.15945331873255E-00012, 0.14852455517996E-00001, -.61573894428115E-00002, 0.15714698057665E-00003
0.16513390500000E-00002, 0.13798946204194E+00001, 0.26848085037428E+00001, 0.14731988890158E-00003, 0.13650204607356E+00001, 0.26909766132260E+00001, 0.15953229147055E-00012, 0.14874159683757E-00001, -.61681094832389E-00002, 0.14731988874205E-00003
0.16535919000000E-00002, 0.13607175740592E+00001, 0.27123702983943E+00001, 0.13835555449491E-00003, 0.13458085880283E+00001, 0.27185407537370E+00001, 0.15880010912761E-00012, 0.14908986030945E-00001, -.61704553426358E-00002, 0.13835555433611E-00003
0.16558447500000E-00002, 0.13513150803223E+00001, 0.27185666998103E+00001, 0.13257865946358E-00003, 0.13363649283002E+00001, 0.27247309352960E+00001, 0.15745102365863E-00012, 0.14950152022126E-00001, -.61642354856407E-00002, 0.13257865930613E-00003
0.16580976000000E-00002, 0.13561960633715E+00001, 0.27077920021417E+00001, 0.12907664900744E-00003, 0.13411978671451E+00001, 0.27139446117789E+00001, 0.15744355199710E-00012, 0.14998196226378E-00001, -.61526096371853E-00002, 0.12907664885000E-00003
0.16603504500000E-00002, 0.13813023495672E+00001, 0.26903999915439E+00001, 0.12601961059739E-00003, 0.13662418679201E+00001, 0.26965466787795E+00001, 0.15939248348067E-00012, 0.15060481647062E-00001, -.61466872356183E-00002, 0.12601961043799E-00003
0.16626033000000E-00002, 0.14232262894870E+00001, 0.26764789306364E+00001, 0.12438744000558E-00003, 0.14081051933901E+00001, 0.26826314976115E+00001, 0.16107225125517E-00012, 0.15121096096934E-00001, -.61525669751026E-00002, 0.12438743984451E-00003
0.16648561500000E-00002, 0.14632581782440E+00001, 0.26774239487429E+00001, 0.12488825472119E-00003, 0.14480983905032E+00001, 0.26835956628120E+00001, 0.16122852407533E-00012, 0.15159787740813E-00001, -.61717140690572E-00002, 0.12488825455996E-00003
0.16671090000000E-00002, 0.14789531397443E+00001, 0.26962766970529E+00001, 0.12634268759093E-00003, 0.14637712725472E+00001, 0.27024778080740E+00001, 0.15927835121981E-00012, 0.15181867197166E-00001, -.62011110210924E-00002, 0.12634268743165E-00003
0.16693618500000E-00002, 0.14629799481872E+00001, 0.27248937729947E+00001, 0.12987203193763E-00003, 0.14477776903037E+00001, 0.27311266267483E+00001, 0.15702595977852E-00012, 0.15202257883439E-00001, -.62328537536490E-00002, 0.12987203178060E-00003
0.16716147000000E-00002, 0.14242390216537E+00001, 0.27500903626789E+00001, 0.13187310623910E-00003, 0.14090170553055E+00001, 0.27563504130403E+00001, 0.15696564645042E-00012, 0.15221966348149E-00001, -.62600503613655E-00002, 0.13187310608213E-00003
0.16738675500000E-00002, 0.13767999538173E+00001, 0.27670253970983E+00001, 0.13278132667213E-00003, 0.13615708530006E+00001, 0.27733030486802E+00001, 0.15836536467729E-00012, 0.15229100816716E-00001, -.62776515818758E-00002, 0.13278132651377E-00003
0.16761204000000E-00002, 0.13408305843123E+00001, 0.27860928293065E+00001, 0.13322217682123E-00003, 0.13256061562822E+00001, 0.27923821838229E+00001, 0.15922298706017E-00012, 0.15224428030057E-00001, -.62893545164540E-00002, 0.13322217666200E-00003
0.16783732500000E-00002, 0.13303371679557E+00001, 0.28181652008991E+00001, 0.13326040881411E-00003, 0.13151167975351E+00001, 0.28244717608478E+00001, 0.15866287707169E-00012, 0.15220370420599E-00001, -.63065599487377E-00002, 0.13326040865544E-00003
0.16806261000000E-00002, 0.13418397825327E+00001, 0.28487159005597E+00001, 0.13365510124431E-00003, 0.13266173476488E+00001, 0.28550464553052E+00001, 0.15629987440407E-00012, 0.15222434883883E-00001, -.63305547455226E-00002, 0.13365510108801E-00003
0.16828789500000E-00002, 0.13586658110337E+00001, 0.28492345656073E+00001, 0.13516029218401E-00003, 0.13434326157539E+00001, 0.28555899873034E+00001, 0.15271370484416E-00012, 0.15233195279776E-00001, -.63554216960647E-00002, 0.13516029203130E-00003
0.16851318000000E-00002, 0.13694577225500E+00001, 0.28081344859852E+00001, 0.13646874031050E-00003, 0.13542039061953E+00001, 0.28145116668086E+00001, 0.15105497198515E-00012, 0.15253816354632E-00001, -.63771808234572E-00002, 0.13646874015944E-00003
0.16873846500000E-00002, 0.13723164356979E+00001, 0.27358656216624E+00001, 0.13584251976779E-00003, 0.13570355939604E+00001, 0.27422617384239E+00001, 0.15356390306206E-00012, 0.15280841737540E-00001, -.63961167614629E-00002, 0.13584251961422E-00003
0.16896375000000E-00002, 0.13687815963475E+00001, 0.26624926141663E+00001, 0.13395364695567E-00003, 0.13534765991450E+00001, 0.26689111230551E+00001, 0.15819318953604E-00012, 0.15304997202520E-00001, -.64185088888509E-00002, 0.13395364679748E-00003
0.16918903500000E-00002, 0.13633790299040E+00001, 0.26261781259711E+00001, 0.13125568366184E-00003, 0.13480657041764E+00001, 0.26326273965872E+00001, 0.16157825618483E-00012, 0.15313325727558E-00001, -.64492706160902E-00002, 0.13125568350027E-00003
0.16941432000000E-00002, 0.13673940701813E+00001, 0.26424117589218E+00001, 0.12792969778079E-00003, 0.13520864055846E+00001, 0.26488984984077E+00001, 0.16276165731229E-00012, 0.15307664596684E-00001, -.64867394859504E-00002, 0.12792969761802E-00003
0.16963960500000E-00002, 0.13909696456942E+00001, 0.26965704091571E+00001, 0.12654242581515E-00003, 0.13756612934448E+00001, 0.27030988509311E+00001, 0.16217530247515E-00012, 0.15308352249382E-00001, -.65284417740234E-00002, 0.12654242565298E-00003
0.16986489000000E-00002, 0.14248601255703E+00001, 0.27620751209902E+00001, 0.12627020093568E-00003, 0.14095240670586E+00001, 0.27686522351612E+00001, 0.16028545828898E-00012, 0.15336058511718E-00001, -.65771141709901E-00002, 0.12627020077539E-00003
0.17009017500000E-00002, 0.14439725787302E+00001, 0.28011023468347E+00001, 0.12630325414288E-00003, 0.14285917500321E+00001, 0.28077259197876E+00001, 0.15836623188950E-00012, 0.15380828698134E-00001, -.66235729528715E-00002, 0.12630325398452E-00003
0.17031546000000E-00002, 0.14367349826321E+00001, 0.27884583681611E+00001, 0.12835803285323E-00003, 0.14213122268978E+00001, 0.27951184631470E+00001, 0.15794047596994E-00012, 0.15422755734313E-00001, -.66600949859245E-00002, 0.12835803269529E-00003
0.17054074500000E-00002, 0.14072973915127E+00001, 0.27428454420727E+00001, 0.13185765622674E-00003, 0.13918485495762E+00001, 0.27495338042695E+00001, 0.15938843790675E-00012, 0.15448841936504E-00001, -.66883621967610E-00002, 0.13185765606735E-00003
0.17076603000000E-00002, 0.13639362810042E+00001, 0.26994540038038E+00001, 0.13533373501486E-00003, 0.13484812214400E+00001, 0.27061620640483E+00001, 0.16113889495178E-00012, 0.15455059564207E-00001, -.67080602445388E-00002, 0.13533373485372E-00003
0.17099131500000E-00002, 0.13235445080795E+00001, 0.26762081788028E+00001, 0.14205096063849E-00003, 0.13080897899073E+00001, 0.26829242223483E+00001, 0.15983128126269E-00012, 0.15454718172194E-00001, -.67160435455549E-00002, 0.14205096047865E-00003
0.17121660000000E-00002, 0.13096928092837E+00001, 0.26683045032685E+00001, 0.15004099379908E-00003, 0.12942219126237E+00001, 0.26750238664077E+00001, 0.15694738261078E-00012, 0.15470896660033E-00001, -.67193631391973E-00002, 0.15004099364213E-00003
0.17144188500000E-00002, 0.13254545246261E+00001, 0.26545452938408E+00001, 0.15825745524349E-00003, 0.13099497475972E+00001, 0.26612721255484E+00001, 0.15584419389223E-00012, 0.15504777028881E-00001, -.67268317075796E-00002, 0.15825745508764E-00003
0.17166717000000E-00002, 0.13453093572492E+00001, 0.26332593168263E+00001, 0.16328810473839E-00003, 0.13297704180577E+00001, 0.26399972679423E+00001, 0.15572570163526E-00012, 0.15538939191530E-00001, -.67379511159687E-00002, 0.16328810458267E-00003
0.17189245500000E-00002, 0.13591823175714E+00001, 0.26289614972288E+00001, 0.16816312994056E-00003, 0.13436256098214E+00001, 0.26357042440894E+00001, 0.15514154010681E-00012, 0.15556707749998E-00001, -.67427468606030E-00002, 0.16816312978542E-00003
0.17211774000000E-00002, 0.13707350811270E+00001, 0.26585278892494E+00001, 0.17415768545269E-00003, 0.13551752649774E+00001, 0.26652690550499E+00001, 0.15530028953517E-00012, 0.15559816149612E-00001, -.67411658005725E-00002, 0.17415768529739E-00003
0.17234302500000E-00002, 0.13794469035042E+00001, 0.27134464513243E+00001, 0.18070159075954E-00003, 0.13638886214599E+00001, 0.27201945770519E+00001, 0.15523973039440E-00012, 0.15558282044229E-00001, -.67481257275636E-00002, 0.18070159060430E-00003
0.17256831000000E-00002, 0.13894203054643E+00001, 0.27657058118502E+00001, 0.18738908286763E-00003, 0.13738692895787E+00001, 0.27724844713971E+00001, 0.15616146046472E-00012, 0.15551015885559E-00001, -.67786595468605E-00002, 0.18738908271146E-00003
0.17279359500000E-00002, 0.14019807713876E+00001, 0.27918868881885E+00001, 0.19430012956840E-00003, 0.13864453703516E+00001, 0.27987218337533E+00001, 0.15890451661351E-00012, 0.15535401035993E-00001, -.68349455648214E-00002, 0.19430012940950E-00003
0.17301888000000E-00002, 0.14131758861227E+00001, 0.27935867329760E+00001, 0.20188961670393E-00003, 0.13976582798134E+00001, 0.28004885707192E+00001, 0.16101992622747E-00012, 0.15517606309298E-00001, -.69018377432638E-00002, 0.20188961654291E-00003
0.17324416500000E-00002, 0.14205281562104E+00001, 0.27868765285742E+00001, 0.20920458335292E-00003, 0.14050234675434E+00001, 0.27938362326796E+00001, 0.16077983615071E-00012, 0.15504688667037E-00001, -.69597041053635E-00002, 0.20920458319214E-00003
0.17346945000000E-00002, 0.14203298498431E+00001, 0.27745732216579E+00001, 0.21568388219183E-00003, 0.14048310591095E+00001, 0.27815706790069E+00001, 0.15797056981422E-00012, 0.15498790733603E-00001, -.69974573490752E-00002, 0.21568388203386E-00003
0.17369473500000E-00002, 0.14161433440929E+00001, 0.27503989446694E+00001, 0.22216998869123E-00003, 0.14006449377503E+00001, 0.27574106817346E+00001, 0.15452459599810E-00012, 0.15498406342575E-00001, -.70117370651917E-00002, 0.22216998853670E-00003
0.17392002000000E-00002, 0.14208127111288E+00001, 0.27291606186908E+00001, 0.22838571348485E-00003, 0.14053173211864E+00001, 0.27361697699531E+00001, 0.15306125897833E-00012, 0.15495389942435E-00001, -.70091512623254E-00002, 0.22838571333179E-00003
0.17414530500000E-00002, 0.14346017348742E+00001, 0.27369149002809E+00001, 0.23315987573523E-00003, 0.14191164482303E+00001, 0.27439174826857E+00001, 0.15529867773982E-00012, 0.15485286643960E-00001, -.70025824048807E-00002, 0.23315987557993E-00003
0.17437059000000E-00002, 0.14367803854769E+00001, 0.27628235853825E+00001, 0.23691369219242E-00003, 0.14213073930692E+00001, 0.27698228651404E+00001, 0.15947431504778E-00012, 0.15472992407681E-00001, -.69992797579830E-00002, 0.23691369203295E-00003
0.17459587500000E-00002, 0.14089831013418E+00001, 0.27568740851538E+00001, 0.24089616301525E-00003, 0.13935217788146E+00001, 0.27638724253294E+00001, 0.16308972292799E-00012, 0.15461322527184E-00001, -.69983401756212E-00002, 0.24089616285216E-00003
0.17482116000000E-00002, 0.13544030813388E+00001, 0.26971611083260E+00001, 0.24571623819349E-00003, 0.13389521172263E+00001, 0.27041624063608E+00001, 0.16364133403533E-00012, 0.15450964112436E-00001, -.70012980347348E-00002, 0.24571623802985E-00003
0.17504644500000E-00002, 0.13048099019575E+00001, 0.26210984137348E+00001, 0.25184503814279E-00003, 0.12893679816845E+00001, 0.26281062604527E+00001, 0.16136595042934E-00012, 0.15441920272953E-00001, -.70078467179011E-00002, 0.25184503798143E-00003
0.17527173000000E-00002, 0.12916385349813E+00001, 0.25773203929213E+00001, 0.25805926092529E-00003, 0.12762053541739E+00001, 0.25843344627412E+00001, 0.15868437160745E-00012, 0.15433180807394E-00001, -.70140698198318E-00002, 0.25805926076660E-00003
0.17549701500000E-00002, 0.13095151637759E+00001, 0.25826764784057E+00001, 0.26323508207318E-00003, 0.12940916417911E+00001, 0.25896978280759E+00001, 0.15764844603158E-00012, 0.15423521984787E-00001, -.70213496701753E-00002, 0.26323508191553E-00003
0.17572230000000E-00002, 0.13374112755405E+00001, 0.26195939896383E+00001, 0.26718516002818E-00003, 0.13219931108129E+00001, 0.26266314671454E+00001, 0.15903490806175E-00012, 0.15418164727535E-00001, -.70374775070525E-00002, 0.26718515986915E-00003
0.17594758500000E-00002, 0.13695750675409E+00001, 0.26560838548160E+00001, 0.27067309170741E-00003, 0.13541542808394E+00001, 0.26631502476591E+00001, 0.16075028657075E-00012, 0.15420786701535E-00001, -.70663928431092E-00002, 0.27067309154666E-00003
0.17617287000000E-00002, 0.14085356269793E+00001, 0.26727875098139E+00001, 0.27379051787270E-00003, 0.13931162573765E+00001, 0.26798870913562E+00001, 0.16145869670970E-00012, 0.15419369602813E-00001, -.70995815422504E-00002, 0.27379051771124E-00003
0.17639815500000E-00002, 0.14390766626338E+00001, 0.26711372926530E+00001, 0.27580690166676E-00003, 0.14236720581249E+00001, 0.26782667120444E+00001, 0.16102946075971E-00012, 0.15404604508914E-00001, -.71294193913431E-00002, 0.27580690150573E-00003
0.17662344000000E-00002, 0.14396601189031E+00001, 0.26539600521939E+00001, 0.27643365189217E-00003, 0.14242780258851E+00001, 0.26611121203777E+00001, 0.15972973668950E-00012, 0.15382093018010E-00001, -.71520681838061E-00002, 0.27643365173244E-00003
0.17684872500000E-00002, 0.14179730374429E+00001, 0.26248709812735E+00001, 0.27466380315395E-00003, 0.14026116776346E+00001, 0.26320358125618E+00001, 0.15863101770174E-00012, 0.15361359808245E-00001, -.71648312882429E-00002, 0.27466380299532E-00003
0.17707401000000E-00002, 0.14020840699504E+00001, 0.26042959063966E+00001, 0.27125065330994E-00003, 0.13867418412115E+00001, 0.26114559682682E+00001, 0.15793187730620E-00012, 0.15342228738841E-00001, -.71600618716006E-00002, 0.27125065315201E-00003
0.17729929500000E-00002, 0.13995666781922E+00001, 0.26092389691438E+00001, 0.26658065716696E-00003, 0.13842433077007E+00001, 0.26163793679128E+00001, 0.15756312265297E-00012, 0.15323370491538E-00001, -.71403987689848E-00002, 0.26658065700940E-00003
0.17752458000000E-00002, 0.14022646702132E+00001, 0.26339987303573E+00001, 0.26104454492843E-00003, 0.13869631265217E+00001, 0.26411194566926E+00001, 0.15677027446178E-00012, 0.15301543691484E-00001, -.71207263353730E-00002, 0.26104454477166E-00003
0.17774986500000E-00002, 0.14162677413699E+00001, 0.26749582587940E+00001, 0.25520899886777E-00003, 0.14009974884877E+00001, 0.26820688199591E+00001, 0.15496644442585E-00012, 0.15270252882238E-00001, -.71105611650834E-00002, 0.25520899871281E-00003
0.17797515000000E-00002, 0.14434274733886E+00001, 0.27256201729292E+00001, 0.24931717685063E-00003, 0.14281971957266E+00001, 0.27327275417327E+00001, 0.15313161383326E-00012, 0.15230277661951E-00001, -.71073688034521E-00002, 0.24931717669750E-00003
0.17820043500000E-00002, 0.14610526338193E+00001, 0.27460715045960E+00001, 0.24394152943740E-00003, 0.14458554826535E+00001, 0.27531772894157E+00001, 0.15269601549194E-00012, 0.15197151165787E-00001, -.71057848196716E-00002, 0.24394152928470E-00003
0.17842572000000E-00002, 0.14528713685914E+00001, 0.27102646819035E+00001, 0.23877322712914E-00003, 0.14376827984709E+00001, 0.27173693059102E+00001, 0.15435684857536E-00012, 0.15188570120425E-00001, -.71046240067155E-00002, 0.23877322697478E-00003
0.17865100500000E-00002, 0.14313935459290E+00001, 0.26520186540471E+00001, 0.23325245586700E-00003, 0.14161976800694E+00001, 0.26591226919182E+00001, 0.15715159819362E-00012, 0.15195865859565E-00001, -.71040378710399E-00002, 0.23325245570985E-00003
0.17887629000000E-00002, 0.14150127621938E+00001, 0.26142641226604E+00001, 0.22751423538317E-00003, 0.13998243155446E+00001, 0.26213646414118E+00001, 0.15975752460363E-00012, 0.15188446649161E-00001, -.71005187513749E-00002, 0.22751423522341E-00003
0.17910157500000E-00002, 0.14064749877289E+00001, 0.26014249740909E+00001, 0.22286898428894E-00003, 0.13913219662599E+00001, 0.26085127137478E+00001, 0.16100259892032E-00012, 0.15153021469008E-00001, -.70877396568479E-00002, 0.22286898412794E-00003
0.17932686000000E-00002, 0.13974576053934E+00001, 0.26055779082407E+00001, 0.21882344836774E-00003, 0.13823499385380E+00001, 0.26126495718834E+00001, 0.16055090023967E-00012, 0.15107666855409E-00001, -.70716636427368E-00002, 0.21882344820719E-00003
0.17955214500000E-00002, 0.13900035640992E+00001, 0.26259248806147E+00001, 0.21537968830296E-00003, 0.13749294128613E+00001, 0.26329943276327E+00001, 0.15997670084671E-00012, 0.15074151237920E-00001, -.70694470180031E-00002, 0.21537968814298E-00003
0.17977743000000E-00002, 0.13955041937433E+00001, 0.26559007735334E+00001, 0.21304162551261E-00003, 0.13804484256721E+00001, 0.26629892613889E+00001, 0.16051667261853E-00012, 0.15055768071208E-00001, -.70884878554508E-00002, 0.21304162535209E-00003
0.18000271500000E-00002, 0.14073559238494E+00001, 0.26708841757334E+00001, 0.21203503759233E-00003, 0.13923120198847E+00001, 0.26780033244344E+00001, 0.16255534554473E-00012, 0.15043903964690E-00001, -.71191487010331E-00002, 0.21203503742978E-00003
0.18022800000000E-00002, 0.13984495467259E+00001, 0.26575775142785E+00001, 0.21139710802629E-00003, 0.13834260280252E+00001, 0.26647197695141E+00001, 0.16523054006945E-00012, 0.15023518700660E-00001, -.71422552355542E-00002, 0.21139710786106E-00003
0.18045328500000E-00002, 0.13675977997374E+00001, 0.26361199122083E+00001, 0.21039517153872E-00003, 0.13526087616272E+00001, 0.26432669646556E+00001, 0.16575371978396E-00012, 0.14989038110247E-00001, -.71470524473022E-00002, 0.21039517137296E-00003
0.18067857000000E-00002, 0.13504254599936E+00001, 0.26288192659322E+00001, 0.20857656609808E-00003, 0.13354713216423E+00001, 0.26359538796167E+00001, 0.16185165153641E-00012, 0.14954138351319E-00001, -.71346136844895E-00002, 0.20857656593623E-00003
0.18090385500000E-00002, 0.13678627064729E+00001, 0.26357213464994E+00001, 0.20580242275538E-00003, 0.13529330925613E+00001, 0.26428374694293E+00001, 0.15646775760745E-00012, 0.14929613911592E-00001, -.71161229299082E-00002, 0.20580242259892E-00003
0.18112914000000E-00002, 0.14012622212959E+00001, 0.26510272926283E+00001, 0.20257635420865E-00003, 0.13863497948591E+00001, 0.26581330741402E+00001, 0.15283339495015E-00012, 0.14912426436876E-00001, -.71057815119499E-00002, 0.20257635405582E-00003
0.18135442500000E-00002, 0.14303930289702E+00001, 0.26726951599316E+00001, 0.19882304887248E-00003, 0.14154977748665E+00001, 0.26798031943110E+00001, 0.15295177193100E-00012, 0.14895254103661E-00001, -.71080343793261E-00002, 0.19882304871952E-00003
0.18157971000000E-00002, 0.14557588815090E+00001, 0.27000649967452E+00001, 0.19481383847990E-00003, 0.14408799869477E+00001, 0.27071811667381E+00001, 0.15609947856887E-00012, 0.14878894561335E-00001, -.71161699929181E-00002, 0.19481383832380E-00003
0.18180499500000E-00002, 0.14760082616813E+00001, 0.27342863817285E+00001, 0.19070096831586E-00003, 0.14611452567434E+00001, 0.27414052675653E+00001, 0.15924364003217E-00012, 0.14863004937932E-00001, -.71188858368969E-00002, 0.19070096815662E-00003
0.18203028000000E-00002, 0.14804965875802E+00001, 0.27569954085290E+00001, 0.18728297038985E-00003, 0.14656596207631E+00001, 0.27641055077067E+00001, 0.16028149365962E-00012, 0.14836966817171E-00001, -.71100991777346E-00002, 0.18728297022957E-00003
0.18225556500000E-00002, 0.14688474728247E+00001, 0.27354323553227E+00001, 0.18490003069407E-00003, 0.14540506149971E+00001, 0.27425199250731E+00001, 0.16009080895724E-00012, 0.14796857827661E-00001, -.70875697503362E-00002, 0.18490003053398E-00003
0.18248085000000E-00002, 0.14559028492721E+00001, 0.26633923355407E+00001, 0.18381328850751E-00003, 0.14411413955157E+00001, 0.26704513111412E+00001, 0.16001362700101E-00012, 0.14761453756360E-00001, -.70589756005260E-00002, 0.18381328834750E-00003
0.18270613500000E-00002, 0.14395371277642E+00001, 0.25772347592847E+00001, 0.18405709250613E-00003, 0.14247873484955E+00001, 0.25842851768874E+00001, 0.15998197711356E-00012, 0.14749779268733E-00001, -.70504176027262E-00002, 0.18405709234615E-00003
0.18293142000000E-00002, 0.14090656846900E+00001, 0.25217508862941E+00001, 0.18483740928737E-00003, 0.13943174188909E+00001, 0.25288195895684E+00001, 0.15991058286123E-00012, 0.14748265799136E-00001, -.70687032743047E-00002, 0.18483740912746E-00003
0.18315670500000E-00002, 0.13849487461875E+00001, 0.25140637403298E+00001, 0.18511978124391E-00003, 0.13702118321826E+00001, 0.25211616686241E+00001, 0.16003342956497E-00012, 0.14736914004907E-00001, -.70979282943748E-00002, 0.18511978108388E-00003
0.18338199000000E-00002, 0.13936685521181E+00001, 0.25466787329652E+00001, 0.18489259114083E-00003, 0.13789524693707E+00001, 0.25538001944075E+00001, 0.16106506722302E-00012, 0.14716082747408E-00001, -.71214614422904E-00002, 0.18489259097976E-00003
0.18360727500000E-00002, 0.14295248590534E+00001, 0.26087598539939E+00001, 0.18451355306968E-00003, 0.14148260818133E+00001, 0.26158979840967E+00001, 0.16136702001849E-00012, 0.14698777240043E-00001, -.71381301027199E-00002, 0.18451355290831E-00003
0.18383256000000E-00002, 0.14696233070928E+00001, 0.26795894400624E+00001, 0.18446364291708E-00003, 0.14549354153968E+00001, 0.26867382999897E+00001, 0.16036902378692E-00012, 0.14687891696002E-00001, -.71488599272823E-00002, 0.18446364275671E-00003
0.18405784500000E-00002, 0.14948879326593E+00001, 0.27275912134639E+00001, 0.18494556702426E-00003, 0.14802102245349E+00001, 0.27347439668265E+00001, 0.15849630186602E-00012, 0.14677708124439E-00001, -.71527533625896E-00002, 0.18494556686577E-00003
0.18428313000000E-00002, 0.14955932930750E+00001, 0.27386640671852E+00001, 0.18505922151190E-00003, 0.14809319858685E+00001, 0.27458102513851E+00001, 0.15616159392202E-00012, 0.14661307206441E-00001, -.71461841998432E-00002, 0.18505922135574E-00003
0.18450841500000E-00002, 0.14707261521420E+00001, 0.27108096844381E+00001, 0.18477885702316E-00003, 0.14560915551160E+00001, 0.27179351872004E+00001, 0.15531810010781E-00012, 0.14634597025921E-00001, -.71255027623011E-00002, 0.18477885686784E-00003
0.18473370000000E-00002, 0.14225607383899E+00001, 0.26401471097883E+00001, 0.18498381738671E-00003, 0.14079582348716E+00001, 0.26472452105225E+00001, 0.15639994941493E-00012, 0.14602503518254E-00001, -.70981007342842E-00002, 0.18498381723031E-00003
0.18495898500000E-00002, 0.13643194477559E+00001, 0.25526251385353E+00001, 0.18576430695828E-00003, 0.13497484816048E+00001, 0.25597019638520E+00001, 0.15781656156570E-00012, 0.14570966151048E-00001, -.70768253166835E-00002, 0.18576430680046E-00003
0.18518427000000E-00002, 0.13241844368655E+00001, 0.25012127248455E+00001, 0.18700777311554E-00003, 0.13096384891482E+00001, 0.25082830254674E+00001, 0.15872376035839E-00012, 0.14545947717217E-00001, -.70703006219658E-00002, 0.18700777295681E-00003
0.18540955500000E-00002, 0.13188329461304E+00001, 0.25098022121629E+00001, 0.18864810035532E-00003, 0.13043037267268E+00001, 0.25168814553030E+00001, 0.16044265727146E-00012, 0.14529219403566E-00001, -.70792431401200E-00002, 0.18864810019487E-00003
0.18563484000000E-00002, 0.13408978648659E+00001, 0.25528117404127E+00001, 0.18974075677173E-00003, 0.13263816143431E+00001, 0.25599158867255E+00001, 0.16226791402391E-00012, 0.14516250522837E-00001, -.71041463128429E-00002, 0.18974075660946E-00003
0.18586012500000E-00002, 0.13790323296450E+00001, 0.25928900002063E+00001, 0.18917352568356E-00003, 0.13645332945627E+00001, 0.26000231438448E+00001, 0.16205733153477E-00012, 0.14499035082325E-00001, -.71331436384152E-00002, 0.18917352552150E-00003
0.18608541000000E-00002, 0.14205338820596E+00001, 0.26253715119072E+00001, 0.18710412842431E-00003, 0.14060573825648E+00001, 0.26325226663263E+00001, 0.16037139000518E-00012, 0.14476499494786E-00001, -.71511544190966E-00002, 0.18710412826394E-00003
0.18631069500000E-00002, 0.14530519407292E+00001, 0.26564358488054E+00001, 0.18446415512922E-00003, 0.14386003343270E+00001, 0.26635899969260E+00001, 0.15934585714431E-00012, 0.14451606402221E-00001, -.71541481206594E-00002, 0.18446415496987E-00003
0.18653598000000E-00002, 0.14716263109558E+00001, 0.26728510425145E+00001, 0.18281153372885E-00003, 0.14571963013727E+00001, 0.26799943026376E+00001, 0.16020349614673E-00012, 0.14430009583126E-00001, -.71432601231378E-00002, 0.18281153356865E-00003
0.18676126500000E-00002, 0.14833268430907E+00001, 0.26569629642725E+00001, 0.18188434877044E-00003, 0.14689070731720E+00001, 0.26640823958791E+00001, 0.16182031492820E-00012, 0.14419769918642E-00001, -.71194316065743E-00002, 0.18188434860862E-00003
0.18698655000000E-00002, 0.14908672702311E+00001, 0.26217133084392E+00001, 0.18205864563730E-00003, 0.14764452617067E+00001, 0.26288089775572E+00001, 0.16236258540795E-00012, 0.14422008524354E-00001, -.70956691180115E-00002, 0.18205864547494E-00003
0.18721183500000E-00002, 0.14885034179246E+00001, 0.25916293441815E+00001, 0.18315243933407E-00003, 0.14740696897431E+00001, 0.25987155314944E+00001, 0.16158927942359E-00012, 0.14433728181559E-00001, -.70861873129269E-00002, 0.18315243917248E-00003
0.18743712000000E-00002, 0.14730537295213E+00001, 0.25766037579165E+00001, 0.18460153548169E-00003, 0.14586028661545E+00001, 0.25836940843411E+00001, 0.15926865926119E-00012, 0.14450863366761E-00001, -.70903264245983E-00002, 0.18460153532243E-00003
0.18766240500000E-00002, 0.14546247569387E+00001, 0.25715024944982E+00001, 0.18603647287524E-00003, 0.14401660765227E+00001, 0.25786005321805E+00001, 0.15633448025543E-00012, 0.14458680416016E-00001, -.70980376823065E-00002, 0.18603647271891E-00003
0.18788769000000E-00002, 0.14446738625050E+00001, 0.25710470995920E+00001, 0.18710348592341E-00003, 0.14302311066146E+00001, 0.25781503231669E+00001, 0.15476826226929E-00012, 0.14442755890378E-00001, -.71032235749115E-00002, 0.18710348576865E-00003
0.18811297500000E-00002, 0.14466050124433E+00001, 0.25790146304977E+00001, 0.18769385136338E-00003, 0.14321975769873E+00001, 0.25861204980602E+00001, 0.15512668553942E-00012, 0.14407435455942E-00001, -.71058675624882E-00002, 0.18769385120825E-00003
0.18833826000000E-00002, 0.14607870284744E+00001, 0.26009854753055E+00001, 0.18769590487309E-00003, 0.14464176269036E+00001, 0.26080898025268E+00001, 0.15632547773728E-00012, 0.14369401570862E-00001, -.71043272212483E-00002, 0.18769590471676E-00003
0.18856354500000E-00002, 0.14823187366841E+00001, 0.26323400973992E+00001, 0.18804379523028E-00003, 0.14679761428033E+00001, 0.26394333241850E+00001, 0.15749887248345E-00012, 0.14342593880767E-00001, -.70932267857716E-00002, 0.18804379507279E-00003
0.18878883000000E-00002, 0.14883421517312E+00001, 0.26643587137395E+00001, 0.18906889001473E-00003, 0.14740104124639E+00001, 0.26714289991231E+00001, 0.15818641919258E-00012, 0.14331739267320E-00001, -.70702853835218E-00002, 0.18906888985654E-00003
0.18901411500000E-00002, 0.14630462881792E+00001, 0.26809844518343E+00001, 0.19025320261436E-00003, 0.14487189447791E+00001, 0.26880279304789E+00001, 0.16000936357756E-00012, 0.14327343400177E-00001, -.70434786446883E-00002, 0.19025320245435E-00003
0.18923940000000E-00002, 0.14102389606900E+00001, 0.26700453014902E+00001, 0.19167403641506E-00003, 0.13959199018823E+00001, 0.26770724125753E+00001, 0.16180254817693E-00012, 0.14319058807700E-00001, -.70271110850191E-00002, 0.19167403625326E-00003
0.18946468500000E-00002, 0.13493187614305E+00001, 0.26274571940034E+00001, 0.19284598623728E-00003, 0.13350138172520E+00001, 0.26344882261816E+00001, 0.16163713457486E-00012, 0.14304944178558E-00001, -.70310321781346E-00002, 0.19284598607564E-00003
0.18968997000000E-00002, 0.13126343801541E+00001, 0.25607275962727E+00001, 0.19354181502194E-00003, 0.12983488105526E+00001, 0.25677803992345E+00001, 0.15998408785502E-00012, 0.14285569601507E-00001, -.70528029618207E-00002, 0.19354181486195E-00003
0.18991525500000E-00002, 0.13201803847864E+00001, 0.24923066875952E+00001, 0.19389392166219E-00003, 0.13059117971356E+00001, 0.24993877462621E+00001, 0.15845633478499E-00012, 0.14268587650764E-00001, -.70810586669818E-00002, 0.19389392150373E-00003
0.19014054000000E-00002, 0.13616813670401E+00001, 0.24491719371955E+00001, 0.19402619950119E-00003, 0.13474157016731E+00001, 0.24562738926265E+00001, 0.15823575701488E-00012, 0.14265665366921E-00001, -.71019554309994E-00002, 0.19402619934295E-00003
0.19036582500000E-00002, 0.14158808179283E+00001, 0.24562978844725E+00001, 0.19441719915467E-00003, 0.14016022668204E+00001, 0.24634059798205E+00001, 0.15833819821451E-00012, 0.14278551107940E-00001, -.71080953480682E-00002, 0.19441719899633E-00003
0.19059111000000E-00002, 0.14796548139630E+00001, 0.25057907647452E+00001, 0.19521901824799E-00003, 0.14653533478963E+00001, 0.25128949915114E+00001, 0.15909492914813E-00012, 0.14301466066699E-00001, -.71042267661299E-00002, 0.19521901808890E-00003
0.19081639500000E-00002, 0.15397173803729E+00001, 0.25716539917970E+00001, 0.19690302886798E-00003, 0.15253891448279E+00001, 0.25787528029452E+00001, 0.16078371742059E-00012, 0.14328235545003E-00001, -.70988111482133E-00002, 0.19690302870719E-00003
0.19104168000000E-00002, 0.15705426672265E+00001, 0.26288255274884E+00001, 0.19873258147346E-00003, 0.15561904627878E+00001, 0.26359211780201E+00001, 0.16260102423813E-00012, 0.14352204438700E-00001, -.70956505317208E-00002, 0.19873258131086E-00003
0.19126696500000E-00002, 0.15493398462866E+00001, 0.26723006757116E+00001, 0.19951853090084E-00003, 0.15349799174115E+00001, 0.26793937862178E+00001, 0.16403351961437E-00012, 0.14359928875085E-00001, -.70931105062190E-00002, 0.19951853073681E-00003
0.19149225000000E-00002, 0.14984634567749E+00001, 0.27057022499611E+00001, 0.19888770590401E-00003, 0.14841213879570E+00001, 0.27127837477963E+00001, 0.16479082326981E-00012, 0.14342068817945E-00001, -.70814978351818E-00002, 0.19888770573922E-00003
0.19171753500000E-00002, 0.14582520265361E+00001, 0.27397741525152E+00001, 0.19771897446951E-00003, 0.14439477100444E+00001, 0.27468275432725E+00001, 0.16388583106841E-00012, 0.14304316491772E-00001, -.70533907573218E-00002, 0.19771897430562E-00003
0.19194282000000E-00002, 0.14402722183711E+00001, 0.27653129196010E+00001, 0.19684745361701E-00003, 0.14260073803244E+00001, 0.27723271493051E+00001, 0.16140977959778E-00012, 0.14264838046726E-00001, -.70142297041009E-00002, 0.19684745345560E-00003
0.19216810500000E-00002, 0.14243554136096E+00001, 0.27543249804464E+00001, 0.19580700343940E-00003, 0.14101148338382E+00001, 0.27613069832473E+00001, 0.15829494974656E-00012, 0.14240579771439E-00001, -.69820028008337E-00002, 0.19580700328111E-00003
0.19239339000000E-00002, 0.14059118062524E+00001, 0.26938469658722E+00001, 0.19438859907832E-00003, 0.13916829035885E+00001, 0.27008149411828E+00001, 0.15678156816024E-00012, 0.14228902663914E-00001, -.69679753105867E-00002, 0.19438859892154E-00003
0.19261867500000E-00002, 0.14070479521655E+00001, 0.26109615753920E+00001, 0.19201647752957E-00003, 0.13928283649376E+00001, 0.26179268793429E+00001, 0.15718702329693E-00012, 0.14219587227866E-00001, -.69653039509052E-00002, 0.19201647737238E-00003
0.19284396000000E-00002, 0.14383850565563E+00001, 0.25433586946594E+00001, 0.18931308793673E-00003, 0.14241674790903E+00001, 0.25503244383937E+00001, 0.15748146265023E-00012, 0.14217577466064E-00001, -.69657437342789E-00002, 0.18931308777925E-00003
0.19306924500000E-00002, 0.14696117888995E+00001, 0.25061411471724E+00001, 0.18626781180663E-00003, 0.14553834346853E+00001, 0.25131118920163E+00001, 0.15738491744601E-00012, 0.14228354214128E-00001, -.69707448439459E-00002, 0.18626781164924E-00003
0.19329453000000E-00002, 0.14715121825433E+00001, 0.24940572882648E+00001, 0.18305272263876E-00003, 0.14572638035703E+00001, 0.25010410638672E+00001, 0.15692039373132E-00012, 0.14248378972962E-00001, -.69837756024027E-00002, 0.18305272248184E-00003
0.19351981500000E-00002, 0.14482833920282E+00001, 0.25081110083327E+00001, 0.18089938762435E-00003, 0.14340196146487E+00001, 0.25151072105744E+00001, 0.15604479430959E-00012, 0.14263777379466E-00001, -.69962022417325E-00002, 0.18089938746831E-00003
0.19374510000000E-00002, 0.14326827301038E+00001, 0.25393981552790E+00001, 0.17988757770004E-00003, 0.14184212376546E+00001, 0.25463866560449E+00001, 0.15571567277746E-00012, 0.14261492449113E-00001, -.69885007658712E-00002, 0.17988757754433E-00003
0.19397038500000E-00002, 0.14344374611806E+00001, 0.25822452427849E+00001, 0.17992520816047E-00003, 0.14201978546881E+00001, 0.25891977911810E+00001, 0.15666466028384E-00012, 0.14239606492534E-00001, -.69525483961305E-00002, 0.17992520800380E-00003
0.19419567000000E-00002, 0.14458769712895E+00001, 0.26247395983034E+00001, 0.18022508655176E-00003, 0.14316696313180E+00001, 0.26316392259824E+00001, 0.15867724245030E-00012, 0.14207339971489E-00001, -.68996276790531E-00002, 0.18022508639308E-00003
0.19442095500000E-00002, 0.14564507315886E+00001, 0.26492171204375E+00001, 0.18100483410087E-00003, 0.14422744702100E+00001, 0.26560721915884E+00001, 0.16126892826730E-00012, 0.14176261378609E-00001, -.68550711509515E-00002, 0.18100483393960E-00003
0.19464624000000E-00002, 0.14508209871108E+00001, 0.26484456792449E+00001, 0.18307951587871E-00003, 0.14366607570770E+00001, 0.26552815304955E+00001, 0.16393704542269E-00012, 0.14160230033809E-00001, -.68358512506039E-00002, 0.18307951571478E-00003
0.19487152500000E-00002, 0.14316860460422E+00001, 0.26287121330009E+00001, 0.18654491243146E-00003, 0.14175168136535E+00001, 0.26355473402241E+00001, 0.16570296675418E-00012, 0.14169232388725E-00001, -.68352072231901E-00002, 0.18654491226576E-00003
0.19509681000000E-00002, 0.14163314855328E+00001, 0.26090336019164E+00001, 0.19076443159555E-00003, 0.14021302400744E+00001, 0.26158649619540E+00001, 0.16554909635520E-00012, 0.14201245458376E-00001, -.68313600376104E-00002, 0.19076443143000E-00003
0.19532209500000E-00002, 0.14165192018908E+00001, 0.25956420468248E+00001, 0.19511796290793E-00003, 0.14022795267488E+00001, 0.26024544522677E+00001, 0.16313848681386E-00012, 0.14239675141947E-00001, -.68124054429299E-00002, 0.19511796274479E-00003
0.19554738000000E-00002, 0.14276261453641E+00001, 0.25885448131411E+00001, 0.19965011660521E-00003, 0.14133648610554E+00001, 0.25953262234250E+00001, 0.15943833774957E-00012, 0.14261284308608E-00001, -.67814102839551E-00002, 0.19965011644578E-00003
0.19577266500000E-00002, 0.14428814223116E+00001, 0.25973570701206E+00001, 0.20428427429195E-00003, 0.14286225655903E+00001, 0.26041066339470E+00001, 0.15607572496145E-00012, 0.14258856721336E-00001, -.67495638263695E-00002, 0.20428427413587E-00003
0.19599795000000E-00002, 0.14563537372004E+00001, 0.26244071100795E+00001, 0.20883316009602E-00003, 0.14421145666899E+00001, 0.26311339223775E+00001, 0.15502580281442E-00012, 0.14239170510443E-00001, -.67268122980541E-00002, 0.20883315994099E-00003
0.19622323500000E-00002, 0.14615610552595E+00001, 0.26482234896929E+00001, 0.21311624111429E-00003, 0.14473436680217E+00001, 0.26549414413249E+00001, 0.15624302706109E-00012, 0.14217387237778E-00001, -.67179516320023E-00002, 0.21311624095804E-00003
0.19644852000000E-00002, 0.14650460158717E+00001, 0.26501477352441E+00001, 0.21736418905523E-00003, 0.14508318579454E+00001, 0.26568632698576E+00001, 0.15770328979262E-00012, 0.14214157926300E-00001, -.67155346134254E-00002, 0.21736418889753E-00003
0.19667380500000E-00002, 0.14803255087813E+00001, 0.26428755777758E+00001, 0.22136034645204E-00003, 0.14660878351516E+00001, 0.26495845015431E+00001, 0.15896561675867E-00012, 0.14237673629708E-00001, -.67089237673652E-00002, 0.22136034629307E-00003
0.19689909000000E-00002, 0.15072330089889E+00001, 0.26396245467319E+00001, 0.22549629056957E-00003, 0.14929596462351E+00001, 0.26463145606149E+00001, 0.15882507677078E-00012, 0.14273362753782E-00001, -.66900138830345E-00002, 0.22549629041075E-00003
0.19712437500000E-00002, 0.15291862011273E+00001, 0.26307480927325E+00001, 0.22922340219122E-00003, 0.15148818783971E+00001, 0.26374064457412E+00001, 0.15816104190043E-00012, 0.14304322730247E-00001, -.66583530087388E-00002, 0.22922340203306E-00003
0.19734966000000E-00002, 0.15263639295291E+00001, 0.26126971975827E+00001, 0.23324230056588E-00003, 0.15120404778678E+00001, 0.26193223607510E+00001, 0.15787109375302E-00012, 0.14323451661320E-00001, -.66251631682815E-00002, 0.23324230040801E-00003
0.19757494500000E-00002, 0.14902580107695E+00001, 0.25955710003634E+00001, 0.23815323377137E-00003, 0.14759259201479E+00001, 0.26021814846699E+00001, 0.15854419519891E-00012, 0.14332090621594E-00001, -.66104843064980E-00002, 0.23815323361282E-00003
0.19780023000000E-00002, 0.14405393160796E+00001, 0.25845111710251E+00001, 0.24321077677828E-00003, 0.14262121545086E+00001, 0.25911309568848E+00001, 0.15889358844685E-00012, 0.14327161570958E-00001, -.66197858596783E-00002, 0.24321077661938E-00003
0.19802551500000E-00002, 0.14039276601310E+00001, 0.25818517374713E+00001, 0.24775107599942E-00003, 0.13896241932464E+00001, 0.25884878782909E+00001, 0.15846932848144E-00012, 0.14303466884591E-00001, -.66361408195814E-00002, 0.24775107584095E-00003
0.19825080000000E-00002, 0.13817035827950E+00001, 0.25847124997396E+00001, 0.25090680413543E-00003, 0.13674397552733E+00001, 0.25913514166879E+00001, 0.15805449221646E-00012, 0.14263827521762E-00001, -.66389169482836E-00002, 0.25090680397737E-00003
0.19847608500000E-00002, 0.13627563955665E+00001, 0.25901871877040E+00001, 0.25362175535900E-00003, 0.13485331192656E+00001, 0.25968101825688E+00001, 0.15911650823613E-00012, 0.14223276300951E-00001, -.66229948647470E-00002, 0.25362175519988E-00003
0.19870137000000E-00002, 0.13507230900186E+00001, 0.26042739938997E+00001, 0.25615623733806E-00003, 0.13365268127752E+00001, 0.26108731338085E+00001, 0.16201991800780E-00012, 0.14196277243443E-00001, -.65991399087345E-00002, 0.25615623717604E-00003
0.19892665500000E-00002, 0.13566892077249E+00001, 0.26209310518609E+00001, 0.25914128220634E-00003, 0.13425005193900E+00001, 0.26275118425977E+00001, 0.16321661541837E-00012, 0.14188688334904E-00001, -.65807907367607E-00002, 0.25914128204313E-00003
0.19915194000000E-00002, 0.13749666699840E+00001, 0.26230443638102E+00001, 0.26274375654083E-00003, 0.13607634051623E+00001, 0.26296210945012E+00001, 0.16174840613680E-00012, 0.14203264821749E-00001, -.65767306909714E-00002, 0.26274375637909E-00003
0.19937722500000E-00002, 0.13960283099613E+00001, 0.26128626614251E+00001, 0.26615542700446E-00003, 0.13817905464158E+00001, 0.26194446881117E+00001, 0.15956331294147E-00012, 0.14237763545461E-00001, -.65820266866168E-00002, 0.26615542684490E-00003
0.19960251000000E-00002, 0.14172512743617E+00001, 0.26146894709195E+00001, 0.26948855622930E-00003, 0.14029674173755E+00001, 0.26212729691638E+00001, 0.15824057243591E-00012, 0.14283856986159E-00001, -.65834982442833E-00002, 0.26948855607106E-00003
0.19982779500000E-00002, 0.14412150885701E+00001, 0.26330851307689E+00001, 0.27269662518578E-00003, 0.14268839843105E+00001, 0.26396538801236E+00001, 0.15762484311493E-00012, 0.14331104259632E-00001, -.65687493547434E-00002, 0.27269662502815E-00003
0.20005308000000E-00002, 0.14597792923391E+00001, 0.26455601771759E+00001, 0.27573558470563E-00003, 0.14454087614171E+00001, 0.26520901479532E+00001, 0.15827493183021E-00012, 0.14370530921988E-00001, -.65299707772661E-00002, 0.27573558454736E-00003
0.20027836500000E-00002, 0.14568271407730E+00001, 0.26316258489878E+00001, 0.27907644600669E-00003, 0.14424238026952E+00001, 0.26381033266348E+00001, 0.15943573689074E-00012, 0.14403338077790E-00001, -.64774776470477E-00002, 0.27907644584726E-00003
0.20050365000000E-00002, 0.14333936939553E+00001, 0.25899323754874E+00001, 0.28247077027504E-00003, 0.14189619444721E+00001, 0.25963650900302E+00001, 0.16017656570380E-00012, 0.14431749483221E-00001, -.64327145427742E-00002, 0.28247077011486E-00003
0.20072893500000E-00002, 0.14153690674444E+00001, 0.25357942109911E+00001, 0.28503824606178E-00003, 0.14009035735105E+00001, 0.25422086782658E+00001, 0.15977968957048E-00012, 0.14465493933947E-00001, -.64144672747020E-00002, 0.28503824590200E-00003
0.20095422000000E-00002, 0.14249214838075E+00001, 0.25072049078716E+00001, 0.28669926998534E-00003, 0.14104110576882E+00001, 0.25136291283547E+00001, 0.15797773119035E-00012, 0.14510426119312E-00001, -.64242204831524E-00002, 0.28669926982736E-00003
0.20117950500000E-00002, 0.14643386902962E+00001, 0.25407884562260E+00001, 0.28727778049652E-00003, 0.14497802684084E+00001, 0.25472359311783E+00001, 0.15642875016969E-00012, 0.14558421887774E-00001, -.64474749522520E-00002, 0.28727778034009E-00003
0.20140479000000E-00002, 0.15107536351838E+00001, 0.26278801128073E+00001, 0.28679632533450E-00003, 0.14961610608519E+00001, 0.26343399054990E+00001, 0.15514952985464E-00012, 0.14592574331867E-00001, -.64597926916695E-00002, 0.28679632517935E-00003
0.20163007500000E-00002, 0.15399668884304E+00001, 0.27166615777881E+00001, 0.28621645692536E-00003, 0.15253601006685E+00001, 0.27231079144143E+00001, 0.15504836975813E-00012, 0.14606787761843E-00001, -.64463366262556E-00002, 0.28621645677032E-00003
0.20185536000000E-00002, 0.15379175856713E+00001, 0.27745409482966E+00001, 0.28624269482068E-00003, 0.15233167809480E+00001, 0.27809573070283E+00001, 0.15731136348030E-00012, 0.14600804723375E-00001, -.64163587317124E-00002, 0.28624269466336E-00003
0.20208064500000E-00002, 0.15079721007438E+00001, 0.28059609995185E+00001, 0.28663941441280E-00003, 0.14933989536014E+00001, 0.28123508926991E+00001, 0.15897033674073E-00012, 0.14573147142382E-00001, -.63898931806637E-00002, 0.28663941425383E-00003
0.20230593000000E-00002, 0.14621294415971E+00001, 0.28094243926131E+00001, 0.28687555770373E-00003, 0.14475946378499E+00001, 0.28158022153374E+00001, 0.16031075967448E-00012, 0.14534803747229E-00001, -.63778227243133E-00002, 0.28687555754342E-00003
0.20253121500000E-00002, 0.14101158556806E+00001, 0.27656782678055E+00001, 0.28689064981502E-00003, 0.13956138760791E+00001, 0.27720583579361E+00001, 0.16135909407484E-00012, 0.14501979601510E-00001, -.63800901305824E-00002, 0.28689064965366E-00003
0.20275650000000E-00002, 0.13612252611605E+00001, 0.26810722207307E+00001, 0.28645636594040E-00003, 0.13467392309566E+00001, 0.26874604177327E+00001, 0.16180263012071E-00012, 0.14486030203842E-00001, -.63881970019630E-00002, 0.28645636577859E-00003
0.20298178500000E-00002, 0.13298278783061E+00001, 0.25972576635449E+00001, 0.28473571471934E-00003, 0.13153406203184E+00001, 0.26036523985566E+00001, 0.16246143955362E-00012, 0.14487257987744E-00001, -.63947350116457E-00002, 0.28473571455688E-00003
0.20320707000000E-00002, 0.13295684432350E+00001, 0.25519215316587E+00001, 0.28146428616207E-00003, 0.13150710080903E+00001, 0.25583176379025E+00001, 0.16220434139731E-00012, 0.14497435144704E-00001, -.63961062437341E-00002, 0.28146428599986E-00003
0.20343235500000E-00002, 0.13636951793859E+00001, 0.25634393639913E+00001, 0.27727166037949E-00003, 0.13491763729981E+00001, 0.25698312328629E+00001, 0.15993989289313E-00012, 0.14518806387831E-00001, -.63918688716377E-00002, 0.27727166021955E-00003
0.20365764000000E-00002, 0.14196762600738E+00001, 0.26229599517175E+00001, 0.27263049595631E-00003, 0.14051201892960E+00001, 0.26293423927747E+00001, 0.15771391987877E-00012, 0.14556070777763E-00001, -.63824410571538E-00002, 0.27263049579859E-00003
0.20388292500000E-00002, 0.14617877208595E+00001, 0.26795774552965E+00001, 0.26778081156230E-00003, 0.14471957246748E+00001, 0.26859481538041E+00001, 0.15680828618856E-00012, 0.14591996184665E-00001, -.63706985076260E-00002, 0.26778081140549E-00003
0.20410821000000E-00002, 0.14611898463200E+00001, 0.26800417784255E+00001, 0.26374081145434E-00003, 0.14465827907307E+00001, 0.26863997764959E+00001, 0.15604859479383E-00012, 0.14607055589320E-00001, -.63579980704275E-00002, 0.26374081129830E-00003
0.20433349500000E-00002, 0.14334547054792E+00001, 0.26279912183451E+00001, 0.26067252550709E-00003, 0.14188447234542E+00001, 0.26343365437903E+00001, 0.15508284979543E-00012, 0.14609982024969E-00001, -.63453254451704E-00002, 0.26067252535201E-00003
0.20455878000000E-00002, 0.14074725990097E+00001, 0.25767286036146E+00001, 0.25665886626982E-00003, 0.13928521537609E+00001, 0.25830687467507E+00001, 0.15530076219917E-00012, 0.14620445248791E-00001, -.63401431361422E-00002, 0.25665886611452E-00003
0.20478406500000E-00002, 0.13946346460817E+00001, 0.25673208134376E+00001, 0.25063671398898E-00003, 0.13799936268715E+00001, 0.25736658707002E+00001, 0.15731399697079E-00012, 0.14641019210228E-00001, -.63450572625593E-00002, 0.25063671383166E-00003
0.20500935000000E-00002, 0.13937589897919E+00001, 0.25985758431924E+00001, 0.24353823487969E-00003, 0.13790958349068E+00001, 0.26049305191877E+00001, 0.16078431625417E-00012, 0.14663154885159E-00001, -.63546759953279E-00002, 0.24353823471891E-00003
0.20523463500000E-00002, 0.14028599132718E+00001, 0.26425500060369E+00001, 0.23692349550606E-00003, 0.13881794540236E+00001, 0.26489091999403E+00001, 0.16308438718372E-00012, 0.14680459248198E-00001, -.63591939033551E-00002, 0.23692349534298E-00003
0.20545992000000E-00002, 0.14099588828921E+00001, 0.26800854136379E+00001, 0.23248120409316E-00003, 0.13952692737565E+00001, 0.26864365268811E+00001, 0.16290122470448E-00012, 0.14689609135564E-00001, -.63511132432057E-00002, 0.23248120393026E-00003
0.20568520500000E-00002, 0.14131320171677E+00001, 0.27127450548439E+00001, 0.22949848448196E-00003, 0.13984404055977E+00001, 0.27190722149933E+00001, 0.16180171916356E-00012, 0.14691611569983E-00001, -.63271601494002E-00002, 0.22949848432015E-00003
0.20591049000000E-00002, 0.14221215339183E+00001, 0.27558898680321E+00001, 0.22665945240670E-00003, 0.14074238521270E+00001, 0.27621875829373E+00001, 0.16005916050726E-00012, 0.14697681791328E-00001, -.62977149052941E-00002, 0.22665945224664E-00003
0.20613577500000E-00002, 0.14374585952439E+00001, 0.28128586381201E+00001, 0.22218034375224E-00003, 0.14227469010700E+00001, 0.28191432574682E+00001, 0.15755882481211E-00012, 0.14711694173875E-00001, -.62846193481083E-00002, 0.22218034359468E-00003
0.20636106000000E-00002, 0.14595153075704E+00001, 0.28601226847192E+00001, 0.21628412964892E-00003, 0.14447837948582E+00001, 0.28664146379281E+00001, 0.15661901639626E-00012, 0.14731512712199E-00001, -.62919532089327E-00002, 0.21628412949230E-00003
0.20658634500000E-00002, 0.14835367055066E+00001, 0.28731661804432E+00001, 0.21040497843046E-00003, 0.14687787895849E+00001, 0.28794642674976E+00001, 0.15584237853190E-00012, 0.14757915921690E-00001, -.62980870544155E-00002, 0.21040497827461E-00003
0.20681163000000E-00002, 0.14984081163043E+00001, 0.28465163109113E+00001, 0.20533991831741E-00003, 0.14836280760515E+00001, 0.28527991728462E+00001, 0.15685705965181E-00012, 0.14780040252780E-00001, -.62828619349653E-00002, 0.20533991816055E-00003
0.20703691500000E-00002, 0.14949527677197E+00001, 0.27974210872676E+00001, 0.20160999622255E-00003, 0.14801725894735E+00001, 0.28036728661147E+00001, 0.15879728955536E-00012, 0.14780178246124E-00001, -.62517788471080E-00002, 0.20160999606376E-00003
0.20726220000000E-00002, 0.14717705104518E+00001, 0.27425905256526E+00001, 0.19904031277518E-00003, 0.14570141222839E+00001, 0.27488135714833E+00001, 0.15982109483231E-00012, 0.14756388167939E-00001, -.62230458306903E-00002, 0.19904031261536E-00003
0.20748748500000E-00002, 0.14364055796738E+00001, 0.26839821159362E+00001, 0.19797021934582E-00003, 0.14216813362672E+00001, 0.26901920803381E+00001, 0.15951275320893E-00012, 0.14724243406568E-00001, -.62099644019263E-00002, 0.19797021918630E-00003
0.20771277000000E-00002, 0.14033947002682E+00001, 0.26246844693986E+00001, 0.19768842041740E-00003, 0.13886946275227E+00001, 0.26308973319524E+00001, 0.15934040105005E-00012, 0.14700072745560E-00001, -.62128625537930E-00002, 0.19768842025806E-00003
0.20793805500000E-00002, 0.13776892545428E+00001, 0.25800897874480E+00001, 0.19797106159783E-00003, 0.13630031328962E+00001, 0.25863153337477E+00001, 0.16032092753779E-00012, 0.14686121646662E-00001, -.62255462997238E-00002, 0.19797106143751E-00003
0.20816334000000E-00002, 0.13595048530518E+00001, 0.25586468572058E+00001, 0.19860276535541E-00003, 0.13448277854269E+00001, 0.25648844971161E+00001, 0.16173806817946E-00012, 0.14677067624838E-00001, -.62376399103434E-00002, 0.19860276519367E-00003
0.20838862500000E-00002, 0.13558383809940E+00001, 0.25594836972996E+00001, 0.19912716202134E-00003, 0.13411594787789E+00001, 0.25657253037977E+00001, 0.16151977952653E-00012, 0.14678902215166E-00001, -.62416064980870E-00002, 0.19912716185982E-00003
0.20861391000000E-00002, 0.13697599393150E+00001, 0.25875331955562E+00001, 0.20013742490715E-00003, 0.13550710603349E+00001, 0.25937711013676E+00001, 0.15834853273727E-00012, 0.14688878980117E-00001, -.62379058114433E-00002, 0.20013742474881E-00003
0.20883919500000E-00002, 0.13828434532517E+00001, 0.26418498588918E+00001, 0.20215431614967E-00003, 0.13681557011554E+00001, 0.26480796502647E+00001, 0.15476640197874E-00012, 0.14687752096325E-00001, -.62297913729690E-00002, 0.20215431599491E-00003
0.20906448000000E-00002, 0.13722845138086E+00001, 0.27006169039900E+00001, 0.20513016424366E-00003, 0.13576171997763E+00001, 0.27068345834657E+00001, 0.15320529253141E-00012, 0.14667314032278E-00001, -.62176794756606E-00002, 0.20513016409046E-00003
0.20928976500000E-00002, 0.13381874864121E+00001, 0.27390370553855E+00001, 0.20794958742270E-00003, 0.13235449121071E+00001, 0.27452404194588E+00001, 0.15404541960496E-00012, 0.14642574305037E-00001, -.62033640733243E-00002, 0.20794958726865E-00003
0.20951505000000E-00002, 0.13031589036253E+00001, 0.27487388781107E+00001, 0.21012567013487E-00003, 0.12885307800794E+00001, 0.27549271047183E+00001, 0.15630570150973E-00012, 0.14628123545889E-00001, -.61882266075906E-00002, 0.21012566997857E-00003
0.20974033500000E-00002, 0.12985526472895E+00001, 0.27402329253976E+00001, 0.21213702049023E-00003, 0.12839255034331E+00001, 0.27464081190570E+00001, 0.15685692859042E-00012, 0.14627143856397E-00001, -.61751936594131E-00002, 0.21213702033337E-00003
0.20996562000000E-00002, 0.13363446386864E+00001, 0.27328919319882E+00001, 0.21480739301844E-00003, 0.13217065176602E+00001, 0.27390629959872E+00001, 0.15580288652782E-00012, 0.14638121026174E-00001, -.61710639990106E-00002, 0.21480739286264E-00003
0.21019090500000E-00002, 0.13932644629963E+00001, 0.27419810462705E+00001, 0.21940351571133E-00003, 0.13786053581092E+00001, 0.27481615814079E+00001, 0.15571322938404E-00012, 0.14659104887134E-00001, -.61805351373682E-00002, 0.21940351555561E-00003
0.21041619000000E-00002, 0.14386447296360E+00001, 0.27608883165771E+00001, 0.22571686283128E-00003, 0.14239567192548E+00001, 0.27670880927464E+00001, 0.15722466019826E-00012, 0.14688010381279E-00001, -.61997761692850E-00002, 0.22571686267406E-00003
0.21064147500000E-00002, 0.14574744153959E+00001, 0.27658261669867E+00001, 0.23244250818488E-00003, 0.14427525103642E+00001, 0.27720461353207E+00001, 0.15997185964912E-00012, 0.14721905031637E-00001, -.62199683340778E-00002, 0.23244250802491E-00003
0.21086676000000E-00002, 0.14529538888439E+00001, 0.27519431219465E+00001, 0.23829931342213E-00003, 0.14382010114426E+00001, 0.27581795083524E+00001, 0.16181195459909E-00012, 0.14752877401249E-00001, -.62363864059703E-00002, 0.23829931326032E-00003
0.21109204500000E-00002, 0.14398938930576E+00001, 0.27363994844016E+00001, 0.24283654169891E-00003, 0.14251219269347E+00001, 0.27426414151762E+00001, 0.16003602547253E-00012, 0.14771966122950E-00001, -.62419307746099E-00002, 0.24283654153887E-00003
0.21131733000000E-00002, 0.14262575338208E+00001, 0.27313605134437E+00001, 0.24584042849631E-00003, 0.14114738938500E+00001, 0.27375912707358E+00001, 0.15656973844596E-00012, 0.14783639970808E-00001, -.62307572921640E-00002, 0.24584042833974E-00003
0.21154261500000E-00002, 0.14138923683262E+00001, 0.27391958482907E+00001, 0.24727578733575E-00003, 0.13990976775092E+00001, 0.27454028139880E+00001, 0.15443105003641E-00012, 0.14794690817007E-00001, -.62069656972977E-00002, 0.24727578718132E-00003
0.21176790000000E-00002, 0.14051654358595E+00001, 0.27508872085708E+00001, 0.24789287380436E-00003, 0.13903685695191E+00001, 0.27570651453069E+00001, 0.15507674492879E-00012, 0.14796866340392E-00001, -.61779367361078E-00002, 0.24789287364928E-00003
0.21199318500000E-00002, 0.13980763612607E+00001, 0.27483467226679E+00001, 0.24816556215673E-00003, 0.13832952410525E+00001, 0.27544979745797E+00001, 0.15915131570315E-00012, 0.14781120208235E-00001, -.61512519117410E-00002, 0.24816556199758E-00003
0.21221847000000E-00002, 0.13852299705662E+00001, 0.27278873545212E+00001, 0.24823971982454E-00003, 0.13704852163388E+00001, 0.27340146691914E+00001, 0.16391100577158E-00012, 0.14744754227390E-00001, -.61273146701835E-00002, 0.24823971966063E-00003
0.21244375500000E-00002, 0.13686539662591E+00001, 0.27112950930394E+00001, 0.24759526970961E-00003, 0.13539570811090E+00001, 0.27173982505313E+00001, 0.16505499222571E-00012, 0.14696885150121E-00001, -.61031574919145E-00002, 0.24759526954456E-00003
0.21266904000000E-00002, 0.13567630809128E+00001, 0.27149493289946E+00001, 0.24618597126795E-00003, 0.13421037269327E+00001, 0.27210342859777E+00001, 0.16209386095902E-00012, 0.14659353980017E-00001, -.60849569830820E-00002, 0.24618597110586E-00003
0.21289432500000E-00002, 0.13544344008300E+00001, 0.27212073852707E+00001, 0.24424892913175E-00003, 0.13397874695265E+00001, 0.27272889113386E+00001, 0.15806070534302E-00012, 0.14646931303514E-00001, -.60815260678937E-00002, 0.24424892897369E-00003
0.21311961000000E-00002, 0.13638599144922E+00001, 0.27099219532047E+00001, 0.24125918780363E-00003, 0.13492031877481E+00001, 0.27160166055692E+00001, 0.15648771905587E-00012, 0.14656726744079E-00001, -.60946523645281E-00002, 0.24125918764714E-00003
0.21334489500000E-00002, 0.13822932756796E+00001, 0.26959835649086E+00001, 0.23873718697244E-00003, 0.13676165680066E+00001, 0.27021075074585E+00001, 0.15835487404162E-00012, 0.14676707673029E-00001, -.61239425499446E-00002, 0.23873718681409E-00003
0.21357018000000E-00002, 0.13920237847724E+00001, 0.26954949241530E+00001, 0.23772945934644E-00003, 0.13773323420278E+00001, 0.27016566522694E+00001, 0.15942921856574E-00012, 0.14691442744590E-00001, -.61617281164162E-00002, 0.23772945918702E-00003
0.21379546500000E-00002, 0.13752676000865E+00001, 0.26853329992905E+00001, 0.23658625546577E-00003, 0.13605700287299E+00001, 0.26915273363675E+00001, 0.15834338458761E-00012, 0.14697571356584E-00001, -.61943370770833E-00002, 0.23658625530743E-00003
0.21402075000000E-00002, 0.13361681580473E+00001, 0.26535434328044E+00001, 0.23454230789820E-00003, 0.13214656889125E+00001, 0.26597590803362E+00001, 0.15604428146580E-00012, 0.14702469134792E-00001, -.62156475317350E-00002, 0.23454230774216E-00003
0.21424603500000E-00002, 0.12973691273458E+00001, 0.26342437784125E+00001, 0.23137693532893E-00003, 0.12826556396447E+00001, 0.26404740321436E+00001, 0.15332825578314E-00012, 0.14713487701151E-00001, -.62302537310750E-00002, 0.23137693517561E-00003
0.21447132000000E-00002, 0.12817263248809E+00001, 0.26498470988415E+00001, 0.22665495005540E-00003, 0.12669965882289E+00001, 0.26560851202100E+00001, 0.15119117010528E-00012, 0.14729736652072E-00001, -.62380213684836E-00002, 0.22665494990421E-00003
0.21469660500000E-00002, 0.12956116755324E+00001, 0.26722913215744E+00001, 0.22100546699217E-00003, 0.12808614382748E+00001, 0.26785318078024E+00001, 0.15171906233100E-00012, 0.14750237257567E-00001, -.62404862279641E-00002, 0.22100546684045E-00003
0.21492189000000E-00002, 0.13276074595007E+00001, 0.26706593718416E+00001, 0.21545753566564E-00003, 0.13128317084951E+00001, 0.26769017011308E+00001, 0.15574678472471E-00012, 0.14775751005635E-00001, -.62423292891230E-00002, 0.21545753550990E-00003
0.21514717500000E-00002, 0.13608932163042E+00001, 0.26579477792211E+00001, 0.21142438590999E-00003, 0.13460878680804E+00001, 0.26641954475655E+00001, 0.16097204609145E-00012, 0.14805348223827E-00001, -.62476683443460E-00002, 0.21142438574902E-00003
0.21537246000000E-00002, 0.13885072593715E+00001, 0.26703313650789E+00001, 0.20850870690672E-00003, 0.13736828789273E+00001, 0.26765865944148E+00001, 0.16421058541895E-00012, 0.14824380444267E-00001, -.62552293359084E-00002, 0.20850870674251E-00003
0.21559774500000E-00002, 0.14071969030807E+00001, 0.27221603031126E+00001, 0.20662749720063E-00003, 0.13923758685642E+00001, 0.27284262156010E+00001, 0.16484639015014E-00012, 0.14821034516497E-00001, -.62659124884217E-00002, 0.20662749703578E-00003
0.21582303000000E-00002, 0.14076774329412E+00001, 0.27924757861644E+00001, 0.20632603694910E-00003, 0.13928789531843E+00001, 0.27987557351322E+00001, 0.16257810120261E-00012, 0.14798479756862E-00001, -.62799489677057E-00002, 0.20632603678652E-00003
0.21604831500000E-00002, 0.13873520770987E+00001, 0.28443624028580E+00001, 0.20703013190951E-00003, 0.13725858618719E+00001, 0.28506535114004E+00001, 0.15993912095914E-00012, 0.14766215226838E-00001, -.62911085423519E-00002, 0.20703013174957E-00003
0.21627360000000E-00002, 0.13603916541796E+00001, 0.28597230068649E+00001, 0.20801092753389E-00003, 0.13456564458938E+00001, 0.28660167173175E+00001, 0.15815497139853E-00012, 0.14735208285807E-00001, -.62937104526807E-00002, 0.20801092737573E-00003
0.21649888500000E-00002, 0.13425577436343E+00001, 0.28460544395855E+00001, 0.20975081520503E-00003, 0.13278443486123E+00001, 0.28523431212283E+00001, 0.15636487843363E-00012, 0.14713395022056E-00001, -.62886816428134E-00002, 0.20975081504867E-00003
0.21672417000000E-00002, 0.13344057049086E+00001, 0.28079740260623E+00001, 0.21307621472416E-00003, 0.13197125955738E+00001, 0.28142532933100E+00001, 0.15426354305135E-00012, 0.14693109334822E-00001, -.62792672476576E-00002, 0.21307621456990E-00003
0.21694945500000E-00002, 0.13254471750326E+00001, 0.27459020461527E+00001, 0.21731181039047E-00003, 0.13107777349271E+00001, 0.27521759664746E+00001, 0.15343782438748E-00012, 0.14669440105495E-00001, -.62739203219050E-00002, 0.21731181023704E-00003
0.21717474000000E-00002, 0.13116297857694E+00001, 0.26746794278028E+00001, 0.22123579395521E-00003, 0.12969724570695E+00001, 0.26809648250352E+00001, 0.15488072513420E-00012, 0.14657328699917E-00001, -.62853972324686E-00002, 0.22123579380032E-00003
0.21740002500000E-00002, 0.13019082997811E+00001, 0.26198515992678E+00001, 0.22390886104595E-00003, 0.12872408084011E+00001, 0.26261651717720E+00001, 0.15826156755594E-00012, 0.14667491379985E-00001, -.63135725041495E-00002, 0.22390886088769E-00003
0.21762531000000E-00002, 0.13148936848533E+00001, 0.26035819364219E+00001, 0.22544077717119E-00003, 0.13002037515617E+00001, 0.26099273810517E+00001, 0.16086583621140E-00012, 0.14689933291548E-00001, -.63454446298238E-00002, 0.22544077701032E-00003
0.21785059500000E-00002, 0.13595562634736E+00001, 0.26240397751893E+00001, 0.22644645889769E-00003, 0.13448449751660E+00001, 0.26304108144626E+00001, 0.16199247293101E-00012, 0.14711288307607E-00001, -.63710392733751E-00002, 0.22644645873569E-00003
0.21807588000000E-00002, 0.14122102934575E+00001, 0.26533544615149E+00001, 0.22795441563486E-00003, 0.13974802213246E+00001, 0.26597462330460E+00001, 0.16117450047620E-00012, 0.14730072132888E-00001, -.63917715310996E-00002, 0.22795441547368E-00003
0.21830116500000E-00002, 0.14373956714186E+00001, 0.26687461526278E+00001, 0.22996374256652E-00003, 0.14226517297639E+00001, 0.26751573878948E+00001, 0.16015186102701E-00012, 0.14743941654690E-00001, -.64112352670134E-00002, 0.22996374240636E-00003
0.21852645000000E-00002, 0.14229705750621E+00001, 0.26681140374451E+00001, 0.23210056597848E-00003, 0.14082304650862E+00001, 0.26745444034400E+00001, 0.15824698155273E-00012, 0.14740109975943E-00001, -.64303659949577E-00002, 0.23210056582023E-00003
0.21875173500000E-00002, 0.13883686063425E+00001, 0.26619587462414E+00001, 0.23419562286517E-00003, 0.13736584628468E+00001, 0.26684069765488E+00001, 0.15749415894703E-00012, 0.14710143495625E-00001, -.64482303073572E-00002, 0.23419562270768E-00003
0.21897702000000E-00002, 0.13638545682582E+00001, 0.26681384759469E+00001, 0.23659513969788E-00003, 0.13491963305183E+00001, 0.26745991859223E+00001, 0.15803082463540E-00012, 0.14658237739920E-00001, -.64607099753773E-00002, 0.23659513953985E-00003
0.21920230500000E-00002, 0.13589280095395E+00001, 0.26845674072639E+00001, 0.23916014728355E-00003, 0.13443310481637E+00001, 0.26910312120585E+00001, 0.15775104561762E-00012, 0.14596961375784E-00001, -.64638047945669E-00002, 0.23916014712579E-00003
0.21942759000000E-00002, 0.13608528409398E+00001, 0.26859005178716E+00001, 0.24209564567414E-00003, 0.13463125977885E+00001, 0.26923566445913E+00001, 0.15672307014040E-00012, 0.14540243151291E-00001, -.64561267197373E-00002, 0.24209564551741E-00003
0.21965287500000E-00002, 0.13600134685711E+00001, 0.26672697444111E+00001, 0.24540782823188E-00003, 0.13455217961685E+00001, 0.26737093590077E+00001, 0.15692990046170E-00012, 0.14491672402655E-00001, -.64396145965792E-00002, 0.24540782807495E-00003
0.21987816000000E-00002, 0.13690019009558E+00001, 0.26514847369380E+00001, 0.24934748593258E-00003, 0.13545520217907E+00001, 0.26579023876107E+00001, 0.15782119295838E-00012, 0.14449879165069E-00001, -.64176506726592E-00002, 0.24934748577476E-00003
0.22010344500000E-00002, 0.13992961501369E+00001, 0.26554609729308E+00001, 0.25400705314606E-00003, 0.13848803303574E+00001, 0.26618569543662E+00001, 0.15898986804127E-00012, 0.14415819779553E-00001, -.63959814353229E-00002, 0.25400705298707E-00003
0.22032873000000E-00002, 0.14300598206450E+00001, 0.26695108106059E+00001, 0.25859921879408E-00003, 0.14156718764511E+00001, 0.26758892618076E+00001, 0.16022622924148E-00012, 0.14387944193872E-00001, -.63784512016838E-00002, 0.25859921863385E-00003
0.22055401500000E-00002, 0.14352880315941E+00001, 0.26779434794454E+00001, 0.26261090554024E-00003, 0.14209211269618E+00001, 0.26843052542150E+00001, 0.16066293343484E-00012, 0.14366904632244E-00001, -.63617747696786E-00002, 0.26261090537957E-00003
0.22077930000000E-00002, 0.14234348023552E+00001, 0.26852016040495E+00001, 0.26521826485150E-00003, 0.14090762284987E+00001, 0.26915403158278E+00001, 0.15988938831624E-00012, 0.14358573856533E-00001, -.63387117782332E-00002, 0.26521826469161E-00003
0.22100458500000E-00002, 0.14186541881154E+00001, 0.27029479538433E+00001, 0.26658929618452E-00003, 0.14042922522511E+00001, 0.27092556676055E+00001, 0.15803128448280E-00012, 0.14361935864265E-00001, -.63077137622418E-00002, 0.26658929602649E-00003
0.22122987000000E-00002, 0.14299680606442E+00001, 0.27330664515267E+00001, 0.26697684907104E-00003, 0.14156009530901E+00001, 0.27393392598047E+00001, 0.15744672404357E-00012, 0.14367107554111E-00001, -.62728082779912E-00002, 0.26697684891359E-00003
0.22145515500000E-00002, 0.14529080438341E+00001, 0.27653183635499E+00001, 0.26744399587791E-00003, 0.14385414125269E+00001, 0.27715583120210E+00001, 0.15882934617122E-00012, 0.14366631307231E-00001, -.62399484711020E-00002, 0.26744399571908E-00003
0.22168044000000E-00002, 0.14775440439111E+00001, 0.27744498351095E+00001, 0.26801815247856E-00003, 0.14631836706228E+00001, 0.27806685509055E+00001, 0.16004615933250E-00012, 0.14360373288292E-00001, -.62187157960338E-00002, 0.26801815231851E-00003
0.22190572500000E-00002, 0.14863229024876E+00001, 0.27418489147932E+00001, 0.26856772566942E-00003, 0.14719729915195E+00001, 0.27480639436944E+00001, 0.16060387921505E-00012, 0.14349910968106E-00001, -.62150289011544E-00002, 0.26856772550882E-00003
0.22213101000000E-00002, 0.14611200016535E+00001, 0.26776181389826E+00001, 0.26945099984742E-00003, 0.14467876393038E+00001, 0.26838418356211E+00001, 0.16087524383918E-00012, 0.14332362349757E-00001, -.62236966385053E-00002, 0.26945099968654E-00003
0.22235629500000E-00002, 0.14055377784899E+00001, 0.26070968756304E+00001, 0.26968598764719E-00003, 0.13912336596395E+00001, 0.26133327644620E+00001, 0.15938207739970E-00012, 0.14304118850427E-00001, -.62358888316803E-00002, 0.26968598748781E-00003
0.22258158000000E-00002, 0.13503455237332E+00001, 0.25565663435776E+00001, 0.26898262821107E-00003, 0.13360772702116E+00001, 0.25628142113794E+00001, 0.15609397816604E-00012, 0.14268253521542E-00001, -.62478678017637E-00002, 0.26898262805498E-00003
0.22280686500000E-00002, 0.13249644553476E+00001, 0.25443732818465E+00001, 0.26772568177385E-00003, 0.13107271985884E+00001, 0.25506370592442E+00001, 0.15339279406967E-00012, 0.14237256759180E-00001, -.62637773976790E-00002, 0.26772568162046E-00003
0.22303215000000E-00002, 0.13293455396090E+00001, 0.25612473328232E+00001, 0.26614593493176E-00003, 0.13151282073647E+00001, 0.25675290145024E+00001, 0.15330931045845E-00012, 0.14217332244330E-00001, -.62816816792047E-00002, 0.26614593477845E-00003
0.22325743500000E-00002, 0.13466429163268E+00001, 0.25844561560692E+00001, 0.26468704142857E-00003, 0.13324422158330E+00001, 0.25907493026435E+00001, 0.15553617194457E-00012, 0.14200700493728E-00001, -.62931465743005E-00002, 0.26468704127303E-00003
0.22348272000000E-00002, 0.13771783647452E+00001, 0.26117614080044E+00001, 0.26394531764969E-00003, 0.13629955998159E+00001, 0.26180594456161E+00001, 0.15804402030247E-00012, 0.14182764929257E-00001, -.62980376116330E-00002, 0.26394531749164E-00003
0.22370800500000E-00002, 0.14205659623431E+00001, 0.26627782863930E+00001, 0.26331999775311E-00003, 0.14064032486203E+00001, 0.26690870651465E+00001, 0.16022628041633E-00012, 0.14162713722865E-00001, -.63087787534766E-00002, 0.26331999759289E-00003
0.22393329000000E-00002, 0.14523620537131E+00001, 0.27295901718531E+00001, 0.26228172691328E-00003, 0.14382276163607E+00001, 0.27359166840364E+00001, 0.16168070316389E-00012, 0.14134437352383E-00001, -.63265121833094E-00002, 0.26228172675160E-00003
0.22415857500000E-00002, 0.14554950855751E+00001, 0.27721718579474E+00001, 0.25998609182092E-00003, 0.14413910263810E+00001, 0.27785109061477E+00001, 0.16130213185778E-00012, 0.14104059194187E-00001, -.63390482003718E-00002, 0.25998609165962E-00003
0.22438386000000E-00002, 0.14399359425035E+00001, 0.27715394143414E+00001, 0.25776558907519E-00003, 0.14258496738963E+00001, 0.27778781433949E+00001, 0.15928592563470E-00012, 0.14086268607196E-00001, -.63387290535275E-00002, 0.25776558891590E-00003
0.22460914500000E-00002, 0.14221593148834E+00001, 0.27349833379762E+00001, 0.25578520957330E-00003, 0.14080724973170E+00001, 0.27413128989365E+00001, 0.15862920594267E-00012, 0.14086817566411E-00001, -.63295609603215E-00002, 0.25578520941468E-00003
0.22483443000000E-00002, 0.14118403794797E+00001, 0.26821249512827E+00001, 0.25335182698392E-00003, 0.13977469487676E+00001, 0.26884371335403E+00001, 0.16000449248843E-00012, 0.14093430712045E-00001, -.63121822576314E-00002, 0.25335182682391E-00003
0.22505971500000E-00002, 0.14085958862488E+00001, 0.26388670574397E+00001, 0.25068959664839E-00003, 0.13945054593651E+00001, 0.26451550127777E+00001, 0.16098504187950E-00012, 0.14090426883614E-00001, -.62879553380199E-00002, 0.25068959648740E-00003
0.22528500000000E-00002, 0.14018160393287E+00001, 0.26116609104639E+00001, 0.24746246528932E-00003, 0.13877404640660E+00001, 0.26179282232703E+00001, 0.16107383315022E-00012, 0.14075575262649E-00001, -.62673128064044E-00002, 0.24746246512824E-00003


==> data/Turbine_Results/cp_plots/Turbine_BodyForces_BC_Wall_Stator1.csv <==
Time,x-Force,y-Force,z-Force,Fp_x,Fp_y,Fp_z,Fv_x,Fv_y,Fv_z
0.00000000000000E+00000, 0.45975602891102E+00001, -.29092119181841E+00001, 0.14675987758040E-00003, 0.45836960752907E+00001, -.29211809643776E+00001, 0.59453349380077E-00013, 0.13864213819437E-00001, 0.11969046193442E-00001, 0.14675987752095E-00003
0.22528500000000E-00005, 0.45754722441790E+00001, -.28973820361267E+00001, 0.14720603183751E-00003, 0.45615289017764E+00001, -.29093476511362E+00001, 0.59147866070765E-00013, 0.13943342402569E-00001, 0.11965615009560E-00001, 0.14720603177836E-00003
0.45057000000000E-00005, 0.45712140195613E+00001, -.28913801330440E+00001, 0.14750123700772E-00003, 0.45571636571206E+00001, -.29033566789780E+00001, 0.58954908217834E-00013, 0.14050362440724E-00001, 0.11976545933974E-00001, 0.14750123694876E-00003
0.67585500000000E-00005, 0.45887480692373E+00001, -.28920325162081E+00001, 0.14800150072254E-00003, 0.45745741908614E+00001, -.29040357823908E+00001, 0.59076136521711E-00013, 0.14173878375962E-00001, 0.12003266182686E-00001, 0.14800150066346E-00003
0.90114000000000E-00005, 0.46184401648742E+00001, -.28962722768239E+00001, 0.14721645021948E-00003, 0.46041442132768E+00001, -.29083260578942E+00001, 0.59254187340468E-00013, 0.14295951597366E-00001, 0.12053781070290E-00001, 0.14721645016022E-00003
0.11264250000000E-00004, 0.46440991726779E+00001, -.29010061583918E+00001, 0.14617965277480E-00003, 0.46297193576772E+00001, -.29131420296008E+00001, 0.59411285099719E-00013, 0.14379815000661E-00001, 0.12135871208998E-00001, 0.14617965271539E-00003
0.13517100000000E-00004, 0.46541596280849E+00001, -.29056615484007E+00001, 0.14538710888582E-00003, 0.46397839039642E+00001, -.29179014943997E+00001, 0.59532053075950E-00013, 0.14375724120679E-00001, 0.12239945999013E-00001, 0.14538710882629E-00003
0.15769950000000E-00004, 0.46447029079314E+00001, -.29103626524560E+00001, 0.14475950127289E-00003, 0.46304334335561E+00001, -.29226948342092E+00001, 0.59683021135491E-00013, 0.14269474375250E-00001, 0.12332181753191E-00001, 0.14475950121321E-00003
0.18022800000000E-00004, 0.46224872802102E+00001, -.29151328821157E+00001, 0.14352717678938E-00003, 0.46083895025111E+00001, -.29275052953271E+00001, 0.59956990910701E-00013, 0.14097777699050E-00001, 0.12372413211447E-00001, 0.14352717672942E-00003
0.20275650000000E-00004, 0.46024467772058E+00001, -.29217029408354E+00001, 0.14277427189686E-00003, 0.45885330733930E+00001, -.29340493484164E+00001, 0.60389706227427E-00013, 0.13913703812814E-00001, 0.12346407580961E-00001, 0.14277427183647E-00003
0.22528500000000E-00004, 0.45966958112447E+00001, -.29299036484287E+00001, 0.14138770777270E-00003, 0.45829309431173E+00001, -.29421750086162E+00001, 0.60885669819523E-00013, 0.13764868127427E-00001, 0.12271360187525E-00001, 0.14138770771182E-00003
0.24781350000000E-00004, 0.46098054607881E+00001, -.29369413959123E+00001, 0.14130835431600E-00003, 0.45961208770191E+00001, -.29491338075491E+00001, 0.61476780323630E-00013, 0.13684583768947E-00001, 0.12192411636895E-00001, 0.14130835425452E-00003
0.27034200000000E-00004, 0.46343675100587E+00001, -.29408140951862E+00001, 0.14279507401902E-00003, 0.46206913913956E+00001, -.29529658495272E+00001, 0.62056670985051E-00013, 0.13676118663116E-00001, 0.12151754340952E-00001, 0.14279507395696E-00003
0.29287050000000E-00004, 0.46535679467825E+00001, -.29407690954334E+00001, 0.14426865025097E-00003, 0.46398471132137E+00001, -.29529203252524E+00001, 0.62195095862955E-00013, 0.13720833568796E-00001, 0.12151229818999E-00001, 0.14426865018878E-00003
0.31539900000000E-00004, 0.46566392128985E+00001, -.29366057303953E+00001, 0.14523532650343E-00003, 0.46428361341233E+00001, -.29487628131889E+00001, 0.61992466726780E-00013, 0.13803078775131E-00001, 0.12157082793613E-00001, 0.14523532644143E-00003
0.33792750000000E-00004, 0.46470099998336E+00001, -.29295310619396E+00001, 0.14612627632894E-00003, 0.46330955854192E+00001, -.29416788930580E+00001, 0.61857004252662E-00013, 0.13914414414395E-00001, 0.12147831118412E-00001, 0.14612627626708E-00003
0.36045600000000E-00004, 0.46361561827314E+00001, -.29217111063168E+00001, 0.14699085302444E-00003, 0.46221096835572E+00001, -.29338391782627E+00001, 0.61967093601197E-00013, 0.14046499174203E-00001, 0.12128071945905E-00001, 0.14699085296248E-00003
0.38298450000000E-00004, 0.46299147231498E+00001, -.29143031694250E+00001, 0.14758996683074E-00003, 0.46157278979585E+00001, -.29264203073102E+00001, 0.62337562254853E-00013, 0.14186825191321E-00001, 0.12117137885168E-00001, 0.14758996676840E-00003
0.40551300000000E-00004, 0.46303297458592E+00001, -.29099947355151E+00001, 0.14588059537484E-00003, 0.46160187655553E+00001, -.29221188665197E+00001, 0.62320302304287E-00013, 0.14310980303907E-00001, 0.12124131004613E-00001, 0.14588059531252E-00003
0.42804150000000E-00004, 0.46419599127871E+00001, -.29132564400647E+00001, 0.14510423165602E-00003, 0.46275726291983E+00001, -.29254051745380E+00001, 0.61516234614344E-00013, 0.14387283588817E-00001, 0.12148734473273E-00001, 0.14510423159450E-00003
0.45057000000000E-00004, 0.46667187749175E+00001, -.29244941824410E+00001, 0.14626518709406E-00003, 0.46523175649162E+00001, -.29366774024456E+00001, 0.60622371328458E-00013, 0.14401210001281E-00001, 0.12183220004635E-00001, 0.14626518703344E-00003
0.47309850000000E-00004, 0.46932079085629E+00001, -.29371936819833E+00001, 0.14614276567404E-00003, 0.46788419401791E+00001, -.29494119919889E+00001, 0.60185020135653E-00013, 0.14365968383743E-00001, 0.12218310005611E-00001, 0.14614276561385E-00003
0.49562700000000E-00004, 0.47057632290692E+00001, -.29435130012468E+00001, 0.14519264359329E-00003, 0.46914627494319E+00001, -.29557693348299E+00001, 0.60010875423771E-00013, 0.14300479637291E-00001, 0.12256333583067E-00001, 0.14519264353328E-00003
0.51815550000000E-00004, 0.46979257662929E+00001, -.29422379320146E+00001, 0.14448646499312E-00003, 0.46837108010651E+00001, -.29545373417987E+00001, 0.59691044094235E-00013, 0.14214965227784E-00001, 0.12299409784078E-00001, 0.14448646493343E-00003
0.54068400000000E-00004, 0.46751584634139E+00001, -.29355886201593E+00001, 0.14314437070618E-00003, 0.46610531535462E+00001, -.29479360737189E+00001, 0.59148324525245E-00013, 0.14105309867699E-00001, 0.12347453559698E-00001, 0.14314437064703E-00003
0.56321250000000E-00004, 0.46498423842917E+00001, -.29281888162518E+00001, 0.14217881172331E-00003, 0.46358679960253E+00001, -.29405914857988E+00001, 0.58537889022780E-00013, 0.13974388266419E-00001, 0.12402669546977E-00001, 0.14217881166477E-00003
0.58574100000000E-00004, 0.46322145638682E+00001, -.29217959764117E+00001, 0.14134952028726E-00003, 0.46183687077218E+00001, -.29342584904588E+00001, 0.58070025808114E-00013, 0.13845856146422E-00001, 0.12462514047118E-00001, 0.14134952022919E-00003
0.60826950000000E-00004, 0.46192965090026E+00001, -.29172326293697E+00001, 0.14214027486338E-00003, 0.46055451008680E+00001, -.29297532800658E+00001, 0.57860384268083E-00013, 0.13751408134569E-00001, 0.12520650696062E-00001, 0.14214027480552E-00003
0.63079800000000E-00004, 0.46066349876360E+00001, -.29141203204773E+00001, 0.14454099499282E-00003, 0.45929305844506E+00001, -.29266754175282E+00001, 0.57690016939955E-00013, 0.13704403185406E-00001, 0.12555097050901E-00001, 0.14454099493513E-00003
0.65332650000000E-00004, 0.45914733757039E+00001, -.29112602394168E+00001, 0.14548276657365E-00003, 0.45777531357618E+00001, -.29238111675424E+00001, 0.57634574157492E-00013, 0.13720239942155E-00001, 0.12550928125548E-00001, 0.14548276651601E-00003
0.67585500000000E-00004, 0.45787821425807E+00001, -.29078460478412E+00001, 0.14786013595358E-00003, 0.45649690132461E+00001, -.29203557097361E+00001, 0.57856092853841E-00013, 0.13813129334617E-00001, 0.12509661894881E-00001, 0.14786013589573E-00003
0.69838350000000E-00004, 0.45777232132584E+00001, -.29064981929679E+00001, 0.15133646699683E-00003, 0.45637314386829E+00001, -.29189518181561E+00001, 0.58153618841655E-00013, 0.13991774575564E-00001, 0.12453625188277E-00001, 0.15133646693868E-00003
0.72091200000000E-00004, 0.45902934985589E+00001, -.29074750861025E+00001, 0.14990299887583E-00003, 0.45760699720351E+00001, -.29198916509117E+00001, 0.58702591605553E-00013, 0.14223526523858E-00001, 0.12416564809130E-00001, 0.14990299881713E-00003
0.74344050000000E-00004, 0.46028602364065E+00001, -.29054866526288E+00001, 0.14777883487454E-00003, 0.45884114138341E+00001, -.29179142357195E+00001, 0.59384887123635E-00013, 0.14448822572486E-00001, 0.12427583090672E-00001, 0.14777883481515E-00003
0.76596900000000E-00004, 0.45986966718357E+00001, -.28973344416145E+00001, 0.14776397465480E-00003, 0.45841094737135E+00001, -.29098233161320E+00001, 0.59537365650376E-00013, 0.14587198122234E-00001, 0.12488874517500E-00001, 0.14776397459527E-00003
0.78849750000000E-00004, 0.45815247196348E+00001, -.28886400148300E+00001, 0.14643163197876E-00003, 0.45669334039434E+00001, -.29012091808494E+00001, 0.59488381050618E-00013, 0.14591315691325E-00001, 0.12569166019376E-00001, 0.14643163191927E-00003
0.81102600000000E-00004, 0.45697532170133E+00001, -.28880179911496E+00001, 0.14739102638381E-00003, 0.45552670527581E+00001, -.29006339556864E+00001, 0.59807244479823E-00013, 0.14486164255167E-00001, 0.12615964536748E-00001, 0.14739102632401E-00003
0.83355450000000E-00004, 0.45723593118806E+00001, -.28952833683313E+00001, 0.15380056774087E-00003, 0.45580242648587E+00001, -.29078812129098E+00001, 0.60632388845786E-00013, 0.14335047021899E-00001, 0.12597844578536E-00001, 0.15380056768024E-00003
0.85608300000000E-00004, 0.45820063091040E+00001, -.29053289934841E+00001, 0.15909286139231E-00003, 0.45678033023926E+00001, -.29178564681394E+00001, 0.61579816762548E-00013, 0.14203006711396E-00001, 0.12527474655240E-00001, 0.15909286133073E-00003
0.87861150000000E-00004, 0.45910394101806E+00001, -.29117758065585E+00001, 0.16352027677582E-00003, 0.45769344099985E+00001, -.29242213220688E+00001, 0.62293785325560E-00013, 0.14105000182116E-00001, 0.12445515510342E-00001, 0.16352027671353E-00003
0.90114000000000E-00004, 0.46020826751389E+00001, -.29161419687718E+00001, 0.16146355310604E-00003, 0.45880471307582E+00001, -.29285375482245E+00001, 0.62910384447535E-00013, 0.14035544380631E-00001, 0.12395579452774E-00001, 0.16146355304313E-00003
0.92366850000000E-00004, 0.46187216709177E+00001, -.29223709805921E+00001, 0.15843909171156E-00003, 0.46047316441486E+00001, -.29347554639632E+00001, 0.63568630125544E-00013, 0.13990026769123E-00001, 0.12384483371158E-00001, 0.15843909164799E-00003
0.94619700000000E-00004, 0.46350372134733E+00001, -.29307352783460E+00001, 0.15501395072119E-00003, 0.46210669654512E+00001, -.29431316616294E+00001, 0.63778089060917E-00013, 0.13970248022054E-00001, 0.12396383283427E-00001, 0.15501395065741E-00003
0.96872550000000E-00004, 0.46485116179490E+00001, -.29411684847703E+00001, 0.15257102798723E-00003, 0.46345216477620E+00001, -.29535627461405E+00001, 0.62867957053577E-00013, 0.13989970187069E-00001, 0.12394261370216E-00001, 0.15257102792436E-00003
0.99125400000000E-00004, 0.46671367585332E+00001, -.29542792152243E+00001, 0.15081249179588E-00003, 0.46530793523147E+00001, -.29666467164245E+00001, 0.60791561116532E-00013, 0.14057406218491E-00001, 0.12367501200152E-00001, 0.15081249173509E-00003
0.10137825000000E-00003, 0.46976992973835E+00001, -.29705456107643E+00001, 0.15016649286100E-00003, 0.46835347852216E+00001, -.29828699518629E+00001, 0.58371812179137E-00013, 0.14164512161901E-00001, 0.12324341098567E-00001, 0.15016649280263E-00003
0.10363110000000E-00003, 0.47309687769890E+00001, -.29843327584333E+00001, 0.14663512823315E-00003, 0.47166693161793E+00001, -.29966238153762E+00001, 0.56623656066269E-00013, 0.14299460809674E-00001, 0.12291056942914E-00001, 0.14663512817653E-00003
0.10588395000000E-00003, 0.47375178219274E+00001, -.29842069707731E+00001, 0.14550252990131E-00003, 0.47230864621608E+00001, -.29965018328239E+00001, 0.56074969664246E-00013, 0.14431359766611E-00001, 0.12294862050807E-00001, 0.14550252984523E-00003
0.10813680000000E-00003, 0.46942226485383E+00001, -.29638262177420E+00001, 0.14707207813974E-00003, 0.46797169810051E+00001, -.29761708746426E+00001, 0.56476519330267E-00013, 0.14505667533250E-00001, 0.12344656900603E-00001, 0.14707207808326E-00003
0.11038965000000E-00003, 0.46218798632652E+00001, -.29352576060008E+00001, 0.14980911081661E-00003, 0.46073970125810E+00001, -.29476736340062E+00001, 0.57465496761089E-00013, 0.14482850684188E-00001, 0.12416028005427E-00001, 0.14980911075914E-00003
0.11264250000000E-00003, 0.45723828157905E+00001, -.29200469226431E+00001, 0.15305869580278E-00003, 0.45580012989669E+00001, -.29325152394543E+00001, 0.58982003743805E-00013, 0.14381516823557E-00001, 0.12468316811227E-00001, 0.15305869574380E-00003
0.11489535000000E-00003, 0.45660745396664E+00001, -.29235818815474E+00001, 0.15336385134994E-00003, 0.45518288860372E+00001, -.29360543980011E+00001, 0.60535789581091E-00013, 0.14245653629247E-00001, 0.12472516453682E-00001, 0.15336385128941E-00003
0.11714820000000E-00003, 0.45820991242735E+00001, -.29338808163203E+00001, 0.14969629621630E-00003, 0.45679918031032E+00001, -.29463189406086E+00001, 0.61598194821165E-00013, 0.14107321170293E-00001, 0.12438124288323E-00001, 0.14969629615470E-00003
0.11940105000000E-00003, 0.45950199328010E+00001, -.29381133725730E+00001, 0.14939054106910E-00003, 0.45810477362224E+00001, -.29505117478051E+00001, 0.61779679015631E-00013, 0.13972196578545E-00001, 0.12398375232070E-00001, 0.14939054100732E-00003
0.12165390000000E-00003, 0.45978240112156E+00001, -.29335173182903E+00001, 0.14493063867059E-00003, 0.45839756018370E+00001, -.29458967953417E+00001, 0.60849218884064E-00013, 0.13848409378649E-00001, 0.12379477051465E-00001, 0.14493063860974E-00003
0.12390675000000E-00003, 0.45969079557462E+00001, -.29249988008540E+00001, 0.14139781323007E-00003, 0.45831399184552E+00001, -.29373782039473E+00001, 0.59296727640303E-00013, 0.13768037290985E-00001, 0.12379403093343E-00001, 0.14139781317077E-00003
0.12615960000000E-00003, 0.45959691590007E+00001, -.29170300701862E+00001, 0.13690576230810E-00003, 0.45822039042229E+00001, -.29294072923344E+00001, 0.58029249294310E-00013, 0.13765254777842E-00001, 0.12377222148165E-00001, 0.13690576225007E-00003
0.12841245000000E-00003, 0.45884239020284E+00001, -.29087846766749E+00001, 0.14041839235456E-00003, 0.45745839438920E+00001, -.29211480384147E+00001, 0.57611648274948E-00013, 0.13839958136386E-00001, 0.12363361739825E-00001, 0.14041839229695E-00003
0.13066530000000E-00003, 0.45706168253695E+00001, -.28993066489637E+00001, 0.14542598424392E-00003, 0.45566565434449E+00001, -.29116469221597E+00001, 0.57723978240109E-00013, 0.13960281924543E-00001, 0.12340273196019E-00001, 0.14542598418619E-00003
0.13291815000000E-00003, 0.45518477299981E+00001, -.28910497583077E+00001, 0.14509895286928E-00003, 0.45377560133545E+00001, -.29033554226456E+00001, 0.57633552323729E-00013, 0.14091716643665E-00001, 0.12305664337883E-00001, 0.14509895281164E-00003
0.13517100000000E-00003, 0.45440837698668E+00001, -.28866646351585E+00001, 0.14259242137283E-00003, 0.45298776406553E+00001, -.28989319085047E+00001, 0.57323394508945E-00013, 0.14206129211465E-00001, 0.12267273346212E-00001, 0.14259242131551E-00003
0.13742385000000E-00003, 0.45486078962404E+00001, -.28865958610667E+00001, 0.14045032679758E-00003, 0.45343209449623E+00001, -.28988300272310E+00001, 0.57260704269103E-00013, 0.14286951278070E-00001, 0.12234166164362E-00001, 0.14045032674032E-00003
0.13967670000000E-00003, 0.45607451277825E+00001, -.28897164444407E+00001, 0.13755706504008E-00003, 0.45464215513393E+00001, -.29019258724071E+00001, 0.57826549464908E-00013, 0.14323576443108E-00001, 0.12209427966378E-00001, 0.13755706498225E-00003
0.14192955000000E-00003, 0.45750099229599E+00001, -.28942548362203E+00001, 0.13433194181617E-00003, 0.45606956487576E+00001, -.29064451951985E+00001, 0.59074085954664E-00013, 0.14314274202309E-00001, 0.12190358978138E-00001, 0.13433194175709E-00003
0.14418240000000E-00003, 0.45863336417811E+00001, -.28985926110019E+00001, 0.13232767126970E-00003, 0.45720635583881E+00001, -.29107663218504E+00001, 0.60391380197363E-00013, 0.14270083392918E-00001, 0.12173710848492E-00001, 0.13232767120931E-00003
0.14643525000000E-00003, 0.45949595423600E+00001, -.29017313030354E+00001, 0.13238062473629E-00003, 0.45807550509129E+00001, -.29138973197876E+00001, 0.60968497449447E-00013, 0.14204491447050E-00001, 0.12166016752237E-00001, 0.13238062467532E-00003
0.14868810000000E-00003, 0.45985203680936E+00001, -.29043116912996E+00001, 0.13129515499808E-00003, 0.45844040160149E+00001, -.29164846420238E+00001, 0.61049224019818E-00013, 0.14116352078715E-00001, 0.12172950724236E-00001, 0.13129515493704E-00003
0.15094095000000E-00003, 0.45938164691659E+00001, -.29037318314425E+00001, 0.13235799924291E-00003, 0.45798092245438E+00001, -.29159369389793E+00001, 0.61281661948568E-00013, 0.14007244622064E-00001, 0.12205107536806E-00001, 0.13235799918163E-00003
0.15319380000000E-00003, 0.45688850371458E+00001, -.28961364092182E+00001, 0.13551040771304E-00003, 0.45549938712780E+00001, -.29083939287186E+00001, 0.62116413317965E-00013, 0.13891165867761E-00001, 0.12257519500400E-00001, 0.13551040765092E-00003
0.15544665000000E-00003, 0.45131555235565E+00001, -.28766693160096E+00001, 0.13681501330148E-00003, 0.44993638596818E+00001, -.28889886316904E+00001, 0.63576851767756E-00013, 0.13791663874707E-00001, 0.12319315680802E-00001, 0.13681501323790E-00003
0.15769950000000E-00003, 0.44438617814037E+00001, -.28529996367870E+00001, 0.13853082883926E-00003, 0.44301356696073E+00001, -.28653672375868E+00001, 0.64597736605317E-00013, 0.13726111796339E-00001, 0.12367600799850E-00001, 0.13853082877466E-00003
0.15995235000000E-00003, 0.44057417134923E+00001, -.28421864497067E+00001, 0.14065632780938E-00003, 0.43920400703771E+00001, -.28545701866371E+00001, 0.64773444718805E-00013, 0.13701643115170E-00001, 0.12383736930374E-00001, 0.14065632774461E-00003
0.16220520000000E-00003, 0.44205602442692E+00001, -.28530994934563E+00001, 0.14006197295914E-00003, 0.44068384469624E+00001, -.28654547850423E+00001, 0.64561731994458E-00013, 0.13721797306761E-00001, 0.12355291585987E-00001, 0.14006197289458E-00003
0.16445805000000E-00003, 0.44657528825945E+00001, -.28754882053605E+00001, 0.13867561983912E-00003, 0.44519702096928E+00001, -.28877792902254E+00001, 0.64001103855786E-00013, 0.13782672901701E-00001, 0.12291084864925E-00001, 0.13867561977512E-00003
0.16671090000000E-00003, 0.45069751457044E+00001, -.28948702840646E+00001, 0.14086416218633E-00003, 0.44931020411761E+00001, -.29070859796710E+00001, 0.63029824115310E-00013, 0.13873104528299E-00001, 0.12215695606341E-00001, 0.14086416212330E-00003
0.16896375000000E-00003, 0.45264379483980E+00001, -.29024209427337E+00001, 0.14281348788274E-00003, 0.45124574469801E+00001, -.29145717186463E+00001, 0.61680921482790E-00013, 0.13980501417882E-00001, 0.12150775912614E-00001, 0.14281348782106E-00003
0.17121660000000E-00003, 0.45345738597384E+00001, -.29019349906310E+00001, 0.14660974755657E-00003, 0.45204797876231E+00001, -.29140450605078E+00001, 0.59856177165365E-00013, 0.14094072115278E-00001, 0.12110069876864E-00001, 0.14660974749672E-00003
0.17346945000000E-00003, 0.45519153467902E+00001, -.29024224005240E+00001, 0.15188577263555E-00003, 0.45377184990955E+00001, -.29145194963983E+00001, 0.57609275288850E-00013, 0.14196847694717E-00001, 0.12097095874257E-00001, 0.15188577257794E-00003
0.17572230000000E-00003, 0.45779462918966E+00001, -.29062143385371E+00001, 0.15186689105036E-00003, 0.45636857244317E+00001, -.29183234055395E+00001, 0.55583250882351E-00013, 0.14260567464934E-00001, 0.12109067002398E-00001, 0.15186689099478E-00003
0.17797515000000E-00003, 0.45920876349502E+00001, -.29064090577618E+00001, 0.15450012506774E-00003, 0.45778124195371E+00001, -.29185479718109E+00001, 0.54564719590642E-00013, 0.14275215413136E-00001, 0.12138914049041E-00001, 0.15450012501318E-00003
0.18022800000000E-00003, 0.45801037464335E+00001, -.28983631493067E+00001, 0.15377072980098E-00003, 0.45658601421761E+00001, -.29105461875910E+00001, 0.54755233256245E-00013, 0.14243604257381E-00001, 0.12183038284266E-00001, 0.15377072974623E-00003
0.18248085000000E-00003, 0.45488507797493E+00001, -.28849619129439E+00001, 0.15100235165745E-00003, 0.45346769361899E+00001, -.28971941804899E+00001, 0.55878216890908E-00013, 0.14173843559343E-00001, 0.12232267545949E-00001, 0.15100235160157E-00003
0.18473370000000E-00003, 0.45163238112915E+00001, -.28730626350448E+00001, 0.14756051498869E-00003, 0.45022501111270E+00001, -.28853449888513E+00001, 0.57067188233865E-00013, 0.14073700164469E-00001, 0.12282353806543E-00001, 0.14756051493162E-00003
0.18698655000000E-00003, 0.44940427046493E+00001, -.28674598611200E+00001, 0.14639511052188E-00003, 0.44800913969096E+00001, -.28797827024786E+00001, 0.57693732888656E-00013, 0.13951307739652E-00001, 0.12322841358561E-00001, 0.14639511046418E-00003
0.18923940000000E-00003, 0.44822630015442E+00001, -.28661098585260E+00001, 0.14622175851555E-00003, 0.44684406771475E+00001, -.28784574869833E+00001, 0.57917392630930E-00013, 0.13822324396686E-00001, 0.12347628457330E-00001, 0.14622175845763E-00003
0.19149225000000E-00003, 0.44803972624911E+00001, -.28677527196296E+00001, 0.14613281743304E-00003, 0.44666782829283E+00001, -.28801104951949E+00001, 0.57932858316073E-00013, 0.13718979562842E-00001, 0.12357775565264E-00001, 0.14613281737510E-00003
0.19374510000000E-00003, 0.44873101782769E+00001, -.28722150224302E+00001, 0.14091917201986E-00003, 0.44736380929673E+00001, -.28845693877882E+00001, 0.58048569428192E-00013, 0.13672085309620E-00001, 0.12354365358019E-00001, 0.14091917196181E-00003
0.19599795000000E-00003, 0.45015909825596E+00001, -.28798525850232E+00001, 0.13755048626678E-00003, 0.44879047854248E+00001, -.28921888392319E+00001, 0.58832126877645E-00013, 0.13686197134767E-00001, 0.12336254208611E-00001, 0.13755048620795E-00003
0.19825080000000E-00003, 0.45233894669458E+00001, -.28908239292137E+00001, 0.13576152526371E-00003, 0.45096433028076E+00001, -.29031257419536E+00001, 0.60454717151122E-00013, 0.13746164138136E-00001, 0.12301812739884E-00001, 0.13576152520326E-00003
0.20050365000000E-00003, 0.45553799681601E+00001, -.29047075462193E+00001, 0.13625515744066E-00003, 0.45415460020696E+00001, -.29169563035631E+00001, 0.62289144818887E-00013, 0.13833966090472E-00001, 0.12248757343718E-00001, 0.13625515737837E-00003
0.20275650000000E-00003, 0.45994486907129E+00001, -.29210882147151E+00001, 0.13912143165252E-00003, 0.45855131632296E+00001, -.29332734806602E+00001, 0.63217876013183E-00013, 0.13935527483353E-00001, 0.12185265945111E-00001, 0.13912143158930E-00003
0.20500935000000E-00003, 0.46439691002687E+00001, -.29354002188114E+00001, 0.14058255570961E-00003, 0.46299344058737E+00001, -.29475249833946E+00001, 0.62965701229786E-00013, 0.14034694394977E-00001, 0.12124764583199E-00001, 0.14058255564665E-00003
0.20726220000000E-00003, 0.46704340477766E+00001, -.29425103229200E+00001, 0.13725203271054E-00003, 0.46563266698600E+00001, -.29545875945955E+00001, 0.61908355339314E-00013, 0.14107377916549E-00001, 0.12077271675541E-00001, 0.13725203264864E-00003
0.20951505000000E-00003, 0.46745618298497E+00001, -.29416989392808E+00001, 0.13779575525819E-00003, 0.46604130188898E+00001, -.29537403195236E+00001, 0.60172447549289E-00013, 0.14148810959874E-00001, 0.12041380242861E-00001, 0.13779575519801E-00003
0.21176790000000E-00003, 0.46634094664788E+00001, -.29352890372568E+00001, 0.13850627071248E-00003, 0.46492351753609E+00001, -.29473032617112E+00001, 0.58288311905601E-00013, 0.14174291117891E-00001, 0.12014224454353E-00001, 0.13850627065420E-00003
0.21402075000000E-00003, 0.46417929440746E+00001, -.29244483823863E+00001, 0.13899261882592E-00003, 0.46276079532127E+00001, -.29364500516692E+00001, 0.56974062702295E-00013, 0.14184990861933E-00001, 0.12001669282918E-00001, 0.13899261876895E-00003
0.21627360000000E-00003, 0.46113699524268E+00001, -.29100224200869E+00001, 0.13877218135684E-00003, 0.45971855797539E+00001, -.29220241231417E+00001, 0.56674934844173E-00013, 0.14184372672911E-00001, 0.12001703054804E-00001, 0.13877218130016E-00003
0.21852645000000E-00003, 0.45802188031238E+00001, -.28951643621479E+00001, 0.13723632143370E-00003, 0.45660480348292E+00001, -.29071757204053E+00001, 0.57533337809354E-00013, 0.14170768294551E-00001, 0.12011358257340E-00001, 0.13723632137616E-00003
0.22077930000000E-00003, 0.45572260519638E+00001, -.28840446011199E+00001, 0.13668853941064E-00003, 0.45430858152225E+00001, -.28960787278033E+00001, 0.59107436298909E-00013, 0.14140236741339E-00001, 0.12034126683378E-00001, 0.13668853935153E-00003
0.22303215000000E-00003, 0.45444753413949E+00001, -.28785852459811E+00001, 0.13515924913397E-00003, 0.45303880357431E+00001, -.28906547453671E+00001, 0.60091463547415E-00013, 0.14087305651873E-00001, 0.12069499385935E-00001, 0.13515924907388E-00003
0.22528500000000E-00003, 0.45397620351836E+00001, -.28787655514461E+00001, 0.13654315954742E-00003, 0.45257395847220E+00001, -.28908753136082E+00001, 0.59619801237102E-00013, 0.14022450461539E-00001, 0.12109762162058E-00001, 0.13654315948780E-00003
0.22753785000000E-00003, 0.45453622963371E+00001, -.28847050773324E+00001, 0.13914300423880E-00003, 0.45314020444002E+00001, -.28968486848383E+00001, 0.58790720855695E-00013, 0.13960251936897E-00001, 0.12143607505939E-00001, 0.13914300418000E-00003
0.22979070000000E-00003, 0.45644797099236E+00001, -.28969969156066E+00001, 0.14132886664553E-00003, 0.45505712813143E+00001, -.29091634162796E+00001, 0.58679774227346E-00013, 0.13908428609261E-00001, 0.12166500673017E-00001, 0.14132886658685E-00003
0.23204355000000E-00003, 0.45920287332085E+00001, -.29122673434441E+00001, 0.14337523990923E-00003, 0.45781635975565E+00001, -.29244405180146E+00001, 0.58917774952219E-00013, 0.13865135652047E-00001, 0.12173174570496E-00001, 0.14337523985031E-00003
0.23429640000000E-00003, 0.46119377224101E+00001, -.29242573824184E+00001, 0.14250233025076E-00003, 0.45981074893490E+00001, -.29364196460352E+00001, 0.58827221215126E-00013, 0.13830233061048E-00001, 0.12162263616826E-00001, 0.14250233019194E-00003
0.23654925000000E-00003, 0.46099428305629E+00001, -.29270412665768E+00001, 0.14145230396555E-00003, 0.45961387693072E+00001, -.29391786884333E+00001, 0.58416299332850E-00013, 0.13804061255745E-00001, 0.12137421856517E-00001, 0.14145230390713E-00003
0.23880210000000E-00003, 0.45888784698886E+00001, -.29223567641479E+00001, 0.13444395631571E-00003, 0.45750844607953E+00001, -.29344606064672E+00001, 0.58277793354070E-00013, 0.13794009093264E-00001, 0.12103842319354E-00001, 0.13444395625743E-00003
0.24105495000000E-00003, 0.45715922007051E+00001, -.29181238308975E+00001, 0.12776301209745E-00003, 0.45577958507925E+00001, -.29301907247832E+00001, 0.58805944419642E-00013, 0.13796349912541E-00001, 0.12066893885710E-00001, 0.12776301203864E-00003
0.24330780000000E-00003, 0.45664608069423E+00001, -.29165522380622E+00001, 0.12316133817938E-00003, 0.45526573429419E+00001, -.29285837122394E+00001, 0.59455602045980E-00013, 0.13803464000399E-00001, 0.12031474177211E-00001, 0.12316133811992E-00003
0.24556065000000E-00003, 0.45618917927884E+00001, -.29131074452103E+00001, 0.12361863567757E-00003, 0.45480758766377E+00001, -.29251078512204E+00001, 0.59634177341769E-00013, 0.13815916150703E-00001, 0.12000406010032E-00001, 0.12361863561793E-00003
0.24781350000000E-00003, 0.45491668269955E+00001, -.29052406994082E+00001, 0.12716589675489E-00003, 0.45353336779088E+00001, -.29172145562417E+00001, 0.59504801967472E-00013, 0.13833149086776E-00001, 0.11973856833535E-00001, 0.12716589669539E-00003
0.25006635000000E-00003, 0.45199994622045E+00001, -.28914789825442E+00001, 0.13238024505962E-00003, 0.45061409331253E+00001, -.29034330441247E+00001, 0.59713848003088E-00013, 0.13858529079177E-00001, 0.11954061580562E-00001, 0.13238024499991E-00003
0.25231920000000E-00003, 0.44768244103438E+00001, -.28740194551180E+00001, 0.13714294926496E-00003, 0.44629413841852E+00001, -.28859583291859E+00001, 0.60456825912901E-00013, 0.13883026158656E-00001, 0.11938874067869E-00001, 0.13714294920450E-00003
0.25457205000000E-00003, 0.44451909492699E+00001, -.28619665333774E+00001, 0.13919653886252E-00003, 0.44312918641994E+00001, -.28738877620433E+00001, 0.61107018309351E-00013, 0.13899085070484E-00001, 0.11921228665907E-00001, 0.13919653880141E-00003
0.25682490000000E-00003, 0.44457829357354E+00001, -.28613211437464E+00001, 0.13991666635243E-00003, 0.44318859279024E+00001, -.28732119731731E+00001, 0.61105517018621E-00013, 0.13897007832932E-00001, 0.11890829426647E-00001, 0.13991666629133E-00003
0.25907775000000E-00003, 0.44772561791876E+00001, -.28701987568350E+00001, 0.14162871024712E-00003, 0.44633766056916E+00001, -.28820489544034E+00001, 0.60796978993955E-00013, 0.13879573496021E-00001, 0.11850197568351E-00001, 0.14162871018632E-00003
0.26133060000000E-00003, 0.45295592224926E+00001, -.28845291912097E+00001, 0.14773354131690E-00003, 0.45156939613310E+00001, -.28963391775943E+00001, 0.60750996116855E-00013, 0.13865261161618E-00001, 0.11809986384564E-00001, 0.14773354125615E-00003
0.26358345000000E-00003, 0.45832053051423E+00001, -.28985224899291E+00001, 0.15218475926827E-00003, 0.45693374194607E+00001, -.29103059267805E+00001, 0.61154210445423E-00013, 0.13867885681539E-00001, 0.11783436851444E-00001, 0.15218475920711E-00003
0.26583630000000E-00003, 0.46164764164617E+00001, -.29072746473023E+00001, 0.15502785797410E-00003, 0.46025973445494E+00001, -.29190470590660E+00001, 0.61865808994487E-00013, 0.13879071912266E-00001, 0.11772411763737E-00001, 0.15502785791224E-00003
0.26808915000000E-00003, 0.46182630949800E+00001, -.29074088253858E+00001, 0.15541887721380E-00003, 0.46043761432059E+00001, -.29191827968567E+00001, 0.62822531728461E-00013, 0.13886951774139E-00001, 0.11773971470976E-00001, 0.15541887715097E-00003
0.27034200000000E-00003, 0.46034656639093E+00001, -.29035062470371E+00001, 0.15248355072240E-00003, 0.45895757125105E+00001, -.29152873865323E+00001, 0.63603479463932E-00013, 0.13889951398827E-00001, 0.11781139495171E-00001, 0.15248355065880E-00003
0.27259485000000E-00003, 0.45942408983418E+00001, -.29025129368792E+00001, 0.15337773837051E-00003, 0.45803517959720E+00001, -.29143054441712E+00001, 0.63613585144257E-00013, 0.13889102369790E-00001, 0.11792507292031E-00001, 0.15337773830690E-00003
0.27484770000000E-00003, 0.45847103174719E+00001, -.29024175127834E+00001, 0.15394338182735E-00003, 0.45708266903133E+00001, -.29142249481471E+00001, 0.62531247674975E-00013, 0.13883627158554E-00001, 0.11807435363785E-00001, 0.15394338176482E-00003
0.27710055000000E-00003, 0.45674720546943E+00001, -.29000297010785E+00001, 0.15449859075719E-00003, 0.45536023217499E+00001, -.29118504598629E+00001, 0.60228162701527E-00013, 0.13869732944383E-00001, 0.11820758784384E-00001, 0.15449859069697E-00003
0.27935340000000E-00003, 0.45523551117862E+00001, -.28975726865470E+00001, 0.15602330564850E-00003, 0.45385040652215E+00001, -.29094028717604E+00001, 0.57155747826866E-00013, 0.13851046564700E-00001, 0.11830185213371E-00001, 0.15602330559134E-00003
0.28160625000000E-00003, 0.45548360508662E+00001, -.29002347419723E+00001, 0.15391839104349E-00003, 0.45410071977716E+00001, -.29120704772238E+00001, 0.54506071335836E-00013, 0.13828853094583E-00001, 0.11835735251445E-00001, 0.15391839098898E-00003
0.28385910000000E-00003, 0.45764519352710E+00001, -.29085384072363E+00001, 0.15179892185582E-00003, 0.45626467171920E+00001, -.29203787078482E+00001, 0.53550313146456E-00013, 0.13805218078955E-00001, 0.11840300611901E-00001, 0.15179892180227E-00003
0.28611195000000E-00003, 0.46001118229927E+00001, -.29173034708535E+00001, 0.14911949200678E-00003, 0.45863250424240E+00001, -.29291508445689E+00001, 0.54635742011698E-00013, 0.13786780568699E-00001, 0.11847373715396E-00001, 0.14911949195214E-00003
0.28836480000000E-00003, 0.46019597568892E+00001, -.29191961394279E+00001, 0.14736650525410E-00003, 0.45881900765152E+00001, -.29310548638095E+00001, 0.57021295512958E-00013, 0.13769680374032E-00001, 0.11858724381611E-00001, 0.14736650519708E-00003
0.29061765000000E-00003, 0.45700041938239E+00001, -.29099610278596E+00001, 0.14590565805008E-00003, 0.45562536944048E+00001, -.29218340884309E+00001, 0.59453466908246E-00013, 0.13750499419023E-00001, 0.11873060571331E-00001, 0.14590565799063E-00003
0.29287050000000E-00003, 0.45213043703043E+00001, -.28946671981097E+00001, 0.14383941864654E-00003, 0.45075696012880E+00001, -.29065529021484E+00001, 0.60994806537376E-00013, 0.13734769016307E-00001, 0.11885704038686E-00001, 0.14383941858554E-00003
0.29512335000000E-00003, 0.44836872499879E+00001, -.28827061110827E+00001, 0.14158921852160E-00003, 0.44699603653422E+00001, -.28946006319914E+00001, 0.61733386403927E-00013, 0.13726884645641E-00001, 0.11894520908638E-00001, 0.14158921845987E-00003
0.29737620000000E-00003, 0.44716059162160E+00001, -.28794806649283E+00001, 0.14015341373856E-00003, 0.44578871875198E+00001, -.28913750330996E+00001, 0.62111889628297E-00013, 0.13718728696176E-00001, 0.11894368171368E-00001, 0.14015341367645E-00003
0.29962905000000E-00003, 0.44840147925260E+00001, -.28833350996131E+00001, 0.13992270400864E-00003, 0.44703026993762E+00001, -.28952134569564E+00001, 0.62280707804452E-00013, 0.13712093149830E-00001, 0.11878357343257E-00001, 0.13992270394636E-00003
0.30188190000000E-00003, 0.45141891667200E+00001, -.28918466414220E+00001, 0.14018660554594E-00003, 0.45004697040691E+00001, -.29036930774560E+00001, 0.62347228653555E-00013, 0.13719462650878E-00001, 0.11846436034045E-00001, 0.14018660548359E-00003
0.30413475000000E-00003, 0.45494381861325E+00001, -.29016213195967E+00001, 0.14049057382358E-00003, 0.45356923290565E+00001, -.29134292243734E+00001, 0.62189540752821E-00013, 0.13745857076036E-00001, 0.11807904776656E-00001, 0.14049057376139E-00003
0.30638760000000E-00003, 0.45793586383328E+00001, -.29107708441183E+00001, 0.14123281942342E-00003, 0.45655778456450E+00001, -.29225424385747E+00001, 0.61432416379413E-00013, 0.13780792687734E-00001, 0.11771594456388E-00001, 0.14123281936199E-00003
0.30864045000000E-00003, 0.46055411890667E+00001, -.29204034781446E+00001, 0.14182258290545E-00003, 0.45917258036747E+00001, -.29321433887434E+00001, 0.59805841920024E-00013, 0.13815385392060E-00001, 0.11739910598811E-00001, 0.14182258284565E-00003
0.31089330000000E-00003, 0.46288595342368E+00001, -.29306412525226E+00001, 0.14298899167930E-00003, 0.46150080067241E+00001, -.29423549861410E+00001, 0.58003238045200E-00013, 0.13851527512702E-00001, 0.11713733618373E-00001, 0.14298899162129E-00003
0.31314615000000E-00003, 0.46480171158595E+00001, -.29396199868116E+00001, 0.14397693206782E-00003, 0.46341290439750E+00001, -.29513192655982E+00001, 0.57125430028417E-00013, 0.13888071884542E-00001, 0.11699278786618E-00001, 0.14397693201069E-00003
0.31539900000000E-00003, 0.46636457261394E+00001, -.29463849250968E+00001, 0.14500841388132E-00003, 0.46497310298284E+00001, -.29580848404848E+00001, 0.57345924918887E-00013, 0.13914696311032E-00001, 0.11699915387992E-00001, 0.14500841382397E-00003
0.31765185000000E-00003, 0.46724403379482E+00001, -.29490885471564E+00001, 0.14675532667996E-00003, 0.46585164435475E+00001, -.29608001868436E+00001, 0.58107697040169E-00013, 0.13923894400792E-00001, 0.11711639687211E-00001, 0.14675532662185E-00003
0.31990470000000E-00003, 0.46675799896523E+00001, -.29449943724669E+00001, 0.14687540467446E-00003, 0.46536584535255E+00001, -.29567261469161E+00001, 0.58976231914762E-00013, 0.13921536126820E-00001, 0.11731774449143E-00001, 0.14687540461549E-00003
0.32215755000000E-00003, 0.46488808143148E+00001, -.29342215865004E+00001, 0.14663817791122E-00003, 0.46349672028607E+00001, -.29459861848322E+00001, 0.59758519447809E-00013, 0.13913611454030E-00001, 0.11764598331776E-00001, 0.14663817785146E-00003
0.32441040000000E-00003, 0.46280635110955E+00001, -.29229106609722E+00001, 0.14721302757188E-00003, 0.46141697703664E+00001, -.29347190636433E+00001, 0.60240674031583E-00013, 0.13893740729081E-00001, 0.11808402671068E-00001, 0.14721302751164E-00003
0.32666325000000E-00003, 0.46150718351349E+00001, -.29155517984766E+00001, 0.14862758083239E-00003, 0.46012141523221E+00001, -.29274068391152E+00001, 0.60677229176451E-00013, 0.13857682812783E-00001, 0.11855040638504E-00001, 0.14862758077171E-00003
0.32891610000000E-00003, 0.46082459369656E+00001, -.29116902824850E+00001, 0.14897234042957E-00003, 0.45944337859831E+00001, -.29235865525959E+00001, 0.61129060521892E-00013, 0.13812150982499E-00001, 0.11896270110876E-00001, 0.14897234036844E-00003
0.33116895000000E-00003, 0.46118715547552E+00001, -.29127415206702E+00001, 0.14850790869475E-00003, 0.45981058400800E+00001, -.29246630948864E+00001, 0.61040204474353E-00013, 0.13765714675249E-00001, 0.11921574216188E-00001, 0.14850790863371E-00003
0.33342180000000E-00003, 0.46297162108545E+00001, -.29192734579082E+00001, 0.14817499544600E-00003, 0.46159853480163E+00001, -.29311991776133E+00001, 0.60370807137631E-00013, 0.13730862838149E-00001, 0.11925719705111E-00001, 0.14817499538563E-00003
0.33567465000000E-00003, 0.46549775248089E+00001, -.29280546048098E+00001, 0.14845299255682E-00003, 0.46412545461445E+00001, -.29399679386410E+00001, 0.59893929861853E-00013, 0.13722978664315E-00001, 0.11913333831180E-00001, 0.14845299249693E-00003
0.33792750000000E-00003, 0.46831893530069E+00001, -.29379793530822E+00001, 0.14777388982518E-00003, 0.46694494224708E+00001, -.29498699300796E+00001, 0.59930186993609E-00013, 0.13739930536060E-00001, 0.11890576997416E-00001, 0.14777388976525E-00003
0.34018035000000E-00003, 0.47136419205364E+00001, -.29487481429778E+00001, 0.14658026196214E-00003, 0.46998761344757E+00001, -.29606072832475E+00001, 0.59933008111911E-00013, 0.13765786060708E-00001, 0.11859140269708E-00001, 0.14658026190221E-00003
0.34243320000000E-00003, 0.47324548305344E+00001, -.29543803522083E+00001, 0.14546059927265E-00003, 0.47186643308091E+00001, -.29662018365408E+00001, 0.60019493116563E-00013, 0.13790499725322E-00001, 0.11821484332446E-00001, 0.14546059921263E-00003
0.34468605000000E-00003, 0.47234215153694E+00001, -.29489872787771E+00001, 0.14373682982063E-00003, 0.47096093431529E+00001, -.29607726567859E+00001, 0.60518717951128E-00013, 0.13812172216514E-00001, 0.11785378008871E-00001, 0.14373682976011E-00003
0.34693890000000E-00003, 0.46869945083692E+00001, -.29344129250694E+00001, 0.14231451234791E-00003, 0.46731663314185E+00001, -.29461689283329E+00001, 0.60997783344819E-00013, 0.13828176950694E-00001, 0.11756003263445E-00001, 0.14231451228691E-00003
0.34919175000000E-00003, 0.46400927783608E+00001, -.29168232803013E+00001, 0.14071110449953E-00003, 0.46262497254041E+00001, -.29285596842518E+00001, 0.60827933660065E-00013, 0.13843052956726E-00001, 0.11736403950490E-00001, 0.14071110443870E-00003
0.35144460000000E-00003, 0.46031960688215E+00001, -.29028512797471E+00001, 0.13949033363600E-00003, 0.45893334586915E+00001, -.29145787135401E+00001, 0.60238610028725E-00013, 0.13862610129940E-00001, 0.11727433793058E-00001, 0.13949033357576E-00003
0.35369745000000E-00003, 0.45772554170672E+00001, -.28927192429800E+00001, 0.13918539604179E-00003, 0.45633712869252E+00001, -.29044478870059E+00001, 0.59946330840285E-00013, 0.13884130142023E-00001, 0.11728644025849E-00001, 0.13918539598184E-00003
0.35595030000000E-00003, 0.45536454394790E+00001, -.28845953831964E+00001, 0.13884197315697E-00003, 0.45397459579555E+00001, -.28963345048464E+00001, 0.60065171133062E-00013, 0.13899481523506E-00001, 0.11739121649993E-00001, 0.13884197309690E-00003
0.35820315000000E-00003, 0.45415232334732E+00001, -.28810544142911E+00001, 0.13828233164080E-00003, 0.45276185980855E+00001, -.28928137333650E+00001, 0.60280322453853E-00013, 0.13904635387705E-00001, 0.11759319073931E-00001, 0.13828233158052E-00003
0.36045600000000E-00003, 0.45585107306056E+00001, -.28873060775985E+00001, 0.13841831691431E-00003, 0.45446124299963E+00001, -.28990934630285E+00001, 0.60278790809341E-00013, 0.13898300609285E-00001, 0.11787385430046E-00001, 0.13841831685403E-00003
0.36270885000000E-00003, 0.46032171817100E+00001, -.29028945142444E+00001, 0.13902980187489E-00003, 0.45893347126739E+00001, -.29147120707712E+00001, 0.60011543658247E-00013, 0.13882469036153E-00001, 0.11817556526820E-00001, 0.13902980181488E-00003
0.36496170000000E-00003, 0.46550461066887E+00001, -.29214174209674E+00001, 0.13974030660488E-00003, 0.46411806427091E+00001, -.29332616628719E+00001, 0.59740579174110E-00013, 0.13865463979632E-00001, 0.11844241904498E-00001, 0.13974030654513E-00003
0.36721455000000E-00003, 0.46924959988078E+00001, -.29355692563583E+00001, 0.13932710770144E-00003, 0.46786425338767E+00001, -.29474368608643E+00001, 0.59498041461293E-00013, 0.13853464931072E-00001, 0.11867604506018E-00001, 0.13932710764194E-00003
0.36946740000000E-00003, 0.47035432337346E+00001, -.29416941765333E+00001, 0.13849407507367E-00003, 0.46897044527850E+00001, -.29535829088905E+00001, 0.59081165689387E-00013, 0.13838780949585E-00001, 0.11888732357151E-00001, 0.13849407501459E-00003
0.37172025000000E-00003, 0.46894324936687E+00001, -.29400287492008E+00001, 0.13741729700622E-00003, 0.46756176980942E+00001, -.29519319968152E+00001, 0.58338534722009E-00013, 0.13814795574585E-00001, 0.11903247614385E-00001, 0.13741729694788E-00003
0.37397310000000E-00003, 0.46517110858491E+00001, -.29306604635177E+00001, 0.13635246004336E-00003, 0.46379252374728E+00001, -.29425655422278E+00001, 0.57487210616974E-00013, 0.13785848376326E-00001, 0.11905078710105E-00001, 0.13635245998587E-00003
0.37622595000000E-00003, 0.45918928106544E+00001, -.29128272935036E+00001, 0.13614576074032E-00003, 0.45781306855016E+00001, -.29247172335721E+00001, 0.57139648537820E-00013, 0.13762125152843E-00001, 0.11889940068462E-00001, 0.13614576068318E-00003
0.37847880000000E-00003, 0.45358926319234E+00001, -.28945440677169E+00001, 0.13719377047083E-00003, 0.45221387122687E+00001, -.29064036108553E+00001, 0.57419650771004E-00013, 0.13753919654692E-00001, 0.11859543138421E-00001, 0.13719377041341E-00003
0.38073165000000E-00003, 0.45230600651900E+00001, -.28896121201471E+00001, 0.13854673396194E-00003, 0.45092988818882E+00001, -.29014320688703E+00001, 0.57797945331646E-00013, 0.13761183301755E-00001, 0.11819948723196E-00001, 0.13854673390414E-00003
0.38298450000000E-00003, 0.45581962200199E+00001, -.29008099669157E+00001, 0.13924784443187E-00003, 0.45444207409684E+00001, -.29125881395634E+00001, 0.58153292419170E-00013, 0.13775479051514E-00001, 0.11778172647709E-00001, 0.13924784437371E-00003
0.38523735000000E-00003, 0.46142864886808E+00001, -.29181686157580E+00001, 0.13997205394636E-00003, 0.46004920840376E+00001, -.29299081396244E+00001, 0.58606592364196E-00013, 0.13794404643211E-00001, 0.11739523866403E-00001, 0.13997205388776E-00003
0.38749020000000E-00003, 0.46658745528104E+00001, -.29327423879265E+00001, 0.14008471290829E-00003, 0.46520580277115E+00001, -.29444553750786E+00001, 0.59049653052379E-00013, 0.13816525098899E-00001, 0.11712987152054E-00001, 0.14008471284924E-00003
0.38974305000000E-00003, 0.46962381416186E+00001, -.29397215649360E+00001, 0.14016266751642E-00003, 0.46824059099457E+00001, -.29514236792718E+00001, 0.59679336346764E-00013, 0.13832231672915E-00001, 0.11702114335807E-00001, 0.14016266745674E-00003
0.39199590000000E-00003, 0.47026409763461E+00001, -.29385087011124E+00001, 0.14101929215795E-00003, 0.46888042991875E+00001, -.29502133514574E+00001, 0.60730890165673E-00013, 0.13836677158679E-00001, 0.11704650344979E-00001, 0.14101929209722E-00003
0.39424875000000E-00003, 0.46995578799732E+00001, -.29344362620792E+00001, 0.14206495097791E-00003, 0.46857255445284E+00001, -.29461501659575E+00001, 0.61812918236672E-00013, 0.13832335444758E-00001, 0.11713903878328E-00001, 0.14206495091610E-00003
0.39650160000000E-00003, 0.46965515180666E+00001, -.29312402044744E+00001, 0.14303313430758E-00003, 0.46827238687044E+00001, -.29429658209845E+00001, 0.62330280126267E-00013, 0.13827649362280E-00001, 0.11725616510140E-00001, 0.14303313424525E-00003
0.39875445000000E-00003, 0.46835954936798E+00001, -.29265614668754E+00001, 0.14365391618330E-00003, 0.46697687219079E+00001, -.29383009580864E+00001, 0.62201814249451E-00013, 0.13826771771861E-00001, 0.11739491210977E-00001, 0.14365391612110E-00003
0.40100730000000E-00003, 0.46510756782012E+00001, -.29180316869332E+00001, 0.14370260579882E-00003, 0.46372536451510E+00001, -.29297847901521E+00001, 0.61736563735650E-00013, 0.13822033050182E-00001, 0.11753103218885E-00001, 0.14370260573708E-00003
0.40326015000000E-00003, 0.46108221968205E+00001, -.29091392147996E+00001, 0.14327205478578E-00003, 0.45970124142702E+00001, -.29208996475520E+00001, 0.61225827754726E-00013, 0.13809782550304E-00001, 0.11760432752462E-00001, 0.14327205472456E-00003
0.40551300000000E-00003, 0.45850507721260E+00001, -.29047238340152E+00001, 0.14264810207448E-00003, 0.45712461424060E+00001, -.29164841015080E+00001, 0.60887015449761E-00013, 0.13804629719986E-00001, 0.11760267492820E-00001, 0.14264810201360E-00003
0.40776585000000E-00003, 0.45815412967344E+00001, -.29061841492481E+00001, 0.14190263883340E-00003, 0.45677222703732E+00001, -.29179466339735E+00001, 0.61001890891022E-00013, 0.13819026361166E-00001, 0.11762484725380E-00001, 0.14190263877240E-00003
0.41001870000000E-00003, 0.45962182996244E+00001, -.29138125378156E+00001, 0.14132644960830E-00003, 0.45823777505326E+00001, -.29255855207541E+00001, 0.61382782131062E-00013, 0.13840549091801E-00001, 0.11772982938548E-00001, 0.14132644954692E-00003
0.41227155000000E-00003, 0.46226371734628E+00001, -.29262076373568E+00001, 0.14113979047853E-00003, 0.46087819084829E+00001, -.29379949027117E+00001, 0.61461232931933E-00013, 0.13855264979872E-00001, 0.11787265354924E-00001, 0.14113979041707E-00003
0.41452440000000E-00003, 0.46510469453617E+00001, -.29390806038542E+00001, 0.14101035400299E-00003, 0.46371817817808E+00001, -.29508820251446E+00001, 0.61093732462865E-00013, 0.13865163580926E-00001, 0.11801421290386E-00001, 0.14101035394190E-00003
0.41677725000000E-00003, 0.46677706664541E+00001, -.29465086127479E+00001, 0.14075726280032E-00003, 0.46538965238029E+00001, -.29583265090230E+00001, 0.60751798703843E-00013, 0.13874142651118E-00001, 0.11817896275086E-00001, 0.14075726273957E-00003
0.41903010000000E-00003, 0.46652871395938E+00001, -.29459204351676E+00001, 0.14047957716085E-00003, 0.46514140049088E+00001, -.29577587313869E+00001, 0.60565190665572E-00013, 0.13873134684990E-00001, 0.11838296219382E-00001, 0.14047957710029E-00003
0.42128295000000E-00003, 0.46471642979162E+00001, -.29386561943694E+00001, 0.14008877058617E-00003, 0.46333048219325E+00001, -.29505145207672E+00001, 0.60412929195503E-00013, 0.13859475983689E-00001, 0.11858326397799E-00001, 0.14008877052575E-00003
0.42353580000000E-00003, 0.46266820404032E+00001, -.29297988856157E+00001, 0.13969564052387E-00003, 0.46128353029507E+00001, -.29416753377264E+00001, 0.60294157968476E-00013, 0.13846737452529E-00001, 0.11876452110675E-00001, 0.13969564046357E-00003
0.42578865000000E-00003, 0.46134065264834E+00001, -.29236924974771E+00001, 0.13934582688850E-00003, 0.45995639143844E+00001, -.29355875211295E+00001, 0.60222004556425E-00013, 0.13842612099004E-00001, 0.11895023652468E-00001, 0.13934582682828E-00003
0.42804150000000E-00003, 0.46032119008362E+00001, -.29198009766550E+00001, 0.13915907672032E-00003, 0.45893693263030E+00001, -.29317154631566E+00001, 0.60214344314498E-00013, 0.13842574533202E-00001, 0.11914486501590E-00001, 0.13915907666011E-00003
0.43029435000000E-00003, 0.45959387710453E+00001, -.29188178659483E+00001, 0.13907348438355E-00003, 0.45820964367971E+00001, -.29307494754034E+00001, 0.60183512980495E-00013, 0.13842334248161E-00001, 0.11931609455105E-00001, 0.13907348432336E-00003
0.43254720000000E-00003, 0.46018681764462E+00001, -.29247857376722E+00001, 0.13895246304685E-00003, 0.45880255718434E+00001, -.29367284406755E+00001, 0.60036805249872E-00013, 0.13842604602786E-00001, 0.11942703003289E-00001, 0.13895246298681E-00003
0.43480005000000E-00003, 0.46193930264425E+00001, -.29358140082958E+00001, 0.13892420166443E-00003, 0.46055448212495E+00001, -.29477624624063E+00001, 0.59922061811701E-00013, 0.13848205192981E-00001, 0.11948454110499E-00001, 0.13892420160451E-00003
0.43705290000000E-00003, 0.46329138363467E+00001, -.29450106592056E+00001, 0.13878048513788E-00003, 0.46190486860492E+00001, -.29569648507787E+00001, 0.59625160273074E-00013, 0.13865150297503E-00001, 0.11954191573109E-00001, 0.13878048507825E-00003
0.43930575000000E-00003, 0.46343361072841E+00001, -.29491949502060E+00001, 0.13837603965923E-00003, 0.46204424081348E+00001, -.29611579123746E+00001, 0.58980411139042E-00013, 0.13893699149291E-00001, 0.11962962168610E-00001, 0.13837603960025E-00003
0.44155860000000E-00003, 0.46285582934628E+00001, -.29495702071553E+00001, 0.13772894799134E-00003, 0.46146210346151E+00001, -.29615441497145E+00001, 0.58374181283992E-00013, 0.13937258847681E-00001, 0.11973942559190E-00001, 0.13772894793296E-00003
0.44381145000000E-00003, 0.46234120647666E+00001, -.29479675698328E+00001, 0.13727993543000E-00003, 0.46094154054714E+00001, -.29599622670458E+00001, 0.57898609019467E-00013, 0.13996659295183E-00001, 0.11994697212991E-00001, 0.13727993537210E-00003
0.44606430000000E-00003, 0.46205130799232E+00001, -.29448171507697E+00001, 0.13691989059449E-00003, 0.46064545999532E+00001, -.29568504489220E+00001, 0.57584412073889E-00013, 0.14058479969942E-00001, 0.12033298152329E-00001, 0.13691989053691E-00003
0.44831715000000E-00003, 0.46152484635805E+00001, -.29393457145908E+00001, 0.13635137339796E-00003, 0.46011444338693E+00001, -.29514362509693E+00001, 0.57735290188173E-00013, 0.14104029711172E-00001, 0.12090536378446E-00001, 0.13635137334022E-00003
0.45057000000000E-00003, 0.46094759227972E+00001, -.29346336869957E+00001, 0.13675295018713E-00003, 0.45953624726742E+00001, -.29467950091617E+00001, 0.58311160716000E-00013, 0.14113450123017E-00001, 0.12161322166072E-00001, 0.13675295012882E-00003
0.45282285000000E-00003, 0.46133057778420E+00001, -.29351801780269E+00001, 0.13854999645619E-00003, 0.45992295427059E+00001, -.29474086562118E+00001, 0.59126949505139E-00013, 0.14076235136030E-00001, 0.12228478184887E-00001, 0.13854999639706E-00003
0.45507570000000E-00003, 0.46269459644469E+00001, -.29395326511129E+00001, 0.14034763797784E-00003, 0.46129365336990E+00001, -.29518050963122E+00001, 0.60038908929909E-00013, 0.14009430747870E-00001, 0.12272445199277E-00001, 0.14034763791780E-00003
0.45732855000000E-00003, 0.46389319554647E+00001, -.29428433334514E+00001, 0.14162571216273E-00003, 0.46249905299788E+00001, -.29551302748879E+00001, 0.60576269290086E-00013, 0.13941425485840E-00001, 0.12286941436578E-00001, 0.14162571210216E-00003
0.45958140000000E-00003, 0.46459153559732E+00001, -.29451612683957E+00001, 0.14208193071423E-00003, 0.46320284416778E+00001, -.29574382903846E+00001, 0.60392394908098E-00013, 0.13886914295416E-00001, 0.12277021988940E-00001, 0.14208193065384E-00003
0.46183425000000E-00003, 0.46528666823458E+00001, -.29486932537309E+00001, 0.14185330956560E-00003, 0.46390197793281E+00001, -.29609413443420E+00001, 0.59822745049271E-00013, 0.13846903017764E-00001, 0.12248090611096E-00001, 0.14185330950578E-00003
0.46408710000000E-00003, 0.46573453191943E+00001, -.29512726572383E+00001, 0.14197266611208E-00003, 0.46435178697619E+00001, -.29634793637622E+00001, 0.59309736999188E-00013, 0.13827449432424E-00001, 0.12206706523945E-00001, 0.14197266605277E-00003
0.46633995000000E-00003, 0.46541499021408E+00001, -.29499871408347E+00001, 0.14258139190063E-00003, 0.46403097015394E+00001, -.29621529012338E+00001, 0.58966918256678E-00013, 0.13840200601421E-00001, 0.12165760399130E-00001, 0.14258139184167E-00003
0.46859280000000E-00003, 0.46492990002253E+00001, -.29472447394327E+00001, 0.14269242029010E-00003, 0.46354063072572E+00001, -.29593761603873E+00001, 0.58803224600405E-00013, 0.13892692968078E-00001, 0.12131420954570E-00001, 0.14269242023130E-00003
0.47084565000000E-00003, 0.46536115055322E+00001, -.29451426087995E+00001, 0.14205985701189E-00003, 0.46396158139390E+00001, -.29572517645048E+00001, 0.59123523421690E-00013, 0.13995691593156E-00001, 0.12109155705303E-00001, 0.14205985695277E-00003
0.47309850000000E-00003, 0.46624948609854E+00001, -.29409988715388E+00001, 0.14116790308405E-00003, 0.46483410902969E+00001, -.29531114229322E+00001, 0.60069736852611E-00013, 0.14153770688512E-00001, 0.12112551393497E-00001, 0.14116790302398E-00003
0.47535135000000E-00003, 0.46616590413659E+00001, -.29310531182116E+00001, 0.14100068500960E-00003, 0.46473290048690E+00001, -.29432123483343E+00001, 0.61157561787437E-00013, 0.14330036496911E-00001, 0.12159230122696E-00001, 0.14100068494844E-00003
0.47760420000000E-00003, 0.46470880519211E+00001, -.29176718425839E+00001, 0.14223369953157E-00003, 0.46326460511469E+00001, -.29299333813388E+00001, 0.61971892613691E-00013, 0.14442000774155E-00001, 0.12261538754962E-00001, 0.14223369946960E-00003
0.47985705000000E-00003, 0.46343785670149E+00001, -.29123820900719E+00001, 0.14373452623675E-00003, 0.46199514789047E+00001, -.29247707009946E+00001, 0.62551918649410E-00013, 0.14427088110217E-00001, 0.12388610922673E-00001, 0.14373452617420E-00003
0.48210990000000E-00003, 0.46349133979778E+00001, -.29198551107622E+00001, 0.14407770845728E-00003, 0.46205955123309E+00001, -.29323327121936E+00001, 0.62888830753250E-00013, 0.14317885646870E-00001, 0.12477601431415E-00001, 0.14407770839439E-00003
0.48436275000000E-00003, 0.46399740837532E+00001, -.29326120217773E+00001, 0.14405916161271E-00003, 0.46257892670547E+00001, -.29450933905780E+00001, 0.62539726461733E-00013, 0.14184816698508E-00001, 0.12481368800724E-00001, 0.14405916155017E-00003
0.48661560000000E-00003, 0.46407968194825E+00001, -.29429256922598E+00001, 0.14474507004061E-00003, 0.46267201707625E+00001, -.29553532052166E+00001, 0.61468512998172E-00013, 0.14076648720029E-00001, 0.12427512956858E-00001, 0.14474506997914E-00003
0.48886845000000E-00003, 0.46357858587246E+00001, -.29484234320055E+00001, 0.14583405121245E-00003, 0.46217798983902E+00001, -.29607787032563E+00001, 0.59804616402182E-00013, 0.14005960334358E-00001, 0.12355271250857E-00001, 0.14583405115265E-00003
0.49112130000000E-00003, 0.46285624067185E+00001, -.29488562536564E+00001, 0.14676644863544E-00003, 0.46145994183728E+00001, -.29611515514256E+00001, 0.58076712192787E-00013, 0.13962988345714E-00001, 0.12295297769162E-00001, 0.14676644857737E-00003
0.49337415000000E-00003, 0.46282094500458E+00001, -.29482069358963E+00001, 0.14768631484003E-00003, 0.46142718972651E+00001, -.29604669934439E+00001, 0.56784313656997E-00013, 0.13937552780675E-00001, 0.12260057547598E-00001, 0.14768631478325E-00003
0.49562700000000E-00003, 0.46365139815235E+00001, -.29479405781869E+00001, 0.14876178826820E-00003, 0.46225751247068E+00001, -.29601906107409E+00001, 0.56437910506632E-00013, 0.13938856816673E-00001, 0.12250032553986E-00001, 0.14876178821176E-00003
0.49787985000000E-00003, 0.46431973911066E+00001, -.29471223964491E+00001, 0.14970209994063E-00003, 0.46292181695793E+00001, -.29593792037402E+00001, 0.57168227305030E-00013, 0.13979221527219E-00001, 0.12256807291073E-00001, 0.14970209988347E-00003
0.50013270000000E-00003, 0.46468430042354E+00001, -.29464964417498E+00001, 0.15052211336075E-00003, 0.46327987471501E+00001, -.29587637911843E+00001, 0.58347780845272E-00013, 0.14044257085363E-00001, 0.12267349434423E-00001, 0.15052211330240E-00003
0.50238555000000E-00003, 0.46604129119228E+00001, -.29499957914817E+00001, 0.14986492383830E-00003, 0.46462970203914E+00001, -.29622729454480E+00001, 0.59519068784583E-00013, 0.14115891531347E-00001, 0.12277153966352E-00001, 0.14986492377878E-00003
0.50463840000000E-00003, 0.46911563779034E+00001, -.29586306887166E+00001, 0.14868591367832E-00003, 0.46769713455280E+00001, -.29709120347347E+00001, 0.60493253327551E-00013, 0.14185032375358E-00001, 0.12281346018110E-00001, 0.14868591361782E-00003
0.50689125000000E-00003, 0.47261481225213E+00001, -.29673264433071E+00001, 0.15054244065411E-00003, 0.47119082236801E+00001, -.29796144833982E+00001, 0.61283080138973E-00013, 0.14239898841199E-00001, 0.12288040091145E-00001, 0.15054244059282E-00003
0.50914410000000E-00003, 0.47414813837571E+00001, -.29689398940795E+00001, 0.15264572164257E-00003, 0.47272131118644E+00001, -.29812366504915E+00001, 0.61997942616234E-00013, 0.14268271892730E-00001, 0.12296756411982E-00001, 0.15264572158057E-00003
0.51139695000000E-00003, 0.47202847064986E+00001, -.29567468606741E+00001, 0.15229983207656E-00003, 0.47060100173805E+00001, -.29690505012577E+00001, 0.62327582303801E-00013, 0.14274689118026E-00001, 0.12303640583558E-00001, 0.15229983201424E-00003
0.51364980000000E-00003, 0.46668289186539E+00001, -.29312968862883E+00001, 0.15128292341372E-00003, 0.46525507527352E+00001, -.29436124998796E+00001, 0.61945155191004E-00013, 0.14278165918651E-00001, 0.12315613591227E-00001, 0.15128292335177E-00003
0.51590265000000E-00003, 0.46063684025855E+00001, -.29016663492580E+00001, 0.15050457356322E-00003, 0.45920820823877E+00001, -.29140185776855E+00001, 0.61017627393399E-00013, 0.14286320197847E-00001, 0.12352228427566E-00001, 0.15050457350221E-00003
0.51815550000000E-00003, 0.45611295845328E+00001, -.28772592027294E+00001, 0.14975231888685E-00003, 0.45468588411810E+00001, -.28896979560779E+00001, 0.60024505202169E-00013, 0.14270743351762E-00001, 0.12438753348558E-00001, 0.14975231882683E-00003
0.52040835000000E-00003, 0.45341066658089E+00001, -.28626742248117E+00001, 0.14935207797143E-00003, 0.45199264423003E+00001, -.28752376503176E+00001, 0.59191301241946E-00013, 0.14180223508509E-00001, 0.12563425505844E-00001, 0.14935207791224E-00003
0.52266120000000E-00003, 0.45171231030350E+00001, -.28567689234748E+00001, 0.14929310794847E-00003, 0.45030994361452E+00001, -.28694531437666E+00001, 0.58863407003750E-00013, 0.14023666889778E-00001, 0.12684220291795E-00001, 0.14929310788961E-00003
0.52491405000000E-00003, 0.44990665342214E+00001, -.28543365099358E+00001, 0.14908560613063E-00003, 0.44852153148476E+00001, -.28670811165148E+00001, 0.59057009051248E-00013, 0.13851219373789E-00001, 0.12744606579040E-00001, 0.14908560607157E-00003
0.52716690000000E-00003, 0.44824914443427E+00001, -.28515404082376E+00001, 0.14893338236908E-00003, 0.44687753667229E+00001, -.28642830814797E+00001, 0.59525065885836E-00013, 0.13716077619887E-00001, 0.12742673242056E-00001, 0.14893338230956E-00003
0.52941975000000E-00003, 0.44837512843032E+00001, -.28529087757835E+00001, 0.14830918230413E-00003, 0.44701006902155E+00001, -.28656106421095E+00001, 0.60369390838547E-00013, 0.13650594087699E-00001, 0.12701866325931E-00001, 0.14830918224376E-00003
0.53167260000000E-00003, 0.45062270375294E+00001, -.28625943899694E+00001, 0.14754209439207E-00003, 0.44925533979910E+00001, -.28752354339312E+00001, 0.61468997231893E-00013, 0.13673639538414E-00001, 0.12641043961833E-00001, 0.14754209433060E-00003
0.53392545000000E-00003, 0.45347549120267E+00001, -.28759687869707E+00001, 0.14730153246227E-00003, 0.45209663264953E+00001, -.28885224937721E+00001, 0.62470526745900E-00013, 0.13788585531411E-00001, 0.12553706801462E-00001, 0.14730153239980E-00003
0.53617830000000E-00003, 0.45607091229600E+00001, -.28887031718534E+00001, 0.14758238011238E-00003, 0.45467324769424E+00001, -.29011542132587E+00001, 0.62970204116343E-00013, 0.13976646017636E-00001, 0.12451041405304E-00001, 0.14758238004941E-00003
0.53843115000000E-00003, 0.45821925207368E+00001, -.28990176935806E+00001, 0.14730724342857E-00003, 0.45680028343455E+00001, -.29113695499680E+00001, 0.63006475382394E-00013, 0.14189686391369E-00001, 0.12351856387403E-00001, 0.14730724336556E-00003
0.54068400000000E-00003, 0.45954260988281E+00001, -.29061299085405E+00001, 0.14799363344989E-00003, 0.45810296763128E+00001, -.29183951958211E+00001, 0.62755405173383E-00013, 0.14396422515316E-00001, 0.12265287280592E-00001, 0.14799363338714E-00003
0.54293685000000E-00003, 0.45997254396037E+00001, -.29106434208265E+00001, 0.14556308362626E-00003, 0.45851723275286E+00001, -.29228420292647E+00001, 0.62356265667383E-00013, 0.14553112075099E-00001, 0.12198608438177E-00001, 0.14556308356390E-00003
0.54518970000000E-00003, 0.45980650920497E+00001, -.29122919549272E+00001, 0.14362726358470E-00003, 0.45834331235938E+00001, -.29244540161306E+00001, 0.61834698206232E-00013, 0.14631968455934E-00001, 0.12162061203380E-00001, 0.14362726352286E-00003
0.54744255000000E-00003, 0.45922993606404E+00001, -.29113086586350E+00001, 0.14305795424080E-00003, 0.45776751548443E+00001, -.29234623016819E+00001, 0.61069738533163E-00013, 0.14624205796127E-00001, 0.12153643046909E-00001, 0.14305795417973E-00003
0.54969540000000E-00003, 0.45845054170242E+00001, -.29071262389258E+00001, 0.14674546475204E-00003, 0.45699548746643E+00001, -.29192985628203E+00001, 0.60250908014556E-00013, 0.14550542359919E-00001, 0.12172323894532E-00001, 0.14674546469179E-00003
0.55194825000000E-00003, 0.45736697279607E+00001, -.28999580295799E+00001, 0.14985185721771E-00003, 0.45592222282566E+00001, -.29121706672370E+00001, 0.59832567911886E-00013, 0.14447499704104E-00001, 0.12212637657032E-00001, 0.14985185715788E-00003
0.55420110000000E-00003, 0.45574642818597E+00001, -.28908789193785E+00001, 0.14695920155852E-00003, 0.45431288720391E+00001, -.29031411613626E+00001, 0.60136926126766E-00013, 0.14335409820572E-00001, 0.12262241984033E-00001, 0.14695920149838E-00003
0.55645395000000E-00003, 0.45380492553842E+00001, -.28814792754373E+00001, 0.14365937373191E-00003, 0.45238410765886E+00001, -.28937966875044E+00001, 0.61078025641077E-00013, 0.14208178795612E-00001, 0.12317412067062E-00001, 0.14365937367083E-00003
0.55870680000000E-00003, 0.45237204622083E+00001, -.28747840903337E+00001, 0.14075821722463E-00003, 0.45096559211853E+00001, -.28871586349676E+00001, 0.62282954217556E-00013, 0.14064541022950E-00001, 0.12374544633856E-00001, 0.14075821716234E-00003
0.56095965000000E-00003, 0.45260494243569E+00001, -.28736761138851E+00001, 0.13939672841877E-00003, 0.45121414104876E+00001, -.28861178564438E+00001, 0.62956666268903E-00013, 0.13908013869360E-00001, 0.12441742558687E-00001, 0.13939672835581E-00003
0.56321250000000E-00003, 0.45469428576152E+00001, -.28821881221644E+00001, 0.14008386772863E-00003, 0.45331816228717E+00001, -.28946917814413E+00001, 0.62376611586960E-00013, 0.13761234743537E-00001, 0.12503659276981E-00001, 0.14008386766625E-00003
0.56546535000000E-00003, 0.45747954052313E+00001, -.28976697407976E+00001, 0.13982799953737E-00003, 0.45611339954499E+00001, -.29101942906359E+00001, 0.60564085492673E-00013, 0.13661409781423E-00001, 0.12524549838384E-00001, 0.13982799947681E-00003
0.56771820000000E-00003, 0.45989705092243E+00001, -.29145493975485E+00001, 0.14265225717180E-00003, 0.45853306887991E+00001, -.29270378954276E+00001, 0.58488986170342E-00013, 0.13639820425201E-00001, 0.12488497879016E-00001, 0.14265225711332E-00003
0.56997105000000E-00003, 0.46143724810893E+00001, -.29273812732267E+00001, 0.14921241194708E-00003, 0.46006566400521E+00001, -.29397942776769E+00001, 0.57035902909298E-00013, 0.13715841037185E-00001, 0.12413004450231E-00001, 0.14921241189004E-00003
0.57222390000000E-00003, 0.46168008139971E+00001, -.29324306117548E+00001, 0.15396834290897E-00003, 0.46029222340542E+00001, -.29447562434765E+00001, 0.56097065419176E-00013, 0.13878579942955E-00001, 0.12325631721738E-00001, 0.15396834285287E-00003
0.57447675000000E-00003, 0.46061015757363E+00001, -.29274379860822E+00001, 0.15210629672445E-00003, 0.45920126298244E+00001, -.29397006551103E+00001, 0.54924573150181E-00013, 0.14088945911954E-00001, 0.12262669028120E-00001, 0.15210629666953E-00003
0.57672960000000E-00003, 0.45863136538370E+00001, -.29168780607551E+00001, 0.14488580189068E-00003, 0.45720177663094E+00001, -.29291177094934E+00001, 0.53478169285270E-00013, 0.14295887527569E-00001, 0.12239648738293E-00001, 0.14488580183720E-00003
0.57898245000000E-00003, 0.45668141696421E+00001, -.29056201292973E+00001, 0.15105998167913E-00003, 0.45523552777607E+00001, -.29178694592303E+00001, 0.52539952832067E-00013, 0.14458891881378E-00001, 0.12249329932927E-00001, 0.15105998162659E-00003
0.58123530000000E-00003, 0.45514417984833E+00001, -.28968292363788E+00001, 0.16022384186101E-00003, 0.45368907319477E+00001, -.29091064258117E+00001, 0.53031891573039E-00013, 0.14551066535611E-00001, 0.12277189432962E-00001, 0.16022384180798E-00003
0.58348815000000E-00003, 0.45451522322956E+00001, -.28919645571874E+00001, 0.15974130352609E-00003, 0.45305936629083E+00001, -.29042739735370E+00001, 0.54773958170393E-00013, 0.14558569387351E-00001, 0.12309416349661E-00001, 0.15974130347132E-00003
0.58574100000000E-00003, 0.45492063262465E+00001, -.28931573382606E+00001, 0.15223878490638E-00003, 0.45347227409482E+00001, -.29054890326275E+00001, 0.56836263065547E-00013, 0.14483585298339E-00001, 0.12331694366924E-00001, 0.15223878484954E-00003
0.58799385000000E-00003, 0.45541439677395E+00001, -.28961579562435E+00001, 0.14434672172935E-00003, 0.45397968474818E+00001, -.29084958485204E+00001, 0.58573019370221E-00013, 0.14347120257691E-00001, 0.12337892276844E-00001, 0.14434672167078E-00003
0.59024670000000E-00003, 0.45527254690485E+00001, -.28965495411499E+00001, 0.13946577159496E-00003, 0.45385350761868E+00001, -.29088779828144E+00001, 0.59890073154895E-00013, 0.14190392861661E-00001, 0.12328441664433E-00001, 0.13946577153507E-00003
0.59249955000000E-00003, 0.45428208006592E+00001, -.28904948872788E+00001, 0.14053249253598E-00003, 0.45287782160008E+00001, -.29028224693368E+00001, 0.60843017988875E-00013, 0.14042584658427E-00001, 0.12327582058033E-00001, 0.14053249247513E-00003
0.59475240000000E-00003, 0.45249673859627E+00001, -.28785951321678E+00001, 0.13979784476805E-00003, 0.45110586525892E+00001, -.28909519148355E+00001, 0.61616556084430E-00013, 0.13908733373501E-00001, 0.12356782667726E-00001, 0.13979784470644E-00003
0.59700525000000E-00003, 0.45024090588519E+00001, -.28644805340588E+00001, 0.13627839915601E-00003, 0.44886119268851E+00001, -.28768967955806E+00001, 0.62448620928057E-00013, 0.13797131966814E-00001, 0.12416261521745E-00001, 0.13627839909356E-00003
0.59925810000000E-00003, 0.44830435551122E+00001, -.28550431548666E+00001, 0.13666038356506E-00003, 0.44693116117233E+00001, -.28675051180683E+00001, 0.63177110862627E-00013, 0.13731943388880E-00001, 0.12461963201705E-00001, 0.13666038350188E-00003
0.60151095000000E-00003, 0.44769148822966E+00001, -.28538543214924E+00001, 0.13748667054085E-00003, 0.44631824631016E+00001, -.28663161190979E+00001, 0.63348230883621E-00013, 0.13732419195073E-00001, 0.12461797605502E-00001, 0.13748667047751E-00003
0.60376380000000E-00003, 0.44925459224126E+00001, -.28630027240629E+00001, 0.13669127399986E-00003, 0.44787463721918E+00001, -.28754136687014E+00001, 0.62865284845657E-00013, 0.13799550220750E-00001, 0.12410944638521E-00001, 0.13669127393699E-00003
0.60601665000000E-00003, 0.45305446190153E+00001, -.28807588493175E+00001, 0.14248888112021E-00003, 0.45166244192088E+00001, -.28930889067087E+00001, 0.61941233367045E-00013, 0.13920199806546E-00001, 0.12330057391221E-00001, 0.14248888105827E-00003
0.60826950000000E-00003, 0.45832190090013E+00001, -.29025200464608E+00001, 0.13956441528956E-00003, 0.45691495315269E+00001, -.29147624752078E+00001, 0.60792756670493E-00013, 0.14069477474335E-00001, 0.12242428746986E-00001, 0.13956441522877E-00003
0.61052235000000E-00003, 0.46393000094624E+00001, -.29237791606311E+00001, 0.13913357787289E-00003, 0.46250781734410E+00001, -.29359510829124E+00001, 0.59934227333184E-00013, 0.14221836021486E-00001, 0.12171922281269E-00001, 0.13913357781295E-00003
0.61277520000000E-00003, 0.46838303323228E+00001, -.29399228676348E+00001, 0.14180000987612E-00003, 0.46694845053783E+00001, -.29520521536648E+00001, 0.59506184626105E-00013, 0.14345826944412E-00001, 0.12129286029977E-00001, 0.14180000981661E-00003
0.61502805000000E-00003, 0.47027122756552E+00001, -.29457431485630E+00001, 0.13486296596272E-00003, 0.46883007555745E+00001, -.29578626137953E+00001, 0.59132888778152E-00013, 0.14411520080730E-00001, 0.12119465232288E-00001, 0.13486296590359E-00003
0.61728090000000E-00003, 0.46790377904333E+00001, -.29359468056938E+00001, 0.13258348780031E-00003, 0.46646230187371E+00001, -.29480833817747E+00001, 0.58711410208607E-00013, 0.14414771696183E-00001, 0.12136576080899E-00001, 0.13258348774160E-00003
0.61953375000000E-00003, 0.46147819609023E+00001, -.29106544473439E+00001, 0.13626310004084E-00003, 0.46004063855647E+00001, -.29228247809450E+00001, 0.58354172766967E-00013, 0.14375575337611E-00001, 0.12170333601154E-00001, 0.13626309998248E-00003
0.62178660000000E-00003, 0.45396868922171E+00001, -.28829564858291E+00001, 0.13945220628466E-00003, 0.45253720098703E+00001, -.28951661622080E+00001, 0.58358210780029E-00013, 0.14314882346814E-00001, 0.12209676378902E-00001, 0.13945220622631E-00003
0.62403945000000E-00003, 0.44819270534339E+00001, -.28623831767572E+00001, 0.14495231370116E-00003, 0.44676890970706E+00001, -.28746326565966E+00001, 0.59018646881585E-00013, 0.14237956363252E-00001, 0.12249479839399E-00001, 0.14495231364215E-00003
0.62629230000000E-00003, 0.44542299710661E+00001, -.28535657569184E+00001, 0.14736528968146E-00003, 0.44400923853764E+00001, -.28658597617365E+00001, 0.60477864592178E-00013, 0.14137585689783E-00001, 0.12294004818075E-00001, 0.14736528962098E-00003
0.62854515000000E-00003, 0.44538478094941E+00001, -.28549694186420E+00001, 0.14664997571113E-00003, 0.44398351760053E+00001, -.28673100175453E+00001, 0.62188146446302E-00013, 0.14012633488859E-00001, 0.12340598903325E-00001, 0.14664997564894E-00003
0.63079800000000E-00003, 0.44630269427249E+00001, -.28602116819320E+00001, 0.15000409310741E-00003, 0.44491474499785E+00001, -.28725966026746E+00001, 0.63145104002096E-00013, 0.13879492746341E-00001, 0.12384920742593E-00001, 0.15000409304426E-00003
0.63305085000000E-00003, 0.44683423671204E+00001, -.28653111458914E+00001, 0.15093166699748E-00003, 0.44545861825595E+00001, -.28777226488384E+00001, 0.63079034250435E-00013, 0.13756184560878E-00001, 0.12411502947077E-00001, 0.15093166693440E-00003
0.63530370000000E-00003, 0.44770559128702E+00001, -.28713585271016E+00001, 0.15008276441053E-00003, 0.44633900615156E+00001, -.28837682675764E+00001, 0.62199241834945E-00013, 0.13665851354616E-00001, 0.12409740474752E-00001, 0.15008276434833E-00003
0.63755655000000E-00003, 0.45006650351201E+00001, -.28823309962423E+00001, 0.15195830672661E-00003, 0.44870351541688E+00001, -.28947088327175E+00001, 0.60807956606155E-00013, 0.13629880951303E-00001, 0.12377836475287E-00001, 0.15195830666581E-00003
0.63980940000000E-00003, 0.45269257003011E+00001, -.28925888333982E+00001, 0.14813331268178E-00003, 0.45132750277046E+00001, -.29049146575699E+00001, 0.59124972262769E-00013, 0.13650672596553E-00001, 0.12325824171676E-00001, 0.14813331262265E-00003
0.64206225000000E-00003, 0.45317710703650E+00001, -.28945418796946E+00001, 0.14813170947404E-00003, 0.45180533898056E+00001, -.29068095199386E+00001, 0.57576743504664E-00013, 0.13717680559423E-00001, 0.12267640243950E-00001, 0.14813170941646E-00003
0.64431510000000E-00003, 0.45271288692842E+00001, -.28921367677111E+00001, 0.14950001653541E-00003, 0.45133231844253E+00001, -.29043403037012E+00001, 0.56791812309980E-00013, 0.13805684858885E-00001, 0.12203535990074E-00001, 0.14950001647861E-00003
0.64656795000000E-00003, 0.45428922023204E+00001, -.28942444909139E+00001, 0.15336076050071E-00003, 0.45289988797650E+00001, -.29063858167392E+00001, 0.56795056602690E-00013, 0.13893322555365E-00001, 0.12141325825307E-00001, 0.15336076044391E-00003
0.64882080000000E-00003, 0.45718477924890E+00001, -.28976367422426E+00001, 0.15519959073998E-00003, 0.45578648260871E+00001, -.29097277712195E+00001, 0.57229339949503E-00013, 0.13982966401938E-00001, 0.12091028976864E-00001, 0.15519959068275E-00003
0.65107365000000E-00003, 0.45892440341419E+00001, -.28947925455340E+00001, 0.15648454076525E-00003, 0.45751702486765E+00001, -.29068563809974E+00001, 0.57732511536517E-00013, 0.14073785465420E-00001, 0.12063835463321E-00001, 0.15648454070752E-00003
0.65332650000000E-00003, 0.45800387456113E+00001, -.28850506870096E+00001, 0.15620139856917E-00003, 0.45659014225195E+00001, -.28971134718667E+00001, 0.57929642076514E-00013, 0.14137323091755E-00001, 0.12062784857084E-00001, 0.15620139851124E-00003
0.65557935000000E-00003, 0.45479908916170E+00001, -.28719320492100E+00001, 0.16098361625918E-00003, 0.45338341019114E+00001, -.28840025243462E+00001, 0.58013475029592E-00013, 0.14156789705656E-00001, 0.12070475136161E-00001, 0.16098361620117E-00003
0.65783220000000E-00003, 0.45112499272294E+00001, -.28612159831447E+00001, 0.16263144145620E-00003, 0.44971128705277E+00001, -.28732868100722E+00001, 0.58444415939343E-00013, 0.14137056701735E-00001, 0.12070826927461E-00001, 0.16263144139776E-00003
0.66008505000000E-00003, 0.44873774623166E+00001, -.28552552908886E+00001, 0.15987901172340E-00003, 0.44732824581357E+00001, -.28673181553749E+00001, 0.59574507300761E-00013, 0.14095004180907E-00001, 0.12062864486296E-00001, 0.15987901166383E-00003
0.66233790000000E-00003, 0.44780449997073E+00001, -.28537125072135E+00001, 0.15637506412467E-00003, 0.44640005969612E+00001, -.28657717210352E+00001, 0.61392550002048E-00013, 0.14044402746112E-00001, 0.12059213821673E-00001, 0.15637506406328E-00003
0.66459075000000E-00003, 0.44818384976221E+00001, -.28569077725477E+00001, 0.15276534490086E-00003, 0.44678547978495E+00001, -.28689738581119E+00001, 0.63218957479095E-00013, 0.13983699772573E-00001, 0.12066085564210E-00001, 0.15276534483764E-00003
0.66684360000000E-00003, 0.45031792753985E+00001, -.28666939693381E+00001, 0.14897311527449E-00003, 0.44892613619835E+00001, -.28787786800589E+00001, 0.63958961261704E-00013, 0.13917913414933E-00001, 0.12084710720835E-00001, 0.14897311521053E-00003
0.66909645000000E-00003, 0.45418858749249E+00001, -.28834372501143E+00001, 0.14280989721593E-00003, 0.45280242831624E+00001, -.28955463257908E+00001, 0.63207372820741E-00013, 0.13861591762558E-00001, 0.12109075676584E-00001, 0.14280989715272E-00003
0.67134930000000E-00003, 0.45880539472349E+00001, -.29047698528574E+00001, 0.14031754397338E-00003, 0.45742319926842E+00001, -.29168947170083E+00001, 0.61456603278398E-00013, 0.13821954550722E-00001, 0.12124864150918E-00001, 0.14031754391192E-00003
0.67360215000000E-00003, 0.46310704611961E+00001, -.29259181965746E+00001, 0.14072375841872E-00003, 0.46172743751121E+00001, -.29380361760063E+00001, 0.59219389413442E-00013, 0.13796086083978E-00001, 0.12117979431648E-00001, 0.14072375835950E-00003
0.67585500000000E-00003, 0.46601886019905E+00001, -.29421773146456E+00001, 0.14554183600425E-00003, 0.46464035156742E+00001, -.29542642643379E+00001, 0.56909996922027E-00013, 0.13785086316275E-00001, 0.12086949692310E-00001, 0.14554183594734E-00003
0.67810785000000E-00003, 0.46617785804572E+00001, -.29471125919751E+00001, 0.15268970119142E-00003, 0.46479878412102E+00001, -.29591523238321E+00001, 0.55122169614501E-00013, 0.13790739247062E-00001, 0.12039731856971E-00001, 0.15268970113629E-00003
0.68036070000000E-00003, 0.46328316815176E+00001, -.29378055180807E+00001, 0.15904963320599E-00003, 0.46190207261705E+00001, -.29497977516566E+00001, 0.54187652200390E-00013, 0.13810955347092E-00001, 0.11992233575897E-00001, 0.15904963315180E-00003
0.68261355000000E-00003, 0.45913663879674E+00001, -.29199691833759E+00001, 0.16335563480526E-00003, 0.45775227629284E+00001, -.29319254811485E+00001, 0.54007192948873E-00013, 0.13843625039052E-00001, 0.11956297772617E-00001, 0.16335563475125E-00003
0.68486640000000E-00003, 0.45626118424736E+00001, -.29034362135939E+00001, 0.16545941023850E-00003, 0.45487298171172E+00001, -.29153732263118E+00001, 0.54544643466701E-00013, 0.13882025356394E-00001, 0.11937012717930E-00001, 0.16545941018395E-00003
0.68711925000000E-00003, 0.45517462066947E+00001, -.28924021096684E+00001, 0.16273013183066E-00003, 0.45378329679135E+00001, -.29043411377453E+00001, 0.56025562610368E-00013, 0.13913238781277E-00001, 0.11939028076934E-00001, 0.16273013177464E-00003
0.68937210000000E-00003, 0.45469345013768E+00001, -.28848614251399E+00001, 0.15025721572310E-00003, 0.45330046746537E+00001, -.28968182872150E+00001, 0.57913142688155E-00013, 0.13929826723056E-00001, 0.11956862075076E-00001, 0.15025721566519E-00003
0.69162495000000E-00003, 0.45345497992061E+00001, -.28770368256625E+00001, 0.14892485458358E-00003, 0.45206214436179E+00001, -.28890165760554E+00001, 0.59658435319983E-00013, 0.13928355588245E-00001, 0.11979750392971E-00001, 0.14892485452392E-00003
0.69387780000000E-00003, 0.45210619847847E+00001, -.28722113370162E+00001, 0.15239226265313E-00003, 0.45071506290779E+00001, -.28842042468017E+00001, 0.61317810435112E-00013, 0.13911355706838E-00001, 0.11992909785503E-00001, 0.15239226259181E-00003
0.69613065000000E-00003, 0.45227070253584E+00001, -.28764309261435E+00001, 0.15455234632701E-00003, 0.45088299231942E+00001, -.28884189485229E+00001, 0.62919245380062E-00013, 0.13877102164205E-00001, 0.11988022379329E-00001, 0.15455234626409E-00003
0.69838350000000E-00003, 0.45410910967281E+00001, -.28878096884308E+00001, 0.15526229171806E-00003, 0.45272599242599E+00001, -.28997789906021E+00001, 0.64202096453868E-00013, 0.13831172468237E-00001, 0.11969302171345E-00001, 0.15526229165386E-00003
0.70063635000000E-00003, 0.45590304557381E+00001, -.28978675917391E+00001, 0.15680718574686E-00003, 0.45452382714824E+00001, -.29098178055976E+00001, 0.64728135438740E-00013, 0.13792184255705E-00001, 0.11950213858447E-00001, 0.15680718568213E-00003
0.70288920000000E-00003, 0.45647803095149E+00001, -.29027060048880E+00001, 0.15512179929727E-00003, 0.45510090369527E+00001, -.29146435211886E+00001, 0.64487322862401E-00013, 0.13771272562219E-00001, 0.11937516300628E-00001, 0.15512179923278E-00003
0.70514205000000E-00003, 0.45675744784214E+00001, -.29068036538654E+00001, 0.15190269544474E-00003, 0.45538071769686E+00001, -.29187323764434E+00001, 0.63694064114762E-00013, 0.13767301452789E-00001, 0.11928722577952E-00001, 0.15190269538105E-00003
0.70739490000000E-00003, 0.45806092749607E+00001, -.29154099996234E+00001, 0.15121606153280E-00003, 0.45668333341639E+00001, -.29273306430832E+00001, 0.62881123596327E-00013, 0.13775940796799E-00001, 0.11920643459870E-00001, 0.15121606146992E-00003
0.70964775000000E-00003, 0.46005584593492E+00001, -.29255357918494E+00001, 0.14969496033373E-00003, 0.45867650989703E+00001, -.29374456835101E+00001, 0.62169253169272E-00013, 0.13793360378898E-00001, 0.11909891660703E-00001, 0.14969496027156E-00003
0.71190060000000E-00003, 0.46120817584109E+00001, -.29300003663353E+00001, 0.14664398272714E-00003, 0.45982633132941E+00001, -.29418978641272E+00001, 0.61168988923751E-00013, 0.13818445116765E-00001, 0.11897497791874E-00001, 0.14664398266597E-00003
0.71415345000000E-00003, 0.46118133546543E+00001, -.29273654026938E+00001, 0.14177408246955E-00003, 0.45979643379693E+00001, -.29392555211303E+00001, 0.59753318695016E-00013, 0.13849016685090E-00001, 0.11890118436485E-00001, 0.14177408240979E-00003
0.71640630000000E-00003, 0.46046403531267E+00001, -.29212852145826E+00001, 0.13855196424633E-00003, 0.45907613107543E+00001, -.29331734536551E+00001, 0.58368889774847E-00013, 0.13879042372400E-00001, 0.11888239072510E-00001, 0.13855196418796E-00003
0.71865915000000E-00003, 0.45984144240104E+00001, -.29153636145919E+00001, 0.14313219722559E-00003, 0.45845144518796E+00001, -.29272519298316E+00001, 0.57210624619517E-00013, 0.13899972130840E-00001, 0.11888315239650E-00001, 0.14313219716838E-00003
0.72091200000000E-00003, 0.46034251344482E+00001, -.29126137178740E+00001, 0.14836204613260E-00003, 0.45895156738338E+00001, -.29245036825397E+00001, 0.56109709298271E-00013, 0.13909460614435E-00001, 0.11889964665626E-00001, 0.14836204607649E-00003
0.72316485000000E-00003, 0.46217640373892E+00001, -.29125171304570E+00001, 0.15119178543890E-00003, 0.46078566912435E+00001, -.29244085161821E+00001, 0.54827043834991E-00013, 0.13907346145732E-00001, 0.11891385725059E-00001, 0.15119178538407E-00003
0.72541770000000E-00003, 0.46379790340260E+00001, -.29097630714166E+00001, 0.15424675166311E-00003, 0.46240776729021E+00001, -.29216602270626E+00001, 0.53407374402880E-00013, 0.13901361123915E-00001, 0.11897155645936E-00001, 0.15424675160971E-00003
0.72767055000000E-00003, 0.46359768264190E+00001, -.29011691668584E+00001, 0.15418981650883E-00003, 0.46220770235286E+00001, -.29130790083445E+00001, 0.52471389435271E-00013, 0.13899802890356E-00001, 0.11909841486084E-00001, 0.15418981645636E-00003
0.72992340000000E-00003, 0.46183793221807E+00001, -.28910044859660E+00001, 0.15297689632637E-00003, 0.46044836858070E+00001, -.29029302842272E+00001, 0.53026278763181E-00013, 0.13895636373656E-00001, 0.11925798261223E-00001, 0.15297689627334E-00003
0.73217625000000E-00003, 0.46038248573978E+00001, -.28869799056267E+00001, 0.15209320385686E-00003, 0.45899459050930E+00001, -.28989132716799E+00001, 0.55212358016577E-00013, 0.13878952304819E-00001, 0.11933366053192E-00001, 0.15209320380164E-00003
0.73442910000000E-00003, 0.46063209925324E+00001, -.28918712833005E+00001, 0.15162774949197E-00003, 0.45924696542177E+00001, -.29037960332383E+00001, 0.58172777228768E-00013, 0.13851338314685E-00001, 0.11924749937875E-00001, 0.15162774943380E-00003
0.73668195000000E-00003, 0.46215549870391E+00001, -.29016450412129E+00001, 0.15346426055370E-00003, 0.46077325432210E+00001, -.29135534174678E+00001, 0.60985836611547E-00013, 0.13822443818158E-00001, 0.11908376254817E-00001, 0.15346426049272E-00003
0.73893480000000E-00003, 0.46276298442547E+00001, -.29087161668672E+00001, 0.15635659555757E-00003, 0.46138343641307E+00001, -.29206124395974E+00001, 0.63355235007750E-00013, 0.13795480123986E-00001, 0.11896272730263E-00001, 0.15635659549422E-00003
0.74118765000000E-00003, 0.46103339311357E+00001, -.29083358920666E+00001, 0.15789173318248E-00003, 0.45965628465904E+00001, -.29202283039084E+00001, 0.65330728935067E-00013, 0.13771084545310E-00001, 0.11892411841786E-00001, 0.15789173311715E-00003
0.74344050000000E-00003, 0.45887900258652E+00001, -.29058948560486E+00001, 0.15722029790750E-00003, 0.45750368847318E+00001, -.29177862493213E+00001, 0.66570541945656E-00013, 0.13753141133398E-00001, 0.11891393272643E-00001, 0.15722029784093E-00003
0.74569335000000E-00003, 0.45917036497598E+00001, -.29099498090306E+00001, 0.15622208679558E-00003, 0.45779537204814E+00001, -.29218359135282E+00001, 0.66612309786301E-00013, 0.13749929278393E-00001, 0.11886104497636E-00001, 0.15622208672897E-00003
0.74794620000000E-00003, 0.46102175541275E+00001, -.29178791506923E+00001, 0.15537492168770E-00003, 0.45964502071415E+00001, -.29297565922393E+00001, 0.65512726174022E-00013, 0.13767346986043E-00001, 0.11877441547007E-00001, 0.15537492162219E-00003
0.75019905000000E-00003, 0.46199230313664E+00001, -.29224223794330E+00001, 0.15457134392631E-00003, 0.46061278027757E+00001, -.29342952976408E+00001, 0.63713878534970E-00013, 0.13795228590781E-00001, 0.11872918207829E-00001, 0.15457134386259E-00003
0.75245190000000E-00003, 0.46105105943060E+00001, -.29207443543979E+00001, 0.15369961769566E-00003, 0.45966897414025E+00001, -.29326212114028E+00001, 0.61462603877002E-00013, 0.13820852903508E-00001, 0.11876857004847E-00001, 0.15369961763420E-00003
0.75470475000000E-00003, 0.45914512881933E+00001, -.29165142826767E+00001, 0.15226264883674E-00003, 0.45776179461607E+00001, -.29283983010570E+00001, 0.59150748900243E-00013, 0.13833342032637E-00001, 0.11884018380304E-00001, 0.15226264877759E-00003
0.75695760000000E-00003, 0.45796514354697E+00001, -.29147382903040E+00001, 0.14951848946697E-00003, 0.45658232896362E+00001, -.29266248606374E+00001, 0.57216930077778E-00013, 0.13828145833475E-00001, 0.11886570333396E-00001, 0.14951848940975E-00003
0.75921045000000E-00003, 0.45800001277837E+00001, -.29155754354750E+00001, 0.14747827149710E-00003, 0.45661863069804E+00001, -.29274557054664E+00001, 0.55890844094840E-00013, 0.13813820803328E-00001, 0.11880269991443E-00001, 0.14747827144121E-00003
0.76146330000000E-00003, 0.45871274772715E+00001, -.29166964339556E+00001, 0.14564252222877E-00003, 0.45733269323274E+00001, -.29285674752544E+00001, 0.55425202114979E-00013, 0.13800544944103E-00001, 0.11871041298795E-00001, 0.14564252217334E-00003
0.76371615000000E-00003, 0.45939491744289E+00001, -.29168550062160E+00001, 0.14465512359410E-00003, 0.45801612170230E+00001, -.29287152466443E+00001, 0.55996906703419E-00013, 0.13787957405857E-00001, 0.11860240428279E-00001, 0.14465512353811E-00003
0.76596900000000E-00003, 0.45971486150017E+00001, -.29150332724566E+00001, 0.14527796101221E-00003, 0.45833648492603E+00001, -.29268792846856E+00001, 0.57394760480412E-00013, 0.13783765741351E-00001, 0.11846012229092E-00001, 0.14527796095481E-00003
0.76822185000000E-00003, 0.46067511603583E+00001, -.29156587645660E+00001, 0.14759391201073E-00003, 0.45929552512350E+00001, -.29274902191460E+00001, 0.58786444582087E-00013, 0.13795909123315E-00001, 0.11831454579993E-00001, 0.14759391195194E-00003
0.77047470000000E-00003, 0.46300234759681E+00001, -.29224515497285E+00001, 0.15055174739743E-00003, 0.46162084486124E+00001, -.29342714861124E+00001, 0.59570791028954E-00013, 0.13815027355682E-00001, 0.11819936383899E-00001, 0.15055174733786E-00003
0.77272755000000E-00003, 0.46529630487258E+00001, -.29306829957856E+00001, 0.15267282636833E-00003, 0.46391311122269E+00001, -.29424972396542E+00001, 0.59815003966049E-00013, 0.13831936498920E-00001, 0.11814243868616E-00001, 0.15267282630851E-00003
0.77498040000000E-00003, 0.46672313997755E+00001, -.29375282761992E+00001, 0.15366744939798E-00003, 0.46533932444724E+00001, -.29493420786882E+00001, 0.59869559221003E-00013, 0.13838155303052E-00001, 0.11813802489018E-00001, 0.15366744933811E-00003
0.77723325000000E-00003, 0.46805749533517E+00001, -.29450826679956E+00001, 0.15446398534078E-00003, 0.46667424847866E+00001, -.29568929921937E+00001, 0.60286093745193E-00013, 0.13832468565081E-00001, 0.11810324198128E-00001, 0.15446398528050E-00003
0.77948610000000E-00003, 0.46949892019204E+00001, -.29527627402526E+00001, 0.15441933328229E-00003, 0.46811646458534E+00001, -.29645630600623E+00001, 0.61072555969701E-00013, 0.13824556067004E-00001, 0.11800319809684E-00001, 0.15441933322122E-00003
0.78173895000000E-00003, 0.46985256714310E+00001, -.29557385852500E+00001, 0.15419877606313E-00003, 0.46847011276855E+00001, -.29675277048625E+00001, 0.61741858522500E-00013, 0.13824543745539E-00001, 0.11789119612497E-00001, 0.15419877600138E-00003
0.78399180000000E-00003, 0.46795513128461E+00001, -.29502270820453E+00001, 0.15382545453194E-00003, 0.46657253964701E+00001, -.29620091489752E+00001, 0.62081136179706E-00013, 0.13825916375993E-00001, 0.11782066929844E-00001, 0.15382545446986E-00003
0.78624465000000E-00003, 0.46447612832582E+00001, -.29383187820099E+00001, 0.15391296646263E-00003, 0.46309401320487E+00001, -.29500957911077E+00001, 0.62156531984470E-00013, 0.13821151209471E-00001, 0.11777009097830E-00001, 0.15391296640047E-00003
0.78849750000000E-00003, 0.46178283133914E+00001, -.29275814245273E+00001, 0.15444984613364E-00003, 0.46040135111256E+00001, -.29393520656331E+00001, 0.61991416252376E-00013, 0.13814802265843E-00001, 0.11770641105762E-00001, 0.15444984607165E-00003
0.79075035000000E-00003, 0.46143757418868E+00001, -.29236933113826E+00001, 0.15472905515444E-00003, 0.46005627391051E+00001, -.29354553200999E+00001, 0.61661192279615E-00013, 0.13813002781782E-00001, 0.11762008717335E-00001, 0.15472905509278E-00003
0.79300320000000E-00003, 0.46306351944544E+00001, -.29254612094239E+00001, 0.15521665602296E-00003, 0.46168178396319E+00001, -.29372155498733E+00001, 0.61188602793740E-00013, 0.13817354822489E-00001, 0.11754340449328E-00001, 0.15521665596177E-00003
0.79525605000000E-00003, 0.46521238621250E+00001, -.29284034592846E+00001, 0.15557506269233E-00003, 0.46382966331726E+00001, -.29401591017254E+00001, 0.60741932370763E-00013, 0.13827228952379E-00001, 0.11755642440735E-00001, 0.15557506263159E-00003
0.79750890000000E-00003, 0.46680274954207E+00001, -.29298420144805E+00001, 0.15591213959974E-00003, 0.46541895386947E+00001, -.29416121143314E+00001, 0.60672223952618E-00013, 0.13837956726000E-00001, 0.11770099850932E-00001, 0.15591213953906E-00003
0.79976175000000E-00003, 0.46710494934096E+00001, -.29276742527742E+00001, 0.15644948346192E-00003, 0.46572053508328E+00001, -.29394701977934E+00001, 0.60792295688418E-00013, 0.13844142576838E-00001, 0.11795945019227E-00001, 0.15644948340112E-00003
0.80201460000000E-00003, 0.46557476219892E+00001, -.29197403595722E+00001, 0.15755866165393E-00003, 0.46418992380151E+00001, -.29315689186136E+00001, 0.60945934041173E-00013, 0.13848383974031E-00001, 0.11828559041405E-00001, 0.15755866159299E-00003
0.80426745000000E-00003, 0.46355788138687E+00001, -.29107259023631E+00001, 0.15895427705668E-00003, 0.46217261055274E+00001, -.29225884836236E+00001, 0.60926078768570E-00013, 0.13852708341358E-00001, 0.11862581260508E-00001, 0.15895427699575E-00003
0.80652030000000E-00003, 0.46344418783403E+00001, -.29086156315959E+00001, 0.15951286683456E-00003, 0.46205898373746E+00001, -.29205049147910E+00001, 0.60430115742053E-00013, 0.13852040965677E-00001, 0.11889283195071E-00001, 0.15951286677413E-00003
0.80877315000000E-00003, 0.46501603042727E+00001, -.29124287037219E+00001, 0.15926635816111E-00003, 0.46363146378888E+00001, -.29243328310982E+00001, 0.59765829686341E-00013, 0.13845666383856E-00001, 0.11904127376353E-00001, 0.15926635810135E-00003
0.81102600000000E-00003, 0.46681110280910E+00001, -.29180138683972E+00001, 0.15912053177043E-00003, 0.46542761121161E+00001, -.29299192391085E+00001, 0.59205289597704E-00013, 0.13834915974995E-00001, 0.11905370711297E-00001, 0.15912053171123E-00003
0.81327885000000E-00003, 0.46830296752004E+00001, -.29246643622913E+00001, 0.15891062620218E-00003, 0.46692059114964E+00001, -.29365586530376E+00001, 0.58442524287187E-00013, 0.13823763704055E-00001, 0.11894290746230E-00001, 0.15891062614373E-00003
0.81553170000000E-00003, 0.46916596736196E+00001, -.29312017148205E+00001, 0.15874298004691E-00003, 0.46778418137635E+00001, -.29430766068745E+00001, 0.57786126551382E-00013, 0.13817859856074E-00001, 0.11874892053986E-00001, 0.15874297998912E-00003
0.81778455000000E-00003, 0.46877745717915E+00001, -.29351055203514E+00001, 0.15826581575590E-00003, 0.46739543753490E+00001, -.29469606393913E+00001, 0.57848910201142E-00013, 0.13820196442524E-00001, 0.11855119039872E-00001, 0.15826581569805E-00003
0.82003740000000E-00003, 0.46645733124571E+00001, -.29340560935987E+00001, 0.15794899319632E-00003, 0.46507501543571E+00001, -.29458953878501E+00001, 0.58446100468662E-00013, 0.13823158100024E-00001, 0.11839294251381E-00001, 0.15794899313787E-00003
0.82229025000000E-00003, 0.46230000293607E+00001, -.29271793912774E+00001, 0.15855419546455E-00003, 0.46091788275442E+00001, -.29390061714616E+00001, 0.59417337382233E-00013, 0.13821201816453E-00001, 0.11826780184194E-00001, 0.15855419540513E-00003
0.82454310000000E-00003, 0.45874758133508E+00001, -.29211526897173E+00001, 0.15930099933458E-00003, 0.45736597634053E+00001, -.29329682535572E+00001, 0.60418263732385E-00013, 0.13816049945447E-00001, 0.11815563839921E-00001, 0.15930099927416E-00003
0.82679595000000E-00003, 0.45854917363438E+00001, -.29239179488133E+00001, 0.15972527031047E-00003, 0.45716776755860E+00001, -.29357222262767E+00001, 0.60724235812119E-00013, 0.13814060757772E-00001, 0.11804277463416E-00001, 0.15972527024974E-00003
0.82904880000000E-00003, 0.46103179637893E+00001, -.29327531339598E+00001, 0.15976089230336E-00003, 0.45964943910826E+00001, -.29445501220452E+00001, 0.60189732141562E-00013, 0.13823572706659E-00001, 0.11796988085433E-00001, 0.15976089224317E-00003
0.83130165000000E-00003, 0.46355248911448E+00001, -.29395738079183E+00001, 0.15943715189123E-00003, 0.46216795035030E+00001, -.29513734695609E+00001, 0.59163544814278E-00013, 0.13845387641851E-00001, 0.11799661642598E-00001, 0.15943715183207E-00003
0.83355450000000E-00003, 0.46436926669203E+00001, -.29392480107289E+00001, 0.15935943462893E-00003, 0.46298189071546E+00001, -.29510632664926E+00001, 0.58070090106994E-00013, 0.13873759765680E-00001, 0.11815255763743E-00001, 0.15935943457086E-00003
0.83580735000000E-00003, 0.46368557117868E+00001, -.29327405666304E+00001, 0.15903843035550E-00003, 0.46229491724971E+00001, -.29445826345312E+00001, 0.57453012983067E-00013, 0.13906539289669E-00001, 0.11842067900804E-00001, 0.15903843029804E-00003
0.83806020000000E-00003, 0.46274719299769E+00001, -.29251902499133E+00001, 0.15830390489533E-00003, 0.46135332188305E+00001, -.29370662950150E+00001, 0.57559595606168E-00013, 0.13938711146450E-00001, 0.11876045101723E-00001, 0.15830390483777E-00003
0.84031305000000E-00003, 0.46195079867730E+00001, -.29192654775316E+00001, 0.15778611207188E-00003, 0.46055489323654E+00001, -.29311772377540E+00001, 0.57960933669451E-00013, 0.13959054407520E-00001, 0.11911760222419E-00001, 0.15778611201392E-00003
0.84256590000000E-00003, 0.46096545962757E+00001, -.29139724023247E+00001, 0.15714778474979E-00003, 0.45956942473702E+00001, -.29259157707902E+00001, 0.58595199671962E-00013, 0.13960348905543E-00001, 0.11943368465420E-00001, 0.15714778469119E-00003
0.84481875000000E-00003, 0.46016863355253E+00001, -.29098665123356E+00001, 0.15689375779143E-00003, 0.45877448521603E+00001, -.29218337759187E+00001, 0.59690560458238E-00013, 0.13941483364983E-00001, 0.11967263583127E-00001, 0.15689375773174E-00003
0.84707160000000E-00003, 0.46075475211590E+00001, -.29112709965780E+00001, 0.15687327381809E-00003, 0.45936443518574E+00001, -.29232496107897E+00001, 0.61152868457209E-00013, 0.13903169301611E-00001, 0.11978614211684E-00001, 0.15687327375694E-00003
0.84932445000000E-00003, 0.46272143018522E+00001, -.29171836117217E+00001, 0.15653692635161E-00003, 0.46133578492353E+00001, -.29291607454686E+00001, 0.62678722541948E-00013, 0.13856452616917E-00001, 0.11977133746879E-00001, 0.15653692628893E-00003
0.85157730000000E-00003, 0.46469305794061E+00001, -.29210745804459E+00001, 0.15545523155736E-00003, 0.46331087547919E+00001, -.29330466340286E+00001, 0.63852314377482E-00013, 0.13821824614245E-00001, 0.11972053582727E-00001, 0.15545523149351E-00003
0.85383015000000E-00003, 0.46584271627692E+00001, -.29209842981181E+00001, 0.15477060121053E-00003, 0.46446215115623E+00001, -.29329586272148E+00001, 0.64359730090238E-00013, 0.13805651206913E-00001, 0.11974329096709E-00001, 0.15477060114617E-00003
0.85608300000000E-00003, 0.46622165565363E+00001, -.29201598373654E+00001, 0.15409805036602E-00003, 0.46484192218930E+00001, -.29321399658477E+00001, 0.64075418138607E-00013, 0.13797334643345E-00001, 0.11980128482288E-00001, 0.15409805030195E-00003
0.85833585000000E-00003, 0.46639317565539E+00001, -.29212188376133E+00001, 0.15370748516015E-00003, 0.46501387970101E+00001, -.29331944839418E+00001, 0.63013299103015E-00013, 0.13792959543854E-00001, 0.11975646328497E-00001, 0.15370748509713E-00003
0.86058870000000E-00003, 0.46685725416545E+00001, -.29249758707579E+00001, 0.15406916475524E-00003, 0.46547697163614E+00001, -.29369246626072E+00001, 0.61379291722423E-00013, 0.13802825293157E-00001, 0.11948791849226E-00001, 0.15406916469386E-00003
0.86284155000000E-00003, 0.46723574353744E+00001, -.29277700674382E+00001, 0.15479228788839E-00003, 0.46585185343034E+00001, -.29396746393375E+00001, 0.59466987988476E-00013, 0.13838901071020E-00001, 0.11904571899251E-00001, 0.15479228782892E-00003
0.86509440000000E-00003, 0.46684267614164E+00001, -.29266544721744E+00001, 0.15532347663750E-00003, 0.46545224224456E+00001, -.29385194336340E+00001, 0.57661922793389E-00013, 0.13904338970806E-00001, 0.11864961459613E-00001, 0.15532347657984E-00003
0.86734725000000E-00003, 0.46622926583916E+00001, -.29235509365932E+00001, 0.15538283359818E-00003, 0.46483053394243E+00001, -.29354002438391E+00001, 0.56560017339523E-00013, 0.13987318967286E-00001, 0.11849307245967E-00001, 0.15538283354162E-00003
0.86960010000000E-00003, 0.46643742331998E+00001, -.29223771608871E+00001, 0.15513859640615E-00003, 0.46503062683248E+00001, -.29342453860325E+00001, 0.56631921677973E-00013, 0.14067964875012E-00001, 0.11868225145365E-00001, 0.15513859634952E-00003
0.87185295000000E-00003, 0.46698935892265E+00001, -.29229366663748E+00001, 0.15476023911773E-00003, 0.46557675702612E+00001, -.29348564842740E+00001, 0.57811573395299E-00013, 0.14126018965314E-00001, 0.11919817899209E-00001, 0.15476023905991E-00003
0.87410580000000E-00003, 0.46632112181995E+00001, -.29210895829008E+00001, 0.15455651864568E-00003, 0.46490622425370E+00001, -.29330840321259E+00001, 0.59593910096067E-00013, 0.14148975662479E-00001, 0.11994449225147E-00001, 0.15455651858608E-00003
0.87635865000000E-00003, 0.46385616721278E+00001, -.29149926179103E+00001, 0.15428872803160E-00003, 0.46244300071040E+00001, -.29270725181527E+00001, 0.61312823518723E-00013, 0.14131665023813E-00001, 0.12079900242367E-00001, 0.15428872797029E-00003
0.87861150000000E-00003, 0.46101763916092E+00001, -.29089286209286E+00001, 0.15364882784270E-00003, 0.45961018566474E+00001, -.29210889478481E+00001, 0.62244557534797E-00013, 0.14074534961804E-00001, 0.12160326919543E-00001, 0.15364882778045E-00003
0.88086435000000E-00003, 0.45983225345818E+00001, -.29089833964524E+00001, 0.15274677019961E-00003, 0.45843332277131E+00001, -.29212063671135E+00001, 0.62222749485069E-00013, 0.13989306868716E-00001, 0.12222970661041E-00001, 0.15274677013738E-00003
0.88311720000000E-00003, 0.46017785331812E+00001, -.29144819281004E+00001, 0.15179215345764E-00003, 0.45878809677338E+00001, -.29267397571568E+00001, 0.61822602207684E-00013, 0.13897565447424E-00001, 0.12257829056369E-00001, 0.15179215339581E-00003
0.88537005000000E-00003, 0.46060647488949E+00001, -.29190486071130E+00001, 0.15090749276750E-00003, 0.45922420463977E+00001, -.29313184384423E+00001, 0.61397024847587E-00013, 0.13822702497137E-00001, 0.12269831329307E-00001, 0.15090749270610E-00003
0.88762290000000E-00003, 0.46097259835246E+00001, -.29232595904288E+00001, 0.15003786740128E-00003, 0.45959531316239E+00001, -.29355210801019E+00001, 0.61019152932754E-00013, 0.13772851900703E-00001, 0.12261489673089E-00001, 0.15003786734026E-00003
0.88987575000000E-00003, 0.46184183974005E+00001, -.29294491380803E+00001, 0.14934950139137E-00003, 0.46046698872228E+00001, -.29416867946648E+00001, 0.60769920245199E-00013, 0.13748510177711E-00001, 0.12237656584497E-00001, 0.14934950133061E-00003
0.89212860000000E-00003, 0.46272274358913E+00001, -.29359944107937E+00001, 0.14901181177690E-00003, 0.46134800425327E+00001, -.29481918739610E+00001, 0.60625153952711E-00013, 0.13747393358603E-00001, 0.12197463167374E-00001, 0.14901181171628E-00003
0.89438145000000E-00003, 0.46301769919408E+00001, -.29382308764846E+00001, 0.14905448427647E-00003, 0.46163984216613E+00001, -.29503790791163E+00001, 0.60310162623432E-00013, 0.13778570279517E-00001, 0.12148202631698E-00001, 0.14905448421616E-00003
0.89663430000000E-00003, 0.46335187874170E+00001, -.29386014261673E+00001, 0.14933541936884E-00003, 0.46196757811125E+00001, -.29506983692346E+00001, 0.59903373300872E-00013, 0.13843006304491E-00001, 0.12096943067272E-00001, 0.14933541930894E-00003
0.89888715000000E-00003, 0.46455248734973E+00001, -.29396710503162E+00001, 0.14976579948989E-00003, 0.46315946750834E+00001, -.29517271768706E+00001, 0.59602183318686E-00013, 0.13930198413860E-00001, 0.12056126554382E-00001, 0.14976579943029E-00003
0.90114000000000E-00003, 0.46634714698177E+00001, -.29422695900815E+00001, 0.15034715501757E-00003, 0.46494523493633E+00001, -.29543036676236E+00001, 0.59244716450178E-00013, 0.14019120454400E-00001, 0.12034077542094E-00001, 0.15034715495832E-00003
0.90339285000000E-00003, 0.46766794225795E+00001, -.29427652717712E+00001, 0.15092694839938E-00003, 0.46625850460546E+00001, -.29547963281334E+00001, 0.58794548071711E-00013, 0.14094376524956E-00001, 0.12031056362199E-00001, 0.15092694834058E-00003
0.90564570000000E-00003, 0.46754833571111E+00001, -.29387259309870E+00001, 0.15127746602372E-00003, 0.46613369078027E+00001, -.29507655288308E+00001, 0.58156033626262E-00013, 0.14146449308411E-00001, 0.12039597843744E-00001, 0.15127746596557E-00003
0.90789855000000E-00003, 0.46561460375620E+00001, -.29294454295580E+00001, 0.15138519374245E-00003, 0.46419719013339E+00001, -.29414953700117E+00001, 0.56963261102009E-00013, 0.14174136228118E-00001, 0.12049940453703E-00001, 0.15138519368548E-00003
0.91015140000000E-00003, 0.46278113625565E+00001, -.29179944007713E+00001, 0.15333127607058E-00003, 0.46136203898770E+00001, -.29300537681360E+00001, 0.55597405370663E-00013, 0.14190972679503E-00001, 0.12059367364707E-00001, 0.15333127601498E-00003
0.91240425000000E-00003, 0.46095225449694E+00001, -.29100838183241E+00001, 0.15233862162178E-00003, 0.45953096563322E+00001, -.29221574671804E+00001, 0.54750370738104E-00013, 0.14212888637247E-00001, 0.12073648856238E-00001, 0.15233862156703E-00003
0.91465710000000E-00003, 0.46057675583262E+00001, -.29062753907190E+00001, 0.15054772043612E-00003, 0.45915257014848E+00001, -.29183828722194E+00001, 0.54910154354431E-00013, 0.14241856841424E-00001, 0.12107481500454E-00001, 0.15054772038121E-00003
0.91690995000000E-00003, 0.46067190298320E+00001, -.29038772843725E+00001, 0.15024317315937E-00003, 0.45924553692706E+00001, -.29160515242458E+00001, 0.56745077341118E-00013, 0.14263660561371E-00001, 0.12174239873339E-00001, 0.15024317310263E-00003
0.91916280000000E-00003, 0.46089944999253E+00001, -.29046633846173E+00001, 0.14849529725458E-00003, 0.45947540184471E+00001, -.29169302158157E+00001, 0.59883793507467E-00013, 0.14240481478113E-00001, 0.12266831198406E-00001, 0.14849529719470E-00003
0.92141565000000E-00003, 0.46124990054420E+00001, -.29097527260193E+00001, 0.14790239999561E-00003, 0.45983546003135E+00001, -.29221089807824E+00001, 0.63302335408370E-00013, 0.14144405128531E-00001, 0.12356254763049E-00001, 0.14790239993231E-00003
0.92366850000000E-00003, 0.46111549049943E+00001, -.29159158458071E+00001, 0.14823403335110E-00003, 0.45971545834176E+00001, -.29283235661595E+00001, 0.66209596805130E-00013, 0.14000321576727E-00001, 0.12407720352330E-00001, 0.14823403328489E-00003
0.92592135000000E-00003, 0.46036488578668E+00001, -.29187206303266E+00001, 0.14871187704754E-00003, 0.45897853956238E+00001, -.29311255272688E+00001, 0.67680693745006E-00013, 0.13863462243027E-00001, 0.12404896942207E-00001, 0.14871187697986E-00003
0.92817420000000E-00003, 0.46007323349263E+00001, -.29216030732601E+00001, 0.14812792509614E-00003, 0.45869543082810E+00001, -.29339646836877E+00001, 0.67381064569782E-00013, 0.13778026645391E-00001, 0.12361610427601E-00001, 0.14812792502876E-00003
0.93042705000000E-00003, 0.46066732060461E+00001, -.29262701902006E+00001, 0.14832476230965E-00003, 0.45929287809746E+00001, -.29385708945234E+00001, 0.65831072516959E-00013, 0.13744425071559E-00001, 0.12300704322780E-00001, 0.14832476224382E-00003
0.93267990000000E-00003, 0.46097688489547E+00001, -.29288214807946E+00001, 0.14835136348136E-00003, 0.45960200354844E+00001, -.29410661578334E+00001, 0.63616870335609E-00013, 0.13748813470360E-00001, 0.12244677038731E-00001, 0.14835136341775E-00003
0.93493275000000E-00003, 0.46061195172142E+00001, -.29283156809666E+00001, 0.14794392350849E-00003, 0.45923408606979E+00001, -.29405169403868E+00001, 0.61181322808997E-00013, 0.13778656516260E-00001, 0.12201259420245E-00001, 0.14794392344731E-00003
0.93718560000000E-00003, 0.46083683254219E+00001, -.29298483611029E+00001, 0.14706657883594E-00003, 0.45945342261692E+00001, -.29420141756019E+00001, 0.59047859903064E-00013, 0.13834099252729E-00001, 0.12165814498926E-00001, 0.14706657877689E-00003
0.93943845000000E-00003, 0.46255832337541E+00001, -.29362900227597E+00001, 0.14567121190499E-00003, 0.46116691913359E+00001, -.29484172092520E+00001, 0.57546887765809E-00013, 0.13914042418209E-00001, 0.12127186492296E-00001, 0.14567121184745E-00003
0.94169130000000E-00003, 0.46511693280196E+00001, -.29445940004637E+00001, 0.14523913834097E-00003, 0.46371565623358E+00001, -.29566795740173E+00001, 0.56814587167134E-00013, 0.14012765683774E-00001, 0.12085573553595E-00001, 0.14523913828416E-00003
0.94394415000000E-00003, 0.46711287861804E+00001, -.29501298593320E+00001, 0.14749729969475E-00003, 0.46570114356055E+00001, -.29621786752966E+00001, 0.56969041193363E-00013, 0.14117350574927E-00001, 0.12048815964597E-00001, 0.14749729963778E-00003
0.94619700000000E-00003, 0.46723382969755E+00001, -.29476660077119E+00001, 0.14910532318422E-00003, 0.46581258138129E+00001, -.29596909407812E+00001, 0.57812443558861E-00013, 0.14212483162600E-00001, 0.12024933069324E-00001, 0.14910532312641E-00003
0.94844985000000E-00003, 0.46513485237244E+00001, -.29367145303219E+00001, 0.14789225033528E-00003, 0.46370682613159E+00001, -.29487360195390E+00001, 0.58675836284859E-00013, 0.14280262408434E-00001, 0.12021489217045E-00001, 0.14789225027660E-00003
0.95070270000000E-00003, 0.46256764859571E+00001, -.29250503457827E+00001, 0.14561135075116E-00003, 0.46113705762658E+00001, -.29370855461303E+00001, 0.59087444116386E-00013, 0.14305909691224E-00001, 0.12035200347598E-00001, 0.14561135069207E-00003
0.95295555000000E-00003, 0.46139361289229E+00001, -.29205536695297E+00001, 0.14329946632549E-00003, 0.45996436513820E+00001, -.29326120179369E+00001, 0.59104798778031E-00013, 0.14292477540938E-00001, 0.12058348407189E-00001, 0.14329946626638E-00003
0.95520840000000E-00003, 0.46140043609115E+00001, -.29228037309000E+00001, 0.14085039230039E-00003, 0.45997551500513E+00001, -.29348879586502E+00001, 0.58904857730970E-00013, 0.14249210860212E-00001, 0.12084227750194E-00001, 0.14085039224149E-00003
0.95746125000000E-00003, 0.46189719932535E+00001, -.29287289103157E+00001, 0.13857879498806E-00003, 0.46047903934150E+00001, -.29408367547442E+00001, 0.58656434357941E-00013, 0.14181599838457E-00001, 0.12107844428483E-00001, 0.13857879492940E-00003
0.95971410000000E-00003, 0.46269235583119E+00001, -.29356795208182E+00001, 0.13721968174385E-00003, 0.46128277490588E+00001, -.29478068667335E+00001, 0.58596862883000E-00013, 0.14095809253097E-00001, 0.12127345915262E-00001, 0.13721968168525E-00003
0.96196695000000E-00003, 0.46338288883685E+00001, -.29395574982098E+00001, 0.13693784444482E-00003, 0.46198242951360E+00001, -.29517119722185E+00001, 0.58864083415497E-00013, 0.14004593232526E-00001, 0.12154474008689E-00001, 0.13693784438596E-00003
0.96421980000000E-00003, 0.46384515567091E+00001, -.29392726867157E+00001, 0.13743872755692E-00003, 0.46245317345001E+00001, -.29514759059735E+00001, 0.59388019474024E-00013, 0.13919822208977E-00001, 0.12203219257860E-00001, 0.13743872749753E-00003
0.96647265000000E-00003, 0.46408206623676E+00001, -.29363936690745E+00001, 0.13777369362037E-00003, 0.46269666464295E+00001, -.29486644993633E+00001, 0.60225606165580E-00013, 0.13854015938020E-00001, 0.12270830288751E-00001, 0.13777369356015E-00003
0.96872550000000E-00003, 0.46379459424427E+00001, -.29314148863557E+00001, 0.13735424519884E-00003, 0.46241190484944E+00001, -.29437540578323E+00001, 0.61279445578793E-00013, 0.13826893948296E-00001, 0.12339171476619E-00001, 0.13735424513756E-00003
0.97097835000000E-00003, 0.46288903398356E+00001, -.29254052524794E+00001, 0.13722996656152E-00003, 0.46150418704148E+00001, -.29377911020220E+00001, 0.62253552462589E-00013, 0.13848469420800E-00001, 0.12385849542624E-00001, 0.13722996649927E-00003
0.97323120000000E-00003, 0.46174855535771E+00001, -.29192841369251E+00001, 0.13778720040385E-00003, 0.46035632354128E+00001, -.29316880086515E+00001, 0.62510404766793E-00013, 0.13922318164247E-00001, 0.12403871726355E-00001, 0.13778720034134E-00003
0.97548405000000E-00003, 0.46070295510212E+00001, -.29139627612709E+00001, 0.13877625535366E-00003, 0.45929849328937E+00001, -.29263678241552E+00001, 0.61995413554973E-00013, 0.14044618127483E-00001, 0.12405062884287E-00001, 0.13877625529166E-00003
0.97773690000000E-00003, 0.46000560450660E+00001, -.29099885934903E+00001, 0.14203915680546E-00003, 0.45858655130137E+00001, -.29223945473770E+00001, 0.61262818544147E-00013, 0.14190532052238E-00001, 0.12405953886691E-00001, 0.14203915674420E-00003
0.97998975000000E-00003, 0.45957578209382E+00001, -.29077096287187E+00001, 0.14401403171867E-00003, 0.45814420752147E+00001, -.29201308099154E+00001, 0.60398511731247E-00013, 0.14315745723507E-00001, 0.12421181196701E-00001, 0.14401403165827E-00003
0.98224260000000E-00003, 0.45933317698431E+00001, -.29083268047560E+00001, 0.14270716240537E-00003, 0.45789592928212E+00001, -.29207732852797E+00001, 0.59289737286409E-00013, 0.14372477021945E-00001, 0.12446480523713E-00001, 0.14270716234608E-00003
0.98449545000000E-00003, 0.45909815583852E+00001, -.29107390535028E+00001, 0.13872536849594E-00003, 0.45766308491882E+00001, -.29231979381797E+00001, 0.58275117800959E-00013, 0.14350709196936E-00001, 0.12458884676945E-00001, 0.13872536843766E-00003
0.98674830000000E-00003, 0.45825459580173E+00001, -.29101781984776E+00001, 0.13700028992902E-00003, 0.45682592031992E+00001, -.29226197937707E+00001, 0.57455851984937E-00013, 0.14286754818103E-00001, 0.12441595293153E-00001, 0.13700028987156E-00003
0.98900115000000E-00003, 0.45653408993169E+00001, -.29041254812322E+00001, 0.13701435015102E-00003, 0.45511297486410E+00001, -.29165251312141E+00001, 0.56834701389116E-00013, 0.14211150675855E-00001, 0.12399649981889E-00001, 0.13701435009419E-00003
0.99125400000000E-00003, 0.45457392402059E+00001, -.28958372379849E+00001, 0.13767436772945E-00003, 0.45316047680320E+00001, -.29081857814928E+00001, 0.56658775543688E-00013, 0.14134472173911E-00001, 0.12348543507843E-00001, 0.13767436767279E-00003
0.99350685000000E-00003, 0.45338820787646E+00001, -.28886780821855E+00001, 0.13720686998099E-00003, 0.45198260042659E+00001, -.29009868163895E+00001, 0.57132263674753E-00013, 0.14056074498712E-00001, 0.12308734204018E-00001, 0.13720686992386E-00003
0.99575970000000E-00003, 0.45371941758381E+00001, -.28855987415361E+00001, 0.13711525875736E-00003, 0.45232034971124E+00001, -.28978949171651E+00001, 0.57955573101128E-00013, 0.13990678725707E-00001, 0.12296175628997E-00001, 0.13711525869941E-00003
0.99801255000000E-00003, 0.45561386350884E+00001, -.28891121568520E+00001, 0.13755796874188E-00003, 0.45421707579084E+00001, -.29014172599415E+00001, 0.58653933403705E-00013, 0.13967877179975E-00001, 0.12305103089498E-00001, 0.13755796868323E-00003
0.10002654000000E-00002, 0.45841168054233E+00001, -.28976461714454E+00001, 0.14008691401155E-00003, 0.45701069595067E+00001, -.29099623161447E+00001, 0.59292414045460E-00013, 0.14009845916581E-00001, 0.12316144699336E-00001, 0.14008691395226E-00003
0.10025182500000E-00002, 0.46155407821418E+00001, -.29095997004308E+00001, 0.14197933199482E-00003, 0.46014184224883E+00001, -.29219193145138E+00001, 0.60241749466822E-00013, 0.14122359653476E-00001, 0.12319614083022E-00001, 0.14197933193458E-00003
0.10047711000000E-00002, 0.46467710773115E+00001, -.29220686618688E+00001, 0.14310093944023E-00003, 0.46324882961320E+00001, -.29343942575046E+00001, 0.61530082568190E-00013, 0.14282781179485E-00001, 0.12325595635879E-00001, 0.14310093937870E-00003
0.10070239500000E-00002, 0.46716971929694E+00001, -.29323629033818E+00001, 0.14346627351867E-00003, 0.46572479078134E+00001, -.29447228703224E+00001, 0.62663162781313E-00013, 0.14449285156000E-00001, 0.12359966940595E-00001, 0.14346627345601E-00003
0.10092768000000E-00002, 0.46876579863277E+00001, -.29399479569326E+00001, 0.14390654268382E-00003, 0.46730975008925E+00001, -.29523817133883E+00001, 0.63214372432227E-00013, 0.14560485435198E-00001, 0.12433756455660E-00001, 0.14390654262061E-00003
0.10115296500000E-00002, 0.46934593345774E+00001, -.29464512524652E+00001, 0.14401992264710E-00003, 0.46788970464496E+00001, -.29589800730873E+00001, 0.63288561012564E-00013, 0.14562288127875E-00001, 0.12528820622115E-00001, 0.14401992258381E-00003
0.10137825000000E-00002, 0.46902380922023E+00001, -.29532426182266E+00001, 0.14285739955377E-00003, 0.46757852761452E+00001, -.29658445330257E+00001, 0.63012843957783E-00013, 0.14452816057134E-00001, 0.12601914799094E-00001, 0.14285739949076E-00003
0.10160353500000E-00002, 0.46821469654208E+00001, -.29597950492083E+00001, 0.14077853879501E-00003, 0.46678562819646E+00001, -.29724164552423E+00001, 0.62064061535365E-00013, 0.14290683456263E-00001, 0.12621406034011E-00001, 0.14077853873295E-00003
0.10182882000000E-00002, 0.46667655647602E+00001, -.29629109442646E+00001, 0.14084057789206E-00003, 0.46526171982689E+00001, -.29754864393413E+00001, 0.60536913661869E-00013, 0.14148366491238E-00001, 0.12575495076707E-00001, 0.14084057783153E-00003
0.10205410500000E-00002, 0.46316906856713E+00001, -.29552795393676E+00001, 0.14252924886839E-00003, 0.46176405263307E+00001, -.29677795494326E+00001, 0.59031325066640E-00013, 0.14050159340603E-00001, 0.12500010064919E-00001, 0.14252924880936E-00003
0.10227939000000E-00002, 0.45777021694609E+00001, -.29371275907032E+00001, 0.14408495169933E-00003, 0.45637333292331E+00001, -.29495664429225E+00001, 0.58163978999397E-00013, 0.13968840227878E-00001, 0.12438852219317E-00001, 0.14408495164117E-00003
0.10250467500000E-00002, 0.45260989040567E+00001, -.29175784934687E+00001, 0.14281563221354E-00003, 0.45122112727296E+00001, -.29299931712296E+00001, 0.58372560167077E-00013, 0.13887631327136E-00001, 0.12414677760815E-00001, 0.14281563215516E-00003
0.10272996000000E-00002, 0.44894146004276E+00001, -.29033269915623E+00001, 0.14302004416102E-00003, 0.44755852949699E+00001, -.29157445776082E+00001, 0.59656688391271E-00013, 0.13829305457692E-00001, 0.12417586045858E-00001, 0.14302004410137E-00003
0.10295524500000E-00002, 0.44716410798354E+00001, -.28957601790837E+00001, 0.14579862032313E-00003, 0.44578209007002E+00001, -.29081762848882E+00001, 0.61319225858516E-00013, 0.13820179135223E-00001, 0.12416105804417E-00001, 0.14579862026181E-00003
0.10318053000000E-00002, 0.44774914106474E+00001, -.28960275209505E+00001, 0.14957634200017E-00003, 0.44636311095903E+00001, -.29084122281054E+00001, 0.62588395586884E-00013, 0.13860301057143E-00001, 0.12384707154892E-00001, 0.14957634193758E-00003
0.10340581500000E-00002, 0.44988423665496E+00001, -.28998124729222E+00001, 0.15149076710062E-00003, 0.44849013799913E+00001, -.29121334674482E+00001, 0.63041238622930E-00013, 0.13940986558343E-00001, 0.12320994525976E-00001, 0.15149076703758E-00003
0.10363110000000E-00002, 0.45210606006379E+00001, -.29008679118574E+00001, 0.14666935885972E-00003, 0.45069958556467E+00001, -.29131059166979E+00001, 0.62700267420252E-00013, 0.14064744991138E-00001, 0.12238004840566E-00001, 0.14666935879702E-00003
0.10385638500000E-00002, 0.45413181611839E+00001, -.28984913998520E+00001, 0.14389208899554E-00003, 0.45271034483251E+00001, -.29106592549666E+00001, 0.61471406625754E-00013, 0.14214712858740E-00001, 0.12167855114579E-00001, 0.14389208893407E-00003
0.10408167000000E-00002, 0.45650513927259E+00001, -.28988147035484E+00001, 0.14098652819943E-00003, 0.45507061023277E+00001, -.29109427005174E+00001, 0.59543735567532E-00013, 0.14345290398267E-00001, 0.12127996969011E-00001, 0.14098652813989E-00003
0.10430695500000E-00002, 0.45926287137285E+00001, -.29038802157626E+00001, 0.13857287728042E-00003, 0.45782137727506E+00001, -.29159932283966E+00001, 0.57693684128722E-00013, 0.14414940977925E-00001, 0.12113012634068E-00001, 0.13857287722273E-00003
0.10453224000000E-00002, 0.46209123857009E+00001, -.29116415972063E+00001, 0.13848959602844E-00003, 0.46064978621197E+00001, -.29237582882124E+00001, 0.56317794491805E-00013, 0.14414523581178E-00001, 0.12116691006133E-00001, 0.13848959597212E-00003
0.10475752500000E-00002, 0.46475934400434E+00001, -.29202670109784E+00001, 0.13993412116442E-00003, 0.46332277579228E+00001, -.29323992413467E+00001, 0.55457379055240E-00013, 0.14365682120588E-00001, 0.12132230368284E-00001, 0.13993412110896E-00003
0.10498281000000E-00002, 0.46646170442528E+00001, -.29248842218678E+00001, 0.14200727727195E-00003, 0.46503218535878E+00001, -.29370475042280E+00001, 0.55291933416608E-00013, 0.14295190665031E-00001, 0.12163282360221E-00001, 0.14200727721666E-00003
0.10520809500000E-00002, 0.46596918004654E+00001, -.29217120602618E+00001, 0.14175798780376E-00003, 0.46454703763747E+00001, -.29339246986477E+00001, 0.55978639157558E-00013, 0.14221424090711E-00001, 0.12212638385947E-00001, 0.14175798774779E-00003
0.10543338000000E-00002, 0.46231702180902E+00001, -.29062656956585E+00001, 0.14156470192419E-00003, 0.46090257629532E+00001, -.29185546687787E+00001, 0.57414888082314E-00013, 0.14144455137043E-00001, 0.12288973120161E-00001, 0.14156470186678E-00003
0.10565866500000E-00002, 0.45592952534612E+00001, -.28828049247408E+00001, 0.14174534500137E-00003, 0.45452417322761E+00001, -.28951959866818E+00001, 0.59295903916679E-00013, 0.14053521185100E-00001, 0.12391061940966E-00001, 0.14174534494208E-00003
0.10588395000000E-00002, 0.44878730461686E+00001, -.28589329308055E+00001, 0.13938969949518E-00003, 0.44739321805479E+00001, -.28714282498638E+00001, 0.61235383197433E-00013, 0.13940865620704E-00001, 0.12495319058386E-00001, 0.13938969943394E-00003
0.10610923500000E-00002, 0.44358049412529E+00001, -.28447481737820E+00001, 0.13849098358331E-00003, 0.44219898486486E+00001, -.28573197695271E+00001, 0.62818347898994E-00013, 0.13815092604356E-00001, 0.12571595745041E-00001, 0.13849098352049E-00003
0.10633452000000E-00002, 0.44222588935055E+00001, -.28448208339330E+00001, 0.13764208160630E-00003, 0.44085560768566E+00001, -.28574186862547E+00001, 0.63478971180752E-00013, 0.13702816648930E-00001, 0.12597852321676E-00001, 0.13764208154282E-00003
0.10655980500000E-00002, 0.44443078236543E+00001, -.28576263730309E+00001, 0.13937428812823E-00003, 0.44306672335880E+00001, -.28701998209668E+00001, 0.63078798503187E-00013, 0.13640590066291E-00001, 0.12573447935877E-00001, 0.13937428806516E-00003
0.10678509000000E-00002, 0.44827474877307E+00001, -.28751663058236E+00001, 0.14179561321708E-00003, 0.44690957053587E+00001, -.28876803890379E+00001, 0.62082175666553E-00013, 0.13651782372065E-00001, 0.12514083214251E-00001, 0.14179561315500E-00003
0.10701037500000E-00002, 0.45099018619252E+00001, -.28888964619700E+00001, 0.14187074618182E-00003, 0.44961812795568E+00001, -.29013425938995E+00001, 0.60954283594228E-00013, 0.13720582368396E-00001, 0.12446131929534E-00001, 0.14187074612086E-00003
0.10723566000000E-00002, 0.45153558897098E+00001, -.28956290704407E+00001, 0.13822081090249E-00003, 0.45015481549655E+00001, -.29080048411863E+00001, 0.59810810941928E-00013, 0.13807734744219E-00001, 0.12375770745604E-00001, 0.13822081084268E-00003
0.10746094500000E-00002, 0.45157749679031E+00001, -.29001094525988E+00001, 0.14548456506246E-00003, 0.45018789308724E+00001, -.29124056739221E+00001, 0.58621116730278E-00013, 0.13896037030738E-00001, 0.12296221323279E-00001, 0.14548456500384E-00003
0.10768623000000E-00002, 0.45246043843927E+00001, -.29052624126294E+00001, 0.14336356784352E-00003, 0.45106200884978E+00001, -.29174719784276E+00001, 0.57645032465466E-00013, 0.13984295894815E-00001, 0.12209565798227E-00001, 0.14336356778587E-00003
0.10791151500000E-00002, 0.45337033419546E+00001, -.29062955439865E+00001, 0.13593462482168E-00003, 0.45196287634088E+00001, -.29184276193289E+00001, 0.57089347479110E-00013, 0.14074578545758E-00001, 0.12132075342406E-00001, 0.13593462476459E-00003
0.10813680000000E-00002, 0.45301426111136E+00001, -.28997821806854E+00001, 0.12267988674480E-00003, 0.45159890596986E+00001, -.29118634700337E+00001, 0.56850382345964E-00013, 0.14153551415029E-00001, 0.12081289348324E-00001, 0.12267988668795E-00003
0.10836208500000E-00002, 0.45102770632229E+00001, -.28878822071514E+00001, 0.11639848440097E-00003, 0.44960799905970E+00001, -.28999411099645E+00001, 0.56838894863820E-00013, 0.14197072625853E-00001, 0.12058902813063E-00001, 0.11639848434413E-00003
0.10858737000000E-00002, 0.44815944132416E+00001, -.28755146493342E+00001, 0.11594248275620E-00003, 0.44673927047387E+00001, -.28875579081917E+00001, 0.57191250031898E-00013, 0.14201708502885E-00001, 0.12043258857496E-00001, 0.11594248269901E-00003
0.10881265500000E-00002, 0.44533647819542E+00001, -.28645367629193E+00001, 0.11563260656365E-00003, 0.44391941590408E+00001, -.28765619771445E+00001, 0.58048260400862E-00013, 0.14170622913381E-00001, 0.12025214225141E-00001, 0.11563260650561E-00003
0.10903794000000E-00002, 0.44342122662031E+00001, -.28568582289494E+00001, 0.11465403731535E-00003, 0.44200928403769E+00001, -.28688698069395E+00001, 0.59436500662577E-00013, 0.14119425826225E-00001, 0.12011577990104E-00001, 0.11465403725591E-00003
0.10926322500000E-00002, 0.44435579566885E+00001, -.28597001632891E+00001, 0.11858053631106E-00003, 0.44294951171435E+00001, -.28717009314476E+00001, 0.60983806202865E-00013, 0.14062839544976E-00001, 0.12000768158556E-00001, 0.11858053625008E-00003
0.10948851000000E-00002, 0.44828039246843E+00001, -.28741864113590E+00001, 0.12186426584174E-00003, 0.44688027784639E+00001, -.28861843155982E+00001, 0.61833193220340E-00013, 0.14001146220332E-00001, 0.11997904239250E-00001, 0.12186426577991E-00003
0.10971379500000E-00002, 0.45342868390395E+00001, -.28948886753050E+00001, 0.12378679015178E-00003, 0.45203454434609E+00001, -.29068874893322E+00001, 0.61469028962650E-00013, 0.13941395578579E-00001, 0.11998814027225E-00001, 0.12378679009031E-00003
0.10993908000000E-00002, 0.45849296347910E+00001, -.29159410223734E+00001, 0.12336399558669E-00003, 0.45710363328617E+00001, -.29279410943254E+00001, 0.60258993918011E-00013, 0.13893301929344E-00001, 0.12000071951931E-00001, 0.12336399552643E-00003
0.11016436500000E-00002, 0.46253889587767E+00001, -.29336563108998E+00001, 0.12805687063443E-00003, 0.46115194045883E+00001, -.29456570468900E+00001, 0.59552066127904E-00013, 0.13869554188427E-00001, 0.12000735990143E-00001, 0.12805687057487E-00003
0.11038965000000E-00002, 0.46430266178021E+00001, -.29421022551643E+00001, 0.13441043666501E-00003, 0.46291533773671E+00001, -.29541085326084E+00001, 0.60312990501306E-00013, 0.13873240435036E-00001, 0.12006277444176E-00001, 0.13441043660470E-00003
0.11061493500000E-00002, 0.46325432192046E+00001, -.29391224194605E+00001, 0.14029231003563E-00003, 0.46186442896406E+00001, -.29511323081093E+00001, 0.61965638304715E-00013, 0.13898929563995E-00001, 0.12009888648744E-00001, 0.14029230997367E-00003
0.11084022000000E-00002, 0.46060280774072E+00001, -.29271681073753E+00001, 0.14080379433194E-00003, 0.45920853491774E+00001, -.29391789906094E+00001, 0.63542169300429E-00013, 0.13942728229822E-00001, 0.12010883234122E-00001, 0.14080379426840E-00003
0.11106550500000E-00002, 0.45860827854345E+00001, -.29164619509171E+00001, 0.14092458529923E-00003, 0.45720893211959E+00001, -.29284706841738E+00001, 0.64457478502486E-00013, 0.13993464238509E-00001, 0.12008733256692E-00001, 0.14092458523478E-00003
0.11129079000000E-00002, 0.45885857714686E+00001, -.29138403120542E+00001, 0.14595181824824E-00003, 0.45745537560856E+00001, -.29258465731152E+00001, 0.64539893980698E-00013, 0.14032015383012E-00001, 0.12006261060974E-00001, 0.14595181818370E-00003
0.11151607500000E-00002, 0.46053511258958E+00001, -.29170578572173E+00001, 0.14589997075407E-00003, 0.45913038187325E+00001, -.29290653468250E+00001, 0.63554011752343E-00013, 0.14047307163319E-00001, 0.12007489607732E-00001, 0.14589997069052E-00003
0.11174136000000E-00002, 0.46206596404488E+00001, -.29199757406358E+00001, 0.14279234458206E-00003, 0.46066221534024E+00001, -.29319878500630E+00001, 0.61600920034172E-00013, 0.14037487046380E-00001, 0.12012109427168E-00001, 0.14279234452046E-00003
0.11196664500000E-00002, 0.46186970644953E+00001, -.29169867230090E+00001, 0.13731532728599E-00003, 0.46046889238421E+00001, -.29290042021164E+00001, 0.59141563825254E-00013, 0.14008140653234E-00001, 0.12017479107371E-00001, 0.13731532722685E-00003
0.11219193000000E-00002, 0.45888463692690E+00001, -.29047943867960E+00001, 0.13274445672646E-00003, 0.45748858573086E+00001, -.29168111405458E+00001, 0.56395234569166E-00013, 0.13960511960418E-00001, 0.12016753749896E-00001, 0.13274445667006E-00003
0.11241721500000E-00002, 0.45405605298120E+00001, -.28857211772104E+00001, 0.13160871138013E-00003, 0.45266631559362E+00001, -.28977257618241E+00001, 0.53949934320937E-00013, 0.13897373875801E-00001, 0.12004584613690E-00001, 0.13160871132618E-00003
0.11264250000000E-00002, 0.45003650839265E+00001, -.28688246349925E+00001, 0.12843433777493E-00003, 0.44865252642144E+00001, -.28808040912647E+00001, 0.52202463881550E-00013, 0.13839819712136E-00001, 0.11979456272173E-00001, 0.12843433772273E-00003
0.11286778500000E-00002, 0.44810819873591E+00001, -.28592829991780E+00001, 0.12453473270167E-00003, 0.44672765726670E+00001, -.28712331769931E+00001, 0.51368929053429E-00013, 0.13805414692067E-00001, 0.11950177815139E-00001, 0.12453473265030E-00003
0.11309307000000E-00002, 0.44756834720742E+00001, -.28561302481206E+00001, 0.12499343087706E-00003, 0.44618920466904E+00001, -.28680574105586E+00001, 0.51831784162630E-00013, 0.13791425383743E-00001, 0.11927162438051E-00001, 0.12499343082523E-00003
0.11331835500000E-00002, 0.44815337075912E+00001, -.28584390629247E+00001, 0.12700855443890E-00003, 0.44677430117877E+00001, -.28703528755873E+00001, 0.53388131007690E-00013, 0.13790695803526E-00001, 0.11913812662593E-00001, 0.12700855438551E-00003
0.11354364000000E-00002, 0.45044968377138E+00001, -.28687174198982E+00001, 0.13199492865293E-00003, 0.44906992867780E+00001, -.28806240236598E+00001, 0.55633103003399E-00013, 0.13797550935782E-00001, 0.11906603761572E-00001, 0.13199492859729E-00003
0.11376892500000E-00002, 0.45458421330277E+00001, -.28879443772861E+00001, 0.13475154530430E-00003, 0.45320377978897E+00001, -.28998404515782E+00001, 0.58087977829985E-00013, 0.13804335137981E-00001, 0.11896074292039E-00001, 0.13475154524622E-00003
0.11399421000000E-00002, 0.45908883600222E+00001, -.29092060860949E+00001, 0.13755736870012E-00003, 0.45770759969808E+00001, -.29210813978897E+00001, 0.60219207089829E-00013, 0.13812363041470E-00001, 0.11875311794875E-00001, 0.13755736863990E-00003
0.11421949500000E-00002, 0.46172689749491E+00001, -.29228778177661E+00001, 0.13725874926063E-00003, 0.46034333889406E+00001, -.29347280119494E+00001, 0.61622042421266E-00013, 0.13835586008430E-00001, 0.11850194183392E-00001, 0.13725874919900E-00003
0.11444478000000E-00002, 0.46093224907817E+00001, -.29232245822448E+00001, 0.13802517319448E-00003, 0.45954442994999E+00001, -.29350559745703E+00001, 0.62348964447047E-00013, 0.13878191281761E-00001, 0.11831392325526E-00001, 0.13802517313213E-00003
0.11467006500000E-00002, 0.45718956666382E+00001, -.29125662028771E+00001, 0.13852719765570E-00003, 0.45579703206368E+00001, -.29243954551918E+00001, 0.62722564236336E-00013, 0.13925346001356E-00001, 0.11829252314683E-00001, 0.13852719759298E-00003
0.11489535000000E-00002, 0.45281246972039E+00001, -.28986762813408E+00001, 0.13883066944116E-00003, 0.45141619644425E+00001, -.29105219932606E+00001, 0.62832069076491E-00013, 0.13962732761410E-00001, 0.11845711919826E-00001, 0.13883066937833E-00003
0.11512063500000E-00002, 0.45047436244234E+00001, -.28912593932397E+00001, 0.13836900282402E-00003, 0.44907596248805E+00001, -.29031365254096E+00001, 0.62529535571176E-00013, 0.13983999542959E-00001, 0.11877132169968E-00001, 0.13836900276149E-00003
0.11534592000000E-00002, 0.45099395718193E+00001, -.28932128443182E+00001, 0.13808001149993E-00003, 0.44959585932855E+00001, -.29051283180718E+00001, 0.61756352180772E-00013, 0.13980978533831E-00001, 0.11915473753600E-00001, 0.13808001143817E-00003
0.11557120500000E-00002, 0.45360615577314E+00001, -.29022232096097E+00001, 0.13783301228372E-00003, 0.45221032603347E+00001, -.29141745812640E+00001, 0.60966302648770E-00013, 0.13958297396620E-00001, 0.11951371654390E-00001, 0.13783301222275E-00003
0.11579649000000E-00002, 0.45702631264540E+00001, -.29137359819945E+00001, 0.13524442968764E-00003, 0.45563362274083E+00001, -.29257129053962E+00001, 0.60593418419548E-00013, 0.13926899045676E-00001, 0.11976923401700E-00001, 0.13524442962704E-00003
0.11602177500000E-00002, 0.45984800485208E+00001, -.29236615163485E+00001, 0.13265795003595E-00003, 0.45845869881911E+00001, -.29356497385105E+00001, 0.60930134152773E-00013, 0.13893060329734E-00001, 0.11988222162072E-00001, 0.13265794997502E-00003
0.11624706000000E-00002, 0.46170188606684E+00001, -.29310839441607E+00001, 0.13367122361785E-00003, 0.46031608547164E+00001, -.29430660376013E+00001, 0.61750786051965E-00013, 0.13858005951987E-00001, 0.11982093440637E-00001, 0.13367122355610E-00003
0.11647234500000E-00002, 0.46313883927663E+00001, -.29367314880214E+00001, 0.13379610986384E-00003, 0.46175645403587E+00001, -.29486896387611E+00001, 0.62406792061677E-00013, 0.13823852407603E-00001, 0.11958150739685E-00001, 0.13379610980144E-00003
0.11669763000000E-00002, 0.46389770911973E+00001, -.29386977548048E+00001, 0.13182468171680E-00003, 0.46251804813158E+00001, -.29506191290104E+00001, 0.62555997542386E-00013, 0.13796609881454E-00001, 0.11921374205631E-00001, 0.13182468165424E-00003
0.11692291500000E-00002, 0.46230736498214E+00001, -.29311174753007E+00001, 0.13011536136539E-00003, 0.46092897245458E+00001, -.29429960123854E+00001, 0.62158616613016E-00013, 0.13783925275581E-00001, 0.11878537084716E-00001, 0.13011536130324E-00003
0.11714820000000E-00002, 0.45777962124759E+00001, -.29128151035883E+00001, 0.12906743686103E-00003, 0.45640090001257E+00001, -.29246517627820E+00001, 0.61412526262231E-00013, 0.13787212350210E-00001, 0.11836659193687E-00001, 0.12906743679962E-00003
0.11737348500000E-00002, 0.45317362396721E+00001, -.28952789085423E+00001, 0.12726654916870E-00003, 0.45179383903179E+00001, -.29070784807628E+00001, 0.60409945179510E-00013, 0.13797849354195E-00001, 0.11799572220509E-00001, 0.12726654910829E-00003
0.11759877000000E-00002, 0.45207255997620E+00001, -.28905776650677E+00001, 0.12590167170726E-00003, 0.45069176388663E+00001, -.29023430979604E+00001, 0.59346521450935E-00013, 0.13807960895706E-00001, 0.11765432892701E-00001, 0.12590167164792E-00003
0.11782405500000E-00002, 0.45454219044158E+00001, -.28977200276634E+00001, 0.12560314859785E-00003, 0.45316016003589E+00001, -.29094583174549E+00001, 0.58571000546437E-00013, 0.13820304056870E-00001, 0.11738289791429E-00001, 0.12560314853928E-00003
0.11804934000000E-00002, 0.45787227055382E+00001, -.29074527909777E+00001, 0.12637711585858E-00003, 0.45648881032754E+00001, -.29191778327572E+00001, 0.57989399668690E-00013, 0.13834602262780E-00001, 0.11725041779428E-00001, 0.12637711580059E-00003
0.11827462500000E-00002, 0.45933776924171E+00001, -.29107145635938E+00001, 0.12717972430949E-00003, 0.45795377981101E+00001, -.29224407738256E+00001, 0.57454348657847E-00013, 0.13839894307001E-00001, 0.11726210231731E-00001, 0.12717972425204E-00003
0.11849991000000E-00002, 0.45861596480760E+00001, -.29062899969249E+00001, 0.12815370554023E-00003, 0.45723279698973E+00001, -.29180255900172E+00001, 0.56882489021013E-00013, 0.13831678178684E-00001, 0.11735593092294E-00001, 0.12815370548335E-00003
0.11872519500000E-00002, 0.45761502932295E+00001, -.29005145191786E+00001, 0.12987384614419E-00003, 0.45623325209892E+00001, -.29122626347415E+00001, 0.56254018448863E-00013, 0.13817772240239E-00001, 0.11748115562920E-00001, 0.12987384608793E-00003
0.11895048000000E-00002, 0.45752476658193E+00001, -.28983970419536E+00001, 0.13201989049045E-00003, 0.45614389441276E+00001, -.29101624581184E+00001, 0.56114204508998E-00013, 0.13808721691656E-00001, 0.11765416164795E-00001, 0.13201989043433E-00003
0.11917576500000E-00002, 0.45833506820525E+00001, -.29011385363193E+00001, 0.13409627547169E-00003, 0.45695431890758E+00001, -.29129258898330E+00001, 0.57023534713192E-00013, 0.13807492976743E-00001, 0.11787353513633E-00001, 0.13409627541467E-00003
0.11940105000000E-00002, 0.45955333832513E+00001, -.29072281205002E+00001, 0.13512938346740E-00003, 0.45817229847666E+00001, -.29190403135068E+00001, 0.58952536024758E-00013, 0.13810398484670E-00001, 0.11812193006589E-00001, 0.13512938340845E-00003
0.11962633500000E-00002, 0.46085453377644E+00001, -.29146685099829E+00001, 0.13509484778174E-00003, 0.45947291691854E+00001, -.29265067191144E+00001, 0.61070556094606E-00013, 0.13816168579042E-00001, 0.11838209131510E-00001, 0.13509484772067E-00003
0.11985162000000E-00002, 0.46167177216728E+00001, -.29204358013029E+00001, 0.13391393267856E-00003, 0.46028950363312E+00001, -.29323005179230E+00001, 0.62591397678314E-00013, 0.13822685341585E-00001, 0.11864716620133E-00001, 0.13391393261597E-00003
0.12007690500000E-00002, 0.46155098643789E+00001, -.29230912144388E+00001, 0.13265249452262E-00003, 0.46016853489352E+00001, -.29349770641324E+00001, 0.63272455363121E-00013, 0.13824515443659E-00001, 0.11885849693643E-00001, 0.13265249445935E-00003
0.12030219000000E-00002, 0.46096495163640E+00001, -.29239376998575E+00001, 0.13187750832768E-00003, 0.45958310408961E+00001, -.29358326122925E+00001, 0.62843376608485E-00013, 0.13818475467973E-00001, 0.11894912434997E-00001, 0.13187750826483E-00003
0.12052747500000E-00002, 0.46054355837136E+00001, -.29245956705989E+00001, 0.13072801573935E-00003, 0.45916304130455E+00001, -.29364846221502E+00001, 0.61461581397906E-00013, 0.13805170668083E-00001, 0.11888951551272E-00001, 0.13072801567789E-00003
0.12075276000000E-00002, 0.46038019682522E+00001, -.29238295401949E+00001, 0.12909133135768E-00003, 0.45900067538272E+00001, -.29356992821152E+00001, 0.59881770589355E-00013, 0.13795214425013E-00001, 0.11869741920231E-00001, 0.12909133129780E-00003
0.12097804500000E-00002, 0.46045708592522E+00001, -.29217136618493E+00001, 0.12858275533520E-00003, 0.45907752223110E+00001, -.29335610635185E+00001, 0.58281571704682E-00013, 0.13795636941235E-00001, 0.11847401669210E-00001, 0.12858275527692E-00003
0.12120333000000E-00002, 0.46095754062525E+00001, -.29203848707616E+00001, 0.12859006784479E-00003, 0.45957711444630E+00001, -.29322153235974E+00001, 0.56707680853689E-00013, 0.13804261789518E-00001, 0.11830452835796E-00001, 0.12859006778809E-00003
0.12142861500000E-00002, 0.46183984361167E+00001, -.29216725224255E+00001, 0.12790069551635E-00003, 0.46045843205519E+00001, -.29334918472280E+00001, 0.55750409392014E-00013, 0.13814115564812E-00001, 0.11819324802505E-00001, 0.12790069546060E-00003
0.12165390000000E-00002, 0.46296700705533E+00001, -.29255427726039E+00001, 0.12758651068543E-00003, 0.46158502657743E+00001, -.29373529487287E+00001, 0.55784112955366E-00013, 0.13819804778936E-00001, 0.11810176124842E-00001, 0.12758651062965E-00003
0.12187918500000E-00002, 0.46413833308882E+00001, -.29311413966631E+00001, 0.12769645027622E-00003, 0.46275672452541E+00001, -.29429428404439E+00001, 0.57032150361219E-00013, 0.13816085634165E-00001, 0.11801443780855E-00001, 0.12769645021918E-00003
0.12210447000000E-00002, 0.46499228552577E+00001, -.29371569888156E+00001, 0.12805528702975E-00003, 0.46361236396582E+00001, -.29489453023338E+00001, 0.59081260640619E-00013, 0.13799215599524E-00001, 0.11788313518213E-00001, 0.12805528697067E-00003
0.12232975500000E-00002, 0.46595927310646E+00001, -.29437495184420E+00001, 0.12886080566882E-00003, 0.46458113902734E+00001, -.29555168339644E+00001, 0.60898902235055E-00013, 0.13781340791197E-00001, 0.11767315522395E-00001, 0.12886080560792E-00003
0.12255504000000E-00002, 0.46739515861748E+00001, -.29509032351715E+00001, 0.12970847238924E-00003, 0.46601715893329E+00001, -.29626466245948E+00001, 0.61974508792937E-00013, 0.13779996841897E-00001, 0.11743389423336E-00001, 0.12970847232726E-00003
0.12278032500000E-00002, 0.46812840983779E+00001, -.29541014266378E+00001, 0.13025668305608E-00003, 0.46674830338939E+00001, -.29658285834679E+00001, 0.62195503954661E-00013, 0.13801064483992E-00001, 0.11727156830078E-00001, 0.13025668299388E-00003
0.12300561000000E-00002, 0.46663656630446E+00001, -.29493010691432E+00001, 0.13096741864764E-00003, 0.46525322929796E+00001, -.29610257022588E+00001, 0.61874996794865E-00013, 0.13833370064991E-00001, 0.11724633115567E-00001, 0.13096741858577E-00003
0.12323089500000E-00002, 0.46318217311451E+00001, -.29386010823533E+00001, 0.13146666893134E-00003, 0.46179597152207E+00001, -.29503321885197E+00001, 0.61662413397754E-00013, 0.13862015924406E-00001, 0.11731106166363E-00001, 0.13146666886968E-00003
0.12345618000000E-00002, 0.46055507302800E+00001, -.29316858975889E+00001, 0.13143257252004E-00003, 0.45916737551374E+00001, -.29434211045694E+00001, 0.61785735373441E-00013, 0.13876975142635E-00001, 0.11735206980471E-00001, 0.13143257245825E-00003
0.12368146500000E-00002, 0.46045766869559E+00001, -.29326425512049E+00001, 0.13101958802298E-00003, 0.45906977382805E+00001, -.29443736379717E+00001, 0.62292391866125E-00013, 0.13878948675454E-00001, 0.11731086766808E-00001, 0.13101958796068E-00003
0.12390675000000E-00002, 0.46170220373492E+00001, -.29365154363667E+00001, 0.13102862454625E-00003, 0.46031446132936E+00001, -.29482424511548E+00001, 0.63035442507217E-00013, 0.13877424055642E-00001, 0.11727014788128E-00001, 0.13102862448321E-00003
0.12413203500000E-00002, 0.46390247791740E+00001, -.29416699686982E+00001, 0.13164093948656E-00003, 0.46251521250780E+00001, -.29534031885910E+00001, 0.63195486380343E-00013, 0.13872654095975E-00001, 0.11733219892764E-00001, 0.13164093942336E-00003
0.12435732000000E-00002, 0.46736334187290E+00001, -.29489923809603E+00001, 0.13237172623210E-00003, 0.46597735309610E+00001, -.29607453570451E+00001, 0.62206170147211E-00013, 0.13859887767983E-00001, 0.11752976084722E-00001, 0.13237172616990E-00003
0.12458260500000E-00002, 0.47107252271971E+00001, -.29547830034535E+00001, 0.13381372636347E-00003, 0.46968820479747E+00001, -.29665660184926E+00001, 0.60586494310726E-00013, 0.13843179222416E-00001, 0.11783015039051E-00001, 0.13381372630288E-00003
0.12480789000000E-00002, 0.47244551605000E+00001, -.29509732210662E+00001, 0.13535420590676E-00003, 0.47106257924221E+00001, -.29627970829264E+00001, 0.59356833834396E-00013, 0.13829368077891E-00001, 0.11823861860177E-00001, 0.13535420584741E-00003
0.12503317500000E-00002, 0.46974746362261E+00001, -.29329224052425E+00001, 0.13673934912975E-00003, 0.46836564869994E+00001, -.29447984439495E+00001, 0.58972763963942E-00013, 0.13818149226674E-00001, 0.11876038706992E-00001, 0.13673934907078E-00003
0.12525846000000E-00002, 0.46468524015680E+00001, -.29088971832300E+00001, 0.13787960999127E-00003, 0.46330509879952E+00001, -.29208290522732E+00001, 0.59145840811264E-00013, 0.13801413572852E-00001, 0.11931869043231E-00001, 0.13787960993212E-00003
0.12548374500000E-00002, 0.46086448327601E+00001, -.28932815496402E+00001, 0.13869145964318E-00003, 0.45948715938192E+00001, -.29052550349436E+00001, 0.59173533475941E-00013, 0.13773238940877E-00001, 0.11973485303418E-00001, 0.13869145958401E-00003
0.12570903000000E-00002, 0.45944565069964E+00001, -.28899052275372E+00001, 0.13936514969740E-00003, 0.45807121309144E+00001, -.29018899095008E+00001, 0.58638522092982E-00013, 0.13744376082001E-00001, 0.11984681963583E-00001, 0.13936514963876E-00003
0.12593431500000E-00002, 0.45875250076739E+00001, -.28910240721372E+00001, 0.14010155556559E-00003, 0.45737826953340E+00001, -.29029867906399E+00001, 0.57800379196639E-00013, 0.13742312339877E-00001, 0.11962718502693E-00001, 0.14010155550779E-00003
0.12615960000000E-00002, 0.45787051689194E+00001, -.28916843388364E+00001, 0.14100669879656E-00003, 0.45649235277232E+00001, -.29036077791790E+00001, 0.57150107029595E-00013, 0.13781641196250E-00001, 0.11923440342595E-00001, 0.14100669873941E-00003
0.12638488500000E-00002, 0.45767151849046E+00001, -.28931764801986E+00001, 0.14180033490641E-00003, 0.45628646818361E+00001, -.29050631259261E+00001, 0.56889190635752E-00013, 0.13850503068508E-00001, 0.11886645727493E-00001, 0.14180033484952E-00003
0.12661017000000E-00002, 0.45798207403934E+00001, -.28947670886387E+00001, 0.14271646894548E-00003, 0.45658909783490E+00001, -.29066346143411E+00001, 0.56976420279544E-00013, 0.13929762044367E-00001, 0.11867525702359E-00001, 0.14271646888850E-00003
0.12683545500000E-00002, 0.45834348203179E+00001, -.28972485873989E+00001, 0.14434626455173E-00003, 0.45694336196288E+00001, -.29091168187616E+00001, 0.57119941583221E-00013, 0.14001200689162E-00001, 0.11868231362698E-00001, 0.14434626449461E-00003
0.12706074000000E-00002, 0.46001845977484E+00001, -.29067126519869E+00001, 0.14657832826631E-00003, 0.45861330901942E+00001, -.29185968639287E+00001, 0.57207276833979E-00013, 0.14051507554226E-00001, 0.11884211941792E-00001, 0.14657832820911E-00003
0.12728602500000E-00002, 0.46335215006385E+00001, -.29239787232685E+00001, 0.14857975159053E-00003, 0.46194491840926E+00001, -.29358883316687E+00001, 0.57574904304487E-00013, 0.14072316545835E-00001, 0.11909608400277E-00001, 0.14857975153295E-00003
0.12751131000000E-00002, 0.46663404803411E+00001, -.29415881467525E+00001, 0.15013161574149E-00003, 0.46522823104441E+00001, -.29535293080229E+00001, 0.58217601029230E-00013, 0.14058169897012E-00001, 0.11941161270469E-00001, 0.15013161568328E-00003
0.12773659500000E-00002, 0.46706323643112E+00001, -.29483867045938E+00001, 0.15138224968525E-00003, 0.46566222869445E+00001, -.29603635099575E+00001, 0.59016892421090E-00013, 0.14010077366620E-00001, 0.11976805363731E-00001, 0.15138224962623E-00003
0.12796188000000E-00002, 0.46284524200528E+00001, -.29378690510450E+00001, 0.15217161515636E-00003, 0.46145109909463E+00001, -.29498825798514E+00001, 0.60020851602606E-00013, 0.13941429106460E-00001, 0.12013528806360E-00001, 0.15217161509634E-00003
0.12818716500000E-00002, 0.45641512639395E+00001, -.29194367829728E+00001, 0.15304432263023E-00003, 0.45502899699922E+00001, -.29314773473104E+00001, 0.61103920439585E-00013, 0.13861293947370E-00001, 0.12040564337646E-00001, 0.15304432256913E-00003
0.12841245000000E-00002, 0.45268454837018E+00001, -.29094445804385E+00001, 0.15360609520166E-00003, 0.45130679340312E+00001, -.29214904319940E+00001, 0.62218241051160E-00013, 0.13777549670580E-00001, 0.12045851555482E-00001, 0.15360609513944E-00003
0.12863773500000E-00002, 0.45362142544709E+00001, -.29129561583915E+00001, 0.15331599299151E-00003, 0.45225098993962E+00001, -.29249816714206E+00001, 0.63227279464632E-00013, 0.13704355074666E-00001, 0.12025513029085E-00001, 0.15331599292828E-00003
0.12886302000000E-00002, 0.45754926226918E+00001, -.29221086205136E+00001, 0.15253047529775E-00003, 0.45618252899355E+00001, -.29340995097783E+00001, 0.63965628486952E-00013, 0.13667332756280E-00001, 0.11990889264639E-00001, 0.15253047523379E-00003
0.12908830500000E-00002, 0.46274345840715E+00001, -.29330633637328E+00001, 0.15154692880242E-00003, 0.46137529909343E+00001, -.29450208498168E+00001, 0.64516690939416E-00013, 0.13681593137218E-00001, 0.11957486083951E-00001, 0.15154692873791E-00003
0.12931359000000E-00002, 0.46887305551175E+00001, -.29467943966592E+00001, 0.15074875001595E-00003, 0.46749940324733E+00001, -.29587268164858E+00001, 0.64882688459223E-00013, 0.13736522644207E-00001, 0.11932419826623E-00001, 0.15074874995107E-00003
0.12953887500000E-00002, 0.47471176758585E+00001, -.29610147812763E+00001, 0.15019941827164E-00003, 0.47333035569034E+00001, -.29729301041519E+00001, 0.65000201374203E-00013, 0.13814118955044E-00001, 0.11915322875565E-00001, 0.15019941820664E-00003
0.12976416000000E-00002, 0.47780048765156E+00001, -.29675494791223E+00001, 0.14978092644481E-00003, 0.47641039319735E+00001, -.29794516914584E+00001, 0.64374496923081E-00013, 0.13900944542119E-00001, 0.11902212336107E-00001, 0.14978092638044E-00003
0.12998944500000E-00002, 0.47632687497245E+00001, -.29596444094260E+00001, 0.15001292544247E-00003, 0.47492831208592E+00001, -.29715392977665E+00001, 0.62638911888368E-00013, 0.13985628865282E-00001, 0.11894888340541E-00001, 0.15001292537983E-00003
0.13021473000000E-00002, 0.47129821856790E+00001, -.29393804442791E+00001, 0.15039849900790E-00003, 0.46989263500862E+00001, -.29512759311242E+00001, 0.60347747898585E-00013, 0.14055835592789E-00001, 0.11895486845195E-00001, 0.15039849894755E-00003
0.13044001500000E-00002, 0.46597759870583E+00001, -.29177717580626E+00001, 0.15067388355115E-00003, 0.46456775424169E+00001, -.29296749474761E+00001, 0.58230768228231E-00013, 0.14098444641406E-00001, 0.11903189413552E-00001, 0.15067388349292E-00003
0.13066530000000E-00002, 0.46150148015276E+00001, -.28998687096055E+00001, 0.15080708027814E-00003, 0.46009076962375E+00001, -.29117824930171E+00001, 0.56349731199309E-00013, 0.14107105290045E-00001, 0.11913783411645E-00001, 0.15080708022179E-00003
0.13089058500000E-00002, 0.45784614466934E+00001, -.28857900814564E+00001, 0.15061676319614E-00003, 0.45643670029319E+00001, -.28977195254343E+00001, 0.55121557342162E-00013, 0.14094443761483E-00001, 0.11929443977963E-00001, 0.15061676314101E-00003
0.13111587000000E-00002, 0.45642563308612E+00001, -.28803329218208E+00001, 0.15022807006860E-00003, 0.45501828220793E+00001, -.28922863469637E+00001, 0.54716225982034E-00013, 0.14073508781839E-00001, 0.11953425142962E-00001, 0.15022807001389E-00003
0.13134115500000E-00002, 0.45755506033379E+00001, -.28832399130561E+00001, 0.14989884549873E-00003, 0.45615002083360E+00001, -.28952284787317E+00001, 0.54852832359716E-00013, 0.14050395001848E-00001, 0.11988565675630E-00001, 0.14989884544388E-00003
0.13156644000000E-00002, 0.46008351250641E+00001, -.28915525406563E+00001, 0.14977899994880E-00003, 0.45868131645698E+00001, -.29035883440685E+00001, 0.55787344384716E-00013, 0.14021960494276E-00001, 0.12035803412213E-00001, 0.14977899989301E-00003
0.13179172500000E-00002, 0.46307182441823E+00001, -.29031031702986E+00001, 0.15025384464303E-00003, 0.46167382525745E+00001, -.29151891086496E+00001, 0.57500156981963E-00013, 0.13979991607841E-00001, 0.12085938351032E-00001, 0.15025384458553E-00003
0.13201701000000E-00002, 0.46574882432120E+00001, -.29158386490118E+00001, 0.15083296540710E-00003, 0.46435626788121E+00001, -.29279693649853E+00001, 0.59411470184180E-00013, 0.13925564399902E-00001, 0.12130715973583E-00001, 0.15083296534769E-00003
0.13224229500000E-00002, 0.46711178613429E+00001, -.29253773179774E+00001, 0.15103739521481E-00003, 0.46572535436568E+00001, -.29375407139705E+00001, 0.61254658259021E-00013, 0.13864317686102E-00001, 0.12163395993133E-00001, 0.15103739515355E-00003
0.13246758000000E-00002, 0.46613220434222E+00001, -.29279001390872E+00001, 0.15100904551498E-00003, 0.46475160255123E+00001, -.29400788109954E+00001, 0.62664932502960E-00013, 0.13806017909870E-00001, 0.12178671908189E-00001, 0.15100904545232E-00003
0.13269286500000E-00002, 0.46296757119428E+00001, -.29225327841082E+00001, 0.15063232738818E-00003, 0.46159104039172E+00001, -.29347022383755E+00001, 0.63273009297109E-00013, 0.13765308025604E-00001, 0.12169454267363E-00001, 0.15063232732491E-00003
0.13291815000000E-00002, 0.45924542434875E+00001, -.29134379129060E+00001, 0.15000790896106E-00003, 0.45786947426973E+00001, -.29255739198790E+00001, 0.63122458729907E-00013, 0.13759500790170E-00001, 0.12136006972919E-00001, 0.15000790889794E-00003
0.13314343500000E-00002, 0.45669537488084E+00001, -.29062673455407E+00001, 0.14917451191415E-00003, 0.45531607834883E+00001, -.29183524946803E+00001, 0.62530665924988E-00013, 0.13792965320101E-00001, 0.12085149139573E-00001, 0.14917451185162E-00003
0.13336872000000E-00002, 0.45688306673076E+00001, -.29073908517111E+00001, 0.14846279923491E-00003, 0.45549769398376E+00001, -.29194203240041E+00001, 0.61628787785980E-00013, 0.13853727469999E-00001, 0.12029472293017E-00001, 0.14846279917328E-00003
0.13359400500000E-00002, 0.45981266045499E+00001, -.29173568892657E+00001, 0.14796769490917E-00003, 0.45841990662315E+00001, -.29293408643622E+00001, 0.60391419205328E-00013, 0.13927538318367E-00001, 0.11983975096411E-00001, 0.14796769484878E-00003
0.13381929000000E-00002, 0.46329154515157E+00001, -.29276560839803E+00001, 0.14793884037160E-00003, 0.46189094623047E+00001, -.29396196960599E+00001, 0.59454165995204E-00013, 0.14005989210948E-00001, 0.11963612079604E-00001, 0.14793884031215E-00003
0.13404457500000E-00002, 0.46529886529393E+00001, -.29315704190135E+00001, 0.14849370259929E-00003, 0.46389136479273E+00001, -.29435437065092E+00001, 0.59294084264080E-00013, 0.14075005012001E-00001, 0.11973287495697E-00001, 0.14849370254000E-00003
0.13426986000000E-00002, 0.46556186238325E+00001, -.29296189224605E+00001, 0.14876363135975E-00003, 0.46415018138228E+00001, -.29416245004986E+00001, 0.59600977098007E-00013, 0.14116810009653E-00001, 0.12005578038103E-00001, 0.14876363130015E-00003
0.13449514500000E-00002, 0.46528780021610E+00001, -.29268479348347E+00001, 0.14835687328501E-00003, 0.46387573010808E+00001, -.29388951333825E+00001, 0.59969992037458E-00013, 0.14120701080220E-00001, 0.12047198547728E-00001, 0.14835687322504E-00003
0.13472043000000E-00002, 0.46482953569580E+00001, -.29244129314981E+00001, 0.14823891937751E-00003, 0.46342077472151E+00001, -.29365021921951E+00001, 0.60186068871060E-00013, 0.14087609742900E-00001, 0.12089260697071E-00001, 0.14823891931732E-00003
0.13494571500000E-00002, 0.46264268815619E+00001, -.29166978031052E+00001, 0.14884708647838E-00003, 0.46123963380130E+00001, -.29288251374639E+00001, 0.59976428772717E-00013, 0.14030543548899E-00001, 0.12127334358695E-00001, 0.14884708641840E-00003
0.13517100000000E-00002, 0.45888368767704E+00001, -.29056114805889E+00001, 0.14928076414369E-00003, 0.45748699972276E+00001, -.29177669770386E+00001, 0.59391115636224E-00013, 0.13966879542831E-00001, 0.12155496449708E-00001, 0.14928076408430E-00003
0.13539628500000E-00002, 0.45664986400897E+00001, -.29015386790192E+00001, 0.14889367991067E-00003, 0.45525880406764E+00001, -.29137019303163E+00001, 0.58967601285283E-00013, 0.13910599413319E-00001, 0.12163251297130E-00001, 0.14889367985171E-00003
0.13562157000000E-00002, 0.45742699657095E+00001, -.29085577928400E+00001, 0.14860342775309E-00003, 0.45603895938482E+00001, -.29207085655794E+00001, 0.59339370899185E-00013, 0.13880371861307E-00001, 0.12150772739437E-00001, 0.14860342769375E-00003
0.13584685500000E-00002, 0.46029813704040E+00001, -.29232546902402E+00001, 0.14794872393545E-00003, 0.45890957976510E+00001, -.29353796117766E+00001, 0.60063454448147E-00013, 0.13885572752920E-00001, 0.12124921536353E-00001, 0.14794872387539E-00003
0.13607214000000E-00002, 0.46395314101831E+00001, -.29412283891015E+00001, 0.14762008285976E-00003, 0.46256077570921E+00001, -.29533264856257E+00001, 0.60552566026959E-00013, 0.13923653090959E-00001, 0.12098096524281E-00001, 0.14762008279921E-00003
0.13629742500000E-00002, 0.46757388756539E+00001, -.29583803591634E+00001, 0.14780492170902E-00003, 0.46617503093748E+00001, -.29704575866668E+00001, 0.60964049302885E-00013, 0.13988566279108E-00001, 0.12077227503358E-00001, 0.14780492164805E-00003
0.13652271000000E-00002, 0.47026834595004E+00001, -.29712176096976E+00001, 0.14869729248351E-00003, 0.46886132075123E+00001, -.29832866369856E+00001, 0.61041896481097E-00013, 0.14070251988061E-00001, 0.12069027288016E-00001, 0.14869729242247E-00003
0.13674799500000E-00002, 0.47093706676673E+00001, -.29753815930716E+00001, 0.14902725233429E-00003, 0.46952182253586E+00001, -.29874548545371E+00001, 0.60565967197233E-00013, 0.14152442308724E-00001, 0.12073261465479E-00001, 0.14902725227372E-00003
0.13697328000000E-00002, 0.46929017593185E+00001, -.29686305727074E+00001, 0.14781984861417E-00003, 0.46786812774437E+00001, -.29807246921283E+00001, 0.60103475146316E-00013, 0.14220481874860E-00001, 0.12094119420873E-00001, 0.14781984855407E-00003
0.13719856500000E-00002, 0.46608824850977E+00001, -.29528751112170E+00001, 0.14613963341090E-00003, 0.46466209135874E+00001, -.29650060271837E+00001, 0.60066828046043E-00013, 0.14261571510227E-00001, 0.12130915966755E-00001, 0.14613963335083E-00003
0.13742385000000E-00002, 0.46240884367400E+00001, -.29336021537687E+00001, 0.14531120965554E-00003, 0.46098264687251E+00001, -.29457824221215E+00001, 0.60521192996494E-00013, 0.14261968014876E-00001, 0.12180268352819E-00001, 0.14531120959502E-00003
0.13764913500000E-00002, 0.45930698750740E+00001, -.29176471523507E+00001, 0.14539997751465E-00003, 0.45788606556971E+00001, -.29298787269760E+00001, 0.61279328153546E-00013, 0.14209219376883E-00001, 0.12231574625267E-00001, 0.14539997745337E-00003
0.13787442000000E-00002, 0.45766513353517E+00001, -.29084438929595E+00001, 0.14429052700025E-00003, 0.45625400215274E+00001, -.29207133290924E+00001, 0.61785054608122E-00013, 0.14111313824234E-00001, 0.12269436132866E-00001, 0.14429052693847E-00003
0.13809970500000E-00002, 0.45755462080884E+00001, -.29051600569575E+00001, 0.14343656547178E-00003, 0.45615528619833E+00001, -.29174461441461E+00001, 0.61912878947047E-00013, 0.13993346105138E-00001, 0.12286087188645E-00001, 0.14343656540987E-00003
0.13832499000000E-00002, 0.45826966739124E+00001, -.29045536980734E+00001, 0.14439855555492E-00003, 0.45688224290359E+00001, -.29168412516378E+00001, 0.61874357336858E-00013, 0.13874244876477E-00001, 0.12287553564370E-00001, 0.14439855549304E-00003
0.13855027500000E-00002, 0.45906334485601E+00001, -.29039984893888E+00001, 0.14522765539064E-00003, 0.45768665173646E+00001, -.29162820720486E+00001, 0.61779060282891E-00013, 0.13766931195476E-00001, 0.12283582659878E-00001, 0.14522765532886E-00003
0.13877556000000E-00002, 0.45940924840365E+00001, -.29022954137388E+00001, 0.14653938873787E-00003, 0.45803969598251E+00001, -.29145694423733E+00001, 0.61460390900123E-00013, 0.13695524211373E-00001, 0.12274028634515E-00001, 0.14653938867641E-00003
0.13900084500000E-00002, 0.45870167976418E+00001, -.28982966796287E+00001, 0.14717671692918E-00003, 0.45733240581201E+00001, -.29105448418751E+00001, 0.60736967405831E-00013, 0.13692739521727E-00001, 0.12248162246365E-00001, 0.14717671686845E-00003
0.13922613000000E-00002, 0.45758432476942E+00001, -.28954797271554E+00001, 0.14739441319993E-00003, 0.45620738151732E+00001, -.29076809527847E+00001, 0.59470393616048E-00013, 0.13769432521033E-00001, 0.12201225629297E-00001, 0.14739441314046E-00003
0.13945141500000E-00002, 0.45867076169747E+00001, -.29024105747433E+00001, 0.14744606247958E-00003, 0.45728017879919E+00001, -.29145543294964E+00001, 0.57886400004688E-00013, 0.13905828982784E-00001, 0.12143754753130E-00001, 0.14744606242169E-00003
0.13967670000000E-00002, 0.46280576182050E+00001, -.29200487565229E+00001, 0.14799842599742E-00003, 0.46139839964639E+00001, -.29321453737623E+00001, 0.56515297820256E-00013, 0.14073621741093E-00001, 0.12096617239373E-00001, 0.14799842594091E-00003
0.13990198500000E-00002, 0.46784010075422E+00001, -.29403528057451E+00001, 0.14815608726862E-00003, 0.46641588768322E+00001, -.29524260583839E+00001, 0.55693567630941E-00013, 0.14242130709986E-00001, 0.12073252638855E-00001, 0.14815608721293E-00003
0.14012727000000E-00002, 0.47149172687239E+00001, -.29560181487007E+00001, 0.14672720626729E-00003, 0.47005406477758E+00001, -.29680935081872E+00001, 0.55512750478599E-00013, 0.14376620948147E-00001, 0.12075359486527E-00001, 0.14672720621178E-00003
0.14035255500000E-00002, 0.47214961803885E+00001, -.29616441148784E+00001, 0.14610907803915E-00003, 0.47070454940698E+00001, -.29737453821624E+00001, 0.55922575345861E-00013, 0.14450686318647E-00001, 0.12101267284008E-00001, 0.14610907798322E-00003
0.14057784000000E-00002, 0.46940266320945E+00001, -.29549243829213E+00001, 0.14728502447478E-00003, 0.46795669322016E+00001, -.29670706849798E+00001, 0.56724785694775E-00013, 0.14459699892952E-00001, 0.12146302058460E-00001, 0.14728502441805E-00003
0.14080312500000E-00002, 0.46522583702309E+00001, -.29421576701001E+00001, 0.14979221724746E-00003, 0.46378439861398E+00001, -.29543572944545E+00001, 0.57441759459276E-00013, 0.14414384091059E-00001, 0.12199624354349E-00001, 0.14979221719002E-00003
0.14102841000000E-00002, 0.46168168499729E+00001, -.29306285641692E+00001, 0.15212524701150E-00003, 0.46024809624776E+00001, -.29428857687137E+00001, 0.58032220872379E-00013, 0.14335887495336E-00001, 0.12257204544574E-00001, 0.15212524695346E-00003
0.14125369500000E-00002, 0.45910547238171E+00001, -.29215257176117E+00001, 0.15329612286448E-00003, 0.45768221621110E+00001, -.29338367361577E+00001, 0.58631298808247E-00013, 0.14232561706093E-00001, 0.12311018545918E-00001, 0.15329612280585E-00003
0.14147898000000E-00002, 0.45668615179712E+00001, -.29119320429534E+00001, 0.15333861052215E-00003, 0.45527563331555E+00001, -.29243004239072E+00001, 0.59285198991702E-00013, 0.14105184815710E-00001, 0.12368380953789E-00001, 0.15333861046287E-00003
0.14170426500000E-00002, 0.45487277485904E+00001, -.29024532533102E+00001, 0.15002591724641E-00003, 0.45347685424968E+00001, -.29148802231272E+00001, 0.60051832822776E-00013, 0.13959206093637E-00001, 0.12426969817050E-00001, 0.15002591718636E-00003
0.14192955000000E-00002, 0.45439111656356E+00001, -.28957429591930E+00001, 0.14531360096685E-00003, 0.45300874360767E+00001, -.29082299731636E+00001, 0.60732477470553E-00013, 0.13823729558890E-00001, 0.12487013970639E-00001, 0.14531360090612E-00003
0.14215483500000E-00002, 0.45430883570350E+00001, -.28906631807021E+00001, 0.14452529331972E-00003, 0.45293617586927E+00001, -.29032005440203E+00001, 0.61612479872435E-00013, 0.13726598342323E-00001, 0.12537363318269E-00001, 0.14452529325811E-00003
0.14238012000000E-00002, 0.45388836631059E+00001, -.28864369030617E+00001, 0.14333807104373E-00003, 0.45252038537475E+00001, -.28990001273539E+00001, 0.62647400156480E-00013, 0.13679809358368E-00001, 0.12563224292106E-00001, 0.14333807098108E-00003
0.14260540500000E-00002, 0.45346405294077E+00001, -.28845129113029E+00001, 0.13991416094226E-00003, 0.45209540778866E+00001, -.28970622750574E+00001, 0.63439313366948E-00013, 0.13686451521108E-00001, 0.12549363754450E-00001, 0.13991416087882E-00003
0.14283069000000E-00002, 0.45320378001765E+00001, -.28846174924682E+00001, 0.13805489514680E-00003, 0.45182965316952E+00001, -.28971170252740E+00001, 0.63802123356462E-00013, 0.13741268481292E-00001, 0.12499532805722E-00001, 0.13805489508300E-00003
0.14305597500000E-00002, 0.45297849320688E+00001, -.28856935613390E+00001, 0.13983704904836E-00003, 0.45159566507095E+00001, -.28981161605361E+00001, 0.63536376044335E-00013, 0.13828281359322E-00001, 0.12422599197106E-00001, 0.13983704898482E-00003
0.14328126000000E-00002, 0.45350336449483E+00001, -.28883834454725E+00001, 0.14251680439440E-00003, 0.45210988291739E+00001, -.29007178368160E+00001, 0.62942529440560E-00013, 0.13934815774405E-00001, 0.12334391343548E-00001, 0.14251680433146E-00003
0.14350654500000E-00002, 0.45475669436363E+00001, -.28912893470450E+00001, 0.14055358588474E-00003, 0.45335086549412E+00001, -.29035415491246E+00001, 0.62289595995186E-00013, 0.14058288695173E-00001, 0.12252202079650E-00001, 0.14055358582245E-00003
0.14373183000000E-00002, 0.45528347367985E+00001, -.28888736052226E+00001, 0.13687472011810E-00003, 0.45386479458152E+00001, -.29010693939774E+00001, 0.61314858728787E-00013, 0.14186790983370E-00001, 0.12195788754853E-00001, 0.13687472005679E-00003
0.14395711500000E-00002, 0.45484252388546E+00001, -.28834244652366E+00001, 0.13606725996191E-00003, 0.45341282526700E+00001, -.28955898137981E+00001, 0.59809295098112E-00013, 0.14296986184613E-00001, 0.12165348561533E-00001, 0.13606725990210E-00003
0.14418240000000E-00002, 0.45535886938547E+00001, -.28849754514710E+00001, 0.13867574886841E-00003, 0.45392366119037E+00001, -.28971275409352E+00001, 0.58282963874380E-00013, 0.14352081950984E-00001, 0.12152089464140E-00001, 0.13867574881013E-00003
0.14440768500000E-00002, 0.45752052781430E+00001, -.28945492998590E+00001, 0.14408849150452E-00003, 0.45608519780363E+00001, -.29066932550763E+00001, 0.57270346507664E-00013, 0.14353300106717E-00001, 0.12143955217318E-00001, 0.14408849144725E-00003
0.14463297000000E-00002, 0.45984769386694E+00001, -.29050021565138E+00001, 0.14674832528464E-00003, 0.45841572711724E+00001, -.29171390179674E+00001, 0.57029245965957E-00013, 0.14319667497000E-00001, 0.12136861453567E-00001, 0.14674832522761E-00003
0.14485825500000E-00002, 0.46126594545041E+00001, -.29099418119047E+00001, 0.14477180405954E-00003, 0.45983850614911E+00001, -.29220812127830E+00001, 0.57656893565842E-00013, 0.14274393013012E-00001, 0.12139400878378E-00001, 0.14477180400189E-00003
0.14508354000000E-00002, 0.46172223378469E+00001, -.29109550968434E+00001, 0.14234624533692E-00003, 0.46029977734626E+00001, -.29231141497648E+00001, 0.59034385525770E-00013, 0.14224564384332E-00001, 0.12159052921460E-00001, 0.14234624527789E-00003
0.14530882500000E-00002, 0.46168556154540E+00001, -.29097599359969E+00001, 0.14287173747042E-00003, 0.46026830358956E+00001, -.29219531451891E+00001, 0.60680146591789E-00013, 0.14172579558440E-00001, 0.12193209192228E-00001, 0.14287173740974E-00003
0.14553411000000E-00002, 0.46117795634736E+00001, -.29075923416785E+00001, 0.14552696600432E-00003, 0.45976567171607E+00001, -.29198248158082E+00001, 0.61966765059005E-00013, 0.14122846312978E-00001, 0.12232474129685E-00001, 0.14552696594235E-00003
0.14575939500000E-00002, 0.45966684945147E+00001, -.29027430063001E+00001, 0.15029287617052E-00003, 0.45825892038793E+00001, -.29150079444553E+00001, 0.62418952811848E-00013, 0.14079290635444E-00001, 0.12264938155204E-00001, 0.15029287610810E-00003
0.14598468000000E-00002, 0.45733495729143E+00001, -.28950872593287E+00001, 0.15378916835854E-00003, 0.45592956830925E+00001, -.29073763149492E+00001, 0.62025368716734E-00013, 0.14053889821768E-00001, 0.12289055620552E-00001, 0.15378916829651E-00003
0.14620996500000E-00002, 0.45577130527764E+00001, -.28914649269219E+00001, 0.15850687613447E-00003, 0.45436600016496E+00001, -.29037700739813E+00001, 0.61331284028853E-00013, 0.14053051126787E-00001, 0.12305147059429E-00001, 0.15850687607313E-00003
0.14643525000000E-00002, 0.45538785376083E+00001, -.28935691528660E+00001, 0.15992131342732E-00003, 0.45398170100183E+00001, -.29058913983928E+00001, 0.60588517437320E-00013, 0.14061527590016E-00001, 0.12322245526828E-00001, 0.15992131336673E-00003
0.14666053500000E-00002, 0.45497108109998E+00001, -.28980342098877E+00001, 0.16154241545101E-00003, 0.45356584909090E+00001, -.29103754025859E+00001, 0.59492072643380E-00013, 0.14052320090737E-00001, 0.12341192698203E-00001, 0.16154241539152E-00003
0.14688582000000E-00002, 0.45432539932637E+00001, -.29023760995145E+00001, 0.15937713302280E-00003, 0.45292475562926E+00001, -.29147285886497E+00001, 0.58109593950374E-00013, 0.14006436971088E-00001, 0.12352489135114E-00001, 0.15937713296469E-00003
0.14711110500000E-00002, 0.45413764382571E+00001, -.29062990959661E+00001, 0.15479173000686E-00003, 0.45274338436521E+00001, -.29186417408639E+00001, 0.56853987655153E-00013, 0.13942594605045E-00001, 0.12342644897820E-00001, 0.15479172995001E-00003
0.14733639000000E-00002, 0.45441725855631E+00001, -.29086343577238E+00001, 0.15340171985291E-00003, 0.45302843364127E+00001, -.29209485807847E+00001, 0.56021287383200E-00013, 0.13888249150400E-00001, 0.12314223060871E-00001, 0.15340171979689E-00003
0.14756167500000E-00002, 0.45389372811100E+00001, -.29050832938898E+00001, 0.14970877262934E-00003, 0.45250856055928E+00001, -.29173581239495E+00001, 0.55828628687784E-00013, 0.13851675517240E-00001, 0.12274830059653E-00001, 0.14970877257351E-00003
0.14778696000000E-00002, 0.45165408677710E+00001, -.28935371107974E+00001, 0.14936551440948E-00003, 0.45027092011042E+00001, -.29057734530905E+00001, 0.56418439069039E-00013, 0.13831666666864E-00001, 0.12236342293150E-00001, 0.14936551435306E-00003
0.14801224500000E-00002, 0.44885959140690E+00001, -.28801801758760E+00001, 0.15067065321644E-00003, 0.44747550755589E+00001, -.28923802459582E+00001, 0.57651730915359E-00013, 0.13840838510115E-00001, 0.12200070082223E-00001, 0.15067065315878E-00003
0.14823753000000E-00002, 0.44747632752265E+00001, -.28746918299315E+00001, 0.15428084430268E-00003, 0.44608908186006E+00001, -.28868559270142E+00001, 0.58948193688853E-00013, 0.13872456625863E-00001, 0.12164097082737E-00001, 0.15428084424373E-00003
0.14846281500000E-00002, 0.44779080787666E+00001, -.28782931150045E+00001, 0.15575793190927E-00003, 0.44639949449521E+00001, -.28904157704915E+00001, 0.60024609225699E-00013, 0.13913133814548E-00001, 0.12122655486949E-00001, 0.15575793184925E-00003
0.14868810000000E-00002, 0.44914516401047E+00001, -.28885676864031E+00001, 0.15648198015348E-00003, 0.44775089168471E+00001, -.29006403642194E+00001, 0.60817373580715E-00013, 0.13942723257637E-00001, 0.12072677816304E-00001, 0.15648198009267E-00003
0.14891338500000E-00002, 0.45160036674618E+00001, -.29042795889221E+00001, 0.15600723500602E-00003, 0.45020532919343E+00001, -.29162913041003E+00001, 0.61164329220166E-00013, 0.13950375527531E-00001, 0.12011715178199E-00001, 0.15600723494486E-00003
0.14913867000000E-00002, 0.45521242279880E+00001, -.29232280759216E+00001, 0.15843809777405E-00003, 0.45381726296728E+00001, -.29351693478313E+00001, 0.61244102511700E-00013, 0.13951598315181E-00001, 0.11941271909685E-00001, 0.15843809771281E-00003
0.14936395500000E-00002, 0.45852181829278E+00001, -.29379952976702E+00001, 0.15936459385110E-00003, 0.45712526228681E+00001, -.29498705766889E+00001, 0.61048526047494E-00013, 0.13965560059737E-00001, 0.11875279018628E-00001, 0.15936459379005E-00003
0.14958924000000E-00002, 0.45986100442095E+00001, -.29432763738085E+00001, 0.15451493916264E-00003, 0.45846105964237E+00001, -.29551069682218E+00001, 0.60208754453795E-00013, 0.13999447785872E-00001, 0.11830594413328E-00001, 0.15451493910243E-00003
0.14981452500000E-00002, 0.45836632653955E+00001, -.29391474948625E+00001, 0.14879925403035E-00003, 0.45696265089193E+00001, -.29509623411354E+00001, 0.58836253899261E-00013, 0.14036756476197E-00001, 0.11814846272887E-00001, 0.14879925397152E-00003
0.15003981000000E-00002, 0.45507614796697E+00001, -.29303304628943E+00001, 0.14438476945816E-00003, 0.45367080191152E+00001, -.29421477967030E+00001, 0.58093143395711E-00013, 0.14053460554475E-00001, 0.11817333808715E-00001, 0.14438476940006E-00003
0.15026509500000E-00002, 0.45254925408935E+00001, -.29244936946062E+00001, 0.13813407725161E-00003, 0.45114526021269E+00001, -.29363163947352E+00001, 0.58983482048265E-00013, 0.14039938766584E-00001, 0.11822700129007E-00001, 0.13813407719263E-00003
0.15049038000000E-00002, 0.45220951439024E+00001, -.29251048671471E+00001, 0.13449841891245E-00003, 0.45080859032543E+00001, -.29369282739832E+00001, 0.61060518142398E-00013, 0.14009240648065E-00001, 0.11823406836121E-00001, 0.13449841885139E-00003
0.15071566500000E-00002, 0.45390547718943E+00001, -.29313220717364E+00001, 0.13280415422668E-00003, 0.45250813476709E+00001, -.29431446172926E+00001, 0.62929071382193E-00013, 0.13973424223438E-00001, 0.11822545556242E-00001, 0.13280415416375E-00003
0.15094095000000E-00002, 0.45695073797231E+00001, -.29415782060660E+00001, 0.13311425993758E-00003, 0.45555730103463E+00001, -.29534013625259E+00001, 0.63545703643961E-00013, 0.13934369376759E-00001, 0.11823156459918E-00001, 0.13311425987403E-00003
0.15116623500000E-00002, 0.46049412553451E+00001, -.29523245957465E+00001, 0.13398957314956E-00003, 0.45910411194593E+00001, -.29641457927671E+00001, 0.62782577546762E-00013, 0.13900135885821E-00001, 0.11821197020612E-00001, 0.13398957308677E-00003
0.15139152000000E-00002, 0.46293531728430E+00001, -.29570726431588E+00001, 0.13386922813418E-00003, 0.46154620002493E+00001, -.29688914126664E+00001, 0.61272347862300E-00013, 0.13891172593684E-00001, 0.11818769507536E-00001, 0.13386922807291E-00003
0.15161680500000E-00002, 0.46333554224487E+00001, -.29528986481538E+00001, 0.13207447072349E-00003, 0.46194402563218E+00001, -.29647233431547E+00001, 0.59596585565617E-00013, 0.13915166126908E-00001, 0.11824695000958E-00001, 0.13207447066389E-00003
0.15184209000000E-00002, 0.46229436861290E+00001, -.29439726973920E+00001, 0.13052604814594E-00003, 0.46089885332349E+00001, -.29558190422011E+00001, 0.58013663025766E-00013, 0.13955152894130E-00001, 0.11846344809190E-00001, 0.13052604808792E-00003
0.15206737500000E-00002, 0.46019156312127E+00001, -.29325843424509E+00001, 0.12834028159603E-00003, 0.45879198119289E+00001, -.29444674838843E+00001, 0.56893774493051E-00013, 0.13995819283797E-00001, 0.11883141433363E-00001, 0.12834028153914E-00003
0.15229266000000E-00002, 0.45674565472769E+00001, -.29176944721472E+00001, 0.12534503302606E-00003, 0.45534243929305E+00001, -.29296203427408E+00001, 0.56468823476999E-00013, 0.14032154346396E-00001, 0.11925870593582E-00001, 0.12534503296959E-00003
0.15251794500000E-00002, 0.45320240505272E+00001, -.29043809929613E+00001, 0.12175329847793E-00003, 0.45179610265498E+00001, -.29163423951243E+00001, 0.56638957224283E-00013, 0.14063023977427E-00001, 0.11961402162985E-00001, 0.12175329842129E-00003
0.15274323000000E-00002, 0.45176534216383E+00001, -.29003032764484E+00001, 0.12100369347224E-00003, 0.45035612796846E+00001, -.29122843916488E+00001, 0.57603536667030E-00013, 0.14092141953759E-00001, 0.11981115200407E-00001, 0.12100369341463E-00003
0.15296851500000E-00002, 0.45245354765829E+00001, -.29049262928788E+00001, 0.12239356247137E-00003, 0.45104182777397E+00001, -.29169161708827E+00001, 0.59104285139566E-00013, 0.14117198843274E-00001, 0.11989878003916E-00001, 0.12239356241226E-00003
0.15319380000000E-00002, 0.45433551425136E+00001, -.29138396983175E+00001, 0.12689877508503E-00003, 0.45292296204213E+00001, -.29258380464459E+00001, 0.60259572663130E-00013, 0.14125522092303E-00001, 0.11998348128416E-00001, 0.12689877502477E-00003
0.15341908500000E-00002, 0.45604427078777E+00001, -.29213955937693E+00001, 0.13251812941045E-00003, 0.45463347885448E+00001, -.29334098142211E+00001, 0.60738809472710E-00013, 0.14107919332868E-00001, 0.12014220451795E-00001, 0.13251812934971E-00003
0.15364437000000E-00002, 0.45545075989313E+00001, -.29200060785458E+00001, 0.13725361527471E-00003, 0.45404452447527E+00001, -.29320463138099E+00001, 0.60716119881677E-00013, 0.14062354178663E-00001, 0.12040235264074E-00001, 0.13725361521399E-00003
0.15386965500000E-00002, 0.45193270257082E+00001, -.29089804778837E+00001, 0.14107262093745E-00003, 0.45053400071888E+00001, -.29210493106547E+00001, 0.60294498627458E-00013, 0.13987018519409E-00001, 0.12068832771057E-00001, 0.14107262087715E-00003
0.15409494000000E-00002, 0.44863394725655E+00001, -.29003672602778E+00001, 0.14399460684680E-00003, 0.44724561097077E+00001, -.29124538497000E+00001, 0.59042789014168E-00013, 0.13883362857816E-00001, 0.12086589422168E-00001, 0.14399460678775E-00003
0.15432022500000E-00002, 0.44762083014660E+00001, -.28989010716705E+00001, 0.14600745476355E-00003, 0.44624383562879E+00001, -.29109948390868E+00001, 0.57121768906292E-00013, 0.13769945178081E-00001, 0.12093767416301E-00001, 0.14600745470643E-00003
0.15454551000000E-00002, 0.44727207858260E+00001, -.28960808772019E+00001, 0.14725357741093E-00003, 0.44590412495981E+00001, -.29081815182301E+00001, 0.55636680259536E-00013, 0.13679536227891E-00001, 0.12100641028181E-00001, 0.14725357735530E-00003
0.15477079500000E-00002, 0.44621144901346E+00001, -.28875591309304E+00001, 0.14663443523078E-00003, 0.44484786571022E+00001, -.28996738184139E+00001, 0.55155334321167E-00013, 0.13635833032368E-00001, 0.12114687483573E-00001, 0.14663443517563E-00003
0.15499608000000E-00002, 0.44494798741636E+00001, -.28776921974904E+00001, 0.14505091011827E-00003, 0.44358408773935E+00001, -.28898210452117E+00001, 0.55750413440424E-00013, 0.13638996770081E-00001, 0.12128847721331E-00001, 0.14505091006252E-00003
0.15522136500000E-00002, 0.44474404650816E+00001, -.28726101010832E+00001, 0.14339410391591E-00003, 0.44337624135135E+00001, -.28847376522947E+00001, 0.57307771879121E-00013, 0.13678051568115E-00001, 0.12127551211458E-00001, 0.14339410385860E-00003
0.15544665000000E-00002, 0.44535110166480E+00001, -.28711603529746E+00001, 0.14228966629070E-00003, 0.44397664244991E+00001, -.28832592226778E+00001, 0.59605347218318E-00013, 0.13744592148867E-00001, 0.12098869703205E-00001, 0.14228966623109E-00003
0.15567193500000E-00002, 0.44603244572491E+00001, -.28709704462080E+00001, 0.14199203010435E-00003, 0.44464952698087E+00001, -.28830175462679E+00001, 0.62050960828212E-00013, 0.13829187440433E-00001, 0.12047100059951E-00001, 0.14199203004230E-00003
0.15589722000000E-00002, 0.44678182612534E+00001, -.28721118410077E+00001, 0.14309096722320E-00003, 0.44538974268914E+00001, -.28840973449477E+00001, 0.63654558336524E-00013, 0.13920834362023E-00001, 0.11985503939970E-00001, 0.14309096715955E-00003
0.15612250500000E-00002, 0.44868815930938E+00001, -.28774438690789E+00001, 0.14396595851087E-00003, 0.44728668978299E+00001, -.28893740756013E+00001, 0.63970977201739E-00013, 0.14014695263901E-00001, 0.11930206522355E-00001, 0.14396595844689E-00003
0.15634779000000E-00002, 0.45223961844606E+00001, -.28881906438322E+00001, 0.14612763165512E-00003, 0.45082970295258E+00001, -.29000837648152E+00001, 0.63578355572995E-00013, 0.14099154934847E-00001, 0.11893120982926E-00001, 0.14612763159154E-00003
0.15657307500000E-00002, 0.45597702472255E+00001, -.29007058074384E+00001, 0.14773027328146E-00003, 0.45456161535374E+00001, -.29125796626261E+00001, 0.62676413560994E-00013, 0.14154093688048E-00001, 0.11873855187710E-00001, 0.14773027321879E-00003
0.15679836000000E-00002, 0.45792125235480E+00001, -.29074651491663E+00001, 0.14799976221839E-00003, 0.45650441099797E+00001, -.29193285186264E+00001, 0.61247567492187E-00013, 0.14168413568377E-00001, 0.11863369460039E-00001, 0.14799976215715E-00003
0.15702364500000E-00002, 0.45752748365067E+00001, -.29063207406937E+00001, 0.14820514222774E-00003, 0.45611276272006E+00001, -.29181767892594E+00001, 0.59998537267348E-00013, 0.14147209306090E-00001, 0.11856048565694E-00001, 0.14820514216775E-00003
0.15724893000000E-00002, 0.45593154685734E+00001, -.29000630627833E+00001, 0.14842931533113E-00003, 0.45452143708207E+00001, -.29119128184822E+00001, 0.59443228544573E-00013, 0.14101097752718E-00001, 0.11849755698940E-00001, 0.14842931527168E-00003
0.15747421500000E-00002, 0.45471274338597E+00001, -.28953950914594E+00001, 0.14785478211716E-00003, 0.45330805185665E+00001, -.29072449803849E+00001, 0.59312469802132E-00013, 0.14046915293201E-00001, 0.11849888925460E-00001, 0.14785478205785E-00003
0.15769950000000E-00002, 0.45501611325200E+00001, -.28967415985011E+00001, 0.14773715676277E-00003, 0.45361708806933E+00001, -.29085970755483E+00001, 0.59137792796176E-00013, 0.13990251826636E-00001, 0.11855477047167E-00001, 0.14773715670363E-00003
0.15792478500000E-00002, 0.45714034692920E+00001, -.29050279274138E+00001, 0.14884205892118E-00003, 0.45574657186469E+00001, -.29168931025874E+00001, 0.58861540835652E-00013, 0.13937750645069E-00001, 0.11865175173550E-00001, 0.14884205886232E-00003
0.15815007000000E-00002, 0.45978333934744E+00001, -.29156200272585E+00001, 0.14960588157352E-00003, 0.45839333824528E+00001, -.29274931272449E+00001, 0.58578089625530E-00013, 0.13900011021585E-00001, 0.11873099986326E-00001, 0.14960588151494E-00003
0.15837535500000E-00002, 0.46047103871222E+00001, -.29190143724497E+00001, 0.14896433513968E-00003, 0.45908261807112E+00001, -.29308962382451E+00001, 0.58350587686342E-00013, 0.13884206411017E-00001, 0.11881865795355E-00001, 0.14896433508133E-00003
0.15860064000000E-00002, 0.45771862852228E+00001, -.29106755078389E+00001, 0.14793658840495E-00003, 0.45633010384959E+00001, -.29225667476587E+00001, 0.58247952843634E-00013, 0.13885246726933E-00001, 0.11891239819735E-00001, 0.14793658834670E-00003
0.15882592500000E-00002, 0.45328439304565E+00001, -.28964024171072E+00001, 0.14680737402179E-00003, 0.45189519042424E+00001, -.29083029134943E+00001, 0.58131144521346E-00013, 0.13892026214109E-00001, 0.11900496387056E-00001, 0.14680737396366E-00003
0.15905121000000E-00002, 0.45018205830753E+00001, -.28885126934367E+00001, 0.14624122313240E-00003, 0.44879289524031E+00001, -.29004159093148E+00001, 0.57989285119823E-00013, 0.13891630672158E-00001, 0.11903215878049E-00001, 0.14624122307441E-00003
0.15927649500000E-00002, 0.44952179964864E+00001, -.28901351977657E+00001, 0.14472499166819E-00003, 0.44813399483553E+00001, -.29020259912764E+00001, 0.58148218784134E-00013, 0.13878048131031E-00001, 0.11890793510721E-00001, 0.14472499161004E-00003
0.15950178000000E-00002, 0.44983505558734E+00001, -.28938304121636E+00001, 0.14280875427710E-00003, 0.44844855343891E+00001, -.29056970076946E+00001, 0.58795869600417E-00013, 0.13865021484288E-00001, 0.11866595530945E-00001, 0.14280875421831E-00003
0.15972706500000E-00002, 0.45010904939350E+00001, -.28951933192309E+00001, 0.14207831347528E-00003, 0.44872292094813E+00001, -.29070328448893E+00001, 0.59937029194838E-00013, 0.13861284453763E-00001, 0.11839525658429E-00001, 0.14207831341535E-00003
0.15995235000000E-00002, 0.45055564890158E+00001, -.28962241253128E+00001, 0.14297075134977E-00003, 0.44916962032192E+00001, -.29080375012748E+00001, 0.61425894164504E-00013, 0.13860285796609E-00001, 0.11813375961970E-00001, 0.14297075128834E-00003
0.16017763500000E-00002, 0.45124087830005E+00001, -.28978376460334E+00001, 0.14728801309312E-00003, 0.44985530381341E+00001, -.29096223878312E+00001, 0.62466909107583E-00013, 0.13855744866408E-00001, 0.11784741797805E-00001, 0.14728801303065E-00003
0.16040292000000E-00002, 0.45213113717797E+00001, -.29005311450670E+00001, 0.14762329927477E-00003, 0.45074648372130E+00001, -.29122794577451E+00001, 0.62499165508929E-00013, 0.13846534566667E-00001, 0.11748312678145E-00001, 0.14762329921228E-00003
0.16062820500000E-00002, 0.45375108779387E+00001, -.29061510072111E+00001, 0.14701076778267E-00003, 0.45236800110413E+00001, -.29178526957459E+00001, 0.62016471322621E-00013, 0.13830866897446E-00001, 0.11701688534831E-00001, 0.14701076772065E-00003
0.16085349000000E-00002, 0.45564926516697E+00001, -.29119768115357E+00001, 0.14860074925409E-00003, 0.45426683914805E+00001, -.29236303150000E+00001, 0.61698781371821E-00013, 0.13824260189176E-00001, 0.11653503464313E-00001, 0.14860074919239E-00003
0.16107877500000E-00002, 0.45597737129927E+00001, -.29110583565080E+00001, 0.15518229281348E-00003, 0.45459543284197E+00001, -.29226825166882E+00001, 0.61398123904954E-00013, 0.13819384573028E-00001, 0.11624160180276E-00001, 0.15518229275209E-00003
0.16130406000000E-00002, 0.45393822936310E+00001, -.29005493735555E+00001, 0.16068187130584E-00003, 0.45255703422376E+00001, -.29121723390188E+00001, 0.60535025012749E-00013, 0.13811951393383E-00001, 0.11622965463334E-00001, 0.16068187124530E-00003
0.16152934500000E-00002, 0.45168840054456E+00001, -.28880248911913E+00001, 0.16225094611465E-00003, 0.45030736178742E+00001, -.28996680319848E+00001, 0.59054447659618E-00013, 0.13810387571460E-00001, 0.11643140793533E-00001, 0.16225094605559E-00003
0.16175463000000E-00002, 0.45170637078471E+00001, -.28835133445657E+00001, 0.15718675497140E-00003, 0.45032417966357E+00001, -.28951854165867E+00001, 0.57705702975057E-00013, 0.13821911211396E-00001, 0.11672072021007E-00001, 0.15718675491370E-00003
0.16197991500000E-00002, 0.45386033440357E+00001, -.28881899945206E+00001, 0.15310461478217E-00003, 0.45247578279346E+00001, -.28998874820060E+00001, 0.57231240902546E-00013, 0.13845516101111E-00001, 0.11697487485480E-00001, 0.15310461472494E-00003
0.16220520000000E-00002, 0.45677003420964E+00001, -.28980816150824E+00001, 0.15130107487199E-00003, 0.45538288838897E+00001, -.29097939021402E+00001, 0.57396304384508E-00013, 0.13871458206634E-00001, 0.11712287057856E-00001, 0.15130107481459E-00003
0.16243048500000E-00002, 0.45906988179594E+00001, -.29078560641972E+00001, 0.15334949103577E-00003, 0.45768011047645E+00001, -.29195702694441E+00001, 0.57614347650653E-00013, 0.13897713194959E-00001, 0.11714205246846E-00001, 0.15334949097815E-00003
0.16265577000000E-00002, 0.46022106693118E+00001, -.29151445432895E+00001, 0.15918200038163E-00003, 0.45882835513941E+00001, -.29268546403973E+00001, 0.57571879866446E-00013, 0.13927117917699E-00001, 0.11710097107767E-00001, 0.15918200032406E-00003
0.16288105500000E-00002, 0.46031478398944E+00001, -.29195788018006E+00001, 0.16029965853135E-00003, 0.45891947249693E+00001, -.29312853892660E+00001, 0.57345872550211E-00013, 0.13953114925027E-00001, 0.11706587465448E-00001, 0.16029965847401E-00003
0.16310634000000E-00002, 0.45943480820569E+00001, -.29206823330453E+00001, 0.15862956486813E-00003, 0.45803823308936E+00001, -.29323914666328E+00001, 0.57358542106394E-00013, 0.13965751163330E-00001, 0.11709133587492E-00001, 0.15862956481077E-00003
0.16333162500000E-00002, 0.45850656609154E+00001, -.29205317656942E+00001, 0.15475960325824E-00003, 0.45711052569443E+00001, -.29322474934948E+00001, 0.58225828880488E-00013, 0.13960403971156E-00001, 0.11715727800523E-00001, 0.15475960320002E-00003
0.16355691000000E-00002, 0.45807724476702E+00001, -.29197084775151E+00001, 0.14896737976975E-00003, 0.45668298360333E+00001, -.29314352463181E+00001, 0.60086985496021E-00013, 0.13942611636902E-00001, 0.11726768802978E-00001, 0.14896737970966E-00003
0.16378219500000E-00002, 0.45729679989983E+00001, -.29156047570341E+00001, 0.14257597282857E-00003, 0.45590520879706E+00001, -.29273486223422E+00001, 0.62530620478995E-00013, 0.13915911027622E-00001, 0.11743865308145E-00001, 0.14257597276604E-00003
0.16400748000000E-00002, 0.45640320641928E+00001, -.29111824211405E+00001, 0.13907144498717E-00003, 0.45501582698194E+00001, -.29229487890614E+00001, 0.64957244513709E-00013, 0.13873794373465E-00001, 0.11766367920911E-00001, 0.13907144492221E-00003
0.16423276500000E-00002, 0.45584911549404E+00001, -.29095134537016E+00001, 0.13637133445153E-00003, 0.45446764084398E+00001, -.29212965182810E+00001, 0.66703848809063E-00013, 0.13814746500620E-00001, 0.11783064579465E-00001, 0.13637133438483E-00003
0.16445805000000E-00002, 0.45495260551293E+00001, -.29068227637748E+00001, 0.13540072082443E-00003, 0.45357706944372E+00001, -.29186103400885E+00001, 0.67195528791769E-00013, 0.13755360692111E-00001, 0.11787576313687E-00001, 0.13540072075724E-00003
0.16468333500000E-00002, 0.45317654136207E+00001, -.28999780342668E+00001, 0.13466686022032E-00003, 0.45180579753472E+00001, -.29117594988210E+00001, 0.66206747059035E-00013, 0.13707438273452E-00001, 0.11781464554209E-00001, 0.13466686015412E-00003
0.16490862000000E-00002, 0.45158340698217E+00001, -.28920606839859E+00001, 0.13420670059406E-00003, 0.45021541643198E+00001, -.29038301991107E+00001, 0.64358114353929E-00013, 0.13679905501906E-00001, 0.11769515124768E-00001, 0.13420670052970E-00003
0.16513390500000E-00002, 0.45092537158768E+00001, -.28860375577012E+00001, 0.13344111792820E-00003, 0.44955767486118E+00001, -.28977900265289E+00001, 0.62790898146194E-00013, 0.13676967265018E-00001, 0.11752468827741E-00001, 0.13344111786541E-00003
0.16535919000000E-00002, 0.45103891487371E+00001, -.28829225350755E+00001, 0.13321634487473E-00003, 0.44966892612471E+00001, -.28946583919893E+00001, 0.61760052951888E-00013, 0.13699887490005E-00001, 0.11735856913820E-00001, 0.13321634481297E-00003
0.16558447500000E-00002, 0.45246889793626E+00001, -.28865979211175E+00001, 0.13503267951271E-00003, 0.45109498957856E+00001, -.28983168617055E+00001, 0.60713730978085E-00013, 0.13739083576980E-00001, 0.11718940587975E-00001, 0.13503267945200E-00003
0.16580976000000E-00002, 0.45565431549544E+00001, -.28983890809842E+00001, 0.13724117049041E-00003, 0.45427598126724E+00001, -.29100907565515E+00001, 0.59173260388544E-00013, 0.13783342282015E-00001, 0.11701675567292E-00001, 0.13724117043123E-00003
0.16603504500000E-00002, 0.45988195023150E+00001, -.29156025651574E+00001, 0.13991193507180E-00003, 0.45849931168885E+00001, -.29272870501038E+00001, 0.57393353955244E-00013, 0.13826385426577E-00001, 0.11684484946453E-00001, 0.13991193501440E-00003
0.16626033000000E-00002, 0.46363558801084E+00001, -.29320582082611E+00001, 0.14197466093504E-00003, 0.46224895925737E+00001, -.29437272980845E+00001, 0.56271083293562E-00013, 0.13866287534713E-00001, 0.11669089823385E-00001, 0.14197466087877E-00003
0.16648561500000E-00002, 0.46639708124614E+00001, -.29449670278816E+00001, 0.14287014659727E-00003, 0.46500724855195E+00001, -.29566235595645E+00001, 0.56308659717694E-00013, 0.13898326941883E-00001, 0.11656531682961E-00001, 0.14287014654097E-00003
0.16671090000000E-00002, 0.46835995225339E+00001, -.29537659457800E+00001, 0.14291431926330E-00003, 0.46696781388857E+00001, -.29654137965240E+00001, 0.56702896212347E-00013, 0.13921383648121E-00001, 0.11647850743972E-00001, 0.14291431920660E-00003
0.16693618500000E-00002, 0.46886459984165E+00001, -.29553909554349E+00001, 0.14357064723012E-00003, 0.46747090985701E+00001, -.29670405850126E+00001, 0.56531502744845E-00013, 0.13936899846425E-00001, 0.11649629577736E-00001, 0.14357064717359E-00003
0.16716147000000E-00002, 0.46677372359348E+00001, -.29470059491795E+00001, 0.14327053097406E-00003, 0.46537989005710E+00001, -.29586751005312E+00001, 0.55731655386381E-00013, 0.13938335363783E-00001, 0.11669151351667E-00001, 0.14327053091832E-00003
0.16738675500000E-00002, 0.46176279357485E+00001, -.29288466896354E+00001, 0.14261540933713E-00003, 0.46037123059195E+00001, -.29405532522643E+00001, 0.54649811902290E-00013, 0.13915629828963E-00001, 0.11706562628853E-00001, 0.14261540928248E-00003
0.16761204000000E-00002, 0.45524444780513E+00001, -.29054560905055E+00001, 0.14079170227239E-00003, 0.45385746870391E+00001, -.29172105464281E+00001, 0.53998938613023E-00013, 0.13869791012166E-00001, 0.11754455922614E-00001, 0.14079170221839E-00003
0.16783732500000E-00002, 0.45086255852994E+00001, -.28884598639049E+00001, 0.13888033896333E-00003, 0.44948162436513E+00001, -.29002610764067E+00001, 0.54468839742874E-00013, 0.13809341648071E-00001, 0.11801212501888E-00001, 0.13888033890886E-00003
0.16806261000000E-00002, 0.45061388023708E+00001, -.28851813273443E+00001, 0.13788064642107E-00003, 0.44923987431487E+00001, -.28970163561565E+00001, 0.55960128056773E-00013, 0.13740059222064E-00001, 0.11835028812217E-00001, 0.13788064636511E-00003
0.16828789500000E-00002, 0.45335514037412E+00001, -.28920542914662E+00001, 0.13727044365304E-00003, 0.45198748796947E+00001, -.29039024027042E+00001, 0.57937259250343E-00013, 0.13676524046548E-00001, 0.11848111238042E-00001, 0.13727044359510E-00003
0.16851318000000E-00002, 0.45748623782574E+00001, -.29023578724889E+00001, 0.13692320107929E-00003, 0.45612193787399E+00001, -.29141973183845E+00001, 0.59647610041301E-00013, 0.13642999517495E-00001, 0.11839445895614E-00001, 0.13692320101964E-00003
0.16873846500000E-00002, 0.46205926030615E+00001, -.29123208545341E+00001, 0.13720769112278E-00003, 0.46069393051129E+00001, -.29241398223201E+00001, 0.60485392158956E-00013, 0.13653297948673E-00001, 0.11818967786037E-00001, 0.13720769106229E-00003
0.16896375000000E-00002, 0.46632653867223E+00001, -.29211570914794E+00001, 0.13816236522677E-00003, 0.46495674867648E+00001, -.29329549958813E+00001, 0.60494240020913E-00013, 0.13697899957499E-00001, 0.11797904401863E-00001, 0.13816236516628E-00003
0.16918903500000E-00002, 0.46867143769417E+00001, -.29248883887279E+00001, 0.13965065421107E-00003, 0.46729587142364E+00001, -.29366713609256E+00001, 0.60284929497776E-00013, 0.13755662705257E-00001, 0.11782972197692E-00001, 0.13965065415079E-00003
0.16941432000000E-00002, 0.46808509392675E+00001, -.29209795043519E+00001, 0.14004768506957E-00003, 0.46670434065924E+00001, -.29327527879298E+00001, 0.60300871574408E-00013, 0.13807532675092E-00001, 0.11773283577904E-00001, 0.14004768500927E-00003
0.16963960500000E-00002, 0.46631410967186E+00001, -.29148369481391E+00001, 0.14004841081191E-00003, 0.46492977744990E+00001, -.29266006420691E+00001, 0.60244125743310E-00013, 0.13843322219634E-00001, 0.11763693929978E-00001, 0.14004841075167E-00003
0.16986489000000E-00002, 0.46582759428598E+00001, -.29135936674109E+00001, 0.13980600352201E-00003, 0.46444110760994E+00001, -.29253453214415E+00001, 0.59941858682929E-00013, 0.13864866760390E-00001, 0.11751654030612E-00001, 0.13980600346207E-00003
0.17009017500000E-00002, 0.46702311207734E+00001, -.29176768030867E+00001, 0.13905935347095E-00003, 0.46563516255990E+00001, -.29294175114531E+00001, 0.59617446416720E-00013, 0.13879495174354E-00001, 0.11740708366438E-00001, 0.13905935341133E-00003
0.17031546000000E-00002, 0.46824621576869E+00001, -.29216644280143E+00001, 0.13816014329740E-00003, 0.46685731735085E+00001, -.29334008694618E+00001, 0.59463940644601E-00013, 0.13888984178358E-00001, 0.11736441447491E-00001, 0.13816014323794E-00003
0.17054074500000E-00002, 0.46740932954736E+00001, -.29190435792202E+00001, 0.13708566363813E-00003, 0.46601993354334E+00001, -.29307869630692E+00001, 0.59794098460693E-00013, 0.13893960040181E-00001, 0.11743383849019E-00001, 0.13708566357834E-00003
0.17076603000000E-00002, 0.46448300218840E+00001, -.29100179824037E+00001, 0.13619350046740E-00003, 0.46309367001131E+00001, -.29217816239549E+00001, 0.60637461662547E-00013, 0.13893321770881E-00001, 0.11763641551213E-00001, 0.13619350040676E-00003
0.17099131500000E-00002, 0.46146639260189E+00001, -.29008572443566E+00001, 0.13616328514018E-00003, 0.46007798153977E+00001, -.29126512265625E+00001, 0.61771932844804E-00013, 0.13884110621252E-00001, 0.11793982205921E-00001, 0.13616328507841E-00003
0.17121660000000E-00002, 0.45971198768979E+00001, -.28963608543612E+00001, 0.13555116581150E-00003, 0.45832554850160E+00001, -.29081881803157E+00001, 0.62761738788285E-00013, 0.13864391881920E-00001, 0.11827325954508E-00001, 0.13555116574874E-00003
0.17144188500000E-00002, 0.45921818118374E+00001, -.28979242025909E+00001, 0.13538575497981E-00003, 0.45783462348543E+00001, -.29097776033854E+00001, 0.62981230384833E-00013, 0.13835576983032E-00001, 0.11853400794456E-00001, 0.13538575491683E-00003
0.17166717000000E-00002, 0.45962673271325E+00001, -.29043558725258E+00001, 0.13545118782635E-00003, 0.45824616660441E+00001, -.29162216586495E+00001, 0.62414308062087E-00013, 0.13805661088424E-00001, 0.11865786123678E-00001, 0.13545118776393E-00003
0.17189245500000E-00002, 0.46072121867001E+00001, -.29133610896282E+00001, 0.13544115055868E-00003, 0.45934271155286E+00001, -.29252288353154E+00001, 0.61692814812272E-00013, 0.13785071171581E-00001, 0.11867745687182E-00001, 0.13544115049698E-00003
0.17211774000000E-00002, 0.46237519822570E+00001, -.29229122930390E+00001, 0.13517114034560E-00003, 0.46099760490177E+00001, -.29347763630804E+00001, 0.61300376835187E-00013, 0.13775933239338E-00001, 0.11864070041401E-00001, 0.13517114028430E-00003
0.17234302500000E-00002, 0.46358600609764E+00001, -.29286282191658E+00001, 0.13465358534302E-00003, 0.46220827575475E+00001, -.29404884816587E+00001, 0.61250793911218E-00013, 0.13777303428913E-00001, 0.11860262492928E-00001, 0.13465358528177E-00003
0.17256831000000E-00002, 0.46217184739398E+00001, -.29245835679218E+00001, 0.13379437830393E-00003, 0.46079353976144E+00001, -.29364412488807E+00001, 0.61205638373148E-00013, 0.13783076325450E-00001, 0.11857680958823E-00001, 0.13379437824273E-00003
0.17279359500000E-00002, 0.45805662350916E+00001, -.29125286817433E+00001, 0.13258696686254E-00003, 0.45667844750523E+00001, -.29243792151743E+00001, 0.60829924725788E-00013, 0.13781760039230E-00001, 0.11850533431049E-00001, 0.13258696680171E-00003
0.17301888000000E-00002, 0.45458972998036E+00001, -.29038791130886E+00001, 0.13324627085192E-00003, 0.45321251850019E+00001, -.29157081522740E+00001, 0.60017295248313E-00013, 0.13772114801774E-00001, 0.11829039185435E-00001, 0.13324627079190E-00003
0.17324416500000E-00002, 0.45518939343256E+00001, -.29076491193612E+00001, 0.13433506514544E-00003, 0.45381278931437E+00001, -.29194431034117E+00001, 0.59057084909698E-00013, 0.13766041181868E-00001, 0.11793984050555E-00001, 0.13433506508638E-00003
0.17346945000000E-00002, 0.45996651220752E+00001, -.29226507976315E+00001, 0.13434115958701E-00003, 0.45858914068039E+00001, -.29344069546318E+00001, 0.58273898983867E-00013, 0.13773715271364E-00001, 0.11756157000296E-00001, 0.13434115952873E-00003
0.17369473500000E-00002, 0.46632618059113E+00001, -.29401077735748E+00001, 0.13404595880887E-00003, 0.46494642599137E+00001, -.29518350853579E+00001, 0.57729322625895E-00013, 0.13797545997529E-00001, 0.11727311783149E-00001, 0.13404595875114E-00003
0.17392002000000E-00002, 0.47140137028403E+00001, -.29518221033221E+00001, 0.13363448934455E-00003, 0.47001840341421E+00001, -.29635348968047E+00001, 0.57504179496591E-00013, 0.13829668698182E-00001, 0.11712793482597E-00001, 0.13363448928704E-00003
0.17414530500000E-00002, 0.47301990575089E+00001, -.29520448138632E+00001, 0.13391327310889E-00003, 0.47163409505291E+00001, -.29637560113416E+00001, 0.57547691129415E-00013, 0.13858106979728E-00001, 0.11711197478348E-00001, 0.13391327305134E-00003
0.17437059000000E-00002, 0.47081974354482E+00001, -.29407635532500E+00001, 0.13523797753128E-00003, 0.46943184047487E+00001, -.29524829680192E+00001, 0.57839702860899E-00013, 0.13879030699528E-00001, 0.11719414769193E-00001, 0.13523797747345E-00003
0.17459587500000E-00002, 0.46737285296204E+00001, -.29272629488371E+00001, 0.13626396307200E-00003, 0.46598359416407E+00001, -.29389969598416E+00001, 0.58474247380303E-00013, 0.13892587979637E-00001, 0.11734011004531E-00001, 0.13626396301352E-00003
0.17482116000000E-00002, 0.46528044947098E+00001, -.29206679093963E+00001, 0.13723727653039E-00003, 0.46389065168911E+00001, -.29324170369913E+00001, 0.59485971378348E-00013, 0.13897977818710E-00001, 0.11749127595002E-00001, 0.13723727647090E-00003
0.17504644500000E-00002, 0.46456882517373E+00001, -.29204660975113E+00001, 0.13833383605919E-00003, 0.46317888534662E+00001, -.29322279115886E+00001, 0.60657144578576E-00013, 0.13899398271135E-00001, 0.11761814077231E-00001, 0.13833383599853E-00003
0.17527173000000E-00002, 0.46455592998536E+00001, -.29235380862083E+00001, 0.13910993853951E-00003, 0.46316551172798E+00001, -.29353128598547E+00001, 0.61678430051796E-00013, 0.13904182573844E-00001, 0.11774773646432E-00001, 0.13910993847783E-00003
0.17549701500000E-00002, 0.46528623050268E+00001, -.29289941918613E+00001, 0.13887069925702E-00003, 0.46389507352732E+00001, -.29407865926352E+00001, 0.62291879144641E-00013, 0.13911569753624E-00001, 0.11792400773923E-00001, 0.13887069919473E-00003
0.17572230000000E-00002, 0.46609222413093E+00001, -.29342223786755E+00001, 0.13829430132597E-00003, 0.46470048375212E+00001, -.29460383501611E+00001, 0.62421135346410E-00013, 0.13917403788115E-00001, 0.11815971485650E-00001, 0.13829430126355E-00003
0.17594758500000E-00002, 0.46557294354426E+00001, -.29339609771902E+00001, 0.13760300200526E-00003, 0.46418055667465E+00001, -.29458079428017E+00001, 0.62020527893012E-00013, 0.13923868696122E-00001, 0.11846965611567E-00001, 0.13760300194324E-00003
0.17617287000000E-00002, 0.46375070579812E+00001, -.29299256535722E+00001, 0.13709099374962E-00003, 0.46235832498198E+00001, -.29418110742105E+00001, 0.60861956894919E-00013, 0.13923808161347E-00001, 0.11885420638360E-00001, 0.13709099368876E-00003
0.17639815500000E-00002, 0.46199636689137E+00001, -.29281437264878E+00001, 0.13686545419743E-00003, 0.46060633420876E+00001, -.29400677992931E+00001, 0.58892035506618E-00013, 0.13900326826103E-00001, 0.11924072805333E-00001, 0.13686545413854E-00003
0.17662344000000E-00002, 0.46137101936984E+00001, -.29310389396814E+00001, 0.13715997355226E-00003, 0.45998590912579E+00001, -.29429938179256E+00001, 0.56916134250044E-00013, 0.13851102440474E-00001, 0.11954878244193E-00001, 0.13715997349535E-00003
0.17684872500000E-00002, 0.46186542966457E+00001, -.29360847542770E+00001, 0.13818342937263E-00003, 0.46048612029366E+00001, -.29480620892781E+00001, 0.55862435000745E-00013, 0.13793093709120E-00001, 0.11977335001187E-00001, 0.13818342931677E-00003
0.17707401000000E-00002, 0.46223561369233E+00001, -.29385388904285E+00001, 0.13971666354163E-00003, 0.46086121086877E+00001, -.29505349376603E+00001, 0.56070394067533E-00013, 0.13744028235564E-00001, 0.11996047231721E-00001, 0.13971666348556E-00003
0.17729929500000E-00002, 0.46116867305616E+00001, -.29348962068284E+00001, 0.14062931754551E-00003, 0.45979782482055E+00001, -.29469095736076E+00001, 0.57358515018392E-00013, 0.13708482356057E-00001, 0.12013366779237E-00001, 0.14062931748815E-00003
0.17752458000000E-00002, 0.45938789558355E+00001, -.29284053826441E+00001, 0.14259202146323E-00003, 0.45801919058655E+00001, -.29404282650610E+00001, 0.59092507936586E-00013, 0.13687049969976E-00001, 0.12022882416937E-00001, 0.14259202140414E-00003
0.17774986500000E-00002, 0.45882453085465E+00001, -.29253150151061E+00001, 0.14253181057600E-00003, 0.45745567711226E+00001, -.29373334033766E+00001, 0.60527136495036E-00013, 0.13688537423952E-00001, 0.12018388270557E-00001, 0.14253181051547E-00003
0.17797515000000E-00002, 0.45970165385373E+00001, -.29266873230336E+00001, 0.14117197887053E-00003, 0.45832944526210E+00001, -.29386859312729E+00001, 0.61406143173867E-00013, 0.13722085916371E-00001, 0.11998608239335E-00001, 0.14117197880913E-00003
0.17820043500000E-00002, 0.46110171978483E+00001, -.29300109069341E+00001, 0.13946569523563E-00003, 0.45972346418909E+00001, -.29419837869967E+00001, 0.61639341651775E-00013, 0.13782555957396E-00001, 0.11972880062556E-00001, 0.13946569517399E-00003
0.17842572000000E-00002, 0.46257680339855E+00001, -.29351452145401E+00001, 0.13811417839240E-00003, 0.46119195910158E+00001, -.29470935676631E+00001, 0.61174581012911E-00013, 0.13848442969682E-00001, 0.11948353122944E-00001, 0.13811417833123E-00003
0.17865100500000E-00002, 0.46378895962822E+00001, -.29408488115040E+00001, 0.13721283200149E-00003, 0.46239843154363E+00001, -.29527729176952E+00001, 0.60526939757290E-00013, 0.13905280845930E-00001, 0.11924106191188E-00001, 0.13721283194096E-00003
0.17887629000000E-00002, 0.46404624706207E+00001, -.29447165251907E+00001, 0.13632074495109E-00003, 0.46265121256036E+00001, -.29566150732096E+00001, 0.60320579214867E-00013, 0.13950345017103E-00001, 0.11898548018936E-00001, 0.13632074489077E-00003
0.17910157500000E-00002, 0.46341764735833E+00001, -.29463235327988E+00001, 0.13592222025989E-00003, 0.46201916598964E+00001, -.29581948416328E+00001, 0.60674150751257E-00013, 0.13984813686841E-00001, 0.11871308834051E-00001, 0.13592222019922E-00003
0.17932686000000E-00002, 0.46317460126870E+00001, -.29488054125727E+00001, 0.13612599881573E-00003, 0.46177355430376E+00001, -.29606528293474E+00001, 0.61554299556245E-00013, 0.14010469649310E-00001, 0.11847416774772E-00001, 0.13612599875418E-00003
0.17955214500000E-00002, 0.46383619873165E+00001, -.29528650807520E+00001, 0.13690957724621E-00003, 0.46243333993665E+00001, -.29646989832966E+00001, 0.62658389773500E-00013, 0.14028587949991E-00001, 0.11833902544638E-00001, 0.13690957718355E-00003
0.17977743000000E-00002, 0.46463996433611E+00001, -.29549316144959E+00001, 0.13789996530048E-00003, 0.46323582577527E+00001, -.29667716621745E+00001, 0.63351933988537E-00013, 0.14041385608332E-00001, 0.11840047678564E-00001, 0.13789996523713E-00003
0.18000271500000E-00002, 0.46500779730835E+00001, -.29533677672664E+00001, 0.13846693543811E-00003, 0.46360295089970E+00001, -.29652360244357E+00001, 0.63375250216065E-00013, 0.14048464086536E-00001, 0.11868257169308E-00001, 0.13846693537473E-00003
0.18022800000000E-00002, 0.46492103616671E+00001, -.29490022496119E+00001, 0.13901304532368E-00003, 0.46351593224893E+00001, -.29609138730661E+00001, 0.62836933159402E-00013, 0.14051039177836E-00001, 0.11911623454194E-00001, 0.13901304526085E-00003
0.18045328500000E-00002, 0.46426205832609E+00001, -.29429875432478E+00001, 0.13983746131506E-00003, 0.46285655585310E+00001, -.29549486762679E+00001, 0.61615369062973E-00013, 0.14055024729915E-00001, 0.11961133020047E-00001, 0.13983746125345E-00003
0.18067857000000E-00002, 0.46285200405686E+00001, -.29353363385076E+00001, 0.14072867907704E-00003, 0.46144567687532E+00001, -.29473454323412E+00001, 0.59904582022612E-00013, 0.14063271815436E-00001, 0.12009093833596E-00001, 0.14072867901713E-00003
0.18090385500000E-00002, 0.46140433665911E+00001, -.29276518215114E+00001, 0.14087706420863E-00003, 0.45999656511401E+00001, -.29397080178832E+00001, 0.58303878765985E-00013, 0.14077715450976E-00001, 0.12056196371833E-00001, 0.14087706415033E-00003
0.18112914000000E-00002, 0.46134462759501E+00001, -.29249034534615E+00001, 0.14086831336033E-00003, 0.45993567673787E+00001, -.29370067691004E+00001, 0.57155916179861E-00013, 0.14089508571341E-00001, 0.12103315638840E-00001, 0.14086831330317E-00003
0.18135442500000E-00002, 0.46257771481284E+00001, -.29277413323299E+00001, 0.14061434443113E-00003, 0.46116995815857E+00001, -.29398940426248E+00001, 0.56660467970436E-00013, 0.14077566542644E-00001, 0.12152710294944E-00001, 0.14061434437446E-00003
0.18157971000000E-00002, 0.46371817213607E+00001, -.29335417147245E+00001, 0.14015945965527E-00003, 0.46231612503640E+00001, -.29457324222428E+00001, 0.56825778499445E-00013, 0.14020470996652E-00001, 0.12190707518284E-00001, 0.14015945959844E-00003
0.18180499500000E-00002, 0.46382950689332E+00001, -.29374776777860E+00001, 0.13978570689467E-00003, 0.46243680805323E+00001, -.29496773218002E+00001, 0.57173592816479E-00013, 0.13926988400807E-00001, 0.12199644014222E-00001, 0.13978570683749E-00003
0.18203028000000E-00002, 0.46259161641161E+00001, -.29350641701280E+00001, 0.14001759415370E-00003, 0.46120867519235E+00001, -.29472376575003E+00001, 0.57644454113703E-00013, 0.13829412192661E-00001, 0.12173487372328E-00001, 0.14001759409605E-00003
0.18225556500000E-00002, 0.46008257765911E+00001, -.29237142736569E+00001, 0.14071918962366E-00003, 0.45870643677660E+00001, -.29358384707384E+00001, 0.58495033073129E-00013, 0.13761408825124E-00001, 0.12124197081581E-00001, 0.14071918956516E-00003
0.18248085000000E-00002, 0.45767293552507E+00001, -.29096903493524E+00001, 0.14139820357900E-00003, 0.45629946895772E+00001, -.29217634353394E+00001, 0.59466821222094E-00013, 0.13734665673561E-00001, 0.12073085987005E-00001, 0.14139820351953E-00003
0.18270613500000E-00002, 0.45679223813919E+00001, -.29014629708784E+00001, 0.14191808671170E-00003, 0.45541873847945E+00001, -.29134972196218E+00001, 0.60519332444230E-00013, 0.13734996597462E-00001, 0.12034248743332E-00001, 0.14191808665118E-00003
0.18293142000000E-00002, 0.45688992709796E+00001, -.28983406436583E+00001, 0.14223594724590E-00003, 0.45551488745732E+00001, -.29103488909875E+00001, 0.61546206660105E-00013, 0.13750396406332E-00001, 0.12008247329174E-00001, 0.14223594718436E-00003
0.18315670500000E-00002, 0.45696525372969E+00001, -.28966598590650E+00001, 0.14219655377082E-00003, 0.45558693025202E+00001, -.29086447930200E+00001, 0.61844560844693E-00013, 0.13783234776717E-00001, 0.11984933954978E-00001, 0.14219655370897E-00003
0.18338199000000E-00002, 0.45717035668807E+00001, -.28961396775832E+00001, 0.14242511293441E-00003, 0.45578587220806E+00001, -.29080957529397E+00001, 0.61334932996209E-00013, 0.13844844800009E-00001, 0.11956075356482E-00001, 0.14242511287308E-00003
0.18360727500000E-00002, 0.45841657116905E+00001, -.29006615946782E+00001, 0.14353266772593E-00003, 0.45702277761007E+00001, -.29125887748764E+00001, 0.60562645074604E-00013, 0.13937935589781E-00001, 0.11927180198271E-00001, 0.14353266766536E-00003
0.18383256000000E-00002, 0.46115406218731E+00001, -.29121228884552E+00001, 0.14503651312608E-00003, 0.45974935741334E+00001, -.29240334954433E+00001, 0.59911175830641E-00013, 0.14047047739716E-00001, 0.11910606988120E-00001, 0.14503651306617E-00003
0.18405784500000E-00002, 0.46462067610461E+00001, -.29270285038925E+00001, 0.14575749767199E-00003, 0.46320577918595E+00001, -.29389419959108E+00001, 0.59535472960146E-00013, 0.14148969186544E-00001, 0.11913492018336E-00001, 0.14575749761246E-00003
0.18428313000000E-00002, 0.46698059606157E+00001, -.29377281490988E+00001, 0.14555643280431E-00003, 0.46555821176513E+00001, -.29496653847115E+00001, 0.59260098631309E-00013, 0.14223842964394E-00001, 0.11937235612711E-00001, 0.14555643274505E-00003
0.18450841500000E-00002, 0.46674536579044E+00001, -.29387370149814E+00001, 0.14534110957090E-00003, 0.46531982020518E+00001, -.29507151090718E+00001, 0.58992431603465E-00013, 0.14255455852526E-00001, 0.11978094090432E-00001, 0.14534110951191E-00003
0.18473370000000E-00002, 0.46362867434083E+00001, -.29289689430031E+00001, 0.14541476682438E-00003, 0.46220480232428E+00001, -.29409963634620E+00001, 0.59010959233785E-00013, 0.14238720165482E-00001, 0.12027420458852E-00001, 0.14541476676537E-00003
0.18495898500000E-00002, 0.45861753017363E+00001, -.29125698818190E+00001, 0.14586143200595E-00003, 0.45719899793545E+00001, -.29246435977821E+00001, 0.59471257549393E-00013, 0.14185322381730E-00001, 0.12073715963108E-00001, 0.14586143194648E-00003
0.18518427000000E-00002, 0.45459436284056E+00001, -.29002317365349E+00001, 0.14676910487374E-00003, 0.45318214744573E+00001, -.29123379002934E+00001, 0.60300043055748E-00013, 0.14122153948232E-00001, 0.12106163758496E-00001, 0.14676910481344E-00003
0.18540955500000E-00002, 0.45436508366308E+00001, -.29004912549674E+00001, 0.14796911623078E-00003, 0.45295734199809E+00001, -.29126202262896E+00001, 0.61219835148384E-00013, 0.14077416649849E-00001, 0.12128971322127E-00001, 0.14796911616956E-00003
0.18563484000000E-00002, 0.45783041910596E+00001, -.29118353358695E+00001, 0.14933831774664E-00003, 0.45642459381807E+00001, -.29239964716408E+00001, 0.61706381913339E-00013, 0.14058252878946E-00001, 0.12161135771269E-00001, 0.14933831768493E-00003
0.18586012500000E-00002, 0.46288674343160E+00001, -.29280176974714E+00001, 0.15024929431437E-00003, 0.46148158507449E+00001, -.29402290440964E+00001, 0.61563926206905E-00013, 0.14051583571037E-00001, 0.12211346624952E-00001, 0.15024929425280E-00003
0.18608541000000E-00002, 0.46718549980618E+00001, -.29414487872144E+00001, 0.15027946396814E-00003, 0.46577969916598E+00001, -.29537156732441E+00001, 0.61353674851916E-00013, 0.14058006402044E-00001, 0.12266886029686E-00001, 0.15027946390678E-00003
0.18631069500000E-00002, 0.46916172384328E+00001, -.29461229381345E+00001, 0.14990079638108E-00003, 0.46775250256871E+00001, -.29584371960446E+00001, 0.61526576791977E-00013, 0.14092212745702E-00001, 0.12314257910118E-00001, 0.14990079631956E-00003
0.18653598000000E-00002, 0.46880771676363E+00001, -.29418751439081E+00001, 0.14778036215051E-00003, 0.46739291582684E+00001, -.29542245651007E+00001, 0.61820028321851E-00013, 0.14148009367873E-00001, 0.12349421192575E-00001, 0.14778036208869E-00003
0.18676126500000E-00002, 0.46685734954653E+00001, -.29318005472333E+00001, 0.14454210521778E-00003, 0.46543720036049E+00001, -.29441828386795E+00001, 0.61829754587446E-00013, 0.14201491860345E-00001, 0.12382291446240E-00001, 0.14454210515595E-00003
0.18698655000000E-00002, 0.46412083000947E+00001, -.29211429049411E+00001, 0.14086993672382E-00003, 0.46269873470350E+00001, -.29335549860466E+00001, 0.61260620751026E-00013, 0.14220953059680E-00001, 0.12412081105485E-00001, 0.14086993666256E-00003
0.18721183500000E-00002, 0.46150385780437E+00001, -.29135134318798E+00001, 0.13992431255349E-00003, 0.46008379488364E+00001, -.29259369496785E+00001, 0.60220957533614E-00013, 0.14200629207363E-00001, 0.12423517798718E-00001, 0.13992431249327E-00003
0.18743712000000E-00002, 0.45913245611033E+00001, -.29090616308842E+00001, 0.14129334555335E-00003, 0.45771658565905E+00001, -.29214574476734E+00001, 0.59005499396251E-00013, 0.14158704512843E-00001, 0.12395816789146E-00001, 0.14129334549435E-00003
0.18766240500000E-00002, 0.45668614763733E+00001, -.29044318090678E+00001, 0.14206164194925E-00003, 0.45527459889544E+00001, -.29167570032509E+00001, 0.57861600567034E-00013, 0.14115487418858E-00001, 0.12325194183102E-00001, 0.14206164189139E-00003
0.18788769000000E-00002, 0.45376598222811E+00001, -.28958213114122E+00001, 0.14219453779614E-00003, 0.45235695699221E+00001, -.29080514792072E+00001, 0.57244310172506E-00013, 0.14090252359036E-00001, 0.12230167794973E-00001, 0.14219453773889E-00003
0.18811297500000E-00002, 0.45025504237601E+00001, -.28817081551837E+00001, 0.14278492158292E-00003, 0.44884586198107E+00001, -.28938472702438E+00001, 0.57495175328876E-00013, 0.14091803949405E-00001, 0.12139115060128E-00001, 0.14278492152542E-00003
0.18833826000000E-00002, 0.44737530489682E+00001, -.28694383944151E+00001, 0.14079933407283E-00003, 0.44596486490043E+00001, -.28815124454495E+00001, 0.58426261947426E-00013, 0.14104399963822E-00001, 0.12074051034409E-00001, 0.14079933401440E-00003
0.18856354500000E-00002, 0.44708311754606E+00001, -.28687117900870E+00001, 0.13712374112951E-00003, 0.44567265041285E+00001, -.28807398815580E+00001, 0.59497006633409E-00013, 0.14104671332083E-00001, 0.12028091470932E-00001, 0.13712374107001E-00003
0.18878883000000E-00002, 0.44989618101397E+00001, -.28812258138968E+00001, 0.13784125588903E-00003, 0.44848717508357E+00001, -.28932149647132E+00001, 0.60291452209296E-00013, 0.14090059304067E-00001, 0.11989150816391E-00001, 0.13784125582874E-00003
0.18901411500000E-00002, 0.45464157550437E+00001, -.29009922021339E+00001, 0.14125736758431E-00003, 0.45323424730662E+00001, -.29129451055003E+00001, 0.60755853234800E-00013, 0.14073281977433E-00001, 0.11952903366358E-00001, 0.14125736752356E-00003
0.18923940000000E-00002, 0.45960153632923E+00001, -.29201390909990E+00001, 0.14257023331533E-00003, 0.45819477984165E+00001, -.29320665644865E+00001, 0.61026856289410E-00013, 0.14067564875752E-00001, 0.11927473487492E-00001, 0.14257023325430E-00003
0.18946468500000E-00002, 0.46321587241205E+00001, -.29329348711964E+00001, 0.14231794047994E-00003, 0.46180778930774E+00001, -.29448496200332E+00001, 0.61327465585833E-00013, 0.14080831043086E-00001, 0.11914748836806E-00001, 0.14231794041861E-00003
0.18968997000000E-00002, 0.46408000758930E+00001, -.29345031184219E+00001, 0.14254464725677E-00003, 0.46266833704444E+00001, -.29464196686566E+00001, 0.61673695764614E-00013, 0.14116705448612E-00001, 0.11916550234762E-00001, 0.14254464719510E-00003
0.18991525500000E-00002, 0.46197134807186E+00001, -.29255498887199E+00001, 0.14190787711167E-00003, 0.46055381420496E+00001, -.29374891546831E+00001, 0.61939937554079E-00013, 0.14175338668911E-00001, 0.11939265963192E-00001, 0.14190787704973E-00003
0.19014054000000E-00002, 0.45931542903718E+00001, -.29153296961338E+00001, 0.14265212077150E-00003, 0.45789093153398E+00001, -.29273111121277E+00001, 0.62039816205308E-00013, 0.14244975031968E-00001, 0.11981415993934E-00001, 0.14265212070946E-00003
0.19036582500000E-00002, 0.45843711764359E+00001, -.29109352076292E+00001, 0.14095076878962E-00003, 0.45700662670579E+00001, -.29229778866925E+00001, 0.61854206761965E-00013, 0.14304909377975E-00001, 0.12042679063315E-00001, 0.14095076872776E-00003
0.19059111000000E-00002, 0.45808267966824E+00001, -.29067753814976E+00001, 0.14050558981103E-00003, 0.45664939641913E+00001, -.29188978405117E+00001, 0.61447244653702E-00013, 0.14332832491108E-00001, 0.12122459014124E-00001, 0.14050558974959E-00003
0.19081639500000E-00002, 0.45648943562813E+00001, -.28986080815081E+00001, 0.14049443378763E-00003, 0.45505923048760E+00001, -.29108231121271E+00001, 0.60694849658604E-00013, 0.14302051405219E-00001, 0.12215030619000E-00001, 0.14049443372694E-00003
0.19104168000000E-00002, 0.45478769389425E+00001, -.28940235368915E+00001, 0.14160838365181E-00003, 0.45336833223683E+00001, -.29063259693963E+00001, 0.59610349910361E-00013, 0.14193616574203E-00001, 0.12302432504734E-00001, 0.14160838359220E-00003
0.19126696500000E-00002, 0.45514135765981E+00001, -.29013100658233E+00001, 0.13668494417003E-00003, 0.45373790107926E+00001, -.29136594480931E+00001, 0.58732764454641E-00013, 0.14034565805535E-00001, 0.12349382269793E-00001, 0.13668494411130E-00003
0.19149225000000E-00002, 0.45732463982443E+00001, -.29160434318484E+00001, 0.13609921461634E-00003, 0.45593735099209E+00001, -.29283874066661E+00001, 0.58567536524772E-00013, 0.13872888323365E-00001, 0.12343974817684E-00001, 0.13609921455778E-00003
0.19171753500000E-00002, 0.45940186063602E+00001, -.29272557366948E+00001, 0.13609194844753E-00003, 0.45802720311139E+00001, -.29395616976600E+00001, 0.59052843430123E-00013, 0.13746575246381E-00001, 0.12305960965223E-00001, 0.13609194838848E-00003
0.19194282000000E-00002, 0.45993751167067E+00001, -.29285798465321E+00001, 0.13587321552687E-00003, 0.45856949633690E+00001, -.29408479019842E+00001, 0.59703613550488E-00013, 0.13680153337656E-00001, 0.12268055452064E-00001, 0.13587321546717E-00003
0.19216810500000E-00002, 0.45855691088554E+00001, -.29215192743120E+00001, 0.13681246015075E-00003, 0.45718901964370E+00001, -.29337652699685E+00001, 0.59861308234938E-00013, 0.13678912418349E-00001, 0.12245995656478E-00001, 0.13681246009089E-00003
0.19239339000000E-00002, 0.45619245668634E+00001, -.29130380787103E+00001, 0.13710522557810E-00003, 0.45481903850038E+00001, -.29252636403395E+00001, 0.59257006489243E-00013, 0.13734181859626E-00001, 0.12225561629205E-00001, 0.13710522551884E-00003
0.19261867500000E-00002, 0.45393133045155E+00001, -.29075405952243E+00001, 0.13526012432559E-00003, 0.45254776377318E+00001, -.29197311211141E+00001, 0.58224239006694E-00013, 0.13835666783685E-00001, 0.12190525889759E-00001, 0.13526012426737E-00003
0.19284396000000E-00002, 0.45186266513326E+00001, -.29045927422360E+00001, 0.13538618624052E-00003, 0.45046616890199E+00001, -.29167330296328E+00001, 0.57173874299773E-00013, 0.13964962312692E-00001, 0.12140287396816E-00001, 0.13538618618335E-00003
0.19306924500000E-00002, 0.45050671896349E+00001, -.29043359489719E+00001, 0.13746959902200E-00003, 0.44909712405126E+00001, -.29164186434016E+00001, 0.56517448086303E-00013, 0.14095949122313E-00001, 0.12082694429742E-00001, 0.13746959896548E-00003
0.19329453000000E-00002, 0.45091226293657E+00001, -.29100906655253E+00001, 0.13777044327138E-00003, 0.44949213180139E+00001, -.29221154094513E+00001, 0.56407435890220E-00013, 0.14201311351811E-00001, 0.12024743925971E-00001, 0.13777044321498E-00003
0.19351981500000E-00002, 0.45279955552753E+00001, -.29186790166820E+00001, 0.13926194649400E-00003, 0.45137252988202E+00001, -.29306483186785E+00001, 0.56753994887110E-00013, 0.14270256455142E-00001, 0.11969301996535E-00001, 0.13926194643724E-00003
0.19374510000000E-00002, 0.45450170884918E+00001, -.29225215206745E+00001, 0.14332256064808E-00003, 0.45307108607116E+00001, -.29344552048132E+00001, 0.57711190506802E-00013, 0.14306227780279E-00001, 0.11933684138653E-00001, 0.14332256059037E-00003
0.19397038500000E-00002, 0.45544169371116E+00001, -.29207408801015E+00001, 0.14661590924072E-00003, 0.45401016038753E+00001, -.29326688381333E+00001, 0.58997395169341E-00013, 0.14315333236240E-00001, 0.11927958031857E-00001, 0.14661590918172E-00003
0.19419567000000E-00002, 0.45642634925867E+00001, -.29188711405301E+00001, 0.14820717440658E-00003, 0.45499630566544E+00001, -.29308234163537E+00001, 0.60160676226946E-00013, 0.14300435932353E-00001, 0.11952275823601E-00001, 0.14820717434641E-00003
0.19442095500000E-00002, 0.45812800204895E+00001, -.29206943929187E+00001, 0.14905891068199E-00003, 0.45670189734483E+00001, -.29326898071351E+00001, 0.61399878392794E-00013, 0.14261047041230E-00001, 0.11995414216449E-00001, 0.14905891062059E-00003
0.19464624000000E-00002, 0.45977459289888E+00001, -.29233693887812E+00001, 0.14908187052112E-00003, 0.45835480309314E+00001, -.29354165112274E+00001, 0.62907003582912E-00013, 0.14197898057424E-00001, 0.12047122446167E-00001, 0.14908187045822E-00003
0.19487152500000E-00002, 0.46005101530513E+00001, -.29203497007679E+00001, 0.14910990430036E-00003, 0.45863946091591E+00001, -.29324521961772E+00001, 0.64103035799246E-00013, 0.14115543892151E-00001, 0.12102495409302E-00001, 0.14910990423625E-00003
0.19509681000000E-00002, 0.45857990453155E+00001, -.29094914419550E+00001, 0.14798489723645E-00003, 0.45717712745676E+00001, -.29216535061955E+00001, 0.64361538145924E-00013, 0.14027770747838E-00001, 0.12162064240422E-00001, 0.14798489717209E-00003
0.19532209500000E-00002, 0.45634079060357E+00001, -.28957844656191E+00001, 0.14538327237023E-00003, 0.45494573336590E+00001, -.29080174739064E+00001, 0.63606584137117E-00013, 0.13950572376640E-00001, 0.12233008287377E-00001, 0.14538327230662E-00003
0.19554738000000E-00002, 0.45327523767519E+00001, -.28813956063841E+00001, 0.14423895072887E-00003, 0.45188639136290E+00001, -.28937013220151E+00001, 0.62239246715820E-00013, 0.13888463122874E-00001, 0.12305715630984E-00001, 0.14423895066663E-00003
0.19577266500000E-00002, 0.44834022423294E+00001, -.28631199698644E+00001, 0.14635485402436E-00003, 0.44695584073480E+00001, -.28754832033270E+00001, 0.60637925427220E-00013, 0.13843834981400E-00001, 0.12363233462571E-00001, 0.14635485396373E-00003
0.19599795000000E-00002, 0.44323069292432E+00001, -.28459916314343E+00001, 0.14280870941841E-00003, 0.44184874797365E+00001, -.28583776664220E+00001, 0.59041888975429E-00013, 0.13819449506734E-00001, 0.12386034987740E-00001, 0.14280870935937E-00003
0.19622323500000E-00002, 0.44112739479633E+00001, -.28410558171496E+00001, 0.14763116674054E-00003, 0.43974570530097E+00001, -.28534303813069E+00001, 0.57340265384022E-00013, 0.13816894953601E-00001, 0.12374564157308E-00001, 0.14763116668320E-00003
0.19644852000000E-00002, 0.44206420987796E+00001, -.28483553020710E+00001, 0.15029044767202E-00003, 0.44068096478347E+00001, -.28606923936010E+00001, 0.55716841709098E-00013, 0.13832450944935E-00001, 0.12337091529970E-00001, 0.15029044761630E-00003
0.19667380500000E-00002, 0.44365136952821E+00001, -.28584524934010E+00001, 0.15567799218247E-00003, 0.44226508608376E+00001, -.28707351319229E+00001, 0.54642136780757E-00013, 0.13862834444482E-00001, 0.12282638521859E-00001, 0.15567799212783E-00003
0.19689909000000E-00002, 0.44493823153074E+00001, -.28672707024132E+00001, 0.15527266940347E-00003, 0.44354893548349E+00001, -.28794874412806E+00001, 0.54478942154795E-00013, 0.13892960472491E-00001, 0.12216738867403E-00001, 0.15527266934900E-00003
0.19712437500000E-00002, 0.44710668593214E+00001, -.28777969792933E+00001, 0.15643201905262E-00003, 0.44571517471272E+00001, -.28899447400442E+00001, 0.55270106550836E-00013, 0.13915112194167E-00001, 0.12147760750962E-00001, 0.15643201899735E-00003
0.19734966000000E-00002, 0.45049673012744E+00001, -.28910934458031E+00001, 0.15656357662386E-00003, 0.44910257446156E+00001, -.29031657319439E+00001, 0.56568357471370E-00013, 0.13941556658728E-00001, 0.12072286140860E-00001, 0.15656357656729E-00003
0.19757494500000E-00002, 0.45392810320315E+00001, -.29025918063649E+00001, 0.15463579561708E-00003, 0.45253037648865E+00001, -.29145919693544E+00001, 0.57610145062977E-00013, 0.13977267144968E-00001, 0.12000162989538E-00001, 0.15463579555947E-00003
0.19780023000000E-00002, 0.45629856774883E+00001, -.29091909648955E+00001, 0.14969197207000E-00003, 0.45489644094984E+00001, -.29211291494880E+00001, 0.58093201935840E-00013, 0.14021267989893E-00001, 0.11938184592561E-00001, 0.14969197201191E-00003
0.19802551500000E-00002, 0.45717353004346E+00001, -.29105519841870E+00001, 0.14875623586870E-00003, 0.45576817334034E+00001, -.29224471877940E+00001, 0.58375724538282E-00013, 0.14053567031178E-00001, 0.11895203606990E-00001, 0.14875623581033E-00003
0.19825080000000E-00002, 0.45646700113035E+00001, -.29077664409160E+00001, 0.15167665280912E-00003, 0.45506140637602E+00001, -.29196346734440E+00001, 0.59013808240823E-00013, 0.14055947543260E-00001, 0.11868232527914E-00001, 0.15167665275011E-00003
0.19847608500000E-00002, 0.45459438336886E+00001, -.29014974350100E+00001, 0.15184717691116E-00003, 0.45319109083001E+00001, -.29133476850687E+00001, 0.60263957190298E-00013, 0.14032925388527E-00001, 0.11850250058698E-00001, 0.15184717685090E-00003
0.19870137000000E-00002, 0.45292410073182E+00001, -.28956716395732E+00001, 0.15516423540299E-00003, 0.45152454799782E+00001, -.29075137063456E+00001, 0.61610844292222E-00013, 0.13995527340013E-00001, 0.11842066772424E-00001, 0.15516423534138E-00003
0.19892665500000E-00002, 0.45262560872025E+00001, -.28939200863339E+00001, 0.15673006187211E-00003, 0.45123082899758E+00001, -.29057658332913E+00001, 0.62321779576391E-00013, 0.13947797226778E-00001, 0.11845746957377E-00001, 0.15673006180979E-00003
0.19915194000000E-00002, 0.45296669370362E+00001, -.28941723010990E+00001, 0.15688443696094E-00003, 0.45157690683424E+00001, -.29060300320660E+00001, 0.62385189838140E-00013, 0.13897868693779E-00001, 0.11857730966920E-00001, 0.15688443689856E-00003
0.19937722500000E-00002, 0.45341705683904E+00001, -.28949448419843E+00001, 0.15754001211827E-00003, 0.45203057777288E+00001, -.29068151060851E+00001, 0.62033443722089E-00013, 0.13864790661583E-00001, 0.11870264100719E-00001, 0.15754001205623E-00003
0.19960251000000E-00002, 0.45538282861440E+00001, -.29025982938798E+00001, 0.15633578010358E-00003, 0.45399765005252E+00001, -.29144764942280E+00001, 0.61516144707320E-00013, 0.13851785618801E-00001, 0.11878200348160E-00001, 0.15633578004207E-00003
0.19982779500000E-00002, 0.45966766095000E+00001, -.29195569463520E+00001, 0.15384323471090E-00003, 0.45828257308597E+00001, -.29314321659185E+00001, 0.61108613740008E-00013, 0.13850878640217E-00001, 0.11875219566431E-00001, 0.15384323464980E-00003
0.20005308000000E-00002, 0.46459481708878E+00001, -.29381213058197E+00001, 0.15003208557331E-00003, 0.46320799773010E+00001, -.29499863982070E+00001, 0.60846161811152E-00013, 0.13868193586865E-00001, 0.11865092387321E-00001, 0.15003208551246E-00003
0.20027836500000E-00002, 0.46688018953608E+00001, -.29455053956537E+00001, 0.14731764216097E-00003, 0.46548913958576E+00001, -.29573660154682E+00001, 0.60893102166482E-00013, 0.13910499503199E-00001, 0.11860619814477E-00001, 0.14731764210007E-00003
0.20050365000000E-00002, 0.46539612351133E+00001, -.29376073865851E+00001, 0.14146694318541E-00003, 0.46399959680175E+00001, -.29494831026705E+00001, 0.61123128045223E-00013, 0.13965267095763E-00001, 0.11875716085485E-00001, 0.14146694312429E-00003
0.20072893500000E-00002, 0.46251193514116E+00001, -.29246038380509E+00001, 0.13388259425620E-00003, 0.46111055955788E+00001, -.29365108194583E+00001, 0.61246808217251E-00013, 0.14013755832803E-00001, 0.11906981407435E-00001, 0.13388259419496E-00003
0.20095422000000E-00002, 0.46043623213132E+00001, -.29150602390380E+00001, 0.13046521612696E-00003, 0.45903171169511E+00001, -.29270035502655E+00001, 0.61208783053895E-00013, 0.14045204362090E-00001, 0.11943311227531E-00001, 0.13046521606575E-00003
0.20117950500000E-00002, 0.45878316960637E+00001, -.29076831044416E+00001, 0.12855141278447E-00003, 0.45737744055993E+00001, -.29196573900345E+00001, 0.61147238365458E-00013, 0.14057290464393E-00001, 0.11974285592870E-00001, 0.12855141272333E-00003
0.20140479000000E-00002, 0.45658926588380E+00001, -.28989950382164E+00001, 0.12895048517405E-00003, 0.45518425991833E+00001, -.29109907059262E+00001, 0.61123138428362E-00013, 0.14050059654782E-00001, 0.11995667709839E-00001, 0.12895048511293E-00003
0.20163007500000E-00002, 0.45364724603930E+00001, -.28887547474970E+00001, 0.12933820765526E-00003, 0.45224499513608E+00001, -.29007632269291E+00001, 0.60691889844458E-00013, 0.14022509032211E-00001, 0.12008479432105E-00001, 0.12933820759456E-00003
0.20185536000000E-00002, 0.45113705791919E+00001, -.28812678212933E+00001, 0.13149588608927E-00003, 0.44973965978651E+00001, -.28932794815079E+00001, 0.59490441736737E-00013, 0.13973981326845E-00001, 0.12011660214630E-00001, 0.13149588602978E-00003
0.20208064500000E-00002, 0.45073004541355E+00001, -.28822493438576E+00001, 0.13495794693249E-00003, 0.44933903279521E+00001, -.28942530529632E+00001, 0.57854322801298E-00013, 0.13910126183403E-00001, 0.12003709105623E-00001, 0.13495794687464E-00003
0.20230593000000E-00002, 0.45232871597290E+00001, -.28910559996225E+00001, 0.13285192618579E-00003, 0.45094459234788E+00001, -.29030381651167E+00001, 0.56366289501044E-00013, 0.13841236250231E-00001, 0.11982165494205E-00001, 0.13285192612943E-00003
0.20253121500000E-00002, 0.45450072584645E+00001, -.29017163795022E+00001, 0.12758846882115E-00003, 0.45312255894624E+00001, -.29136630088459E+00001, 0.55321257984938E-00013, 0.13781669002155E-00001, 0.11946629343695E-00001, 0.12758846876583E-00003
0.20275650000000E-00002, 0.45559393141540E+00001, -.29073899029451E+00001, 0.12458017541561E-00003, 0.45421964780878E+00001, -.29192963196387E+00001, 0.55000058067638E-00013, 0.13742836066209E-00001, 0.11906416693641E-00001, 0.12458017536061E-00003
0.20298178500000E-00002, 0.45482963650665E+00001, -.29051717487987E+00001, 0.12654701345863E-00003, 0.45345717156000E+00001, -.29170427175507E+00001, 0.55371341247302E-00013, 0.13724649466524E-00001, 0.11870968752040E-00001, 0.12654701340325E-00003
0.20320707000000E-00002, 0.45315065976088E+00001, -.28981368767264E+00001, 0.12863325941560E-00003, 0.45177864227621E+00001, -.29099819108313E+00001, 0.55904647492212E-00013, 0.13720174846710E-00001, 0.11845034104863E-00001, 0.12863325935970E-00003
0.20343235500000E-00002, 0.45141612354122E+00001, -.28901778675483E+00001, 0.12963922831398E-00003, 0.45004385723523E+00001, -.29020039572185E+00001, 0.56418968672018E-00013, 0.13722663059961E-00001, 0.11826089670260E-00001, 0.12963922825756E-00003
0.20365764000000E-00002, 0.45030657895870E+00001, -.28834905372466E+00001, 0.12921434968512E-00003, 0.44893305565790E+00001, -.28952951172373E+00001, 0.57363379064100E-00013, 0.13735233007958E-00001, 0.11804579990703E-00001, 0.12921434962776E-00003
0.20388292500000E-00002, 0.45045512117052E+00001, -.28795745194040E+00001, 0.12829419613204E-00003, 0.44907834712606E+00001, -.28913573067367E+00001, 0.59063419977502E-00013, 0.13767740444554E-00001, 0.11782787332633E-00001, 0.12829419607298E-00003
0.20410821000000E-00002, 0.45137231360283E+00001, -.28770219162187E+00001, 0.12927141790551E-00003, 0.44999067413781E+00001, -.28887914191650E+00001, 0.61157158657016E-00013, 0.13816394650191E-00001, 0.11769502946240E-00001, 0.12927141784435E-00003
0.20433349500000E-00002, 0.45155310884385E+00001, -.28713646275423E+00001, 0.12715049667020E-00003, 0.45016632493182E+00001, -.28831370090981E+00001, 0.62925105531929E-00013, 0.13867839120316E-00001, 0.11772381555865E-00001, 0.12715049660727E-00003
0.20455878000000E-00002, 0.45035334994533E+00001, -.28624184406996E+00001, 0.12550819051367E-00003, 0.44896214224072E+00001, -.28742082578903E+00001, 0.63633168137305E-00013, 0.13912077046077E-00001, 0.11789817190743E-00001, 0.12550819045004E-00003
0.20478406500000E-00002, 0.44969175167826E+00001, -.28586299813803E+00001, 0.12566125045797E-00003, 0.44829756810291E+00001, -.28704439252773E+00001, 0.63125791483663E-00013, 0.13941835753556E-00001, 0.11813943897058E-00001, 0.12566125039484E-00003
0.20500935000000E-00002, 0.45157783029629E+00001, -.28678406899236E+00001, 0.12564968313335E-00003, 0.45018279093870E+00001, -.28796736367503E+00001, 0.62110327738086E-00013, 0.13950393575946E-00001, 0.11832946826779E-00001, 0.12564968307124E-00003
0.20523463500000E-00002, 0.45550118022535E+00001, -.28868749379798E+00001, 0.12391365406241E-00003, 0.45410732055205E+00001, -.28987117038297E+00001, 0.61574200210200E-00013, 0.13938596732994E-00001, 0.11836765849843E-00001, 0.12391365400084E-00003
0.20545992000000E-00002, 0.45937668839478E+00001, -.29063025825886E+00001, 0.12220606547441E-00003, 0.45798465581974E+00001, -.29181336329308E+00001, 0.61782330634869E-00013, 0.13920325750400E-00001, 0.11831050342139E-00001, 0.12220606541262E-00003
0.20568520500000E-00002, 0.46208838020450E+00001, -.29214505928151E+00001, 0.12158923083480E-00003, 0.46069793362744E+00001, -.29332784588871E+00001, 0.62411357834354E-00013, 0.13904465770653E-00001, 0.11827866072026E-00001, 0.12158923077239E-00003
0.20591049000000E-00002, 0.46382033063288E+00001, -.29333599936408E+00001, 0.12013119845548E-00003, 0.46243164601782E+00001, -.29451928164360E+00001, 0.62818344995736E-00013, 0.13886846150518E-00001, 0.11832822795154E-00001, 0.12013119839266E-00003
0.20613577500000E-00002, 0.46434582903718E+00001, -.29413185939854E+00001, 0.11897517931089E-00003, 0.46295921995240E+00001, -.29531582570229E+00001, 0.62428386735053E-00013, 0.13866090847812E-00001, 0.11839663037410E-00001, 0.11897517924846E-00003
0.20636106000000E-00002, 0.46298351304251E+00001, -.29425969289779E+00001, 0.11946280972771E-00003, 0.46159874159416E+00001, -.29544401601131E+00001, 0.61349561093205E-00013, 0.13847714483410E-00001, 0.11843231135231E-00001, 0.11946280966637E-00003
0.20658634500000E-00002, 0.45995368998771E+00001, -.29380645441010E+00001, 0.11888286109817E-00003, 0.45857062643626E+00001, -.29499025047012E+00001, 0.60196302873680E-00013, 0.13830635514462E-00001, 0.11837960600215E-00001, 0.11888286103797E-00003
0.20681163000000E-00002, 0.45668539095351E+00001, -.29321279119127E+00001, 0.11665223533069E-00003, 0.45530433322304E+00001, -.29439480057042E+00001, 0.59217372809335E-00013, 0.13810577304764E-00001, 0.11820093791439E-00001, 0.11665223527147E-00003
0.20703691500000E-00002, 0.45412963250017E+00001, -.29269038350785E+00001, 0.11490819555818E-00003, 0.45275035475874E+00001, -.29386918233442E+00001, 0.58187027236096E-00013, 0.13792777414307E-00001, 0.11787988265701E-00001, 0.11490819549999E-00003
0.20726220000000E-00002, 0.45272231706805E+00001, -.29235812755142E+00001, 0.11461993894040E-00003, 0.45134395917464E+00001, -.29353275199704E+00001, 0.56800810986963E-00013, 0.13783578934126E-00001, 0.11746244456211E-00001, 0.11461993888360E-00003
0.20748748500000E-00002, 0.45265652722207E+00001, -.29232033728187E+00001, 0.11521549476540E-00003, 0.45127871125293E+00001, -.29349025019493E+00001, 0.55208672841506E-00013, 0.13778159691412E-00001, 0.11699129130636E-00001, 0.11521549471019E-00003
0.20771277000000E-00002, 0.45321164806649E+00001, -.29227799154950E+00001, 0.11593967701482E-00003, 0.45183443511963E+00001, -.29344322826001E+00001, 0.54255523728863E-00013, 0.13772129468550E-00001, 0.11652367105148E-00001, 0.11593967696057E-00003
0.20793805500000E-00002, 0.45389688141924E+00001, -.29201349558353E+00001, 0.11718209036613E-00003, 0.45252032769335E+00001, -.29317467102265E+00001, 0.54471389701548E-00013, 0.13765537258971E-00001, 0.11611754391243E-00001, 0.11718209031166E-00003
0.20816334000000E-00002, 0.45467962629997E+00001, -.29153602592718E+00001, 0.11821413621686E-00003, 0.45330347953343E+00001, -.29269441534769E+00001, 0.55594878811021E-00013, 0.13761467665388E-00001, 0.11583894205078E-00001, 0.11821413616126E-00003
0.20838862500000E-00002, 0.45535363583972E+00001, -.29090667572327E+00001, 0.12111105718243E-00003, 0.45397727913839E+00001, -.29206393389306E+00001, 0.56995696664400E-00013, 0.13763567013261E-00001, 0.11572581697854E-00001, 0.12111105712543E-00003
0.20861391000000E-00002, 0.45665765432024E+00001, -.29058005192667E+00001, 0.12603177617315E-00003, 0.45528054168500E+00001, -.29173760489742E+00001, 0.58039482539811E-00013, 0.13771126352338E-00001, 0.11575529707457E-00001, 0.12603177611511E-00003
0.20883919500000E-00002, 0.45910372774348E+00001, -.29084313506338E+00001, 0.13151541788537E-00003, 0.45772580288861E+00001, -.29200177846638E+00001, 0.58870513203509E-00013, 0.13779248548731E-00001, 0.11586434029997E-00001, 0.13151541782650E-00003
0.20906448000000E-00002, 0.46159328034196E+00001, -.29132149540823E+00001, 0.13530462069865E-00003, 0.46021451632460E+00001, -.29248169766297E+00001, 0.60126213323564E-00013, 0.13787640173606E-00001, 0.11602022547407E-00001, 0.13530462063853E-00003
0.20928976500000E-00002, 0.46313983174713E+00001, -.29165689476015E+00001, 0.13627767411765E-00003, 0.46175977054703E+00001, -.29281927203243E+00001, 0.61858920264065E-00013, 0.13800612000972E-00001, 0.11623772722773E-00001, 0.13627767405579E-00003
0.20951505000000E-00002, 0.46371262954571E+00001, -.29186449876557E+00001, 0.13733072194405E-00003, 0.46233118291407E+00001, -.29302985829296E+00001, 0.63634652882762E-00013, 0.13814466316456E-00001, 0.11653595273909E-00001, 0.13733072188041E-00003
0.20974033500000E-00002, 0.46297181592940E+00001, -.29182108295871E+00001, 0.13903964754664E-00003, 0.46159024922173E+00001, -.29299003616068E+00001, 0.65092596345167E-00013, 0.13815667076695E-00001, 0.11689532019752E-00001, 0.13903964748154E-00003
0.20996562000000E-00002, 0.46101842454694E+00001, -.29147552336906E+00001, 0.14003176045032E-00003, 0.45963798847926E+00001, -.29264788642681E+00001, 0.65428973545141E-00013, 0.13804360676779E-00001, 0.11723630577483E-00001, 0.14003176038489E-00003
0.21019090500000E-00002, 0.46001829846580E+00001, -.29144119077018E+00001, 0.14045414038751E-00003, 0.45863872032448E+00001, -.29261628288057E+00001, 0.63915450172296E-00013, 0.13795781413201E-00001, 0.11750921103918E-00001, 0.14045414032359E-00003
0.21041619000000E-00002, 0.46149397471837E+00001, -.29217004504468E+00001, 0.14069104414819E-00003, 0.46011452407470E+00001, -.29334730668827E+00001, 0.61117026451920E-00013, 0.13794506436658E-00001, 0.11772616435924E-00001, 0.14069104408708E-00003
0.21064147500000E-00002, 0.46356545299248E+00001, -.29306808047977E+00001, 0.14058500575832E-00003, 0.46218606760523E+00001, -.29424714650434E+00001, 0.58327997165264E-00013, 0.13793853872451E-00001, 0.11790660245674E-00001, 0.14058500569999E-00003
0.21086676000000E-00002, 0.46370085848201E+00001, -.29334006831518E+00001, 0.14047111495066E-00003, 0.46232223146174E+00001, -.29452064805755E+00001, 0.56443606749806E-00013, 0.13786270202773E-00001, 0.11805797423646E-00001, 0.14047111489421E-00003
0.21109204500000E-00002, 0.46159819714605E+00001, -.29279810273636E+00001, 0.13884697094440E-00003, 0.46022100825199E+00001, -.29397998196585E+00001, 0.55634423079010E-00013, 0.13771888940584E-00001, 0.11818792294943E-00001, 0.13884697088877E-00003
0.21131733000000E-00002, 0.45890459038019E+00001, -.29190694847449E+00001, 0.13814577942201E-00003, 0.45752931901947E+00001, -.29308985578436E+00001, 0.55558109362983E-00013, 0.13752713607226E-00001, 0.11829073098694E-00001, 0.13814577936645E-00003
0.21154261500000E-00002, 0.45684282822066E+00001, -.29112197748273E+00001, 0.13892500166436E-00003, 0.45547013398452E+00001, -.29230547487619E+00001, 0.55738663229928E-00013, 0.13726942361339E-00001, 0.11834973934541E-00001, 0.13892500160862E-00003
0.21176790000000E-00002, 0.45580784984817E+00001, -.29070724159128E+00001, 0.13961928682392E-00003, 0.45443827898257E+00001, -.29189055442282E+00001, 0.56182896949627E-00013, 0.13695708655979E-00001, 0.11833128315411E-00001, 0.13961928676773E-00003
0.21199318500000E-00002, 0.45658954961276E+00001, -.29089910425432E+00001, 0.13931287030925E-00003, 0.45522248368068E+00001, -.29208106000644E+00001, 0.57442891927221E-00013, 0.13670659320833E-00001, 0.11819557521224E-00001, 0.13931287025180E-00003
0.21221847000000E-00002, 0.45945167858441E+00001, -.29170589672664E+00001, 0.13807159288604E-00003, 0.45808468868222E+00001, -.29288557151737E+00001, 0.59303212041370E-00013, 0.13669899021905E-00001, 0.11796747907258E-00001, 0.13807159282674E-00003
0.21244375500000E-00002, 0.46294023129681E+00001, -.29273190246614E+00001, 0.13709764004543E-00003, 0.46157076150359E+00001, -.29390906575796E+00001, 0.61089192666582E-00013, 0.13694697932163E-00001, 0.11771632918201E-00001, 0.13709763998434E-00003
0.21266904000000E-00002, 0.46506884883416E+00001, -.29346997871692E+00001, 0.13675938811542E-00003, 0.46369585465431E+00001, -.29464454481530E+00001, 0.62390901140752E-00013, 0.13729941798498E-00001, 0.11745660983795E-00001, 0.13675938805302E-00003
0.21289432500000E-00002, 0.46552944603296E+00001, -.29379272394443E+00001, 0.13780672425060E-00003, 0.46415265173199E+00001, -.29496437969104E+00001, 0.63070255258792E-00013, 0.13767943009711E-00001, 0.11716557466138E-00001, 0.13780672418753E-00003
0.21311961000000E-00002, 0.46584622740385E+00001, -.29406787202845E+00001, 0.14005966292339E-00003, 0.46446513516584E+00001, -.29523650101699E+00001, 0.63374969872179E-00013, 0.13810922380154E-00001, 0.11686289885452E-00001, 0.14005966286001E-00003
0.21334489500000E-00002, 0.46660559747809E+00001, -.29441012794784E+00001, 0.13987963447049E-00003, 0.46522031358524E+00001, -.29557637316369E+00001, 0.63666201309656E-00013, 0.13852838928494E-00001, 0.11662452158505E-00001, 0.13987963440683E-00003
0.21357018000000E-00002, 0.46692581210740E+00001, -.29453680959874E+00001, 0.13991251376719E-00003, 0.46553764235196E+00001, -.29570177433111E+00001, 0.64082707517269E-00013, 0.13881697554440E-00001, 0.11649647323661E-00001, 0.13991251370311E-00003
0.21379546500000E-00002, 0.46631426971251E+00001, -.29433673159650E+00001, 0.14065455747760E-00003, 0.46492533881147E+00001, -.29550161060322E+00001, 0.64284248567449E-00013, 0.13889309010497E-00001, 0.11648790067287E-00001, 0.14065455741331E-00003
0.21402075000000E-00002, 0.46568085727253E+00001, -.29410765827867E+00001, 0.14041803082766E-00003, 0.46429357966050E+00001, -.29527293242954E+00001, 0.63952281132591E-00013, 0.13872776120282E-00001, 0.11652741508696E-00001, 0.14041803076371E-00003
0.21424603500000E-00002, 0.46579946874615E+00001, -.29394160188604E+00001, 0.13909271814943E-00003, 0.46441512506881E+00001, -.29510702233001E+00001, 0.63289826102785E-00013, 0.13843436773402E-00001, 0.11654204439746E-00001, 0.13909271808614E-00003
0.21447132000000E-00002, 0.46646584235785E+00001, -.29369696087142E+00001, 0.13737516849827E-00003, 0.46508364425080E+00001, -.29486239001774E+00001, 0.62756530978611E-00013, 0.13821981070423E-00001, 0.11654291463148E-00001, 0.13737516843551E-00003
0.21469660500000E-00002, 0.46727982497859E+00001, -.29337627660952E+00001, 0.13612433705287E-00003, 0.46589784936902E+00001, -.29454237405717E+00001, 0.62353679055111E-00013, 0.13819756095681E-00001, 0.11660974476460E-00001, 0.13612433699052E-00003
0.21492189000000E-00002, 0.46735372791374E+00001, -.29284790378921E+00001, 0.13546564755881E-00003, 0.46597031741189E+00001, -.29401607957808E+00001, 0.61790145319366E-00013, 0.13834105018575E-00001, 0.11681757888705E-00001, 0.13546564749702E-00003
0.21514717500000E-00002, 0.46545080335158E+00001, -.29183278953312E+00001, 0.13529199380729E-00003, 0.46406522612304E+00001, -.29300476486396E+00001, 0.60871459484371E-00013, 0.13855772285403E-00001, 0.11719753308411E-00001, 0.13529199374641E-00003
0.21537246000000E-00002, 0.46163128922605E+00001, -.29054045925234E+00001, 0.13539873224839E-00003, 0.46024416790310E+00001, -.29171728044610E+00001, 0.59422374831519E-00013, 0.13871213229469E-00001, 0.11768211937607E-00001, 0.13539873218897E-00003
0.21559774500000E-00002, 0.45795443859331E+00001, -.28955320020555E+00001, 0.13532499273994E-00003, 0.45656721262166E+00001, -.29073446453472E+00001, 0.57563410709691E-00013, 0.13872259716508E-00001, 0.11812643291755E-00001, 0.13532499268238E-00003
0.21582303000000E-00002, 0.45652240701810E+00001, -.28945853616062E+00001, 0.13478182431256E-00003, 0.45513602377288E+00001, -.29064296946480E+00001, 0.55849445525380E-00013, 0.13863832452243E-00001, 0.11844333041802E-00001, 0.13478182425671E-00003
0.21604831500000E-00002, 0.45780325352085E+00001, -.29028970278620E+00001, 0.13437043018882E-00003, 0.45641865692582E+00001, -.29147532922643E+00001, 0.54632460756158E-00013, 0.13845965950285E-00001, 0.11856264402286E-00001, 0.13437043013419E-00003
0.21627360000000E-00002, 0.46021045979007E+00001, -.29135480461874E+00001, 0.13451748705204E-00003, 0.45882797817402E+00001, -.29253990198782E+00001, 0.53899088579600E-00013, 0.13824816160531E-00001, 0.11850973690866E-00001, 0.13451748699814E-00003
0.21649888500000E-00002, 0.46189347704323E+00001, -.29194422956497E+00001, 0.13489488436262E-00003, 0.46051257644865E+00001, -.29312786081895E+00001, 0.53812655134266E-00013, 0.13809005945895E-00001, 0.11836312539763E-00001, 0.13489488430881E-00003
0.21672417000000E-00002, 0.46246238782470E+00001, -.29199087099930E+00001, 0.13514271704792E-00003, 0.46108275941494E+00001, -.29317336259949E+00001, 0.54285580583778E-00013, 0.13796284097649E-00001, 0.11824916001854E-00001, 0.13514271699363E-00003
0.21694945500000E-00002, 0.46241893474081E+00001, -.29174848383650E+00001, 0.13508660659469E-00003, 0.46104110454777E+00001, -.29293052201829E+00001, 0.54960202727551E-00013, 0.13778301930365E-00001, 0.11820381817916E-00001, 0.13508660653973E-00003
0.21717474000000E-00002, 0.46193247542644E+00001, -.29118506014073E+00001, 0.13499761580392E-00003, 0.46055644060359E+00001, -.29236736282931E+00001, 0.56170580365506E-00013, 0.13760348228558E-00001, 0.11823026885763E-00001, 0.13499761574774E-00003
0.21740002500000E-00002, 0.46092610653437E+00001, -.29031866211703E+00001, 0.13495879752185E-00003, 0.45955077845289E+00001, -.29150198412668E+00001, 0.58001834799881E-00013, 0.13753280814816E-00001, 0.11833220096479E-00001, 0.13495879746385E-00003
0.21762531000000E-00002, 0.46026283173410E+00001, -.28960550761749E+00001, 0.13503511529405E-00003, 0.45888688903447E+00001, -.29079021346873E+00001, 0.59760136022144E-00013, 0.13759426996352E-00001, 0.11847058512431E-00001, 0.13503511523429E-00003
0.21785059500000E-00002, 0.46086455297908E+00001, -.28949439817591E+00001, 0.13458163876979E-00003, 0.45948684637301E+00001, -.29068033201370E+00001, 0.60971629604505E-00013, 0.13777066060671E-00001, 0.11859338377991E-00001, 0.13458163870882E-00003
0.21807588000000E-00002, 0.46288235463236E+00001, -.29013600637937E+00001, 0.13431729783945E-00003, 0.46150219658987E+00001, -.29132246881645E+00001, 0.61522028973320E-00013, 0.13801580424965E-00001, 0.11864624370836E-00001, 0.13431729777793E-00003
0.21830116500000E-00002, 0.46547441011357E+00001, -.29126390580317E+00001, 0.13440627576758E-00003, 0.46409135865721E+00001, -.29244975278858E+00001, 0.61192058156250E-00013, 0.13830514563582E-00001, 0.11858469854008E-00001, 0.13440627570639E-00003
0.21852645000000E-00002, 0.46704832113735E+00001, -.29217759489721E+00001, 0.13476622960319E-00003, 0.46566166126561E+00001, -.29336205132497E+00001, 0.60634792681575E-00013, 0.13866598717330E-00001, 0.11844564277594E-00001, 0.13476622954255E-00003
0.21875173500000E-00002, 0.46678994283709E+00001, -.29246151811343E+00001, 0.13554516207125E-00003, 0.46539905369832E+00001, -.29364479451053E+00001, 0.60767980876875E-00013, 0.13908891387630E-00001, 0.11832763971023E-00001, 0.13554516201049E-00003
0.21897702000000E-00002, 0.46577680795890E+00001, -.29242419955253E+00001, 0.13683699610230E-00003, 0.46438210696756E+00001, -.29360715768516E+00001, 0.61393778318926E-00013, 0.13947009913393E-00001, 0.11829581326336E-00001, 0.13683699604091E-00003
0.21920230500000E-00002, 0.46515059083194E+00001, -.29248034125729E+00001, 0.13846238486325E-00003, 0.46375330751905E+00001, -.29366397107545E+00001, 0.62222005437550E-00013, 0.13972833128900E-00001, 0.11836298181603E-00001, 0.13846238480103E-00003
0.21942759000000E-00002, 0.46514433967166E+00001, -.29273243885726E+00001, 0.14017029744280E-00003, 0.46374590020518E+00001, -.29391784648083E+00001, 0.63180754542978E-00013, 0.13984394664745E-00001, 0.11854076235686E-00001, 0.14017029737962E-00003
0.21965287500000E-00002, 0.46524854677775E+00001, -.29313475786215E+00001, 0.14177187952700E-00003, 0.46385097004947E+00001, -.29432275796180E+00001, 0.63805979854671E-00013, 0.13975767282781E-00001, 0.11880000996532E-00001, 0.14177187946319E-00003
0.21987816000000E-00002, 0.46457425050290E+00001, -.29338653013084E+00001, 0.14316784843426E-00003, 0.46318032196075E+00001, -.29457701361164E+00001, 0.63874079420265E-00013, 0.13939285421464E-00001, 0.11904834807981E-00001, 0.14316784837039E-00003
0.22010344500000E-00002, 0.46258940634069E+00001, -.29315634837209E+00001, 0.14479764331886E-00003, 0.46120151808348E+00001, -.29434809379277E+00001, 0.63594981298724E-00013, 0.13878882572176E-00001, 0.11917454206804E-00001, 0.14479764325526E-00003
0.22032873000000E-00002, 0.45948610173663E+00001, -.29224764668664E+00001, 0.14555331323363E-00003, 0.45810436435282E+00001, -.29343900978768E+00001, 0.63092729242904E-00013, 0.13817373838061E-00001, 0.11913631010362E-00001, 0.14555331317054E-00003
0.22055401500000E-00002, 0.45627006011885E+00001, -.29092660543479E+00001, 0.14632406619602E-00003, 0.45489222997047E+00001, -.29211681736671E+00001, 0.62367066880181E-00013, 0.13778301483831E-00001, 0.11902119319160E-00001, 0.14632406613365E-00003
0.22077930000000E-00002, 0.45513169908646E+00001, -.29027982314297E+00001, 0.14766802649110E-00003, 0.45375534008512E+00001, -.29146834942151E+00001, 0.61181658541360E-00013, 0.13763590013423E-00001, 0.11885262785462E-00001, 0.14766802642992E-00003
0.22100458500000E-00002, 0.45701979620054E+00001, -.29085773165668E+00001, 0.14836204906266E-00003, 0.45564308063374E+00001, -.29204373323263E+00001, 0.59575253866011E-00013, 0.13767155667977E-00001, 0.11860015759499E-00001, 0.14836204900308E-00003
0.22122987000000E-00002, 0.46011250116797E+00001, -.29186666912694E+00001, 0.14927338260176E-00003, 0.45873289184947E+00001, -.29304955631515E+00001, 0.58271549270469E-00013, 0.13796093185016E-00001, 0.11828871882058E-00001, 0.14927338254349E-00003
0.22145515500000E-00002, 0.46278475117026E+00001, -.29255629459601E+00001, 0.15041216607145E-00003, 0.46139912605411E+00001, -.29373679933829E+00001, 0.58010454351772E-00013, 0.13856251161520E-00001, 0.11805047422833E-00001, 0.15041216601343E-00003
0.22168044000000E-00002, 0.46499676248317E+00001, -.29296860305447E+00001, 0.15132507469963E-00003, 0.46360372410532E+00001, -.29414846946185E+00001, 0.58824904782629E-00013, 0.13930383778410E-00001, 0.11798664073787E-00001, 0.15132507464081E-00003
0.22190572500000E-00002, 0.46695589959196E+00001, -.29336063041700E+00001, 0.15188508503477E-00003, 0.46555670042214E+00001, -.29454182776283E+00001, 0.60121363461689E-00013, 0.13991991698220E-00001, 0.11811973458233E-00001, 0.15188508497465E-00003
0.22213101000000E-00002, 0.46839209790308E+00001, -.29374374810662E+00001, 0.15223227065430E-00003, 0.46698927422575E+00001, -.29492790000786E+00001, 0.61155235188434E-00013, 0.14028236773309E-00001, 0.11841519012351E-00001, 0.15223227059314E-00003
0.22235629500000E-00002, 0.46851244878039E+00001, -.29389655473010E+00001, 0.15242613915770E-00003, 0.46710838135533E+00001, -.29508489249590E+00001, 0.61396286992211E-00013, 0.14040674250571E-00001, 0.11883377657980E-00001, 0.15242613909630E-00003
0.22258158000000E-00002, 0.46659562726991E+00001, -.29350981496667E+00001, 0.15241375233988E-00003, 0.46519281106888E+00001, -.29470298760562E+00001, 0.60969085936116E-00013, 0.14028162010299E-00001, 0.11931726389531E-00001, 0.15241375227891E-00003
0.22280686500000E-00002, 0.46297238632886E+00001, -.29253818576024E+00001, 0.15220361979131E-00003, 0.46157293208324E+00001, -.29373599405035E+00001, 0.60387101162548E-00013, 0.13994542456266E-00001, 0.11978082901077E-00001, 0.15220361973092E-00003
0.22303215000000E-00002, 0.45929655998727E+00001, -.29138759641000E+00001, 0.15185000871479E-00003, 0.45790127098583E+00001, -.29258914862831E+00001, 0.59802105750288E-00013, 0.13952890014370E-00001, 0.12015522183111E-00001, 0.15185000865499E-00003
0.22325743500000E-00002, 0.45713751786689E+00001, -.29056491366250E+00001, 0.15167916061852E-00003, 0.45574520171304E+00001, -.29176929491666E+00001, 0.59239951907318E-00013, 0.13923161538526E-00001, 0.12043812541535E-00001, 0.15167916055928E-00003
0.22348272000000E-00002, 0.45698248529975E+00001, -.29038070237977E+00001, 0.15192121741893E-00003, 0.45559074533361E+00001, -.29158781426540E+00001, 0.58918292685257E-00013, 0.13917399661387E-00001, 0.12071118856357E-00001, 0.15192121736001E-00003
0.22370800500000E-00002, 0.45820879482431E+00001, -.29086253186388E+00001, 0.15200643464543E-00003, 0.45681636435029E+00001, -.29207268217483E+00001, 0.59124609964906E-00013, 0.13924304740240E-00001, 0.12101503109490E-00001, 0.15200643458631E-00003
0.22393329000000E-00002, 0.46049773210026E+00001, -.29189996186656E+00001, 0.15123522795958E-00003, 0.45910507918022E+00001, -.29311264925840E+00001, 0.59658967293809E-00013, 0.13926529200431E-00001, 0.12126873918451E-00001, 0.15123522789992E-00003
0.22415857500000E-00002, 0.46374715455247E+00001, -.29331871426511E+00001, 0.14964444043352E-00003, 0.46235493188781E+00001, -.29453282101032E+00001, 0.59993449626613E-00013, 0.13922226646595E-00001, 0.12141067452092E-00001, 0.14964444037353E-00003
0.22438386000000E-00002, 0.46678097427092E+00001, -.29454559518639E+00001, 0.14730819126331E-00003, 0.46538908679669E+00001, -.29576031388877E+00001, 0.60108585199587E-00013, 0.13918874742279E-00001, 0.12147187023813E-00001, 0.14730819120320E-00003
0.22460914500000E-00002, 0.46826022507792E+00001, -.29515216173963E+00001, 0.14685301154035E-00003, 0.46686855834405E+00001, -.29636722700656E+00001, 0.59993891246020E-00013, 0.13916667338709E-00001, 0.12150652669246E-00001, 0.14685301148036E-00003
0.22483443000000E-00002, 0.46782185359325E+00001, -.29506694290644E+00001, 0.14719860809291E-00003, 0.46643033182680E+00001, -.29628191671375E+00001, 0.59428174441975E-00013, 0.13915217664561E-00001, 0.12149738073103E-00001, 0.14719860803348E-00003
0.22505971500000E-00002, 0.46566494129708E+00001, -.29441001046177E+00001, 0.14702359706677E-00003, 0.46427340058796E+00001, -.29562416647386E+00001, 0.58393764909846E-00013, 0.13915407091233E-00001, 0.12141560120928E-00001, 0.14702359700838E-00003
0.22528500000000E-00002, 0.46272887117325E+00001, -.29349641640249E+00001, 0.14680380964328E-00003, 0.46133717663794E+00001, -.29470877554923E+00001, 0.57316208250782E-00013, 0.13916945353123E-00001, 0.12123591467388E-00001, 0.14680380958596E-00003


==> data/Turbine_Results/cp_plots/Turbine_BodyForces_BC_Wall_Stator2.csv <==
Time,x-Force,y-Force,z-Force,Fp_x,Fp_y,Fp_z,Fv_x,Fv_y,Fv_z
0.00000000000000E+00000, 0.53797156797790E+00001, -.31024494435349E+00001, 0.22108207208800E-00003, 0.53607191253638E+00001, -.31239589715812E+00001, 0.20282640535241E-00013, 0.18996554415155E-00001, 0.21509528046311E-00001, 0.22108207206772E-00003
0.22528500000000E-00005, 0.53910808271925E+00001, -.31139554714483E+00001, 0.22082667969391E-00003, 0.53720650791460E+00001, -.31354192562047E+00001, 0.24994098420867E-00013, 0.19015748046470E-00001, 0.21463784756383E-00001, 0.22082667966892E-00003
0.45057000000000E-00005, 0.54103240292900E+00001, -.31174724259891E+00001, 0.22030201898848E-00003, 0.53912812556443E+00001, -.31389076598779E+00001, 0.26398152447679E-00013, 0.19042773645713E-00001, 0.21435233888793E-00001, 0.22030201896208E-00003
0.67585500000000E-00005, 0.54276905118705E+00001, -.31220803300925E+00001, 0.21742922463594E-00003, 0.54086322011247E+00001, -.31434966241337E+00001, 0.26971321338722E-00013, 0.19058310745882E-00001, 0.21416294041184E-00001, 0.21742922460897E-00003
0.90114000000000E-00005, 0.54381716308439E+00001, -.31341569380418E+00001, 0.21409422422129E-00003, 0.54191213129733E+00001, -.31555574078487E+00001, 0.26338670345510E-00013, 0.19050317870522E-00001, 0.21400469806970E-00001, 0.21409422419495E-00003
0.11264250000000E-00004, 0.54460485274010E+00001, -.31450704121068E+00001, 0.20976715341219E-00003, 0.54270204504871E+00001, -.31664485727987E+00001, 0.24685021013980E-00013, 0.19028076913946E-00001, 0.21378160691917E-00001, 0.20976715338750E-00003
0.13517100000000E-00004, 0.54422331699088E+00001, -.31450633783133E+00001, 0.20558499693281E-00003, 0.54232306018471E+00001, -.31664093685122E+00001, 0.20880695554035E-00013, 0.19002568061729E-00001, 0.21345990198904E-00001, 0.20558499691193E-00003
0.15769950000000E-00004, 0.54141269486880E+00001, -.31344276635724E+00001, 0.20322173131524E-00003, 0.53951528576711E+00001, -.31557291661714E+00001, 0.19225209132099E-00013, 0.18974091016857E-00001, 0.21301502599005E-00001, 0.20322173129602E-00003
0.18022800000000E-00004, 0.53755451783397E+00001, -.31165681430025E+00001, 0.19923194898372E-00003, 0.53566052952260E+00001, -.31378215421583E+00001, 0.20426102124987E-00013, 0.18939883113692E-00001, 0.21253399155853E-00001, 0.19923194896329E-00003
0.20275650000000E-00004, 0.53553618512903E+00001, -.30998598553793E+00001, 0.19231436972967E-00003, 0.53364437374482E+00001, -.31210779844866E+00001, 0.20442515967714E-00013, 0.18918113842079E-00001, 0.21218129107255E-00001, 0.19231436970922E-00003
0.22528500000000E-00004, 0.53635533367854E+00001, -.31005499529502E+00001, 0.18430528228877E-00003, 0.53446368918657E+00001, -.31217463231338E+00001, 0.18002652689494E-00013, 0.18916444919728E-00001, 0.21196370183572E-00001, 0.18430528227077E-00003
0.24781350000000E-00004, 0.53858607608800E+00001, -.31225139487881E+00001, 0.17738678997987E-00003, 0.53669403488190E+00001, -.31436978391262E+00001, 0.17460027809849E-00013, 0.18920412061049E-00001, 0.21183890338131E-00001, 0.17738678996241E-00003
0.27034200000000E-00004, 0.54028926971690E+00001, -.31472399738387E+00001, 0.17392793496190E-00003, 0.53839722244458E+00001, -.31684200692139E+00001, 0.16937272104456E-00013, 0.18920472723225E-00001, 0.21180095375206E-00001, 0.17392793494497E-00003
0.29287050000000E-00004, 0.54117248849708E+00001, -.31570811540315E+00001, 0.17126182188827E-00003, 0.53928042415465E+00001, -.31782636396500E+00001, 0.18550317635836E-00013, 0.18920643424304E-00001, 0.21182485618458E-00001, 0.17126182186972E-00003
0.31539900000000E-00004, 0.54239793026997E+00001, -.31551088933209E+00001, 0.17032755762301E-00003, 0.54050518384589E+00001, -.31762946380582E+00001, 0.20886849983298E-00013, 0.18927464240843E-00001, 0.21185744737273E-00001, 0.17032755760213E-00003
0.33792750000000E-00004, 0.54388395398361E+00001, -.31559987331569E+00001, 0.16944237282497E-00003, 0.54199054348046E+00001, -.31771754648546E+00001, 0.20896672372979E-00013, 0.18934105031457E-00001, 0.21176731697687E-00001, 0.16944237280407E-00003
0.36045600000000E-00004, 0.54498731006010E+00001, -.31643884086990E+00001, 0.16710103969387E-00003, 0.54309401460171E+00001, -.31855401167971E+00001, 0.20604161861778E-00013, 0.18932954583910E-00001, 0.21151708098092E-00001, 0.16710103967327E-00003
0.38298450000000E-00004, 0.54650164036965E+00001, -.31717768302229E+00001, 0.16580023448578E-00003, 0.54460873121817E+00001, -.31929035697088E+00001, 0.20721712549119E-00013, 0.18929091514756E-00001, 0.21126739485971E-00001, 0.16580023446506E-00003
0.40551300000000E-00004, 0.54839761844384E+00001, -.31705336122649E+00001, 0.16174350049559E-00003, 0.54650409374946E+00001, -.31916552773184E+00001, 0.15775230046210E-00013, 0.18935246943820E-00001, 0.21121665053428E-00001, 0.16174350047982E-00003
0.42804150000000E-00004, 0.54882479558467E+00001, -.31606050035653E+00001, 0.15661124684543E-00003, 0.54692981350505E+00001, -.31817375954192E+00001, 0.14004468909268E-00013, 0.18949820796121E-00001, 0.21132591853812E-00001, 0.15661124683142E-00003
0.45057000000000E-00004, 0.54738133322694E+00001, -.31390178185888E+00001, 0.15184590013626E-00003, 0.54548569754407E+00001, -.31601663252995E+00001, 0.16190265055310E-00013, 0.18956356828693E-00001, 0.21148506710653E-00001, 0.15184590012007E-00003
0.47309850000000E-00004, 0.54542915510527E+00001, -.31046988519522E+00001, 0.14882929215165E-00003, 0.54353497414787E+00001, -.31258624237547E+00001, 0.16871246531930E-00013, 0.18941809574016E-00001, 0.21163571802486E-00001, 0.14882929213478E-00003
0.49562700000000E-00004, 0.54337936571684E+00001, -.30694512180452E+00001, 0.14798707238351E-00003, 0.54148793730802E+00001, -.30906235662206E+00001, 0.17913565166565E-00013, 0.18914284088194E-00001, 0.21172348175470E-00001, 0.14798707236560E-00003
0.51815550000000E-00004, 0.54110818243484E+00001, -.30528023163059E+00001, 0.14753247865173E-00003, 0.53921924665455E+00001, -.30739620999481E+00001, 0.14150674631405E-00013, 0.18889357802922E-00001, 0.21159783642297E-00001, 0.14753247863758E-00003
0.54068400000000E-00004, 0.53870780431773E+00001, -.30582555123622E+00001, 0.14430754250029E-00003, 0.53682096661120E+00001, -.30793759117202E+00001, 0.15480666261854E-00013, 0.18868377065306E-00001, 0.21120399358019E-00001, 0.14430754248481E-00003
0.56321250000000E-00004, 0.53643366194272E+00001, -.30767899436619E+00001, 0.13793374118312E-00003, 0.53454825434767E+00001, -.30978648068651E+00001, 0.17502406041200E-00013, 0.18854075950547E-00001, 0.21074863203158E-00001, 0.13793374116562E-00003
0.58574100000000E-00004, 0.53507807023683E+00001, -.31027154721365E+00001, 0.13055546295219E-00003, 0.53319344119810E+00001, -.31237625471995E+00001, 0.22017866346397E-00013, 0.18846290387253E-00001, 0.21047075063068E-00001, 0.13055546293017E-00003
0.60826950000000E-00004, 0.53550089088838E+00001, -.31317655196284E+00001, 0.12316636731013E-00003, 0.53361600996478E+00001, -.31528138194259E+00001, 0.27149721043828E-00013, 0.18848809236026E-00001, 0.21048299797524E-00001, 0.12316636728298E-00003
0.63079800000000E-00004, 0.53764807518135E+00001, -.31522052128205E+00001, 0.11810242143837E-00003, 0.53576107723954E+00001, -.31732750585110E+00001, 0.32638910407824E-00013, 0.18869979418141E-00001, 0.21069845690551E-00001, 0.11810242140573E-00003
0.65332650000000E-00004, 0.54016345308803E+00001, -.31516140128151E+00001, 0.11651162739215E-00003, 0.53827225685093E+00001, -.31727106720156E+00001, 0.28840595928848E-00013, 0.18911962370971E-00001, 0.21096659200518E-00001, 0.11651162736331E-00003
0.67585500000000E-00004, 0.54147839530349E+00001, -.31370765767997E+00001, 0.11404299384887E-00003, 0.53958210662189E+00001, -.31581923383167E+00001, 0.18896127438156E-00013, 0.18962886816004E-00001, 0.21115761516931E-00001, 0.11404299382997E-00003
0.69838350000000E-00004, 0.54188278441872E+00001, -.31295240593457E+00001, 0.11340320312380E-00003, 0.53998202771851E+00001, -.31506449230835E+00001, 0.94403366593505E-00014, 0.19007567002105E-00001, 0.21120863737837E-00001, 0.11340320311436E-00003
0.72091200000000E-00004, 0.54278974798519E+00001, -.31404486730734E+00001, 0.11170859680665E-00003, 0.54088595455583E+00001, -.31615714931953E+00001, 0.40832837612027E-00014, 0.19037934293614E-00001, 0.21122820121846E-00001, 0.11170859680256E-00003
0.74344050000000E-00004, 0.54431220714599E+00001, -.31703187875403E+00001, 0.10746891594458E-00003, 0.54240683368857E+00001, -.31914605617106E+00001, 0.90487824493516E-00014, 0.19053734574201E-00001, 0.21141774170327E-00001, 0.10746891593553E-00003
0.76596900000000E-00004, 0.54571140968612E+00001, -.32082174993872E+00001, 0.10205489820652E-00003, 0.54380551106548E+00001, -.32293995262233E+00001, 0.18443113825051E-00013, 0.19058986206469E-00001, 0.21182026836073E-00001, 0.10205489818808E-00003
0.78849750000000E-00004, 0.54671374322728E+00001, -.32349547854481E+00001, 0.96964291564338E-00004, 0.54480773358929E+00001, -.32561938397228E+00001, 0.27183050990396E-00013, 0.19060096379842E-00001, 0.21239054274760E-00001, 0.96964291537155E-00004
0.81102600000000E-00004, 0.54705194521748E+00001, -.32344909803003E+00001, 0.94016724650670E-00004, 0.54514500401964E+00001, -.32558024844115E+00001, 0.26920455730179E-00013, 0.19069411978375E-00001, 0.21311504111112E-00001, 0.94016724623750E-00004
0.83355450000000E-00004, 0.54677177681081E+00001, -.32129778355449E+00001, 0.89024202535033E-00004, 0.54486254403650E+00001, -.32343783234341E+00001, 0.19284754010260E-00013, 0.19092327743076E-00001, 0.21400487889197E-00001, 0.89024202515748E-00004
0.85608300000000E-00004, 0.54689035460734E+00001, -.31899411131984E+00001, 0.78951240836060E-00004, 0.54497776278959E+00001, -.32114349165138E+00001, 0.19189149055072E-00013, 0.19125918177555E-00001, 0.21493803315462E-00001, 0.78951240816871E-00004
0.87861150000000E-00004, 0.54748479310388E+00001, -.31728573128170E+00001, 0.64684588726831E-00004, 0.54556782913772E+00001, -.31944263832478E+00001, 0.22561729413490E-00013, 0.19169639661524E-00001, 0.21569070430826E-00001, 0.64684588704270E-00004
0.90114000000000E-00004, 0.54673091916537E+00001, -.31541203359697E+00001, 0.53692676362942E-00004, 0.54480929136958E+00001, -.31757406378377E+00001, 0.26561040646302E-00013, 0.19216277957872E-00001, 0.21620301868033E-00001, 0.53692676336381E-00004
0.92366850000000E-00004, 0.54343534372034E+00001, -.31241022777277E+00001, 0.46327231361953E-00004, 0.54151016179916E+00001, -.31457694279645E+00001, 0.24546059222950E-00013, 0.19251819211789E-00001, 0.21667150236775E-00001, 0.46327231337407E-00004
0.94619700000000E-00004, 0.53895256614711E+00001, -.30867851141529E+00001, 0.39181522255975E-00004, 0.53702550856349E+00001, -.31085051968072E+00001, 0.26890234959393E-00013, 0.19270575836185E-00001, 0.21720082654272E-00001, 0.39181522229085E-00004
0.96872550000000E-00004, 0.53578523468582E+00001, -.30584369241962E+00001, 0.37136703017161E-00004, 0.53385770844801E+00001, -.30802109437143E+00001, 0.25259260594224E-00013, 0.19275262378065E-00001, 0.21774019518064E-00001, 0.37136702991902E-00004
0.99125400000000E-00004, 0.53485103908700E+00001, -.30472164067172E+00001, 0.38654961129882E-00004, 0.53292403936863E+00001, -.30690343743745E+00001, 0.22879433930858E-00013, 0.19269997183646E-00001, 0.21817967657282E-00001, 0.38654961107002E-00004
0.10137825000000E-00003, 0.53567634290734E+00001, -.30478693872405E+00001, 0.37942265352296E-00004, 0.53375044423270E+00001, -.30697192057336E+00001, 0.13287047681191E-00013, 0.19258986746309E-00001, 0.21849818493125E-00001, 0.37942265339009E-00004
0.10363110000000E-00003, 0.53803752300631E+00001, -.30589090620874E+00001, 0.36959401748136E-00004, 0.53611216809080E+00001, -.30807930974319E+00001, 0.16474910876710E-00013, 0.19253549155061E-00001, 0.21884035344500E-00001, 0.36959401731661E-00004
0.10588395000000E-00003, 0.54093614752534E+00001, -.30825900678076E+00001, 0.30722734596589E-00004, 0.53901021554375E+00001, -.31045219982667E+00001, 0.14482451521813E-00013, 0.19259319815887E-00001, 0.21931930459029E-00001, 0.30722734582107E-00004
0.10813680000000E-00003, 0.54230944799991E+00001, -.31096936326892E+00001, 0.32244109884405E-00004, 0.54038213789343E+00001, -.31316831228882E+00001, 0.10204705184524E-00013, 0.19273101064834E-00001, 0.21989490199039E-00001, 0.32244109874200E-00004
0.11038965000000E-00003, 0.54187776443613E+00001, -.31255723061108E+00001, 0.38599718014365E-00004, 0.53994825946132E+00001, -.31476195592454E+00001, 0.17992584995633E-00013, 0.19295049748157E-00001, 0.22047253134640E-00001, 0.38599717996373E-00004
0.11264250000000E-00003, 0.54204057661962E+00001, -.31405335987609E+00001, 0.42442249920636E-00004, 0.54010774396058E+00001, -.31626334145204E+00001, 0.16493170568095E-00013, 0.19328326590412E-00001, 0.22099815759476E-00001, 0.42442249904143E-00004
0.11489535000000E-00003, 0.54424735001602E+00001, -.31747951256653E+00001, 0.42918040146758E-00004, 0.54231037488797E+00001, -.31969342767396E+00001, 0.25836077006821E-00013, 0.19369751280446E-00001, 0.22139151074286E-00001, 0.42918040120922E-00004
0.11714820000000E-00003, 0.54669774207747E+00001, -.32216940724135E+00001, 0.40960468652770E-00004, 0.54475670565976E+00001, -.32438718775090E+00001, 0.27566665744084E-00013, 0.19410364177095E-00001, 0.22177805095522E-00001, 0.40960468625204E-00004
0.11940105000000E-00003, 0.54733538621882E+00001, -.32584358026264E+00001, 0.42250787890717E-00004, 0.54539188873681E+00001, -.32806569281560E+00001, 0.27816394459078E-00013, 0.19434974820037E-00001, 0.22221125529599E-00001, 0.42250787862900E-00004
0.12165390000000E-00003, 0.54629868341114E+00001, -.32734869885446E+00001, 0.46527877286545E-00004, 0.54435480838578E+00001, -.32957485485280E+00001, 0.29053272803315E-00013, 0.19438750253636E-00001, 0.22261559983442E-00001, 0.46527877257492E-00004
0.12390675000000E-00003, 0.54527057754549E+00001, -.32706005521773E+00001, 0.54087868242419E-00004, 0.54332675071059E+00001, -.32928949309941E+00001, 0.19846013868793E-00013, 0.19438268348951E-00001, 0.22294378816836E-00001, 0.54087868222573E-00004
0.12615960000000E-00003, 0.54531172406356E+00001, -.32632130992818E+00001, 0.57647928539984E-00004, 0.54336674504425E+00001, -.32855372969909E+00001, 0.10792432170435E-00013, 0.19449790193070E-00001, 0.22324197709152E-00001, 0.57647928529192E-00004
0.12841245000000E-00003, 0.54537750846673E+00001, -.32626344096169E+00001, 0.63772724385131E-00004, 0.54342996915131E+00001, -.32849863866392E+00001, 0.14247764417299E-00013, 0.19475393154133E-00001, 0.22351977022276E-00001, 0.63772724370884E-00004
0.13066530000000E-00003, 0.54404103205026E+00001, -.32623204468501E+00001, 0.73776420929893E-00004, 0.54209051363400E+00001, -.32846931839195E+00001, 0.18131186604418E-00013, 0.19505184162618E-00001, 0.22372737069384E-00001, 0.73776420911762E-00004
0.13291815000000E-00003, 0.54196528981127E+00001, -.32489477323826E+00001, 0.81364453516862E-00004, 0.54001276928026E+00001, -.32713417076075E+00001, 0.25377531087047E-00013, 0.19525205310119E-00001, 0.22393975224855E-00001, 0.81364453491485E-00004
0.13517100000000E-00003, 0.54040009518108E+00001, -.32214997765388E+00001, 0.85664314581464E-00004, 0.53844693347017E+00001, -.32439178086249E+00001, 0.31536402853376E-00013, 0.19531617109156E-00001, 0.22418032086066E-00001, 0.85664314549927E-00004
0.13742385000000E-00003, 0.53952386284601E+00001, -.31858067120567E+00001, 0.89115816859247E-00004, 0.53757122959191E+00001, -.32082473713142E+00001, 0.27984568158530E-00013, 0.19526332540975E-00001, 0.22440659257515E-00001, 0.89115816831262E-00004
0.13967670000000E-00003, 0.53906283420766E+00001, -.31465608122486E+00001, 0.90594812448165E-00004, 0.53711159013505E+00001, -.31690338049061E+00001, 0.20315642900790E-00013, 0.19512440726055E-00001, 0.22472992657449E-00001, 0.90594812427849E-00004
0.14192955000000E-00003, 0.53897474766112E+00001, -.31141511458058E+00001, 0.90183064055123E-00004, 0.53702475753420E+00001, -.31366836143645E+00001, 0.25157207828873E-00013, 0.19499901269278E-00001, 0.22532468558716E-00001, 0.90183064029965E-00004
0.14418240000000E-00003, 0.53918476235760E+00001, -.31018324446192E+00001, 0.90699826216308E-00004, 0.53723472278250E+00001, -.31244511849212E+00001, 0.30682541808293E-00013, 0.19500395751021E-00001, 0.22618740302056E-00001, 0.90699826185625E-00004
0.14643525000000E-00003, 0.53893356382764E+00001, -.31073635447178E+00001, 0.92838268519512E-00004, 0.53698211382877E+00001, -.31300696575814E+00001, 0.34717527560375E-00013, 0.19514499988747E-00001, 0.22706112863606E-00001, 0.92838268484795E-00004
0.14868810000000E-00003, 0.53760648220389E+00001, -.31188253452940E+00001, 0.93299023315584E-00004, 0.53565304600211E+00001, -.31415934884013E+00001, 0.39646236460352E-00013, 0.19534362017776E-00001, 0.22768143107308E-00001, 0.93299023275938E-00004
0.15094095000000E-00003, 0.53577454182727E+00001, -.31337933007402E+00001, 0.89238226227505E-00004, 0.53381976040923E+00001, -.31566015101187E+00001, 0.39329204551133E-00013, 0.19547814180385E-00001, 0.22808209378507E-00001, 0.89238226188176E-00004
0.15319380000000E-00003, 0.53470892394494E+00001, -.31569280351829E+00001, 0.84985341780333E-00004, 0.53275451290944E+00001, -.31797693254949E+00001, 0.37141364646426E-00013, 0.19544110355028E-00001, 0.22841290312057E-00001, 0.84985341743191E-00004
0.15544665000000E-00003, 0.53556294976351E+00001, -.31848377696359E+00001, 0.81375506106567E-00004, 0.53360971305441E+00001, -.32077073403906E+00001, 0.36371795558952E-00013, 0.19532367090963E-00001, 0.22869570754686E-00001, 0.81375506070195E-00004
0.15769950000000E-00003, 0.53830333007992E+00001, -.32089488178938E+00001, 0.76800556437381E-00004, 0.53635024079013E+00001, -.32318345787045E+00001, 0.26889872083766E-00013, 0.19530892897877E-00001, 0.22885760810651E-00001, 0.76800556410491E-00004
0.15995235000000E-00003, 0.54150231114729E+00001, -.32255309361757E+00001, 0.71657307448290E-00004, 0.53954837815121E+00001, -.32484243616651E+00001, 0.15743919882091E-00013, 0.19539329960779E-00001, 0.22893425489407E-00001, 0.71657307432546E-00004
0.16220520000000E-00003, 0.54373842797259E+00001, -.32401742825321E+00001, 0.71712453727651E-00004, 0.54178439096035E+00001, -.32630778985492E+00001, 0.11067701739760E-00013, 0.19540370122466E-00001, 0.22903616017194E-00001, 0.71712453716584E-00004
0.16445805000000E-00003, 0.54479689576349E+00001, -.32575828937841E+00001, 0.75927272277588E-00004, 0.54284375639357E+00001, -.32805094656862E+00001, 0.10052757568208E-00013, 0.19531393699171E-00001, 0.22926571902113E-00001, 0.75927272267535E-00004
0.16671090000000E-00003, 0.54493459823359E+00001, -.32711722927900E+00001, 0.82502705489259E-00004, 0.54298219587034E+00001, -.32941363417672E+00001, 0.12395397123282E-00013, 0.19524023632485E-00001, 0.22964048977254E-00001, 0.82502705476864E-00004
0.16896375000000E-00003, 0.54428857203323E+00001, -.32733677726566E+00001, 0.89278453853855E-00004, 0.54233589858338E+00001, -.32963829799933E+00001, 0.22150038675083E-00013, 0.19526734498504E-00001, 0.23015207336748E-00001, 0.89278453831705E-00004
0.17121660000000E-00003, 0.54262908914243E+00001, -.32641579730899E+00001, 0.92346833167900E-00004, 0.54067508566703E+00001, -.32872281367916E+00001, 0.31306741638005E-00013, 0.19540034754022E-00001, 0.23070163701634E-00001, 0.92346833136593E-00004
0.17346945000000E-00003, 0.54030607760424E+00001, -.32467374327161E+00001, 0.90946759367305E-00004, 0.53834957516989E+00001, -.32698561048572E+00001, 0.32777420469676E-00013, 0.19565024343526E-00001, 0.23118672141170E-00001, 0.90946759334527E-00004
0.17572230000000E-00003, 0.53885629449773E+00001, -.32249688200493E+00001, 0.89821486385479E-00004, 0.53689599280744E+00001, -.32481397267966E+00001, 0.27441577032130E-00013, 0.19603016902977E-00001, 0.23170906747259E-00001, 0.89821486358038E-00004
0.17797515000000E-00003, 0.53959574106575E+00001, -.32035642051299E+00001, 0.88694276744230E-00004, 0.53763091392995E+00001, -.32267948736043E+00001, 0.26501164152977E-00013, 0.19648271358016E-00001, 0.23230668474443E-00001, 0.88694276717729E-00004
0.18022800000000E-00003, 0.54190050440509E+00001, -.31883646625514E+00001, 0.88577748957777E-00004, 0.53993145661057E+00001, -.32116554802271E+00001, 0.22572389388167E-00013, 0.19690477945178E-00001, 0.23290817675712E-00001, 0.88577748935205E-00004
0.18248085000000E-00003, 0.54434165069056E+00001, -.31864100633454E+00001, 0.89814790950028E-00004, 0.54236966869297E+00001, -.32097568919172E+00001, 0.22834334572328E-00013, 0.19719819975927E-00001, 0.23346828571782E-00001, 0.89814790927194E-00004
0.18473370000000E-00003, 0.54665699228049E+00001, -.31970054516292E+00001, 0.91230234736486E-00004, 0.54468354714995E+00001, -.32204110116529E+00001, 0.27378546059872E-00013, 0.19734451305457E-00001, 0.23405560023608E-00001, 0.91230234709107E-00004
0.18698655000000E-00003, 0.54913346374204E+00001, -.32109586372032E+00001, 0.91347360575404E-00004, 0.54715981655434E+00001, -.32344197768669E+00001, 0.30787064869497E-00013, 0.19736471876985E-00001, 0.23461139663710E-00001, 0.91347360544617E-00004
0.18923940000000E-00003, 0.55087208054333E+00001, -.32197683681113E+00001, 0.87124959337115E-00004, 0.54889934908435E+00001, -.32432749299927E+00001, 0.31331025534120E-00013, 0.19727314589821E-00001, 0.23506561881365E-00001, 0.87124959305784E-00004
0.19149225000000E-00003, 0.55079305275407E+00001, -.32171712753030E+00001, 0.79005300035566E-00004, 0.54882200449861E+00001, -.32407130589639E+00001, 0.27488327744574E-00013, 0.19710482554583E-00001, 0.23541783660886E-00001, 0.79005300008077E-00004
0.19374510000000E-00003, 0.54938769577360E+00001, -.32001129640314E+00001, 0.68584916646533E-00004, 0.54741826783702E+00001, -.32236813331646E+00001, 0.16587170849096E-00013, 0.19694279365742E-00001, 0.23568369133242E-00001, 0.68584916629946E-00004
0.19599795000000E-00003, 0.54753301461462E+00001, -.31790442749077E+00001, 0.60280190151795E-00004, 0.54556426378741E+00001, -.32026360555709E+00001, 0.18526886386349E-00013, 0.19687508272132E-00001, 0.23591780663198E-00001, 0.60280190133268E-00004
0.19825080000000E-00003, 0.54549645289076E+00001, -.31674851566345E+00001, 0.54245273071048E-00004, 0.54352694994953E+00001, -.31911011214405E+00001, 0.24380932403991E-00013, 0.19695029412371E-00001, 0.23615964806004E-00001, 0.54245273046667E-00004
0.20050365000000E-00003, 0.54348172099629E+00001, -.31645100698207E+00001, 0.41407820730690E-00004, 0.54151018360242E+00001, -.31881573603614E+00001, 0.24326501482387E-00013, 0.19715373938701E-00001, 0.23647290540695E-00001, 0.41407820706363E-00004
0.20275650000000E-00003, 0.54161251665672E+00001, -.31638197625089E+00001, 0.24267956502863E-00004, 0.53963880317017E+00001, -.31875059863554E+00001, 0.30075657393549E-00013, 0.19737134865449E-00001, 0.23686223846486E-00001, 0.24267956472787E-00004
0.20500935000000E-00003, 0.53976535348701E+00001, -.31638310946355E+00001, 0.11867484797276E-00004, 0.53779063999814E+00001, -.31875564768292E+00001, 0.36889793895768E-00013, 0.19747134888636E-00001, 0.23725382193703E-00001, 0.11867484760386E-00004
0.20726220000000E-00003, 0.53802541189438E+00001, -.31611018966814E+00001, 0.69593244150826E-00005, 0.53605063233036E+00001, -.31848739667411E+00001, 0.40870303804028E-00013, 0.19747795640244E-00001, 0.23772070059743E-00001, 0.69593243742123E-00005
0.20951505000000E-00003, 0.53691306162688E+00001, -.31500105612870E+00001, 0.85178526477889E-00005, 0.53493814024025E+00001, -.31738377273597E+00001, 0.42270574519719E-00013, 0.19749213866282E-00001, 0.23827166072668E-00001, 0.85178526055183E-00005
0.21176790000000E-00003, 0.53700869411055E+00001, -.31352639330785E+00001, 0.15002264410777E-00004, 0.53503322733925E+00001, -.31591477993218E+00001, 0.32467615429998E-00013, 0.19754667713017E-00001, 0.23883866243295E-00001, 0.15002264378309E-00004
0.21402075000000E-00003, 0.53869982409628E+00001, -.31263149506816E+00001, 0.20631322803928E-00004, 0.53672298473982E+00001, -.31502460605225E+00001, 0.14376869497530E-00013, 0.19768393564596E-00001, 0.23931109840905E-00001, 0.20631322789551E-00004
0.21627360000000E-00003, 0.54204972173552E+00001, -.31273198305530E+00001, 0.19336183465829E-00004, 0.54007066803983E+00001, -.31512881271390E+00001, 0.36065964773766E-00014, 0.19790536956862E-00001, 0.23968296585942E-00001, 0.19336183462222E-00004
0.21852645000000E-00003, 0.54615182402055E+00001, -.31349166003755E+00001, 0.18353726809160E-00004, 0.54416971741913E+00001, -.31589160459847E+00001, 0.28906929171450E-00016, 0.19821066014144E-00001, 0.23999445609171E-00001, 0.18353726809132E-00004
0.22077930000000E-00003, 0.54872902856278E+00001, -.31427186519530E+00001, 0.19523606595021E-00004, 0.54674365390346E+00001, -.31667439367566E+00001, 0.83750265239798E-00014, 0.19853746593228E-00001, 0.24025284803590E-00001, 0.19523606586646E-00004
0.22303215000000E-00003, 0.54791831049487E+00001, -.31415115686410E+00001, 0.21242889604029E-00004, 0.54593064769605E+00001, -.31655439708753E+00001, 0.14755499215293E-00013, 0.19876627988180E-00001, 0.24032402234263E-00001, 0.21242889589274E-00004
0.22528500000000E-00003, 0.54463992355045E+00001, -.31283538508204E+00001, 0.19855892643412E-00004, 0.54265204024079E+00001, -.31523792161996E+00001, 0.22227247851022E-00013, 0.19878833096660E-00001, 0.24025365379187E-00001, 0.19855892621184E-00004
0.22753785000000E-00003, 0.54153933945773E+00001, -.31151353523756E+00001, 0.10681384820848E-00004, 0.53955326190834E+00001, -.31391552007596E+00001, 0.25115966582706E-00013, 0.19860775493945E-00001, 0.24019848384011E-00001, 0.10681384795732E-00004
0.22979070000000E-00003, 0.54014302999896E+00001, -.31126192488129E+00001, 0.38169498980775E-00006, 0.53815944472000E+00001, -.31366325594101E+00001, 0.30873340453167E-00013, 0.19835852789609E-00001, 0.24013310597237E-00001, 0.38169495893441E-00006
0.23204355000000E-00003, 0.54009845988138E+00001, -.31170293560863E+00001, -.10001084081247E-00004, 0.53811650004194E+00001, -.31410323399715E+00001, 0.26969691793227E-00013, 0.19819598394423E-00001, 0.24002983885252E-00001, -.10001084108217E-00004
0.23429640000000E-00003, 0.54049324211889E+00001, -.31236804288764E+00001, -.14084213844211E-00004, 0.53851270063252E+00001, -.31476643641517E+00001, 0.23166823521880E-00013, 0.19805414863749E-00001, 0.23983935275378E-00001, -.14084213867377E-00004
0.23654925000000E-00003, 0.54094980626840E+00001, -.31286052896106E+00001, -.12007487877445E-00004, 0.53897157329751E+00001, -.31525531317996E+00001, 0.20483190108315E-00013, 0.19782329708916E-00001, 0.23947842188988E-00001, -.12007487897928E-00004
0.23880210000000E-00003, 0.54105047587065E+00001, -.31272031054308E+00001, -.51345140147051E-00005, 0.53907475345752E+00001, -.31511046702519E+00001, 0.25144938880109E-00013, 0.19757224131302E-00001, 0.23901564821123E-00001, -.51345140398500E-00005
0.24105495000000E-00003, 0.54038963527953E+00001, -.31242531721060E+00001, 0.13188545948740E-00005, 0.53841601292409E+00001, -.31480987431202E+00001, 0.25100489121742E-00013, 0.19736223554371E-00001, 0.23845571014182E-00001, 0.13188545697735E-00005
0.24330780000000E-00003, 0.53957131585477E+00001, -.31262207532871E+00001, 0.77827949522495E-00005, 0.53759950661808E+00001, -.31500039016114E+00001, 0.28584745054994E-00013, 0.19718092366930E-00001, 0.23783148324275E-00001, 0.77827949236648E-00005
0.24556065000000E-00003, 0.53950947480944E+00001, -.31333578602640E+00001, 0.12181109527453E-00004, 0.53754038578860E+00001, -.31570733822001E+00001, 0.26277546828681E-00013, 0.19690890208457E-00001, 0.23715521936118E-00001, 0.12181109501176E-00004
0.24781350000000E-00003, 0.54021653060010E+00001, -.31477076592428E+00001, 0.14088412796862E-00004, 0.53825177939987E+00001, -.31713609152008E+00001, 0.25614268490851E-00013, 0.19647512002356E-00001, 0.23653255958026E-00001, 0.14088412771247E-00004
0.25006635000000E-00003, 0.54120611887013E+00001, -.31697819138748E+00001, 0.11855182890466E-00004, 0.53924609500994E+00001, -.31933803091604E+00001, 0.27245889694783E-00013, 0.19600238601881E-00001, 0.23598395285579E-00001, 0.11855182863220E-00004
0.25231920000000E-00003, 0.54257857652646E+00001, -.31851592184779E+00001, 0.62635191832611E-00005, 0.54062131944872E+00001, -.32087051308799E+00001, 0.23368171483243E-00013, 0.19572570777376E-00001, 0.23545912402012E-00001, 0.62635191598930E-00005
0.25457205000000E-00003, 0.54396182171126E+00001, -.31754976787532E+00001, 0.40375163262554E-00005, 0.54200480493291E+00001, -.31989942639805E+00001, 0.23286680786606E-00013, 0.19570167783485E-00001, 0.23496585227353E-00001, 0.40375163029687E-00005
0.25682490000000E-00003, 0.54457335267135E+00001, -.31405643778662E+00001, 0.52031988138745E-00005, 0.54261579910737E+00001, -.31640124755011E+00001, 0.19822937833766E-00013, 0.19575535639802E-00001, 0.23448097634895E-00001, 0.52031987940516E-00005
0.25907775000000E-00003, 0.54496127888576E+00001, -.31047236445673E+00001, 0.56746864077887E-00005, 0.54300409320448E+00001, -.31281327305774E+00001, 0.10731144732355E-00013, 0.19571856812805E-00001, 0.23409086010182E-00001, 0.56746863970575E-00005
0.26133060000000E-00003, 0.54455293668553E+00001, -.30948727575314E+00001, 0.97501078766356E-00005, 0.54259818170476E+00001, -.31182509639218E+00001, 0.90860429957813E-00014, 0.19547549807744E-00001, 0.23378206390379E-00001, 0.97501078675495E-00005
0.26358345000000E-00003, 0.54142816252441E+00001, -.31046476372485E+00001, 0.16232901534201E-00004, 0.53947802589142E+00001, -.31279919965830E+00001, 0.14213043257564E-00013, 0.19501366329961E-00001, 0.23344359334505E-00001, 0.16232901519988E-00004
0.26583630000000E-00003, 0.53637381175508E+00001, -.31129284278153E+00001, 0.19784830963217E-00004, 0.53442932358280E+00001, -.31362322608309E+00001, 0.16043300975197E-00013, 0.19444881722878E-00001, 0.23303833015616E-00001, 0.19784830947174E-00004
0.26808915000000E-00003, 0.53315504249939E+00001, -.31212656144979E+00001, 0.24864959799163E-00004, 0.53121562613554E+00001, -.31445361873104E+00001, 0.12503420627073E-00013, 0.19394163638494E-00001, 0.23270572812492E-00001, 0.24864959786660E-00004
0.27034200000000E-00003, 0.53447110700021E+00001, -.31337637351670E+00001, 0.31732722031503E-00004, 0.53253427082823E+00001, -.31570087049625E+00001, 0.12466882133701E-00013, 0.19368361719735E-00001, 0.23244969795570E-00001, 0.31732722019036E-00004
0.27259485000000E-00003, 0.53936344839173E+00001, -.31396156015542E+00001, 0.36747636843887E-00004, 0.53742560227307E+00001, -.31628304129259E+00001, 0.11226184541741E-00013, 0.19378461186644E-00001, 0.23214811371657E-00001, 0.36747636832661E-00004
0.27484770000000E-00003, 0.54449456788386E+00001, -.31346847237502E+00001, 0.39087884239130E-00004, 0.54255436280137E+00001, -.31578560328215E+00001, 0.16472229967825E-00013, 0.19402050824834E-00001, 0.23171309071296E-00001, 0.39087884222658E-00004
0.27710055000000E-00003, 0.54759818899253E+00001, -.31323171827967E+00001, 0.37712112228733E-00004, 0.54565780294750E+00001, -.31554198827586E+00001, 0.21159787776898E-00013, 0.19403860450295E-00001, 0.23102699961928E-00001, 0.37712112207573E-00004
0.27935340000000E-00003, 0.54870691841674E+00001, -.31396967303624E+00001, 0.35780413606454E-00004, 0.54676846115658E+00001, -.31627030801578E+00001, 0.17994156671003E-00013, 0.19384572601554E-00001, 0.23006349795328E-00001, 0.35780413588460E-00004
0.28160625000000E-00003, 0.54826217716454E+00001, -.31507588340579E+00001, 0.36418897844309E-00004, 0.54632601467035E+00001, -.31736595355393E+00001, 0.12976737279355E-00013, 0.19361624941927E-00001, 0.22900701481414E-00001, 0.36418897831332E-00004
0.28385910000000E-00003, 0.54681077778555E+00001, -.31607854612753E+00001, 0.36332905616078E-00004, 0.54487757975096E+00001, -.31835958020611E+00001, 0.91252179803329E-00014, 0.19331980345814E-00001, 0.22810340785842E-00001, 0.36332905606953E-00004
0.28611195000000E-00003, 0.54600415566332E+00001, -.31760065917711E+00001, 0.34626943741692E-00004, 0.54407505436236E+00001, -.31987499308985E+00001, 0.10989023284185E-00013, 0.19291013009588E-00001, 0.22743339127402E-00001, 0.34626943730703E-00004
0.28836480000000E-00003, 0.54705702270021E+00001, -.31994461578975E+00001, 0.33018005912936E-00004, 0.54513263332855E+00001, -.32221420713702E+00001, 0.16773414722921E-00013, 0.19243893716573E-00001, 0.22695913472624E-00001, 0.33018005896162E-00004
0.29061765000000E-00003, 0.54898206924624E+00001, -.32145489159154E+00001, 0.33189896328027E-00004, 0.54706225797872E+00001, -.32372125851132E+00001, 0.14918073257787E-00013, 0.19198112675217E-00001, 0.22663669197811E-00001, 0.33189896313109E-00004
0.29287050000000E-00003, 0.55036094842307E+00001, -.32020749953950E+00001, 0.34176490856939E-00004, 0.54844421592628E+00001, -.32247238404837E+00001, 0.14865282666911E-00013, 0.19167324967914E-00001, 0.22648845088692E-00001, 0.34176490842074E-00004
0.29512335000000E-00003, 0.55026809709499E+00001, -.31691620900900E+00001, 0.37750588538267E-00004, 0.54835296223926E+00001, -.31918096313024E+00001, 0.14711687154634E-00013, 0.19151348557227E-00001, 0.22647541212416E-00001, 0.37750588523556E-00004
0.29737620000000E-00003, 0.54836721945642E+00001, -.31421738153510E+00001, 0.41197002266182E-00004, 0.54645308002962E+00001, -.31648171708345E+00001, 0.17514404641961E-00013, 0.19141394268076E-00001, 0.22643355483447E-00001, 0.41197002248668E-00004
0.29962905000000E-00003, 0.54546857563837E+00001, -.31346848615884E+00001, 0.39957240914319E-00004, 0.54355531110193E+00001, -.31572959165344E+00001, 0.19364479057413E-00013, 0.19132645364447E-00001, 0.22611054945984E-00001, 0.39957240894954E-00004
0.30188190000000E-00003, 0.54354779873869E+00001, -.31413948864356E+00001, 0.37519271997828E-00004, 0.54163531329001E+00001, -.31639353058816E+00001, 0.19657223169096E-00013, 0.19124854486815E-00001, 0.22540419445951E-00001, 0.37519271978171E-00004
0.30413475000000E-00003, 0.54335408520305E+00001, -.31483804650460E+00001, 0.34857107367101E-00004, 0.54144238133696E+00001, -.31708327046339E+00001, 0.14642575658618E-00013, 0.19117038660877E-00001, 0.22452239587872E-00001, 0.34857107352458E-00004
0.30638760000000E-00003, 0.54384966398602E+00001, -.31442841185158E+00001, 0.29499835536394E-00004, 0.54193818941848E+00001, -.31666618327470E+00001, 0.12804471939394E-00013, 0.19114745675431E-00001, 0.22377714231231E-00001, 0.29499835523589E-00004
0.30864045000000E-00003, 0.54442318437358E+00001, -.31334955952128E+00001, 0.25129987130256E-00004, 0.54251078322167E+00001, -.31558267573294E+00001, 0.14279356762131E-00013, 0.19124011519086E-00001, 0.22331162116593E-00001, 0.25129987115977E-00004
0.31089330000000E-00003, 0.54551446421368E+00001, -.31286235270797E+00001, 0.19483940969413E-00004, 0.54360044731001E+00001, -.31509248256361E+00001, 0.17758344853753E-00013, 0.19140169036775E-00001, 0.22301298556424E-00001, 0.19483940951655E-00004
0.31314615000000E-00003, 0.54641119870171E+00001, -.31311118001489E+00001, 0.14935066951870E-00004, 0.54449576545940E+00001, -.31533854303604E+00001, 0.23068127653293E-00013, 0.19154332423171E-00001, 0.22273630211505E-00001, 0.14935066928802E-00004
0.31539900000000E-00003, 0.54534840947000E+00001, -.31280193940757E+00001, 0.93730676606182E-00005, 0.54343231514808E+00001, -.31502573890737E+00001, 0.29232971920147E-00013, 0.19160943219172E-00001, 0.22237994997970E-00001, 0.93730676313852E-00005
0.31765185000000E-00003, 0.54236010486363E+00001, -.31137894749212E+00001, 0.55333629805998E-00005, 0.54044408890878E+00001, -.31359894416797E+00001, 0.26225770572941E-00013, 0.19160159548542E-00001, 0.22199966758529E-00001, 0.55333629543740E-00005
0.31990470000000E-00003, 0.53904582494703E+00001, -.31002482762339E+00001, 0.47654431263026E-00005, 0.53713139198651E+00001, -.31224190594122E+00001, 0.19835150630773E-00013, 0.19144329605219E-00001, 0.22170783178325E-00001, 0.47654431064674E-00005
0.32215755000000E-00003, 0.53622828013694E+00001, -.30948609483940E+00001, 0.32745699658697E-00005, 0.53431744918543E+00001, -.31170067526294E+00001, 0.13150607642337E-00013, 0.19108309515101E-00001, 0.22145804235363E-00001, 0.32745699527191E-00005
0.32441040000000E-00003, 0.53427667247309E+00001, -.30879479615757E+00001, 0.15443441863137E-00005, 0.53237001359129E+00001, -.31100644698315E+00001, 0.70058426703445E-00014, 0.19066588818069E-00001, 0.22116508255764E-00001, 0.15443441793079E-00005
0.32666325000000E-00003, 0.53402054593035E+00001, -.30716650046708E+00001, 0.26346631970823E-00006, 0.53211637988971E+00001, -.30937399911010E+00001, 0.46899852794996E-00014, 0.19041660406353E-00001, 0.22074986430149E-00001, 0.26346631501824E-00006
0.32891610000000E-00003, 0.53578163990327E+00001, -.30558511006896E+00001, 0.14480479547354E-00005, 0.53387830589425E+00001, -.30778684844773E+00001, 0.52660183943240E-00014, 0.19033340090182E-00001, 0.22017383787705E-00001, 0.14480479494694E-00005
0.33116895000000E-00003, 0.53862368222439E+00001, -.30537683162951E+00001, 0.30370164010234E-00005, 0.53672144548375E+00001, -.30757217657048E+00001, 0.60912850273029E-00014, 0.19022367406468E-00001, 0.21953449409683E-00001, 0.30370163949321E-00005
0.33342180000000E-00003, 0.54116035087509E+00001, -.30680619362634E+00001, 0.32213758407612E-00005, 0.53926023024346E+00001, -.30899635837286E+00001, 0.10980477864659E-00013, 0.19001206316300E-00001, 0.21901647465216E-00001, 0.32213758297808E-00005
0.33567465000000E-00003, 0.54244634080432E+00001, -.30876310336233E+00001, 0.38733823812389E-00005, 0.54054811343473E+00001, -.31094991462524E+00001, 0.17267666898732E-00013, 0.18982273695856E-00001, 0.21868112629100E-00001, 0.38733823639712E-00005
0.33792750000000E-00003, 0.54186083436680E+00001, -.30959890332197E+00001, 0.39754212899729E-00005, 0.53996330086587E+00001, -.31178377246929E+00001, 0.23313276747387E-00013, 0.18975335009305E-00001, 0.21848691473166E-00001, 0.39754212666596E-00005
0.34018035000000E-00003, 0.53960574322734E+00001, -.30836443992710E+00001, 0.39792825208967E-00005, 0.53770889345409E+00001, -.31054788912912E+00001, 0.24491340278418E-00013, 0.18968497732498E-00001, 0.21834492020277E-00001, 0.39792824964053E-00005
0.34243320000000E-00003, 0.53728593623118E+00001, -.30533163289179E+00001, 0.58344896384691E-00005, 0.53539050387024E+00001, -.30751352437522E+00001, 0.22114418884956E-00013, 0.18954323609451E-00001, 0.21818914834288E-00001, 0.58344896163547E-00005
0.34468605000000E-00003, 0.53660804223101E+00001, -.30142229739572E+00001, 0.78572520227974E-00005, 0.53471305263443E+00001, -.30360273770745E+00001, 0.14227321574494E-00013, 0.18949895965817E-00001, 0.21804403117323E-00001, 0.78572520085701E-00005
0.34693890000000E-00003, 0.53700808017854E+00001, -.29789751955565E+00001, 0.98340107613992E-00005, 0.53511117593256E+00001, -.30007727245882E+00001, 0.63746367005084E-00014, 0.18969042459840E-00001, 0.21797529031699E-00001, 0.98340107550246E-00005
0.34919175000000E-00003, 0.53643699888654E+00001, -.29638068725997E+00001, 0.11701236757246E-00004, 0.53453828443430E+00001, -.29856026196494E+00001, 0.69359823882250E-00014, 0.18987144522452E-00001, 0.21795747049712E-00001, 0.11701236750310E-00004
0.35144460000000E-00003, 0.53556390602639E+00001, -.29728133374521E+00001, 0.13730517930839E-00004, 0.53366627550926E+00001, -.29946036614656E+00001, 0.10077284211708E-00013, 0.18976305171362E-00001, 0.21790324013550E-00001, 0.13730517920762E-00004
0.35369745000000E-00003, 0.53614282241092E+00001, -.29924527779957E+00001, 0.11681704043290E-00004, 0.53424760507352E+00001, -.30142415668819E+00001, 0.16219622644886E-00013, 0.18952173373988E-00001, 0.21788788886156E-00001, 0.11681704027071E-00004
0.35595030000000E-00003, 0.53722217619177E+00001, -.30088761852714E+00001, 0.21067314095813E-00005, 0.53532826554463E+00001, -.30306700238882E+00001, 0.20135578182088E-00013, 0.18939106471474E-00001, 0.21793838616784E-00001, 0.21067313894458E-00005
0.35820315000000E-00003, 0.53711976436532E+00001, -.30243585472149E+00001, -.12516805544547E-00004, 0.53522559776539E+00001, -.30461608884065E+00001, 0.19016671976739E-00013, 0.18941665999357E-00001, 0.21802341191657E-00001, -.12516805563563E-00004
0.36045600000000E-00003, 0.53669347577145E+00001, -.30525077882091E+00001, -.27264347617298E-00004, 0.53479811737462E+00001, -.30743121537007E+00001, 0.19347283488772E-00013, 0.18953583968354E-00001, 0.21804365491565E-00001, -.27264347636645E-00004
0.36270885000000E-00003, 0.53732731541924E+00001, -.30984319261707E+00001, -.40520376226874E-00004, 0.53543031651687E+00001, -.31202262658209E+00001, 0.23817475091024E-00013, 0.18969989023677E-00001, 0.21794339650245E-00001, -.40520376250691E-00004
0.36496170000000E-00003, 0.53816588764406E+00001, -.31494269741524E+00001, -.53570860366339E-00004, 0.53626752954591E+00001, -.31712026762268E+00001, 0.30757426807087E-00013, 0.18983580981554E-00001, 0.21775702074434E-00001, -.53570860397097E-00004
0.36721455000000E-00003, 0.53757875697929E+00001, -.31795900201542E+00001, -.66542293273549E-00004, 0.53568054286572E+00001, -.32013438828152E+00001, 0.32938916285093E-00013, 0.18982141135718E-00001, 0.21753862661010E-00001, -.66542293306488E-00004
0.36946740000000E-00003, 0.53565962137711E+00001, -.31664859444482E+00001, -.75302331435933E-00004, 0.53376257562517E+00001, -.31882265778251E+00001, 0.28020410631335E-00013, 0.18970457519431E-00001, 0.21740633376956E-00001, -.75302331463953E-00004
0.37172025000000E-00003, 0.53347967379189E+00001, -.31075155407478E+00001, -.80030581573471E-00004, 0.53158379391794E+00001, -.31292652744681E+00001, 0.17497614486540E-00013, 0.18958798739458E-00001, 0.21749733720379E-00001, -.80030581590969E-00004
0.37397310000000E-00003, 0.53162106835583E+00001, -.30192110469009E+00001, -.83590332241493E-00004, 0.52972531680224E+00001, -.30409992655619E+00001, 0.10474899823621E-00013, 0.18957515535891E-00001, 0.21788218660951E-00001, -.83590332251968E-00004
0.37622595000000E-00003, 0.53052135912425E+00001, -.29384537040602E+00001, -.85255582212901E-00004, 0.52862468380346E+00001, -.29602954430727E+00001, 0.52103333952666E-00014, 0.18966753207983E-00001, 0.21841739012585E-00001, -.85255582218112E-00004
0.37847880000000E-00003, 0.53069450140539E+00001, -.29126238640156E+00001, -.86309413180173E-00004, 0.52879633514593E+00001, -.29345081161054E+00001, 0.54727913394347E-00014, 0.18981662594587E-00001, 0.21884252089840E-00001, -.86309413185646E-00004
0.38073165000000E-00003, 0.53321430339678E+00001, -.29523030351595E+00001, -.86554333753411E-00004, 0.53131443050066E+00001, -.29742015293777E+00001, 0.98246059517197E-00014, 0.18998728961265E-00001, 0.21898494218208E-00001, -.86554333763235E-00004
0.38298450000000E-00003, 0.53780105966037E+00001, -.30183848933589E+00001, -.87769374401791E-00004, 0.53589870244149E+00001, -.30402739457931E+00001, 0.91014630932113E-00014, 0.19023572188856E-00001, 0.21889052434199E-00001, -.87769374410892E-00004
0.38523735000000E-00003, 0.54223799038503E+00001, -.30719200668406E+00001, -.89379960823803E-00004, 0.54033204199498E+00001, -.30937905166560E+00001, 0.93892778751159E-00014, 0.19059483900549E-00001, 0.21870449815410E-00001, -.89379960833192E-00004
0.38749020000000E-00003, 0.54471884535709E+00001, -.31001870479581E+00001, -.91946625351727E-00004, 0.54280867252470E+00001, -.31220462152124E+00001, 0.11792745879635E-00013, 0.19101728323816E-00001, 0.21859167254220E-00001, -.91946625363520E-00004
0.38974305000000E-00003, 0.54499599419245E+00001, -.31073618031122E+00001, -.92599183379953E-00004, 0.54308235307795E+00001, -.31292261845008E+00001, 0.10807653625182E-00013, 0.19136411144993E-00001, 0.21864381388558E-00001, -.92599183390761E-00004
0.39199590000000E-00003, 0.54427859217797E+00001, -.31044422757069E+00001, -.91256098021088E-00004, 0.54236337052106E+00001, -.31263217424298E+00001, 0.17932013102456E-00013, 0.19152216569081E-00001, 0.21879466722969E-00001, -.91256098039020E-00004
0.39424875000000E-00003, 0.54322008879889E+00001, -.30968067647294E+00001, -.89947805103519E-00004, 0.54130511672923E+00001, -.31186996234969E+00001, 0.24114964938381E-00013, 0.19149720696617E-00001, 0.21892858767468E-00001, -.89947805127634E-00004
0.39650160000000E-00003, 0.54124525498602E+00001, -.30752689745542E+00001, -.88818835149190E-00004, 0.53933122118085E+00001, -.30971608869370E+00001, 0.20133763328048E-00013, 0.19140338051645E-00001, 0.21891912382851E-00001, -.88818835169323E-00004
0.39875445000000E-00003, 0.53807648205892E+00001, -.30394370540159E+00001, -.89238987259288E-00004, 0.53616268665130E+00001, -.30613087720975E+00001, 0.14559744881053E-00013, 0.19137954076179E-00001, 0.21871718081639E-00001, -.89238987273847E-00004
0.40100730000000E-00003, 0.53546791408264E+00001, -.30113946999378E+00001, -.90867462793687E-00004, 0.53355405960095E+00001, -.30332419304908E+00001, 0.12220838073161E-00013, 0.19138544816921E-00001, 0.21847230553030E-00001, -.90867462805908E-00004
0.40326015000000E-00003, 0.53569715428791E+00001, -.30124617170969E+00001, -.89526582096534E-00004, 0.53378457210260E+00001, -.30342912787432E+00001, 0.70657461796293E-00014, 0.19125821853095E-00001, 0.21829561646379E-00001, -.89526582103600E-00004
0.40551300000000E-00003, 0.53853088373738E+00001, -.30389151252274E+00001, -.86775158755466E-00004, 0.53662100697779E+00001, -.30607343504897E+00001, 0.63662891576391E-00014, 0.19098767595869E-00001, 0.21819225262338E-00001, -.86775158761833E-00004
0.40776585000000E-00003, 0.54091936902013E+00001, -.30690973007633E+00001, -.86356186987136E-00004, 0.53901205101453E+00001, -.30909083299048E+00001, 0.62624706011613E-00014, 0.19073180055989E-00001, 0.21811029141543E-00001, -.86356186993398E-00004
0.41001870000000E-00003, 0.54076036498675E+00001, -.30864105816749E+00001, -.86444629235013E-00004, 0.53885403172672E+00001, -.31082094685501E+00001, 0.95838991912197E-00014, 0.19063332600271E-00001, 0.21798886875156E-00001, -.86444629244597E-00004
0.41227155000000E-00003, 0.53949923124176E+00001, -.30923014876607E+00001, -.85355432287669E-00004, 0.53759241904986E+00001, -.31140770094441E+00001, 0.13355425178625E-00013, 0.19068121918979E-00001, 0.21775521783417E-00001, -.85355432301025E-00004
0.41452440000000E-00003, 0.53864125157052E+00001, -.30948013830834E+00001, -.84107623992997E-00004, 0.53673402987428E+00001, -.31165367636118E+00001, 0.13264933139631E-00013, 0.19072216962388E-00001, 0.21735380528451E-00001, -.84107624006262E-00004
0.41677725000000E-00003, 0.53786708697774E+00001, -.30997267235162E+00001, -.83168998438824E-00004, 0.53596037037349E+00001, -.31214220230563E+00001, 0.11979753665499E-00013, 0.19067166042582E-00001, 0.21695299540063E-00001, -.83168998450803E-00004
0.41903010000000E-00003, 0.53762304182680E+00001, -.31109934273083E+00001, -.82779586801986E-00004, 0.53571720937675E+00001, -.31326663741320E+00001, 0.18764385179647E-00013, 0.19058324500427E-00001, 0.21672946823773E-00001, -.82779586820750E-00004
0.42128295000000E-00003, 0.53852548213226E+00001, -.31280769731692E+00001, -.78023395186134E-00004, 0.53661954055554E+00001, -.31497441416288E+00001, 0.29792716399656E-00013, 0.19059415767249E-00001, 0.21667168459531E-00001, -.78023395215926E-00004
0.42353580000000E-00003, 0.53976494387200E+00001, -.31427299976266E+00001, -.69583117782657E-00004, 0.53785761661468E+00001, -.31643920733464E+00001, 0.31532472995748E-00013, 0.19073272573180E-00001, 0.21662075719754E-00001, -.69583117814189E-00004
0.42578865000000E-00003, 0.54062690266955E+00001, -.31451407619770E+00001, -.59970270287010E-00004, 0.53871804051089E+00001, -.31667890587181E+00001, 0.29758109832997E-00013, 0.19088621586615E-00001, 0.21648296741011E-00001, -.59970270316768E-00004
0.42804150000000E-00003, 0.54186327115959E+00001, -.31403624751718E+00001, -.49388733212783E-00004, 0.53995381400828E+00001, -.31619919405066E+00001, 0.21532295506031E-00013, 0.19094571513133E-00001, 0.21629465334825E-00001, -.49388733234315E-00004
0.43029435000000E-00003, 0.54374320542321E+00001, -.31401021278584E+00001, -.40718504063794E-00004, 0.54183472474927E+00001, -.31617171686197E+00001, 0.14707298679295E-00013, 0.19084806739434E-00001, 0.21615040761342E-00001, -.40718504078502E-00004
0.43254720000000E-00003, 0.54520043816346E+00001, -.31430338862625E+00001, -.36332527511708E-00004, 0.54329408239416E+00001, -.31646468512281E+00001, 0.13495543414235E-00013, 0.19063557693072E-00001, 0.21612964965613E-00001, -.36332527525204E-00004
0.43480005000000E-00003, 0.54564824196556E+00001, -.31427958815286E+00001, -.36300375824034E-00004, 0.54374425505427E+00001, -.31644116676891E+00001, 0.13041472352228E-00013, 0.19039869112882E-00001, 0.21615786160490E-00001, -.36300375837076E-00004
0.43705290000000E-00003, 0.54498227109523E+00001, -.31425879282425E+00001, -.36280942971442E-00004, 0.54307995105985E+00001, -.31642047734416E+00001, 0.11348387697307E-00013, 0.19023200353806E-00001, 0.21616845199121E-00001, -.36280942982790E-00004
0.43930575000000E-00003, 0.54258291527757E+00001, -.31384615792033E+00001, -.35019205412971E-00004, 0.54068044380559E+00001, -.31600751639040E+00001, 0.12629987319960E-00013, 0.19024714719796E-00001, 0.21613584700683E-00001, -.35019205425601E-00004
0.44155860000000E-00003, 0.53853379383470E+00001, -.31198939923264E+00001, -.34701213621086E-00004, 0.53662979033137E+00001, -.31414916154652E+00001, 0.19149968550399E-00013, 0.19040035033258E-00001, 0.21597623138818E-00001, -.34701213640236E-00004
0.44381145000000E-00003, 0.53521002173954E+00001, -.30971304995930E+00001, -.37119257232801E-00004, 0.53330475604409E+00001, -.31186945064459E+00001, 0.29065870556825E-00013, 0.19052656954530E-00001, 0.21564006852923E-00001, -.37119257261867E-00004
0.44606430000000E-00003, 0.53405024277513E+00001, -.30945443561187E+00001, -.40517146757510E-00004, 0.53214473627035E+00001, -.31160671655450E+00001, 0.33555669442762E-00013, 0.19055065047746E-00001, 0.21522809426253E-00001, -.40517146791066E-00004
0.44831715000000E-00003, 0.53424130790555E+00001, -.31174382352187E+00001, -.43935833046368E-00004, 0.53233637363013E+00001, -.31389210347615E+00001, 0.33764983015419E-00013, 0.19049342754207E-00001, 0.21482799542751E-00001, -.43935833080133E-00004
0.45057000000000E-00003, 0.53548940791839E+00001, -.31492675231201E+00001, -.46837207486047E-00004, 0.53358570041164E+00001, -.31707203645103E+00001, 0.29790557689881E-00013, 0.19037075067526E-00001, 0.21452841390153E-00001, -.46837207515838E-00004
0.45282285000000E-00003, 0.53755734438313E+00001, -.31697796713292E+00001, -.51279302423986E-00004, 0.53565548766820E+00001, -.31912171085969E+00001, 0.24849245743702E-00013, 0.19018567149292E-00001, 0.21437437267732E-00001, -.51279302448836E-00004
0.45507570000000E-00003, 0.53915818128688E+00001, -.31726400309932E+00001, -.57780345179601E-00004, 0.53725818152802E+00001, -.31940695522126E+00001, 0.21681978619721E-00013, 0.18999997588621E-00001, 0.21429521219468E-00001, -.57780345201283E-00004
0.45732855000000E-00003, 0.54043833484246E+00001, -.31685239966846E+00001, -.64134724038936E-00004, 0.53853883358205E+00001, -.31899315712822E+00001, 0.20704379433107E-00013, 0.18995012604050E-00001, 0.21407574597618E-00001, -.64134724059640E-00004
0.45958140000000E-00003, 0.54215198061506E+00001, -.31650904863747E+00001, -.66464406073247E-00004, 0.54025138807152E+00001, -.31864505623861E+00001, 0.19422906940277E-00013, 0.19005925435451E-00001, 0.21360076011438E-00001, -.66464406092670E-00004
0.46183425000000E-00003, 0.54308906812717E+00001, -.31592012227018E+00001, -.66406699290408E-00004, 0.54118767349312E+00001, -.31805057888364E+00001, 0.15507748795450E-00013, 0.19013946340475E-00001, 0.21304566134537E-00001, -.66406699305915E-00004
0.46408710000000E-00003, 0.54224841846189E+00001, -.31502330106117E+00001, -.65847255736540E-00004, 0.54034769111266E+00001, -.31714947941386E+00001, 0.11910612081949E-00013, 0.19007273492313E-00001, 0.21261783526894E-00001, -.65847255748451E-00004
0.46633995000000E-00003, 0.54040800437386E+00001, -.31419237606390E+00001, -.65182838462396E-00004, 0.53850870764475E+00001, -.31631560554431E+00001, 0.10615356609251E-00013, 0.18992967291152E-00001, 0.21232294804123E-00001, -.65182838473011E-00004
0.46859280000000E-00003, 0.53871936609231E+00001, -.31370142846619E+00001, -.66617992438430E-00004, 0.53682159104236E+00001, -.31582197171700E+00001, 0.14494146486146E-00013, 0.18977750499490E-00001, 0.21205432508091E-00001, -.66617992452924E-00004
0.47084565000000E-00003, 0.53838584535450E+00001, -.31326401031032E+00001, -.71244469720048E-00004, 0.53648862207353E+00001, -.31538146454670E+00001, 0.20026308628097E-00013, 0.18972232809664E-00001, 0.21174542363766E-00001, -.71244469740074E-00004
0.47309850000000E-00003, 0.53971315344061E+00001, -.31278399847585E+00001, -.75111207783763E-00004, 0.53781509373544E+00001, -.31489827727354E+00001, 0.24463899100473E-00013, 0.18980597051755E-00001, 0.21142787976886E-00001, -.75111207808227E-00004
0.47535135000000E-00003, 0.54161439275605E+00001, -.31260912645639E+00001, -.77953612519896E-00004, 0.53971577439089E+00001, -.31472010845807E+00001, 0.25997608304374E-00013, 0.18986183651549E-00001, 0.21109820016787E-00001, -.77953612545894E-00004
0.47760420000000E-00003, 0.54322644967640E+00001, -.31332395766538E+00001, -.80112895466775E-00004, 0.54132880254708E+00001, -.31543188359924E+00001, 0.26351475929499E-00013, 0.18976471293198E-00001, 0.21079259338604E-00001, -.80112895493127E-00004
0.47985705000000E-00003, 0.54472761785301E+00001, -.31527768915582E+00001, -.78335210369810E-00004, 0.54283168940375E+00001, -.31738297138360E+00001, 0.23695278156289E-00013, 0.18959284492641E-00001, 0.21052822277772E-00001, -.78335210393505E-00004
0.48210990000000E-00003, 0.54586168652387E+00001, -.31750248953294E+00001, -.73399005164531E-00004, 0.54396767654993E+00001, -.31960558787241E+00001, 0.19567315850215E-00013, 0.18940099739373E-00001, 0.21030983394680E-00001, -.73399005184098E-00004
0.48436275000000E-00003, 0.54570140619098E+00001, -.31814057764614E+00001, -.67579782071222E-00004, 0.54380966234423E+00001, -.32024241255348E+00001, 0.13271378632431E-00013, 0.18917438467459E-00001, 0.21018349073394E-00001, -.67579782084494E-00004
0.48661560000000E-00003, 0.54457236443835E+00001, -.31658954749910E+00001, -.63384992836369E-00004, 0.54268202625105E+00001, -.31869132847095E+00001, 0.91554986945067E-00014, 0.18903381872920E-00001, 0.21017809718528E-00001, -.63384992845524E-00004
0.48886845000000E-00003, 0.54318157035138E+00001, -.31403045666961E+00001, -.60813596946353E-00004, 0.54129090143159E+00001, -.31613218255364E+00001, 0.10729505809867E-00013, 0.18906689197833E-00001, 0.21017258840257E-00001, -.60813596957082E-00004
0.49112130000000E-00003, 0.54186102220184E+00001, -.31132810007833E+00001, -.63394412885959E-00004, 0.53996967038888E+00001, -.31342818720367E+00001, 0.16199147285555E-00013, 0.18913518129557E-00001, 0.21000871253409E-00001, -.63394412902159E-00004
0.49337415000000E-00003, 0.53996688817596E+00001, -.30809742306652E+00001, -.65976236082818E-00004, 0.53807653635289E+00001, -.31019540862764E+00001, 0.23379859130852E-00013, 0.18903518230629E-00001, 0.20979855611246E-00001, -.65976236106198E-00004
0.49562700000000E-00003, 0.53690425805755E+00001, -.30488701263256E+00001, -.63878201891519E-00004, 0.53501653083455E+00001, -.30698382442711E+00001, 0.26152519174146E-00013, 0.18877272229975E-00001, 0.20968117945429E-00001, -.63878201917671E-00004
0.49787985000000E-00003, 0.53436982648054E+00001, -.30388374080743E+00001, -.61935026157771E-00004, 0.53248478430119E+00001, -.30597987136191E+00001, 0.27131530884464E-00013, 0.18850421793430E-00001, 0.20961305544867E-00001, -.61935026184903E-00004
0.50013270000000E-00003, 0.53425404085593E+00001, -.30634936902051E+00001, -.58805648649566E-00004, 0.53237130037413E+00001, -.30844393155776E+00001, 0.27763798812229E-00013, 0.18827404817963E-00001, 0.20945625372513E-00001, -.58805648677330E-00004
0.50238555000000E-00003, 0.53608846220972E+00001, -.31066575901797E+00001, -.55066950569424E-00004, 0.53420762667735E+00001, -.31275767847981E+00001, 0.28830690214664E-00013, 0.18808355323714E-00001, 0.20919194618404E-00001, -.55066950598255E-00004
0.50463840000000E-00003, 0.53883614861960E+00001, -.31419586312287E+00001, -.51864675677893E-00004, 0.53695586452137E+00001, -.31628483471135E+00001, 0.31131622875346E-00013, 0.18802840982237E-00001, 0.20889715884779E-00001, -.51864675709025E-00004
0.50689125000000E-00003, 0.54222232204564E+00001, -.31594287667086E+00001, -.51469114217324E-00004, 0.54033959437954E+00001, -.31802958874548E+00001, 0.33059946506262E-00013, 0.18827276661012E-00001, 0.20867120746194E-00001, -.51469114250384E-00004
0.50914410000000E-00003, 0.54495454639701E+00001, -.31681583673813E+00001, -.51413657786772E-00004, 0.54306673894187E+00001, -.31890103571347E+00001, 0.29975569301568E-00013, 0.18878074551466E-00001, 0.20851989753392E-00001, -.51413657816747E-00004
0.51139695000000E-00003, 0.54508765466857E+00001, -.31741484625204E+00001, -.51451488025503E-00004, 0.54319563653755E+00001, -.31949900117592E+00001, 0.24785346290172E-00013, 0.18920181310142E-00001, 0.20841549238861E-00001, -.51451488050288E-00004
0.51364980000000E-00003, 0.54202228311359E+00001, -.31686368097172E+00001, -.49585895608514E-00004, 0.54012972175819E+00001, -.31894721827923E+00001, 0.22193075049834E-00013, 0.18925613553922E-00001, 0.20835373075127E-00001, -.49585895630707E-00004
0.51590265000000E-00003, 0.53717775289481E+00001, -.31419464978548E+00001, -.45649513638070E-00004, 0.53528809723647E+00001, -.31627801980351E+00001, 0.21076254119426E-00013, 0.18896556583457E-00001, 0.20833700180291E-00001, -.45649513659147E-00004
0.51815550000000E-00003, 0.53375605636800E+00001, -.31051761472506E+00001, -.39335788184431E-00004, 0.53187042777790E+00001, -.31260050296296E+00001, 0.14721826133210E-00013, 0.18856285900971E-00001, 0.20828882378952E-00001, -.39335788199153E-00004
0.52040835000000E-00003, 0.53409794928393E+00001, -.30876723153021E+00001, -.36341667331478E-00004, 0.53221580291684E+00001, -.31084817553842E+00001, 0.11869411097319E-00013, 0.18821463670889E-00001, 0.20809440082087E-00001, -.36341667343347E-00004
0.52266120000000E-00003, 0.53646133291374E+00001, -.30965894920076E+00001, -.36374120951515E-00004, 0.53458204997365E+00001, -.31173667627741E+00001, 0.88602634689746E-00014, 0.18792829400865E-00001, 0.20777270766474E-00001, -.36374120960375E-00004
0.52491405000000E-00003, 0.53758104677485E+00001, -.31069034236461E+00001, -.41782186612226E-00004, 0.53570441321327E+00001, -.31276466245168E+00001, 0.81452749641199E-00014, 0.18766335615732E-00001, 0.20743200870660E-00001, -.41782186620371E-00004
0.52716690000000E-00003, 0.53586611404133E+00001, -.31009802250401E+00001, -.45568277483665E-00004, 0.53399213475514E+00001, -.31216993501655E+00001, 0.12693612856235E-00013, 0.18739792861902E-00001, 0.20719125125414E-00001, -.45568277496359E-00004
0.52941975000000E-00003, 0.53279090298183E+00001, -.30854791330716E+00001, -.46513419704207E-00004, 0.53091875357759E+00001, -.31061832521803E+00001, 0.23362358285083E-00013, 0.18721494042428E-00001, 0.20704119108706E-00001, -.46513419727570E-00004
0.53167260000000E-00003, 0.53218990920270E+00001, -.30789591018591E+00001, -.46702796567339E-00004, 0.53031787546145E+00001, -.30996527284803E+00001, 0.34010663554319E-00013, 0.18720337412494E-00001, 0.20693626621192E-00001, -.46702796601349E-00004
0.53392545000000E-00003, 0.53586045392678E+00001, -.30961329940419E+00001, -.42462729795867E-00004, 0.53398723144459E+00001, -.31168160098977E+00001, 0.36501930153690E-00013, 0.18732224821903E-00001, 0.20683015855809E-00001, -.42462729832369E-00004
0.53617830000000E-00003, 0.54117373053895E+00001, -.31291826758739E+00001, -.38903974913322E-00004, 0.53929983273676E+00001, -.31498560300898E+00001, 0.36114183141147E-00013, 0.18738978021917E-00001, 0.20673354215932E-00001, -.38903974949436E-00004
0.53843115000000E-00003, 0.54524398743010E+00001, -.31545029040787E+00001, -.37725146680884E-00004, 0.54337000693478E+00001, -.31751711695994E+00001, 0.33990323668880E-00013, 0.18739804953222E-00001, 0.20668265520715E-00001, -.37725146714874E-00004
0.54068400000000E-00003, 0.54799201777777E+00001, -.31644074357356E+00001, -.37974809243625E-00004, 0.54611675334414E+00001, -.31850803514507E+00001, 0.28395619073569E-00013, 0.18752644336300E-00001, 0.20672915715057E-00001, -.37974809272021E-00004
0.54293685000000E-00003, 0.54989140078928E+00001, -.31672612287382E+00001, -.36045519489596E-00004, 0.54801381045557E+00001, -.31879463358604E+00001, 0.23295768410208E-00013, 0.18775903337114E-00001, 0.20685107122151E-00001, -.36045519512891E-00004
0.54518970000000E-00003, 0.55061894809652E+00001, -.31682342105542E+00001, -.30841559888306E-00004, 0.54873989317957E+00001, -.31889401140369E+00001, 0.18301182683178E-00013, 0.18790549169517E-00001, 0.20705903482661E-00001, -.30841559906608E-00004
0.54744255000000E-00003, 0.54972750670586E+00001, -.31660792462622E+00001, -.25475534860989E-00004, 0.54784892057599E+00001, -.31868139996093E+00001, 0.18009758652222E-00013, 0.18785861298707E-00001, 0.20734753347043E-00001, -.25475534878998E-00004
0.54969540000000E-00003, 0.54706993822143E+00001, -.31558774335762E+00001, -.18927879939432E-00004, 0.54519241532895E+00001, -.31766511811002E+00001, 0.19439336247993E-00013, 0.18775228924829E-00001, 0.20773747523942E-00001, -.18927879958871E-00004
0.55194825000000E-00003, 0.54341291320251E+00001, -.31357333169818E+00001, -.15364757315982E-00004, 0.54153522684123E+00001, -.31565499223747E+00001, 0.17384325192391E-00013, 0.18776863612783E-00001, 0.20816605392864E-00001, -.15364757333367E-00004
0.55420110000000E-00003, 0.54031684449963E+00001, -.31119733152852E+00001, -.18360089436925E-00004, 0.53843754509156E+00001, -.31328345701609E+00001, 0.18811620154652E-00013, 0.18792994080649E-00001, 0.20861254875646E-00001, -.18360089455736E-00004
0.55645395000000E-00003, 0.53875875627108E+00001, -.30923519267051E+00001, -.22608303599550E-00004, 0.53687699320569E+00001, -.31132657087141E+00001, 0.16959835146612E-00013, 0.18817630653822E-00001, 0.20913782009053E-00001, -.22608303616510E-00004
0.55870680000000E-00003, 0.53808817518763E+00001, -.30825991612160E+00001, -.28761260424277E-00004, 0.53620351942564E+00001, -.31035728844271E+00001, 0.17913705910667E-00013, 0.18846557619851E-00001, 0.20973723211074E-00001, -.28761260442191E-00004
0.56095965000000E-00003, 0.53800322329167E+00001, -.30933408981979E+00001, -.35861269323786E-00004, 0.53611553909497E+00001, -.31143683761501E+00001, 0.23117860320976E-00013, 0.18876841967016E-00001, 0.21027477952139E-00001, -.35861269346904E-00004
0.56321250000000E-00003, 0.53913222192673E+00001, -.31301754619421E+00001, -.40096830981355E-00004, 0.53724180483444E+00001, -.31512480866107E+00001, 0.28211655697878E-00013, 0.18904170922947E-00001, 0.21072624668596E-00001, -.40096831009566E-00004
0.56546535000000E-00003, 0.54121881643660E+00001, -.31835830873855E+00001, -.40423269544421E-00004, 0.53932627982725E+00001, -.32047038104058E+00001, 0.28029013546639E-00013, 0.18925366093518E-00001, 0.21120723020338E-00001, -.40423269572450E-00004
0.56771820000000E-00003, 0.54364208518147E+00001, -.32358938395217E+00001, -.35333404337984E-00004, 0.54174759501697E+00001, -.32570682605044E+00001, 0.29566489317529E-00013, 0.18944901644987E-00001, 0.21174420982640E-00001, -.35333404367551E-00004
0.56997105000000E-00003, 0.54618018230748E+00001, -.32687474087589E+00001, -.22516715414746E-00004, 0.54428260007440E+00001, -.32899854394425E+00001, 0.23612055335676E-00013, 0.18975822330826E-00001, 0.21238030683516E-00001, -.22516715438358E-00004
0.57222390000000E-00003, 0.54830169715945E+00001, -.32768319727962E+00001, -.77627339426017E-00005, 0.54639972133709E+00001, -.32981359055410E+00001, 0.20472699978119E-00013, 0.19019758223586E-00001, 0.21303932744859E-00001, -.77627339630744E-00005
0.57447675000000E-00003, 0.54878390933607E+00001, -.32699925802333E+00001, 0.42412969868411E-00005, 0.54687721615542E+00001, -.32913639074494E+00001, 0.22421969943413E-00013, 0.19066931806507E-00001, 0.21371327216088E-00001, 0.42412969644191E-00005
0.57672960000000E-00003, 0.54712531391146E+00001, -.32558452224356E+00001, 0.10574499738555E-00004, 0.54521433527828E+00001, -.32772990327938E+00001, 0.17933971794105E-00013, 0.19109786331802E-00001, 0.21453810358168E-00001, 0.10574499720621E-00004
0.57898245000000E-00003, 0.54440574365297E+00001, -.32296624769017E+00001, 0.89761614242974E-00005, 0.54249172271995E+00001, -.32512157561529E+00001, 0.24064337898643E-00013, 0.19140209330121E-00001, 0.21553279251161E-00001, 0.89761614002331E-00005
0.58123530000000E-00003, 0.54250613212985E+00001, -.31891410431616E+00001, 0.29133998309215E-00005, 0.54058934037641E+00001, -.32108137027086E+00001, 0.21953677290514E-00013, 0.19167917534433E-00001, 0.21672659546997E-00001, 0.29133998089678E-00005
0.58348815000000E-00003, 0.54243131090890E+00001, -.31506940280415E+00001, -.26907682132571E-00005, 0.54051089234893E+00001, -.31725049501373E+00001, 0.19685303422056E-00013, 0.19204185599764E-00001, 0.21810922095828E-00001, -.26907682329424E-00005
0.58574100000000E-00003, 0.54251475860089E+00001, -.31268884971901E+00001, -.43251380774056E-00005, 0.54059092916039E+00001, -.31488361619035E+00001, 0.19326050739348E-00013, 0.19238294405016E-00001, 0.21947664713441E-00001, -.43251380967316E-00005
0.58799385000000E-00003, 0.54033034108086E+00001, -.31083571490429E+00001, -.62841816701064E-00005, 0.53840468279022E+00001, -.31304211133423E+00001, 0.19045005614540E-00013, 0.19256582906432E-00001, 0.22063964299455E-00001, -.62841816891514E-00005
0.59024670000000E-00003, 0.53608844978436E+00001, -.30934198197638E+00001, -.12483285185467E-00004, 0.53416162195496E+00001, -.31155781672529E+00001, 0.19109869965053E-00013, 0.19268278293957E-00001, 0.22158347489175E-00001, -.12483285204576E-00004
0.59249955000000E-00003, 0.53201742360164E+00001, -.30924665553117E+00001, -.20568374762342E-00004, 0.53008825267758E+00001, -.31147088648953E+00001, 0.28862177861051E-00013, 0.19291709240666E-00001, 0.22242309583626E-00001, -.20568374791204E-00004
0.59475240000000E-00003, 0.53012067739853E+00001, -.31084693919830E+00001, -.22733232812327E-00004, 0.52818800015094E+00001, -.31307854349225E+00001, 0.36958656247839E-00013, 0.19326772475917E-00001, 0.22316042939506E-00001, -.22733232849286E-00004
0.59700525000000E-00003, 0.53154490582907E+00001, -.31352883702747E+00001, -.23233052310865E-00004, 0.52960852566459E+00001, -.31576784297134E+00001, 0.40287759671123E-00013, 0.19363801644748E-00001, 0.22390059438712E-00001, -.23233052351153E-00004
0.59925810000000E-00003, 0.53621195883233E+00001, -.31633573601399E+00001, -.27707438815814E-00004, 0.53427254259357E+00001, -.31858285591067E+00001, 0.39161783825375E-00013, 0.19394162387665E-00001, 0.22471198966750E-00001, -.27707438854976E-00004
0.60151095000000E-00003, 0.54210979126718E+00001, -.31881102685601E+00001, -.34905052141728E-00004, 0.54016887374189E+00001, -.32106533379060E+00001, 0.29826749623694E-00013, 0.19409175252938E-00001, 0.22543069345921E-00001, -.34905052171554E-00004
0.60376380000000E-00003, 0.54650138528521E+00001, -.32137736063671E+00001, -.42685213053535E-00004, 0.54456013538034E+00001, -.32363720998744E+00001, 0.21470227057590E-00013, 0.19412499048718E-00001, 0.22598493507311E-00001, -.42685213075006E-00004
0.60601665000000E-00003, 0.54788253126719E+00001, -.32389384478354E+00001, -.51421560539048E-00004, 0.54594126873854E+00001, -.32615818980680E+00001, 0.15013603473040E-00013, 0.19412625286433E-00001, 0.22643450232584E-00001, -.51421560554061E-00004
0.60826950000000E-00003, 0.54628395892216E+00001, -.32541310763530E+00001, -.60126708753967E-00004, 0.54434234798652E+00001, -.32768201806199E+00001, 0.19985319290360E-00013, 0.19416109356426E-00001, 0.22689104266844E-00001, -.60126708773952E-00004
0.61052235000000E-00003, 0.54319216890050E+00001, -.32524593316356E+00001, -.67148676784583E-00004, 0.54124932305258E+00001, -.32751980788895E+00001, 0.27547970916203E-00013, 0.19428458479262E-00001, 0.22738747253902E-00001, -.67148676812131E-00004
0.61277520000000E-00003, 0.54092595621781E+00001, -.32282797703104E+00001, -.73569979153751E-00004, 0.53897992601595E+00001, -.32510746259472E+00001, 0.30518661152682E-00013, 0.19460302018632E-00001, 0.22794855636760E-00001, -.73569979184270E-00004
0.61502805000000E-00003, 0.53996533639311E+00001, -.31850917652788E+00001, -.80539487609225E-00004, 0.53801487036362E+00001, -.32079440466866E+00001, 0.32705249806608E-00013, 0.19504660294832E-00001, 0.22852281407887E-00001, -.80539487641930E-00004
0.61728090000000E-00003, 0.53875915452699E+00001, -.31483370807111E+00001, -.90520283624873E-00004, 0.53680601762317E+00001, -.31712434495197E+00001, 0.34411612354932E-00013, 0.19531369038216E-00001, 0.22906368808609E-00001, -.90520283659285E-00004
0.61953375000000E-00003, 0.53671824494256E+00001, -.31362477301935E+00001, -.10157567494311E-00003, 0.53476624078337E+00001, -.31592014146054E+00001, 0.29729544259011E-00013, 0.19520041591921E-00001, 0.22953684411920E-00001, -.10157567497284E-00003
0.62178660000000E-00003, 0.53490136557643E+00001, -.31389544631912E+00001, -.10974661960509E-00003, 0.53295287817373E+00001, -.31619495106332E+00001, 0.32512511459617E-00013, 0.19484874026941E-00001, 0.22995047441971E-00001, -.10974661963760E-00003
0.62403945000000E-00003, 0.53425578363235E+00001, -.31406890873319E+00001, -.11147395960328E-00003, 0.53231113574385E+00001, -.31637209630073E+00001, 0.29395563675948E-00013, 0.19446478884962E-00001, 0.23031875675437E-00001, -.11147395963268E-00003
0.62629230000000E-00003, 0.53478829147391E+00001, -.31330354815187E+00001, -.10509123702054E-00003, 0.53284572148906E+00001, -.31561037895055E+00001, 0.31366075027639E-00013, 0.19425699848468E-00001, 0.23068307986829E-00001, -.10509123705190E-00003
0.62854515000000E-00003, 0.53609639545658E+00001, -.31158109368948E+00001, -.98119927132214E-00004, 0.53415255033855E+00001, -.31389169269962E+00001, 0.28866099253929E-00013, 0.19438451180249E-00001, 0.23105990101397E-00001, -.98119927161080E-00004
0.63079800000000E-00003, 0.53784835503378E+00001, -.31011763965105E+00001, -.96184788051292E-00004, 0.53590102039812E+00001, -.31243140493937E+00001, 0.26591814043081E-00013, 0.19473346356685E-00001, 0.23137652883169E-00001, -.96184788077883E-00004
0.63305085000000E-00003, 0.53979953262790E+00001, -.31047360170401E+00001, -.97748277724623E-00004, 0.53784978436440E+00001, -.31278980952453E+00001, 0.29794322238352E-00013, 0.19497482635047E-00001, 0.23162078205148E-00001, -.97748277754417E-00004
0.63530370000000E-00003, 0.54182903358228E+00001, -.31279751211811E+00001, -.97081036091877E-00004, 0.53987911093376E+00001, -.31511615685738E+00001, 0.27359744063208E-00013, 0.19499226485166E-00001, 0.23186447392629E-00001, -.97081036119237E-00004
0.63755655000000E-00003, 0.54378351713328E+00001, -.31620781337197E+00001, -.96017339351039E-00004, 0.54183374565386E+00001, -.31852911595175E+00001, 0.28345478939913E-00013, 0.19497714794177E-00001, 0.23213025797770E-00001, -.96017339379384E-00004
0.63980940000000E-00003, 0.54546758427450E+00001, -.32008696668254E+00001, -.95694472793826E-00004, 0.54351691942224E+00001, -.32241056970765E+00001, 0.22548979158957E-00013, 0.19506648522559E-00001, 0.23236030251119E-00001, -.95694472816375E-00004
0.64206225000000E-00003, 0.54664575526063E+00001, -.32377025954050E+00001, -.98730600279570E-00004, 0.54469472255309E+00001, -.32609584066761E+00001, 0.13387240136098E-00013, 0.19510327075412E-00001, 0.23255811271160E-00001, -.98730600292957E-00004
0.64431510000000E-00003, 0.54681890003019E+00001, -.32600681381146E+00001, -.10415526963255E-00003, 0.54486913357604E+00001, -.32833522113142E+00001, 0.16405516403907E-00013, 0.19497664541491E-00001, 0.23284073199568E-00001, -.10415526964895E-00003
0.64656795000000E-00003, 0.54540852935070E+00001, -.32580562728419E+00001, -.11209986158179E-00003, 0.54346091768531E+00001, -.32813877141491E+00001, 0.20284745699962E-00013, 0.19476116653895E-00001, 0.23331441307157E-00001, -.11209986160207E-00003
0.64882080000000E-00003, 0.54346559311459E+00001, -.32361570149431E+00001, -.12072568868728E-00003, 0.54152017949055E+00001, -.32595547059432E+00001, 0.28749672648697E-00013, 0.19454136240379E-00001, 0.23397691000031E-00001, -.12072568871603E-00003
0.65107365000000E-00003, 0.54260265947362E+00001, -.32021301367241E+00001, -.12866416588603E-00003, 0.54065896472248E+00001, -.32256049760421E+00001, 0.27994705480509E-00013, 0.19436947511381E-00001, 0.23474839318013E-00001, -.12866416591402E-00003
0.65332650000000E-00003, 0.54252100816206E+00001, -.31611391314502E+00001, -.13532281699801E-00003, 0.54057791268431E+00001, -.31846927437154E+00001, 0.28509527216733E-00013, 0.19430954777484E-00001, 0.23553612265242E-00001, -.13532281702652E-00003
0.65557935000000E-00003, 0.54200126724674E+00001, -.31250677464821E+00001, -.14212321511563E-00003, 0.54005686807133E+00001, -.31486924787008E+00001, 0.31746600358850E-00013, 0.19443991754152E-00001, 0.23624732218651E-00001, -.14212321514738E-00003
0.65783220000000E-00003, 0.54101961366517E+00001, -.31083033191205E+00001, -.14342689033145E-00003, 0.53907201679981E+00001, -.31319877572530E+00001, 0.35189609980583E-00013, 0.19475968653585E-00001, 0.23684438132508E-00001, -.14342689036664E-00003
0.66008505000000E-00003, 0.54089552104321E+00001, -.31113912575311E+00001, -.13866486855188E-00003, 0.53894349468886E+00001, -.31351215458173E+00001, 0.28452652702796E-00013, 0.19520263543496E-00001, 0.23730288286181E-00001, -.13866486858033E-00003
0.66233790000000E-00003, 0.54264594825882E+00001, -.31192111871259E+00001, -.13467251839363E-00003, 0.54068869847367E+00001, -.31429780055876E+00001, 0.20518999180075E-00013, 0.19572497851432E-00001, 0.23766818461631E-00001, -.13467251841415E-00003
0.66459075000000E-00003, 0.54564650653506E+00001, -.31169562194852E+00001, -.13671460586812E-00003, 0.54368390421721E+00001, -.31407682625127E+00001, 0.20717314867156E-00013, 0.19626023178475E-00001, 0.23812043027445E-00001, -.13671460588884E-00003
0.66684360000000E-00003, 0.54833275951909E+00001, -.31111140248805E+00001, -.14047443724115E-00003, 0.54636590637054E+00001, -.31349774332435E+00001, 0.27701955274014E-00013, 0.19668531485472E-00001, 0.23863408363001E-00001, -.14047443726885E-00003
0.66909645000000E-00003, 0.54973095708083E+00001, -.31179091631181E+00001, -.14308813734010E-00003, 0.54776169124048E+00001, -.31418206932408E+00001, 0.25546419182966E-00013, 0.19692658403442E-00001, 0.23911530122674E-00001, -.14308813736565E-00003
0.67134930000000E-00003, 0.55014724038332E+00001, -.31384459118659E+00001, -.14878931487036E-00003, 0.54817744535419E+00001, -.31623876641229E+00001, 0.22633540202629E-00013, 0.19697950291378E-00001, 0.23941752257007E-00001, -.14878931489300E-00003
0.67360215000000E-00003, 0.54981947420390E+00001, -.31581494183002E+00001, -.15479015772995E-00003, 0.54785049574424E+00001, -.31821066152300E+00001, 0.26009294101729E-00013, 0.19689784596592E-00001, 0.23957196929849E-00001, -.15479015775596E-00003
0.67585500000000E-00003, 0.54815657728098E+00001, -.31589483144468E+00001, -.16480953802721E-00003, 0.54618849574398E+00001, -.31829319625909E+00001, 0.23976763874191E-00013, 0.19680815370022E-00001, 0.23983648144046E-00001, -.16480953805118E-00003
0.67810785000000E-00003, 0.54502427498209E+00001, -.31371432462205E+00001, -.17343001200168E-00003, 0.54305635023992E+00001, -.31611674747142E+00001, 0.21314580515976E-00013, 0.19679247421655E-00001, 0.24024228493778E-00001, -.17343001202299E-00003
0.68036070000000E-00003, 0.54142445309949E+00001, -.31078796035209E+00001, -.17874531829445E-00003, 0.53945679173621E+00001, -.31319468462472E+00001, 0.21235722112504E-00013, 0.19676613632812E-00001, 0.24067242726391E-00001, -.17874531831569E-00003
0.68261355000000E-00003, 0.53795595608401E+00001, -.30845211830505E+00001, -.18241218384791E-00003, 0.53598942086597E+00001, -.31086191907865E+00001, 0.17571895177775E-00013, 0.19665352180447E-00001, 0.24098007736056E-00001, -.18241218386548E-00003
0.68486640000000E-00003, 0.53433283335126E+00001, -.30672621057493E+00001, -.18090256744854E-00003, 0.53236668817751E+00001, -.30913808239077E+00001, 0.18710935264820E-00013, 0.19661451737436E-00001, 0.24118718158321E-00001, -.18090256746725E-00003
0.68711925000000E-00003, 0.53123102184539E+00001, -.30569313287828E+00001, -.17728760675175E-00003, 0.52926314979846E+00001, -.30810748658826E+00001, 0.19579861623074E-00013, 0.19678720469334E-00001, 0.24143537099858E-00001, -.17728760677133E-00003
0.68937210000000E-00003, 0.53051734693391E+00001, -.30644909307395E+00001, -.17314578037872E-00003, 0.52854737337125E+00001, -.30886610261446E+00001, 0.18649780513969E-00013, 0.19699735626614E-00001, 0.24170095405061E-00001, -.17314578039737E-00003
0.69162495000000E-00003, 0.53289746756697E+00001, -.30952455991922E+00001, -.17107596322715E-00003, 0.53092633571199E+00001, -.31194312281922E+00001, 0.22973355812073E-00013, 0.19711318549816E-00001, 0.24185629000048E-00001, -.17107596325012E-00003
0.69387780000000E-00003, 0.53679398074355E+00001, -.31338279381053E+00001, -.16639989763629E-00003, 0.53482216054609E+00001, -.31580089624670E+00001, 0.24681666137484E-00013, 0.19718201974668E-00001, 0.24181024361618E-00001, -.16639989766098E-00003
0.69613065000000E-00003, 0.54030742077382E+00001, -.31589355484679E+00001, -.15998638358121E-00003, 0.53833498999195E+00001, -.31831037070277E+00001, 0.21205723564094E-00013, 0.19724307818740E-00001, 0.24168158559792E-00001, -.15998638360242E-00003
0.69838350000000E-00003, 0.54284129179462E+00001, -.31612419535823E+00001, -.15648979144649E-00003, 0.54086845799961E+00001, -.31854047709488E+00001, 0.15904725448604E-00013, 0.19728337950090E-00001, 0.24162817366492E-00001, -.15648979146239E-00003
0.70063635000000E-00003, 0.54437249904117E+00001, -.31449084990928E+00001, -.15375808481675E-00003, 0.54239945372798E+00001, -.31690863008906E+00001, 0.10700175165003E-00013, 0.19730453131959E-00001, 0.24177801797832E-00001, -.15375808482745E-00003
0.70288920000000E-00003, 0.54484583484720E+00001, -.31216501245748E+00001, -.15692557442601E-00003, 0.54287296631539E+00001, -.31458644711930E+00001, 0.73342505155721E-00014, 0.19728685318044E-00001, 0.24214346618164E-00001, -.15692557443335E-00003
0.70514205000000E-00003, 0.54417466804474E+00001, -.31054381381483E+00001, -.16232984466867E-00003, 0.54220217757768E+00001, -.31296907549868E+00001, 0.13684619045702E-00013, 0.19724904670620E-00001, 0.24252616838463E-00001, -.16232984468235E-00003
0.70739490000000E-00003, 0.54268081318775E+00001, -.31023923255661E+00001, -.16685941017477E-00003, 0.54070832337930E+00001, -.31266718067421E+00001, 0.24375024074855E-00013, 0.19724898084468E-00001, 0.24279481176023E-00001, -.16685941019914E-00003
0.70964775000000E-00003, 0.54099057640783E+00001, -.31072433392597E+00001, -.16844722735186E-00003, 0.53901803284684E+00001, -.31315311600633E+00001, 0.27094974951042E-00013, 0.19725435609835E-00001, 0.24287820803525E-00001, -.16844722737895E-00003
0.71190060000000E-00003, 0.53957989577508E+00001, -.31122173303868E+00001, -.16864474064604E-00003, 0.53760715273051E+00001, -.31365009969460E+00001, 0.25086998807771E-00013, 0.19727430445730E-00001, 0.24283666559201E-00001, -.16864474067112E-00003
0.71415345000000E-00003, 0.53859842988440E+00001, -.31143242862966E+00001, -.16739334526888E-00003, 0.53662479506836E+00001, -.31386102299395E+00001, 0.22302293627310E-00013, 0.19736348160374E-00001, 0.24285943642911E-00001, -.16739334529118E-00003
0.71640630000000E-00003, 0.53817708066531E+00001, -.31098644909139E+00001, -.16338241430621E-00003, 0.53620209149355E+00001, -.31341594727633E+00001, 0.25373397449970E-00013, 0.19749891717599E-00001, 0.24294981849420E-00001, -.16338241433158E-00003
0.71865915000000E-00003, 0.53857527981773E+00001, -.30997659174051E+00001, -.15896244645591E-00003, 0.53659904178090E+00001, -.31240656848823E+00001, 0.24296074412022E-00013, 0.19762380368329E-00001, 0.24299767477211E-00001, -.15896244648021E-00003
0.72091200000000E-00003, 0.53948925077260E+00001, -.30926432260167E+00001, -.15392209688453E-00003, 0.53751239362912E+00001, -.31169369909185E+00001, 0.23739082723848E-00013, 0.19768571434820E-00001, 0.24293764901832E-00001, -.15392209690827E-00003
0.72316485000000E-00003, 0.53940368787977E+00001, -.30914052971778E+00001, -.15117323608052E-00003, 0.53742809546362E+00001, -.31156682778776E+00001, 0.17603660376911E-00013, 0.19755924161507E-00001, 0.24262980699832E-00001, -.15117323609812E-00003
0.72541770000000E-00003, 0.53776546281777E+00001, -.30892525559346E+00001, -.14762534009113E-00003, 0.53579199559752E+00001, -.31134613597053E+00001, 0.10772094959858E-00013, 0.19734672202501E-00001, 0.24208803770738E-00001, -.14762534010191E-00003
0.72767055000000E-00003, 0.53698514175584E+00001, -.30834666067905E+00001, -.14007925368226E-00003, 0.53501307783558E+00001, -.31076265319038E+00001, 0.66935526095321E-00014, 0.19720639202627E-00001, 0.24159925113257E-00001, -.14007925368895E-00003
0.72992340000000E-00003, 0.53937824469220E+00001, -.30868222705257E+00001, -.12959802020468E-00003, 0.53740687274812E+00001, -.31109423427385E+00001, 0.57722524968754E-00014, 0.19713719440752E-00001, 0.24120072212855E-00001, -.12959802021045E-00003
0.73217625000000E-00003, 0.54443870478239E+00001, -.31127573063014E+00001, -.11921017061080E-00003, 0.54246806894049E+00001, -.31368414752905E+00001, 0.47917973462913E-00014, 0.19706358418991E-00001, 0.24084168989032E-00001, -.11921017061559E-00003
0.73442910000000E-00003, 0.54881412737304E+00001, -.31490763984914E+00001, -.11379830514737E-00003, 0.54684477876233E+00001, -.31731203775679E+00001, 0.50589762063942E-00014, 0.19693486107109E-00001, 0.24043979076556E-00001, -.11379830515243E-00003
0.73668195000000E-00003, 0.55003678108005E+00001, -.31692171729218E+00001, -.10625860255467E-00003, 0.54806875587007E+00001, -.31932174806662E+00001, 0.32467300714443E-00014, 0.19680252099772E-00001, 0.24000307744360E-00001, -.10625860255791E-00003
0.73893480000000E-00003, 0.54915350388028E+00001, -.31663165539354E+00001, -.98486760597190E-00004, 0.54718651603918E+00001, -.31902847201139E+00001, 0.46441587422075E-00014, 0.19669878411047E-00001, 0.23968166178582E-00001, -.98486760601834E-00004
0.74118765000000E-00003, 0.54812570011063E+00001, -.31534241337485E+00001, -.93235191495811E-00004, 0.54615972440263E+00001, -.31773844871846E+00001, 0.21763674962354E-00014, 0.19659757080042E-00001, 0.23960353436109E-00001, -.93235191497987E-00004
0.74344050000000E-00003, 0.54713578132010E+00001, -.31436956692434E+00001, -.89511455703149E-00004, 0.54517106987206E+00001, -.31676623899239E+00001, 0.70193461684395E-00014, 0.19647114480375E-00001, 0.23966720680499E-00001, -.89511455710169E-00004
0.74569335000000E-00003, 0.54520295005421E+00001, -.31380306779529E+00001, -.86743172379114E-00004, 0.54324021512662E+00001, -.31620010177932E+00001, 0.10882478948774E-00013, 0.19627349275950E-00001, 0.23970339840269E-00001, -.86743172389997E-00004
0.74794620000000E-00003, 0.54196428348745E+00001, -.31265146184326E+00001, -.84794457141980E-00004, 0.54000399554699E+00001, -.31504855596693E+00001, 0.14216155026312E-00013, 0.19602879404613E-00001, 0.23970941236626E-00001, -.84794457156196E-00004
0.75019905000000E-00003, 0.53859707554978E+00001, -.31032969347213E+00001, -.84610398824304E-00004, 0.53663870145272E+00001, -.31272626275065E+00001, 0.11649507556842E-00013, 0.19583740970548E-00001, 0.23965692785180E-00001, -.84610398835953E-00004
0.75245190000000E-00003, 0.53701540649614E+00001, -.30750078821054E+00001, -.84474157298638E-00004, 0.53505727133390E+00001, -.30989571534898E+00001, 0.70141802449924E-00014, 0.19581351622368E-00001, 0.23949271384399E-00001, -.84474157305652E-00004
0.75470475000000E-00003, 0.53707331701369E+00001, -.30539848373367E+00001, -.83581258191861E-00004, 0.53511329552969E+00001, -.30779237905443E+00001, 0.35723749934630E-00014, 0.19600214839920E-00001, 0.23938953207524E-00001, -.83581258195434E-00004
0.75695760000000E-00003, 0.53770474430203E+00001, -.30538136313988E+00001, -.81593192696461E-00004, 0.53574171994824E+00001, -.30777542177921E+00001, 0.78137929333102E-00014, 0.19630243537921E-00001, 0.23940586393250E-00001, -.81593192704275E-00004
0.75921045000000E-00003, 0.53868824078688E+00001, -.30744825128268E+00001, -.78555434653064E-00004, 0.53672232768179E+00001, -.30984125233059E+00001, 0.83101737415456E-00014, 0.19659131050900E-00001, 0.23930010479065E-00001, -.78555434661374E-00004
0.76146330000000E-00003, 0.53995509823598E+00001, -.30981494961283E+00001, -.72564445475909E-00004, 0.53798765389562E+00001, -.31220383743345E+00001, 0.12314441968974E-00013, 0.19674443403638E-00001, 0.23888878206185E-00001, -.72564445488224E-00004
0.76371615000000E-00003, 0.54079341176259E+00001, -.31058657622697E+00001, -.63208176872686E-00004, 0.53882714722074E+00001, -.31297023010402E+00001, 0.13584149848775E-00013, 0.19662645418530E-00001, 0.23836538770516E-00001, -.63208176886270E-00004
0.76596900000000E-00003, 0.54043065941857E+00001, -.30993218045469E+00001, -.54937667302386E-00004, 0.53846847011390E+00001, -.31231291557014E+00001, 0.10120901785222E-00013, 0.19621893046696E-00001, 0.23807351154481E-00001, -.54937667312507E-00004
0.76822185000000E-00003, 0.53989166432801E+00001, -.30953650678491E+00001, -.49307855018855E-00004, 0.53793564591176E+00001, -.31191595078986E+00001, 0.57054595768214E-00014, 0.19560184162489E-00001, 0.23794440049424E-00001, -.49307855024561E-00004
0.77047470000000E-00003, 0.54045111736236E+00001, -.30980473027627E+00001, -.47692233697757E-00004, 0.53850139549557E+00001, -.31218291409934E+00001, 0.37486996475453E-00014, 0.19497218667883E-00001, 0.23781838230692E-00001, -.47692233701506E-00004
0.77272755000000E-00003, 0.54091611194671E+00001, -.30974801119172E+00001, -.45882294603537E-00004, 0.53897089420011E+00001, -.31212476609112E+00001, 0.64184773770529E-00014, 0.19452177465948E-00001, 0.23767548993962E-00001, -.45882294609956E-00004
0.77498040000000E-00003, 0.53986663934985E+00001, -.30986305089725E+00001, -.42220020984037E-00004, 0.53792361734950E+00001, -.31223778065332E+00001, 0.75022456949304E-00014, 0.19430220003443E-00001, 0.23747297560729E-00001, -.42220020991539E-00004
0.77723325000000E-00003, 0.53909683404107E+00001, -.31090061164836E+00001, -.35694005778940E-00004, 0.53715355205175E+00001, -.31327269319811E+00001, 0.11445927852594E-00013, 0.19432819893232E-00001, 0.23720815497589E-00001, -.35694005790386E-00004
0.77948610000000E-00003, 0.54043336293686E+00001, -.31155746067028E+00001, -.28337636820140E-00004, 0.53848780856254E+00001, -.31392631250469E+00001, 0.12914180633249E-00013, 0.19455543743286E-00001, 0.23688518344136E-00001, -.28337636833055E-00004
0.78173895000000E-00003, 0.54157466860362E+00001, -.31035017302165E+00001, -.20446708261385E-00004, 0.53962620950026E+00001, -.31271515801277E+00001, 0.88078239905763E-00014, 0.19484591033559E-00001, 0.23649849911121E-00001, -.20446708270193E-00004
0.78399180000000E-00003, 0.53995989422420E+00001, -.30793482516166E+00001, -.11176204788850E-00004, 0.53800967496411E+00001, -.31029559688650E+00001, 0.89074203096287E-00014, 0.19502192600859E-00001, 0.23607717248394E-00001, -.11176204797758E-00004
0.78624465000000E-00003, 0.53665869385926E+00001, -.30561634076369E+00001, -.73271892583240E-00006, 0.53470764149987E+00001, -.30797302205289E+00001, 0.95607575706862E-00014, 0.19510523593960E-00001, 0.23566812891968E-00001, -.73271893539316E-00006
0.78849750000000E-00003, 0.53428216896689E+00001, -.30383911272501E+00001, 0.60660513385703E-00005, 0.53233078393382E+00001, -.30619222999548E+00001, 0.10984500259184E-00013, 0.19513850330693E-00001, 0.23531172704684E-00001, 0.60660513275858E-00005
0.79075035000000E-00003, 0.53369670583534E+00001, -.30194325314187E+00001, 0.11141014924388E-00004, 0.53174496635277E+00001, -.30429358916792E+00001, 0.11430510526349E-00013, 0.19517394825778E-00001, 0.23503360260533E-00001, 0.11141014912957E-00004
0.79300320000000E-00003, 0.53368781700582E+00001, -.29925824802733E+00001, 0.16996264925533E-00004, 0.53173472549292E+00001, -.30160657612020E+00001, 0.68305340782203E-00014, 0.19530915129031E-00001, 0.23483280928669E-00001, 0.16996264918702E-00004
0.79525605000000E-00003, 0.53319667603077E+00001, -.29654942195273E+00001, 0.21804865840581E-00004, 0.53124229658975E+00001, -.29889542111016E+00001, 0.37799573220477E-00014, 0.19543794410161E-00001, 0.23459991574259E-00001, 0.21804865836801E-00004
0.79750890000000E-00003, 0.53217075121812E+00001, -.29534666009161E+00001, 0.25011867997786E-00004, 0.53021824514924E+00001, -.29768883985889E+00001, 0.68564269902246E-00014, 0.19525060688853E-00001, 0.23421797672842E-00001, 0.25011867990929E-00004
0.79976175000000E-00003, 0.53173170763940E+00001, -.29639958925258E+00001, 0.27603204475894E-00004, 0.52978383496820E+00001, -.29873694342400E+00001, 0.85343589697970E-00014, 0.19478726711968E-00001, 0.23373541714222E-00001, 0.27603204467359E-00004
0.80201460000000E-00003, 0.53336264889178E+00001, -.29993601120510E+00001, 0.30686833109360E-00004, 0.53141827069936E+00001, -.30226871099327E+00001, 0.84379466341418E-00014, 0.19443781924209E-00001, 0.23326997881664E-00001, 0.30686833100922E-00004
0.80426745000000E-00003, 0.53637018508005E+00001, -.30525396779132E+00001, 0.35872306233444E-00004, 0.53442713948209E+00001, -.30758242663278E+00001, 0.15623993912526E-00013, 0.19430455979593E-00001, 0.23284588414550E-00001, 0.35872306217820E-00004
0.80652030000000E-00003, 0.53860133396931E+00001, -.31043952350274E+00001, 0.40633809521891E-00004, 0.53666005421186E+00001, -.31276358858782E+00001, 0.17990169294869E-00013, 0.19412797574472E-00001, 0.23240650850813E-00001, 0.40633809503901E-00004
0.80877315000000E-00003, 0.53902995996247E+00001, -.31339580576440E+00001, 0.42053302111336E-00004, 0.53709201588710E+00001, -.31571578592572E+00001, 0.18614643115507E-00013, 0.19379440753747E-00001, 0.23199801613279E-00001, 0.42053302092721E-00004
0.81102600000000E-00003, 0.53798408881869E+00001, -.31301902148852E+00001, 0.41403791075203E-00004, 0.53604979236207E+00001, -.31533563684782E+00001, 0.16150445659280E-00013, 0.19342964566216E-00001, 0.23166153593012E-00001, 0.41403791059053E-00004
0.81327885000000E-00003, 0.53623906063309E+00001, -.30948441624017E+00001, 0.41585804219173E-00004, 0.53430712744669E+00001, -.31179834810420E+00001, 0.10653066993034E-00013, 0.19319331863953E-00001, 0.23139318640283E-00001, 0.41585804208519E-00004
0.81553170000000E-00003, 0.53447647548739E+00001, -.30486211811639E+00001, 0.43988474151658E-00004, 0.53254543577064E+00001, -.30717289266150E+00001, 0.78344500059914E-00014, 0.19310397167452E-00001, 0.23107745451089E-00001, 0.43988474143823E-00004
0.81778455000000E-00003, 0.53316081558947E+00001, -.30140243207630E+00001, 0.49324706751117E-00004, 0.53122995375268E+00001, -.30370900383650E+00001, 0.69909981043128E-00014, 0.19308618367909E-00001, 0.23065717602047E-00001, 0.49324706744126E-00004
0.82003740000000E-00003, 0.53194671198319E+00001, -.29922278234918E+00001, 0.56283340494010E-00004, 0.53001626793099E+00001, -.30152445040382E+00001, 0.51353493693411E-00014, 0.19304440521999E-00001, 0.23016680546370E-00001, 0.56283340488874E-00004
0.82229025000000E-00003, 0.53035250989923E+00001, -.29739635453556E+00001, 0.64021874531022E-00004, 0.52842294346300E+00001, -.29969334336568E+00001, 0.64763592081925E-00014, 0.19295664362246E-00001, 0.22969888301167E-00001, 0.64021874524546E-00004
0.82454310000000E-00003, 0.52876699367980E+00001, -.29628612015463E+00001, 0.69360772856577E-00004, 0.52683876273703E+00001, -.29857918135532E+00001, 0.62114184356167E-00014, 0.19282309427670E-00001, 0.22930612006967E-00001, 0.69360772850366E-00004
0.82679595000000E-00003, 0.52880156763802E+00001, -.29678754085774E+00001, 0.72278787919150E-00004, 0.52687467331612E+00001, -.29907678866877E+00001, 0.33267888263812E-00014, 0.19268943218954E-00001, 0.22892478110286E-00001, 0.72278787915823E-00004
0.82904880000000E-00003, 0.53233519846026E+00001, -.29902614780839E+00001, 0.73321434872954E-00004, 0.53040852697661E+00001, -.30131067475284E+00001, 0.25181741844381E-00014, 0.19266714836587E-00001, 0.22845269444556E-00001, 0.73321434870435E-00004
0.83130165000000E-00003, 0.53901145552577E+00001, -.30256579618002E+00001, 0.73653571772473E-00004, 0.53708330320054E+00001, -.30484548120766E+00001, 0.81448033269658E-00014, 0.19281523252244E-00001, 0.22796850276373E-00001, 0.73653571764328E-00004
0.83355450000000E-00003, 0.54553408938770E+00001, -.30698706541529E+00001, 0.72092029851807E-00004, 0.54360406266880E+00001, -.30926288189097E+00001, 0.14865885106917E-00013, 0.19300267188950E-00001, 0.22758164756766E-00001, 0.72092029836941E-00004
0.83580735000000E-00003, 0.54827065996086E+00001, -.31080387844239E+00001, 0.71885461208152E-00004, 0.54634022746782E+00001, -.31307640958978E+00001, 0.22166216509042E-00013, 0.19304324930448E-00001, 0.22725311473903E-00001, 0.71885461185985E-00004
0.83806020000000E-00003, 0.54638590394525E+00001, -.31147269054819E+00001, 0.71232995906067E-00004, 0.54445640778635E+00001, -.31374183004169E+00001, 0.27147116069801E-00013, 0.19294961589017E-00001, 0.22691394934942E-00001, 0.71232995878920E-00004
0.84031305000000E-00003, 0.54207008140759E+00001, -.30865690050102E+00001, 0.70549321974246E-00004, 0.54014113094717E+00001, -.31092318213179E+00001, 0.28769486636671E-00013, 0.19289504604198E-00001, 0.22662816307701E-00001, 0.70549321945477E-00004
0.84256590000000E-00003, 0.53780370600823E+00001, -.30495077191410E+00001, 0.70778051532773E-00004, 0.53587482496917E+00001, -.30721435602834E+00001, 0.28318343838344E-00013, 0.19288810390563E-00001, 0.22635841142414E-00001, 0.70778051504455E-00004
0.84481875000000E-00003, 0.53486420810103E+00001, -.30311611572466E+00001, 0.72735761901306E-00004, 0.53293629299238E+00001, -.30537618418696E+00001, 0.21724270396254E-00013, 0.19279151086492E-00001, 0.22600684623026E-00001, 0.72735761879582E-00004
0.84707160000000E-00003, 0.53326655122431E+00001, -.30367041735630E+00001, 0.73915210848073E-00004, 0.53134122605334E+00001, -.30592553937597E+00001, 0.19716269010953E-00013, 0.19253251709741E-00001, 0.22551220196773E-00001, 0.73915210828356E-00004
0.84932445000000E-00003, 0.53228363694986E+00001, -.30487486501408E+00001, 0.73928222225082E-00004, 0.53036138180334E+00001, -.30712366129418E+00001, 0.19614995085324E-00013, 0.19222551465199E-00001, 0.22487962801006E-00001, 0.73928222205467E-00004
0.85157730000000E-00003, 0.53177336189637E+00001, -.30542415353788E+00001, 0.73699599208367E-00004, 0.52985321805057E+00001, -.30766719556103E+00001, 0.22338983841098E-00013, 0.19201438457970E-00001, 0.22430420231475E-00001, 0.73699599186028E-00004
0.85383015000000E-00003, 0.53237723864886E+00001, -.30564735389212E+00001, 0.75177201646201E-00004, 0.53045831217221E+00001, -.30788652034531E+00001, 0.21869146967663E-00013, 0.19189264766468E-00001, 0.22391664531906E-00001, 0.75177201624332E-00004
0.85608300000000E-00003, 0.53405197075387E+00001, -.30602333989754E+00001, 0.78467262361137E-00004, 0.53213368571000E+00001, -.30825997156133E+00001, 0.14577436425271E-00013, 0.19182850438739E-00001, 0.22366316637918E-00001, 0.78467262346560E-00004
0.85833585000000E-00003, 0.53624187004462E+00001, -.30635109547699E+00001, 0.83878066763170E-00004, 0.53432341044756E+00001, -.30858521071724E+00001, 0.50136622084295E-00014, 0.19184595970600E-00001, 0.22341152402481E-00001, 0.83878066758157E-00004
0.86058870000000E-00003, 0.53807600902022E+00001, -.30630099090905E+00001, 0.88874812486051E-00004, 0.53615651945119E+00001, -.30853185298880E+00001, 0.43376311193628E-00014, 0.19194895690251E-00001, 0.22308620797485E-00001, 0.88874812481713E-00004
0.86284155000000E-00003, 0.53872726985250E+00001, -.30606588364816E+00001, 0.94721068546034E-00004, 0.53680661316087E+00001, -.30829394167387E+00001, 0.13789186594977E-00013, 0.19206566916269E-00001, 0.22280580257185E-00001, 0.94721068532245E-00004
0.86509440000000E-00003, 0.53903775069704E+00001, -.30628828060968E+00001, 0.97464376342261E-00004, 0.53711684869057E+00001, -.30851470468680E+00001, 0.19616445569627E-00013, 0.19209020064640E-00001, 0.22264240771208E-00001, 0.97464376322645E-00004
0.86734725000000E-00003, 0.54046112358943E+00001, -.30704370946354E+00001, 0.10168294093829E-00003, 0.53854061158125E+00001, -.30926931581535E+00001, 0.23225323119438E-00013, 0.19205120081826E-00001, 0.22256063518077E-00001, 0.10168294091506E-00003
0.86960010000000E-00003, 0.54261832446934E+00001, -.30775173104584E+00001, 0.10950490827934E-00003, 0.54069872590564E+00001, -.30997573845887E+00001, 0.20742922482380E-00013, 0.19195985636969E-00001, 0.22240074130270E-00001, 0.10950490825859E-00003
0.87185295000000E-00003, 0.54425479207674E+00001, -.30838131086321E+00001, 0.11935746442220E-00003, 0.54233711893330E+00001, -.31060265871599E+00001, 0.21070787734132E-00013, 0.19176731434389E-00001, 0.22213478527785E-00001, 0.11935746440113E-00003
0.87410580000000E-00003, 0.54441570191371E+00001, -.30909453729419E+00001, 0.13203307921281E-00003, 0.54250092195151E+00001, -.31131242521593E+00001, 0.21114884089544E-00013, 0.19147799622007E-00001, 0.22178879217426E-00001, 0.13203307919170E-00003
0.87635865000000E-00003, 0.54260194883599E+00001, -.30955130108532E+00001, 0.14327134024522E-00003, 0.54068968564118E+00001, -.31176580911668E+00001, 0.22860271969876E-00013, 0.19122631948167E-00001, 0.22145080313598E-00001, 0.14327134022236E-00003
0.87861150000000E-00003, 0.53963243649788E+00001, -.30969132197428E+00001, 0.15048383468225E-00003, 0.53772163788056E+00001, -.31190352254926E+00001, 0.21485177823530E-00013, 0.19107986173257E-00001, 0.22122005749725E-00001, 0.15048383466077E-00003
0.88086435000000E-00003, 0.53728877654364E+00001, -.30962009514009E+00001, 0.15658761839406E-00003, 0.53537838027774E+00001, -.31183113352430E+00001, 0.19378661414649E-00013, 0.19103962659003E-00001, 0.22110383842121E-00001, 0.15658761837468E-00003
0.88311720000000E-00003, 0.53650731027530E+00001, -.30947603495558E+00001, 0.16079564903218E-00003, 0.53459613172769E+00001, -.31168630618318E+00001, 0.19681278011509E-00013, 0.19111785476131E-00001, 0.22102712275944E-00001, 0.16079564901250E-00003
0.88537005000000E-00003, 0.53748455834094E+00001, -.31021904150479E+00001, 0.16268963614873E-00003, 0.53557219196771E+00001, -.31242801426618E+00001, 0.22941021991035E-00013, 0.19123663732243E-00001, 0.22089727613964E-00001, 0.16268963612579E-00003
0.88762290000000E-00003, 0.53993373715246E+00001, -.31232506746835E+00001, 0.16491248128752E-00003, 0.53802163966745E+00001, -.31453256819948E+00001, 0.24749379118423E-00013, 0.19120974850179E-00001, 0.22075007311310E-00001, 0.16491248126277E-00003
0.88987575000000E-00003, 0.54250924407452E+00001, -.31479169094446E+00001, 0.16450536325839E-00003, 0.54059868654236E+00001, -.31699725955636E+00001, 0.25425827690427E-00013, 0.19105575321533E-00001, 0.22055686118935E-00001, 0.16450536323297E-00003
0.89212860000000E-00003, 0.54386075248907E+00001, -.31646296400806E+00001, 0.15944123268287E-00003, 0.54195232922977E+00001, -.31866631191793E+00001, 0.26170264016957E-00013, 0.19084232593036E-00001, 0.22033479098697E-00001, 0.15944123265670E-00003
0.89438145000000E-00003, 0.54414644020497E+00001, -.31718204670103E+00001, 0.15263513382276E-00003, 0.54223949111682E+00001, -.31938268585394E+00001, 0.24940513149424E-00013, 0.19069490881533E-00001, 0.22006391529107E-00001, 0.15263513379782E-00003
0.89663430000000E-00003, 0.54403356883687E+00001, -.31673931477450E+00001, 0.14740085256233E-00003, 0.54212608074886E+00001, -.31893757403729E+00001, 0.26875934676718E-00013, 0.19074880880082E-00001, 0.21982592627962E-00001, 0.14740085253546E-00003
0.89888715000000E-00003, 0.54344131192282E+00001, -.31483351603616E+00001, 0.14367588857992E-00003, 0.54153127321212E+00001, -.31703055507637E+00001, 0.31305153928925E-00013, 0.19100387106983E-00001, 0.21970390402176E-00001, 0.14367588854861E-00003
0.90114000000000E-00003, 0.54242648460057E+00001, -.31251726930359E+00001, 0.14223962963742E-00003, 0.54051379584892E+00001, -.31471339884459E+00001, 0.34951503155569E-00013, 0.19126887516483E-00001, 0.21961295409985E-00001, 0.14223962960247E-00003
0.90339285000000E-00003, 0.54135770743826E+00001, -.31135194348981E+00001, 0.14141620768304E-00003, 0.53944471740461E+00001, -.31354606191576E+00001, 0.39738462278622E-00013, 0.19129900336565E-00001, 0.21941184259518E-00001, 0.14141620764330E-00003
0.90564570000000E-00003, 0.54031512006518E+00001, -.31135600469060E+00001, 0.14255606227360E-00003, 0.53840421500624E+00001, -.31354616869803E+00001, 0.38187067390859E-00013, 0.19109050589369E-00001, 0.21901640074244E-00001, 0.14255606223542E-00003
0.90789855000000E-00003, 0.53946163684611E+00001, -.31167559420208E+00001, 0.14736674875439E-00003, 0.53755421629734E+00001, -.31386042348091E+00001, 0.30779412778409E-00013, 0.19074205487737E-00001, 0.21848292788317E-00001, 0.14736674872361E-00003
0.91015140000000E-00003, 0.53889627975556E+00001, -.31189867788979E+00001, 0.15261222593544E-00003, 0.53699303690288E+00001, -.31407871801182E+00001, 0.20102507511510E-00013, 0.19032428526782E-00001, 0.21800401220250E-00001, 0.15261222591533E-00003
0.91240425000000E-00003, 0.53866484992317E+00001, -.31243550837344E+00001, 0.15755303275378E-00003, 0.53676599127746E+00001, -.31461201927946E+00001, 0.14798967412440E-00013, 0.18988586457088E-00001, 0.21765109060206E-00001, 0.15755303273898E-00003
0.91465710000000E-00003, 0.53875054047524E+00001, -.31381344043611E+00001, 0.16212462263059E-00003, 0.53685534714888E+00001, -.31598687582427E+00001, 0.13611544221017E-00013, 0.18951933263581E-00001, 0.21734353881530E-00001, 0.16212462261697E-00003
0.91690995000000E-00003, 0.53903593519611E+00001, -.31593598893621E+00001, 0.16091423271063E-00003, 0.53714258250459E+00001, -.31810614405130E+00001, 0.17789714058400E-00013, 0.18933526915255E-00001, 0.21701551150922E-00001, 0.16091423269284E-00003
0.91916280000000E-00003, 0.53962395044023E+00001, -.31809831910870E+00001, 0.15690058624333E-00003, 0.53773000876237E+00001, -.32026472472476E+00001, 0.22259090051581E-00013, 0.18939416778575E-00001, 0.21664056160609E-00001, 0.15690058622107E-00003
0.92141565000000E-00003, 0.54107810079259E+00001, -.32004686580226E+00001, 0.15272972244456E-00003, 0.53918185560053E+00001, -.32220980236344E+00001, 0.26645999970288E-00013, 0.18962451920597E-00001, 0.21629365611824E-00001, 0.15272972241791E-00003
0.92366850000000E-00003, 0.54397983056542E+00001, -.32241505130148E+00001, 0.15075103442656E-00003, 0.54208172173577E+00001, -.32457533538156E+00001, 0.26873050203818E-00013, 0.18981088296518E-00001, 0.21602840800833E-00001, 0.15075103439969E-00003
0.92592135000000E-00003, 0.54850304215218E+00001, -.32569711252097E+00001, 0.15046926945572E-00003, 0.54660454935374E+00001, -.32785463279947E+00001, 0.27492981935404E-00013, 0.18984927984370E-00001, 0.21575202784929E-00001, 0.15046926942822E-00003
0.92817420000000E-00003, 0.55417151500093E+00001, -.32933719026534E+00001, 0.14973538535606E-00003, 0.55227331454167E+00001, -.33149143006795E+00001, 0.25330880301503E-00013, 0.18982004592618E-00001, 0.21542398026090E-00001, 0.14973538533073E-00003
0.93042705000000E-00003, 0.55857205871844E+00001, -.33073061309051E+00001, 0.14762704373342E-00003, 0.55667464959308E+00001, -.33288203773458E+00001, 0.20287936477845E-00013, 0.18974091253623E-00001, 0.21514246440756E-00001, 0.14762704371314E-00003
0.93267990000000E-00003, 0.55896335557868E+00001, -.32711250470485E+00001, 0.14638621951669E-00003, 0.55706671980385E+00001, -.32926233324731E+00001, 0.16937669335580E-00013, 0.18966357748349E-00001, 0.21498285424625E-00001, 0.14638621949976E-00003
0.93493275000000E-00003, 0.55530026292694E+00001, -.31995486370002E+00001, 0.14569452186408E-00003, 0.55340351522203E+00001, -.32210360758801E+00001, 0.17772212886233E-00013, 0.18967477049121E-00001, 0.21487438879896E-00001, 0.14569452184631E-00003
0.93718560000000E-00003, 0.54958389200160E+00001, -.31354884759318E+00001, 0.14530899752093E-00003, 0.54768718874801E+00001, -.31569607017248E+00001, 0.22232687498238E-00013, 0.18967032535895E-00001, 0.21472225793029E-00001, 0.14530899749870E-00003
0.93943845000000E-00003, 0.54412041953814E+00001, -.30967560008594E+00001, 0.14529392072841E-00003, 0.54222590228445E+00001, -.31182042606330E+00001, 0.28987105433910E-00013, 0.18945172536894E-00001, 0.21448259773617E-00001, 0.14529392069942E-00003
0.94169130000000E-00003, 0.53944692505783E+00001, -.30702367641151E+00001, 0.14673998026153E-00003, 0.53755691912818E+00001, -.30916601947427E+00001, 0.32543685543458E-00013, 0.18900059296513E-00001, 0.21423430627552E-00001, 0.14673998022898E-00003
0.94394415000000E-00003, 0.53493897806357E+00001, -.30520430002661E+00001, 0.15050996450609E-00003, 0.53305436044486E+00001, -.30734433305907E+00001, 0.28906196641803E-00013, 0.18846176187133E-00001, 0.21400330324567E-00001, 0.15050996447719E-00003
0.94619700000000E-00003, 0.53162553019155E+00001, -.30550810513694E+00001, 0.15587907018438E-00003, 0.52974546333370E+00001, -.30764562885853E+00001, 0.26711364150580E-00013, 0.18800668578563E-00001, 0.21375237215840E-00001, 0.15587907015767E-00003
0.94844985000000E-00003, 0.53102936381320E+00001, -.30761312406307E+00001, 0.16320577793058E-00003, 0.52915215149989E+00001, -.30974786478037E+00001, 0.26197215829899E-00013, 0.18772123133122E-00001, 0.21347407172997E-00001, 0.16320577790438E-00003
0.95070270000000E-00003, 0.53254986692979E+00001, -.30911989355442E+00001, 0.17157326705291E-00003, 0.53067295064286E+00001, -.31125192917807E+00001, 0.28312782369160E-00013, 0.18769162869292E-00001, 0.21320356236567E-00001, 0.17157326702460E-00003
0.95295555000000E-00003, 0.53458358955250E+00001, -.30876175348365E+00001, 0.17759715745108E-00003, 0.53270392276558E+00001, -.31089163852625E+00001, 0.26131076013504E-00013, 0.18796667869170E-00001, 0.21298850425994E-00001, 0.17759715742495E-00003
0.95520840000000E-00003, 0.53620811275535E+00001, -.30739977529568E+00001, 0.18071557437848E-00003, 0.53432429061953E+00001, -.30952864394338E+00001, 0.20293424834265E-00013, 0.18838221358278E-00001, 0.21288686477046E-00001, 0.18071557435818E-00003
0.95746125000000E-00003, 0.53710576791004E+00001, -.30632510683793E+00001, 0.18332902552781E-00003, 0.53521892939388E+00001, -.30845352156144E+00001, 0.19430118871982E-00013, 0.18868385161590E-00001, 0.21284147235134E-00001, 0.18332902550838E-00003
0.95971410000000E-00003, 0.53780084679723E+00001, -.30614852209523E+00001, 0.18763730021772E-00003, 0.53591365536539E+00001, -.30827575128470E+00001, 0.17106254925826E-00013, 0.18871914318419E-00001, 0.21272291894755E-00001, 0.18763730020061E-00003
0.96196695000000E-00003, 0.53878410131722E+00001, -.30729087302718E+00001, 0.18934145758924E-00003, 0.53689894109528E+00001, -.30941684502767E+00001, 0.16156185705398E-00013, 0.18851602219368E-00001, 0.21259720004864E-00001, 0.18934145757309E-00003
0.96421980000000E-00003, 0.53968759377744E+00001, -.30996292471509E+00001, 0.18888937508853E-00003, 0.53780569457420E+00001, -.31208892348059E+00001, 0.17918977508414E-00013, 0.18818992032456E-00001, 0.21259987655070E-00001, 0.18888937507061E-00003
0.96647265000000E-00003, 0.54025490163126E+00001, -.31352977271288E+00001, 0.18738159303863E-00003, 0.53837617016523E+00001, -.31565725827648E+00001, 0.22255259292717E-00013, 0.18787314660353E-00001, 0.21274855636001E-00001, 0.18738159301637E-00003
0.96872550000000E-00003, 0.54091789858063E+00001, -.31691915089861E+00001, 0.18415024633494E-00003, 0.53904093565246E+00001, -.31904886263543E+00001, 0.24607174137558E-00013, 0.18769629281742E-00001, 0.21297117368220E-00001, 0.18415024631033E-00003
0.97097835000000E-00003, 0.54173186467659E+00001, -.31936486081009E+00001, 0.18197789496584E-00003, 0.53985477427332E+00001, -.32149720765350E+00001, 0.21173526296917E-00013, 0.18770904032650E-00001, 0.21323468434028E-00001, 0.18197789494467E-00003
0.97323120000000E-00003, 0.54171827061914E+00001, -.31995455136382E+00001, 0.17796043734447E-00003, 0.53983949073230E+00001, -.32208993282481E+00001, 0.16476781746124E-00013, 0.18787798868381E-00001, 0.21353814609916E-00001, 0.17796043732799E-00003
0.97548405000000E-00003, 0.53981893922549E+00001, -.31803363071467E+00001, 0.17302529420223E-00003, 0.53793639671655E+00001, -.32017360492784E+00001, 0.19218617984114E-00013, 0.18825425089419E-00001, 0.21399742131765E-00001, 0.17302529418301E-00003
0.97773690000000E-00003, 0.53658559627824E+00001, -.31417506920604E+00001, 0.17081666417232E-00003, 0.53469667477370E+00001, -.31632216014920E+00001, 0.24461856713558E-00013, 0.18889215045403E-00001, 0.21470909431671E-00001, 0.17081666414786E-00003
0.97998975000000E-00003, 0.53410712725906E+00001, -.30923766376716E+00001, 0.17413667999102E-00003, 0.53220933819427E+00001, -.31139271924537E+00001, 0.27494590812482E-00013, 0.18977890647891E-00001, 0.21550554782084E-00001, 0.17413667996353E-00003
0.98224260000000E-00003, 0.53357252007762E+00001, -.30439805244206E+00001, 0.17820038898537E-00003, 0.53166479620975E+00001, -.30656104374503E+00001, 0.23996201495164E-00013, 0.19077238678717E-00001, 0.21629913029638E-00001, 0.17820038896137E-00003
0.98449545000000E-00003, 0.53441937097129E+00001, -.30159869867630E+00001, 0.17884064555316E-00003, 0.53250487128308E+00001, -.30376761775073E+00001, 0.18792983439443E-00013, 0.19144996882108E-00001, 0.21689190744253E-00001, 0.17884064553436E-00003
0.98674830000000E-00003, 0.53541504852719E+00001, -.30143700236134E+00001, 0.17262104163964E-00003, 0.53349960178141E+00001, -.30360931871533E+00001, 0.12771447789970E-00013, 0.19154467457865E-00001, 0.21723163539941E-00001, 0.17262104162687E-00003
0.98900115000000E-00003, 0.53616772169528E+00001, -.30275644763543E+00001, 0.16543214405582E-00003, 0.53425561836083E+00001, -.30493095380423E+00001, 0.12203115227339E-00013, 0.19121033344466E-00001, 0.21745061687920E-00001, 0.16543214404362E-00003
0.99125400000000E-00003, 0.53681055519016E+00001, -.30416686015978E+00001, 0.15924170784081E-00003, 0.53490243205118E+00001, -.30634516906111E+00001, 0.20611257590118E-00013, 0.19081231389813E-00001, 0.21783089013330E-00001, 0.15924170782020E-00003
0.99350685000000E-00003, 0.53760776059257E+00001, -.30524644581319E+00001, 0.15543159683256E-00003, 0.53570217136316E+00001, -.30742959958689E+00001, 0.30696976153808E-00013, 0.19055892294140E-00001, 0.21831537737008E-00001, 0.15543159680187E-00003
0.99575970000000E-00003, 0.53852990537261E+00001, -.30669021350569E+00001, 0.15519330076521E-00003, 0.53662531108886E+00001, -.30887734684188E+00001, 0.34599977623247E-00013, 0.19045942837501E-00001, 0.21871333361834E-00001, 0.15519330073061E-00003
0.99801255000000E-00003, 0.53940186920294E+00001, -.30922887207164E+00001, 0.15317347536749E-00003, 0.53749837594003E+00001, -.31141734213961E+00001, 0.32408681562462E-00013, 0.19034932629111E-00001, 0.21884700679715E-00001, 0.15317347533508E-00003
0.10002654000000E-00002, 0.54013846745613E+00001, -.31272226634433E+00001, 0.15132688199974E-00003, 0.53823621241979E+00001, -.31491104643625E+00001, 0.28941032085235E-00013, 0.19022550363379E-00001, 0.21887800919161E-00001, 0.15132688197080E-00003
0.10025182500000E-00002, 0.54082629600906E+00001, -.31625766458003E+00001, 0.15293946510025E-00003, 0.53892367292900E+00001, -.31844946177744E+00001, 0.34228823304719E-00013, 0.19026230800596E-00001, 0.21917971974052E-00001, 0.15293946506603E-00003
0.10047711000000E-00002, 0.54235517723980E+00001, -.31909751532063E+00001, 0.15938852561028E-00003, 0.54044932998376E+00001, -.32129533804294E+00001, 0.31279703208188E-00013, 0.19058472560424E-00001, 0.21978227223091E-00001, 0.15938852557900E-00003
0.10070239500000E-00002, 0.54472782357255E+00001, -.32118929623289E+00001, 0.16077286934675E-00003, 0.54281634870773E+00001, -.32339466347134E+00001, 0.29758356729668E-00013, 0.19114748648264E-00001, 0.22053672384479E-00001, 0.16077286931699E-00003
0.10092768000000E-00002, 0.54658665712476E+00001, -.32289720490495E+00001, 0.15915272920396E-00003, 0.54466900255884E+00001, -.32511082256359E+00001, 0.23754109406306E-00013, 0.19176545659214E-00001, 0.22136176586329E-00001, 0.15915272918021E-00003
0.10115296500000E-00002, 0.54772277139480E+00001, -.32439510337470E+00001, 0.15823044256307E-00003, 0.54579953068294E+00001, -.32661755878909E+00001, 0.19123008938195E-00013, 0.19232407118617E-00001, 0.22224554143854E-00001, 0.15823044254395E-00003
0.10137825000000E-00002, 0.54853930521811E+00001, -.32473757354929E+00001, 0.15797548352776E-00003, 0.54661188998140E+00001, -.32696841779459E+00001, 0.11982543736863E-00013, 0.19274152367088E-00001, 0.22308442452982E-00001, 0.15797548351578E-00003
0.10160353500000E-00002, 0.54781169184191E+00001, -.32235641113906E+00001, 0.15468571181417E-00003, 0.54588180952573E+00001, -.32459532810483E+00001, 0.13420853015546E-00013, 0.19298823161784E-00001, 0.22389169657785E-00001, 0.15468571180075E-00003
0.10182882000000E-00002, 0.54422104032404E+00001, -.31746436834655E+00001, 0.14929563685104E-00003, 0.54229055521524E+00001, -.31971080042033E+00001, 0.16958700419786E-00013, 0.19304851087985E-00001, 0.22464320737811E-00001, 0.14929563683408E-00003
0.10205410500000E-00002, 0.53869547668430E+00001, -.31248884442886E+00001, 0.14473964562439E-00003, 0.53676501663619E+00001, -.31474316586835E+00001, 0.21241403892044E-00013, 0.19304600481133E-00001, 0.22543214394918E-00001, 0.14473964560315E-00003
0.10227939000000E-00002, 0.53364235618022E+00001, -.30946440046397E+00001, 0.13673710173500E-00003, 0.53171072720312E+00001, -.31172785887551E+00001, 0.15781438365040E-00013, 0.19316289770962E-00001, 0.22634584115473E-00001, 0.13673710171922E-00003
0.10250467500000E-00002, 0.53122827140204E+00001, -.30887407312154E+00001, 0.12484104332210E-00003, 0.52929408928936E+00001, -.31114717242211E+00001, 0.18606430550500E-00013, 0.19341821126838E-00001, 0.22730993005690E-00001, 0.12484104330349E-00003
0.10272996000000E-00002, 0.53247988260626E+00001, -.31040304459610E+00001, 0.11269179624382E-00003, 0.53054241735850E+00001, -.31268588769703E+00001, 0.22522281632690E-00013, 0.19374652477674E-00001, 0.22828431009304E-00001, 0.11269179622130E-00003
0.10295524500000E-00002, 0.53614427781285E+00001, -.31340226284645E+00001, 0.10745667777733E-00003, 0.53420323206829E+00001, -.31569536528216E+00001, 0.21522406885294E-00013, 0.19410457445552E-00001, 0.22931024357090E-00001, 0.10745667775581E-00003
0.10318053000000E-00002, 0.53935019133694E+00001, -.31744665364779E+00001, 0.10356179973248E-00003, 0.53740624820938E+00001, -.31974831436249E+00001, 0.24417740443315E-00013, 0.19439431275652E-00001, 0.23016607146984E-00001, 0.10356179970807E-00003
0.10340581500000E-00002, 0.54082204685369E+00001, -.32213955644440E+00001, 0.99468151910831E-00004, 0.53887579877100E+00001, -.32444806526982E+00001, 0.25195900933370E-00013, 0.19462480826900E-00001, 0.23085088254164E-00001, 0.99468151885635E-00004
0.10363110000000E-00002, 0.54165460052179E+00001, -.32644737569346E+00001, 0.96927644727964E-00004, 0.53970575252737E+00001, -.32876220721610E+00001, 0.29042110788149E-00013, 0.19488479944182E-00001, 0.23148315226338E-00001, 0.96927644698922E-00004
0.10385638500000E-00002, 0.54341905445007E+00001, -.32915195140984E+00001, 0.96381423036753E-00004, 0.54146676959525E+00001, -.33147320212963E+00001, 0.30464456230716E-00013, 0.19522848548128E-00001, 0.23212507197895E-00001, 0.96381423006289E-00004
0.10408167000000E-00002, 0.54637856323880E+00001, -.33023404623200E+00001, 0.97457512305783E-00004, 0.54442290418465E+00001, -.33256235384400E+00001, 0.31432234032728E-00013, 0.19556590541515E-00001, 0.23283076119969E-00001, 0.97457512274351E-00004
0.10430695500000E-00002, 0.55000206569002E+00001, -.33046562572498E+00001, 0.99747679610934E-00004, 0.54804436892386E+00001, -.33280171634317E+00001, 0.23918747039993E-00013, 0.19576967661555E-00001, 0.23360906181907E-00001, 0.99747679587016E-00004
0.10453224000000E-00002, 0.55335244873566E+00001, -.32995473118196E+00001, 0.10328737897369E-00003, 0.55139353958081E+00001, -.33229919096231E+00001, 0.18788759984728E-00013, 0.19589091548467E-00001, 0.23444597803494E-00001, 0.10328737895490E-00003
0.10475752500000E-00002, 0.55456091493954E+00001, -.32894839096864E+00001, 0.10167223111369E-00003, 0.55260087702099E+00001, -.33130084076856E+00001, 0.16566808867668E-00013, 0.19600379185493E-00001, 0.23524497999179E-00001, 0.10167223109713E-00003
0.10498281000000E-00002, 0.55230135509332E+00001, -.32776260381317E+00001, 0.97009154791307E-00004, 0.55034094123481E+00001, -.33012068384354E+00001, 0.24094961074777E-00013, 0.19604138585121E-00001, 0.23580800303682E-00001, 0.97009154767212E-00004
0.10520809500000E-00002, 0.54779419203663E+00001, -.32563286150873E+00001, 0.91677957762976E-00004, 0.54583443988725E+00001, -.32799322550747E+00001, 0.26416544032021E-00013, 0.19597521493789E-00001, 0.23603639987440E-00001, 0.91677957736559E-00004
0.10543338000000E-00002, 0.54275884391799E+00001, -.32187637961445E+00001, 0.90410893643091E-00004, 0.54079943050680E+00001, -.32423721141275E+00001, 0.29305144319351E-00013, 0.19594134111883E-00001, 0.23608317982947E-00001, 0.90410893613786E-00004
0.10565866500000E-00002, 0.53820650675083E+00001, -.31711375204596E+00001, 0.93178302868438E-00004, 0.53624556320372E+00001, -.31947656485127E+00001, 0.32472526557745E-00013, 0.19609435471080E-00001, 0.23628128053162E-00001, 0.93178302835966E-00004
0.10588395000000E-00002, 0.53478619884605E+00001, -.31309317582295E+00001, 0.96695732382663E-00004, 0.53282191342012E+00001, -.31546043832092E+00001, 0.34910942331634E-00013, 0.19642854259267E-00001, 0.23672624979657E-00001, 0.96695732347752E-00004
0.10610923500000E-00002, 0.53277351184742E+00001, -.31185802414420E+00001, 0.99048083224856E-00004, 0.53080528357501E+00001, -.31423016952873E+00001, 0.38401724642031E-00013, 0.19682282724194E-00001, 0.23721453845308E-00001, 0.99048083186454E-00004
0.10633452000000E-00002, 0.53215640052947E+00001, -.31383386495374E+00001, 0.10384214891642E-00003, 0.53018522708186E+00001, -.31620951591957E+00001, 0.39548377405496E-00013, 0.19711734476118E-00001, 0.23756509658354E-00001, 0.10384214887687E-00003
0.10655980500000E-00002, 0.53295754187838E+00001, -.31706619313414E+00001, 0.11315458408105E-00003, 0.53098596202969E+00001, -.31944340643338E+00001, 0.36081691270239E-00013, 0.19715798486925E-00001, 0.23772132992459E-00001, 0.11315458404497E-00003
0.10678509000000E-00002, 0.53511380397016E+00001, -.31918467207030E+00001, 0.12810984671386E-00003, 0.53314432191028E+00001, -.32156287354747E+00001, 0.34015965096469E-00013, 0.19694820598745E-00001, 0.23782014771721E-00001, 0.12810984667984E-00003
0.10701037500000E-00002, 0.53777712454747E+00001, -.31915462036952E+00001, 0.14307732229939E-00003, 0.53581074874599E+00001, -.32153466983767E+00001, 0.30952055085431E-00013, 0.19663758014826E-00001, 0.23800494681477E-00001, 0.14307732226844E-00003
0.10723566000000E-00002, 0.53989779778207E+00001, -.31773338306108E+00001, 0.15364726568524E-00003, 0.53793392723276E+00001, -.32011631304186E+00001, 0.22302542980745E-00013, 0.19638705493090E-00001, 0.23829299807832E-00001, 0.15364726566294E-00003
0.10746094500000E-00002, 0.54138974042962E+00001, -.31718236633266E+00001, 0.15921410030034E-00003, 0.53942692359478E+00001, -.31956881161942E+00001, 0.15114356185577E-00013, 0.19628168348437E-00001, 0.23864452867608E-00001, 0.15921410028522E-00003
0.10768623000000E-00002, 0.54277317198160E+00001, -.31886182975374E+00001, 0.16301751424371E-00003, 0.54080939996642E+00001, -.32125137977750E+00001, 0.16420696958351E-00013, 0.19637720151828E-00001, 0.23895500237657E-00001, 0.16301751422729E-00003
0.10791151500000E-00002, 0.54412887482977E+00001, -.32129446764877E+00001, 0.16827797791993E-00003, 0.54216253107882E+00001, -.32368462929406E+00001, 0.21832702260986E-00013, 0.19663437509486E-00001, 0.23901616452922E-00001, 0.16827797789810E-00003
0.10813680000000E-00002, 0.54485857668974E+00001, -.32241003844717E+00001, 0.17507801049287E-00003, 0.54288997959540E+00001, -.32479900743844E+00001, 0.29330344943692E-00013, 0.19685970943390E-00001, 0.23889689912679E-00001, 0.17507801046354E-00003
0.10836208500000E-00002, 0.54404888914644E+00001, -.32152199517077E+00001, 0.17989785887398E-00003, 0.54208007930423E+00001, -.32391055318359E+00001, 0.27544417113183E-00013, 0.19688098422079E-00001, 0.23885580128239E-00001, 0.17989785884643E-00003
0.10858737000000E-00002, 0.54138987596296E+00001, -.31887989677997E+00001, 0.18656506580646E-00003, 0.53942236737118E+00001, -.32126963092490E+00001, 0.23193699643655E-00013, 0.19675085917805E-00001, 0.23897341449339E-00001, 0.18656506578327E-00003
0.10881265500000E-00002, 0.53801201067957E+00001, -.31534924918979E+00001, 0.19040633201014E-00003, 0.53604516126909E+00001, -.31774128640937E+00001, 0.27242879148396E-00013, 0.19668494104798E-00001, 0.23920372195771E-00001, 0.19040633198290E-00003
0.10903794000000E-00002, 0.53508382257878E+00001, -.31231274455180E+00001, 0.19129552750962E-00003, 0.53311643944874E+00001, -.31470791200110E+00001, 0.29775573973537E-00013, 0.19673831300393E-00001, 0.23951674493040E-00001, 0.19129552747985E-00003
0.10926322500000E-00002, 0.53303652482217E+00001, -.31087802283222E+00001, 0.19020049748593E-00003, 0.53106899577224E+00001, -.31327559398654E+00001, 0.35001486189380E-00013, 0.19675290499369E-00001, 0.23975711543156E-00001, 0.19020049745093E-00003
0.10948851000000E-00002, 0.53164730040850E+00001, -.31083668564042E+00001, 0.18952031521147E-00003, 0.52968099607000E+00001, -.31323514295434E+00001, 0.31543337909895E-00013, 0.19663043384956E-00001, 0.23984573139239E-00001, 0.18952031517993E-00003
0.10971379500000E-00002, 0.53056389970369E+00001, -.31085596173618E+00001, 0.18788820850914E-00003, 0.52859946816268E+00001, -.31325337331953E+00001, 0.34445602666373E-00013, 0.19644315410029E-00001, 0.23974115833421E-00001, 0.18788820847469E-00003
0.10993908000000E-00002, 0.53054736501615E+00001, -.31016855363411E+00001, 0.18626891942022E-00003, 0.52858457417944E+00001, -.31256261825781E+00001, 0.33281742675427E-00013, 0.19627908367147E-00001, 0.23940646236954E-00001, 0.18626891938694E-00003
0.11016436500000E-00002, 0.53252679234222E+00001, -.30923683820493E+00001, 0.18285753678098E-00003, 0.53056566543020E+00001, -.31162674226242E+00001, 0.32748349057670E-00013, 0.19611269120226E-00001, 0.23899040574834E-00001, 0.18285753674823E-00003
0.11038965000000E-00002, 0.53583580109473E+00001, -.30897711381894E+00001, 0.17509271645801E-00003, 0.53387706321244E+00001, -.31136255599720E+00001, 0.31540230862240E-00013, 0.19587378822905E-00001, 0.23854421782609E-00001, 0.17509271642647E-00003
0.11061493500000E-00002, 0.53851726280963E+00001, -.30919766974449E+00001, 0.16745105767125E-00003, 0.53656143419366E+00001, -.31157778172552E+00001, 0.21295437436724E-00013, 0.19558286159723E-00001, 0.23801119810299E-00001, 0.16745105764995E-00003
0.11084022000000E-00002, 0.53939068902320E+00001, -.30911362475656E+00001, 0.16198163499620E-00003, 0.53743747493041E+00001, -.31148742059070E+00001, 0.14363095635796E-00013, 0.19532140927863E-00001, 0.23737958341371E-00001, 0.16198163498184E-00003
0.11106550500000E-00002, 0.53925846460934E+00001, -.30933976297502E+00001, 0.15853674252917E-00003, 0.53730764338345E+00001, -.31170855440758E+00001, 0.18846936530275E-00013, 0.19508212258937E-00001, 0.23687914325562E-00001, 0.15853674251033E-00003
0.11129079000000E-00002, 0.53951547557142E+00001, -.31076680477967E+00001, 0.15637737647747E-00003, 0.53756685339847E+00001, -.31313321216263E+00001, 0.26731632515612E-00013, 0.19486221729456E-00001, 0.23664073829542E-00001, 0.15637737645074E-00003
0.11151607500000E-00002, 0.54060609440943E+00001, -.31269424178448E+00001, 0.15579489466604E-00003, 0.53865849708255E+00001, -.31505916573341E+00001, 0.31581758226974E-00013, 0.19475973268821E-00001, 0.23649239489293E-00001, 0.15579489463446E-00003
0.11174136000000E-00002, 0.54199975512756E+00001, -.31398113451916E+00001, 0.16081596361163E-00003, 0.54005183993322E+00001, -.31634369461565E+00001, 0.31152462498580E-00013, 0.19479151943333E-00001, 0.23625600964874E-00001, 0.16081596358048E-00003
0.11196664500000E-00002, 0.54327253869189E+00001, -.31479064579003E+00001, 0.16862019556482E-00003, 0.54132340940245E+00001, -.31714967097479E+00001, 0.28743392154315E-00013, 0.19491292894406E-00001, 0.23590251847595E-00001, 0.16862019553608E-00003
0.11219193000000E-00002, 0.54431201431325E+00001, -.31585394112285E+00001, 0.17698199130294E-00003, 0.54236166916901E+00001, -.31820852132878E+00001, 0.26996067829135E-00013, 0.19503451442353E-00001, 0.23545802059264E-00001, 0.17698199127595E-00003
0.11241721500000E-00002, 0.54476056560689E+00001, -.31696299583215E+00001, 0.18710813961477E-00003, 0.54281015599560E+00001, -.31931256419773E+00001, 0.27531396486528E-00013, 0.19504096112910E-00001, 0.23495683655800E-00001, 0.18710813958724E-00003
0.11264250000000E-00002, 0.54422557124085E+00001, -.31706830315197E+00001, 0.19654009645741E-00003, 0.54227607922337E+00001, -.31941319411867E+00001, 0.25391294157592E-00013, 0.19494920174885E-00001, 0.23448909667040E-00001, 0.19654009643202E-00003
0.11286778500000E-00002, 0.54308637024469E+00001, -.31569621339750E+00001, 0.20565546726680E-00003, 0.54113725654641E+00001, -.31803789969707E+00001, 0.17610486408852E-00013, 0.19491136982831E-00001, 0.23416862995686E-00001, 0.20565546724919E-00003
0.11309307000000E-00002, 0.54225107697475E+00001, -.31317172124019E+00001, 0.21437286988330E-00003, 0.54030121869932E+00001, -.31551156713894E+00001, 0.12342285970718E-00013, 0.19498582754329E-00001, 0.23398458987500E-00001, 0.21437286987096E-00003
0.11331835500000E-00002, 0.54173173702641E+00001, -.30998864025520E+00001, 0.21943125398093E-00003, 0.53978104483523E+00001, -.31232696781730E+00001, 0.11287881365749E-00013, 0.19506921911827E-00001, 0.23383275621046E-00001, 0.21943125396964E-00003
0.11354364000000E-00002, 0.54074935051687E+00001, -.30703286488053E+00001, 0.22010630859768E-00003, 0.53879886287226E+00001, -.30936934885882E+00001, 0.13376421366667E-00013, 0.19504876446103E-00001, 0.23364839782933E-00001, 0.22010630858430E-00003
0.11376892500000E-00002, 0.53974388756884E+00001, -.30581145853768E+00001, 0.21551050217891E-00003, 0.53779578012164E+00001, -.30814433544841E+00001, 0.15128545622972E-00013, 0.19481074471922E-00001, 0.23328769107336E-00001, 0.21551050216378E-00003
0.11399421000000E-00002, 0.54052225077432E+00001, -.30687350381975E+00001, 0.20775080839249E-00003, 0.53857842352408E+00001, -.30920041623952E+00001, 0.15879322247252E-00013, 0.19438272502467E-00001, 0.23269124197704E-00001, 0.20775080837661E-00003
0.11421949500000E-00002, 0.54347533625250E+00001, -.30894446406695E+00001, 0.19856397190205E-00003, 0.54153607302123E+00001, -.31126487761549E+00001, 0.14769160146427E-00013, 0.19392632312655E-00001, 0.23204135485450E-00001, 0.19856397188728E-00003
0.11444478000000E-00002, 0.54640010616255E+00001, -.31056838308077E+00001, 0.19248303659490E-00003, 0.54446536884271E+00001, -.31288363677632E+00001, 0.14033744735381E-00013, 0.19347373198397E-00001, 0.23152536955525E-00001, 0.19248303658086E-00003
0.11467006500000E-00002, 0.54703029106617E+00001, -.31169515585796E+00001, 0.18610345484295E-00003, 0.54510044242092E+00001, -.31400656263471E+00001, 0.89239359770409E-00014, 0.19298486452512E-00001, 0.23114067767498E-00001, 0.18610345483403E-00003
0.11489535000000E-00002, 0.54566254961325E+00001, -.31305646535297E+00001, 0.18127749451316E-00003, 0.54373652797748E+00001, -.31536459061252E+00001, 0.91546876590646E-00014, 0.19260216357663E-00001, 0.23081252595507E-00001, 0.18127749450401E-00003
0.11512063500000E-00002, 0.54361067237184E+00001, -.31448988306029E+00001, 0.18566552492828E-00003, 0.54168554446838E+00001, -.31679451494501E+00001, 0.11987719489341E-00013, 0.19251279034667E-00001, 0.23046318847213E-00001, 0.18566552491629E-00003
0.11534592000000E-00002, 0.54164946100519E+00001, -.31491651670497E+00001, 0.19355440441396E-00003, 0.53972263090490E+00001, -.31721653615428E+00001, 0.14561837739404E-00013, 0.19268301002926E-00001, 0.23000194493085E-00001, 0.19355440439940E-00003
0.11557120500000E-00002, 0.54039806583542E+00001, -.31377647462286E+00001, 0.19856664066670E-00003, 0.53846863345267E+00001, -.31607083547825E+00001, 0.18308426538205E-00013, 0.19294323827520E-00001, 0.22943608553865E-00001, 0.19856664064839E-00003
0.11579649000000E-00002, 0.54023919560624E+00001, -.31222929223990E+00001, 0.20075393356194E-00003, 0.53830931616870E+00001, -.31451769469273E+00001, 0.22703290820527E-00013, 0.19298794375402E-00001, 0.22884024528283E-00001, 0.20075393353924E-00003
0.11602177500000E-00002, 0.54070347277348E+00001, -.31180239270616E+00001, 0.20520540155061E-00003, 0.53877642839793E+00001, -.31408593737108E+00001, 0.18634993865321E-00013, 0.19270443755558E-00001, 0.22835446649198E-00001, 0.20520540153197E-00003
0.11624706000000E-00002, 0.54170152674121E+00001, -.31243828397409E+00001, 0.20981307275999E-00003, 0.53977864158125E+00001, -.31471837694996E+00001, 0.16852727118680E-00013, 0.19228851599541E-00001, 0.22800929758659E-00001, 0.20981307274313E-00003
0.11647234500000E-00002, 0.54343084549654E+00001, -.31300096001224E+00001, 0.21563370637011E-00003, 0.54151047442499E+00001, -.31527790164089E+00001, 0.13286276074474E-00013, 0.19203710715476E-00001, 0.22769416286506E-00001, 0.21563370635682E-00003
0.11669763000000E-00002, 0.54473836079552E+00001, -.31320595167310E+00001, 0.22309238923435E-00003, 0.54281882306779E+00001, -.31547876745627E+00001, 0.13608589700170E-00013, 0.19195377277231E-00001, 0.22728157831648E-00001, 0.22309238922075E-00003
0.11692291500000E-00002, 0.54432746661680E+00001, -.31342564747090E+00001, 0.23166107020854E-00003, 0.54240847959998E+00001, -.31569373338729E+00001, 0.19098155299619E-00013, 0.19189870168180E-00001, 0.22680859163844E-00001, 0.23166107018944E-00003
0.11714820000000E-00002, 0.54304962562658E+00001, -.31367185015404E+00001, 0.23520583993593E-00003, 0.54113155882656E+00001, -.31593542821789E+00001, 0.23520449173482E-00013, 0.19180668000202E-00001, 0.22635780638527E-00001, 0.23520583991241E-00003
0.11737348500000E-00002, 0.54261215685416E+00001, -.31412002167001E+00001, 0.23737546805212E-00003, 0.54069531202989E+00001, -.31638002157977E+00001, 0.21196955331707E-00013, 0.19168448242655E-00001, 0.22599999097668E-00001, 0.23737546803092E-00003
0.11759877000000E-00002, 0.54328682806323E+00001, -.31514485873731E+00001, 0.23958596795020E-00003, 0.54137181901606E+00001, -.31740199687506E+00001, 0.16307538483072E-00013, 0.19150090471663E-00001, 0.22571381377558E-00001, 0.23958596793390E-00003
0.11782405500000E-00002, 0.54390874671073E+00001, -.31633210157543E+00001, 0.24362997595501E-00003, 0.54199537625431E+00001, -.31858639563974E+00001, 0.15880445319568E-00013, 0.19133704564177E-00001, 0.22542940643078E-00001, 0.24362997593913E-00003
0.11804934000000E-00002, 0.54357023884148E+00001, -.31690746235722E+00001, 0.24601382469229E-00003, 0.54165759560609E+00001, -.31915824120721E+00001, 0.15734038555982E-00013, 0.19126432353888E-00001, 0.22507788499941E-00001, 0.24601382467655E-00003
0.11827462500000E-00002, 0.54190441547944E+00001, -.31593477054116E+00001, 0.24949921370991E-00003, 0.53999182791510E+00001, -.31818154796450E+00001, 0.15497373290608E-00013, 0.19125875643414E-00001, 0.22467774233466E-00001, 0.24949921369441E-00003
0.11849991000000E-00002, 0.53927546576314E+00001, -.31259044799026E+00001, 0.25719748800077E-00003, 0.53736317205295E+00001, -.31483370982374E+00001, 0.16037262837235E-00013, 0.19122937101941E-00001, 0.22432618334787E-00001, 0.25719748798473E-00003
0.11872519500000E-00002, 0.53683930561116E+00001, -.30806610446329E+00001, 0.26092558666963E-00003, 0.53492876180683E+00001, -.31030655677028E+00001, 0.15396821152643E-00013, 0.19105438043300E-00001, 0.22404523069832E-00001, 0.26092558665423E-00003
0.11895048000000E-00002, 0.53562532537521E+00001, -.30528311114936E+00001, 0.26453092736773E-00003, 0.53371734321796E+00001, -.30752100408419E+00001, 0.13920086604470E-00013, 0.19079821572503E-00001, 0.22378929348266E-00001, 0.26453092735381E-00003
0.11917576500000E-00002, 0.53571268561588E+00001, -.30581207626904E+00001, 0.26689521887593E-00003, 0.53380694649221E+00001, -.30804713161774E+00001, 0.14212667821714E-00013, 0.19057391236705E-00001, 0.22350553486946E-00001, 0.26689521886172E-00003
0.11940105000000E-00002, 0.53652796908177E+00001, -.30831161621675E+00001, 0.26830678779580E-00003, 0.53462394700683E+00001, -.31054310340326E+00001, 0.87694544902948E-00014, 0.19040220749480E-00001, 0.22314871865138E-00001, 0.26830678778703E-00003
0.11962633500000E-00002, 0.53745031666671E+00001, -.31057520673357E+00001, 0.27095105607044E-00003, 0.53554710145196E+00001, -.31280268978817E+00001, 0.23460053275579E-00014, 0.19032152147520E-00001, 0.22274830545932E-00001, 0.27095105606809E-00003
0.11985162000000E-00002, 0.53806674289340E+00001, -.31191953396109E+00001, 0.27294202760905E-00003, 0.53616308014501E+00001, -.31414255102125E+00001, 0.39262413608857E-00015, 0.19036627483906E-00001, 0.22230170601568E-00001, 0.27294202760865E-00003
0.12007690500000E-00002, 0.53851500817125E+00001, -.31318322480879E+00001, 0.27468765669994E-00003, 0.53660984023554E+00001, -.31540171927497E+00001, 0.82125984244216E-00014, 0.19051679357119E-00001, 0.22184944661793E-00001, 0.27468765669173E-00003
0.12030219000000E-00002, 0.53969393713306E+00001, -.31489179238749E+00001, 0.27519887888981E-00003, 0.53778765107495E+00001, -.31710581972584E+00001, 0.13763168594696E-00013, 0.19062860581096E-00001, 0.22140273383494E-00001, 0.27519887887605E-00003
0.12052747500000E-00002, 0.54189124264904E+00001, -.31606859941504E+00001, 0.27515538318409E-00003, 0.53998469700788E+00001, -.31827868546872E+00001, 0.16069968150607E-00013, 0.19065456411605E-00001, 0.22100860536796E-00001, 0.27515538316802E-00003
0.12075276000000E-00002, 0.54437573728059E+00001, -.31567064159207E+00001, 0.27802101025546E-00003, 0.54246941487115E+00001, -.31787786115584E+00001, 0.21129159925308E-00013, 0.19063224094372E-00001, 0.22072195637745E-00001, 0.27802101023433E-00003
0.12097804500000E-00002, 0.54676926663614E+00001, -.31406383049738E+00001, 0.28209676109467E-00003, 0.54486342891829E+00001, -.31626990981454E+00001, 0.24819962342241E-00013, 0.19058377178422E-00001, 0.22060793171636E-00001, 0.28209676106985E-00003
0.12120333000000E-00002, 0.54857960866771E+00001, -.31199818226672E+00001, 0.28446527424628E-00003, 0.54667469381582E+00001, -.31420483481771E+00001, 0.24015823885363E-00013, 0.19049148518867E-00001, 0.22066525509879E-00001, 0.28446527422226E-00003
0.12142861500000E-00002, 0.54878033332732E+00001, -.30948893034260E+00001, 0.28616979486290E-00003, 0.54687701544477E+00001, -.31169645027240E+00001, 0.21569134411041E-00013, 0.19033178825461E-00001, 0.22075199297968E-00001, 0.28616979484133E-00003
0.12165390000000E-00002, 0.54675431105007E+00001, -.30696623393613E+00001, 0.28966361806763E-00003, 0.54485294621290E+00001, -.30917363092438E+00001, 0.13449700848446E-00013, 0.19013648371739E-00001, 0.22073969882403E-00001, 0.28966361805418E-00003
0.12187918500000E-00002, 0.54342444590830E+00001, -.30571195374322E+00001, 0.29397313700715E-00003, 0.54152465512039E+00001, -.30791770147925E+00001, 0.12468178757479E-00013, 0.18997907879114E-00001, 0.22057477360288E-00001, 0.29397313699468E-00003
0.12210447000000E-00002, 0.54035328767626E+00001, -.30646262264954E+00001, 0.29573429927194E-00003, 0.53845424033925E+00001, -.30866590769672E+00001, 0.10071853906861E-00013, 0.18990473370149E-00001, 0.22032850471829E-00001, 0.29573429926186E-00003
0.12232975500000E-00002, 0.53775771073019E+00001, -.30806239304337E+00001, 0.29477402093213E-00003, 0.53585828776409E+00001, -.31026271813313E+00001, 0.86600836094578E-00014, 0.18994229661024E-00001, 0.22003250897611E-00001, 0.29477402092347E-00003
0.12255504000000E-00002, 0.53508117582147E+00001, -.30873235512542E+00001, 0.29178687527296E-00003, 0.53318045339451E+00001, -.31092973733690E+00001, 0.51435377983385E-00014, 0.19007224269538E-00001, 0.21973822114833E-00001, 0.29178687526781E-00003
0.12278032500000E-00002, 0.53229512024760E+00001, -.30817162340329E+00001, 0.28968466101309E-00003, 0.53039338174734E+00001, -.31036635389553E+00001, 0.93848954829708E-00014, 0.19017385002599E-00001, 0.21947304922433E-00001, 0.28968466100371E-00003
0.12300561000000E-00002, 0.52992056500705E+00001, -.30739436358350E+00001, 0.28599652057312E-00003, 0.52801904905882E+00001, -.30958653367664E+00001, 0.11667435033960E-00013, 0.19015159482316E-00001, 0.21921700931365E-00001, 0.28599652056145E-00003
0.12323089500000E-00002, 0.52898782959526E+00001, -.30682581802522E+00001, 0.28204960062406E-00003, 0.52708683282513E+00001, -.30901576610906E+00001, 0.11507301421945E-00013, 0.19009967701353E-00001, 0.21899480838492E-00001, 0.28204960061255E-00003
0.12345618000000E-00002, 0.53059272764008E+00001, -.30531425432361E+00001, 0.27846779214926E-00003, 0.52869141624746E+00001, -.30750288809884E+00001, 0.65263056218344E-00014, 0.19013113926191E-00001, 0.21886337752380E-00001, 0.27846779214273E-00003
0.12368146500000E-00002, 0.53412440469604E+00001, -.30267328279321E+00001, 0.27615510803032E-00003, 0.53222176258213E+00001, -.30486246694031E+00001, 0.61033601802482E-00014, 0.19026421139143E-00001, 0.21891841470973E-00001, 0.27615510802422E-00003
0.12390675000000E-00002, 0.53766060557140E+00001, -.30096824610849E+00001, 0.27530582073733E-00003, 0.53575602463207E+00001, -.30315996437081E+00001, 0.79731970466133E-00014, 0.19045809393333E-00001, 0.21917182623188E-00001, 0.27530582072936E-00003
0.12413203500000E-00002, 0.54025659184571E+00001, -.30149146452184E+00001, 0.27654319333641E-00003, 0.53834955250873E+00001, -.30368647862543E+00001, 0.11535047631802E-00013, 0.19070393369739E-00001, 0.21950141035934E-00001, 0.27654319332487E-00003
0.12435732000000E-00002, 0.54165743144066E+00001, -.30315232716964E+00001, 0.27677906096851E-00003, 0.53974890865141E+00001, -.30534994696296E+00001, 0.11684082491931E-00013, 0.19085227892422E-00001, 0.21976197933111E-00001, 0.27677906095682E-00003
0.12458260500000E-00002, 0.54232892214582E+00001, -.30448983308806E+00001, 0.27720513166901E-00003, 0.54042057713889E+00001, -.30668865117127E+00001, 0.97321245749992E-00014, 0.19083450069289E-00001, 0.21988180832100E-00001, 0.27720513165928E-00003
0.12480789000000E-00002, 0.54328922249523E+00001, -.30571989356284E+00001, 0.27777823612043E-00003, 0.54138110110598E+00001, -.30791867471462E+00001, 0.93081967203920E-00014, 0.19081213892447E-00001, 0.21987811517726E-00001, 0.27777823611112E-00003
0.12503317500000E-00002, 0.54433515926105E+00001, -.30773779815025E+00001, 0.27708272619436E-00003, 0.54242637522264E+00001, -.30993567463124E+00001, 0.79754840976433E-00014, 0.19087840384070E-00001, 0.21978764809844E-00001, 0.27708272618639E-00003
0.12525846000000E-00002, 0.54444186752932E+00001, -.30961037805166E+00001, 0.27332234279629E-00003, 0.54253180919967E+00001, -.31180827691499E+00001, 0.72679032628066E-00014, 0.19100583296494E-00001, 0.21978988633341E-00001, 0.27332234278902E-00003
0.12548374500000E-00002, 0.54259398656565E+00001, -.30948738034707E+00001, 0.27072155650107E-00003, 0.54068227752277E+00001, -.31168750419840E+00001, 0.96129190294792E-00014, 0.19117090428732E-00001, 0.22001238513318E-00001, 0.27072155649146E-00003
0.12570903000000E-00002, 0.53872046312687E+00001, -.30758641942118E+00001, 0.27204597021509E-00003, 0.53680629717938E+00001, -.30979117641243E+00001, 0.11319849674561E-00013, 0.19141659474960E-00001, 0.22047569912475E-00001, 0.27204597020377E-00003
0.12593431500000E-00002, 0.53489530263534E+00001, -.30533948951371E+00001, 0.27575383400004E-00003, 0.53297783939670E+00001, -.30754867696828E+00001, 0.12140268286946E-00013, 0.19174632386424E-00001, 0.22091874545680E-00001, 0.27575383398790E-00003
0.12615960000000E-00002, 0.53253855300409E+00001, -.30307252798587E+00001, 0.28148901887884E-00003, 0.53061738149212E+00001, -.30528388095672E+00001, 0.10743358232907E-00013, 0.19211715119663E-00001, 0.22113529708495E-00001, 0.28148901886810E-00003
0.12638488500000E-00002, 0.53086568797872E+00001, -.30079108460035E+00001, 0.28704105385246E-00003, 0.52894153765154E+00001, -.30300333488612E+00001, 0.10376871665535E-00013, 0.19241503271878E-00001, 0.22122502857683E-00001, 0.28704105384209E-00003
0.12661017000000E-00002, 0.52923294233742E+00001, -.29923884959346E+00001, 0.28908965825610E-00003, 0.52730809089853E+00001, -.30145165822128E+00001, 0.87448589273791E-00014, 0.19248514388938E-00001, 0.22128086278182E-00001, 0.28908965824736E-00003
0.12683545500000E-00002, 0.52805264009943E+00001, -.29880218088409E+00001, 0.28528316869433E-00003, 0.52612974696359E+00001, -.30101664189895E+00001, 0.86721913312500E-00014, 0.19228931358353E-00001, 0.22144610148531E-00001, 0.28528316868566E-00003
0.12706074000000E-00002, 0.52819262917985E+00001, -.29879386261993E+00001, 0.27751840218975E-00003, 0.52627287751965E+00001, -.30101050738069E+00001, 0.10025383118658E-00013, 0.19197516602051E-00001, 0.22166447607612E-00001, 0.27751840217973E-00003
0.12728602500000E-00002, 0.53014120798668E+00001, -.29892317575065E+00001, 0.27128375760249E-00003, 0.52822381535446E+00001, -.30114066311595E+00001, 0.11246797625514E-00013, 0.19173926322191E-00001, 0.22174873653056E-00001, 0.27128375759124E-00003
0.12751131000000E-00002, 0.53319757282630E+00001, -.29982932663459E+00001, 0.26720709146130E-00003, 0.53128094625370E+00001, -.30204564128436E+00001, 0.12351369700891E-00013, 0.19166265726037E-00001, 0.22163146497747E-00001, 0.26720709144895E-00003
0.12773659500000E-00002, 0.53651466007782E+00001, -.30150211122735E+00001, 0.26089043761996E-00003, 0.53459731425573E+00001, -.30371653677949E+00001, 0.16291564582028E-00013, 0.19173458220853E-00001, 0.22144255521368E-00001, 0.26089043760367E-00003
0.12796188000000E-00002, 0.53962230863832E+00001, -.30326025293527E+00001, 0.25548020806138E-00003, 0.53770329812701E+00001, -.30547312171022E+00001, 0.15967741198145E-00013, 0.19190105113144E-00001, 0.22128687749488E-00001, 0.25548020804541E-00003
0.12818716500000E-00002, 0.54162655193180E+00001, -.30527195736541E+00001, 0.25277357379910E-00003, 0.53970552142471E+00001, -.30748306286832E+00001, 0.15714011296543E-00013, 0.19210305070912E-00001, 0.22111055029146E-00001, 0.25277357378338E-00003
0.12841245000000E-00002, 0.54173470493836E+00001, -.30721768092380E+00001, 0.24752604870377E-00003, 0.53981184086952E+00001, -.30942612661775E+00001, 0.14243381543284E-00013, 0.19228640688392E-00001, 0.22084456939507E-00001, 0.24752604868952E-00003
0.12863773500000E-00002, 0.53955455518493E+00001, -.30740584565871E+00001, 0.23876030995944E-00003, 0.53763024065505E+00001, -.30961114000576E+00001, 0.14305543095642E-00013, 0.19243145298755E-00001, 0.22052943470556E-00001, 0.23876030994514E-00003
0.12886302000000E-00002, 0.53619759894026E+00001, -.30533747566123E+00001, 0.22661207328468E-00003, 0.53427249053603E+00001, -.30754010674504E+00001, 0.14094257524772E-00013, 0.19251084042300E-00001, 0.22026310838096E-00001, 0.22661207327059E-00003
0.12908830500000E-00002, 0.53428852890859E+00001, -.30262423877040E+00001, 0.21166807010978E-00003, 0.53236273642329E+00001, -.30482565804985E+00001, 0.12451283915545E-00013, 0.19257924852974E-00001, 0.22014192794500E-00001, 0.21166807009733E-00003
0.12931359000000E-00002, 0.53442929679892E+00001, -.30072329292231E+00001, 0.19728914905079E-00003, 0.53250209462669E+00001, -.30292475518925E+00001, 0.73532771031652E-00014, 0.19272021722353E-00001, 0.22014622669345E-00001, 0.19728914904343E-00003
0.12953887500000E-00002, 0.53506956713773E+00001, -.30016478775253E+00001, 0.18247263415170E-00003, 0.53314038879378E+00001, -.30236763986390E+00001, 0.36639486912361E-00014, 0.19291783439520E-00001, 0.22028521113721E-00001, 0.18247263414803E-00003
0.12976416000000E-00002, 0.53570278520094E+00001, -.30128596150933E+00001, 0.16919371497959E-00003, 0.53377187821954E+00001, -.30349218482410E+00001, 0.98795435413453E-00014, 0.19309069813995E-00001, 0.22062233147622E-00001, 0.16919371496971E-00003
0.12998944500000E-00002, 0.53715008959058E+00001, -.30419136398913E+00001, 0.15877882403229E-00003, 0.53521904928916E+00001, -.30640182214087E+00001, 0.11360774703707E-00013, 0.19310403014123E-00001, 0.22104581517418E-00001, 0.15877882402093E-00003
0.13021473000000E-00002, 0.53937574106588E+00001, -.30759066368554E+00001, 0.15189842292471E-00003, 0.53744575566708E+00001, -.30980540402550E+00001, 0.85366228297002E-00014, 0.19299853988089E-00001, 0.22147403399598E-00001, 0.15189842291618E-00003
0.13044001500000E-00002, 0.54098065681212E+00001, -.30982739467733E+00001, 0.14827539481059E-00003, 0.53905121455477E+00001, -.31204593066612E+00001, 0.10647186384660E-00013, 0.19294422573445E-00001, 0.22185359887883E-00001, 0.14827539479995E-00003
0.13066530000000E-00002, 0.54101234084479E+00001, -.31116952203250E+00001, 0.14501552159438E-00003, 0.53908309223112E+00001, -.31338962042349E+00001, 0.16263084216301E-00013, 0.19292486136737E-00001, 0.22200983909840E-00001, 0.14501552157812E-00003
0.13089058500000E-00002, 0.53973704494590E+00001, -.31197945884157E+00001, 0.13986595866454E-00003, 0.53780877024206E+00001, -.31419816528490E+00001, 0.22177035948199E-00013, 0.19282747038395E-00001, 0.22187064433331E-00001, 0.13986595864237E-00003
0.13111587000000E-00002, 0.53780870038224E+00001, -.31082521409521E+00001, 0.13127032746344E-00003, 0.53588109556613E+00001, -.31304127565967E+00001, 0.25128335027351E-00013, 0.19276048161095E-00001, 0.22160615644604E-00001, 0.13127032743831E-00003
0.13134115500000E-00002, 0.53590109050959E+00001, -.30770192220826E+00001, 0.11987617347902E-00003, 0.53397199586401E+00001, -.30991570018649E+00001, 0.23241102711246E-00013, 0.19290946455803E-00001, 0.22137779782288E-00001, 0.11987617345578E-00003
0.13156644000000E-00002, 0.53527663404177E+00001, -.30569380719984E+00001, 0.10850524053054E-00003, 0.53334509983914E+00001, -.30790621601183E+00001, 0.24248701471245E-00013, 0.19315342026247E-00001, 0.22124088119891E-00001, 0.10850524050629E-00003
0.13179172500000E-00002, 0.53704542982902E+00001, -.30645262952641E+00001, 0.98518400378033E-00004, 0.53511274637832E+00001, -.30866424232764E+00001, 0.21555693977991E-00013, 0.19326834507005E-00001, 0.22116128012306E-00001, 0.98518400356477E-00004
0.13201701000000E-00002, 0.54080482938941E+00001, -.30830778564187E+00001, 0.90498537266355E-00004, 0.53887123285671E+00001, -.31051843724938E+00001, 0.16434481502790E-00013, 0.19335965327093E-00001, 0.22106516075044E-00001, 0.90498537249921E-00004
0.13224229500000E-00002, 0.54430077321592E+00001, -.30959901066328E+00001, 0.86250447800433E-00004, 0.54236482405140E+00001, -.31180857914994E+00001, 0.12458007535002E-00013, 0.19359491645135E-00001, 0.22095684866586E-00001, 0.86250447787975E-00004
0.13246758000000E-00002, 0.54539983243522E+00001, -.31022780976577E+00001, 0.82436161648302E-00004, 0.54346082024949E+00001, -.31243689244842E+00001, 0.12337497847687E-00013, 0.19390121857292E-00001, 0.22090826826466E-00001, 0.82436161635964E-00004
0.13269286500000E-00002, 0.54407464535904E+00001, -.31041442661828E+00001, 0.80548243800593E-00004, 0.54213350320128E+00001, -.31262481075231E+00001, 0.12308037793009E-00013, 0.19411421577584E-00001, 0.22103841340319E-00001, 0.80548243788285E-00004
0.13291815000000E-00002, 0.54186321501207E+00001, -.30998349668646E+00001, 0.79017124768305E-00004, 0.53992074086189E+00001, -.31219649366316E+00001, 0.15159595507897E-00013, 0.19424741501816E-00001, 0.22129969766991E-00001, 0.79017124753145E-00004
0.13314343500000E-00002, 0.54058030251378E+00001, -.30985809510862E+00001, 0.75546093271955E-00004, 0.53863640089143E+00001, -.31207329725096E+00001, 0.20502341706031E-00013, 0.19439016223415E-00001, 0.22152021423400E-00001, 0.75546093251453E-00004
0.13336872000000E-00002, 0.54051201677070E+00001, -.31154875012804E+00001, 0.69841111069130E-00004, 0.53856729251446E+00001, -.31376483362490E+00001, 0.29407654911177E-00013, 0.19447242562383E-00001, 0.22160834968664E-00001, 0.69841111039722E-00004
0.13359400500000E-00002, 0.54028009926222E+00001, -.31403556897991E+00001, 0.66404351771178E-00004, 0.53833625731582E+00001, -.31625145795110E+00001, 0.36614713827052E-00013, 0.19438419464008E-00001, 0.22158889711959E-00001, 0.66404351734563E-00004
0.13381929000000E-00002, 0.53993873346026E+00001, -.31558513433961E+00001, 0.67733585733984E-00004, 0.53799627414849E+00001, -.31780098449197E+00001, 0.32892878144275E-00013, 0.19424593117701E-00001, 0.22158501523596E-00001, 0.67733585701091E-00004
0.13404457500000E-00002, 0.54036945740898E+00001, -.31630099407718E+00001, 0.70120922179204E-00004, 0.53842728883280E+00001, -.31851779878519E+00001, 0.29024365277064E-00013, 0.19421685761884E-00001, 0.22168047080089E-00001, 0.70120922150180E-00004
0.13426986000000E-00002, 0.54137300131751E+00001, -.31642687217722E+00001, 0.71150597437480E-00004, 0.53943035652730E+00001, -.31864460836553E+00001, 0.23498174645761E-00013, 0.19426447902164E-00001, 0.22177361883056E-00001, 0.71150597413982E-00004
0.13449514500000E-00002, 0.54180579249991E+00001, -.31482317128049E+00001, 0.71294897570557E-00004, 0.53986288364198E+00001, -.31704107565191E+00001, 0.21873538424123E-00013, 0.19429088579326E-00001, 0.22179043714200E-00001, 0.71294897548683E-00004
0.13472043000000E-00002, 0.54071063206709E+00001, -.31123699330041E+00001, 0.72209847111199E-00004, 0.53876768858969E+00001, -.31345448437702E+00001, 0.19218203772950E-00013, 0.19429434773972E-00001, 0.22174910766138E-00001, 0.72209847091981E-00004
0.13494571500000E-00002, 0.53872676354150E+00001, -.30800212495068E+00001, 0.77396819060417E-00004, 0.53678305784553E+00001, -.31021888792171E+00001, 0.21673629581886E-00013, 0.19437056959742E-00001, 0.22167629710258E-00001, 0.77396819038743E-00004
0.13517100000000E-00002, 0.53711870608060E+00001, -.30725935347239E+00001, 0.86880491339824E-00004, 0.53517307998944E+00001, -.30947572963834E+00001, 0.24321822199953E-00013, 0.19456260911678E-00001, 0.22163761659553E-00001, 0.86880491315502E-00004
0.13539628500000E-00002, 0.53641791574863E+00001, -.30867427994003E+00001, 0.97494236248038E-00004, 0.53446981721196E+00001, -.31089003331283E+00001, 0.24085217239637E-00013, 0.19480985366667E-00001, 0.22157533728071E-00001, 0.97494236223953E-00004
0.13562157000000E-00002, 0.53716426355707E+00001, -.31070630238161E+00001, 0.10848349704493E-00003, 0.53521373125870E+00001, -.31292104904363E+00001, 0.22777886330492E-00013, 0.19505322983691E-00001, 0.22147466620276E-00001, 0.10848349702215E-00003
0.13584685500000E-00002, 0.53945633547716E+00001, -.31239402159363E+00001, 0.11843476868292E-00003, 0.53750379312370E+00001, -.31460799567024E+00001, 0.17995737983107E-00013, 0.19525423534564E-00001, 0.22139740766099E-00001, 0.11843476866493E-00003
0.13607214000000E-00002, 0.54194151618633E+00001, -.31349835958634E+00001, 0.12685086103708E-00003, 0.53998820257637E+00001, -.31571232081415E+00001, 0.16338684582072E-00013, 0.19533136099623E-00001, 0.22139612278144E-00001, 0.12685086102074E-00003
0.13629742500000E-00002, 0.54363520954712E+00001, -.31454623694386E+00001, 0.13247450879693E-00003, 0.54168239275349E+00001, -.31676110469044E+00001, 0.14411172157916E-00013, 0.19528167936273E-00001, 0.22148677465859E-00001, 0.13247450878251E-00003
0.13652271000000E-00002, 0.54510440538524E+00001, -.31636546765773E+00001, 0.13682721064458E-00003, 0.54315243105738E+00001, -.31858168664589E+00001, 0.15540175967863E-00013, 0.19519743278590E-00001, 0.22162189881591E-00001, 0.13682721062904E-00003
0.13674799500000E-00002, 0.54632206778661E+00001, -.31831111214461E+00001, 0.14378418526032E-00003, 0.54437098539037E+00001, -.32052861558380E+00001, 0.17391327209096E-00013, 0.19510823962465E-00001, 0.22175034391830E-00001, 0.14378418524293E-00003
0.13697328000000E-00002, 0.54547286169644E+00001, -.31880164540916E+00001, 0.15246210660989E-00003, 0.54352288766769E+00001, -.32102070183908E+00001, 0.22101742898775E-00013, 0.19499740287501E-00001, 0.22190564299231E-00001, 0.15246210658779E-00003
0.13719856500000E-00002, 0.54231760057091E+00001, -.31754751348755E+00001, 0.15732380014554E-00003, 0.54036870385947E+00001, -.31976868599253E+00001, 0.25576800898874E-00013, 0.19488967114399E-00001, 0.22211725049746E-00001, 0.15732380011996E-00003
0.13742385000000E-00002, 0.54022599730541E+00001, -.31611273132407E+00001, 0.16021174503867E-00003, 0.53827718581252E+00001, -.31833613715735E+00001, 0.24906532818124E-00013, 0.19488114928837E-00001, 0.22234058332721E-00001, 0.16021174501376E-00003
0.13764913500000E-00002, 0.54188293833996E+00001, -.31623196484918E+00001, 0.16092530393928E-00003, 0.53993301795260E+00001, -.31845716226918E+00001, 0.23477522732038E-00013, 0.19499203873634E-00001, 0.22251974200079E-00001, 0.16092530391580E-00003
0.13787442000000E-00002, 0.54554682527502E+00001, -.31733926880692E+00001, 0.16063635917745E-00003, 0.54359554946062E+00001, -.31956508798266E+00001, 0.21699356098008E-00013, 0.19512758143982E-00001, 0.22258191757382E-00001, 0.16063635915575E-00003
0.13809970500000E-00002, 0.54805976473767E+00001, -.31720181992379E+00001, 0.16139225709072E-00003, 0.54610700232191E+00001, -.31942773013158E+00001, 0.17311832652181E-00013, 0.19527624157535E-00001, 0.22259102077935E-00001, 0.16139225707341E-00003
0.13832499000000E-00002, 0.54880396546848E+00001, -.31545321616235E+00001, 0.16369598677349E-00003, 0.54684834428225E+00001, -.31767999780063E+00001, 0.17922485419747E-00013, 0.19556211862377E-00001, 0.22267816382869E-00001, 0.16369598675557E-00003
0.13855027500000E-00002, 0.54819206808959E+00001, -.31392945779568E+00001, 0.16819142691904E-00003, 0.54623232470366E+00001, -.31615883611510E+00001, 0.24683298952529E-00013, 0.19597433859311E-00001, 0.22293783194182E-00001, 0.16819142689436E-00003
0.13877556000000E-00002, 0.54617437657835E+00001, -.31396195190868E+00001, 0.17739687428867E-00003, 0.54421104626675E+00001, -.31619586582898E+00001, 0.27585441385691E-00013, 0.19633303116034E-00001, 0.22339139203020E-00001, 0.17739687426108E-00003
0.13900084500000E-00002, 0.54355524791792E+00001, -.31520949248881E+00001, 0.19051445235662E-00003, 0.54159027489620E+00001, -.31744880784538E+00001, 0.27172808921461E-00013, 0.19649730217156E-00001, 0.22393153565705E-00001, 0.19051445232945E-00003
0.13922613000000E-00002, 0.54196823075335E+00001, -.31635571454768E+00001, 0.19799596202413E-00003, 0.54000236579387E+00001, -.31860034776480E+00001, 0.25283296339648E-00013, 0.19658649594803E-00001, 0.22446332171229E-00001, 0.19799596199885E-00003
0.13945141500000E-00002, 0.54247760462141E+00001, -.31641120190239E+00001, 0.19951349401649E-00003, 0.54051076755683E+00001, -.31865984222394E+00001, 0.20314080277778E-00013, 0.19668370645735E-00001, 0.22486403215463E-00001, 0.19951349399617E-00003
0.13967670000000E-00002, 0.54435271196886E+00001, -.31551189432268E+00001, 0.20200218434628E-00003, 0.54238425187748E+00001, -.31776362270217E+00001, 0.27047603504335E-00013, 0.19684600913835E-00001, 0.22517283794925E-00001, 0.20200218431923E-00003
0.13990198500000E-00002, 0.54553462887736E+00001, -.31458873453990E+00001, 0.20176999007996E-00003, 0.54356402846813E+00001, -.31684345269770E+00001, 0.25973138407799E-00013, 0.19706004092270E-00001, 0.22547181578018E-00001, 0.20176999005398E-00003
0.14012727000000E-00002, 0.54507483118086E+00001, -.31399059779872E+00001, 0.19821088922146E-00003, 0.54310243151430E+00001, -.31624836948263E+00001, 0.19712633734599E-00013, 0.19723996665580E-00001, 0.22577716839084E-00001, 0.19821088920175E-00003
0.14035255500000E-00002, 0.54408164778254E+00001, -.31371290946009E+00001, 0.19414117357611E-00003, 0.54210903064541E+00001, -.31597351911275E+00001, 0.10790081163569E-00013, 0.19726171371342E-00001, 0.22606096526683E-00001, 0.19414117356532E-00003
0.14057784000000E-00002, 0.54320201942642E+00001, -.31394651342231E+00001, 0.18636287843763E-00003, 0.54123097541375E+00001, -.31621015863263E+00001, 0.11470900498561E-00013, 0.19710440126724E-00001, 0.22636452103186E-00001, 0.18636287842616E-00003
0.14080312500000E-00002, 0.54169185109067E+00001, -.31432663249365E+00001, 0.17814070319717E-00003, 0.53972328009201E+00001, -.31659432421373E+00001, 0.13135517522661E-00013, 0.19685709986609E-00001, 0.22676917200826E-00001, 0.17814070318403E-00003
0.14102841000000E-00002, 0.53920015595169E+00001, -.31414079839633E+00001, 0.17024613599076E-00003, 0.53723335875229E+00001, -.31641458979799E+00001, 0.19964067147263E-00013, 0.19667971993992E-00001, 0.22737914016594E-00001, 0.17024613597080E-00003
0.14125369500000E-00002, 0.53630864312023E+00001, -.31270133698869E+00001, 0.16298773475683E-00003, 0.53434158002531E+00001, -.31498260691212E+00001, 0.24486403931338E-00013, 0.19670630949245E-00001, 0.22812699234300E-00001, 0.16298773473234E-00003
0.14147898000000E-00002, 0.53405666242107E+00001, -.30953243015364E+00001, 0.15949430497456E-00003, 0.53208598209762E+00001, -.31182130905288E+00001, 0.23558367278203E-00013, 0.19706803234516E-00001, 0.22888788992328E-00001, 0.15949430495100E-00003
0.14170426500000E-00002, 0.53331376482960E+00001, -.30546825566395E+00001, 0.16138376679794E-00003, 0.53133650588609E+00001, -.30776364735390E+00001, 0.20137587611440E-00013, 0.19772589435094E-00001, 0.22953916899533E-00001, 0.16138376677780E-00003
0.14192955000000E-00002, 0.53410357409289E+00001, -.30279418496440E+00001, 0.16616747281399E-00003, 0.53211950156630E+00001, -.30509562440129E+00001, 0.12230480535985E-00013, 0.19840725265885E-00001, 0.23014394368913E-00001, 0.16616747280176E-00003
0.14215483500000E-00002, 0.53592036280870E+00001, -.30323149116895E+00001, 0.17103041113851E-00003, 0.53393133656475E+00001, -.30553944602107E+00001, 0.11796900043518E-00013, 0.19890262439539E-00001, 0.23079548521246E-00001, 0.17103041112671E-00003
0.14238012000000E-00002, 0.53868067085736E+00001, -.30668327316796E+00001, 0.17200257048750E-00003, 0.53668829639449E+00001, -.30899724303119E+00001, 0.14271416269672E-00013, 0.19923744628693E-00001, 0.23139698632244E-00001, 0.17200257047323E-00003
0.14260540500000E-00002, 0.54250196946635E+00001, -.31181159797696E+00001, 0.16877181303439E-00003, 0.54050689343981E+00001, -.31413080179011E+00001, 0.17123144325623E-00013, 0.19950760265362E-00001, 0.23192038131439E-00001, 0.16877181301727E-00003
0.14283069000000E-00002, 0.54622544591373E+00001, -.31672211098808E+00001, 0.16265386055331E-00003, 0.54422842568339E+00001, -.31904620439491E+00001, 0.15559097459566E-00013, 0.19970202303340E-00001, 0.23240934068313E-00001, 0.16265386053776E-00003
0.14305597500000E-00002, 0.54806717453956E+00001, -.32024532585901E+00001, 0.15669862647507E-00003, 0.54606956130260E+00001, -.32257466970178E+00001, 0.22016898755676E-00013, 0.19976132369644E-00001, 0.23293438427657E-00001, 0.15669862645306E-00003
0.14328126000000E-00002, 0.54795104289296E+00001, -.32220704294913E+00001, 0.15296958111390E-00003, 0.54595319704904E+00001, -.32454450687618E+00001, 0.21878257203531E-00013, 0.19978458439175E-00001, 0.23374639270546E-00001, 0.15296958109202E-00003
0.14350654500000E-00002, 0.54716784423306E+00001, -.32253575118370E+00001, 0.15007775619799E-00003, 0.54516880148275E+00001, -.32488506949074E+00001, 0.20578652272697E-00013, 0.19990427503101E-00001, 0.23493183070331E-00001, 0.15007775617741E-00003
0.14373183000000E-00002, 0.54689388521853E+00001, -.32137118008731E+00001, 0.15009846877074E-00003, 0.54489212231876E+00001, -.32373280158470E+00001, 0.18240639011781E-00013, 0.20017628997641E-00001, 0.23616214973988E-00001, 0.15009846875250E-00003
0.14395711500000E-00002, 0.54700570572716E+00001, -.31861804364991E+00001, 0.15253771728426E-00003, 0.54499988568296E+00001, -.32098901156404E+00001, 0.18337619195846E-00013, 0.20058200441953E-00001, 0.23709679141258E-00001, 0.15253771726592E-00003
0.14418240000000E-00002, 0.54613308138596E+00001, -.31426619802210E+00001, 0.15498797317149E-00003, 0.54412216787856E+00001, -.31664377183291E+00001, 0.18910606592357E-00013, 0.20109135073959E-00001, 0.23775738108038E-00001, 0.15498797315258E-00003
0.14440768500000E-00002, 0.54353326225408E+00001, -.30981097144988E+00001, 0.15934139439707E-00003, 0.54151812908083E+00001, -.31219362668848E+00001, 0.19296480811258E-00013, 0.20151331732527E-00001, 0.23826552386041E-00001, 0.15934139437777E-00003
0.14463297000000E-00002, 0.53991961705908E+00001, -.30683809091155E+00001, 0.16299244612574E-00003, 0.53790197794418E+00001, -.30922507224735E+00001, 0.27258993962852E-00013, 0.20176391149010E-00001, 0.23869813357995E-00001, 0.16299244609848E-00003
0.14485825500000E-00002, 0.53630283213590E+00001, -.30522150221003E+00001, 0.16960999654933E-00003, 0.53428381232615E+00001, -.30761285140494E+00001, 0.28910631609799E-00013, 0.20190198097494E-00001, 0.23913491949035E-00001, 0.16960999652042E-00003
0.14508354000000E-00002, 0.53366914966477E+00001, -.30448243421204E+00001, 0.17731842260580E-00003, 0.53165017273556E+00001, -.30687835107432E+00001, 0.21743975594516E-00013, 0.20189769292058E-00001, 0.23959168622848E-00001, 0.17731842258405E-00003
0.14530882500000E-00002, 0.53301345014514E+00001, -.30471402142300E+00001, 0.18343194295091E-00003, 0.53099642828634E+00001, -.30711387008851E+00001, 0.13126393465218E-00013, 0.20170218588054E-00001, 0.23998486655137E-00001, 0.18343194293778E-00003
0.14553411000000E-00002, 0.53452572807674E+00001, -.30621995548711E+00001, 0.18819415103097E-00003, 0.53251165038452E+00001, -.30862263554451E+00001, 0.13354074535625E-00013, 0.20140776922214E-00001, 0.24026800573919E-00001, 0.18819415101762E-00003
0.14575939500000E-00002, 0.53726037941981E+00001, -.30881032546078E+00001, 0.19100593426771E-00003, 0.53524837223375E+00001, -.31121475491569E+00001, 0.13920951165505E-00013, 0.20120071860528E-00001, 0.24044294549196E-00001, 0.19100593425379E-00003
0.14598468000000E-00002, 0.53956123045669E+00001, -.31155118030250E+00001, 0.19445942328177E-00003, 0.53754967699151E+00001, -.31395648802392E+00001, 0.19997413376788E-00013, 0.20115534651729E-00001, 0.24053077214143E-00001, 0.19445942326177E-00003
0.14620996500000E-00002, 0.54006344287287E+00001, -.31363097402319E+00001, 0.20302415684840E-00003, 0.53805063428332E+00001, -.31603798084397E+00001, 0.20108978925366E-00013, 0.20128085895487E-00001, 0.24070068207817E-00001, 0.20302415682829E-00003
0.14643525000000E-00002, 0.53907468024054E+00001, -.31495489968859E+00001, 0.20782927611061E-00003, 0.53705952149803E+00001, -.31736528146594E+00001, 0.21037701779966E-00013, 0.20151587425108E-00001, 0.24103817773484E-00001, 0.20782927608957E-00003
0.14666053500000E-00002, 0.53785381116658E+00001, -.31580913426928E+00001, 0.21152565603414E-00003, 0.53583600429400E+00001, -.31822310861508E+00001, 0.21398329400663E-00013, 0.20178068725812E-00001, 0.24139743457995E-00001, 0.21152565601274E-00003
0.14688582000000E-00002, 0.53728395097215E+00001, -.31718228759393E+00001, 0.21737871222422E-00003, 0.53526403442881E+00001, -.31959921172689E+00001, 0.24880552846493E-00013, 0.20199165433352E-00001, 0.24169241329615E-00001, 0.21737871219934E-00003
0.14711110500000E-00002, 0.53785764914991E+00001, -.31966177620599E+00001, 0.22015682398427E-00003, 0.53583612186642E+00001, -.32208081882212E+00001, 0.28651716904036E-00013, 0.20215272834965E-00001, 0.24190426161360E-00001, 0.22015682395562E-00003
0.14733639000000E-00002, 0.54036197447299E+00001, -.32301692024643E+00001, 0.21671351858732E-00003, 0.53833887918104E+00001, -.32543715807985E+00001, 0.26045799766844E-00013, 0.20230952919523E-00001, 0.24202378334185E-00001, 0.21671351856127E-00003
0.14756167500000E-00002, 0.54484103891255E+00001, -.32675233063568E+00001, 0.20654731149707E-00003, 0.54281697960780E+00001, -.32917358167000E+00001, 0.23276742843887E-00013, 0.20240593047504E-00001, 0.24212510343269E-00001, 0.20654731147379E-00003
0.14778696000000E-00002, 0.54884460903764E+00001, -.32972906725929E+00001, 0.19641346035183E-00003, 0.54682074819767E+00001, -.33215190863204E+00001, 0.23564959145468E-00013, 0.20238608399768E-00001, 0.24228413727465E-00001, 0.19641346032826E-00003
0.14801224500000E-00002, 0.54936886297283E+00001, -.33003390134706E+00001, 0.18960581260029E-00003, 0.54734658866107E+00001, -.33245905833526E+00001, 0.25667465077659E-00013, 0.20222743117589E-00001, 0.24251569882000E-00001, 0.18960581257462E-00003
0.14823753000000E-00002, 0.54531018353672E+00001, -.32709932369543E+00001, 0.18531775895063E-00003, 0.54329035327423E+00001, -.32952793817800E+00001, 0.26682567645707E-00013, 0.20198302624924E-00001, 0.24286144825707E-00001, 0.18531775892395E-00003
0.14846281500000E-00002, 0.53862248677354E+00001, -.32232350864925E+00001, 0.18865173693665E-00003, 0.53660562602328E+00001, -.32475575678843E+00001, 0.25065163007257E-00013, 0.20168607502623E-00001, 0.24322481391756E-00001, 0.18865173691159E-00003
0.14868810000000E-00002, 0.53325275174242E+00001, -.31765003124653E+00001, 0.19725945096589E-00003, 0.53123852026949E+00001, -.32008396258864E+00001, 0.22847644455247E-00013, 0.20142314729302E-00001, 0.24339313421126E-00001, 0.19725945094305E-00003
0.14891338500000E-00002, 0.53197263095444E+00001, -.31443359730866E+00001, 0.20545129105099E-00003, 0.52995937280858E+00001, -.31686696036284E+00001, 0.24284359952490E-00013, 0.20132581458550E-00001, 0.24333630541802E-00001, 0.20545129102670E-00003
0.14913867000000E-00002, 0.53458327820943E+00001, -.31347886670488E+00001, 0.21147995124158E-00003, 0.53256962995462E+00001, -.31591098795882E+00001, 0.26609722880485E-00013, 0.20136482548171E-00001, 0.24321212539440E-00001, 0.21147995121497E-00003
0.14936395500000E-00002, 0.53916524461895E+00001, -.31438755811098E+00001, 0.21682171563778E-00003, 0.53715164142382E+00001, -.31681781532481E+00001, 0.28675298616110E-00013, 0.20136031951255E-00001, 0.24302572138309E-00001, 0.21682171560910E-00003
0.14958924000000E-00002, 0.54359869718917E+00001, -.31593341607352E+00001, 0.22082275339838E-00003, 0.54158564019713E+00001, -.31836200824798E+00001, 0.27495786527908E-00013, 0.20130569920423E-00001, 0.24285921744526E-00001, 0.22082275337089E-00003
0.14981452500000E-00002, 0.54659827006455E+00001, -.31755577460533E+00001, 0.22464481624856E-00003, 0.54458563466467E+00001, -.31998418818883E+00001, 0.32360145543235E-00013, 0.20126353998781E-00001, 0.24284135835001E-00001, 0.22464481621620E-00003
0.15003981000000E-00002, 0.54746737207365E+00001, -.31954346885655E+00001, 0.23221496614499E-00003, 0.54545500114754E+00001, -.32197388618135E+00001, 0.30316852796421E-00013, 0.20123709261086E-00001, 0.24304173247997E-00001, 0.23221496611468E-00003
0.15026509500000E-00002, 0.54597964950479E+00001, -.32154574114704E+00001, 0.24086010760427E-00003, 0.54396771585293E+00001, -.32397980164893E+00001, 0.23293065262741E-00013, 0.20119336518606E-00001, 0.24340605018944E-00001, 0.24086010758098E-00003
0.15049038000000E-00002, 0.54316622706744E+00001, -.32290467070438E+00001, 0.24504724651563E-00003, 0.54115494914022E+00001, -.32534309502578E+00001, 0.22821419290410E-00013, 0.20112779272200E-00001, 0.24384243214085E-00001, 0.24504724649280E-00003
0.15071566500000E-00002, 0.54101992240106E+00001, -.32365703898962E+00001, 0.24608459485599E-00003, 0.53900974703897E+00001, -.32609935824890E+00001, 0.25168294569792E-00013, 0.20101753620856E-00001, 0.24423192592713E-00001, 0.24608459483082E-00003
0.15094095000000E-00002, 0.54027496537393E+00001, -.32393331952361E+00001, 0.24397692043595E-00003, 0.53826562103815E+00001, -.32637868397778E+00001, 0.24526985517357E-00013, 0.20093443357753E-00001, 0.24453644541731E-00001, 0.24397692041142E-00003
0.15116623500000E-00002, 0.54013731423933E+00001, -.32378699343831E+00001, 0.24770866304681E-00003, 0.53812795513810E+00001, -.32623536565215E+00001, 0.22893483690977E-00013, 0.20093591012325E-00001, 0.24483722138474E-00001, 0.24770866302392E-00003
0.15139152000000E-00002, 0.53986205505232E+00001, -.32334110777572E+00001, 0.25209901264487E-00003, 0.53785256958169E+00001, -.32579080914001E+00001, 0.20412141618295E-00013, 0.20094854706261E-00001, 0.24497013642812E-00001, 0.25209901262446E-00003
0.15161680500000E-00002, 0.53903408068269E+00001, -.32254800396635E+00001, 0.25062507329456E-00003, 0.53702477374460E+00001, -.32499737651103E+00001, 0.18040045881692E-00013, 0.20093069380897E-00001, 0.24493725446816E-00001, 0.25062507327652E-00003
0.15184209000000E-00002, 0.53777722885821E+00001, -.32158690390659E+00001, 0.25061049302292E-00003, 0.53576834204060E+00001, -.32403553559157E+00001, 0.17107270789939E-00013, 0.20088868176108E-00001, 0.24486316849759E-00001, 0.25061049300581E-00003
0.15206737500000E-00002, 0.53733097895946E+00001, -.32080172634965E+00001, 0.25180338780231E-00003, 0.53532212771940E+00001, -.32324978801214E+00001, 0.20673838411760E-00013, 0.20088512400674E-00001, 0.24480616624879E-00001, 0.25180338778164E-00003
0.15229266000000E-00002, 0.53813242967725E+00001, -.32011870367230E+00001, 0.25081582494221E-00003, 0.53612194093906E+00001, -.32256678630036E+00001, 0.23003935233610E-00013, 0.20104887381873E-00001, 0.24480826280651E-00001, 0.25081582491920E-00003
0.15251794500000E-00002, 0.53903736884765E+00001, -.31927921196280E+00001, 0.25058694061871E-00003, 0.53702361845180E+00001, -.32172830745902E+00001, 0.27544338465094E-00013, 0.20137503958456E-00001, 0.24490954962200E-00001, 0.25058694059117E-00003
0.15274323000000E-00002, 0.53895144244273E+00001, -.31801278388963E+00001, 0.25091425376608E-00003, 0.53693461346296E+00001, -.32046296454140E+00001, 0.28939145725398E-00013, 0.20168289797703E-00001, 0.24501806517722E-00001, 0.25091425373714E-00003
0.15296851500000E-00002, 0.53834253028395E+00001, -.31638861707308E+00001, 0.25072795574403E-00003, 0.53632434107618E+00001, -.31884000110738E+00001, 0.30254829464398E-00013, 0.20181892077774E-00001, 0.24513840343055E-00001, 0.25072795571377E-00003
0.15319380000000E-00002, 0.53869745455677E+00001, -.31517376992046E+00001, 0.25268434587307E-00003, 0.53667948855484E+00001, -.31762689912075E+00001, 0.24558517700784E-00013, 0.20179660019284E-00001, 0.24531292002914E-00001, 0.25268434584852E-00003
0.15341908500000E-00002, 0.54048390520747E+00001, -.31508771329849E+00001, 0.24946552654751E-00003, 0.53846686136361E+00001, -.31754254989148E+00001, 0.22841340813862E-00013, 0.20170438438660E-00001, 0.24548365929952E-00001, 0.24946552652467E-00003
0.15364437000000E-00002, 0.54259201847740E+00001, -.31647678501511E+00001, 0.24412245520500E-00003, 0.54057680114540E+00001, -.31893241742027E+00001, 0.23102441844641E-00013, 0.20152173319969E-00001, 0.24556324051638E-00001, 0.24412245518189E-00003
0.15386965500000E-00002, 0.54436214581584E+00001, -.31919741173683E+00001, 0.23786942014528E-00003, 0.54235011858242E+00001, -.32165263515933E+00001, 0.24564014639158E-00013, 0.20120272334227E-00001, 0.24552234224992E-00001, 0.23786942012072E-00003
0.15409494000000E-00002, 0.54557598230796E+00001, -.32193909116795E+00001, 0.23063331411834E-00003, 0.54356768133981E+00001, -.32439334310706E+00001, 0.25415687980556E-00013, 0.20083009681535E-00001, 0.24542519391132E-00001, 0.23063331409292E-00003
0.15432022500000E-00002, 0.54620571643554E+00001, -.32294397184519E+00001, 0.22330012408780E-00003, 0.54419983310633E+00001, -.32539635182032E+00001, 0.23439053188768E-00013, 0.20058833292051E-00001, 0.24523799751320E-00001, 0.22330012406436E-00003
0.15454551000000E-00002, 0.54646402491377E+00001, -.32173745638174E+00001, 0.21895652860807E-00003, 0.54445808728085E+00001, -.32418806009794E+00001, 0.21778285721975E-00013, 0.20059376329211E-00001, 0.24506037161993E-00001, 0.21895652858629E-00003
0.15477079500000E-00002, 0.54620792509840E+00001, -.31894701029227E+00001, 0.21488397352769E-00003, 0.54419992333549E+00001, -.32139652699533E+00001, 0.21993631588521E-00013, 0.20080017629104E-00001, 0.24495167030654E-00001, 0.21488397350570E-00003
0.15499608000000E-00002, 0.54492386022845E+00001, -.31595732835882E+00001, 0.20983758094286E-00003, 0.54291303882104E+00001, -.31840574658390E+00001, 0.23047216598803E-00013, 0.20108214074098E-00001, 0.24484182250784E-00001, 0.20983758091981E-00003
0.15522136500000E-00002, 0.54250010630377E+00001, -.31395848750798E+00001, 0.20158244484023E-00003, 0.54048768792839E+00001, -.31640404332061E+00001, 0.26327785907384E-00013, 0.20124183753878E-00001, 0.24455558126333E-00001, 0.20158244481390E-00003
0.15544665000000E-00002, 0.53950423427836E+00001, -.31299453344583E+00001, 0.18965592339269E-00003, 0.53749177824105E+00001, -.31543670290634E+00001, 0.31524925661536E-00013, 0.20124560373080E-00001, 0.24421694605139E-00001, 0.18965592336117E-00003
0.15567193500000E-00002, 0.53665293749477E+00001, -.31227256108378E+00001, 0.18137231702752E-00003, 0.53464104969840E+00001, -.31471203777873E+00001, 0.36545632030696E-00013, 0.20118877963726E-00001, 0.24394766949436E-00001, 0.18137231699097E-00003
0.15589722000000E-00002, 0.53416234827532E+00001, -.31125186656941E+00001, 0.17390760625826E-00003, 0.53215148421236E+00001, -.31368903918961E+00001, 0.42546669736297E-00013, 0.20108640629593E-00001, 0.24371726202001E-00001, 0.17390760621571E-00003
0.15612250500000E-00002, 0.53212555871869E+00001, -.31027486248652E+00001, 0.16310445851922E-00003, 0.53011703066930E+00001, -.31270934110345E+00001, 0.44850181349081E-00013, 0.20085280493927E-00001, 0.24344786169299E-00001, 0.16310445847437E-00003
0.15634779000000E-00002, 0.53098604875453E+00001, -.30955640708605E+00001, 0.14875303020742E-00003, 0.52898118674826E+00001, -.31198763967124E+00001, 0.40475312410891E-00013, 0.20048620062669E-00001, 0.24312325851967E-00001, 0.14875303016694E-00003
0.15657307500000E-00002, 0.53120021215332E+00001, -.30839090757057E+00001, 0.13719548465941E-00003, 0.52919911804530E+00001, -.31081876736557E+00001, 0.29796934596198E-00013, 0.20010941080211E-00001, 0.24278597949972E-00001, 0.13719548462961E-00003
0.15679836000000E-00002, 0.53281262470925E+00001, -.30656239757656E+00001, 0.13013462154113E-00003, 0.53081432611332E+00001, -.30898756723570E+00001, 0.21767437926715E-00013, 0.19982985959298E-00001, 0.24251696591347E-00001, 0.13013462151936E-00003
0.15702364500000E-00002, 0.53570849524838E+00001, -.30572756431110E+00001, 0.12443690200887E-00003, 0.53371171557190E+00001, -.30815086410777E+00001, 0.14282443228683E-00013, 0.19967796764759E-00001, 0.24232997966706E-00001, 0.12443690199459E-00003
0.15724893000000E-00002, 0.53969746534604E+00001, -.30712577241512E+00001, 0.11866756119451E-00003, 0.53770050787504E+00001, -.30954720730563E+00001, 0.82278878983193E-00014, 0.19969574710057E-00001, 0.24214348905033E-00001, 0.11866756118629E-00003
0.15747421500000E-00002, 0.54400180201483E+00001, -.30954853240127E+00001, 0.11453980537535E-00003, 0.54200324227735E+00001, -.31196734361886E+00001, 0.75784089966015E-00014, 0.19985597374845E-00001, 0.24188112175861E-00001, 0.11453980536777E-00003
0.15769950000000E-00002, 0.54746729895843E+00001, -.31142598002052E+00001, 0.10652644113066E-00003, 0.54546729438169E+00001, -.31384256291695E+00001, 0.89862498211986E-00014, 0.20000045767335E-00001, 0.24165828964271E-00001, 0.10652644112168E-00003
0.15792478500000E-00002, 0.54920461532817E+00001, -.31265930766736E+00001, 0.96829191796484E-00004, 0.54720491721014E+00001, -.31507569085804E+00001, 0.14317808443874E-00013, 0.19996981180298E-00001, 0.24163831906854E-00001, 0.96829191782167E-00004
0.15815007000000E-00002, 0.54831104377404E+00001, -.31327236299073E+00001, 0.90328730844924E-00004, 0.54631312565259E+00001, -.31569025571333E+00001, 0.21834243532473E-00013, 0.19979181214446E-00001, 0.24178927226039E-00001, 0.90328730823090E-00004
0.15837535500000E-00002, 0.54446241637134E+00001, -.31327211599368E+00001, 0.83953388424111E-00004, 0.54246677662602E+00001, -.31569160098359E+00001, 0.25266231133138E-00013, 0.19956397453168E-00001, 0.24194849899124E-00001, 0.83953388398845E-00004
0.15860064000000E-00002, 0.53978500491316E+00001, -.31362071862971E+00001, 0.78069330089762E-00004, 0.53779194225150E+00001, -.31603921044853E+00001, 0.26238126867449E-00013, 0.19930626616596E-00001, 0.24184918188238E-00001, 0.78069330063524E-00004
0.15882592500000E-00002, 0.53711750999370E+00001, -.31491924997307E+00001, 0.73272859174078E-00004, 0.53512702591930E+00001, -.31733247084014E+00001, 0.22974223441453E-00013, 0.19904840743982E-00001, 0.24132208670740E-00001, 0.73272859151104E-00004
0.15905121000000E-00002, 0.53660718288394E+00001, -.31585363409926E+00001, 0.66644979596069E-00004, 0.53461792641533E+00001, -.31826039508697E+00001, 0.19853351751318E-00013, 0.19892564686143E-00001, 0.24067609877130E-00001, 0.66644979576216E-00004
0.15927649500000E-00002, 0.53695766290308E+00001, -.31492815309077E+00001, 0.63540738137475E-00004, 0.53496753830999E+00001, -.31732964465152E+00001, 0.18034722879622E-00013, 0.19901245930896E-00001, 0.24014915607590E-00001, 0.63540738119440E-00004
0.15950178000000E-00002, 0.53763391780409E+00001, -.31259775604044E+00001, 0.61950527727848E-00004, 0.53564177542834E+00001, -.31499471095328E+00001, 0.17039579875763E-00013, 0.19921423757514E-00001, 0.23969549128471E-00001, 0.61950527710809E-00004
0.15972706500000E-00002, 0.53843450204533E+00001, -.31088629976935E+00001, 0.57808744071331E-00004, 0.53644211370675E+00001, -.31327841354529E+00001, 0.19344184213549E-00013, 0.19923883385846E-00001, 0.23921137759385E-00001, 0.57808744051987E-00004
0.15995235000000E-00002, 0.53902242332693E+00001, -.31091849241489E+00001, 0.52728889311041E-00004, 0.53703318169259E+00001, -.31330581322637E+00001, 0.22620382700768E-00013, 0.19892416343365E-00001, 0.23873208114749E-00001, 0.52728889288421E-00004
0.16017763500000E-00002, 0.53980428661591E+00001, -.31237076700440E+00001, 0.48196411605501E-00004, 0.53781975114125E+00001, -.31475363498830E+00001, 0.24095505530098E-00013, 0.19845354746592E-00001, 0.23828679839054E-00001, 0.48196411581406E-00004
0.16040292000000E-00002, 0.54167603068873E+00001, -.31467954544771E+00001, 0.39856516912811E-00004, 0.53969489246632E+00001, -.31705887240292E+00001, 0.27939788979742E-00013, 0.19811382224117E-00001, 0.23793269552105E-00001, 0.39856516884872E-00004
0.16062820500000E-00002, 0.54462934356387E+00001, -.31735524948512E+00001, 0.32342038149129E-00004, 0.54264981901574E+00001, -.31973166569208E+00001, 0.26001449674200E-00013, 0.19795245481300E-00001, 0.23764162069628E-00001, 0.32342038123128E-00004
0.16085349000000E-00002, 0.54706619256251E+00001, -.31870533861489E+00001, 0.26142745188903E-00004, 0.54508714104305E+00001, -.32107928182112E+00001, 0.22769027988753E-00013, 0.19790515194549E-00001, 0.23739432062252E-00001, 0.26142745166134E-00004
0.16107877500000E-00002, 0.54735314414755E+00001, -.31714154870496E+00001, 0.18341171076711E-00004, 0.54537403513618E+00001, -.31951358242342E+00001, 0.22093245389328E-00013, 0.19791090113668E-00001, 0.23720337184621E-00001, 0.18341171054618E-00004
0.16130406000000E-00002, 0.54523944996967E+00001, -.31378082061049E+00001, 0.10390094564204E-00004, 0.54326108316235E+00001, -.31615144937531E+00001, 0.21521103175730E-00013, 0.19783668073216E-00001, 0.23706287648230E-00001, 0.10390094542683E-00004
0.16152934500000E-00002, 0.54143504006086E+00001, -.31079541766806E+00001, 0.15782823161064E-00005, 0.53945894170403E+00001, -.31316497647919E+00001, 0.20886846724978E-00013, 0.19760983568281E-00001, 0.23695588111275E-00001, 0.15782822952195E-00005
0.16175463000000E-00002, 0.53737157853265E+00001, -.30929242578740E+00001, -.67603562673022E-00005, 0.53539749967836E+00001, -.31166114395103E+00001, 0.19274089300666E-00013, 0.19740788542892E-00001, 0.23687181636275E-00001, -.67603562865763E-00005
0.16197991500000E-00002, 0.53503684352255E+00001, -.30968240054950E+00001, -.13032352837574E-00004, 0.53306377470195E+00001, -.31204872210491E+00001, 0.16619696788064E-00013, 0.19730688206023E-00001, 0.23663215554052E-00001, -.13032352854194E-00004
0.16220520000000E-00002, 0.53554325352317E+00001, -.31182089215451E+00001, -.17294489552428E-00004, 0.53357025459467E+00001, -.31418230598256E+00001, 0.14807228425243E-00013, 0.19729989285069E-00001, 0.23614138280494E-00001, -.17294489567235E-00004
0.16243048500000E-00002, 0.53823624499863E+00001, -.31434554324950E+00001, -.22101250769888E-00004, 0.53626266202482E+00001, -.31670093050273E+00001, 0.16323076432350E-00013, 0.19735829738038E-00001, 0.23553872532247E-00001, -.22101250786211E-00004
0.16265577000000E-00002, 0.54152002071496E+00001, -.31561504317518E+00001, -.28604114297201E-00004, 0.53954503695672E+00001, -.31796460498434E+00001, 0.16019617918318E-00013, 0.19749837582451E-00001, 0.23495618091562E-00001, -.28604114313221E-00004
0.16288105500000E-00002, 0.54390984843866E+00001, -.31482274868326E+00001, -.33886683493031E-00004, 0.54193286432807E+00001, -.31716639215241E+00001, 0.11848884715689E-00013, 0.19769841105867E-00001, 0.23436434691518E-00001, -.33886683504880E-00004
0.16310634000000E-00002, 0.54478552137077E+00001, -.31261850844830E+00001, -.38379867081612E-00004, 0.54280701780649E+00001, -.31495589580916E+00001, 0.84871208454868E-00014, 0.19785035642839E-00001, 0.23373873608640E-00001, -.38379867090099E-00004
0.16333162500000E-00002, 0.54443448056380E+00001, -.31121426540639E+00001, -.41202693525589E-00004, 0.54245755746546E+00001, -.31354643012878E+00001, 0.10939592259501E-00013, 0.19769230983397E-00001, 0.23321647223856E-00001, -.41202693536529E-00004
0.16355691000000E-00002, 0.54287381872201E+00001, -.31233251194985E+00001, -.39789712383961E-00004, 0.54090198340042E+00001, -.31466156041747E+00001, 0.12483770566300E-00013, 0.19718353215871E-00001, 0.23290484676176E-00001, -.39789712396445E-00004
0.16378219500000E-00002, 0.53990776020381E+00001, -.31536505000903E+00001, -.31868972744415E-00004, 0.53794162249716E+00001, -.31769124638281E+00001, 0.13524823833508E-00013, 0.19661377066448E-00001, 0.23261963737790E-00001, -.31868972757940E-00004
0.16400748000000E-00002, 0.53705528240685E+00001, -.31844608507891E+00001, -.19106889384880E-00004, 0.53509360400584E+00001, -.32076840180744E+00001, 0.17228153449118E-00013, 0.19616784010080E-00001, 0.23223167285283E-00001, -.19106889402108E-00004
0.16423276500000E-00002, 0.53719138936921E+00001, -.32003906374768E+00001, -.64860576026787E-00005, 0.53523246816400E+00001, -.32235742288063E+00001, 0.15610110201065E-00013, 0.19589212052087E-00001, 0.23183591329463E-00001, -.64860576182889E-00005
0.16445805000000E-00002, 0.54045912897852E+00001, -.31940593539361E+00001, 0.38731917260674E-00005, 0.53850106103246E+00001, -.32172091326082E+00001, 0.15974259519604E-00013, 0.19580679460597E-00001, 0.23149778672081E-00001, 0.38731917100931E-00005
0.16468333500000E-00002, 0.54361982711830E+00001, -.31720262767389E+00001, 0.11747121660884E-00004, 0.54166105198670E+00001, -.31951485711154E+00001, 0.18634624462951E-00013, 0.19587751315963E-00001, 0.23122294376531E-00001, 0.11747121642250E-00004
0.16490862000000E-00002, 0.54464985715665E+00001, -.31478092854470E+00001, 0.14051045604103E-00004, 0.54268889176264E+00001, -.31709099381857E+00001, 0.18813732423334E-00013, 0.19609653940011E-00001, 0.23100652738679E-00001, 0.14051045585289E-00004
0.16513390500000E-00002, 0.54440882056586E+00001, -.31230420442835E+00001, 0.13910758212867E-00004, 0.54244483376012E+00001, -.31461299360378E+00001, 0.16634243830349E-00013, 0.19639868057444E-00001, 0.23087891754365E-00001, 0.13910758196232E-00004
0.16535919000000E-00002, 0.54436792784474E+00001, -.30973291400796E+00001, 0.13618558049035E-00004, 0.54240132650220E+00001, -.31204125341029E+00001, 0.69981335554337E-00014, 0.19666013425438E-00001, 0.23083394023302E-00001, 0.13618558042037E-00004
0.16558447500000E-00002, 0.54474450380718E+00001, -.30835393837245E+00001, 0.14468036872203E-00004, 0.54277647377863E+00001, -.31066152255845E+00001, 0.66264854904883E-00014, 0.19680300285443E-00001, 0.23075841860053E-00001, 0.14468036865577E-00004
0.16580976000000E-00002, 0.54478658877522E+00001, -.30954764118454E+00001, 0.15686222293857E-00004, 0.54281860195297E+00001, -.31185356084112E+00001, 0.11086815139273E-00013, 0.19679868222469E-00001, 0.23059196565738E-00001, 0.15686222282770E-00004
0.16603504500000E-00002, 0.54450862060583E+00001, -.31231986727589E+00001, 0.17402408359330E-00004, 0.54254275655504E+00001, -.31462394097703E+00001, 0.15896730584713E-00013, 0.19658640507903E-00001, 0.23040737011399E-00001, 0.17402408343433E-00004
0.16626033000000E-00002, 0.54437765211361E+00001, -.31435732588632E+00001, 0.21190742516049E-00004, 0.54241503491674E+00001, -.31665965622308E+00001, 0.17102763497567E-00013, 0.19626171968637E-00001, 0.23023303367522E-00001, 0.21190742498946E-00004
0.16648561500000E-00002, 0.54384222137007E+00001, -.31468071377548E+00001, 0.19214953937761E-00004, 0.54188216422902E+00001, -.31698130626858E+00001, 0.19371474998451E-00013, 0.19600571410526E-00001, 0.23005924930912E-00001, 0.19214953918389E-00004
0.16671090000000E-00002, 0.54239366011108E+00001, -.31394440218927E+00001, 0.13901753142606E-00004, 0.54043430401472E+00001, -.31624328314499E+00001, 0.20699127476677E-00013, 0.19593560963585E-00001, 0.22988809557119E-00001, 0.13901753121906E-00004
0.16693618500000E-00002, 0.54053627992997E+00001, -.31304175835229E+00001, 0.88026812361004E-00005, 0.53857653277581E+00001, -.31533809758758E+00001, 0.18298821281587E-00013, 0.19597471541639E-00001, 0.22963392352944E-00001, 0.88026812178016E-00005
0.16716147000000E-00002, 0.53876971479322E+00001, -.31196177231948E+00001, 0.60379964010684E-00005, 0.53681059809721E+00001, -.31425450569809E+00001, 0.16250575797433E-00013, 0.19591166960104E-00001, 0.22927333786139E-00001, 0.60379963848178E-00005
0.16738675500000E-00002, 0.53705830027960E+00001, -.30998002522707E+00001, 0.46574664883307E-00005, 0.53510124607722E+00001, -.31226926316796E+00001, 0.18096740533290E-00013, 0.19570542023850E-00001, 0.22892379408868E-00001, 0.46574664702339E-00005
0.16761204000000E-00002, 0.53593373696606E+00001, -.30697094870782E+00001, 0.69938104415165E-00005, 0.53397932601148E+00001, -.30925797700766E+00001, 0.16032266898728E-00013, 0.19544109545822E-00001, 0.22870282998396E-00001, 0.69938104254842E-00005
0.16783732500000E-00002, 0.53605205389960E+00001, -.30386051786529E+00001, 0.12631498935913E-00004, 0.53409971778884E+00001, -.30614703889367E+00001, 0.82589337363949E-00014, 0.19523361107525E-00001, 0.22865210283772E-00001, 0.12631498927654E-00004
0.16806261000000E-00002, 0.53765130578359E+00001, -.30291247603319E+00001, 0.17549441346507E-00004, 0.53569954802573E+00001, -.30519929639582E+00001, 0.58002439757199E-00014, 0.19517577578538E-00001, 0.22868203626350E-00001, 0.17549441340707E-00004
0.16828789500000E-00002, 0.54043028857912E+00001, -.30613250213021E+00001, 0.20048266024658E-00004, 0.53847809713889E+00001, -.30841972242222E+00001, 0.87623505644818E-00014, 0.19521914402318E-00001, 0.22872202920048E-00001, 0.20048266015896E-00004
0.16851318000000E-00002, 0.54323993177113E+00001, -.31161477737978E+00001, 0.22414877683227E-00004, 0.54128696318285E+00001, -.31390271368524E+00001, 0.11295771501889E-00013, 0.19529685882793E-00001, 0.22879363054609E-00001, 0.22414877671932E-00004
0.16873846500000E-00002, 0.54437460769459E+00001, -.31486307499119E+00001, 0.24572198341475E-00004, 0.54242016302459E+00001, -.31715232341095E+00001, 0.17100584268890E-00013, 0.19544446700069E-00001, 0.22892484197586E-00001, 0.24572198324375E-00004
0.16896375000000E-00002, 0.54314154033609E+00001, -.31398243680894E+00001, 0.24274119621308E-00004, 0.54118458011215E+00001, -.31627262966692E+00001, 0.20470592200633E-00013, 0.19569602239402E-00001, 0.22901928579807E-00001, 0.24274119600837E-00004
0.16918903500000E-00002, 0.54097151683095E+00001, -.31091782944547E+00001, 0.20805629327554E-00004, 0.53901208662277E+00001, -.31320695207055E+00001, 0.16355876771813E-00013, 0.19594302081787E-00001, 0.22891226250805E-00001, 0.20805629311199E-00004
0.16941432000000E-00002, 0.53901372128195E+00001, -.30777768363023E+00001, 0.16026707428827E-00004, 0.53705369254311E+00001, -.31006335751058E+00001, 0.18249712724928E-00013, 0.19600287388375E-00001, 0.22856738803463E-00001, 0.16026707410578E-00004
0.16963960500000E-00002, 0.53744031228253E+00001, -.30526094159975E+00001, 0.12914722682962E-00004, 0.53548124755975E+00001, -.30754262341967E+00001, 0.16838023043455E-00013, 0.19590647227845E-00001, 0.22816818199236E-00001, 0.12914722666124E-00004
0.16986489000000E-00002, 0.53631936407498E+00001, -.30328011401147E+00001, 0.10254743391893E-00004, 0.53436111842522E+00001, -.30555917058316E+00001, 0.13432063139103E-00013, 0.19582456497663E-00001, 0.22790565716913E-00001, 0.10254743378461E-00004
0.17009017500000E-00002, 0.53558310108663E+00001, -.30166801637981E+00001, 0.78864257864253E-00005, 0.53362487942967E+00001, -.30394529690555E+00001, 0.81268227548613E-00014, 0.19582216569644E-00001, 0.22772805257407E-00001, 0.78864257782985E-00005
0.17031546000000E-00002, 0.53476099304507E+00001, -.30081690857174E+00001, 0.90013291703014E-00005, 0.53280262021777E+00001, -.30309261355695E+00001, 0.59731986315286E-00014, 0.19583728273026E-00001, 0.22757049852081E-00001, 0.90013291643282E-00005
0.17054074500000E-00002, 0.53339433713371E+00001, -.30119376987356E+00001, 0.12631190116076E-00004, 0.53143665578520E+00001, -.30346852190925E+00001, 0.93232822361664E-00014, 0.19576813485151E-00001, 0.22747520356890E-00001, 0.12631190106752E-00004
0.17076603000000E-00002, 0.53249152140611E+00001, -.30245211160090E+00001, 0.13303903169480E-00004, 0.53053577735554E+00001, -.30472758452117E+00001, 0.12722231747165E-00013, 0.19557440505704E-00001, 0.22754729202667E-00001, 0.13303903156757E-00004
0.17099131500000E-00002, 0.53366560980627E+00001, -.30387820757016E+00001, 0.98735263838163E-00005, 0.53171212125805E+00001, -.30615629307742E+00001, 0.15109710286488E-00013, 0.19534885482221E-00001, 0.22780855072561E-00001, 0.98735263687066E-00005
0.17121660000000E-00002, 0.53637579524955E+00001, -.30536142503486E+00001, 0.63401114647061E-00005, 0.53442400719103E+00001, -.30764317264088E+00001, 0.18114370223841E-00013, 0.19517880585202E-00001, 0.22817476060208E-00001, 0.63401114465917E-00005
0.17144188500000E-00002, 0.53862889712101E+00001, -.30679179732977E+00001, 0.35392116957507E-00005, 0.53667823284189E+00001, -.30907762240439E+00001, 0.17542463735901E-00013, 0.19506642791187E-00001, 0.22858250746242E-00001, 0.35392116782082E-00005
0.17166717000000E-00002, 0.53933132810481E+00001, -.30758048249961E+00001, 0.30116695134451E-00005, 0.53738109582587E+00001, -.30986985774695E+00001, 0.18617897775664E-00013, 0.19502322789413E-00001, 0.22893752473379E-00001, 0.30116694948272E-00005
0.17189245500000E-00002, 0.53882330730329E+00001, -.30807419381190E+00001, 0.43901565074165E-00005, 0.53687107519218E+00001, -.31036491448891E+00001, 0.16111845572289E-00013, 0.19522321111115E-00001, 0.22907206770158E-00001, 0.43901564913047E-00005
0.17211774000000E-00002, 0.53793246918065E+00001, -.30911355491847E+00001, 0.81288155834227E-00005, 0.53597555468061E+00001, -.31140220306795E+00001, 0.10134100712939E-00013, 0.19569145000372E-00001, 0.22886481494810E-00001, 0.81288155732886E-00005
0.17234302500000E-00002, 0.53692800244108E+00001, -.30975750658068E+00001, 0.12308400547504E-00004, 0.53496657841026E+00001, -.31204205609050E+00001, 0.85553924714333E-00014, 0.19614240308148E-00001, 0.22845495098199E-00001, 0.12308400538948E-00004
0.17256831000000E-00002, 0.53565587056756E+00001, -.30827585673839E+00001, 0.17455336701458E-00004, 0.53369266979808E+00001, -.31055735912594E+00001, 0.82883466690447E-00014, 0.19632007694841E-00001, 0.22815023875470E-00001, 0.17455336693170E-00004
0.17279359500000E-00002, 0.53434489620559E+00001, -.30480150888401E+00001, 0.24790722157001E-00004, 0.53238179822983E+00001, -.30708350440854E+00001, 0.42777663168251E-00014, 0.19630979757588E-00001, 0.22819955245329E-00001, 0.24790722152723E-00004
0.17301888000000E-00002, 0.53342650385649E+00001, -.30146222567551E+00001, 0.27507355755770E-00004, 0.53146374965170E+00001, -.30374831717109E+00001, 0.96495485478974E-00014, 0.19627542047940E-00001, 0.22860914955757E-00001, 0.27507355746121E-00004
0.17324416500000E-00002, 0.53312496482845E+00001, -.29987723832605E+00001, 0.30521198099001E-00004, 0.53116168233281E+00001, -.30216918359610E+00001, 0.11636000921663E-00013, 0.19632824956376E-00001, 0.22919452700494E-00001, 0.30521198087365E-00004
0.17346945000000E-00002, 0.53388118651243E+00001, -.29983071901631E+00001, 0.34597986783633E-00004, 0.53191650424109E+00001, -.30212814247984E+00001, 0.10302542951983E-00013, 0.19646822713471E-00001, 0.22974234635280E-00001, 0.34597986773331E-00004
0.17369473500000E-00002, 0.53622402320912E+00001, -.30077219144072E+00001, 0.38521836691552E-00004, 0.53425803535726E+00001, -.30307361822497E+00001, 0.11046962834895E-00013, 0.19659878518608E-00001, 0.23014267842451E-00001, 0.38521836680505E-00004
0.17392002000000E-00002, 0.53993075032790E+00001, -.30259590559555E+00001, 0.42240935780073E-00004, 0.53796379854023E+00001, -.30489995974968E+00001, 0.10555677139247E-00013, 0.19669517876754E-00001, 0.23040541541290E-00001, 0.42240935769518E-00004
0.17414530500000E-00002, 0.54360402970911E+00001, -.30522457353656E+00001, 0.51392706489217E-00004, 0.54163505820076E+00001, -.30753127422651E+00001, 0.13128284422951E-00013, 0.19689715083490E-00001, 0.23067006899491E-00001, 0.51392706476089E-00004
0.17437059000000E-00002, 0.54560265608696E+00001, -.30902849228503E+00001, 0.60086043922504E-00004, 0.54363047248556E+00001, -.31133790829491E+00001, 0.20402774901092E-00013, 0.19721836014008E-00001, 0.23094160098799E-00001, 0.60086043902101E-00004
0.17459587500000E-00002, 0.54548520615457E+00001, -.31361148015350E+00001, 0.69176635905441E-00004, 0.54351102633020E+00001, -.31592241299818E+00001, 0.26004556214393E-00013, 0.19741798243700E-00001, 0.23109328446798E-00001, 0.69176635879436E-00004
0.17482116000000E-00002, 0.54407795139333E+00001, -.31687528764732E+00001, 0.77239592260879E-00004, 0.54210428325398E+00001, -.31918607550144E+00001, 0.27310106521434E-00013, 0.19736681393474E-00001, 0.23107878541193E-00001, 0.77239592233569E-00004
0.17504644500000E-00002, 0.54250685146142E+00001, -.31719366079746E+00001, 0.83076142465491E-00004, 0.54053380698982E+00001, -.31950308582021E+00001, 0.24575759681117E-00013, 0.19730444715952E-00001, 0.23094250227530E-00001, 0.83076142440915E-00004
0.17527173000000E-00002, 0.54168206275006E+00001, -.31569143693850E+00001, 0.86285394287483E-00004, 0.53970720413614E+00001, -.31799866018523E+00001, 0.23029094870427E-00013, 0.19748586139194E-00001, 0.23072232467293E-00001, 0.86285394264454E-00004
0.17549701500000E-00002, 0.54118879129645E+00001, -.31411429517719E+00001, 0.85801667246807E-00004, 0.53921035994620E+00001, -.31641891398986E+00001, 0.22431660323885E-00013, 0.19784313502477E-00001, 0.23046188126681E-00001, 0.85801667224375E-00004
0.17572230000000E-00002, 0.53991547430094E+00001, -.31219389710969E+00001, 0.83297526439289E-00004, 0.53793475095427E+00001, -.31449695305396E+00001, 0.17988288854330E-00013, 0.19807233466724E-00001, 0.23030559442718E-00001, 0.83297526421301E-00004
0.17594758500000E-00002, 0.53822669755224E+00001, -.30940663057128E+00001, 0.82921484605709E-00004, 0.53624589275734E+00001, -.31171032518593E+00001, 0.10679380583343E-00013, 0.19808047948952E-00001, 0.23036946146584E-00001, 0.82921484595029E-00004
0.17617287000000E-00002, 0.53727481560772E+00001, -.30676904564997E+00001, 0.81239223526507E-00004, 0.53529534732401E+00001, -.30907577982906E+00001, 0.94208527605835E-00014, 0.19794682837121E-00001, 0.23067341790882E-00001, 0.81239223517086E-00004
0.17639815500000E-00002, 0.53694442229411E+00001, -.30514476889423E+00001, 0.76302825947232E-00004, 0.53496745632237E+00001, -.30745454513665E+00001, 0.11759960585377E-00013, 0.19769659717405E-00001, 0.23097762424223E-00001, 0.76302825935472E-00004
0.17662344000000E-00002, 0.53631822480912E+00001, -.30425659790605E+00001, 0.74934456916325E-00004, 0.53434457274834E+00001, -.30656684224907E+00001, 0.13203787124559E-00013, 0.19736520607800E-00001, 0.23102443430244E-00001, 0.74934456903121E-00004
0.17684872500000E-00002, 0.53465029982361E+00001, -.30374836854644E+00001, 0.73617302528178E-00004, 0.53268028697403E+00001, -.30605601763398E+00001, 0.22050898086394E-00013, 0.19700128495835E-00001, 0.23076490875336E-00001, 0.73617302506127E-00004
0.17707401000000E-00002, 0.53167817899407E+00001, -.30306490080690E+00001, 0.70783615796817E-00004, 0.52971082396476E+00001, -.30536912124796E+00001, 0.28314075958570E-00013, 0.19673550293139E-00001, 0.23042204410542E-00001, 0.70783615768503E-00004
0.17729929500000E-00002, 0.52868041433607E+00001, -.30239860800726E+00001, 0.72951660352535E-00004, 0.52671328343093E+00001, -.30469972778775E+00001, 0.32168995103356E-00013, 0.19671309051392E-00001, 0.23011197804896E-00001, 0.72951660320366E-00004
0.17752458000000E-00002, 0.52841177711123E+00001, -.30345194132263E+00001, 0.78423999914762E-00004, 0.52644208578326E+00001, -.30575038351154E+00001, 0.38158210568246E-00013, 0.19696913279691E-00001, 0.22984421889150E-00001, 0.78423999876604E-00004
0.17774986500000E-00002, 0.53207637659968E+00001, -.30657451019838E+00001, 0.83319115338568E-00004, 0.53010184658633E+00001, -.30886998530673E+00001, 0.34937630555618E-00013, 0.19745300133551E-00001, 0.22954751083512E-00001, 0.83319115303630E-00004
0.17797515000000E-00002, 0.53786896869904E+00001, -.30975465016346E+00001, 0.85429784817249E-00004, 0.53588907339823E+00001, -.31204597207343E+00001, 0.29939810095306E-00013, 0.19798953008058E-00001, 0.22913219099691E-00001, 0.85429784787309E-00004
0.17820043500000E-00002, 0.54327974921278E+00001, -.31194948033632E+00001, 0.84128601697386E-00004, 0.54129582033240E+00001, -.31423615120801E+00001, 0.25538358098979E-00013, 0.19839288803706E-00001, 0.22866708716855E-00001, 0.84128601671848E-00004
0.17842572000000E-00002, 0.54704322553827E+00001, -.31433152839949E+00001, 0.80489479746535E-00004, 0.54505823715286E+00001, -.31661445288153E+00001, 0.19065997782595E-00013, 0.19849883854085E-00001, 0.22829244820392E-00001, 0.80489479727469E-00004
0.17865100500000E-00002, 0.54893369445323E+00001, -.31777508293954E+00001, 0.79150037777165E-00004, 0.54695117051207E+00001, -.32005554063899E+00001, 0.10772018014514E-00013, 0.19825239411559E-00001, 0.22804576994470E-00001, 0.79150037766393E-00004
0.17887629000000E-00002, 0.54889699807742E+00001, -.32040066002922E+00001, 0.82275631499904E-00004, 0.54691906335579E+00001, -.32267972340823E+00001, 0.47006501132220E-00014, 0.19779347216312E-00001, 0.22790633790162E-00001, 0.82275631495203E-00004
0.17910157500000E-00002, 0.54601417086343E+00001, -.31840678930803E+00001, 0.89074658258548E-00004, 0.54404115004770E+00001, -.32068521914764E+00001, 0.66652724684296E-00014, 0.19730208157223E-00001, 0.22784298396089E-00001, 0.89074658251883E-00004
0.17932686000000E-00002, 0.54037490771833E+00001, -.31115855256061E+00001, 0.95370327737523E-00004, 0.53840540571999E+00001, -.31343702825431E+00001, 0.17493678434739E-00013, 0.19695019983327E-00001, 0.22784756937015E-00001, 0.95370327720029E-00004
0.17955214500000E-00002, 0.53602422527027E+00001, -.30481003844096E+00001, 0.99906342429594E-00004, 0.53405639186693E+00001, -.30708824085058E+00001, 0.25017780485636E-00013, 0.19678334033413E-00001, 0.22782024096216E-00001, 0.99906342404577E-00004
0.17977743000000E-00002, 0.53606603435618E+00001, -.30456308898311E+00001, 0.10652314670605E-00003, 0.53409839867470E+00001, -.30683888008988E+00001, 0.35937639997766E-00013, 0.19676356814829E-00001, 0.22757911067744E-00001, 0.10652314667011E-00003
0.18000271500000E-00002, 0.53834606529206E+00001, -.30794669840399E+00001, 0.10733654516676E-00003, 0.53637773755667E+00001, -.31021857812556E+00001, 0.40619798841489E-00013, 0.19683277353875E-00001, 0.22718797215757E-00001, 0.10733654512614E-00003
0.18022800000000E-00002, 0.54013571958001E+00001, -.31078773376970E+00001, 0.10604143228387E-00003, 0.53816626101006E+00001, -.31305631864704E+00001, 0.42759987228616E-00013, 0.19694585699484E-00001, 0.22685848773411E-00001, 0.10604143224111E-00003
0.18045328500000E-00002, 0.54075258539368E+00001, -.31195510412162E+00001, 0.10312773633707E-00003, 0.53878237233654E+00001, -.31422143402497E+00001, 0.40173289548885E-00013, 0.19702130571391E-00001, 0.22663299033497E-00001, 0.10312773629690E-00003
0.18067857000000E-00002, 0.54016373820257E+00001, -.31215658151081E+00001, 0.96186793722240E-00004, 0.53819316943149E+00001, -.31442086873381E+00001, 0.35292003841443E-00013, 0.19705687710763E-00001, 0.22642872229966E-00001, 0.96186793686948E-00004
0.18090385500000E-00002, 0.53880417977839E+00001, -.31183261131251E+00001, 0.91673770606316E-00004, 0.53683326089658E+00001, -.31409370094338E+00001, 0.29693261457409E-00013, 0.19709188818089E-00001, 0.22610896308763E-00001, 0.91673770576622E-00004
0.18112914000000E-00002, 0.53714943234522E+00001, -.31110817560186E+00001, 0.92238972045083E-00004, 0.53517856187363E+00001, -.31336423666954E+00001, 0.22290400083780E-00013, 0.19708704715941E-00001, 0.22560610676811E-00001, 0.92238972022792E-00004
0.18135442500000E-00002, 0.53557683288749E+00001, -.31093348978981E+00001, 0.98647297079315E-00004, 0.53360627542241E+00001, -.31318478222213E+00001, 0.23548624175964E-00013, 0.19705574650799E-00001, 0.22512924323241E-00001, 0.98647297055766E-00004
0.18157971000000E-00002, 0.53527945562295E+00001, -.31258505548719E+00001, 0.10759312643656E-00003, 0.53330941459775E+00001, -.31483458078141E+00001, 0.23447272998624E-00013, 0.19700410252003E-00001, 0.22495252942196E-00001, 0.10759312641311E-00003
0.18180499500000E-00002, 0.53713347001950E+00001, -.31540010348516E+00001, 0.11788716965534E-00003, 0.53516364553136E+00001, -.31765031144110E+00001, 0.26047191427379E-00013, 0.19698244881361E-00001, 0.22502079559357E-00001, 0.11788716962929E-00003
0.18203028000000E-00002, 0.54023159622092E+00001, -.31759038292246E+00001, 0.12651143977387E-00003, 0.53826168813183E+00001, -.31984156318184E+00001, 0.26202259143996E-00013, 0.19699080890948E-00001, 0.22511802593784E-00001, 0.12651143974767E-00003
0.18225556500000E-00002, 0.54350121134254E+00001, -.31920875682133E+00001, 0.13017299571461E-00003, 0.54153214663125E+00001, -.32146068209004E+00001, 0.23126861371232E-00013, 0.19690647112860E-00001, 0.22519252687108E-00001, 0.13017299569148E-00003
0.18248085000000E-00002, 0.54700278986570E+00001, -.32136733811677E+00001, 0.13156705504157E-00003, 0.54503548833171E+00001, -.32361935033840E+00001, 0.21433331920897E-00013, 0.19673015339869E-00001, 0.22520122216252E-00001, 0.13156705502013E-00003
0.18270613500000E-00002, 0.55045234429874E+00001, -.32331438544142E+00001, 0.13209209949583E-00003, 0.54848664663031E+00001, -.32556538490943E+00001, 0.18817896504573E-00013, 0.19656976684251E-00001, 0.22509994680140E-00001, 0.13209209947702E-00003
0.18293142000000E-00002, 0.55250519298317E+00001, -.32349962420092E+00001, 0.13425064329077E-00003, 0.55053992848792E+00001, -.32574799040760E+00001, 0.17985110256216E-00013, 0.19652644952473E-00001, 0.22483662066746E-00001, 0.13425064327279E-00003
0.18315670500000E-00002, 0.55252621773201E+00001, -.32221193014041E+00001, 0.13824791487660E-00003, 0.55056081675963E+00001, -.32445673733253E+00001, 0.19853880421388E-00013, 0.19654009723873E-00001, 0.22448071921278E-00001, 0.13824791485675E-00003
0.18338199000000E-00002, 0.55087521615454E+00001, -.32059691500315E+00001, 0.13915884375611E-00003, 0.54891021269089E+00001, -.32283875130808E+00001, 0.17333853171569E-00013, 0.19650034636479E-00001, 0.22418363049304E-00001, 0.13915884373877E-00003
0.18360727500000E-00002, 0.54812174382304E+00001, -.31863675634907E+00001, 0.13440959334313E-00003, 0.54615822777044E+00001, -.32087701131159E+00001, 0.13656213779645E-00013, 0.19635160525991E-00001, 0.22402549625199E-00001, 0.13440959332947E-00003
0.18383256000000E-00002, 0.54553270450885E+00001, -.31562719073097E+00001, 0.13272841104974E-00003, 0.54357112025554E+00001, -.31786598418992E+00001, 0.14374403287691E-00013, 0.19615842533169E-00001, 0.22387934589439E-00001, 0.13272841103537E-00003
0.18405784500000E-00002, 0.54435631074333E+00001, -.31200569000631E+00001, 0.12982228422736E-00003, 0.54239624840042E+00001, -.31424272324030E+00001, 0.15348050694344E-00013, 0.19600623429007E-00001, 0.22370332339900E-00001, 0.12982228421202E-00003
0.18428313000000E-00002, 0.54412392014829E+00001, -.30959257602294E+00001, 0.13204685724582E-00003, 0.54216540938734E+00001, -.31182816861144E+00001, 0.18904233400459E-00013, 0.19585107609503E-00001, 0.22355925885012E-00001, 0.13204685722692E-00003
0.18450841500000E-00002, 0.54327106081870E+00001, -.30933406421550E+00001, 0.13510827828004E-00003, 0.54131449045672E+00001, -.31156865851924E+00001, 0.22560652826065E-00013, 0.19565703619759E-00001, 0.22345943037384E-00001, 0.13510827825748E-00003
0.18473370000000E-00002, 0.54130777070683E+00001, -.30992569717748E+00001, 0.13508847912349E-00003, 0.53935255018282E+00001, -.31215873080435E+00001, 0.23559779763090E-00013, 0.19552205240068E-00001, 0.22330336268712E-00001, 0.13508847909993E-00003
0.18495898500000E-00002, 0.53967648764928E+00001, -.31003869078919E+00001, 0.13106344198588E-00003, 0.53772098833233E+00001, -.31226953877537E+00001, 0.26813017530718E-00013, 0.19554993169521E-00001, 0.22308479861835E-00001, 0.13106344195907E-00003
0.18518427000000E-00002, 0.53998715246915E+00001, -.31007848683468E+00001, 0.12807127736895E-00003, 0.53803068883419E+00001, -.31230716094148E+00001, 0.27660703811415E-00013, 0.19564636349557E-00001, 0.22286741068027E-00001, 0.12807127734129E-00003
0.18540955500000E-00002, 0.54141847790639E+00001, -.31069194507186E+00001, 0.12976687474030E-00003, 0.53946203836443E+00001, -.31291887181608E+00001, 0.26525242027750E-00013, 0.19564395419584E-00001, 0.22269267442230E-00001, 0.12976687471377E-00003
0.18563484000000E-00002, 0.54229397582962E+00001, -.31153249862567E+00001, 0.13657755162677E-00003, 0.54033882444085E+00001, -.31375800967294E+00001, 0.24838306960796E-00013, 0.19551513887667E-00001, 0.22255110472666E-00001, 0.13657755160194E-00003
0.18586012500000E-00002, 0.54231440887764E+00001, -.31192034223691E+00001, 0.14767453633008E-00003, 0.54036033003368E+00001, -.31414484909693E+00001, 0.26882467165148E-00013, 0.19540788439567E-00001, 0.22245068600172E-00001, 0.14767453630320E-00003
0.18608541000000E-00002, 0.54190066000889E+00001, -.31230973427272E+00001, 0.15534278442899E-00003, 0.53994640305042E+00001, -.31453288891643E+00001, 0.30739561137900E-00013, 0.19542569584693E-00001, 0.22231546437089E-00001, 0.15534278439825E-00003
0.18631069500000E-00002, 0.54164761085706E+00001, -.31393759506018E+00001, 0.15901486269382E-00003, 0.53969290016617E+00001, -.31615776917850E+00001, 0.33048711353882E-00013, 0.19547106908867E-00001, 0.22201741183217E-00001, 0.15901486266077E-00003
0.18653598000000E-00002, 0.54261514485626E+00001, -.31690872485547E+00001, 0.16258411803047E-00003, 0.54066166541606E+00001, -.31912514325786E+00001, 0.24645855691178E-00013, 0.19534794401938E-00001, 0.22164184023919E-00001, 0.16258411800582E-00003
0.18676126500000E-00002, 0.54538080607163E+00001, -.31961237635614E+00001, 0.16689382384432E-00003, 0.54343069194270E+00001, -.32182558572688E+00001, 0.15495154089373E-00013, 0.19501141289291E-00001, 0.22132093707315E-00001, 0.16689382382883E-00003
0.18698655000000E-00002, 0.54866887082225E+00001, -.32072164066381E+00001, 0.16756138890595E-00003, 0.54672212742609E+00001, -.32293273016915E+00001, 0.97625659045963E-00014, 0.19467433961646E-00001, 0.22110895053372E-00001, 0.16756138889618E-00003
0.18721183500000E-00002, 0.55016351307127E+00001, -.32051935246819E+00001, 0.16654073408144E-00003, 0.54821866233478E+00001, -.32272911363625E+00001, 0.76778823354732E-00014, 0.19448507364906E-00001, 0.22097611680588E-00001, 0.16654073407376E-00003
0.18743712000000E-00002, 0.54849105494040E+00001, -.31938564614131E+00001, 0.16284613742850E-00003, 0.54654678957980E+00001, -.32159460066475E+00001, 0.92034685012763E-00014, 0.19442653605962E-00001, 0.22089545234490E-00001, 0.16284613741930E-00003
0.18766240500000E-00002, 0.54409436260256E+00001, -.31717472659058E+00001, 0.16033872759742E-00003, 0.54214985185219E+00001, -.31938275396795E+00001, 0.13107359847560E-00013, 0.19445107503644E-00001, 0.22080273773764E-00001, 0.16033872758432E-00003
0.18788769000000E-00002, 0.53935581550035E+00001, -.31420727575480E+00001, 0.15963149331826E-00003, 0.53741066611283E+00001, -.31641376468758E+00001, 0.12272796333257E-00013, 0.19451493875240E-00001, 0.22064889327846E-00001, 0.15963149330599E-00003
0.18811297500000E-00002, 0.53718500300532E+00001, -.31140651425438E+00001, 0.15646520056226E-00003, 0.53523875306490E+00001, -.31361161114778E+00001, 0.13027596287121E-00013, 0.19462499404251E-00001, 0.22050968934007E-00001, 0.15646520054924E-00003
0.18833826000000E-00002, 0.53783675235279E+00001, -.30974392569636E+00001, 0.15428110247128E-00003, 0.53588890121097E+00001, -.31194758122280E+00001, 0.16760839684152E-00013, 0.19478511418185E-00001, 0.22036555264368E-00001, 0.15428110245452E-00003
0.18856354500000E-00002, 0.53897292601639E+00001, -.30929858024972E+00001, 0.15086236865840E-00003, 0.53702390725726E+00001, -.31150046888622E+00001, 0.26181794751937E-00013, 0.19490187591265E-00001, 0.22018886364972E-00001, 0.15086236863222E-00003
0.18878883000000E-00002, 0.53867655298778E+00001, -.30928559089810E+00001, 0.14809787968251E-00003, 0.53672865521428E+00001, -.31148488220641E+00001, 0.29384588316109E-00013, 0.19478977734973E-00001, 0.21992913083097E-00001, 0.14809787965313E-00003
0.18901411500000E-00002, 0.53751563661539E+00001, -.30940171768804E+00001, 0.14506382809891E-00003, 0.53557105392333E+00001, -.31159858750892E+00001, 0.33364958184016E-00013, 0.19445826920599E-00001, 0.21968698208792E-00001, 0.14506382806555E-00003
0.18923940000000E-00002, 0.53674903504869E+00001, -.30978979530491E+00001, 0.14152131099691E-00003, 0.53480794447919E+00001, -.31198581232950E+00001, 0.33930091718957E-00013, 0.19410905695023E-00001, 0.21960170245969E-00001, 0.14152131096298E-00003
0.18946468500000E-00002, 0.53683354999673E+00001, -.31031220484810E+00001, 0.13865177547358E-00003, 0.53489449222518E+00001, -.31250929032972E+00001, 0.32921924479270E-00013, 0.19390577715480E-00001, 0.21970854816175E-00001, 0.13865177544066E-00003
0.18968997000000E-00002, 0.53854479506311E+00001, -.31124147458637E+00001, 0.13285818558161E-00003, 0.53660632670355E+00001, -.31344147581605E+00001, 0.30822950095866E-00013, 0.19384683595620E-00001, 0.22000012296820E-00001, 0.13285818555079E-00003
0.18991525500000E-00002, 0.54202236035560E+00001, -.31271816194920E+00001, 0.12762823321403E-00003, 0.54008293844854E+00001, -.31492256538481E+00001, 0.28271245337774E-00013, 0.19394219070624E-00001, 0.22044034356099E-00001, 0.12762823318576E-00003
0.19014054000000E-00002, 0.54489286170405E+00001, -.31351195571371E+00001, 0.12728437699413E-00003, 0.54295143192059E+00001, -.31572129869118E+00001, 0.23962139898094E-00013, 0.19414297834621E-00001, 0.22093429774653E-00001, 0.12728437697017E-00003
0.19036582500000E-00002, 0.54539051323758E+00001, -.31267888401138E+00001, 0.12839516532296E-00003, 0.54344663300503E+00001, -.31489319028809E+00001, 0.24203057191674E-00013, 0.19438802325466E-00001, 0.22143062767074E-00001, 0.12839516529875E-00003
0.19059111000000E-00002, 0.54480688571957E+00001, -.31124360023809E+00001, 0.13119751301715E-00003, 0.54286033915242E+00001, -.31346304317787E+00001, 0.25418866267354E-00013, 0.19465465671461E-00001, 0.22194429397743E-00001, 0.13119751299173E-00003
0.19081639500000E-00002, 0.54439857584649E+00001, -.31097416100794E+00001, 0.13511772403069E-00003, 0.54244961856400E+00001, -.31319879773294E+00001, 0.27421509378032E-00013, 0.19489572824917E-00001, 0.22246367250049E-00001, 0.13511772400327E-00003
0.19104168000000E-00002, 0.54379023403126E+00001, -.31208434154270E+00001, 0.13922631954339E-00003, 0.54183949622810E+00001, -.31431388964934E+00001, 0.26203819247465E-00013, 0.19507378031557E-00001, 0.22295481066377E-00001, 0.13922631951719E-00003
0.19126696500000E-00002, 0.54269663716701E+00001, -.31311009275935E+00001, 0.14732764077738E-00003, 0.54074419702029E+00001, -.31534529631585E+00001, 0.27219954673119E-00013, 0.19524401467143E-00001, 0.22352035565006E-00001, 0.14732764075016E-00003
0.19149225000000E-00002, 0.54101818514856E+00001, -.31336774825363E+00001, 0.15283116501890E-00003, 0.53906396866319E+00001, -.31560972770674E+00001, 0.21102080019489E-00013, 0.19542164853702E-00001, 0.22419794531116E-00001, 0.15283116499780E-00003
0.19171753500000E-00002, 0.53895708535026E+00001, -.31379867234890E+00001, 0.15425803809244E-00003, 0.53700149367074E+00001, -.31604778461803E+00001, 0.17359298572777E-00013, 0.19555916795159E-00001, 0.22491122691260E-00001, 0.15425803807508E-00003
0.19194282000000E-00002, 0.53796879404431E+00001, -.31497800744778E+00001, 0.15628743448596E-00003, 0.53601226080089E+00001, -.31723377768654E+00001, 0.12085624555308E-00013, 0.19565332434228E-00001, 0.22557702387658E-00001, 0.15628743447387E-00003
0.19216810500000E-00002, 0.53883688337850E+00001, -.31631159561250E+00001, 0.16316719072439E-00003, 0.53687911526397E+00001, -.31857283942439E+00001, 0.15382829980807E-00013, 0.19577681145392E-00001, 0.22612438118852E-00001, 0.16316719070901E-00003
0.19239339000000E-00002, 0.54018039868676E+00001, -.31732561991321E+00001, 0.17317387941846E-00003, 0.53822006364356E+00001, -.31959150207868E+00001, 0.29262544317955E-00013, 0.19603350432053E-00001, 0.22658821654632E-00001, 0.17317387938920E-00003
0.19261867500000E-00002, 0.54040214910920E+00001, -.31812326704602E+00001, 0.18455213585759E-00003, 0.53843765170648E+00001, -.32039391528321E+00001, 0.34592131818984E-00013, 0.19644974027195E-00001, 0.22706482371923E-00001, 0.18455213582300E-00003
0.19284396000000E-00002, 0.53951780370683E+00001, -.31874399204976E+00001, 0.19424129038422E-00003, 0.53754844989074E+00001, -.32101991453247E+00001, 0.38048627085337E-00013, 0.19693538160892E-00001, 0.22759224827117E-00001, 0.19424129034618E-00003
0.19306924500000E-00002, 0.53884985447580E+00001, -.31892433283116E+00001, 0.20209008456251E-00003, 0.53687523759149E+00001, -.32120667985856E+00001, 0.32738504995559E-00013, 0.19746168843163E-00001, 0.22823470273986E-00001, 0.20209008452977E-00003
0.19329453000000E-00002, 0.53915886195557E+00001, -.31836401961685E+00001, 0.20971425199943E-00003, 0.53717950653407E+00001, -.32065294751178E+00001, 0.24406834913087E-00013, 0.19793554215006E-00001, 0.22889278949285E-00001, 0.20971425197502E-00003
0.19351981500000E-00002, 0.54024057719243E+00001, -.31692623963605E+00001, 0.21634535631993E-00003, 0.53825797333322E+00001, -.31922170164160E+00001, 0.18399261984341E-00013, 0.19826038592053E-00001, 0.22954620055450E-00001, 0.21634535630153E-00003
0.19374510000000E-00002, 0.54218084297187E+00001, -.31592371533988E+00001, 0.22525004852926E-00003, 0.54019706231868E+00001, -.31822705998395E+00001, 0.17754868335673E-00013, 0.19837806531845E-00001, 0.23033446440615E-00001, 0.22525004851151E-00003
0.19397038500000E-00002, 0.54490883146284E+00001, -.31688694890464E+00001, 0.23329632109724E-00003, 0.54292564314229E+00001, -.31919940652883E+00001, 0.17928400076020E-00013, 0.19831883205531E-00001, 0.23124576241819E-00001, 0.23329632107931E-00003
0.19419567000000E-00002, 0.54699973956247E+00001, -.31893787989563E+00001, 0.23702043798334E-00003, 0.54501715890266E+00001, -.32125966443953E+00001, 0.15714358651084E-00013, 0.19825806598152E-00001, 0.23217845438924E-00001, 0.23702043796763E-00003
0.19442095500000E-00002, 0.54678907852875E+00001, -.32019120126434E+00001, 0.23759201651160E-00003, 0.54480681740465E+00001, -.32252062427008E+00001, 0.18438535648289E-00013, 0.19822611241018E-00001, 0.23294230057392E-00001, 0.23759201649316E-00003
0.19464624000000E-00002, 0.54469326627770E+00001, -.32045874492306E+00001, 0.24155944611698E-00003, 0.54271171055323E+00001, -.32279412470090E+00001, 0.23582567399379E-00013, 0.19815557244646E-00001, 0.23353797778403E-00001, 0.24155944609339E-00003
0.19487152500000E-00002, 0.54239952043674E+00001, -.32078992822407E+00001, 0.24945425630963E-00003, 0.54041943342319E+00001, -.32313066036890E+00001, 0.26550639014668E-00013, 0.19800870135541E-00001, 0.23407321448228E-00001, 0.24945425628307E-00003
0.19509681000000E-00002, 0.54055162482701E+00001, -.32117488387615E+00001, 0.26134306078563E-00003, 0.53857311077844E+00001, -.32352093575764E+00001, 0.31051442396333E-00013, 0.19785140485698E-00001, 0.23460518814952E-00001, 0.26134306075458E-00003
0.19532209500000E-00002, 0.54005278211282E+00001, -.32118889052423E+00001, 0.27136472094077E-00003, 0.53807508606968E+00001, -.32353983933251E+00001, 0.30228059987374E-00013, 0.19776960431391E-00001, 0.23509488082818E-00001, 0.27136472091054E-00003
0.19554738000000E-00002, 0.54205813266623E+00001, -.32152728943399E+00001, 0.27604692069532E-00003, 0.54007980453294E+00001, -.32388279634358E+00001, 0.29811097871705E-00013, 0.19783281332880E-00001, 0.23555069095915E-00001, 0.27604692066551E-00003
0.19577266500000E-00002, 0.54514255466202E+00001, -.32250948856407E+00001, 0.28026100031756E-00003, 0.54316231527151E+00001, -.32486942781249E+00001, 0.23273776544410E-00013, 0.19802393905177E-00001, 0.23599392484291E-00001, 0.28026100029429E-00003
0.19599795000000E-00002, 0.54670744501765E+00001, -.32298072256511E+00001, 0.28643139068481E-00003, 0.54472378984481E+00001, -.32534542557577E+00001, 0.26288820535991E-00013, 0.19836551728342E-00001, 0.23647030106682E-00001, 0.28643139065852E-00003
0.19622323500000E-00002, 0.54633054662082E+00001, -.32184517225310E+00001, 0.29504262170750E-00003, 0.54434205013863E+00001, -.32421452729912E+00001, 0.32350043478916E-00013, 0.19884964821865E-00001, 0.23693550460160E-00001, 0.29504262167515E-00003
0.19644852000000E-00002, 0.54518587645434E+00001, -.31996187548907E+00001, 0.30598068375912E-00003, 0.54319248003452E+00001, -.32233619479658E+00001, 0.34635238374580E-00013, 0.19933964198204E-00001, 0.23743193075167E-00001, 0.30598068372448E-00003
0.19667380500000E-00002, 0.54421576882268E+00001, -.31905276912216E+00001, 0.31722099805435E-00003, 0.54221939783530E+00001, -.32143141812406E+00001, 0.39986413366509E-00013, 0.19963709873833E-00001, 0.23786490019065E-00001, 0.31722099801436E-00003
0.19689909000000E-00002, 0.54327111011886E+00001, -.31915806502521E+00001, 0.32649556135935E-00003, 0.54127372304942E+00001, -.32153959988793E+00001, 0.36763060393815E-00013, 0.19973870694362E-00001, 0.23815348627269E-00001, 0.32649556132259E-00003
0.19712437500000E-00002, 0.54220670296564E+00001, -.31915631200479E+00001, 0.33304950240880E-00003, 0.54020929057701E+00001, -.32154039272379E+00001, 0.27239917626851E-00013, 0.19974123886378E-00001, 0.23840807189976E-00001, 0.33304950238156E-00003
0.19734966000000E-00002, 0.54172286504941E+00001, -.31862643580122E+00001, 0.33554970641065E-00003, 0.53972582508301E+00001, -.32101326460059E+00001, 0.24343160698442E-00013, 0.19970399663973E-00001, 0.23868287993715E-00001, 0.33554970638630E-00003
0.19757494500000E-00002, 0.54187039830578E+00001, -.31752175401397E+00001, 0.33515313877116E-00003, 0.53987373687940E+00001, -.31991103344908E+00001, 0.20068200402782E-00013, 0.19966614263783E-00001, 0.23892794351071E-00001, 0.33515313875109E-00003
0.19780023000000E-00002, 0.54187599700399E+00001, -.31592829553290E+00001, 0.33387716489067E-00003, 0.53987880926908E+00001, -.31831990305085E+00001, 0.15573653438467E-00013, 0.19971877349125E-00001, 0.23916075179524E-00001, 0.33387716487510E-00003
0.19802551500000E-00002, 0.54136987153763E+00001, -.31425937595489E+00001, 0.33536008138048E-00003, 0.53937171766351E+00001, -.31665392409123E+00001, 0.16172035375066E-00013, 0.19981538741107E-00001, 0.23945481363425E-00001, 0.33536008136430E-00003
0.19825080000000E-00002, 0.54028919142398E+00001, -.31239781859981E+00001, 0.34388163947027E-00003, 0.53829066109574E+00001, -.31479672599313E+00001, 0.21294896801128E-00013, 0.19985303282438E-00001, 0.23989073933195E-00001, 0.34388163944898E-00003
0.19847608500000E-00002, 0.53865338820730E+00001, -.31055605296119E+00001, 0.35336234620404E-00003, 0.53665548424833E+00001, -.31296181254930E+00001, 0.25336909266171E-00013, 0.19979039589644E-00001, 0.24057595881098E-00001, 0.35336234617870E-00003
0.19870137000000E-00002, 0.53709922209343E+00001, -.30976218051275E+00001, 0.35858066225408E-00003, 0.53510299393148E+00001, -.31217604180776E+00001, 0.24914146830998E-00013, 0.19962281619533E-00001, 0.24138612950074E-00001, 0.35858066222917E-00003
0.19892665500000E-00002, 0.53652738703377E+00001, -.31022963020973E+00001, 0.36144986105458E-00003, 0.53453266704012E+00001, -.31265106560338E+00001, 0.29294880569972E-00013, 0.19947199936559E-00001, 0.24214353936474E-00001, 0.36144986102528E-00003
0.19915194000000E-00002, 0.53706070672657E+00001, -.31125558414492E+00001, 0.36892091243408E-00003, 0.53506582475931E+00001, -.31368285775873E+00001, 0.24157491326553E-00013, 0.19948819672523E-00001, 0.24272736138099E-00001, 0.36892091240992E-00003
0.19937722500000E-00002, 0.53827725810047E+00001, -.31274839605435E+00001, 0.37711776770442E-00003, 0.53628020814421E+00001, -.31517830531140E+00001, 0.19971501513561E-00013, 0.19970499562615E-00001, 0.24299092570515E-00001, 0.37711776768444E-00003
0.19960251000000E-00002, 0.53974245636830E+00001, -.31475578178891E+00001, 0.37391969209445E-00003, 0.53774215907636E+00001, -.31718483963500E+00001, 0.15637294669750E-00013, 0.20002972919441E-00001, 0.24290578460922E-00001, 0.37391969207882E-00003
0.19982779500000E-00002, 0.54053374464112E+00001, -.31689265474609E+00001, 0.36006260269637E-00003, 0.53853190758628E+00001, -.31931957402801E+00001, 0.12998587458870E-00013, 0.20018370548384E-00001, 0.24269192819138E-00001, 0.36006260268337E-00003
0.20005308000000E-00002, 0.53994152735125E+00001, -.31869328988090E+00001, 0.34032589022556E-00003, 0.53794101571184E+00001, -.32111962950841E+00001, 0.16401581992006E-00013, 0.20005116394122E-00001, 0.24263396275067E-00001, 0.34032589020916E-00003
0.20027836500000E-00002, 0.53856514632743E+00001, -.31920424377266E+00001, 0.31942262903351E-00003, 0.53656705951799E+00001, -.32163219412572E+00001, 0.20726234088876E-00013, 0.19980868094382E-00001, 0.24279503530572E-00001, 0.31942262901278E-00003
0.20050365000000E-00002, 0.53774251475173E+00001, -.31765929189233E+00001, 0.30139468051418E-00003, 0.53574552632352E+00001, -.32009078783877E+00001, 0.23817654907327E-00013, 0.19969884282057E-00001, 0.24314959464451E-00001, 0.30139468049036E-00003
0.20072893500000E-00002, 0.53829919869801E+00001, -.31509963417109E+00001, 0.28617284185420E-00003, 0.53630148549023E+00001, -.31753531273174E+00001, 0.20504066144253E-00013, 0.19977132077747E-00001, 0.24356785606487E-00001, 0.28617284183370E-00003
0.20095422000000E-00002, 0.54009762989769E+00001, -.31354363417048E+00001, 0.27606733371896E-00003, 0.53809870923539E+00001, -.31598261409973E+00001, 0.22466023198827E-00013, 0.19989206622999E-00001, 0.24389799292481E-00001, 0.27606733369649E-00003
0.20117950500000E-00002, 0.54236161825324E+00001, -.31377391503220E+00001, 0.27223345344984E-00003, 0.54036227251810E+00001, -.31621414196629E+00001, 0.29291085089571E-00013, 0.19993457351491E-00001, 0.24402269340896E-00001, 0.27223345342055E-00003
0.20140479000000E-00002, 0.54402907639812E+00001, -.31470840944463E+00001, 0.26903719244342E-00003, 0.54203034452164E+00001, -.31714692578193E+00001, 0.34386885413321E-00013, 0.19987318764879E-00001, 0.24385163372962E-00001, 0.26903719240903E-00003
0.20163007500000E-00002, 0.54467470819467E+00001, -.31464015974195E+00001, 0.26586444663419E-00003, 0.54267686862274E+00001, -.31707556848424E+00001, 0.37012271789640E-00013, 0.19978395719322E-00001, 0.24354087422885E-00001, 0.26586444659717E-00003
0.20185536000000E-00002, 0.54479084776983E+00001, -.31324722666583E+00001, 0.26510474016695E-00003, 0.54279283768683E+00001, -.31568173297595E+00001, 0.38927024405356E-00013, 0.19980100830031E-00001, 0.24345063101218E-00001, 0.26510474012802E-00003
0.20208064500000E-00002, 0.54474640729056E+00001, -.31181224368899E+00001, 0.26410017880592E-00003, 0.54274667661653E+00001, -.31424829828245E+00001, 0.40950518080896E-00013, 0.19997306740271E-00001, 0.24360545934606E-00001, 0.26410017876497E-00003
0.20230593000000E-00002, 0.54425071944991E+00001, -.31102192674699E+00001, 0.26461871974734E-00003, 0.54224914872524E+00001, -.31345910759909E+00001, 0.35238205363860E-00013, 0.20015707246728E-00001, 0.24371808521053E-00001, 0.26461871971210E-00003
0.20253121500000E-00002, 0.54329850847319E+00001, -.31084564424176E+00001, 0.26522584203919E-00003, 0.54129697404510E+00001, -.31328137443325E+00001, 0.24295232242645E-00013, 0.20015344280950E-00001, 0.24357301914972E-00001, 0.26522584201489E-00003
0.20275650000000E-00002, 0.54253598943475E+00001, -.31124407595096E+00001, 0.26301886421232E-00003, 0.54053662959177E+00001, -.31367669838168E+00001, 0.15045164260779E-00013, 0.19993598429789E-00001, 0.24326224307211E-00001, 0.26301886419728E-00003
0.20298178500000E-00002, 0.54250618578317E+00001, -.31191304685409E+00001, 0.25969630613200E-00003, 0.54050982770555E+00001, -.31434259201418E+00001, 0.15845978832667E-00013, 0.19963580776176E-00001, 0.24295451600931E-00001, 0.25969630611616E-00003
0.20320707000000E-00002, 0.54294288568417E+00001, -.31199961096300E+00001, 0.26322985612696E-00003, 0.54094924007333E+00001, -.31442585017782E+00001, 0.17927613631746E-00013, 0.19936456108435E-00001, 0.24262392148281E-00001, 0.26322985610904E-00003
0.20343235500000E-00002, 0.54229404623442E+00001, -.31081497669336E+00001, 0.26767936275807E-00003, 0.54030322576975E+00001, -.31323744647965E+00001, 0.14453727292413E-00013, 0.19908204646718E-00001, 0.24224697862940E-00001, 0.26767936274362E-00003
0.20365764000000E-00002, 0.53970931083269E+00001, -.30913167049649E+00001, 0.27172064995906E-00003, 0.53772136139507E+00001, -.31154953380097E+00001, 0.11900772476037E-00013, 0.19879494376234E-00001, 0.24178633044757E-00001, 0.27172064994716E-00003
0.20388292500000E-00002, 0.53647785430272E+00001, -.30805293990499E+00001, 0.27273904659217E-00003, 0.53449247216953E+00001, -.31046454289429E+00001, 0.12744911810417E-00013, 0.19853821331900E-00001, 0.24116029893024E-00001, 0.27273904657943E-00003
0.20410821000000E-00002, 0.53448466655154E+00001, -.30808546233716E+00001, 0.26813104434984E-00003, 0.53250159672872E+00001, -.31048929476415E+00001, 0.13669931300870E-00013, 0.19830698228238E-00001, 0.24038324269838E-00001, 0.26813104433617E-00003
0.20433349500000E-00002, 0.53446571617263E+00001, -.30933333238578E+00001, 0.25857822274783E-00003, 0.53248452418474E+00001, -.31172927075200E+00001, 0.17622376308154E-00013, 0.19811919878872E-00001, 0.23959383662144E-00001, 0.25857822273021E-00003
0.20455878000000E-00002, 0.53587921743705E+00001, -.31158991796371E+00001, 0.24474531776931E-00003, 0.53389906426837E+00001, -.31397924080419E+00001, 0.22085428615734E-00013, 0.19801531686788E-00001, 0.23893228404788E-00001, 0.24474531774723E-00003
0.20478406500000E-00002, 0.53870875143783E+00001, -.31443161331818E+00001, 0.23273655355373E-00003, 0.53672873745380E+00001, -.31681542819204E+00001, 0.23080469999333E-00013, 0.19800139840289E-00001, 0.23838148738645E-00001, 0.23273655353065E-00003
0.20500935000000E-00002, 0.54332792054381E+00001, -.31693620026998E+00001, 0.22417661221577E-00003, 0.54134759157358E+00001, -.31931559015796E+00001, 0.18559391993369E-00013, 0.19803289702349E-00001, 0.23793898879776E-00001, 0.22417661219721E-00003
0.20523463500000E-00002, 0.54806912253125E+00001, -.31805351601313E+00001, 0.21782289611494E-00003, 0.54608845702510E+00001, -.32042917976417E+00001, 0.95681271850857E-00014, 0.19806655061459E-00001, 0.23756637510405E-00001, 0.21782289610537E-00003
0.20545992000000E-00002, 0.55034949460552E+00001, -.31720542936229E+00001, 0.21409893664466E-00003, 0.54836911680151E+00001, -.31957761573210E+00001, 0.56763719203584E-00014, 0.19803778040131E-00001, 0.23721863698030E-00001, 0.21409893663898E-00003
0.20568520500000E-00002, 0.54982400970170E+00001, -.31472994867753E+00001, 0.21049794150265E-00003, 0.54784484352979E+00001, -.31709907945666E+00001, 0.59316144615971E-00014, 0.19791661719185E-00001, 0.23691307791320E-00001, 0.21049794149672E-00003
0.20591049000000E-00002, 0.54790218754452E+00001, -.31209394359529E+00001, 0.20456193711490E-00003, 0.54592516298459E+00001, -.31446022521555E+00001, 0.12771251212988E-00013, 0.19770245599283E-00001, 0.23662816202512E-00001, 0.20456193710213E-00003
0.20613577500000E-00002, 0.54584629045259E+00001, -.31134826814301E+00001, 0.19586566538860E-00003, 0.54387256655498E+00001, -.31371175662301E+00001, 0.16810616807403E-00013, 0.19737238976026E-00001, 0.23634884800007E-00001, 0.19586566537179E-00003
0.20636106000000E-00002, 0.54434858653451E+00001, -.31307350082677E+00001, 0.19105254960497E-00003, 0.54237876637205E+00001, -.31543435546867E+00001, 0.19237209659207E-00013, 0.19698201624581E-00001, 0.23608546418985E-00001, 0.19105254958573E-00003
0.20658634500000E-00002, 0.54402553462457E+00001, -.31576102348913E+00001, 0.19207303344724E-00003, 0.54205834309388E+00001, -.31811920942816E+00001, 0.17845383107617E-00013, 0.19671915306876E-00001, 0.23581859390324E-00001, 0.19207303342939E-00003
0.20681163000000E-00002, 0.54485522923734E+00001, -.31737360777733E+00001, 0.19659580646333E-00003, 0.54288799334856E+00001, -.31972896392648E+00001, 0.18519688696988E-00013, 0.19672358887850E-00001, 0.23553561491491E-00001, 0.19659580644481E-00003
0.20703691500000E-00002, 0.54523096353802E+00001, -.31700026863147E+00001, 0.20269593040019E-00003, 0.54326180202834E+00001, -.31935276174298E+00001, 0.22576722143601E-00013, 0.19691615096799E-00001, 0.23524931115093E-00001, 0.20269593037762E-00003
0.20726220000000E-00002, 0.54349957042045E+00001, -.31538966827643E+00001, 0.20463594755203E-00003, 0.54152917918169E+00001, -.31773846459776E+00001, 0.21165921692992E-00013, 0.19703912387629E-00001, 0.23487963213245E-00001, 0.20463594753086E-00003
0.20748748500000E-00002, 0.54056284551351E+00001, -.31403218283098E+00001, 0.20204413583477E-00003, 0.53859357975207E+00001, -.31637630093158E+00001, 0.20072009102865E-00013, 0.19692657614397E-00001, 0.23441181006009E-00001, 0.20204413581470E-00003
0.20771277000000E-00002, 0.53858800217680E+00001, -.31335717567131E+00001, 0.19997917350838E-00003, 0.53662243335965E+00001, -.31569654099505E+00001, 0.20797771991872E-00013, 0.19655688171510E-00001, 0.23393653237327E-00001, 0.19997917348758E-00003
0.20793805500000E-00002, 0.53826092617593E+00001, -.31329990066093E+00001, 0.19775505769345E-00003, 0.53630082864243E+00001, -.31563513580447E+00001, 0.20093503778629E-00013, 0.19600975335013E-00001, 0.23352351435460E-00001, 0.19775505767336E-00003
0.20816334000000E-00002, 0.53920608975564E+00001, -.31427035574857E+00001, 0.19734893261627E-00003, 0.53725151594965E+00001, -.31660150752316E+00001, 0.15974362485660E-00013, 0.19545738059890E-00001, 0.23311517745879E-00001, 0.19734893260030E-00003
0.20838862500000E-00002, 0.54138815713559E+00001, -.31584883383692E+00001, 0.19854810838562E-00003, 0.53943730611333E+00001, -.31817556908926E+00001, 0.10417066053289E-00013, 0.19508510222565E-00001, 0.23267352523332E-00001, 0.19854810837520E-00003
0.20861391000000E-00002, 0.54399206735974E+00001, -.31625406918393E+00001, 0.19747248619646E-00003, 0.54204208845182E+00001, -.31857623061194E+00001, 0.82553591443605E-00014, 0.19499789079173E-00001, 0.23221614280188E-00001, 0.19747248618821E-00003
0.20883919500000E-00002, 0.54509670352504E+00001, -.31476699301872E+00001, 0.19563544942862E-00003, 0.54314496848289E+00001, -.31708465467339E+00001, 0.78778663841398E-00014, 0.19517350421509E-00001, 0.23176616546716E-00001, 0.19563544942074E-00003
0.20906448000000E-00002, 0.54372201491584E+00001, -.31287144189594E+00001, 0.19618794399068E-00003, 0.54176755038652E+00001, -.31518430739937E+00001, 0.91771937635406E-00014, 0.19544645293164E-00001, 0.23128655034303E-00001, 0.19618794398150E-00003
0.20928976500000E-00002, 0.54054294046783E+00001, -.31227263104333E+00001, 0.19882410040369E-00003, 0.53858654954227E+00001, -.31457992324145E+00001, 0.12844747290933E-00013, 0.19563909255548E-00001, 0.23072921981228E-00001, 0.19882410039084E-00003
0.20951505000000E-00002, 0.53684070370108E+00001, -.31295008108171E+00001, 0.20295287315173E-00003, 0.53488419921353E+00001, -.31525175772758E+00001, 0.13268750489373E-00013, 0.19565044875499E-00001, 0.23016766458752E-00001, 0.20295287313846E-00003
0.20974033500000E-00002, 0.53432963878951E+00001, -.31404772115139E+00001, 0.20515921259296E-00003, 0.53237523047988E+00001, -.31634464319608E+00001, 0.14311206872710E-00013, 0.19544083096260E-00001, 0.22969220446909E-00001, 0.20515921257865E-00003
0.20996562000000E-00002, 0.53459817879276E+00001, -.31456360858835E+00001, 0.20415154685789E-00003, 0.53264750241732E+00001, -.31685659449424E+00001, 0.12998303440261E-00013, 0.19506763754442E-00001, 0.22929859058885E-00001, 0.20415154684490E-00003
0.21019090500000E-00002, 0.53722106610333E+00001, -.31323147687914E+00001, 0.20071970581158E-00003, 0.53527313753258E+00001, -.31552127803334E+00001, 0.13832021379911E-00013, 0.19479285707540E-00001, 0.22898011542006E-00001, 0.20071970579775E-00003
0.21041619000000E-00002, 0.53993027166425E+00001, -.30998654827466E+00001, 0.19327250680714E-00003, 0.53798226692437E+00001, -.31227361010644E+00001, 0.94746416241115E-00014, 0.19480047398841E-00001, 0.22870618317826E-00001, 0.19327250679766E-00003
0.21064147500000E-00002, 0.54104940486315E+00001, -.30641061128692E+00001, 0.18622177622834E-00003, 0.53909963806394E+00001, -.30869551692378E+00001, 0.11426715684863E-00013, 0.19497667992143E-00001, 0.22849056368607E-00001, 0.18622177621691E-00003
0.21086676000000E-00002, 0.54086381897218E+00001, -.30430871566692E+00001, 0.18108091598827E-00003, 0.53891279464503E+00001, -.30659247348048E+00001, 0.92319905321063E-00014, 0.19510243271559E-00001, 0.22837578135676E-00001, 0.18108091597904E-00003
0.21109204500000E-00002, 0.54011988165360E+00001, -.30392661630836E+00001, 0.17537622984909E-00003, 0.53816862302980E+00001, -.30620972056893E+00001, 0.98539775962091E-00014, 0.19512586238002E-00001, 0.22831042605641E-00001, 0.17537622983923E-00003
0.21131733000000E-00002, 0.53949510116241E+00001, -.30471502473550E+00001, 0.16881725091839E-00003, 0.53754341209473E+00001, -.30699708657475E+00001, 0.12253405164506E-00013, 0.19516890676818E-00001, 0.22820618392476E-00001, 0.16881725090613E-00003
0.21154261500000E-00002, 0.53987201380935E+00001, -.30695410012813E+00001, 0.16149723611284E-00003, 0.53791992661410E+00001, -.30923356421528E+00001, 0.10895655856065E-00013, 0.19520871952595E-00001, 0.22794640871506E-00001, 0.16149723610194E-00003
0.21176790000000E-00002, 0.54114834782123E+00001, -.31038288620415E+00001, 0.15164610788373E-00003, 0.53919782388198E+00001, -.31265889775020E+00001, 0.11451585218546E-00013, 0.19505239392526E-00001, 0.22760115460497E-00001, 0.15164610787228E-00003
0.21199318500000E-00002, 0.54241752127608E+00001, -.31333171551422E+00001, 0.14301583432107E-00003, 0.54047117634410E+00001, -.31560544107065E+00001, 0.15281297892192E-00013, 0.19463449319790E-00001, 0.22737255564238E-00001, 0.14301583430579E-00003
0.21221847000000E-00002, 0.54321720549532E+00001, -.31463653616222E+00001, 0.13659307334836E-00003, 0.54127533283628E+00001, -.31690941004987E+00001, 0.10953501210210E-00013, 0.19418726590367E-00001, 0.22728738876522E-00001, 0.13659307333740E-00003
0.21244375500000E-00002, 0.54335791159658E+00001, -.31452681569310E+00001, 0.13249356329699E-00003, 0.54141883698425E+00001, -.31679934266453E+00001, 0.66911267764700E-00014, 0.19390746123307E-00001, 0.22725269714318E-00001, 0.13249356329030E-00003
0.21266904000000E-00002, 0.54216719254975E+00001, -.31340520367829E+00001, 0.13103504764834E-00003, 0.54022875602408E+00001, -.31567699675390E+00001, 0.17585931821434E-00014, 0.19384365256678E-00001, 0.22717930756080E-00001, 0.13103504764659E-00003
0.21289432500000E-00002, 0.53947641408452E+00001, -.31151571002021E+00001, 0.13127160485087E-00003, 0.53753723920096E+00001, -.31378647735982E+00001, 0.58566906690780E-00014, 0.19391748835583E-00001, 0.22707673396137E-00001, 0.13127160484502E-00003
0.21311961000000E-00002, 0.53707777005042E+00001, -.30978379798728E+00001, 0.13411249678765E-00003, 0.53513700258701E+00001, -.31205356303393E+00001, 0.17048969889598E-00013, 0.19407674634039E-00001, 0.22697650466516E-00001, 0.13411249677060E-00003
0.21334489500000E-00002, 0.53698608315461E+00001, -.30868767602892E+00001, 0.13903227803528E-00003, 0.53504330704995E+00001, -.31095733745050E+00001, 0.22771592494457E-00013, 0.19427761046617E-00001, 0.22696614215774E-00001, 0.13903227801251E-00003
0.21357018000000E-00002, 0.53837229297940E+00001, -.30729644641250E+00001, 0.14304143840768E-00003, 0.53642795166205E+00001, -.30956679773909E+00001, 0.19645835937347E-00013, 0.19443413173538E-00001, 0.22703513265870E-00001, 0.14304143838804E-00003
0.21379546500000E-00002, 0.53950632409047E+00001, -.30493549973577E+00001, 0.14673143944434E-00003, 0.53756122190274E+00001, -.30720664552731E+00001, 0.14572780606989E-00013, 0.19451021877286E-00001, 0.22711457915392E-00001, 0.14673143942977E-00003
0.21402075000000E-00002, 0.53999499643828E+00001, -.30321161848613E+00001, 0.15027014489895E-00003, 0.53804984179174E+00001, -.30548291358757E+00001, 0.10253348009919E-00013, 0.19451546465463E-00001, 0.22712951014436E-00001, 0.15027014488870E-00003
0.21424603500000E-00002, 0.54026304050121E+00001, -.30371862931011E+00001, 0.15430234415066E-00003, 0.53831754736895E+00001, -.30598850033841E+00001, 0.89285912019355E-00014, 0.19454931322675E-00001, 0.22698710283087E-00001, 0.15430234414173E-00003
0.21447132000000E-00002, 0.54082142735205E+00001, -.30521432159760E+00001, 0.15880840646228E-00003, 0.53887378645501E+00001, -.30748158130232E+00001, 0.11705240899001E-00013, 0.19476408970340E-00001, 0.22672597047199E-00001, 0.15880840645058E-00003
0.21469660500000E-00002, 0.54094878317120E+00001, -.30544199961554E+00001, 0.16394896694183E-00003, 0.53899851854917E+00001, -.30770621698535E+00001, 0.74759991431213E-00014, 0.19502646220223E-00001, 0.22642173698076E-00001, 0.16394896693436E-00003
0.21492189000000E-00002, 0.53994912036386E+00001, -.30376843418201E+00001, 0.16930744558754E-00003, 0.53799900387129E+00001, -.30602950420817E+00001, 0.62527621929386E-00014, 0.19501164925718E-00001, 0.22610700261616E-00001, 0.16930744558129E-00003
0.21514717500000E-00002, 0.53860538375957E+00001, -.30182821336019E+00001, 0.17519799796558E-00003, 0.53665792412036E+00001, -.30408676927280E+00001, 0.71959984111386E-00015, 0.19474596392190E-00001, 0.22585559126072E-00001, 0.17519799796486E-00003
0.21537246000000E-00002, 0.53759230676315E+00001, -.30171334959775E+00001, 0.17829014750048E-00003, 0.53564737670303E+00001, -.30397053308583E+00001, 0.25981459043934E-00014, 0.19449300601174E-00001, 0.22571834880855E-00001, 0.17829014749788E-00003
0.21559774500000E-00002, 0.53686878622253E+00001, -.30355489586343E+00001, 0.17941798066614E-00003, 0.53492572936903E+00001, -.30581183619985E+00001, 0.29592413356786E-00014, 0.19430568535030E-00001, 0.22569403364219E-00001, 0.17941798066319E-00003
0.21582303000000E-00002, 0.53620944579569E+00001, -.30588259308155E+00001, 0.17766209615328E-00003, 0.53426886575382E+00001, -.30814027679244E+00001, 0.63510002980234E-00014, 0.19405800418714E-00001, 0.22576837108857E-00001, 0.17766209614693E-00003
0.21604831500000E-00002, 0.53525476745873E+00001, -.30696235447832E+00001, 0.17230883816444E-00003, 0.53331728035150E+00001, -.30922166565550E+00001, 0.57866624595369E-00014, 0.19374871072288E-00001, 0.22593111771835E-00001, 0.17230883815866E-00003
0.21627360000000E-00002, 0.53362373185759E+00001, -.30598707515328E+00001, 0.16588567466850E-00003, 0.53168855388479E+00001, -.30824775548307E+00001, 0.55838854028038E-00014, 0.19351779728010E-00001, 0.22606803297855E-00001, 0.16588567466291E-00003
0.21649888500000E-00002, 0.53118342330482E+00001, -.30359585729058E+00001, 0.15958028006229E-00003, 0.52924903063693E+00001, -.30585621436444E+00001, 0.51302586797453E-00014, 0.19343926678890E-00001, 0.22603570738598E-00001, 0.15958028005716E-00003
0.21672417000000E-00002, 0.52807750791639E+00001, -.30131999132784E+00001, 0.15139801385818E-00003, 0.52614345939471E+00001, -.30357820844834E+00001, 0.51188789749268E-00014, 0.19340485216736E-00001, 0.22582171205011E-00001, 0.15139801385307E-00003
0.21694945500000E-00002, 0.52577157444233E+00001, -.30025938249087E+00001, 0.14320410146368E-00003, 0.52383848625400E+00001, -.30251383560084E+00001, 0.10977870689464E-00013, 0.19330881883297E-00001, 0.22544531099718E-00001, 0.14320410145270E-00003
0.21717474000000E-00002, 0.52689231824241E+00001, -.30071913955634E+00001, 0.13742939195717E-00003, 0.52495981481741E+00001, -.30296911297262E+00001, 0.10854529131347E-00013, 0.19325034250010E-00001, 0.22499734162846E-00001, 0.13742939194632E-00003
0.21740002500000E-00002, 0.53195879050207E+00001, -.30228684649850E+00001, 0.13321351325159E-00003, 0.53002509435343E+00001, -.30453300720316E+00001, 0.87664017308984E-00014, 0.19336961486416E-00001, 0.22461607046685E-00001, 0.13321351324282E-00003
0.21762531000000E-00002, 0.53833034111388E+00001, -.30436018007980E+00001, 0.13103270208644E-00003, 0.53639437859624E+00001, -.30660353195744E+00001, 0.10450257412682E-00013, 0.19359625176374E-00001, 0.22433518776397E-00001, 0.13103270207599E-00003
0.21785059500000E-00002, 0.54295596675728E+00001, -.30614709431319E+00001, 0.13136559628130E-00003, 0.54101874359763E+00001, -.30838813643221E+00001, 0.89172503664504E-00014, 0.19372231596447E-00001, 0.22410421190231E-00001, 0.13136559627239E-00003
0.21807588000000E-00002, 0.54463494341767E+00001, -.30730155973367E+00001, 0.13122621668486E-00003, 0.54269814495982E+00001, -.30954009053425E+00001, 0.66246625832595E-00014, 0.19367984578473E-00001, 0.22385308005841E-00001, 0.13122621667823E-00003
0.21830116500000E-00002, 0.54441796867519E+00001, -.30781684101906E+00001, 0.13173840137288E-00003, 0.54248218981997E+00001, -.31005270532813E+00001, 0.69710843382095E-00014, 0.19357788552155E-00001, 0.22358643090793E-00001, 0.13173840136591E-00003
0.21852645000000E-00002, 0.54356517872333E+00001, -.30767676801436E+00001, 0.13199271075945E-00003, 0.54163019153219E+00001, -.30990998745948E+00001, 0.93808053370111E-00014, 0.19349871911429E-00001, 0.22332194451254E-00001, 0.13199271075007E-00003
0.21875173500000E-00002, 0.54175170967704E+00001, -.30686215654802E+00001, 0.12930087931136E-00003, 0.53981796272409E+00001, -.30909409416147E+00001, 0.16902788295938E-00013, 0.19337469529581E-00001, 0.22319376134503E-00001, 0.12930087929446E-00003
0.21897702000000E-00002, 0.53828830829798E+00001, -.30514136331905E+00001, 0.12445482713322E-00003, 0.53635637210255E+00001, -.30737352776441E+00001, 0.22283041104980E-00013, 0.19319361954374E-00001, 0.22321644453639E-00001, 0.12445482711094E-00003
0.21920230500000E-00002, 0.53388327679421E+00001, -.30270263128546E+00001, 0.11828675183252E-00003, 0.53195235205162E+00001, -.30493536296707E+00001, 0.24773111307160E-00013, 0.19309247425878E-00001, 0.22327316816091E-00001, 0.11828675180775E-00003
0.21942759000000E-00002, 0.53074415731788E+00001, -.30068596882513E+00001, 0.10916243156687E-00003, 0.52881298365976E+00001, -.30291849493068E+00001, 0.21101251246235E-00013, 0.19311736581191E-00001, 0.22325261055565E-00001, 0.10916243154577E-00003
0.21965287500000E-00002, 0.53077939734573E+00001, -.30085657086825E+00001, 0.10103218307588E-00003, 0.52884773858255E+00001, -.30308790655799E+00001, 0.13597927913212E-00013, 0.19316587631825E-00001, 0.22313356897454E-00001, 0.10103218306228E-00003
0.21987816000000E-00002, 0.53340504894245E+00001, -.30352516602084E+00001, 0.97293751365583E-00004, 0.53147377884842E+00001, -.30575463019967E+00001, 0.99990251655350E-00014, 0.19312700940273E-00001, 0.22294641788287E-00001, 0.97293751355584E-00004
0.22010344500000E-00002, 0.53655857019339E+00001, -.30662326536164E+00001, 0.96238641679668E-00004, 0.53462789889974E+00001, -.30885077162580E+00001, 0.12075403638071E-00013, 0.19306712936510E-00001, 0.22275062641553E-00001, 0.96238641667593E-00004
0.22032873000000E-00002, 0.53865418727208E+00001, -.30855408892001E+00001, 0.99165900466468E-00004, 0.53672366687208E+00001, -.31077984165387E+00001, 0.15099222136307E-00013, 0.19305203999990E-00001, 0.22257527338656E-00001, 0.99165900451369E-00004
0.22055401500000E-00002, 0.53920907034500E+00001, -.30981761070433E+00001, 0.10660144556753E-00003, 0.53727959539139E+00001, -.31204165827175E+00001, 0.17360909925131E-00013, 0.19294749536169E-00001, 0.22240475674259E-00001, 0.10660144555017E-00003
0.22077930000000E-00002, 0.53856515038191E+00001, -.31063004885763E+00001, 0.11691631126874E-00003, 0.53663782135006E+00001, -.31285226627841E+00001, 0.17122979225397E-00013, 0.19273290318528E-00001, 0.22222174207714E-00001, 0.11691631125162E-00003
0.22100458500000E-00002, 0.53715869306661E+00001, -.30968621400105E+00001, 0.12734044641016E-00003, 0.53523300507478E+00001, -.31190685882932E+00001, 0.15165276667591E-00013, 0.19256879918244E-00001, 0.22206448282664E-00001, 0.12734044639500E-00003
0.22122987000000E-00002, 0.53586855388437E+00001, -.30712105810655E+00001, 0.13536751253936E-00003, 0.53394353111991E+00001, -.30934028849647E+00001, 0.12098698858042E-00013, 0.19250227644640E-00001, 0.22192303899162E-00001, 0.13536751252726E-00003
0.22145515500000E-00002, 0.53633762507406E+00001, -.30609811012264E+00001, 0.13947351016071E-00003, 0.53441332358759E+00001, -.30831577827642E+00001, 0.10669859596531E-00013, 0.19243014864762E-00001, 0.22176681537813E-00001, 0.13947351015004E-00003
0.22168044000000E-00002, 0.53818062149550E+00001, -.30827503161381E+00001, 0.14319715108999E-00003, 0.53625818246586E+00001, -.31049026732981E+00001, 0.12642482556604E-00013, 0.19224390296455E-00001, 0.22152357159993E-00001, 0.14319715107734E-00003
0.22190572500000E-00002, 0.53814764205731E+00001, -.31125491780787E+00001, 0.14842610371840E-00003, 0.53622867825153E+00001, -.31346756453944E+00001, 0.15826341787813E-00013, 0.19189638057817E-00001, 0.22126467315684E-00001, 0.14842610370257E-00003
0.22213101000000E-00002, 0.53586616400810E+00001, -.31262533045503E+00001, 0.15348951805002E-00003, 0.53395116576753E+00001, -.31483547763636E+00001, 0.17573698876717E-00013, 0.19149982405610E-00001, 0.22101471813264E-00001, 0.15348951803244E-00003
0.22235629500000E-00002, 0.53495989631695E+00001, -.31275652848632E+00001, 0.15810776786875E-00003, 0.53304702505776E+00001, -.31496406062001E+00001, 0.17010718815277E-00013, 0.19128712591930E-00001, 0.22075321336840E-00001, 0.15810776785174E-00003
0.22258158000000E-00002, 0.53703691266205E+00001, -.31305844214238E+00001, 0.16322641141672E-00003, 0.53512302131394E+00001, -.31526299798770E+00001, 0.15988343823099E-00013, 0.19138913481033E-00001, 0.22045558453199E-00001, 0.16322641140073E-00003
0.22280686500000E-00002, 0.54041611399563E+00001, -.31384676109715E+00001, 0.17062655487555E-00003, 0.53849918419969E+00001, -.31604751722290E+00001, 0.15963100997387E-00013, 0.19169297959472E-00001, 0.22007561257444E-00001, 0.17062655485959E-00003
0.22303215000000E-00002, 0.54345617829257E+00001, -.31508877421312E+00001, 0.17867305065583E-00003, 0.54153683174006E+00001, -.31728540768185E+00001, 0.22775935827037E-00013, 0.19193465525064E-00001, 0.21966334687357E-00001, 0.17867305063306E-00003
0.22325743500000E-00002, 0.54556406062366E+00001, -.31685086410227E+00001, 0.18494425292943E-00003, 0.54364451658714E+00001, -.31904429894434E+00001, 0.27423860081817E-00013, 0.19195440365203E-00001, 0.21934348420636E-00001, 0.18494425290201E-00003
0.22348272000000E-00002, 0.54619901717908E+00001, -.31872879087166E+00001, 0.18830861440423E-00003, 0.54428113221679E+00001, -.32092048480593E+00001, 0.29780551243761E-00013, 0.19178849622909E-00001, 0.21916939342644E-00001, 0.18830861437445E-00003
0.22370800500000E-00002, 0.54542072753989E+00001, -.31965934913596E+00001, 0.19136639096232E-00003, 0.54350527815940E+00001, -.32184997204301E+00001, 0.31760293441456E-00013, 0.19154493804968E-00001, 0.21906229070413E-00001, 0.19136639093056E-00003
0.22393329000000E-00002, 0.54377598698195E+00001, -.31827691808528E+00001, 0.19371361510304E-00003, 0.54186300021574E+00001, -.32046679404130E+00001, 0.33137779684705E-00013, 0.19129867662139E-00001, 0.21898759560154E-00001, 0.19371361506991E-00003
0.22415857500000E-00002, 0.54065628919935E+00001, -.31378903290245E+00001, 0.19531348596665E-00003, 0.53874527157522E+00001, -.31597837717128E+00001, 0.32093800785554E-00013, 0.19110176241232E-00001, 0.21893442688356E-00001, 0.19531348593456E-00003
0.22438386000000E-00002, 0.53629467037910E+00001, -.30836551290125E+00001, 0.19713654943083E-00003, 0.53438569418120E+00001, -.31055367157391E+00001, 0.30122923680681E-00013, 0.19089761979026E-00001, 0.21881586726539E-00001, 0.19713654940071E-00003
0.22460914500000E-00002, 0.53348923539886E+00001, -.30578009697583E+00001, 0.20030349420549E-00003, 0.53158259125420E+00001, -.30796568898434E+00001, 0.26193453265347E-00013, 0.19066441446560E-00001, 0.21855920085047E-00001, 0.20030349417929E-00003
0.22483443000000E-00002, 0.53339151501340E+00001, -.30641054410573E+00001, 0.20381830487883E-00003, 0.53148643682883E+00001, -.30859260193148E+00001, 0.23972569358634E-00013, 0.19050781845652E-00001, 0.21820578257529E-00001, 0.20381830485485E-00003
0.22505971500000E-00002, 0.53486050957965E+00001, -.30809215136656E+00001, 0.20391777945052E-00003, 0.53295542269791E+00001, -.31027092351314E+00001, 0.24096958537091E-00013, 0.19050868817475E-00001, 0.21787721465804E-00001, 0.20391777942642E-00003
0.22528500000000E-00002, 0.53677060027045E+00001, -.30937721732090E+00001, 0.20222363682286E-00003, 0.53486413990671E+00001, -.31155345533817E+00001, 0.22928966501439E-00013, 0.19064603637345E-00001, 0.21762380172684E-00001, 0.20222363679993E-00003


==> data/Turbine_Results/cp_plots/Turbine_RP_Pressure_Rotor_pressureSide_z0_BLPla000011.csv <==
1.0,131351.3237462184
0.9930438606828175,131894.02115728174
0.9860701537459787,132092.95859472384
0.9791163304428823,132289.50955783375
0.972183754140127,132502.1102075771
0.965246775044119,132719.36620869781
0.958262357933658,132915.67275919847
0.951194453735784,133073.73464972517
0.9440294786245967,133199.71276270016
0.936790321073675,133324.95768884275
0.9294946427747642,133460.30876472747
0.9221249554992091,133589.45437404574
0.9146785173328854,133717.88292944824
0.9071585453249382,133850.31209316422
0.899529597358532,133956.69821528436
0.8917475455581395,134001.27121461256
0.8838915291776852,134064.85871091695
0.8760160674559266,134173.39774426457
0.8681124615165514,134307.60819465862
0.8601378311133647,134436.57621033792
0.8520549214969098,134536.58406704737
0.8438625527364244,134622.7148396012
0.8355727397237338,134695.6367233943
0.8272020998750874,134775.31850488676
0.8187784469609375,134873.60365598192
0.8102946735131465,134981.60150665778
0.8017276007661397,135082.1902542919
0.7930581359846554,135168.0489259963
0.7842885533950752,135244.62233553684
0.7754188393955096,135310.53728203886
0.766469445074418,135379.16420888592
0.7574376236089283,135439.79790183404
0.7483605977411246,135523.44446402998
0.7392397236996895,135621.9570908775
0.7300351572437837,135703.16059065916
0.7207248288941852,135758.01837349992
0.711348112466981,135820.68994625402
0.7019781419698058,135932.1029051554
0.6925803534242903,136061.48056647522
0.6831078699838753,136185.5114825211
0.6734974953984751,136269.8233909364
0.6636494548267415,136263.80920186572
0.6537418257849544,136287.68337907657
0.6438882223776665,136390.6592906151
0.6340092601344652,136502.9554951169
0.6240055816418085,136564.6985324002
0.6139279210637902,136635.4320241318
0.6038524913753811,136759.72586401703
0.5936773074181767,136846.15689404754
0.5833654791675349,136908.5922804079
0.57294641718787,136961.55378768218
0.5624307101452607,137008.70131355672
0.5518685409136036,137074.66910314345
0.5412538566552361,137149.36323432322
0.5305747667577763,137227.89718473717
0.5198012086956477,137296.5422630933
0.5089236502029083,137356.38241266276
0.4979242385180209,137397.02091449706
0.4868280426382389,137432.47111630221
0.47567772916956214,137484.5956786335
0.464477936464711,137548.42567774997
0.4532084422632304,137611.51062831757
0.4418485460654324,137664.94353597952
0.43038211576028407,137706.35402031292
0.41881438393259246,137732.97304352387
0.40717725797875853,137767.33244029334
0.3955085661438622,137825.1976107776
0.38377969592208255,137884.23680738828
0.37195817071588044,137927.9272624968
0.3600453141884312,137959.5294659171
0.3480573034426026,137988.60288689495
0.33600517437012956,138016.75962509323
0.3238886511544348,138033.94216079387
0.3117156461524123,138047.02843454285
0.2994946093210734,138054.07970130054
0.28723641082821827,138058.98184778602
0.2749519486850051,138061.6008221082
0.26265043019518675,138059.53556265248
0.25034025994650494,138049.95412173442
0.2380298572257926,138029.98052379835
0.22572688710660233,138006.860780483
0.2134356070204551,137989.70567402669
0.20115918866121413,137967.90063891743
0.18889871608374686,137946.3189997207
0.17665499901086537,137929.58079982555
0.16442847977912275,137915.0365501646
0.1522173862123018,137902.40311796655
0.1400205856871474,137893.64029598096
0.12783774738905554,137886.18290579852
0.11566867802853387,137874.25131570044
0.1035022858626178,137871.505659347
0.09132964373888522,137882.42538163214
0.0791401801780566,137909.5692621623
0.06692568692954835,137958.46123042572
0.05467249225752155,138037.49136328808
0.04238344197513503,138121.85083418692
0.030145811346564085,138518.5964725564
0.018578085414426265,139187.06913111676
0.008217660405362304,139440.615294433
0.0,138827.340599063


==> data/Turbine_Results/cp_plots/Turbine_RP_Pressure_Rotor_suctionSide_z0_BLPla000010.csv <==
1.0,131301.02110507627
0.9942385480083041,131149.16163466792
0.9880475449288737,131095.55988774414
0.9818426638998713,130964.04617304778
0.975846962881339,130714.37796938315
0.9698376621757198,130493.73803436384
0.9636744289587845,130315.2277342747
0.957328886947302,130209.86593756927
0.950842996036439,130146.2353889683
0.9442868461986295,130064.7364783378
0.9377188180420772,129947.72781550832
0.9311451170268008,129811.60644960901
0.9244814247070935,129710.99106126788
0.9176837866373114,129649.4186541703
0.9107941199772269,129587.43639959757
0.9038287521048155,129565.35419425552
0.8968055864638105,129537.21315879509
0.8897469955079103,129481.32955242225
0.8826753473251394,129395.88486873798
0.8755751722091525,129315.20893102179
0.8684115718424711,129261.58026286389
0.8611773811280858,129203.00023619579
0.8538928133266069,129124.97110434176
0.8466021587195535,128996.46728158851
0.8393009134388999,128854.21729951675
0.8319341456591661,128696.21673061342
0.8244659787754914,128535.4837088117
0.816876661297897,128383.47449340619
0.8091550568467404,128272.35779150204
0.8012922702080791,128167.1432414682
0.793274872508723,128070.35818224863
0.7850980727910934,127977.52756468716
0.7767548116944605,127930.3393918397
0.7682325959775771,127909.52405087456
0.7595415433345999,127904.04507652897
0.7507088586814727,127873.24856196775
0.7417483913164254,127850.60254651433
0.7326603061457009,127802.41101380737
0.7234461523090245,127713.66775900667
0.7141042667937771,127593.47009398608
0.7046070687461662,127491.04484073652
0.6949205623332526,127375.655725973
0.6850277560116351,127263.8641717663
0.6748720513190346,127235.69626658858
0.6644707036449823,127245.08056338105
0.6538667492895084,127220.7762737585
0.6430447770964791,127189.73703967362
0.631998227540867,127178.4058145696
0.6207424176791443,127149.78625453768
0.6092718439170939,127079.6634249686
0.597562186769187,126992.77741658845
0.5855722893525018,127007.92801397166
0.5732850212902758,127077.8719740102
0.5607449378438563,127141.84455139335
0.5479732229434439,127187.78510017632
0.5349662585888116,127211.51125350187
0.5217587107769047,127191.03148838106
0.5083698128271807,127056.54135091061
0.49477468871408253,126931.56016824787
0.4809255900598947,126799.39258294883
0.46684078128077866,126665.4586712048
0.45252149852072515,126501.88995941042
0.4379612413705325,126345.78203791058
0.4231313241242774,126285.31106473689
0.40805029734998544,126337.98616240104
0.3927861695028329,126296.46349680125
0.37736419582311764,126230.3718746024
0.361792449410872,126230.32677993234
0.3460971625595356,126377.87772824286
0.3303377823100318,126469.19476009502
0.3145520407892548,126555.04482006346
0.2987836464278732,126739.3618466254
0.28308313475752767,127037.03628010284
0.26749500136014004,127397.64335008524
0.2520492661670513,127768.21874960772
0.2367496668582124,128014.29592628033
0.221621157810853,128188.75278759484
0.20671103348150563,128412.4066272532
0.19204702640075832,128646.3389361408
0.1776329160405466,128832.22698984825
0.16349901385602983,129000.63460173339
0.1496926825922541,129215.94914697268
0.13625043852681423,129494.73664702449
0.12319828752429686,129848.44626731018
0.11051982872579351,130245.11474421335
0.09813142830684088,130478.61760277988
0.08600375778021911,130585.58298799745
0.07431837417417726,130848.79890045905
0.06307360973621927,131158.60595298093
0.052217098156717906,131440.25036052553
0.04169584645474014,131595.38530236078
0.03157480014369062,131716.52585980276
0.022019976776007748,131912.60252733846
0.013027740261054525,132019.2293378302
0.004832523296412332,132129.22224009645
0.0,132329.1924965505
0.0,133167.56225332062
0.0,134582.7369435637
0.0,137047.37480974622
0.0,138955.56326851444


==> data/Turbine_Results/cp_plots/Turbine_RP_Pressure_Stator1_pressureSide_z3_BLPla000017.csv <==
0.0,154478.04348205766
0.0028389842269519044,152700.95569992124
0.013874291118036508,152434.7597458803
0.026725495750746845,152082.88218224503
0.04039012548714437,151682.41048491155
0.0548037364061382,151378.973731836
0.06954933759261378,151117.26156779833
0.08432624311587908,150289.59429678536
0.09980615095506466,149713.3571386936
0.11588926497328367,149410.4012551872
0.1323596434955615,149331.04290857253
0.14892217290151188,148939.26394336778
0.16565729271538623,148267.20215918316
0.1826351793392374,147742.47967574792
0.19983132039163734,147225.72779255777
0.21719016860427567,146648.61009545758
0.23469327662345418,145929.74438283755
0.25233529257286325,145237.11939209074
0.2700800796664219,144699.4559108076
0.28787282775887857,144043.3608306542
0.30568070577779916,143246.4643255491
0.3234668880893066,142274.07787049786
0.3411717923923679,141438.08938541173
0.3587326876420029,140705.01583854613
0.376086972783127,140071.5230422595
0.3931875697219545,139546.31589703588
0.41000271357613083,139018.53017227378
0.42650062371515113,138513.0595621952
0.44265474029354906,137985.87599544096
0.4584331059998577,137457.45252641503
0.4737894969677426,136985.53722633343
0.4886897698316441,136650.03770725956
0.5031293497158204,136401.4535180142
0.5171103369773239,136255.4292785252
0.5306540667905674,136179.25730386007
0.5438175370233861,136122.05671992435
0.5566912316545806,135857.12994805034
0.5692055961691549,135535.61295738732
0.5813169138273578,135341.40752509533
0.5930721122723057,135244.51714460185
0.6045393259383367,135074.87272685583
0.6157253197910183,134829.30442232444
0.6266108636566792,134597.57244963048
0.6372002707923745,134371.37965683403
0.6474756321044227,134248.48065764093
0.6574951897120049,134151.78175688235
0.6673368931216583,133936.44878957345
0.6769660746067615,133631.39022378266
0.6863227738756639,133388.70971236538
0.6954270059073359,133168.20142439625
0.7042427121387095,133031.5117460648
0.7127711947431904,133010.10224718644
0.7210490641936625,133055.89694735446
0.7291264606382846,133113.16182876893
0.7370427997478322,133135.83097589787
0.7448054187953154,133112.36396001576
0.7523593818867195,133113.71594240464
0.7596700086052661,133248.4181033511
0.7668247217967215,133424.27452518293
0.7739235478246153,133556.82654527205
0.7809717070199763,133622.41913857104
0.7879468907535768,133656.01467772436
0.7948507872377969,133669.7887799736
0.8016872802735372,133668.497654766
0.8084595026961583,133653.24080447564
0.8151670203982462,133628.24768500705
0.8218120709249371,133594.35294217305
0.8283928686580596,133556.15715285926
0.8349122914221735,133512.6622188723
0.8413665093107668,133468.69268018857
0.8477603088224946,133421.78091992234
0.8540927047879453,133369.60913051575
0.8603563639255499,133318.4810981725
0.8665465562097598,133274.13153553221
0.8726604978283027,133239.8413732747
0.8786988568124545,133216.2374470799
0.8846643651695039,133202.56564568428
0.890564183671644,133191.44111997462
0.8964035881266054,133171.4098440002
0.9021642663730965,133155.57219887947
0.9078357948053114,133155.37639111717
0.9134124042702136,133175.38799203874
0.9188910368397587,133217.96334783654
0.9242734279935607,133281.3960703338
0.9295621865850152,133363.33882840865
0.9347599308006629,133461.1028615013
0.9398696967567184,133571.33635810405
0.9448932829483907,133690.91186568126
0.9498283040842996,133817.5905275859
0.9546718393134864,133947.77088456287
0.9593442963132719,134082.99048702192
0.9638801757540697,134207.29576015167
0.9683971160900381,134311.76915244703
0.9729699360925336,134401.81574709355
0.9776314856063764,134476.43921420348
0.9823711511092073,134570.99676542144
0.9871366803086108,134685.2437638685
0.9918330328755626,134830.55374632878
0.9963223404821443,134988.97791398538
1.0,134792.39585043496


==> data/Turbine_Results/cp_plots/Turbine_RP_Pressure_Stator1_suctionSide_z3_BLPla000016.csv <==
0.0,154478.04348205766
0.0016754279750517684,154792.97740827754
0.01066557737574132,154558.84231917033
0.0214447639554751,154306.60661051216
0.03302938925441725,154084.87039479677
0.04514597947708774,153904.68599274853
0.05762990617969062,153750.77330191078
0.07039721353770961,153620.48028355656
0.08338971242150234,153511.66203472958
0.09654455723705524,153416.8270295335
0.10984416466144875,153337.858258766
0.12320787171593209,153252.4611817624
0.13666116077911683,153135.69191059173
0.15037948004456067,153113.5049353876
0.1642116844035946,153125.3727264391
0.1779571182918126,153072.35335744222
0.19176701212567387,153025.02083331704
0.20567813122106302,153013.44479539077
0.21963804621749577,153016.06713786037
0.23359537372563421,153015.02445003326
0.24755205659205806,153015.00874062246
0.26149293141726887,153015.45034586484
0.2754114594926924,153016.209715033
0.28929843680385436,153017.8596016682
0.30314020573610867,153018.56554064644
0.3169297095425614,153017.95810593394
0.33066125515371914,153018.01423379197
0.3443179988914892,153016.61892231126
0.3578832180438487,153011.07140653895
0.37135035817279327,153000.3126640392
0.3847211889041546,152986.25010021444
0.3979990542595078,152971.20255002406
0.41117966982890775,152956.33656038804
0.42423690488815896,152938.1617237566
0.4371600807644046,152915.1246503835
0.4499416128708623,152886.5188342607
0.4625738492692341,152849.92302069356
0.47505673261424636,152804.7878243195
0.48740406944031206,152754.29225318978
0.49962417989965074,152699.7834235198
0.511734643985514,152642.65463819422
0.5237493234682106,152593.25280765223
0.5356403306595356,152542.50959665142
0.5473964984542912,152482.85431273907
0.5590881693907526,152438.63563445426
0.5705855379153822,152375.79609403852
0.5820109495325749,152334.95443189048
0.5932189333832089,152268.8493433473
0.6042960722127819,152194.00829828528
0.615262048454021,152137.23417409798
0.6260502915020634,152076.78400832065
0.6365964166879345,151986.0906730634
0.6469364024012905,151869.80849452742
0.6571564657952247,151767.48958766003
0.6672316261878786,151639.62892859618
0.6772075247932812,151543.91758870054
0.6870425471462034,151441.09593150998
0.6967209916502177,151340.17413784616
0.706187329026928,151212.6778898087
0.7154498422414961,151058.13936537624
0.7245457400311093,150884.642231592
0.7335156615937486,150710.99636438233
0.7423721539088879,150546.39164552058
0.751080799403788,150370.39783797888
0.759645033685729,150175.92743269616
0.7680816495457645,149974.09504234622
0.7763860340964751,149758.9505555192
0.7845684650378898,149519.75561563857
0.792675301600697,149281.39871244924
0.800716880352333,149061.91017080098
0.808679157289005,148850.94206226873
0.8165349785659234,148631.31405512698
0.8242660877768898,148386.261819611
0.8318748957107445,148108.2651398928
0.8394015559722694,147812.97507988545
0.8469028564715021,147560.09325890965
0.8543436523962711,147342.69428252356
0.8616772442887514,147113.91904860205
0.8688614537745692,146830.30268255642
0.8759182833894696,146498.68952615664
0.8828974684872353,146166.5128632819
0.8898229824901903,145851.72293822106
0.8966993382816344,145568.45083872462
0.9035084362653693,145303.42859313393
0.9102108176423866,145026.98951595358
0.9167862928775081,144695.5375973109
0.9232624192753838,144350.7801561494
0.9296455076491997,143995.56375410207
0.9359390198031349,143634.68149318785
0.9421429704654882,143264.49224983776
0.9482539049573369,142882.9639579859
0.9542600438510015,142468.89892601597
0.9601646234221141,142003.3042834331
0.9659831437432761,141534.89935098428
0.9716780117779595,140967.96068035535
0.9772494935835644,140232.18577873768
0.982748002607443,139297.95882617022
0.9882677889085788,138161.7611528002
0.9939513806403603,136835.47581731612
1.0,134901.1528577045


==> data/Turbine_Results/cp_plots/Turbine_RP_Pressure_Stator2_pressureSide_z0_BLPla000014.csv <==
0.0,132876.93458015824
0.0009150107692994801,131795.10707936875
0.00929515938128603,131196.40823265284
0.019950425355924218,130891.66809980797
0.03145491873852652,130670.07166268096
0.043525405460074856,130511.19253539256
0.055989765918363965,130399.87013560784
0.0687266263800122,130307.32845128681
0.08168364254417469,130225.07866723937
0.09485168142170362,130181.92692463507
0.10815246964899985,130156.39963031487
0.12151555369003991,130099.45821445696
0.13496015986047127,130007.23247975078
0.1486543263704429,130004.38042993937
0.16249213069006221,130090.23711355444
0.17626502905869526,130099.3561714614
0.1900536136643098,130074.74986916696
0.2039685413666149,130097.31436266068
0.21792762006896005,130138.43403699044
0.23190339526318002,130177.23650090514
0.2458728636680056,130213.24488790875
0.25982628012695796,130247.22804105822
0.27375916872028133,130279.23194262089
0.2876579889106427,130308.89129885288
0.30151838385782986,130337.23391482705
0.31532911654265616,130365.50473082012
0.3290753741361813,130395.69148068092
0.3427534074661978,130420.27279057293
0.3563434188505124,130435.55685641241
0.36983333322077233,130444.0360925205
0.38322698964041574,130446.3424281606
0.39652785068855123,130444.24887464097
0.4097324921941526,130442.68676530523
0.42281775717761344,130437.70379372285
0.43576910880828135,130422.39980086886
0.4485806561891045,130399.9420714512
0.4612422334463408,130363.50915451298
0.4737557994569005,130313.69472196532
0.4861300771754763,130257.32367868334
0.4983814765819539,130200.71892947305
0.5105123030795045,130139.48691166089
0.5225405692556508,130081.56219817401
0.5344634761307896,130028.18094134761
0.546272560025589,129976.25833082515
0.5579668727008431,129926.60775545155
0.5695303275918648,129874.5770919342
0.5809462081969101,129816.24247375713
0.5921959203950558,129744.66906417783
0.6032941131456967,129663.9222244915
0.61426786039779,129592.7296766841
0.6250963492267212,129528.09349395278
0.6357136723101915,129441.71491113651
0.646119272317352,129322.07010997058
0.6563565786020592,129190.61685834244
0.6664523856754765,129056.95494530251
0.6764187122679004,128924.87661083214
0.6862779713063276,128803.91484183974
0.6959909014227301,128700.17080847094
0.7054966566675518,128561.69509930618
0.7147944625633795,128386.99282220769
0.7239192190002793,128188.2748474216
0.7329121388152242,127987.20264229944
0.7417943389328949,127798.79412632214
0.7505357047522172,127598.64415135585
0.7591349396950211,127382.70368609602
0.7675919280446054,127147.46186301619
0.7759146563199233,126890.74061585823
0.7841243925308766,126620.39784207153
0.7922456097840704,126346.63032175384
0.800297407485639,126085.78086278134
0.8082793806725285,125841.88806452794
0.8161651104163726,125605.21076817019
0.8239060802437045,125312.59276108701
0.8315317419361948,124977.87371906821
0.839090149405145,124650.28103145014
0.846601406888315,124351.2989594735
0.8540566804281826,124089.04854350844
0.8614211923504109,123829.65633835412
0.86863529708615,123511.94756715924
0.8757145670257628,123124.3903429392
0.8827087025367036,122728.13216564541
0.8896467083454482,122354.16741044451
0.8965361909706957,122014.50382801678
0.9033639960080802,121704.65569399798
0.910091323513404,121387.65571266618
0.9166831825965865,120991.83538453434
0.9231718432277727,120568.30026205846
0.9295771939030467,120146.50751553205
0.9359052661881662,119737.90515340795
0.9421455204805925,119328.1338567366
0.9482819910923196,118898.38108605974
0.9542987325935105,118417.2796803252
0.9601874226978361,117859.5273599123
0.9659537108679136,117199.3139061416
0.9716248115553225,116425.03461012665
0.9772588539050232,115589.65061058276
0.9829225381280838,114893.63988795571
0.9884687832049326,113743.84747164593
0.9940677263108983,112188.16505967101
1.0,110649.60106029452


==> data/Turbine_Results/cp_plots/Turbine_RP_Pressure_Stator2_suctionSide_z0_BLPla000013.csv <==
0.0,132876.93458015824
0.003588812560696531,132506.97321869255
0.015192520547488373,132049.1648860197
0.02786383082474466,131443.51451161187
0.04153851146930864,130938.4432454602
0.05594554892603654,130529.56366837701
0.07064871140774348,130116.30882980574
0.08541074129369025,129320.42718259343
0.10080003674844719,128580.50505913363
0.11685875904840139,128218.98410064142
0.13329994639389797,128027.15322739705
0.14976612463911504,127409.81292867863
0.1664390535953124,126651.47570559174
0.18339569003026662,126109.35763002012
0.20052984028134335,125482.43671860552
0.21781642349453484,124730.07777293827
0.23525188599108973,123882.09640270744
0.2528253805501971,123069.56219511712
0.2704989691740877,122389.57323704446
0.28821965948119505,121585.67245011881
0.3059552195607085,120594.82200220235
0.3236689291442602,119476.97394948838
0.34130423005268923,118446.29411906238
0.3587971317727579,117518.53097058115
0.37608487365849763,116730.95239353906
0.3931247583994138,116027.50607206098
0.40988103094922784,115356.9200523348
0.42632374507925447,114700.39959989926
0.44242990429918405,114014.173851544
0.45816108486457024,113333.85076506095
0.4734798343220559,112720.36095141496
0.4883488743291994,112229.3054302253
0.5027591809611206,111889.12302530964
0.516718103903333,111629.36448721612
0.5302328952692033,111502.1161722364
0.5433730108124861,111384.57634790821
0.5562096971643793,111073.62978297553
0.5687211015797486,110593.01716603592
0.5808153672311419,110335.99332867656
0.5925626725134702,110147.31049680544
0.6040190449078298,109886.54166117327
0.6151871325862954,109570.83070201267
0.6260688886008212,109227.75597700477
0.6366475621246257,108922.17819015162
0.6469206319964033,108712.71356064206
0.6569287979797189,108571.33655224512
0.6667507326021328,108300.44140422123
0.6763696601810282,107916.85646390585
0.6857485774602413,107526.61846999687
0.6948574985032063,107202.95475441907
0.7036788885136568,107008.89988275983
0.7122153779676897,106945.79132281784
0.7204952968428029,106987.80998501705
0.7285814486745152,107057.72076904107
0.7365287888754054,107010.33148138472
0.7442856090040472,106944.53621822945
0.7518221293402886,106975.26519607982
0.7591521581982139,107116.03337716078
0.7663180244186144,107328.08532721717
0.7733764145919125,107546.74364702604
0.7803739748039211,107704.29674673511
0.7873400333113574,107746.72891019972
0.7942600743881816,107715.82245459317
0.8010904739041168,107706.37314374994
0.8078510698857198,107702.22716106792
0.8145463190225969,107662.71216394473
0.8211771562109992,107610.06114507999
0.8277457760914508,107582.4447430349
0.8342532341739669,107530.88273739078
0.8407015215199053,107464.17179485052
0.847090942622439,107383.48811167994
0.853416151406609,107303.2386877849
0.8596726296310231,107259.72711867416
0.8658547457730217,107206.19232943957
0.8719576036033052,107147.679515105
0.8779918566322228,107141.96964484776
0.8839613940474064,107104.8942760538
0.8898654237518313,107059.6054241129
0.8957012487733944,107038.76902225649
0.9014617335449762,106996.17014876431
0.9071398171204839,106990.4463079436
0.912728330565913,107000.06387222729
0.9182208143714965,107013.8397952251
0.923614166947859,107104.19545012046
0.9289107206069233,107230.93084180153
0.9341203158589779,107369.80524470106
0.9392937794612991,107446.60681934762
0.9443804112290032,107483.70023533811
0.949323949496784,107610.22364811425
0.954114298594396,107880.02750157646
0.958771456802321,108279.37606441826
0.9633375457294385,108715.0846486148
0.9678648284176964,109128.38702803415
0.9724049570562988,109528.08961108753
0.9769983543539902,109818.55193246788
0.9816632933158932,109957.29990416537
0.9863835834062769,109930.77913363709
0.9911006702578259,109864.66350829985
0.9957000333155923,109794.84847354861
1.0,109947.59278810475


==> data/Turbine_Results/cp_plots/Turbine_Rotor_RP_Pressure_Rotor_pressureSide_z0_BLPla000011.csv <==
1.0,131228.72087353203
0.9930438606828175,131774.20766447802
0.9860701537459787,131988.0907038785
0.9791163304428823,132194.27639178766
0.972183754140127,132416.80321213047
0.965246775044119,132644.5651857908
0.958262357933658,132849.2805010511
0.951194453735784,133010.14851376507
0.9440294786245967,133143.9614947929
0.936790321073675,133275.79996475807
0.9294946427747642,133414.0909644038
0.9221249554992091,133547.8071183333
0.9146785173328854,133677.7842038451
0.9071585453249382,133812.87953509777
0.899529597358532,133922.64486077116
0.8917475455581395,133967.26907007082
0.8838915291776852,134029.6338533181
0.8760160674559266,134139.19183594984
0.8681124615165514,134278.690621826
0.8601378311133647,134411.09227055623
0.8520549214969098,134514.6973901763
0.8438625527364244,134600.60409025976
0.8355727397237338,134674.42149394902
0.8272020998750874,134753.80228206457
0.8187784469609375,134851.65862694857
0.8102946735131465,134959.09759454636
0.8017276007661397,135060.09512836765
0.7930581359846554,135144.3165622094
0.7842885533950752,135221.3087235509
0.7754188393955096,135288.69571697628
0.766469445074418,135357.09980515463
0.7574376236089283,135416.61545495692
0.7483605977411246,135500.62299516506
0.7392397236996895,135599.14656228147
0.7300351572437837,135681.4881426733
0.7207248288941852,135738.50170530405
0.711348112466981,135798.69412119794
0.7019781419698058,135910.06662513892
0.6925803534242903,136039.33359253933
0.6831078699838753,136165.8055359
0.6734974953984751,136247.67060400834
0.6636494548267415,136240.22304141292
0.6537418257849544,136265.36302606872
0.6438882223776665,136369.88133998352
0.6340092601344652,136478.29907594886
0.6240055816418085,136540.7293881079
0.6139279210637902,136612.42809152877
0.6038524913753811,136727.61235276185
0.5936773074181767,136819.39524614738
0.5833654791675349,136881.2587971121
0.57294641718787,136935.2807529155
0.5624307101452607,136982.13906760138
0.5518685409136036,137050.1827036876
0.5412538566552361,137123.9825361495
0.5305747667577763,137205.08014854885
0.5198012086956477,137276.8294423371
0.5089236502029083,137336.1995776745
0.4979242385180209,137375.3502263244
0.4868280426382389,137411.5632911937
0.47567772916956214,137466.1572937442
0.464477936464711,137529.33077950406
0.4532084422632304,137597.27778093127
0.4418485460654324,137651.7702849322
0.43038211576028407,137690.27611925936
0.41881438393259246,137718.22370052213
0.40717725797875853,137751.28584919957
0.3955085661438622,137808.1970327732
0.38377969592208255,137864.6396831476
0.37195817071588044,137906.08887864195
0.3600453141884312,137939.00922550453
0.3480573034426026,137967.42789968938
0.33600517437012956,137993.38126721478
0.3238886511544348,138013.08420570154
0.3117156461524123,138026.93314015996
0.2994946093210734,138034.10872610298
0.28723641082821827,138037.96368773002
0.2749519486850051,138037.9425266689
0.26265043019518675,138033.54651508864
0.25034025994650494,138023.78345672332
0.2380298572257926,138009.7500929196
0.22572688710660233,137986.47402982597
0.2134356070204551,137967.90622828295
0.20115918866121413,137947.29199883738
0.18889871608374686,137927.0767177302
0.17665499901086537,137908.25356628458
0.16442847977912275,137891.72535133015
0.1522173862123018,137878.79257499802
0.1400205856871474,137867.966126388
0.12783774738905554,137859.5398387783
0.11566867802853387,137849.33558929124
0.1035022858626178,137848.48716182206
0.09132964373888522,137856.8862773868
0.0791401801780566,137882.83924369822
0.06692568692954835,137931.7944503532
0.05467249225752155,138013.59494145276
0.04238344197513503,138109.29959901862
0.030145811346564085,138491.35592277828
0.018578085414426265,139103.16777029028
0.008217660405362304,139311.86874513366
0.0,138766.49600324605


==> data/Turbine_Results/cp_plots/Turbine_Rotor_RP_Pressure_Rotor_suctionSide_z0_BLPla000010.csv <==
1.0,131304.19578614237
0.9942385480083041,131137.47797021052
0.9880475449288737,131069.59741476986
0.9818426638998713,130964.17222501249
0.975846962881339,130759.43684325845
0.9698376621757198,130553.88368148326
0.9636744289587845,130387.74679850835
0.957328886947302,130283.48121077583
0.950842996036439,130204.52747958741
0.9442868461986295,130133.71488503196
0.9377188180420772,130021.61487326857
0.9311451170268008,129884.68992380722
0.9244814247070935,129779.5320915834
0.9176837866373114,129708.98460840897
0.9107941199772269,129647.87887835383
0.9038287521048155,129609.2890383642
0.8968055864638105,129567.30061454792
0.8897469955079103,129514.34918546985
0.8826753473251394,129438.51853261329
0.8755751722091525,129354.80504471652
0.8684115718424711,129276.40371014121
0.8611773811280858,129213.61663147976
0.8538928133266069,129140.33068686821
0.8466021587195535,129025.44081711705
0.8393009134388999,128880.74674616728
0.8319341456591661,128730.0186916078
0.8244659787754914,128577.19114684692
0.816876661297897,128435.13274772023
0.8091550568467404,128313.15283639928
0.8012922702080791,128202.97936481363
0.793274872508723,128098.93478342138
0.7850980727910934,128010.96147512176
0.7767548116944605,127948.69797305962
0.7682325959775771,127919.2953705836
0.7595415433345999,127906.1541768976
0.7507088586814727,127885.69684938708
0.7417483913164254,127850.20982084586
0.7326603061457009,127805.12514520058
0.7234461523090245,127720.49947894401
0.7141042667937771,127606.7258189191
0.7046070687461662,127485.06520863081
0.6949205623332526,127369.09422454228
0.6850277560116351,127255.08530039311
0.6748720513190346,127219.41472914715
0.6644707036449823,127217.89030916292
0.6538667492895084,127196.20795375569
0.6430447770964791,127168.22377428626
0.631998227540867,127149.11465611232
0.6207424176791443,127111.49498305269
0.6092718439170939,127043.14951877882
0.597562186769187,126971.00470373912
0.5855722893525018,126966.02860125182
0.5732850212902758,127042.87084682588
0.5607449378438563,127103.33292284765
0.5479732229434439,127158.03931368384
0.5349662585888116,127206.54362497972
0.5217587107769047,127202.06860794744
0.5083698128271807,127089.03840642191
0.49477468871408253,126943.21512459993
0.4809255900598947,126829.92836550306
0.46684078128077866,126688.12872491825
0.45252149852072515,126515.98912462819
0.4379612413705325,126343.18716669909
0.4231313241242774,126273.97040718736
0.40805029734998544,126337.04313681283
0.3927861695028329,126293.51447879418
0.37736419582311764,126218.75766291482
0.361792449410872,126213.773396351
0.3460971625595356,126371.62423066566
0.3303377823100318,126458.77008163535
0.3145520407892548,126550.67396645168
0.2987836464278732,126730.31467189397
0.28308313475752767,127027.14746524574
0.26749500136014004,127390.62901752118
0.2520492661670513,127765.16990547511
0.2367496668582124,128010.55396677011
0.221621157810853,128192.88041598258
0.20671103348150563,128419.40852243998
0.19204702640075832,128662.53468781493
0.1776329160405466,128855.01114820356
0.16349901385602983,129028.83389530813
0.1496926825922541,129245.31367693369
0.13625043852681423,129530.02870290347
0.12319828752429686,129882.53030400717
0.11051982872579351,130275.33877565601
0.09813142830684088,130510.49831979204
0.08600375778021911,130617.8100940098
0.07431837417417726,130878.9343398945
0.06307360973621927,131193.44306290013
0.052217098156717906,131486.34792691428
0.04169584645474014,131662.9588768346
0.03157480014369062,131789.09639041664
0.022019976776007748,131993.61974102657
0.013027740261054525,132118.3755340575
0.004832523296412332,132248.54820437677
0.0,132481.26981000835
0.0,133349.50135924813
0.0,134758.39034471556
0.0,137112.64470975555
0.0,138878.85003466986


==> data/Turbine_Results/cp_plots/Turbine_Stator1p_RP_Pressure_Stator1_pressureSide_z0_BLPla000008.csv <==
0.0,154719.38509548712
0.0028389852631822993,152911.00605290924
0.013874287645899463,152679.8324832882
0.026725491803595167,152320.17034346212
0.04039012052293872,151919.70122949957
0.05480373141754211,151620.8087590042
0.0695493387415651,151339.9702311178
0.08432623742812717,150537.249176161
0.09980614460873509,149960.72254915498
0.11588925806549777,149641.9360079407
0.1323596362201427,149561.10813606114
0.14892216524297947,149150.53923520772
0.16565729096938273,148526.09008215717
0.18263517075812258,147976.04400162178
0.19983131135172402,147455.3711101334
0.21719015913935572,146872.1750060701
0.23469326671412474,146155.83077656289
0.25233528222867674,145469.267796932
0.2700800689196835,144920.96018397034
0.2878728166204888,144266.49409809976
0.305680694313333,143450.0323965536
0.3234668761203562,142496.09153443464
0.3411717706504697,141658.39998512244
0.35873267156946775,140915.29539138376
0.3760869600864015,140287.45061482306
0.39318751347897685,139748.78667989958
0.41000270929923566,139225.8445776298
0.4265006232242983,138713.78172700704
0.4426547358115924,138194.03759072378
0.4584331075853075,137657.96333225464
0.47378952740874586,137190.9544959587
0.4886897580071442,136846.96380290337
0.5031290293729482,136603.50982344447
0.5171103548195458,136452.28308205592
0.5306540680087868,136380.64550207194
0.5438175651141182,136320.2057062099
0.5566912457558906,136055.36333024636
0.5692056096367871,135737.8148307897
0.5813169266042963,135554.9697002856
0.5930721244810425,135442.60118814642
0.6045393377241353,135271.3360873453
0.615725330939787,135023.36996820418
0.6266108742986957,134789.95661967385
0.6372002809311703,134568.8891035354
0.647475641730255,134441.0666579787
0.6574951989649013,134351.98573832837
0.6673369019861155,134138.34630841695
0.6769660830661931,133836.5090103608
0.6863227818974164,133597.69073575418
0.6954270135099935,133377.5375633228
0.7042427193142362,133245.08948007223
0.7127712015217845,133222.7280494019
0.7210490706235249,133270.56033819352
0.7291264667659607,133330.54771339247
0.737042805602239,133357.9234467113
0.7448054243660307,133340.62916442603
0.7523593871235972,133351.84539763388
0.7596700135494261,133484.82905476342
0.766824726522453,133662.07778735462
0.7739235523914723,133796.80169226046
0.7809717113942285,133865.97327587832
0.7879468949403335,133902.59419356383
0.7948507912457822,133919.63363428114
0.8016872841011802,133921.95802084173
0.8084595063500118,133910.31768456896
0.815167023887916,133888.84563874244
0.8218120742392265,133858.45288137792
0.8283928718069946,133822.88733343096
0.8349122944093188,133780.11311464547
0.8413665121364936,133735.66357902897
0.8477603114932438,133689.1499483921
0.8540927073018627,133638.75459486258
0.860356366283585,133589.55996624046
0.8665465584135464,133546.67480103442
0.8726604998805515,133514.65494278545
0.8786988587143644,133495.22779931017
0.8846643638664969,133488.1426104185
0.8905641852977063,133480.03437723167
0.8964036010296669,133463.48808813238
0.9021642643471655,133449.88408514275
0.9078357965942664,133448.8020236376
0.9134124142752194,133466.30334392432
0.9188910284016221,133506.84998393306
0.9242734462599821,133570.60464447917
0.9295622426360263,133655.37994186458
0.9347599426226404,133756.86327239152
0.9398696406894486,133872.44519509329
0.9448930586180058,133993.27324724194
0.9498282300457569,134118.38898877034
0.9546718154823216,134247.34613236578
0.9593442966246196,134379.6400269362
0.9638802003936221,134502.11111672327
0.968397158378195,134604.00919526094
0.9729699180991731,134689.37078427218
0.9776314758035954,134765.86319320733
0.9823711919725054,134837.00240506555
0.9871365355245499,134959.0282201637
0.9918330311139326,135156.57352367372
0.9963223259198202,135347.49538075764
1.0,135159.52488565695


==> data/Turbine_Results/cp_plots/Turbine_Stator1p_RP_Pressure_Stator1_pressureSide_z0_BLPla000017.csv <==
0.0,154719.36286318043
0.0028389852632356187,152910.9916433524
0.013874287645953476,152679.80313391026
0.026725491803648038,152320.19374668677
0.04039012052299183,151919.7411345661
0.054803731417594155,151620.73382039915
0.06954933234484706,151339.87399384138
0.08432623742816477,150537.2701532996
0.09980614460878512,149960.71683380974
0.1158892580580408,149641.9775005717
0.13235963622019073,149561.01948725662
0.14892216524302743,149150.383462486
0.16565728457563175,148526.0126498665
0.1826351707582486,147976.17228322916
0.19983131135176874,147455.42531857794
0.21719015913939949,146872.1506783362
0.2346932667141675,146155.86279438934
0.2523352822287206,145469.14225747602
0.270080068919734,144921.08217979106
0.28787281662053016,144266.35476305272
0.3056806943133722,143449.90741221793
0.32346687612039443,142495.98840768464
0.3411717706505071,141658.35813204656
0.3587326715695675,140915.44604965925
0.3760869600864374,140287.43218423912
0.3931875134790115,139748.70517459005
0.41000270929933597,139226.0935580314
0.42650062322433124,138713.8712674292
0.44265473581162385,138193.47464215648
0.4584331075853383,137658.1749543486
0.473789527408776,137190.8927110769
0.4886897580071734,136846.64639358473
0.5031290293729499,136603.6330528221
0.5171103548195732,136452.2475259963
0.530654068008813,136380.62070540737
0.5438175651141461,136320.18110027668
0.5566912457559153,136055.37501746102
0.5692056096368117,135737.55314781764
0.5813169266043067,135554.57408944474
0.5930721244810648,135442.8374174617
0.6045393377241574,135271.46430500338
0.6157253309398085,135023.42844178286
0.6266108742987329,134789.5742664003
0.6372002809311907,134569.39319576987
0.6474756417302745,134441.15215977066
0.6574951989649206,134351.3957735645
0.6673369019861339,134137.8509208735
0.6769660830662112,133836.6333538218
0.6863227818974335,133598.1322971242
0.6954270135100125,133378.3976593588
0.7042427193142539,133244.88753002317
0.7127712015218011,133223.25505124722
0.7210490706235405,133270.32049509045
0.7291264667659759,133330.141938463
0.737042805602254,133357.6720990781
0.7448054243660448,133339.87018468275
0.7523593871236116,133350.9608735859
0.7596700135494393,133484.5363835543
0.7668247265224661,133661.33908266746
0.7739235523914847,133796.080105115
0.7809717113942409,133865.11110496722
0.7879468949403453,133902.27098007142
0.7948507912457933,133919.68853484458
0.8016872841011917,133922.09177177717
0.8084595063500228,133910.52106778958
0.8151670238879263,133889.42576028226
0.8218120742392367,133858.50034194445
0.8283928718070042,133822.6009474329
0.8349122944093281,133780.3920281092
0.8413665121365025,133735.74009736843
0.8477603114932524,133688.6259209879
0.854092707301871,133638.43984210328
0.8603563662835932,133588.98051661387
0.8665465584135542,133546.6360572301
0.872660499880559,133514.57892998288
0.8786988587143711,133495.28078024546
0.8846643669313039,133487.6506877494
0.8905641852977124,133480.39442589704
0.8964036010296729,133463.3382465631
0.902164264347171,133449.88030200775
0.9078357965942723,133448.9077895603
0.913412414275224,133466.2665689022
0.918891028401627,133506.92185301534
0.9242734462599865,133571.44779955593
0.9295622426360303,133655.78200792885
0.9347599426226441,133756.58837843497
0.9398696406894522,133870.7783615657
0.9448930586180097,133991.575285971
0.9498282300457601,134118.080909812
0.9546718154823243,134248.159408871
0.9593442966246222,134380.76290763103
0.9638802003936242,134502.35009283776
0.9683971583781972,134603.4376041844
0.9729699180991747,134688.61908852824
0.9776314758035971,134765.3238027712
0.9823711919725067,134837.71707150034
0.9871365355245508,134959.91468336977
0.9918330311139332,135158.32694607836
0.9963223259198208,135354.75290043504
1.0,135185.81237996026


==> data/Turbine_Results/cp_plots/Turbine_Stator1s_RP_Pressure_Stator1_suctionSide_z0_BLPla000007.csv <==
0.0,154719.38509548712
0.0016754316143551683,155055.822422173
0.010665582218166462,154839.04885480652
0.02144476930352901,154585.88131859666
0.03302939482105275,154367.33556060249
0.045145985253499735,154185.6554766153
0.05762991197643229,154031.1297716383
0.07039721942764818,153900.0878989495
0.08338971835364833,153790.68172296742
0.09654456318670464,153693.0399461676
0.10984417061595254,153612.96406380556
0.12320787762516397,153525.30729337706
0.13666116673701711,153411.6371110937
0.15037948605805296,153383.94989895698
0.16421169034590918,153396.91665980287
0.17795712417595932,153346.4516917665
0.19176701800470392,153297.61346650135
0.2056781370846841,153283.49388704458
0.21963805203436776,153285.8726203702
0.23359537949139872,153284.66877568804
0.24755206230557938,153284.12796785633
0.2614929370714711,153284.55608875368
0.2754115208780015,153285.3191846568
0.2892984498210796,153286.92976501933
0.30314021119323253,153287.691189188
0.31692971493121663,153287.37002219388
0.33066126046542355,153287.19475095614
0.34431806481580957,153285.67068357402
0.3578832231881754,153280.1783472451
0.3713503914407578,153269.19961682524
0.38472119387970183,153254.92668955756
0.3979991068508823,153239.67542492552
0.4111796746362375,153225.62456008047
0.4242369095997374,153208.6944503818
0.43716015707709005,153185.72534875348
0.449941617388828,153156.00144434246
0.46257390100482604,153118.6789519856
0.47505673693804334,153073.046244147
0.4874040736778574,153021.20134848802
0.49962418404636033,152965.65248410404
0.5117346480583588,152909.0216937121
0.523749327463342,152858.55086255967
0.5356403345655152,152807.07786584072
0.5473965022785154,152747.9598698964
0.5590881731610494,152702.89480799495
0.570585541587999,152639.3043798777
0.5820109531107461,152595.92081081285
0.5932189368616948,152527.6857581604
0.6042960756189835,152454.88108059307
0.6152620517787988,152395.86827985838
0.6260502947205318,152334.8288134171
0.6365964224766691,152245.81993133907
0.6469364054239063,152127.26714266406
0.6571564687261723,152024.21279917797
0.6672317629132536,151900.9291154774
0.6772075925792183,151802.77150019348
0.6870425498845819,151699.8498158922
0.6967210714914475,151599.35958517966
0.7061873315833114,151473.6437663336
0.7154498447136528,151319.29078098817
0.7245458189107833,151146.6543101948
0.7335156675720481,150972.80971906445
0.7423721561844896,150807.08186460094
0.7510808016081216,150629.0734496653
0.7596450358236388,150433.1166028504
0.7680816516224175,150228.53678193895
0.7763860481902572,150010.02549787867
0.7845684669980628,149767.48475242438
0.7926753573956643,149531.20759796744
0.8007169567695909,149310.33118815714
0.8086792512509857,149098.66686511668
0.8165349803575757,148878.07645467168
0.824266089461729,148631.92099557075
0.8318749261135853,148352.19556198237
0.8394015575977563,148057.4683819853
0.8469028579789041,147810.14175449955
0.8543437006625365,147588.54911528522
0.8616772470590631,147357.8921601939
0.8688615809882523,147073.19493481502
0.8759182847779707,146738.3422806619
0.8828974698190065,146402.96069759427
0.889822983814669,146087.77686197404
0.8966993395270811,145801.45486533493
0.9035084658674934,145535.21306439978
0.9102108188885036,145254.21882182526
0.9167862939866097,144920.61360494464
0.9232624353010311,144573.93811896455
0.9296455262190291,144218.80738506906
0.9359390207889059,143856.9244254777
0.9421429714908256,143485.88674367534
0.9482539714941804,143103.15920092122
0.9542600450546609,142686.20899103553
0.9601646253593451,142220.7914257161
0.965983175482796,141745.60339575412
0.9716780125763056,141170.56416630853
0.9772495332913304,140425.90332597846
0.9827480033554624,139480.68561008765
0.9882677896571763,138325.11803362812
0.9939513232437118,136961.99069948867
1.0,134953.37468885927


==> data/Turbine_Results/cp_plots/Turbine_Stator1s_RP_Pressure_Stator1_suctionSide_z0_BLPla000016.csv <==
0.0,154719.36286318043
0.0016754316144094907,155055.83290513785
0.010665582218218197,154839.08616966612
0.021444769303579844,154585.8282697383
0.033029394821102315,154367.3127900779
0.045145985253548654,154185.69085799804
0.057629911976480534,154031.14717725123
0.07039721942769508,153900.08246223908
0.08338971835369584,153790.67993516347
0.09654456318675081,153693.0812872966
0.10984417061596283,153613.0205283819
0.12320787762520886,153525.49217218632
0.1366611667370608,153411.761924152
0.15037948605809653,153383.99381297437
0.1642116903459527,153396.94018371849
0.17795712417600076,153346.41035675386
0.19176701800474444,153297.52351650642
0.2056781370847244,153283.41636459855
0.21963805203440603,153285.76715843333
0.23359537949143735,153284.6248248203
0.2475520623056173,153284.13817224288
0.2614929370715082,153284.5715110655
0.27541146508631775,153285.37882060756
0.289298442332818,153286.97904872292
0.3031402111932665,153287.6837657718
0.316929714931252,153287.25494337193
0.3306612604654577,153287.17481616084
0.3443180041241812,153285.59265470508
0.35788322318820803,153279.9030933593
0.3713503632324365,153269.07264259097
0.38472119387973275,153254.86245676933
0.39799905915531025,153239.60111411568
0.41117967463627647,153225.49776195365
0.424236909599766,153208.5782463346
0.437160085379213,153185.5621416301
0.44994161738885585,153156.15577747754
0.4625738536901961,153118.85570995917
0.4750567369380706,153073.32075664928
0.4874040736778826,153021.30922058455
0.49962418404638576,152965.73784444542
0.5117346480583836,152908.9434931356
0.5237493274633657,152858.26912942244
0.5356403345655334,152806.80259133643
0.5473965022785384,152747.67005876236
0.5590881731610716,152702.9636969062
0.5705855415880207,152639.54675342486
0.5820109531107677,152596.17673250253
0.5932189368617156,152527.7327584694
0.6042960756190037,152454.78075687602
0.6152620517788191,152395.75242505278
0.6260502947205502,152334.82809384775
0.6365964197955916,152246.15130166686
0.6469364054239243,152127.56625980884
0.6571564687261899,152024.44129931708
0.6672316290759842,151900.98930684093
0.6772075275977327,151802.74935442745
0.6870425498845986,151699.92449961923
0.6967209943011495,151599.43329463014
0.706187331583327,151473.53634000092
0.7154498447136672,151319.27930834788
0.724545742430947,151146.70662072097
0.7335156639324762,150972.5380479118
0.7423721561845027,150806.64191997173
0.7510808016081348,150628.99808346547
0.7596450358236513,150433.2156378408
0.768081651622429,150228.48690360575
0.7763860361082319,150009.84288657736
0.7845684669980736,149767.2292333356
0.792675303517309,149531.1811376018
0.8007168822248119,149310.641815044
0.8086791591222036,149098.84859706974
0.8165349803575852,148878.1182681891
0.8242660894617376,148631.9228719484
0.8318748973926743,148352.39741088488
0.8394015575977645,148057.667744063
0.8469028579789112,147810.09035951365
0.8543436539350793,147588.28291110942
0.8616772457684626,147357.85285476787
0.868861455275049,147073.38055292866
0.8759182847779768,146738.51357961344
0.8828974698190117,146403.08975160672
0.8898229838146745,146087.76120031325
0.896699339527086,145801.1376789068
0.9035084374842952,145534.8539606508
0.9102108188885081,145254.0060688539
0.916786293986614,144920.7162947732
0.9232624204244271,144574.04862216584
0.9296455087426512,144218.6993022532
0.9359390207889088,143856.99540779676
0.9421429714908289,143486.07912908518
0.9482539059607755,143102.9161986022
0.9542600448076418,142685.71682252985
0.9601646242848403,142220.4468168005
0.9659831445702397,141745.67864906858
0.9716780125763073,141170.18117448813
0.9772494943682047,140425.18919980654
0.982748003355463,139480.05733265137
0.9882677896571759,138324.09115224183
0.9939513232437119,136957.05388107116
1.0,134917.06570748464


==> data/Turbine_Results/cp_plots/Turbine_Stator2_RP_Pressure_Stator2_pressureSide_z0_BLPla000014.csv <==
0.0,132749.06558311157
0.0009150107692994801,131435.77136251918
0.00929515938128603,130896.44979601343
0.019950425355924218,130644.59559468081
0.03145491873852652,130451.11251099982
0.043525405460074856,130317.81635929749
0.055989765918363965,130226.56503970729
0.0687266263800122,130150.44745952968
0.08168364254417469,130082.25958735868
0.09485168142170362,130055.1550735071
0.10815246964899985,130039.37950656579
0.12151555369003991,129994.30178801766
0.13496015986047127,129914.89400004351
0.1486543263704429,129928.10835141399
0.16249213069006221,130015.94402904603
0.17626502905869526,130034.94457043143
0.1900536136643098,130016.56832623451
0.2039685413666149,130045.41175275239
0.21792762006896005,130095.08806583492
0.23190339526318002,130142.88782789011
0.2458728636680056,130188.72288331587
0.25982628012695796,130230.91404392109
0.27375916872028133,130268.35328053212
0.2876579889106427,130303.42730474322
0.30151838385782986,130339.35930138703
0.31532911654265616,130375.15847299428
0.3290753741361813,130401.2704731689
0.3427534074661978,130422.95904041432
0.3563434188505124,130438.34396788281
0.36983333322077233,130443.47824814206
0.38322698964041574,130441.78547148292
0.39652785068855123,130437.91288436041
0.4097324921941526,130435.9515360131
0.42281775717761344,130431.00963048758
0.43576910880828135,130416.52244463924
0.4485806561891045,130391.32979466382
0.4612422334463408,130357.81166669595
0.4737557994569005,130311.30749658473
0.4861300771754763,130259.43126305768
0.4983814765819539,130202.29758008895
0.5105123030795045,130142.62032402444
0.5225405692556508,130087.52771430358
0.5344634761307896,130034.67429098184
0.546272560025589,129979.13304133387
0.5579668727008431,129925.52485322894
0.5695303275918648,129875.67676703435
0.5809462081969101,129817.1157068424
0.5921959203950558,129745.65582847015
0.6032941131456967,129661.37245721102
0.61426786039779,129588.70593381989
0.6250963492267212,129525.35060438655
0.6357136723101915,129438.8680120612
0.646119272317352,129321.88208492307
0.6563565786020592,129187.41244789513
0.6664523856754765,129055.29980818249
0.6764187122679004,128925.63867798696
0.6862779713063276,128810.63470358515
0.6959909014227301,128702.94680269192
0.7054966566675518,128561.94169836787
0.7147944625633795,128391.60500176054
0.7239192190002793,128193.78654444331
0.7329121388152242,127992.3122015414
0.7417943389328949,127802.89733240427
0.7505357047522172,127601.84783945935
0.7591349396950211,127384.6738702131
0.7675919280446054,127146.23207336261
0.7759146563199233,126888.31483156659
0.7841243925308766,126615.4650576791
0.7922456097840704,126338.79990319035
0.800297407485639,126074.71116721017
0.8082793806725285,125827.72137706843
0.8161651104163726,125581.29159840132
0.8239060802437045,125285.13703445179
0.8315317419361948,124950.62996342906
0.839090149405145,124622.79881581265
0.846601406888315,124323.46841570556
0.8540566804281826,124058.3355033941
0.8614211923504109,123799.26939422308
0.86863529708615,123479.81686156876
0.8757145670257628,123092.23459822503
0.8827087025367036,122694.7410601976
0.8896467083454482,122323.00526648454
0.8965361909706957,121981.41872171256
0.9033639960080802,121672.40624412514
0.910091323513404,121353.55262930936
0.9166831825965865,120955.94124591986
0.9231718432277727,120532.58380543305
0.9295771939030467,120111.57303499439
0.9359052661881662,119700.26107667231
0.9421455204805925,119288.40067501017
0.9482819910923196,118854.97703891667
0.9542987325935105,118366.692654606
0.9601874226978361,117807.5526752628
0.9659537108679136,117141.18931408347
0.9716248115553225,116360.61064630157
0.9772588539050232,115519.1442141378
0.9829225381280838,114815.74280654718
0.9884687832049326,113632.88533530498
0.9940677263108983,112043.25969974685
1.0,110405.00525750422


==> data/Turbine_Results/cp_plots/Turbine_Stator2_RP_Pressure_Stator2_suctionSide_z0_BLPla000013.csv <==
0.0,132749.06558311157
0.003588812560696531,132690.08822630814
0.015192520547488373,132222.2464176571
0.02786383082474466,131655.42240748022
0.04153851146930864,131163.40631675726
0.05594554892603654,130753.38198343573
0.07064871140774348,130337.23048633702
0.08541074129369025,129566.65384784334
0.10080003674844719,128848.02714827519
0.11685875904840139,128457.09319977718
0.13329994639389797,128234.2746831674
0.14976612463911504,127601.06247175547
0.1664390535953124,126849.40073945191
0.18339569003026662,126285.32536354693
0.20052984028134335,125645.27094841882
0.21781642349453484,124881.3042856701
0.23525188599108973,124025.42220720762
0.2528253805501971,123197.67681308907
0.2704989691740877,122500.33945111006
0.28821965948119505,121685.28714459937
0.3059552195607085,120692.54692269619
0.3236689291442602,119567.18961490222
0.34130423005268923,118526.11184106872
0.3587971317727579,117586.01152591885
0.37608487365849763,116795.26277354427
0.3931247583994138,116076.64213885802
0.40988103094922784,115395.15621925134
0.42632374507925447,114727.30632318465
0.44242990429918405,114033.95749065408
0.45816108486457024,113348.64430827624
0.4734798343220559,112729.17125215735
0.4883488743291994,112238.42922483273
0.5027591809611206,111885.88099540201
0.516718103903333,111615.46162179112
0.5302328952692033,111484.026772049
0.5433730108124861,111353.11747393807
0.5562096971643793,111037.2951404915
0.5687211015797486,110556.56654160486
0.5808153672311419,110300.15267905788
0.5925626725134702,110110.65570948532
0.6040190449078298,109842.20192869015
0.6151871325862954,109521.50353256232
0.6260688886008212,109177.78785173358
0.6366475621246257,108869.05958093319
0.6469206319964033,108661.80172291984
0.6569287979797189,108514.17642067032
0.6667507326021328,108243.91355097333
0.6763696601810282,107865.04159990992
0.6857485774602413,107476.39763298906
0.6948574985032063,107156.83652467222
0.7036788885136568,106961.86338755528
0.7122153779676897,106904.14358472987
0.7204952968428029,106951.22166422379
0.7285814486745152,107011.59318401797
0.7365287888754054,106967.20632856278
0.7442856090040472,106919.27601353309
0.7518221293402886,106960.23476416148
0.7591521581982139,107097.11885866523
0.7663180244186144,107287.91806598294
0.7733764145919125,107477.35536885278
0.7803739748039211,107626.99104293557
0.7873400333113574,107687.52256289637
0.7942600743881816,107672.2515362802
0.8010904739041168,107660.13278692697
0.8078510698857198,107646.80326613174
0.8145463190225969,107623.77075694683
0.8211771562109992,107589.23991064607
0.8277457760914508,107552.32287121413
0.8342532341739669,107508.19957944934
0.8407015215199053,107463.16882896217
0.847090942622439,107401.8305898552
0.853416151406609,107326.98532775223
0.8596726296310231,107266.18110215566
0.8658547457730217,107215.04587564582
0.8719576036033052,107190.71030471157
0.8779918566322228,107177.08921249246
0.8839613940474064,107155.47717752373
0.8898654237518313,107117.16220469263
0.8957012487733944,107089.49172673661
0.9014617335449762,107067.97790415073
0.9071398171204839,107048.53956300933
0.912728330565913,107051.8248418825
0.9182208143714965,107103.08420273552
0.923614166947859,107177.53064972116
0.9289107206069233,107301.39267567717
0.9341203158589779,107451.66932350218
0.9392937794612991,107508.10400125044
0.9443804112290032,107558.29808743927
0.949323949496784,107720.3149779033
0.954114298594396,107969.29147384696
0.958771456802321,108352.0629367664
0.9633375457294385,108786.50591461039
0.9678648284176964,109204.62704674581
0.9724049570562988,109566.71424958874
0.9769983543539902,109844.34251457096
0.9816632933158932,109982.06276936692
0.9863835834062769,109983.47756190207
0.9911006702578259,109904.34657973962
0.9957000333155923,109830.34739196475
1.0,110017.19896635872


==> data/Turbine_Results/cp_plots/Turbine_WallVel_BC_Wall_Rotor.csv <==
Time,MeanVel,MinVel,MaxVel
0.00000000000000E+00000, 0.81983563657593E+00000, 0.12921382165962E-00002, 0.20539742174287E+00002
0.22528500000000E-00005, 0.81202148784974E+00000, 0.11448229868244E-00002, 0.19308793110740E+00002
0.45057000000000E-00005, 0.79414886739718E+00000, 0.10960822978126E-00003, 0.19760071925283E+00002
0.67585500000000E-00005, 0.78695445303517E+00000, 0.14855254569866E-00002, 0.24237481465692E+00002
0.90114000000000E-00005, 0.81433406227892E+00000, 0.13422847613976E-00002, 0.20902966787253E+00002
0.11264250000000E-00004, 0.82494877185013E+00000, 0.17432604315968E-00002, 0.20203222656449E+00002
0.13517100000000E-00004, 0.80464059427216E+00000, 0.11753855752701E-00002, 0.20174685503425E+00002
0.15769950000000E-00004, 0.79125744606990E+00000, 0.18929371612137E-00002, 0.19523505124286E+00002
0.18022800000000E-00004, 0.80401401147485E+00000, 0.26233160295045E-00002, 0.18244776600137E+00002
0.20275650000000E-00004, 0.81211444233317E+00000, 0.18298829715105E-00002, 0.17799768137805E+00002
0.22528500000000E-00004, 0.80242389738447E+00000, 0.22451729534515E-00003, 0.18426619015694E+00002
0.24781350000000E-00004, 0.79897816388874E+00000, 0.58802118190008E-00003, 0.15953768599259E+00002
0.27034200000000E-00004, 0.80401537581925E+00000, 0.26950444581234E-00002, 0.17540577771428E+00002
0.29287050000000E-00004, 0.80503923473457E+00000, 0.13738978397399E-00002, 0.16091858203394E+00002
0.31539900000000E-00004, 0.79799719016068E+00000, 0.12493690632713E-00002, 0.16357636585017E+00002
0.33792750000000E-00004, 0.79924607850803E+00000, 0.16848491903183E-00002, 0.14170674696191E+00002
0.36045600000000E-00004, 0.79532566691761E+00000, 0.22608878829609E-00002, 0.17404215975396E+00002
0.38298450000000E-00004, 0.78283783469341E+00000, 0.30947810420753E-00002, 0.19923326077616E+00002
0.40551300000000E-00004, 0.79083729504447E+00000, 0.14312200127822E-00002, 0.23448312814851E+00002
0.42804150000000E-00004, 0.80967914301430E+00000, 0.24785186255104E-00002, 0.36222980611111E+00002
0.45057000000000E-00004, 0.81036357999202E+00000, 0.13686807160420E-00002, 0.33552533438357E+00002
0.47309850000000E-00004, 0.79401785252079E+00000, 0.17816727662717E-00002, 0.28032079440739E+00002
0.49562700000000E-00004, 0.78617303950173E+00000, 0.15405484289417E-00002, 0.21849172853940E+00002
0.51815550000000E-00004, 0.79371945238984E+00000, 0.33242084179620E-00002, 0.17976048604450E+00002
0.54068400000000E-00004, 0.79423594428677E+00000, 0.13197733191495E-00002, 0.18539431894340E+00002
0.56321250000000E-00004, 0.79145848494487E+00000, 0.16798841993507E-00002, 0.18514135551908E+00002
0.58574100000000E-00004, 0.80256435295826E+00000, 0.29462090199249E-00002, 0.17628381844947E+00002
0.60826950000000E-00004, 0.80836744037520E+00000, 0.23030510216495E-00002, 0.21472071069585E+00002
0.63079800000000E-00004, 0.78966447617753E+00000, 0.98773641596399E-00003, 0.20045742003661E+00002
0.65332650000000E-00004, 0.77813323824091E+00000, 0.17950641100843E-00002, 0.20328867191824E+00002
0.67585500000000E-00004, 0.82013185166336E+00000, 0.73100421705190E-00003, 0.22110411613419E+00002
0.69838350000000E-00004, 0.82569246070689E+00000, 0.10946726157746E-00002, 0.19722197698791E+00002
0.72091200000000E-00004, 0.79312579027846E+00000, 0.14543044066197E-00002, 0.19172196694568E+00002
0.74344050000000E-00004, 0.79955037828844E+00000, 0.20509092411147E-00002, 0.18417896747473E+00002
0.76596900000000E-00004, 0.81668787565229E+00000, 0.44535052150258E-00003, 0.19533521535879E+00002
0.78849750000000E-00004, 0.80546752704972E+00000, 0.14819712162587E-00002, 0.16160313277762E+00002
0.81102600000000E-00004, 0.78150212089701E+00000, 0.67169192138579E-00003, 0.16263813784732E+00002
0.83355450000000E-00004, 0.78368897582084E+00000, 0.34540019846885E-00002, 0.16590680177302E+00002
0.85608300000000E-00004, 0.77842727167485E+00000, 0.18357345178402E-00002, 0.17412323494941E+00002
0.87861150000000E-00004, 0.76762383050617E+00000, 0.18877935055588E-00002, 0.17992565749699E+00002
0.90114000000000E-00004, 0.77065997232883E+00000, 0.56199060841610E-00003, 0.21186239483335E+00002
0.92366850000000E-00004, 0.77370569386766E+00000, 0.20521902334338E-00002, 0.28731590504211E+00002
0.94619700000000E-00004, 0.77859264774751E+00000, 0.27842587145760E-00002, 0.24582677145063E+00002
0.96872550000000E-00004, 0.78080404140464E+00000, 0.14150003136931E-00002, 0.17061155164487E+00002
0.99125400000000E-00004, 0.77063171123011E+00000, 0.10059071261614E-00002, 0.17465113885349E+00002
0.10137825000000E-00003, 0.77474133529718E+00000, 0.12792994668653E-00002, 0.18128491681144E+00002
0.10363110000000E-00003, 0.79815987835264E+00000, 0.15022320317370E-00002, 0.18235844433426E+00002
0.10588395000000E-00003, 0.78868965150294E+00000, 0.17282231604086E-00002, 0.19778234893080E+00002
0.10813680000000E-00003, 0.76254803482566E+00000, 0.21673103928711E-00002, 0.17551817873564E+00002
0.11038965000000E-00003, 0.75771454556013E+00000, 0.85643117254072E-00003, 0.18065068330588E+00002
0.11264250000000E-00003, 0.76205509683680E+00000, 0.19421327748702E-00002, 0.17834282725839E+00002
0.11489535000000E-00003, 0.78275117080522E+00000, 0.16313821815374E-00002, 0.20672903114545E+00002
0.11714820000000E-00003, 0.81343265468652E+00000, 0.10914284420722E-00002, 0.23226091858065E+00002
0.11940105000000E-00003, 0.81308325176046E+00000, 0.11016374704405E-00002, 0.19091945917272E+00002
0.12165390000000E-00003, 0.79287502166455E+00000, 0.15125700662208E-00002, 0.21139005043600E+00002
0.12390675000000E-00003, 0.79457556375364E+00000, 0.29399138871286E-00002, 0.21659899223482E+00002
0.12615960000000E-00003, 0.80294765650571E+00000, 0.14695989388809E-00002, 0.21335641993169E+00002
0.12841245000000E-00003, 0.81381561685496E+00000, 0.13772222919038E-00002, 0.21736820166765E+00002
0.13066530000000E-00003, 0.82117117606535E+00000, 0.86231338104949E-00003, 0.22018422734461E+00002
0.13291815000000E-00003, 0.80494999026317E+00000, 0.28818844917606E-00002, 0.22781540600745E+00002
0.13517100000000E-00003, 0.79783351992542E+00000, 0.14024514016188E-00002, 0.21578924167377E+00002
0.13742385000000E-00003, 0.79727085271607E+00000, 0.14788401381904E-00002, 0.20722333172186E+00002
0.13967670000000E-00003, 0.80168060698984E+00000, 0.10778298692263E-00002, 0.31010280250800E+00002
0.14192955000000E-00003, 0.83043700498463E+00000, 0.12952574941672E-00002, 0.46975215404852E+00002
0.14418240000000E-00003, 0.85401291969849E+00000, 0.16805326705394E-00002, 0.39885604934176E+00002
0.14643525000000E-00003, 0.84840528321910E+00000, 0.10019932484124E-00002, 0.36650782061639E+00002
0.14868810000000E-00003, 0.82054822720947E+00000, 0.15301744280061E-00002, 0.30017600434513E+00002
0.15094095000000E-00003, 0.81482432427864E+00000, 0.11853940376788E-00002, 0.23864223976574E+00002
0.15319380000000E-00003, 0.84036688537349E+00000, 0.10608244902088E-00002, 0.20786435627928E+00002
0.15544665000000E-00003, 0.86038250394235E+00000, 0.10179291230135E-00002, 0.27479599433991E+00002
0.15769950000000E-00003, 0.85371447513500E+00000, 0.21423206134867E-00002, 0.22057906817471E+00002
0.15995235000000E-00003, 0.85609738508214E+00000, 0.12494944955248E-00002, 0.26428450389204E+00002
0.16220520000000E-00003, 0.86811607442959E+00000, 0.73272805202413E-00003, 0.22745883374296E+00002
0.16445805000000E-00003, 0.86824179645194E+00000, 0.18441786609601E-00002, 0.34940192953962E+00002
0.16671090000000E-00003, 0.85147146646321E+00000, 0.11164075417737E-00002, 0.26351637058304E+00002
0.16896375000000E-00003, 0.83784384891228E+00000, 0.11992491118164E-00002, 0.31864259323756E+00002
0.17121660000000E-00003, 0.85144538055660E+00000, 0.19009419444646E-00002, 0.26975826064267E+00002
0.17346945000000E-00003, 0.85701566176312E+00000, 0.29036568911933E-00002, 0.20835963699372E+00002
0.17572230000000E-00003, 0.83368168130685E+00000, 0.11158172617561E-00002, 0.21515016246193E+00002
0.17797515000000E-00003, 0.80307162152824E+00000, 0.22150467737442E-00002, 0.21360416306844E+00002
0.18022800000000E-00003, 0.79690615780016E+00000, 0.51338984606859E-00003, 0.20697115566457E+00002
0.18248085000000E-00003, 0.81289196127201E+00000, 0.12223512500410E-00002, 0.19943913316336E+00002
0.18473370000000E-00003, 0.83737226610388E+00000, 0.27584487681889E-00002, 0.20676554446144E+00002
0.18698655000000E-00003, 0.83856886567685E+00000, 0.18976554285572E-00002, 0.26367182518940E+00002
0.18923940000000E-00003, 0.82529982924240E+00000, 0.12102514544514E-00002, 0.23652151904342E+00002
0.19149225000000E-00003, 0.81114972306606E+00000, 0.13798042879552E-00002, 0.23052774791857E+00002
0.19374510000000E-00003, 0.81966295587613E+00000, 0.15207774663363E-00002, 0.23689150379729E+00002
0.19599795000000E-00003, 0.83943322075610E+00000, 0.10623850771103E-00002, 0.23350529119616E+00002
0.19825080000000E-00003, 0.85032589171647E+00000, 0.63155038318923E-00003, 0.23804296364374E+00002
0.20050365000000E-00003, 0.85850796108881E+00000, 0.50721336682430E-00003, 0.24169245347000E+00002
0.20275650000000E-00003, 0.85690230898519E+00000, 0.24758725932339E-00002, 0.23844434466215E+00002
0.20500935000000E-00003, 0.84871967806290E+00000, 0.78648223138389E-00003, 0.22480374959451E+00002
0.20726220000000E-00003, 0.84902564491952E+00000, 0.44807391882836E-00003, 0.21158312340206E+00002
0.20951505000000E-00003, 0.85689686545355E+00000, 0.12801279219599E-00002, 0.19454192754431E+00002
0.21176790000000E-00003, 0.86195554706899E+00000, 0.13828400518883E-00002, 0.18613616177478E+00002
0.21402075000000E-00003, 0.85328909450295E+00000, 0.81392993124353E-00003, 0.22076936361106E+00002
0.21627360000000E-00003, 0.85090815152171E+00000, 0.13626771122098E-00002, 0.18859171359298E+00002
0.21852645000000E-00003, 0.85288556128065E+00000, 0.25820506319946E-00002, 0.19510938667736E+00002
0.22077930000000E-00003, 0.85094859616257E+00000, 0.24238123780765E-00002, 0.19814755166848E+00002
0.22303215000000E-00003, 0.85235565793962E+00000, 0.63690431595578E-00003, 0.19279458276861E+00002
0.22528500000000E-00003, 0.85306317921409E+00000, 0.81991883269903E-00003, 0.18851428885787E+00002
0.22753785000000E-00003, 0.85012430400497E+00000, 0.12786382471577E-00002, 0.18522882071862E+00002
0.22979070000000E-00003, 0.86598199811412E+00000, 0.20494977701025E-00002, 0.18310298665766E+00002
0.23204355000000E-00003, 0.88223872148968E+00000, 0.17453503747359E-00002, 0.18575184350222E+00002
0.23429640000000E-00003, 0.87623198643734E+00000, 0.18841081285373E-00002, 0.26059738305988E+00002
0.23654925000000E-00003, 0.87041527096247E+00000, 0.51040229252783E-00003, 0.22366046337889E+00002
0.23880210000000E-00003, 0.88822134742936E+00000, 0.20090095331509E-00002, 0.27253969792359E+00002
0.24105495000000E-00003, 0.92642633693993E+00000, 0.10539665105158E-00002, 0.33048245184251E+00002
0.24330780000000E-00003, 0.94288778959546E+00000, 0.85529363027493E-00003, 0.23147828439714E+00002
0.24556065000000E-00003, 0.92899960729157E+00000, 0.25557683332395E-00002, 0.24052838476731E+00002
0.24781350000000E-00003, 0.89333456108090E+00000, 0.26950874459991E-00002, 0.20538832254628E+00002
0.25006635000000E-00003, 0.89573625039516E+00000, 0.97876955101170E-00003, 0.23725108816115E+00002
0.25231920000000E-00003, 0.90465989008954E+00000, 0.11623987980885E-00002, 0.19337059796351E+00002
0.25457205000000E-00003, 0.88534028052708E+00000, 0.20281160624387E-00002, 0.19213742612308E+00002
0.25682490000000E-00003, 0.86746712266588E+00000, 0.13666310300680E-00002, 0.23034557880734E+00002
0.25907775000000E-00003, 0.88181577787639E+00000, 0.22690403330716E-00002, 0.24014192529217E+00002
0.26133060000000E-00003, 0.90009237089364E+00000, 0.15550525756224E-00002, 0.24631596121801E+00002
0.26358345000000E-00003, 0.91237888784440E+00000, 0.13824327220331E-00002, 0.24981499369189E+00002
0.26583630000000E-00003, 0.92176533502933E+00000, 0.24247378622268E-00002, 0.25199847843559E+00002
0.26808915000000E-00003, 0.92801314728198E+00000, 0.19758215958877E-00002, 0.24449368214607E+00002
0.27034200000000E-00003, 0.91888273343176E+00000, 0.11733037572094E-00002, 0.26748244265184E+00002
0.27259485000000E-00003, 0.90475980911894E+00000, 0.21913012367172E-00002, 0.22526692826329E+00002
0.27484770000000E-00003, 0.90518011088189E+00000, 0.18058822052538E-00002, 0.32939972329204E+00002
0.27710055000000E-00003, 0.90804061246446E+00000, 0.16833582335795E-00003, 0.36734104939114E+00002
0.27935340000000E-00003, 0.91557485248320E+00000, 0.30731033914037E-00002, 0.22447413813250E+00002
0.28160625000000E-00003, 0.90966502619042E+00000, 0.11727576370434E-00002, 0.23877743232022E+00002
0.28385910000000E-00003, 0.89203751549425E+00000, 0.89930390100198E-00003, 0.25209782148111E+00002
0.28611195000000E-00003, 0.89927426517858E+00000, 0.14163447945978E-00002, 0.20666735914845E+00002
0.28836480000000E-00003, 0.91454348128857E+00000, 0.12102053226070E-00002, 0.20792323357609E+00002
0.29061765000000E-00003, 0.92193496941423E+00000, 0.22583205502258E-00002, 0.22355228834263E+00002
0.29287050000000E-00003, 0.91899380015482E+00000, 0.19530093926003E-00002, 0.21035743454149E+00002
0.29512335000000E-00003, 0.91948130791234E+00000, 0.27277160649380E-00002, 0.21178931086701E+00002
0.29737620000000E-00003, 0.91258420560275E+00000, 0.14977903268754E-00002, 0.20903738416303E+00002
0.29962905000000E-00003, 0.90438905609075E+00000, 0.24456795589589E-00002, 0.20559307004876E+00002
0.30188190000000E-00003, 0.89449506663636E+00000, 0.25662732971527E-00003, 0.34061999287747E+00002
0.30413475000000E-00003, 0.89667553696128E+00000, 0.15056659400896E-00002, 0.34679038309495E+00002
0.30638760000000E-00003, 0.90777529937940E+00000, 0.23915573710606E-00002, 0.37288030635606E+00002
0.30864045000000E-00003, 0.91425503341167E+00000, 0.15938427414790E-00002, 0.34321320581541E+00002
0.31089330000000E-00003, 0.90414545418912E+00000, 0.19476454134467E-00002, 0.32529959107703E+00002
0.31314615000000E-00003, 0.89262468911130E+00000, 0.97234480142116E-00003, 0.39669919784870E+00002
0.31539900000000E-00003, 0.89796854302143E+00000, 0.73871791353041E-00003, 0.35244603528494E+00002
0.31765185000000E-00003, 0.89347425338124E+00000, 0.22430018510863E-00002, 0.21546456506311E+00002
0.31990470000000E-00003, 0.89753207484821E+00000, 0.83522418553860E-00003, 0.20256867625789E+00002
0.32215755000000E-00003, 0.91760686734024E+00000, 0.95411013724613E-00003, 0.20558558840044E+00002
0.32441040000000E-00003, 0.91434441647163E+00000, 0.13008540973003E-00002, 0.24708961204062E+00002
0.32666325000000E-00003, 0.90820046548916E+00000, 0.16267427016517E-00002, 0.20181040008084E+00002
0.32891610000000E-00003, 0.90554930573294E+00000, 0.50513581582998E-00003, 0.21012544758995E+00002
0.33116895000000E-00003, 0.89427682716663E+00000, 0.26652899807835E-00002, 0.21291152128088E+00002
0.33342180000000E-00003, 0.90334821956628E+00000, 0.73265884984030E-00003, 0.21408639612751E+00002
0.33567465000000E-00003, 0.92822391271070E+00000, 0.14759714198990E-00002, 0.25264054969147E+00002
0.33792750000000E-00003, 0.93571182507381E+00000, 0.28193753104648E-00002, 0.20755290106647E+00002
0.34018035000000E-00003, 0.92688705483533E+00000, 0.63898789643809E-00003, 0.25197686900677E+00002
0.34243320000000E-00003, 0.93215628746846E+00000, 0.13431511749125E-00002, 0.19823017392411E+00002
0.34468605000000E-00003, 0.93066640867925E+00000, 0.25694713139862E-00002, 0.22209102097658E+00002
0.34693890000000E-00003, 0.92603685979211E+00000, 0.24300769506894E-00002, 0.20961688986058E+00002
0.34919175000000E-00003, 0.94688415422507E+00000, 0.25021171163022E-00002, 0.21713131377525E+00002
0.35144460000000E-00003, 0.95242207472778E+00000, 0.29402699746831E-00002, 0.21692659608719E+00002
0.35369745000000E-00003, 0.93363442526992E+00000, 0.22455768968980E-00002, 0.20869850549856E+00002
0.35595030000000E-00003, 0.93583125878999E+00000, 0.10652326105443E-00002, 0.20612921510434E+00002
0.35820315000000E-00003, 0.93396837790326E+00000, 0.25105875239926E-00002, 0.20021189992293E+00002
0.36045600000000E-00003, 0.91445296561767E+00000, 0.27779360295650E-00003, 0.24420939444241E+00002
0.36270885000000E-00003, 0.91898454037896E+00000, 0.15090698570921E-00002, 0.23272808020999E+00002
0.36496170000000E-00003, 0.92845404293901E+00000, 0.11085878199615E-00002, 0.23785731021038E+00002
0.36721455000000E-00003, 0.91930976819365E+00000, 0.72631343767881E-00003, 0.24101599171853E+00002
0.36946740000000E-00003, 0.90584695495132E+00000, 0.14901721009593E-00002, 0.24854117355652E+00002
0.37172025000000E-00003, 0.92152298383447E+00000, 0.26814526541815E-00002, 0.23191206707983E+00002
0.37397310000000E-00003, 0.94377177999608E+00000, 0.18747117295123E-00002, 0.22383859172620E+00002
0.37622595000000E-00003, 0.93880383031289E+00000, 0.19077089690223E-00002, 0.20050123914089E+00002
0.37847880000000E-00003, 0.91830661511192E+00000, 0.15572283525032E-00002, 0.19429281108156E+00002
0.38073165000000E-00003, 0.88279888058802E+00000, 0.23528662571467E-00002, 0.18408937217153E+00002
0.38298450000000E-00003, 0.88042167294699E+00000, 0.53934926249911E-00003, 0.18135475533429E+00002
0.38523735000000E-00003, 0.88540413736718E+00000, 0.12233035318174E-00002, 0.18423267534988E+00002
0.38749020000000E-00003, 0.89146968794173E+00000, 0.84386678595481E-00003, 0.17374213608288E+00002
0.38974305000000E-00003, 0.88621507926356E+00000, 0.25427063524366E-00002, 0.17617031295650E+00002
0.39199590000000E-00003, 0.85361617406502E+00000, 0.22272334854130E-00002, 0.16324092159621E+00002
0.39424875000000E-00003, 0.84555115649914E+00000, 0.17366021924424E-00002, 0.15506420907264E+00002
0.39650160000000E-00003, 0.86401971182739E+00000, 0.26841431833859E-00002, 0.20049201503450E+00002
0.39875445000000E-00003, 0.86013020654786E+00000, 0.93066669280803E-00003, 0.17071183815060E+00002
0.40100730000000E-00003, 0.83423006293100E+00000, 0.11778063335778E-00002, 0.15915179908379E+00002
0.40326015000000E-00003, 0.83625262163447E+00000, 0.12898569804903E-00002, 0.17826062065615E+00002
0.40551300000000E-00003, 0.85729734230416E+00000, 0.16324104800568E-00002, 0.30212600847250E+00002
0.40776585000000E-00003, 0.85666391749231E+00000, 0.19297718241128E-00002, 0.21719912583661E+00002
0.41001870000000E-00003, 0.83876227381341E+00000, 0.13499140522474E-00002, 0.22348744961143E+00002
0.41227155000000E-00003, 0.82951103056677E+00000, 0.14525824976137E-00002, 0.22231181585548E+00002
0.41452440000000E-00003, 0.83263670796699E+00000, 0.67295951399952E-00003, 0.28734554562168E+00002
0.41677725000000E-00003, 0.82135693675862E+00000, 0.14572632272825E-00002, 0.27643328881514E+00002
0.41903010000000E-00003, 0.80894572034264E+00000, 0.17027357125339E-00002, 0.25372318897031E+00002
0.42128295000000E-00003, 0.80472939033833E+00000, 0.15288895119954E-00002, 0.21167692948395E+00002
0.42353580000000E-00003, 0.82533613253103E+00000, 0.14193986433147E-00002, 0.16965613672205E+00002
0.42578865000000E-00003, 0.82292507642378E+00000, 0.16649989273178E-00002, 0.18075348163953E+00002
0.42804150000000E-00003, 0.79447167666867E+00000, 0.14398729401707E-00002, 0.19426181190881E+00002
0.43029435000000E-00003, 0.79108103011023E+00000, 0.20827146127062E-00002, 0.15524183522317E+00002
0.43254720000000E-00003, 0.79710433624453E+00000, 0.13110976472046E-00002, 0.29476322955596E+00002
0.43480005000000E-00003, 0.78486629595012E+00000, 0.13388888376213E-00002, 0.28608157937268E+00002
0.43705290000000E-00003, 0.77236315324242E+00000, 0.19589925196226E-00002, 0.37395102216469E+00002
0.43930575000000E-00003, 0.75771215748629E+00000, 0.11481818143924E-00002, 0.25163678066620E+00002
0.44155860000000E-00003, 0.76121019813668E+00000, 0.12376879537083E-00002, 0.18670366093698E+00002
0.44381145000000E-00003, 0.78480532475268E+00000, 0.13231039705778E-00002, 0.21097028741677E+00002
0.44606430000000E-00003, 0.78034511976973E+00000, 0.22246671326170E-00002, 0.19304570950339E+00002
0.44831715000000E-00003, 0.76669835040402E+00000, 0.14325511344699E-00002, 0.16402547379287E+00002
0.45057000000000E-00003, 0.77302516008197E+00000, 0.85781938431080E-00003, 0.15448660536498E+00002
0.45282285000000E-00003, 0.78707833034941E+00000, 0.94289249121873E-00003, 0.16759324181268E+00002
0.45507570000000E-00003, 0.79518180724748E+00000, 0.21084669988105E-00002, 0.15719424043922E+00002
0.45732855000000E-00003, 0.78146978234472E+00000, 0.18695523542527E-00002, 0.15708863952379E+00002
0.45958140000000E-00003, 0.75980499578271E+00000, 0.22285426148335E-00002, 0.17189169906914E+00002
0.46183425000000E-00003, 0.75636288740354E+00000, 0.14905521363939E-00002, 0.17278423334304E+00002
0.46408710000000E-00003, 0.75029104774143E+00000, 0.17477032069483E-00002, 0.17867310232641E+00002
0.46633995000000E-00003, 0.75299953051809E+00000, 0.18431298176755E-00002, 0.19573173790195E+00002
0.46859280000000E-00003, 0.75029713865231E+00000, 0.73633373729117E-00003, 0.20264454875583E+00002
0.47084565000000E-00003, 0.74510617633449E+00000, 0.13143933641339E-00002, 0.23393289540844E+00002
0.47309850000000E-00003, 0.75933404907110E+00000, 0.10494700682885E-00002, 0.39798905017143E+00002
0.47535135000000E-00003, 0.76053825309048E+00000, 0.90763211820634E-00003, 0.36202178829099E+00002
0.47760420000000E-00003, 0.74848170699535E+00000, 0.10451788972445E-00002, 0.28818160429336E+00002
0.47985705000000E-00003, 0.73726254935220E+00000, 0.15049671423530E-00002, 0.30782542937114E+00002
0.48210990000000E-00003, 0.73448944115559E+00000, 0.15396996088902E-00002, 0.19877719159805E+00002
0.48436275000000E-00003, 0.74471856111673E+00000, 0.14309353755872E-00002, 0.23006723358462E+00002
0.48661560000000E-00003, 0.75841705125393E+00000, 0.28849764483494E-00002, 0.21687828369883E+00002
0.48886845000000E-00003, 0.75483788312469E+00000, 0.19329547328496E-00002, 0.22250714050030E+00002
0.49112130000000E-00003, 0.74729035951286E+00000, 0.27172276508954E-00002, 0.21939978301228E+00002
0.49337415000000E-00003, 0.73372103619037E+00000, 0.81440669081801E-00003, 0.21952350001851E+00002
0.49562700000000E-00003, 0.71645494659089E+00000, 0.28157182383446E-00002, 0.20913253358637E+00002
0.49787985000000E-00003, 0.72270484406733E+00000, 0.11577547842352E-00002, 0.27300917713546E+00002
0.50013270000000E-00003, 0.74183356651104E+00000, 0.16577552245521E-00002, 0.27939756399228E+00002
0.50238555000000E-00003, 0.74962612085152E+00000, 0.14598970810142E-00002, 0.23446288334987E+00002
0.50463840000000E-00003, 0.76051185686608E+00000, 0.26878716720028E-00002, 0.22959084746768E+00002
0.50689125000000E-00003, 0.76894139451761E+00000, 0.16463505919506E-00002, 0.20701697624128E+00002
0.50914410000000E-00003, 0.76353124220728E+00000, 0.28539899101709E-00002, 0.20011842863719E+00002
0.51139695000000E-00003, 0.75988037772093E+00000, 0.69227179633240E-00003, 0.21889284808354E+00002
0.51364980000000E-00003, 0.75957766076079E+00000, 0.18777121656231E-00002, 0.20583474728243E+00002
0.51590265000000E-00003, 0.74722341280304E+00000, 0.19533049888200E-00002, 0.18758820796194E+00002
0.51815550000000E-00003, 0.73364242540678E+00000, 0.17937537203638E-00002, 0.18245186298160E+00002
0.52040835000000E-00003, 0.73913521645183E+00000, 0.10688389431690E-00002, 0.18006228610539E+00002
0.52266120000000E-00003, 0.74091911651674E+00000, 0.17513383240949E-00002, 0.17623191399415E+00002
0.52491405000000E-00003, 0.75352206803263E+00000, 0.17652656510981E-00002, 0.17668608503928E+00002
0.52716690000000E-00003, 0.75254945176980E+00000, 0.14073088458297E-00002, 0.15577096631270E+00002
0.52941975000000E-00003, 0.74423048332634E+00000, 0.10964843191789E-00002, 0.16842814320324E+00002
0.53167260000000E-00003, 0.75257084807904E+00000, 0.21079848006222E-00002, 0.16966015989628E+00002
0.53392545000000E-00003, 0.74804645184254E+00000, 0.24526423311350E-00002, 0.19850943171126E+00002
0.53617830000000E-00003, 0.72620468329980E+00000, 0.21938194159236E-00002, 0.23869345636477E+00002
0.53843115000000E-00003, 0.72966313040784E+00000, 0.96680008070683E-00003, 0.24745014701359E+00002
0.54068400000000E-00003, 0.75472993539055E+00000, 0.22140158372355E-00002, 0.23895306072397E+00002
0.54293685000000E-00003, 0.75702460094691E+00000, 0.13397503325671E-00002, 0.20835186284748E+00002
0.54518970000000E-00003, 0.74975471885637E+00000, 0.21385352297874E-00002, 0.21962912887231E+00002
0.54744255000000E-00003, 0.77487058578823E+00000, 0.11988008802731E-00002, 0.23685839880662E+00002
0.54969540000000E-00003, 0.78750967010345E+00000, 0.10998552639952E-00002, 0.19664414507576E+00002
0.55194825000000E-00003, 0.76128358917204E+00000, 0.19948641619343E-00002, 0.21145717624997E+00002
0.55420110000000E-00003, 0.74524108310819E+00000, 0.18048088455375E-00002, 0.19604922973287E+00002
0.55645395000000E-00003, 0.76369866648614E+00000, 0.15692068736336E-00002, 0.20044819828546E+00002
0.55870680000000E-00003, 0.78200019065689E+00000, 0.10538658197743E-00002, 0.24510108471951E+00002
0.56095965000000E-00003, 0.78643322451189E+00000, 0.53358575708230E-00003, 0.24512463337697E+00002
0.56321250000000E-00003, 0.76956481264567E+00000, 0.14687336048628E-00002, 0.19389506382382E+00002
0.56546535000000E-00003, 0.73958327379338E+00000, 0.13653896424507E-00002, 0.22236672353473E+00002
0.56771820000000E-00003, 0.73316742643890E+00000, 0.91771605395007E-00003, 0.27849644897344E+00002
0.56997105000000E-00003, 0.76431065998796E+00000, 0.28059806297496E-00002, 0.18990261812195E+00002
0.57222390000000E-00003, 0.76567742900722E+00000, 0.21828478820065E-00002, 0.28139299637492E+00002
0.57447675000000E-00003, 0.75443886336128E+00000, 0.24896101013477E-00002, 0.23305722882906E+00002
0.57672960000000E-00003, 0.74081865566361E+00000, 0.18034977677061E-00002, 0.23715394173044E+00002
0.57898245000000E-00003, 0.73912646743625E+00000, 0.14881526376834E-00002, 0.28534877814921E+00002
0.58123530000000E-00003, 0.75863772262407E+00000, 0.10857212420464E-00002, 0.20936899123204E+00002
0.58348815000000E-00003, 0.78275598362852E+00000, 0.17625521993822E-00002, 0.22289959701391E+00002
0.58574100000000E-00003, 0.80121854236004E+00000, 0.26160005389591E-00002, 0.23206949828552E+00002
0.58799385000000E-00003, 0.80377707532627E+00000, 0.14216622293415E-00002, 0.24791106394001E+00002
0.59024670000000E-00003, 0.79367840077144E+00000, 0.99252912893144E-00003, 0.21647927542767E+00002
0.59249955000000E-00003, 0.79132173933244E+00000, 0.15925988988818E-00002, 0.22252069162005E+00002
0.59475240000000E-00003, 0.80182026746636E+00000, 0.13945695843510E-00002, 0.21412841431786E+00002
0.59700525000000E-00003, 0.81482211292587E+00000, 0.25622033395440E-00002, 0.22915935346350E+00002
0.59925810000000E-00003, 0.82217382235892E+00000, 0.41655369275994E-00002, 0.25422636526390E+00002
0.60151095000000E-00003, 0.80668174632429E+00000, 0.25654524709804E-00002, 0.21012642155056E+00002
0.60376380000000E-00003, 0.79771055542158E+00000, 0.18710164013670E-00002, 0.20540628304819E+00002
0.60601665000000E-00003, 0.81295405445212E+00000, 0.11365338056215E-00002, 0.24289844442224E+00002
0.60826950000000E-00003, 0.83088361728701E+00000, 0.17171660306240E-00002, 0.23683851371084E+00002
0.61052235000000E-00003, 0.82299583266460E+00000, 0.16973173840349E-00002, 0.25519967282356E+00002
0.61277520000000E-00003, 0.78784907844529E+00000, 0.13721546971431E-00002, 0.22783411612950E+00002
0.61502805000000E-00003, 0.76457446087350E+00000, 0.19983546486732E-00002, 0.23943957287674E+00002
0.61728090000000E-00003, 0.78102049143202E+00000, 0.48716658877864E-00003, 0.18913982265906E+00002
0.61953375000000E-00003, 0.79010945905032E+00000, 0.86810600031170E-00003, 0.19634478990392E+00002
0.62178660000000E-00003, 0.78014685683363E+00000, 0.15559435928548E-00002, 0.18373982768978E+00002
0.62403945000000E-00003, 0.80229892909410E+00000, 0.14229038906400E-00002, 0.18400760764811E+00002
0.62629230000000E-00003, 0.83231651341379E+00000, 0.15524815463548E-00002, 0.19838294347715E+00002
0.62854515000000E-00003, 0.83644021095757E+00000, 0.18181836706017E-00002, 0.18633064500817E+00002
0.63079800000000E-00003, 0.81397348958728E+00000, 0.22867841486411E-00002, 0.17979688569843E+00002
0.63305085000000E-00003, 0.80600590039248E+00000, 0.28557642620087E-00002, 0.20555709290830E+00002
0.63530370000000E-00003, 0.79948428201303E+00000, 0.10581016240600E-00002, 0.16635307421462E+00002
0.63755655000000E-00003, 0.80296808038567E+00000, 0.24890803690092E-00002, 0.17052030482122E+00002
0.63980940000000E-00003, 0.80937632891963E+00000, 0.17171798708579E-00002, 0.16757384692370E+00002
0.64206225000000E-00003, 0.79698815654190E+00000, 0.71529296612275E-00003, 0.15578374687241E+00002
0.64431510000000E-00003, 0.79709111563775E+00000, 0.24366108136158E-00002, 0.16018655709129E+00002
0.64656795000000E-00003, 0.83075459315230E+00000, 0.17072456203749E-00002, 0.16950760186234E+00002
0.64882080000000E-00003, 0.84813559786967E+00000, 0.53789293029988E-00003, 0.16965546303360E+00002
0.65107365000000E-00003, 0.83937955719064E+00000, 0.23590184835445E-00002, 0.17131722188601E+00002
0.65332650000000E-00003, 0.81599105441657E+00000, 0.25471029510454E-00002, 0.18987438094558E+00002
0.65557935000000E-00003, 0.79592829480668E+00000, 0.26273577921295E-00002, 0.22916131927312E+00002
0.65783220000000E-00003, 0.81307841122936E+00000, 0.11795639066902E-00002, 0.19025754055054E+00002
0.66008505000000E-00003, 0.84131643717089E+00000, 0.16097022157489E-00002, 0.18861308536571E+00002
0.66233790000000E-00003, 0.84841870472705E+00000, 0.10337575358437E-00002, 0.16861561304595E+00002
0.66459075000000E-00003, 0.84161967642245E+00000, 0.12827670964499E-00002, 0.17697873822168E+00002
0.66684360000000E-00003, 0.84515626260220E+00000, 0.14330063979234E-00002, 0.16717244726067E+00002
0.66909645000000E-00003, 0.85765420678851E+00000, 0.17576680427318E-00002, 0.17368872637448E+00002
0.67134930000000E-00003, 0.86954632418734E+00000, 0.10923559571531E-00002, 0.21576329774572E+00002
0.67360215000000E-00003, 0.87759994003676E+00000, 0.15442962657802E-00002, 0.26953569255379E+00002
0.67585500000000E-00003, 0.87667523712401E+00000, 0.30336588246393E-00002, 0.23354567502304E+00002
0.67810785000000E-00003, 0.86556684658048E+00000, 0.92906428609383E-00003, 0.23571712110537E+00002
0.68036070000000E-00003, 0.86644299738979E+00000, 0.16033818994677E-00002, 0.18432344786283E+00002
0.68261355000000E-00003, 0.87913450564680E+00000, 0.11144540350332E-00002, 0.18774353739266E+00002
0.68486640000000E-00003, 0.89432211959387E+00000, 0.19358968021686E-00002, 0.21788042965537E+00002
0.68711925000000E-00003, 0.90169745907545E+00000, 0.18436507170767E-00002, 0.19401197178822E+00002
0.68937210000000E-00003, 0.91311593601166E+00000, 0.10199481985603E-00002, 0.19540530372409E+00002
0.69162495000000E-00003, 0.93222331358520E+00000, 0.16436566809957E-00002, 0.29025443438010E+00002
0.69387780000000E-00003, 0.94212746633881E+00000, 0.26541541321917E-00002, 0.23393902243595E+00002
0.69613065000000E-00003, 0.94185590589615E+00000, 0.20062171685011E-00002, 0.22962593816254E+00002
0.69838350000000E-00003, 0.93530349488148E+00000, 0.19872348408424E-00002, 0.28732819919656E+00002
0.70063635000000E-00003, 0.94525387301320E+00000, 0.17419460416531E-00002, 0.25782725166556E+00002
0.70288920000000E-00003, 0.93257419786328E+00000, 0.67653495658960E-00003, 0.28067839457746E+00002
0.70514205000000E-00003, 0.92287358147332E+00000, 0.21706202967547E-00002, 0.28640644784337E+00002
0.70739490000000E-00003, 0.95190344662730E+00000, 0.17055749064358E-00002, 0.25550867234015E+00002
0.70964775000000E-00003, 0.97473656688490E+00000, 0.28721391087799E-00002, 0.22855801476860E+00002
0.71190060000000E-00003, 0.95826978695451E+00000, 0.30423486768995E-00002, 0.23385264895299E+00002
0.71415345000000E-00003, 0.92421659097215E+00000, 0.68732073877094E-00003, 0.24174782138051E+00002
0.71640630000000E-00003, 0.92172378681964E+00000, 0.75987648008446E-00003, 0.24417565280114E+00002
0.71865915000000E-00003, 0.93976505426260E+00000, 0.14298369368577E-00002, 0.24635427004789E+00002
0.72091200000000E-00003, 0.96755279600442E+00000, 0.13294603176816E-00002, 0.25149330060829E+00002
0.72316485000000E-00003, 0.97578863735888E+00000, 0.26710744691718E-00002, 0.24400112930817E+00002
0.72541770000000E-00003, 0.97001111475689E+00000, 0.12167801064518E-00002, 0.22379244562383E+00002
0.72767055000000E-00003, 0.97908169272086E+00000, 0.30751074760366E-00002, 0.22444361561603E+00002
0.72992340000000E-00003, 0.10005796488562E+00001, 0.10424406102744E-00002, 0.23716462100395E+00002
0.73217625000000E-00003, 0.10184845754966E+00001, 0.31108849170660E-00002, 0.22042550982761E+00002
0.73442910000000E-00003, 0.10182499880071E+00001, 0.14628466951716E-00002, 0.31643364583933E+00002
0.73668195000000E-00003, 0.10025804550430E+00001, 0.27124968070702E-00002, 0.24618381090819E+00002
0.73893480000000E-00003, 0.99629290588359E+00000, 0.20564133451771E-00002, 0.26834479597373E+00002
0.74118765000000E-00003, 0.10141622727836E+00001, 0.29345584229568E-00003, 0.30552521930184E+00002
0.74344050000000E-00003, 0.10312643267555E+00001, 0.25554904322760E-00002, 0.35212151834864E+00002
0.74569335000000E-00003, 0.10400164839726E+00001, 0.18889112413722E-00002, 0.39510545609195E+00002
0.74794620000000E-00003, 0.10538843318739E+00001, 0.18542018191382E-00002, 0.51015891532566E+00002
0.75019905000000E-00003, 0.10519172492426E+00001, 0.55508632367019E-00003, 0.39673226990005E+00002
0.75245190000000E-00003, 0.10353115368768E+00001, 0.56989623862514E-00003, 0.26960154799423E+00002
0.75470475000000E-00003, 0.10434114132363E+00001, 0.22428023129110E-00002, 0.24679468085242E+00002
0.75695760000000E-00003, 0.10767740039301E+00001, 0.16547643291343E-00002, 0.25084774457501E+00002
0.75921045000000E-00003, 0.11022432279547E+00001, 0.13513953042724E-00002, 0.23487377606375E+00002
0.76146330000000E-00003, 0.11057842075393E+00001, 0.25422772198948E-00002, 0.26587761873965E+00002
0.76371615000000E-00003, 0.10933254063403E+00001, 0.16817702784035E-00002, 0.25605487371141E+00002
0.76596900000000E-00003, 0.10889754214464E+00001, 0.17542405377464E-00002, 0.25963559122889E+00002
0.76822185000000E-00003, 0.11031864902347E+00001, 0.96969341854806E-00003, 0.25141702792395E+00002
0.77047470000000E-00003, 0.11072939571921E+00001, 0.11955406509950E-00002, 0.27006585717232E+00002
0.77272755000000E-00003, 0.11026934026678E+00001, 0.15077540025534E-00002, 0.23997303850170E+00002
0.77498040000000E-00003, 0.10888925086513E+00001, 0.24487316082645E-00002, 0.23475785768007E+00002
0.77723325000000E-00003, 0.10837839537164E+00001, 0.27518076847607E-00002, 0.22888188409747E+00002
0.77948610000000E-00003, 0.10990499622438E+00001, 0.37671295583727E-00002, 0.30330820545142E+00002
0.78173895000000E-00003, 0.11329692540799E+00001, 0.13800053551618E-00002, 0.28163782384500E+00002
0.78399180000000E-00003, 0.11421519878711E+00001, 0.21546158648490E-00002, 0.26242100301156E+00002
0.78624465000000E-00003, 0.11148374593604E+00001, 0.14583090669328E-00002, 0.30718425950027E+00002
0.78849750000000E-00003, 0.11111751984245E+00001, 0.22504892672720E-00002, 0.27479621963112E+00002
0.79075035000000E-00003, 0.11211462782233E+00001, 0.22710835883408E-00002, 0.28544612749431E+00002
0.79300320000000E-00003, 0.11078472820867E+00001, 0.16776754292601E-00002, 0.27816246063577E+00002
0.79525605000000E-00003, 0.10833266602030E+00001, 0.19952153261699E-00002, 0.27651002082808E+00002
0.79750890000000E-00003, 0.10736183557155E+00001, 0.50321822632461E-00003, 0.30528005139488E+00002
0.79976175000000E-00003, 0.10819300571523E+00001, 0.21674930941369E-00002, 0.25271656362671E+00002
0.80201460000000E-00003, 0.10868548500196E+00001, 0.13381008178364E-00002, 0.22720761088255E+00002
0.80426745000000E-00003, 0.10786569529565E+00001, 0.25855293594803E-00002, 0.20859005908768E+00002
0.80652030000000E-00003, 0.10633421214621E+00001, 0.15241371220312E-00002, 0.22519722591104E+00002
0.80877315000000E-00003, 0.10315969853851E+00001, 0.89395388040695E-00003, 0.21659022225067E+00002
0.81102600000000E-00003, 0.10116611397296E+00001, 0.14742505668022E-00002, 0.19847402430676E+00002
0.81327885000000E-00003, 0.10326697857503E+00001, 0.28374425951641E-00002, 0.19056892646384E+00002
0.81553170000000E-00003, 0.10562958189433E+00001, 0.27122851327458E-00002, 0.17481496518338E+00002
0.81778455000000E-00003, 0.10547565241998E+00001, 0.19718191562665E-00002, 0.19385419016313E+00002
0.82003740000000E-00003, 0.10428552056658E+00001, 0.14193749417743E-00002, 0.18081263708711E+00002
0.82229025000000E-00003, 0.10304217160319E+00001, 0.99560362018578E-00003, 0.19460665882639E+00002
0.82454310000000E-00003, 0.10096340729687E+00001, 0.11535519560311E-00002, 0.19205745706704E+00002
0.82679595000000E-00003, 0.99219508204682E+00000, 0.81380433965678E-00003, 0.19724637048146E+00002
0.82904880000000E-00003, 0.98926777992835E+00000, 0.15783867150325E-00002, 0.19314806587088E+00002
0.83130165000000E-00003, 0.99405165459343E+00000, 0.27965444314561E-00002, 0.20516156772501E+00002
0.83355450000000E-00003, 0.98159673027962E+00000, 0.23109766191416E-00002, 0.19733203622506E+00002
0.83580735000000E-00003, 0.97344788715937E+00000, 0.98691965069077E-00003, 0.25993527243236E+00002
0.83806020000000E-00003, 0.99117709620166E+00000, 0.16020977503360E-00002, 0.23675855784663E+00002
0.84031305000000E-00003, 0.99235595344344E+00000, 0.19701001782580E-00002, 0.20874148116611E+00002
0.84256590000000E-00003, 0.97116239148884E+00000, 0.82593661413590E-00003, 0.20567669512420E+00002
0.84481875000000E-00003, 0.95546663555636E+00000, 0.21402532188166E-00002, 0.21437936363166E+00002
0.84707160000000E-00003, 0.94443781886480E+00000, 0.13653639091151E-00002, 0.22238727079078E+00002
0.84932445000000E-00003, 0.94420743141795E+00000, 0.16891464482304E-00002, 0.21848624517207E+00002
0.85157730000000E-00003, 0.94973238153173E+00000, 0.23350403885921E-00002, 0.21695735214653E+00002
0.85383015000000E-00003, 0.95083832030232E+00000, 0.16681020589102E-00002, 0.20483829189829E+00002
0.85608300000000E-00003, 0.95024405466493E+00000, 0.12238815199868E-00002, 0.20314462628878E+00002
0.85833585000000E-00003, 0.94916182355822E+00000, 0.21420906996780E-00002, 0.20236857856206E+00002
0.86058870000000E-00003, 0.94343457286415E+00000, 0.11789412778071E-00002, 0.22293958636244E+00002
0.86284155000000E-00003, 0.93232065006112E+00000, 0.14069293934094E-00002, 0.20056060355047E+00002
0.86509440000000E-00003, 0.93237189215056E+00000, 0.21213073448678E-00002, 0.19420564702066E+00002
0.86734725000000E-00003, 0.94082409441226E+00000, 0.14558939906542E-00002, 0.20167827530755E+00002
0.86960010000000E-00003, 0.93387958860837E+00000, 0.47101128628339E-00003, 0.19918424640220E+00002
0.87185295000000E-00003, 0.92254621241663E+00000, 0.21260320813815E-00002, 0.21259452854380E+00002
0.87410580000000E-00003, 0.90075527524803E+00000, 0.21978055624849E-00002, 0.22166927153583E+00002
0.87635865000000E-00003, 0.88398702046830E+00000, 0.25786902172371E-00002, 0.23830065751870E+00002
0.87861150000000E-00003, 0.90163912130364E+00000, 0.15459231874365E-00002, 0.24601942743483E+00002
0.88086435000000E-00003, 0.91686975763768E+00000, 0.30637310234730E-00002, 0.19462029150318E+00002
0.88311720000000E-00003, 0.90850018853572E+00000, 0.21588980555080E-00002, 0.18896986552353E+00002
0.88537005000000E-00003, 0.90294399885678E+00000, 0.15163942505460E-00002, 0.19004302506817E+00002
0.88762290000000E-00003, 0.90752527616481E+00000, 0.13430768173974E-00002, 0.25388045635509E+00002
0.88987575000000E-00003, 0.90815549169717E+00000, 0.96371557421930E-00003, 0.20707330621630E+00002
0.89212860000000E-00003, 0.90764903495645E+00000, 0.30896721366203E-00002, 0.18786194709994E+00002
0.89438145000000E-00003, 0.88984948571670E+00000, 0.19614352733885E-00002, 0.18333375462735E+00002
0.89663430000000E-00003, 0.86707290159123E+00000, 0.11561304269456E-00002, 0.20119114597940E+00002
0.89888715000000E-00003, 0.86387596088353E+00000, 0.32601178875035E-00002, 0.19677299058153E+00002
0.90114000000000E-00003, 0.88606347905467E+00000, 0.16575864179607E-00002, 0.19511097133633E+00002
0.90339285000000E-00003, 0.88561674339664E+00000, 0.29923920416618E-00002, 0.19901221826986E+00002
0.90564570000000E-00003, 0.87497353831536E+00000, 0.21890843746119E-00002, 0.21828367569913E+00002
0.90789855000000E-00003, 0.87456046934845E+00000, 0.27689840511467E-00002, 0.24436655440426E+00002
0.91015140000000E-00003, 0.87717427590286E+00000, 0.10138070684796E-00002, 0.27882106428263E+00002
0.91240425000000E-00003, 0.89323136530330E+00000, 0.22894789268668E-00002, 0.31936816420437E+00002
0.91465710000000E-00003, 0.91114218012346E+00000, 0.20200014434992E-00002, 0.36201213490554E+00002
0.91690995000000E-00003, 0.89724838723571E+00000, 0.22978064378646E-00002, 0.32674864736091E+00002
0.91916280000000E-00003, 0.86905210142914E+00000, 0.18984107094550E-00002, 0.28234732012130E+00002
0.92141565000000E-00003, 0.85916165866210E+00000, 0.18721153611024E-00002, 0.29786030543447E+00002
0.92366850000000E-00003, 0.84154374419269E+00000, 0.76204518865570E-00003, 0.19559702736910E+00002
0.92592135000000E-00003, 0.83134272643048E+00000, 0.19565926470632E-00002, 0.18016150394929E+00002
0.92817420000000E-00003, 0.84239261279180E+00000, 0.15513710571282E-00002, 0.17324157310733E+00002
0.93042705000000E-00003, 0.85517400362362E+00000, 0.17588660302608E-00002, 0.17132624849397E+00002
0.93267990000000E-00003, 0.85140977417736E+00000, 0.10011999388645E-00002, 0.16720907471029E+00002
0.93493275000000E-00003, 0.84818333014416E+00000, 0.19025519641882E-00002, 0.16775632417219E+00002
0.93718560000000E-00003, 0.84547924492823E+00000, 0.17623657410588E-00002, 0.18582974727576E+00002
0.93943845000000E-00003, 0.85507163910778E+00000, 0.10575268510223E-00002, 0.20949357898339E+00002
0.94169130000000E-00003, 0.86635175464732E+00000, 0.31418483315817E-00002, 0.21512850192665E+00002
0.94394415000000E-00003, 0.85791183009501E+00000, 0.23077997215955E-00002, 0.22247399467165E+00002
0.94619700000000E-00003, 0.83099082647531E+00000, 0.16372164620480E-00002, 0.21443084612878E+00002
0.94844985000000E-00003, 0.80754872972747E+00000, 0.12102441556347E-00002, 0.28263073035945E+00002
0.95070270000000E-00003, 0.80653734309859E+00000, 0.22528701022444E-00002, 0.28926342375340E+00002
0.95295555000000E-00003, 0.82699691795426E+00000, 0.10332277908309E-00002, 0.20610437980382E+00002
0.95520840000000E-00003, 0.84267007233456E+00000, 0.14994245346394E-00002, 0.19629272561163E+00002
0.95746125000000E-00003, 0.84072555250362E+00000, 0.17182771763254E-00002, 0.18224020359247E+00002
0.95971410000000E-00003, 0.81405452482752E+00000, 0.24021554004940E-00002, 0.18093777119039E+00002
0.96196695000000E-00003, 0.78999892842237E+00000, 0.14706555463049E-00002, 0.16457411661827E+00002
0.96421980000000E-00003, 0.78196080204195E+00000, 0.18400040910555E-00002, 0.16058681681836E+00002
0.96647265000000E-00003, 0.79480545496605E+00000, 0.15393263933953E-00002, 0.18220907953759E+00002
0.96872550000000E-00003, 0.79873173583180E+00000, 0.11721349953052E-00002, 0.20658883492089E+00002
0.97097835000000E-00003, 0.78141951333624E+00000, 0.19750513316843E-00002, 0.21801996235822E+00002
0.97323120000000E-00003, 0.75290344472205E+00000, 0.87894220702606E-00003, 0.23737524668239E+00002
0.97548405000000E-00003, 0.75771613675057E+00000, 0.14745181333028E-00002, 0.23504566559679E+00002
0.97773690000000E-00003, 0.76850147336147E+00000, 0.24380473220613E-00002, 0.26093325305643E+00002
0.97998975000000E-00003, 0.76939100278107E+00000, 0.15394290367250E-00002, 0.23405184486766E+00002
0.98224260000000E-00003, 0.77475504168348E+00000, 0.18899725140982E-00002, 0.21949034843017E+00002
0.98449545000000E-00003, 0.78024623612623E+00000, 0.89348135748893E-00003, 0.20223808620659E+00002
0.98674830000000E-00003, 0.78449076445457E+00000, 0.13706296773253E-00002, 0.19608814812376E+00002
0.98900115000000E-00003, 0.78356291224465E+00000, 0.15519327179899E-00002, 0.18729854251096E+00002
0.99125400000000E-00003, 0.80114113882874E+00000, 0.14944368804357E-00002, 0.19857328321726E+00002
0.99350685000000E-00003, 0.80606317765271E+00000, 0.92748378375428E-00003, 0.20382094476238E+00002
0.99575970000000E-00003, 0.78612259891886E+00000, 0.13856522682428E-00002, 0.20479852179972E+00002
0.99801255000000E-00003, 0.76925999440827E+00000, 0.19026686272422E-00002, 0.20794417968047E+00002
0.10002654000000E-00002, 0.77150896780343E+00000, 0.22596957699533E-00002, 0.19195922762643E+00002
0.10025182500000E-00002, 0.79157748991715E+00000, 0.13838913792321E-00002, 0.17972658276264E+00002
0.10047711000000E-00002, 0.79289626546545E+00000, 0.18637238272772E-00002, 0.18849939014863E+00002
0.10070239500000E-00002, 0.78716536289397E+00000, 0.10640111484347E-00002, 0.16594653733047E+00002
0.10092768000000E-00002, 0.78166779065168E+00000, 0.22865678996385E-00002, 0.19264076391738E+00002
0.10115296500000E-00002, 0.77982848425387E+00000, 0.12586723795537E-00002, 0.17829628877640E+00002
0.10137825000000E-00002, 0.78885537793683E+00000, 0.21339907547316E-00002, 0.17271444735372E+00002
0.10160353500000E-00002, 0.80463086499388E+00000, 0.70539672769247E-00003, 0.19674254420266E+00002
0.10182882000000E-00002, 0.80729796569957E+00000, 0.19668869473666E-00002, 0.26020880457422E+00002
0.10205410500000E-00002, 0.79764289207300E+00000, 0.20801152209026E-00002, 0.19880066442420E+00002
0.10227939000000E-00002, 0.77718563240436E+00000, 0.20955817696536E-00002, 0.24181494212933E+00002
0.10250467500000E-00002, 0.76603006002171E+00000, 0.12454269482678E-00002, 0.20681823462786E+00002
0.10272996000000E-00002, 0.77052020898207E+00000, 0.18243101307486E-00002, 0.21958462653801E+00002
0.10295524500000E-00002, 0.78412101932272E+00000, 0.77246754932447E-00003, 0.20689983499492E+00002
0.10318053000000E-00002, 0.80514539176176E+00000, 0.25976399690099E-00002, 0.18308495589751E+00002
0.10340581500000E-00002, 0.82231696278797E+00000, 0.20163174678159E-00002, 0.17893499115242E+00002
0.10363110000000E-00002, 0.82777181248502E+00000, 0.10064711426509E-00002, 0.17849182435565E+00002
0.10385638500000E-00002, 0.81949631356745E+00000, 0.16614165696220E-00002, 0.18237451724316E+00002
0.10408167000000E-00002, 0.82475247531942E+00000, 0.75477072131456E-00003, 0.19412630468936E+00002
0.10430695500000E-00002, 0.83816062067618E+00000, 0.30930585664683E-00002, 0.22786087960084E+00002
0.10453224000000E-00002, 0.84792940965693E+00000, 0.10966553323348E-00002, 0.22495502679006E+00002
0.10475752500000E-00002, 0.84544971524523E+00000, 0.92903752369663E-00003, 0.24382746999368E+00002
0.10498281000000E-00002, 0.85036978587554E+00000, 0.19568578607449E-00002, 0.22212699032201E+00002
0.10520809500000E-00002, 0.86838565135608E+00000, 0.21957925593992E-00002, 0.20671464195535E+00002
0.10543338000000E-00002, 0.86783875863684E+00000, 0.20159343767062E-00002, 0.20590828941178E+00002
0.10565866500000E-00002, 0.84893806941427E+00000, 0.18839157954905E-00002, 0.22006338929568E+00002
0.10588395000000E-00002, 0.82676564309866E+00000, 0.14806187390596E-00002, 0.23734814966731E+00002
0.10610923500000E-00002, 0.83852349892975E+00000, 0.21020590400136E-00002, 0.24277473139133E+00002
0.10633452000000E-00002, 0.87051367690889E+00000, 0.99258334879485E-00003, 0.23569495097752E+00002
0.10655980500000E-00002, 0.89463071177168E+00000, 0.12425367653342E-00002, 0.21062272407321E+00002
0.10678509000000E-00002, 0.90025918178808E+00000, 0.15452300200085E-00002, 0.20229638159889E+00002
0.10701037500000E-00002, 0.89157833032643E+00000, 0.24644922858319E-00002, 0.23086891646102E+00002
0.10723566000000E-00002, 0.87563757351175E+00000, 0.13462843322490E-00002, 0.25209248917618E+00002
0.10746094500000E-00002, 0.88226180971080E+00000, 0.62997508671227E-00003, 0.28670694049712E+00002
0.10768623000000E-00002, 0.90215168620515E+00000, 0.69816722324553E-00003, 0.22359048809701E+00002
0.10791151500000E-00002, 0.91392591781149E+00000, 0.21414428900412E-00002, 0.22409206672278E+00002
0.10813680000000E-00002, 0.92312864961560E+00000, 0.18949950770632E-00002, 0.24976905353053E+00002
0.10836208500000E-00002, 0.93410422769857E+00000, 0.23485869628120E-00002, 0.25100893556522E+00002
0.10858737000000E-00002, 0.94031063780672E+00000, 0.15211247347063E-00002, 0.24395478690089E+00002
0.10881265500000E-00002, 0.93541643982051E+00000, 0.13494327186057E-00002, 0.24199465049444E+00002
0.10903794000000E-00002, 0.92261810420811E+00000, 0.18027681283459E-00002, 0.33092995515659E+00002
0.10926322500000E-00002, 0.91376839955938E+00000, 0.16438266212511E-00002, 0.25301346678564E+00002
0.10948851000000E-00002, 0.93204909985124E+00000, 0.25084765757505E-00002, 0.23825505934562E+00002
0.10971379500000E-00002, 0.94808205180602E+00000, 0.18055773316395E-00002, 0.29050934775630E+00002
0.10993908000000E-00002, 0.94104976022943E+00000, 0.17690317651988E-00002, 0.24894524926691E+00002
0.11016436500000E-00002, 0.94532366626079E+00000, 0.77132818989780E-00003, 0.23504141563065E+00002
0.11038965000000E-00002, 0.96690914039545E+00000, 0.16574643048764E-00002, 0.20824150260514E+00002
0.11061493500000E-00002, 0.97910693748100E+00000, 0.97566057526302E-00003, 0.25297861268283E+00002
0.11084022000000E-00002, 0.97774171946110E+00000, 0.24677172862009E-00002, 0.27952908420396E+00002
0.11106550500000E-00002, 0.97073580905729E+00000, 0.22853577560604E-00002, 0.24253463944102E+00002
0.11129079000000E-00002, 0.95272552804347E+00000, 0.12704855131014E-00002, 0.26338548293613E+00002
0.11151607500000E-00002, 0.93937082985852E+00000, 0.20516921935724E-00002, 0.25540239981740E+00002
0.11174136000000E-00002, 0.94357773434859E+00000, 0.10232166041941E-00002, 0.23121492127112E+00002
0.11196664500000E-00002, 0.96995912592825E+00000, 0.11217541733506E-00002, 0.21474966961126E+00002
0.11219193000000E-00002, 0.10065245767746E+00001, 0.24259907109027E-00002, 0.24015010190134E+00002
0.11241721500000E-00002, 0.10220863619130E+00001, 0.70186679824937E-00003, 0.25972103580273E+00002
0.11264250000000E-00002, 0.10059047481306E+00001, 0.14980038117180E-00002, 0.28601768315902E+00002
0.11286778500000E-00002, 0.96187790488552E+00000, 0.16843647481551E-00002, 0.27892161153472E+00002
0.11309307000000E-00002, 0.97527444553266E+00000, 0.20098804720578E-00002, 0.25726913219694E+00002
0.11331835500000E-00002, 0.10119397246209E+00001, 0.13865558540205E-00002, 0.24729618095138E+00002
0.11354364000000E-00002, 0.10257385801083E+00001, 0.17013176461839E-00002, 0.24011793395170E+00002
0.11376892500000E-00002, 0.10150823507268E+00001, 0.21485251655448E-00002, 0.21774288192329E+00002
0.11399421000000E-00002, 0.98659110083703E+00000, 0.19559962991040E-00002, 0.22873293839873E+00002
0.11421949500000E-00002, 0.97171632111739E+00000, 0.19662280141803E-00002, 0.23004330485190E+00002
0.11444478000000E-00002, 0.97959003986186E+00000, 0.80370067250765E-00003, 0.21180543290797E+00002
0.11467006500000E-00002, 0.10103514594285E+00001, 0.31830319720509E-00002, 0.25390291940762E+00002
0.11489535000000E-00002, 0.10199361926467E+00001, 0.95494204033731E-00003, 0.24009792686470E+00002
0.11512063500000E-00002, 0.10018524920125E+00001, 0.12408948970117E-00002, 0.27669455111260E+00002
0.11534592000000E-00002, 0.97354584762719E+00000, 0.16203374937374E-00002, 0.20768547843461E+00002
0.11557120500000E-00002, 0.95785368901407E+00000, 0.11630859827433E-00002, 0.21656978280036E+00002
0.11579649000000E-00002, 0.96397029393599E+00000, 0.80462902701765E-00003, 0.25303767592777E+00002
0.11602177500000E-00002, 0.99754816878980E+00000, 0.10256604258362E-00002, 0.19385509747374E+00002
0.11624706000000E-00002, 0.10176618504852E+00001, 0.70161728450779E-00003, 0.18292352452903E+00002
0.11647234500000E-00002, 0.10102949881057E+00001, 0.46206580324550E-00003, 0.20063872373600E+00002
0.11669763000000E-00002, 0.98048832008084E+00000, 0.10168795449845E-00002, 0.18211833140749E+00002
0.11692291500000E-00002, 0.96096987514207E+00000, 0.25881614866670E-00003, 0.18336178831067E+00002
0.11714820000000E-00002, 0.95975814381835E+00000, 0.21348133962455E-00002, 0.23691242503517E+00002
0.11737348500000E-00002, 0.96605887613010E+00000, 0.14756818960385E-00002, 0.19186401741344E+00002
0.11759877000000E-00002, 0.97576155102906E+00000, 0.14853414021076E-00002, 0.19788729528462E+00002
0.11782405500000E-00002, 0.96804539942893E+00000, 0.95321910691104E-00003, 0.18941741859595E+00002
0.11804934000000E-00002, 0.93964546966891E+00000, 0.19360407375836E-00002, 0.18844901737592E+00002
0.11827462500000E-00002, 0.92962295916391E+00000, 0.20002295308096E-00002, 0.19186462156817E+00002
0.11849991000000E-00002, 0.94821207795864E+00000, 0.27501944630727E-00002, 0.19342137427263E+00002
0.11872519500000E-00002, 0.97063364320760E+00000, 0.70887620656413E-00003, 0.18391565340976E+00002
0.11895048000000E-00002, 0.97188971468377E+00000, 0.50236272050335E-00003, 0.23112700653526E+00002
0.11917576500000E-00002, 0.96730560422975E+00000, 0.24021955282253E-00002, 0.25379538828495E+00002
0.11940105000000E-00002, 0.95081143661744E+00000, 0.27213068133260E-00002, 0.22921027721574E+00002
0.11962633500000E-00002, 0.93274803162342E+00000, 0.10298883928692E-00002, 0.21875538560800E+00002
0.11985162000000E-00002, 0.93691709141256E+00000, 0.27122728554154E-00002, 0.20771929637817E+00002
0.12007690500000E-00002, 0.95992152315535E+00000, 0.11636907622712E-00002, 0.19938554259456E+00002
0.12030219000000E-00002, 0.97871140897566E+00000, 0.54311485174922E-00003, 0.21389134180913E+00002
0.12052747500000E-00002, 0.98415634038957E+00000, 0.42743701832063E-00003, 0.20683634534562E+00002
0.12075276000000E-00002, 0.96333551627038E+00000, 0.20098925927489E-00002, 0.17223204448228E+00002
0.12097804500000E-00002, 0.93920680635145E+00000, 0.28764934284001E-00002, 0.20587742613625E+00002
0.12120333000000E-00002, 0.92811882832487E+00000, 0.17190093114871E-00002, 0.16375589149210E+00002
0.12142861500000E-00002, 0.93589856439128E+00000, 0.23328519217625E-00002, 0.16071521053681E+00002
0.12165390000000E-00002, 0.94116681412929E+00000, 0.12633195264751E-00002, 0.17125170267186E+00002
0.12187918500000E-00002, 0.94110939121501E+00000, 0.12417347722200E-00002, 0.19386003808305E+00002
0.12210447000000E-00002, 0.93684056783605E+00000, 0.68416329392160E-00003, 0.18435216866662E+00002
0.12232975500000E-00002, 0.94281204527661E+00000, 0.22484258961426E-00002, 0.19420104136150E+00002
0.12255504000000E-00002, 0.94897262330477E+00000, 0.51811265919923E-00003, 0.20282278573876E+00002
0.12278032500000E-00002, 0.93525830488676E+00000, 0.13055696134155E-00002, 0.20185211735542E+00002
0.12300561000000E-00002, 0.91444521955098E+00000, 0.13130961778667E-00002, 0.21790908588258E+00002
0.12323089500000E-00002, 0.89910154788283E+00000, 0.10314146626890E-00002, 0.21637875886716E+00002
0.12345618000000E-00002, 0.90192096817974E+00000, 0.18233798887256E-00002, 0.20870572561351E+00002
0.12368146500000E-00002, 0.91101915936275E+00000, 0.72193599713621E-00003, 0.22709649796877E+00002
0.12390675000000E-00002, 0.90912162407443E+00000, 0.23389734268290E-00002, 0.20112585475436E+00002
0.12413203500000E-00002, 0.89015578701086E+00000, 0.29898356380078E-00002, 0.20111598502372E+00002
0.12435732000000E-00002, 0.86074096668831E+00000, 0.16094125839907E-00002, 0.19628243369303E+00002
0.12458260500000E-00002, 0.86543583187308E+00000, 0.24154931299644E-00002, 0.21509725023658E+00002
0.12480789000000E-00002, 0.89322726081355E+00000, 0.13458758644681E-00002, 0.19363804361270E+00002
0.12503317500000E-00002, 0.89772065117123E+00000, 0.15321932810235E-00002, 0.20045721677029E+00002
0.12525846000000E-00002, 0.87095439733363E+00000, 0.22420443642036E-00002, 0.18451085292195E+00002
0.12548374500000E-00002, 0.83651172922292E+00000, 0.22030753856399E-00002, 0.17441312091126E+00002
0.12570903000000E-00002, 0.84381894287552E+00000, 0.20096761782255E-00002, 0.17188462135810E+00002
0.12593431500000E-00002, 0.86280172951208E+00000, 0.12698382296491E-00002, 0.16319358106280E+00002
0.12615960000000E-00002, 0.86841614908214E+00000, 0.23843820718979E-00002, 0.16353666353431E+00002
0.12638488500000E-00002, 0.85618990427864E+00000, 0.16582771128359E-00002, 0.15804977625283E+00002
0.12661017000000E-00002, 0.84590828069617E+00000, 0.13996830289543E-00002, 0.14823941277154E+00002
0.12683545500000E-00002, 0.85241027781934E+00000, 0.24505526146471E-00002, 0.14609841154929E+00002
0.12706074000000E-00002, 0.86877935368094E+00000, 0.20795800613333E-00002, 0.15059917949920E+00002
0.12728602500000E-00002, 0.86034801136272E+00000, 0.10059725417693E-00002, 0.19352214360658E+00002
0.12751131000000E-00002, 0.83897275425942E+00000, 0.80680606075446E-00003, 0.16484031717925E+00002
0.12773659500000E-00002, 0.82650235957427E+00000, 0.10846100147197E-00002, 0.17277095588438E+00002
0.12796188000000E-00002, 0.83275413008864E+00000, 0.16517489400204E-00002, 0.17417587561716E+00002
0.12818716500000E-00002, 0.84253440630562E+00000, 0.39384144710674E-00003, 0.18282099208523E+00002
0.12841245000000E-00002, 0.85471199691113E+00000, 0.25344672986578E-00002, 0.17528412932116E+00002
0.12863773500000E-00002, 0.84658452784726E+00000, 0.17608070312054E-00002, 0.20125105097270E+00002
0.12886302000000E-00002, 0.83392895041127E+00000, 0.16394639852846E-00002, 0.19626869094401E+00002
0.12908830500000E-00002, 0.83167467601840E+00000, 0.22081746168113E-00002, 0.16700233871212E+00002
0.12931359000000E-00002, 0.83442395509588E+00000, 0.23885714846699E-00002, 0.16397390974989E+00002
0.12953887500000E-00002, 0.83155388446236E+00000, 0.27434917786757E-00002, 0.19756998434756E+00002
0.12976416000000E-00002, 0.82435831046451E+00000, 0.95224628847734E-00003, 0.19456983023304E+00002
0.12998944500000E-00002, 0.83039996585128E+00000, 0.10959124348811E-00002, 0.15785505373343E+00002
0.13021473000000E-00002, 0.84178693763291E+00000, 0.25474388762811E-00002, 0.17081121650060E+00002
0.13044001500000E-00002, 0.84422604547233E+00000, 0.17453233543860E-00002, 0.17503691217079E+00002
0.13066530000000E-00002, 0.84073690690382E+00000, 0.31851398605344E-00002, 0.15845516870750E+00002
0.13089058500000E-00002, 0.83825119333951E+00000, 0.11961877419109E-00002, 0.17382531581956E+00002
0.13111587000000E-00002, 0.83719544472559E+00000, 0.26819662700462E-00002, 0.19138078110656E+00002
0.13134115500000E-00002, 0.85238782446921E+00000, 0.12855241301618E-00002, 0.21268631958901E+00002
0.13156644000000E-00002, 0.84951880307366E+00000, 0.22023987736171E-00002, 0.20383234935550E+00002
0.13179172500000E-00002, 0.82405133851071E+00000, 0.20831797933074E-00002, 0.17663143786423E+00002
0.13201701000000E-00002, 0.80237585249896E+00000, 0.13557214330178E-00002, 0.15967919304823E+00002
0.13224229500000E-00002, 0.80748636967437E+00000, 0.12578673424710E-00002, 0.15132408404843E+00002
0.13246758000000E-00002, 0.82028357160396E+00000, 0.27665412336384E-00002, 0.15277261136350E+00002
0.13269286500000E-00002, 0.81709931456155E+00000, 0.86856380492025E-00003, 0.13849720306383E+00002
0.13291815000000E-00002, 0.80494410570097E+00000, 0.86959203391942E-00003, 0.16157807687390E+00002
0.13314343500000E-00002, 0.80373640065062E+00000, 0.18096633326616E-00002, 0.14452803851864E+00002
0.13336872000000E-00002, 0.81107560320781E+00000, 0.17998125060551E-00002, 0.15318090810110E+00002
0.13359400500000E-00002, 0.82004430340371E+00000, 0.21372694604106E-00002, 0.18494718898888E+00002
0.13381929000000E-00002, 0.82393455184923E+00000, 0.10036188125336E-00002, 0.19755234552521E+00002
0.13404457500000E-00002, 0.81471903450324E+00000, 0.18647709116624E-00002, 0.17159096706503E+00002
0.13426986000000E-00002, 0.79673593417309E+00000, 0.13724967785617E-00002, 0.17098397068514E+00002
0.13449514500000E-00002, 0.79730020949120E+00000, 0.16222228594745E-00002, 0.18297185414488E+00002
0.13472043000000E-00002, 0.80483098383618E+00000, 0.21940600208182E-00002, 0.22525401602937E+00002
0.13494571500000E-00002, 0.79638359036764E+00000, 0.25855084313279E-00002, 0.22518379469365E+00002
0.13517100000000E-00002, 0.79954592557902E+00000, 0.20893985501806E-00002, 0.19990970540537E+00002
0.13539628500000E-00002, 0.80809633885271E+00000, 0.13891373039618E-00002, 0.19207598766713E+00002
0.13562157000000E-00002, 0.81937341840670E+00000, 0.14209519809318E-00002, 0.17183131376557E+00002
0.13584685500000E-00002, 0.83049101096857E+00000, 0.20694107732132E-00002, 0.25337456356268E+00002
0.13607214000000E-00002, 0.81359831130403E+00000, 0.24390440287889E-00002, 0.18584575189471E+00002
0.13629742500000E-00002, 0.78162728070132E+00000, 0.85605491414127E-00003, 0.19440519054659E+00002
0.13652271000000E-00002, 0.78713131794555E+00000, 0.15304447862379E-00002, 0.22775779690454E+00002
0.13674799500000E-00002, 0.81828281511131E+00000, 0.14635268164942E-00002, 0.24659073136225E+00002
0.13697328000000E-00002, 0.83072272214814E+00000, 0.29136671558022E-00002, 0.16544582155970E+00002
0.13719856500000E-00002, 0.80923266856263E+00000, 0.17672049947563E-00002, 0.16828288947787E+00002
0.13742385000000E-00002, 0.80396658370179E+00000, 0.23229092470290E-00002, 0.16737855053066E+00002
0.13764913500000E-00002, 0.82126133217116E+00000, 0.69819118741501E-00003, 0.19432496469704E+00002
0.13787442000000E-00002, 0.81981102471495E+00000, 0.22477190315911E-00002, 0.18918167849272E+00002
0.13809970500000E-00002, 0.80774054361409E+00000, 0.19572104175071E-00002, 0.16223943184846E+00002
0.13832499000000E-00002, 0.80503763819137E+00000, 0.21863392889745E-00002, 0.17426565335791E+00002
0.13855027500000E-00002, 0.82852036132703E+00000, 0.21252312362967E-00002, 0.17251899836492E+00002
0.13877556000000E-00002, 0.81756698121334E+00000, 0.24034197988488E-00002, 0.20387435228354E+00002
0.13900084500000E-00002, 0.80102871517690E+00000, 0.19350145451061E-00002, 0.16722098497351E+00002
0.13922613000000E-00002, 0.80329503772981E+00000, 0.21425982081985E-00002, 0.18002224230948E+00002
0.13945141500000E-00002, 0.80782794280665E+00000, 0.78829274272693E-00003, 0.23904084709044E+00002
0.13967670000000E-00002, 0.80760194364611E+00000, 0.17658842418155E-00002, 0.17875692816297E+00002
0.13990198500000E-00002, 0.79737412176313E+00000, 0.83371566623643E-00003, 0.17469257105293E+00002
0.14012727000000E-00002, 0.78538717858455E+00000, 0.22872126749979E-00002, 0.16812111624093E+00002
0.14035255500000E-00002, 0.78965969727939E+00000, 0.17253821254537E-00002, 0.17007851158541E+00002
0.14057784000000E-00002, 0.79821356824593E+00000, 0.14501777265449E-00002, 0.20377457414221E+00002
0.14080312500000E-00002, 0.81826309992523E+00000, 0.10424941928803E-00002, 0.20800001728754E+00002
0.14102841000000E-00002, 0.81781371810526E+00000, 0.17522796233079E-00002, 0.22429197476778E+00002
0.14125369500000E-00002, 0.79689185781948E+00000, 0.96212883251380E-00003, 0.21804818637701E+00002
0.14147898000000E-00002, 0.76795794942091E+00000, 0.15826784164996E-00002, 0.22755854026595E+00002
0.14170426500000E-00002, 0.77216081667164E+00000, 0.11282064147664E-00002, 0.21119197823967E+00002
0.14192955000000E-00002, 0.78158508228395E+00000, 0.11080863284580E-00002, 0.21563083798617E+00002
0.14215483500000E-00002, 0.80447718772580E+00000, 0.18860651841844E-00002, 0.19271766495533E+00002
0.14238012000000E-00002, 0.82100839594152E+00000, 0.12483258555372E-00002, 0.18839334751546E+00002
0.14260540500000E-00002, 0.80548636625515E+00000, 0.11739628407994E-00002, 0.17532910157221E+00002
0.14283069000000E-00002, 0.79559120813963E+00000, 0.20567097579450E-00002, 0.16826235632756E+00002
0.14305597500000E-00002, 0.80635836524653E+00000, 0.12344966351944E-00002, 0.19214020460622E+00002
0.14328126000000E-00002, 0.81002188669861E+00000, 0.11454078969852E-00002, 0.21401166457257E+00002
0.14350654500000E-00002, 0.82496692635223E+00000, 0.17140544659602E-00002, 0.20866385221717E+00002
0.14373183000000E-00002, 0.83788191734842E+00000, 0.25691049606434E-00002, 0.19017716899008E+00002
0.14395711500000E-00002, 0.84069409054187E+00000, 0.11921896357296E-00002, 0.20495995182076E+00002
0.14418240000000E-00002, 0.83157604036505E+00000, 0.15231587744184E-00002, 0.19042933680659E+00002
0.14440768500000E-00002, 0.81751579596006E+00000, 0.21601783113935E-00002, 0.20712491849146E+00002
0.14463297000000E-00002, 0.83107884031482E+00000, 0.11996025726251E-00002, 0.19617193801488E+00002
0.14485825500000E-00002, 0.85870617370168E+00000, 0.29980570685776E-00002, 0.18421986947436E+00002
0.14508354000000E-00002, 0.86795130238753E+00000, 0.22991981752161E-00002, 0.18600387745891E+00002
0.14530882500000E-00002, 0.87632730544410E+00000, 0.15388823847426E-00002, 0.19107208072505E+00002
0.14553411000000E-00002, 0.87577341290706E+00000, 0.11813579825329E-00002, 0.17865689553782E+00002
0.14575939500000E-00002, 0.86123264274958E+00000, 0.10260208008515E-00002, 0.20206829326922E+00002
0.14598468000000E-00002, 0.84098502934740E+00000, 0.15421419301274E-00002, 0.24006506640584E+00002
0.14620996500000E-00002, 0.82629397310180E+00000, 0.95324218983241E-00003, 0.23899247153280E+00002
0.14643525000000E-00002, 0.83235304021499E+00000, 0.17259604369812E-00002, 0.21480348608119E+00002
0.14666053500000E-00002, 0.86359614564114E+00000, 0.16107756884572E-00002, 0.20819903716843E+00002
0.14688582000000E-00002, 0.89743791413050E+00000, 0.17666664986886E-00002, 0.19101926714528E+00002
0.14711110500000E-00002, 0.88698029532125E+00000, 0.11611455962842E-00002, 0.24001219597579E+00002
0.14733639000000E-00002, 0.83585205611999E+00000, 0.68079598580139E-00003, 0.20053354511327E+00002
0.14756167500000E-00002, 0.82440867114786E+00000, 0.15556672711432E-00002, 0.27045488433928E+00002
0.14778696000000E-00002, 0.85940865765121E+00000, 0.20028495420994E-00002, 0.20269684488259E+00002
0.14801224500000E-00002, 0.87381219178260E+00000, 0.36637906112585E-00002, 0.25549746061112E+00002
0.14823753000000E-00002, 0.88679926015470E+00000, 0.21863255116219E-00002, 0.18135001254520E+00002
0.14846281500000E-00002, 0.89480985481212E+00000, 0.16231545118989E-00002, 0.19460696837892E+00002
0.14868810000000E-00002, 0.88125841273658E+00000, 0.12290210715303E-00002, 0.16752428472638E+00002
0.14891338500000E-00002, 0.85028398126766E+00000, 0.10892223233587E-00002, 0.17122899188490E+00002
0.14913867000000E-00002, 0.82714711212892E+00000, 0.16490589935604E-00002, 0.23409241494169E+00002
0.14936395500000E-00002, 0.82445846404206E+00000, 0.11754473326448E-00002, 0.28254200061035E+00002
0.14958924000000E-00002, 0.85702292925573E+00000, 0.16638290383064E-00002, 0.23747195321808E+00002
0.14981452500000E-00002, 0.89447705584596E+00000, 0.19373757314761E-00002, 0.23040118153023E+00002
0.15003981000000E-00002, 0.89719290384110E+00000, 0.82787060118289E-00003, 0.19819240998730E+00002
0.15026509500000E-00002, 0.86770490976259E+00000, 0.13187837622848E-00002, 0.24048471172897E+00002
0.15049038000000E-00002, 0.87112981825557E+00000, 0.90244283877853E-00003, 0.21426072563819E+00002
0.15071566500000E-00002, 0.88902607084276E+00000, 0.10399502273125E-00002, 0.19527208941073E+00002
0.15094095000000E-00002, 0.89319160821295E+00000, 0.14394701122483E-00002, 0.23476864218335E+00002
0.15116623500000E-00002, 0.89661599707948E+00000, 0.90121218293300E-00003, 0.21460419745463E+00002
0.15139152000000E-00002, 0.91485224199722E+00000, 0.11370033030768E-00002, 0.17618069582597E+00002
0.15161680500000E-00002, 0.93019895287805E+00000, 0.18392824925153E-00002, 0.18909094404133E+00002
0.15184209000000E-00002, 0.92042449671559E+00000, 0.17344933073830E-00002, 0.20545534925696E+00002
0.15206737500000E-00002, 0.89057707983641E+00000, 0.16347153644970E-00002, 0.20017550105838E+00002
0.15229266000000E-00002, 0.87093644665820E+00000, 0.25341048857118E-00002, 0.21010721200713E+00002
0.15251794500000E-00002, 0.88679118264362E+00000, 0.95972206782540E-00003, 0.18638099854056E+00002
0.15274323000000E-00002, 0.89913455882810E+00000, 0.18326633616383E-00002, 0.18871180798843E+00002
0.15296851500000E-00002, 0.90116272115216E+00000, 0.18778634341470E-00002, 0.16605050695455E+00002
0.15319380000000E-00002, 0.89668372107171E+00000, 0.13355750836386E-00002, 0.18172400199833E+00002
0.15341908500000E-00002, 0.89765143012609E+00000, 0.72291488170084E-00003, 0.18947322573548E+00002
0.15364437000000E-00002, 0.89532473520994E+00000, 0.96330937338199E-00003, 0.17797013476914E+00002
0.15386965500000E-00002, 0.88521844899006E+00000, 0.12839167819508E-00002, 0.22250146315491E+00002
0.15409494000000E-00002, 0.88490235858482E+00000, 0.12047634767599E-00002, 0.21801127880916E+00002
0.15432022500000E-00002, 0.89116460925293E+00000, 0.14087459783008E-00002, 0.22943006360809E+00002
0.15454551000000E-00002, 0.89273270314669E+00000, 0.47682627947466E-00003, 0.19873800596719E+00002
0.15477079500000E-00002, 0.90452032620534E+00000, 0.64754782453060E-00003, 0.19933331206536E+00002
0.15499608000000E-00002, 0.93229336854396E+00000, 0.17061887145143E-00002, 0.22447927596858E+00002
0.15522136500000E-00002, 0.95402613064378E+00000, 0.77002548366138E-00003, 0.21005552236734E+00002
0.15544665000000E-00002, 0.95257670455944E+00000, 0.11030718032236E-00002, 0.20085719325684E+00002
0.15567193500000E-00002, 0.93500493352446E+00000, 0.76253173171599E-00003, 0.19842576668518E+00002
0.15589722000000E-00002, 0.93456854384990E+00000, 0.11369973184534E-00002, 0.19130937247345E+00002
0.15612250500000E-00002, 0.96174954149437E+00000, 0.10353233782604E-00002, 0.19262263495417E+00002
0.15634779000000E-00002, 0.99004122955293E+00000, 0.14702746020195E-00002, 0.19818101545959E+00002
0.15657307500000E-00002, 0.99393965843151E+00000, 0.16514688089865E-00002, 0.27436902349175E+00002
0.15679836000000E-00002, 0.97822626450671E+00000, 0.14429982616853E-00002, 0.21704851767823E+00002
0.15702364500000E-00002, 0.96517493568950E+00000, 0.15441930182524E-00002, 0.19491975442614E+00002
0.15724893000000E-00002, 0.95987528573381E+00000, 0.15997833612438E-00002, 0.20047737136062E+00002
0.15747421500000E-00002, 0.97487450975710E+00000, 0.14256803949624E-00002, 0.20127961930813E+00002
0.15769950000000E-00002, 0.97122627888142E+00000, 0.17210748714263E-00002, 0.27101594023744E+00002
0.15792478500000E-00002, 0.98094505322094E+00000, 0.19268376075731E-00002, 0.21239756506926E+00002
0.15815007000000E-00002, 0.10144561371377E+00001, 0.25032893686981E-00002, 0.29911266079656E+00002
0.15837535500000E-00002, 0.10319599783160E+00001, 0.17971657898171E-00002, 0.26271104278972E+00002
0.15860064000000E-00002, 0.10265329679045E+00001, 0.17467625165950E-00002, 0.32244821136506E+00002
0.15882592500000E-00002, 0.10220855946046E+00001, 0.21189990784757E-00002, 0.27291662965467E+00002
0.15905121000000E-00002, 0.10370112564868E+00001, 0.54216680296010E-00003, 0.26800419576414E+00002
0.15927649500000E-00002, 0.10495780922289E+00001, 0.16035248783543E-00002, 0.22745326964214E+00002
0.15950178000000E-00002, 0.10401764321470E+00001, 0.34386582249804E-00002, 0.21910652791663E+00002
0.15972706500000E-00002, 0.10338689557487E+00001, 0.18746985516791E-00002, 0.22029280409270E+00002
0.15995235000000E-00002, 0.10294440292619E+00001, 0.62048759157895E-00003, 0.18524741882648E+00002
0.16017763500000E-00002, 0.10440627838480E+00001, 0.26921650246222E-00002, 0.20359258085306E+00002
0.16040292000000E-00002, 0.10554384852666E+00001, 0.13670233960222E-00002, 0.19806954043982E+00002
0.16062820500000E-00002, 0.10545827269346E+00001, 0.77839896990377E-00003, 0.23042349117630E+00002
0.16085349000000E-00002, 0.10707392680532E+00001, 0.26794091199579E-00002, 0.23384570211304E+00002
0.16107877500000E-00002, 0.10774838791244E+00001, 0.87232847545530E-00003, 0.23611961619233E+00002
0.16130406000000E-00002, 0.10651766009930E+00001, 0.10847525428797E-00002, 0.25094071117996E+00002
0.16152934500000E-00002, 0.10471128216440E+00001, 0.23688017560149E-00002, 0.26586644766876E+00002
0.16175463000000E-00002, 0.10388819468110E+00001, 0.84382008394388E-00003, 0.27428774620034E+00002
0.16197991500000E-00002, 0.10465755297938E+00001, 0.16532856415421E-00002, 0.25462511634401E+00002
0.16220520000000E-00002, 0.10517674721500E+00001, 0.22536334685124E-00002, 0.22791287899875E+00002
0.16243048500000E-00002, 0.10760785609490E+00001, 0.72900106924135E-00003, 0.24481470854354E+00002
0.16265577000000E-00002, 0.11024125378915E+00001, 0.98649122880388E-00003, 0.22281679069379E+00002
0.16288105500000E-00002, 0.11000442387347E+00001, 0.53008717182041E-00003, 0.18378536297353E+00002
0.16310634000000E-00002, 0.10818455506475E+00001, 0.62284145260963E-00003, 0.20448788023963E+00002
0.16333162500000E-00002, 0.10674816992450E+00001, 0.77639940628512E-00003, 0.26607753822023E+00002
0.16355691000000E-00002, 0.10683360845047E+00001, 0.99751327848304E-00003, 0.22027433622461E+00002
0.16378219500000E-00002, 0.10772740264126E+00001, 0.17069441855122E-00002, 0.20502086578152E+00002
0.16400748000000E-00002, 0.10803926729532E+00001, 0.22632337361859E-00002, 0.21495325870654E+00002
0.16423276500000E-00002, 0.10850203306749E+00001, 0.32573107011933E-00002, 0.20065593420639E+00002
0.16445805000000E-00002, 0.11036122688123E+00001, 0.25060862542982E-00002, 0.18080997642734E+00002
0.16468333500000E-00002, 0.11080356268782E+00001, 0.53573987182102E-00003, 0.26223740941199E+00002
0.16490862000000E-00002, 0.11039459330811E+00001, 0.13598449985853E-00002, 0.20466594119059E+00002
0.16513390500000E-00002, 0.11129747561453E+00001, 0.54267466351419E-00003, 0.28794509281409E+00002
0.16535919000000E-00002, 0.11206169327671E+00001, 0.95391374120414E-00003, 0.43858993168862E+00002
0.16558447500000E-00002, 0.11117731814159E+00001, 0.83033155050303E-00003, 0.40863305034465E+00002
0.16580976000000E-00002, 0.10997240021508E+00001, 0.16377444404867E-00002, 0.46912100888063E+00002
0.16603504500000E-00002, 0.11117101951733E+00001, 0.13047605719333E-00002, 0.56850282688899E+00002
0.16626033000000E-00002, 0.11288678332138E+00001, 0.35155376569796E-00002, 0.55274549074552E+00002
0.16648561500000E-00002, 0.11344445167206E+00001, 0.28822610483944E-00002, 0.39300569764331E+00002
0.16671090000000E-00002, 0.11210774656012E+00001, 0.30643599020692E-00002, 0.37490166549148E+00002
0.16693618500000E-00002, 0.11043418172658E+00001, 0.13863392346542E-00002, 0.45610547575682E+00002
0.16716147000000E-00002, 0.10961493304689E+00001, 0.12647820282103E-00002, 0.36395389992820E+00002
0.16738675500000E-00002, 0.10938208811738E+00001, 0.39480573325244E-00002, 0.37276221909591E+00002
0.16761204000000E-00002, 0.10956286536563E+00001, 0.24515785118202E-00002, 0.33683698284248E+00002
0.16783732500000E-00002, 0.11008739176449E+00001, 0.58236650303166E-00003, 0.35165596903741E+00002
0.16806261000000E-00002, 0.11055155576432E+00001, 0.21180356564399E-00002, 0.29140494565951E+00002
0.16828789500000E-00002, 0.10952139681315E+00001, 0.19139845386309E-00002, 0.25183576909769E+00002
0.16851318000000E-00002, 0.10782144540472E+00001, 0.98499203680314E-00003, 0.27844137067871E+00002
0.16873846500000E-00002, 0.10845360574378E+00001, 0.10324251438641E-00002, 0.30346804370135E+00002
0.16896375000000E-00002, 0.10967577356856E+00001, 0.11929264111092E-00002, 0.31033237466163E+00002
0.16918903500000E-00002, 0.10960781100534E+00001, 0.22169073001853E-00002, 0.25209401449157E+00002
0.16941432000000E-00002, 0.10850393559750E+00001, 0.74789210307215E-00003, 0.38043183997789E+00002
0.16963960500000E-00002, 0.10837846201281E+00001, 0.14791874319783E-00002, 0.35828526250453E+00002
0.16986489000000E-00002, 0.10925938723486E+00001, 0.24406249156292E-00002, 0.49881840048356E+00002
0.17009017500000E-00002, 0.10957276708816E+00001, 0.12846690968803E-00002, 0.49162322059169E+00002
0.17031546000000E-00002, 0.10928869785240E+00001, 0.59428826087349E-00003, 0.56381312238199E+00002
0.17054074500000E-00002, 0.10837122714986E+00001, 0.18902123845736E-00002, 0.31989559463548E+00002
0.17076603000000E-00002, 0.10963656994549E+00001, 0.21508984941387E-00002, 0.28296023765248E+00002
0.17099131500000E-00002, 0.11105260571759E+00001, 0.18725955607686E-00002, 0.34529226303578E+00002
0.17121660000000E-00002, 0.11123335927139E+00001, 0.18091108071152E-00002, 0.36105477356153E+00002
0.17144188500000E-00002, 0.11103488990482E+00001, 0.11279785969886E-00002, 0.37690108697636E+00002
0.17166717000000E-00002, 0.11110229616085E+00001, 0.20706433710043E-00002, 0.30218876406645E+00002
0.17189245500000E-00002, 0.11085724456682E+00001, 0.10455352818496E-00002, 0.30134427052241E+00002
0.17211774000000E-00002, 0.10991817565840E+00001, 0.13533765164567E-00002, 0.21704907332947E+00002
0.17234302500000E-00002, 0.10942694738128E+00001, 0.15150529712552E-00002, 0.25311071565765E+00002
0.17256831000000E-00002, 0.11080448057553E+00001, 0.95667300210468E-00003, 0.32297849870098E+00002
0.17279359500000E-00002, 0.11023711330598E+00001, 0.17880973116239E-00002, 0.28416151772784E+00002
0.17301888000000E-00002, 0.10807916824052E+00001, 0.10882706866629E-00002, 0.26040266098976E+00002
0.17324416500000E-00002, 0.10698971225380E+00001, 0.13373815415251E-00002, 0.26835758497528E+00002
0.17346945000000E-00002, 0.10840812873349E+00001, 0.24535919092918E-00002, 0.28675294429906E+00002
0.17369473500000E-00002, 0.10865154383246E+00001, 0.17909773672864E-00002, 0.27318046499638E+00002
0.17392002000000E-00002, 0.10684580281105E+00001, 0.13196635516749E-00002, 0.25500441819429E+00002
0.17414530500000E-00002, 0.10493118407023E+00001, 0.95416558284095E-00003, 0.22729806540532E+00002
0.17437059000000E-00002, 0.10428634944290E+00001, 0.19539805162559E-00002, 0.22552251404047E+00002
0.17459587500000E-00002, 0.10395606329008E+00001, 0.13618398643859E-00002, 0.22841130503386E+00002
0.17482116000000E-00002, 0.10331499463875E+00001, 0.11721226291672E-00002, 0.21996662659534E+00002
0.17504644500000E-00002, 0.10331112325029E+00001, 0.13988612308923E-00002, 0.21502310554445E+00002
0.17527173000000E-00002, 0.10285399556762E+00001, 0.28003876466357E-00002, 0.25912858244641E+00002
0.17549701500000E-00002, 0.10319189986321E+00001, 0.27646074001026E-00002, 0.21633014124697E+00002
0.17572230000000E-00002, 0.10350417527868E+00001, 0.11561230572254E-00002, 0.24294814178302E+00002
0.17594758500000E-00002, 0.10402259598585E+00001, 0.23966692440866E-00002, 0.25227430966186E+00002
0.17617287000000E-00002, 0.10378888474400E+00001, 0.18550392729008E-00002, 0.22622031247664E+00002
0.17639815500000E-00002, 0.10335425370469E+00001, 0.26501137795956E-00002, 0.19353582580092E+00002
0.17662344000000E-00002, 0.10408770744339E+00001, 0.29710270868345E-00002, 0.21418821528783E+00002
0.17684872500000E-00002, 0.10442524187550E+00001, 0.15747054258124E-00002, 0.20918630002778E+00002
0.17707401000000E-00002, 0.10395348118477E+00001, 0.12169083972001E-00002, 0.20329598964437E+00002
0.17729929500000E-00002, 0.10342193840243E+00001, 0.16846101157959E-00002, 0.20661522985115E+00002
0.17752458000000E-00002, 0.10296096275252E+00001, 0.18513368913452E-00002, 0.22213641612249E+00002
0.17774986500000E-00002, 0.10193520817587E+00001, 0.25883792480638E-00002, 0.23552136517599E+00002
0.17797515000000E-00002, 0.10124843717076E+00001, 0.27745133965212E-00002, 0.23508724767069E+00002
0.17820043500000E-00002, 0.10080806346005E+00001, 0.76285826608473E-00003, 0.22253255045275E+00002
0.17842572000000E-00002, 0.10003837592856E+00001, 0.13855065196508E-00002, 0.23780604388741E+00002
0.17865100500000E-00002, 0.98318832674851E+00000, 0.33414002254858E-00002, 0.24007947138619E+00002
0.17887629000000E-00002, 0.98441734265187E+00000, 0.15035757534225E-00002, 0.26684839966932E+00002
0.17910157500000E-00002, 0.97786561455673E+00000, 0.16081259507102E-00002, 0.27982279565685E+00002
0.17932686000000E-00002, 0.97710782094383E+00000, 0.16611542364239E-00002, 0.28289809772143E+00002
0.17955214500000E-00002, 0.97350144881001E+00000, 0.11618312413814E-00002, 0.25866555240290E+00002
0.17977743000000E-00002, 0.95722072705600E+00000, 0.77625683923803E-00003, 0.26026716731743E+00002
0.18000271500000E-00002, 0.94356350016677E+00000, 0.86978360251290E-00003, 0.24089617252717E+00002
0.18022800000000E-00002, 0.95066599484316E+00000, 0.34711715185536E-00002, 0.23795896269180E+00002
0.18045328500000E-00002, 0.95860858534451E+00000, 0.87256505097580E-00003, 0.24482968687554E+00002
0.18067857000000E-00002, 0.94355362945019E+00000, 0.15783038990133E-00002, 0.22445965104472E+00002
0.18090385500000E-00002, 0.91800097117372E+00000, 0.19355049177674E-00002, 0.23738613143259E+00002
0.18112914000000E-00002, 0.91541028111609E+00000, 0.78617765318446E-00003, 0.20971865255179E+00002
0.18135442500000E-00002, 0.94277798368788E+00000, 0.20046550662906E-00002, 0.22337096163762E+00002
0.18157971000000E-00002, 0.95737965775537E+00000, 0.16197880493244E-00002, 0.26688430207250E+00002
0.18180499500000E-00002, 0.95099917618633E+00000, 0.55247269796952E-00003, 0.22023361355051E+00002
0.18203028000000E-00002, 0.93391912654098E+00000, 0.14859731997800E-00002, 0.22163436611580E+00002
0.18225556500000E-00002, 0.91180736890309E+00000, 0.12490165726814E-00002, 0.22360599977787E+00002
0.18248085000000E-00002, 0.88045494343336E+00000, 0.16270183359703E-00002, 0.21327832839843E+00002
0.18270613500000E-00002, 0.86640526136211E+00000, 0.13032048744525E-00002, 0.19441482346304E+00002
0.18293142000000E-00002, 0.87526999101061E+00000, 0.25826777048622E-00002, 0.21878442046021E+00002
0.18315670500000E-00002, 0.88353837700726E+00000, 0.15473659188354E-00002, 0.24973314682709E+00002
0.18338199000000E-00002, 0.88574526303211E+00000, 0.23815024821216E-00002, 0.24056598064653E+00002
0.18360727500000E-00002, 0.88617838807327E+00000, 0.16339789543845E-00002, 0.25292606443381E+00002
0.18383256000000E-00002, 0.87994778080978E+00000, 0.47239949993511E-00003, 0.27718658721421E+00002
0.18405784500000E-00002, 0.89401017922486E+00000, 0.17001273152136E-00002, 0.48177527623774E+00002
0.18428313000000E-00002, 0.89984811489140E+00000, 0.10833435623853E-00002, 0.54868342320535E+00002
0.18450841500000E-00002, 0.89148868160939E+00000, 0.25199366392347E-00002, 0.39119185986566E+00002
0.18473370000000E-00002, 0.89643107219583E+00000, 0.14843470454989E-00002, 0.28724795294025E+00002
0.18495898500000E-00002, 0.89227199209423E+00000, 0.11536461040759E-00002, 0.27914048785255E+00002
0.18518427000000E-00002, 0.86907396711164E+00000, 0.29307145595043E-00002, 0.26120943684901E+00002
0.18540955500000E-00002, 0.86820374593275E+00000, 0.15262355987289E-00002, 0.24121869803265E+00002
0.18563484000000E-00002, 0.87814190837981E+00000, 0.27711226056409E-00002, 0.22386485911726E+00002
0.18586012500000E-00002, 0.87651765783182E+00000, 0.20954511263437E-00002, 0.19423267814448E+00002
0.18608541000000E-00002, 0.87644956896745E+00000, 0.24226850636097E-00002, 0.20886755730218E+00002
0.18631069500000E-00002, 0.88028206495214E+00000, 0.15936909082458E-00002, 0.22369344576285E+00002
0.18653598000000E-00002, 0.87295750387366E+00000, 0.17873428568865E-00002, 0.21362094947653E+00002
0.18676126500000E-00002, 0.86309580678748E+00000, 0.15028998967637E-00002, 0.20562278068753E+00002
0.18698655000000E-00002, 0.86925301854427E+00000, 0.10833190468370E-00002, 0.19700854665906E+00002
0.18721183500000E-00002, 0.87779765957125E+00000, 0.15458643187961E-00002, 0.20080903540280E+00002
0.18743712000000E-00002, 0.87351675279362E+00000, 0.21087636273007E-00002, 0.21276560794158E+00002
0.18766240500000E-00002, 0.88071368231788E+00000, 0.14824381257152E-00002, 0.20983373769796E+00002
0.18788769000000E-00002, 0.90618497591568E+00000, 0.11720902857531E-00002, 0.19945920406913E+00002
0.18811297500000E-00002, 0.90029709023876E+00000, 0.28772051417471E-00002, 0.18634336903913E+00002
0.18833826000000E-00002, 0.87765938127846E+00000, 0.30884075522714E-00002, 0.28011291726549E+00002
0.18856354500000E-00002, 0.85976547605656E+00000, 0.97008341886627E-00003, 0.25829919470647E+00002
0.18878883000000E-00002, 0.86601335247476E+00000, 0.16923424253425E-00002, 0.22338481974016E+00002
0.18901411500000E-00002, 0.87566839230503E+00000, 0.18331377753285E-00002, 0.21699397161224E+00002
0.18923940000000E-00002, 0.88544338532959E+00000, 0.16569477261188E-00002, 0.22933239360961E+00002
0.18946468500000E-00002, 0.90210619243179E+00000, 0.20033318290295E-00002, 0.20460201879090E+00002
0.18968997000000E-00002, 0.90345421181783E+00000, 0.93371213543028E-00003, 0.27063050887551E+00002
0.18991525500000E-00002, 0.88058228656676E+00000, 0.15265803056230E-00002, 0.28197983161696E+00002
0.19014054000000E-00002, 0.87197431896358E+00000, 0.43271810245772E-00003, 0.24907039145173E+00002
0.19036582500000E-00002, 0.87480190072493E+00000, 0.16492216901204E-00002, 0.24920517944928E+00002
0.19059111000000E-00002, 0.87881000823590E+00000, 0.10024030251811E-00002, 0.24753718500949E+00002
0.19081639500000E-00002, 0.89529616484799E+00000, 0.13993899457835E-00002, 0.23937320226903E+00002
0.19104168000000E-00002, 0.89590899818621E+00000, 0.24229707989342E-00003, 0.21902355437270E+00002
0.19126696500000E-00002, 0.88644087151017E+00000, 0.70511588325492E-00003, 0.20367545552885E+00002
0.19149225000000E-00002, 0.89430736702272E+00000, 0.44529920687239E-00003, 0.19764297810105E+00002
0.19171753500000E-00002, 0.90633739915215E+00000, 0.14283755370841E-00002, 0.19198656235621E+00002
0.19194282000000E-00002, 0.90438670702658E+00000, 0.15768033229903E-00002, 0.27296709701080E+00002
0.19216810500000E-00002, 0.89266542013743E+00000, 0.81881944294092E-00003, 0.31573550121512E+00002
0.19239339000000E-00002, 0.88745088472989E+00000, 0.10080707508085E-00002, 0.25677254909105E+00002
0.19261867500000E-00002, 0.89114094544861E+00000, 0.12697624653253E-00002, 0.24714508299719E+00002
0.19284396000000E-00002, 0.89002878997623E+00000, 0.99944628192448E-00003, 0.22188999117738E+00002
0.19306924500000E-00002, 0.89042943836689E+00000, 0.23742770080267E-00002, 0.20716082812447E+00002
0.19329453000000E-00002, 0.90082568746239E+00000, 0.71531648655683E-00003, 0.19657850462247E+00002
0.19351981500000E-00002, 0.89738559025604E+00000, 0.12874996175495E-00002, 0.20526932812291E+00002
0.19374510000000E-00002, 0.90035364832625E+00000, 0.10433454820507E-00002, 0.23389673109910E+00002
0.19397038500000E-00002, 0.90195118102399E+00000, 0.12579421847824E-00002, 0.19585510618939E+00002
0.19419567000000E-00002, 0.89149437607039E+00000, 0.15486916354847E-00002, 0.20334701577974E+00002
0.19442095500000E-00002, 0.87866537075225E+00000, 0.10819055729061E-00002, 0.20452378664048E+00002
0.19464624000000E-00002, 0.88494713650881E+00000, 0.12693419191842E-00002, 0.22444793046129E+00002
0.19487152500000E-00002, 0.91438358570641E+00000, 0.14200238008366E-00002, 0.23331286991045E+00002
0.19509681000000E-00002, 0.92241771589795E+00000, 0.22759420584062E-00002, 0.22973799605660E+00002
0.19532209500000E-00002, 0.89012691734110E+00000, 0.13175929365655E-00002, 0.18578297247186E+00002
0.19554738000000E-00002, 0.86754143537874E+00000, 0.73006422331037E-00003, 0.18969771864659E+00002
0.19577266500000E-00002, 0.91169893086465E+00000, 0.14096969856909E-00002, 0.18845643099823E+00002
0.19599795000000E-00002, 0.95614605077850E+00000, 0.89618884294097E-00003, 0.19868393341490E+00002
0.19622323500000E-00002, 0.94236503223598E+00000, 0.30274058094690E-00002, 0.22939223562271E+00002
0.19644852000000E-00002, 0.89041885877383E+00000, 0.48536024114149E-00003, 0.25239462095801E+00002
0.19667380500000E-00002, 0.87005746618795E+00000, 0.90716304796575E-00003, 0.17855114051609E+00002
0.19689909000000E-00002, 0.89264476391845E+00000, 0.12585630107232E-00002, 0.16945117963200E+00002
0.19712437500000E-00002, 0.91504894237400E+00000, 0.14549076862295E-00002, 0.19442894264056E+00002
0.19734966000000E-00002, 0.92652325898009E+00000, 0.14238682508246E-00002, 0.19267193613774E+00002
0.19757494500000E-00002, 0.94247823618914E+00000, 0.39851858127273E-00003, 0.19113016619577E+00002
0.19780023000000E-00002, 0.95841791711176E+00000, 0.26771511908081E-00002, 0.23319938028889E+00002
0.19802551500000E-00002, 0.96135418874558E+00000, 0.20856184259148E-00002, 0.25752054003891E+00002
0.19825080000000E-00002, 0.94468387283554E+00000, 0.95042665387495E-00003, 0.19107717781286E+00002
0.19847608500000E-00002, 0.93907290167732E+00000, 0.21733496362586E-00002, 0.21749313323376E+00002
0.19870137000000E-00002, 0.94613910691588E+00000, 0.17796924777243E-00002, 0.20653855022896E+00002
0.19892665500000E-00002, 0.94556562756936E+00000, 0.20040901568797E-00002, 0.19534972201943E+00002
0.19915194000000E-00002, 0.93614204487893E+00000, 0.15772488138541E-00002, 0.20849771079985E+00002
0.19937722500000E-00002, 0.94017282647028E+00000, 0.76888618268348E-00003, 0.20768912007125E+00002
0.19960251000000E-00002, 0.93989752450404E+00000, 0.10010098131486E-00002, 0.23793317804488E+00002
0.19982779500000E-00002, 0.93967020430416E+00000, 0.15421057787695E-00002, 0.22433000640105E+00002
0.20005308000000E-00002, 0.96850437588064E+00000, 0.16352023007645E-00002, 0.22894966751423E+00002
0.20027836500000E-00002, 0.99555656239148E+00000, 0.11819123486267E-00002, 0.21412143935884E+00002
0.20050365000000E-00002, 0.98270884888144E+00000, 0.16639156557179E-00002, 0.20173189415392E+00002
0.20072893500000E-00002, 0.94917508685207E+00000, 0.24147860417628E-00002, 0.23737862221897E+00002
0.20095422000000E-00002, 0.92525706215440E+00000, 0.19004657531279E-00002, 0.26381860652235E+00002
0.20117950500000E-00002, 0.94289984690184E+00000, 0.16023810428728E-00002, 0.21727792317143E+00002
0.20140479000000E-00002, 0.97762289366181E+00000, 0.15619284683254E-00002, 0.23916832363561E+00002
0.20163007500000E-00002, 0.98814470930151E+00000, 0.16854432598021E-00002, 0.25836483700006E+00002
0.20185536000000E-00002, 0.96656842683998E+00000, 0.30303547085870E-00002, 0.20779800412968E+00002
0.20208064500000E-00002, 0.96113727768015E+00000, 0.23599842513185E-00002, 0.20459926853360E+00002
0.20230593000000E-00002, 0.96080762749266E+00000, 0.14261855027973E-00002, 0.20954171968455E+00002
0.20253121500000E-00002, 0.97126807770892E+00000, 0.24086944006324E-00002, 0.19227364059883E+00002
0.20275650000000E-00002, 0.99087762828464E+00000, 0.16324894835967E-00002, 0.23927226131090E+00002
0.20298178500000E-00002, 0.10018876648037E+00001, 0.35748205955394E-00003, 0.22521068623184E+00002
0.20320707000000E-00002, 0.99313228579329E+00000, 0.18676571192780E-00002, 0.21968748468163E+00002
0.20343235500000E-00002, 0.97446946403871E+00000, 0.15195186105165E-00002, 0.19732053147743E+00002
0.20365764000000E-00002, 0.97693097739329E+00000, 0.27430461517095E-00002, 0.19148966468759E+00002
0.20388292500000E-00002, 0.98620025872557E+00000, 0.18570329945231E-00002, 0.19511687397524E+00002
0.20410821000000E-00002, 0.98473953070464E+00000, 0.13946857237286E-00002, 0.18893648870498E+00002
0.20433349500000E-00002, 0.97688108410663E+00000, 0.17184411584068E-00002, 0.20710653884634E+00002
0.20455878000000E-00002, 0.97084531065084E+00000, 0.22449895794780E-00002, 0.19919647810875E+00002
0.20478406500000E-00002, 0.97253218278354E+00000, 0.53210740968147E-00003, 0.19779103239700E+00002
0.20500935000000E-00002, 0.96240493526690E+00000, 0.12765894802663E-00002, 0.21374539466128E+00002
0.20523463500000E-00002, 0.95815474268462E+00000, 0.12498679246545E-00002, 0.18626843023277E+00002
0.20545992000000E-00002, 0.97046453378967E+00000, 0.24462155256412E-00002, 0.19762929878218E+00002
0.20568520500000E-00002, 0.98759145724696E+00000, 0.13959450020299E-00002, 0.22985208189559E+00002
0.20591049000000E-00002, 0.98127681431878E+00000, 0.14519070896389E-00002, 0.21937192611147E+00002
0.20613577500000E-00002, 0.96939984910028E+00000, 0.75939988113878E-00003, 0.20203456720169E+00002
0.20636106000000E-00002, 0.97299633735796E+00000, 0.11484084607928E-00002, 0.28423017869409E+00002
0.20658634500000E-00002, 0.96870948168055E+00000, 0.15842858131736E-00002, 0.27456046857322E+00002
0.20681163000000E-00002, 0.96459413091344E+00000, 0.12960879775025E-00002, 0.25975328413936E+00002
0.20703691500000E-00002, 0.96713106693075E+00000, 0.31686292643936E-00002, 0.25607042136172E+00002
0.20726220000000E-00002, 0.96794967082416E+00000, 0.26273235300962E-00002, 0.21958719650247E+00002
0.20748748500000E-00002, 0.96222985711401E+00000, 0.18466212410411E-00002, 0.23405570945637E+00002
0.20771277000000E-00002, 0.95890563514807E+00000, 0.28887351675633E-00002, 0.20095749559071E+00002
0.20793805500000E-00002, 0.96582916142372E+00000, 0.14338176985536E-00002, 0.19110246471951E+00002
0.20816334000000E-00002, 0.96981942143427E+00000, 0.11240819252118E-00002, 0.18484612382651E+00002
0.20838862500000E-00002, 0.95917834756958E+00000, 0.24928366878213E-00002, 0.17867687993404E+00002
0.20861391000000E-00002, 0.95724958463613E+00000, 0.23543243218749E-00002, 0.20234330540402E+00002
0.20883919500000E-00002, 0.97547429342878E+00000, 0.27887438528505E-00002, 0.24998394838369E+00002
0.20906448000000E-00002, 0.97261191947190E+00000, 0.14129886304194E-00002, 0.27282498247809E+00002
0.20928976500000E-00002, 0.96518815983038E+00000, 0.23958269317218E-00002, 0.25268675355787E+00002
0.20951505000000E-00002, 0.95474297831440E+00000, 0.12722991374400E-00002, 0.24557608206604E+00002
0.20974033500000E-00002, 0.95630939784880E+00000, 0.71814527220639E-00003, 0.26733229352406E+00002
0.20996562000000E-00002, 0.97597580921654E+00000, 0.21829630742799E-00002, 0.19477921184570E+00002
0.21019090500000E-00002, 0.97957913753973E+00000, 0.15702243392999E-00002, 0.26464614129292E+00002
0.21041619000000E-00002, 0.96150418055050E+00000, 0.19467782811949E-00002, 0.19778232578713E+00002
0.21064147500000E-00002, 0.94998741356835E+00000, 0.24209471770632E-00002, 0.17047753408268E+00002
0.21086676000000E-00002, 0.96350253847589E+00000, 0.23212646097003E-00002, 0.24318079801380E+00002
0.21109204500000E-00002, 0.97214343130809E+00000, 0.21296367424806E-00002, 0.17331634389257E+00002
0.21131733000000E-00002, 0.96820484526984E+00000, 0.27241723042227E-00002, 0.31902445749288E+00002
0.21154261500000E-00002, 0.97813679981197E+00000, 0.43084279402241E-00002, 0.18938437172536E+00002
0.21176790000000E-00002, 0.10047924656648E+00001, 0.17826223171441E-00002, 0.20829693760865E+00002
0.21199318500000E-00002, 0.10343632614640E+00001, 0.36622070579913E-00002, 0.22652175174112E+00002
0.21221847000000E-00002, 0.10404791944973E+00001, 0.35355619127579E-00002, 0.32190612196487E+00002
0.21244375500000E-00002, 0.10230547790612E+00001, 0.20925961138313E-00002, 0.29516458873794E+00002
0.21266904000000E-00002, 0.10041239245804E+00001, 0.16638255430165E-00002, 0.23140350245894E+00002
0.21289432500000E-00002, 0.98968768440841E+00000, 0.79815458093786E-00003, 0.20226481758898E+00002
0.21311961000000E-00002, 0.98117955160836E+00000, 0.13573435472113E-00002, 0.25869302758527E+00002
0.21334489500000E-00002, 0.97986848902268E+00000, 0.29346736003987E-00002, 0.28919367324315E+00002
0.21357018000000E-00002, 0.99035814098173E+00000, 0.67676392225232E-00003, 0.26657941006586E+00002
0.21379546500000E-00002, 0.99845986499195E+00000, 0.75510084325364E-00003, 0.30415152751731E+00002
0.21402075000000E-00002, 0.10024545670174E+00001, 0.17780154473516E-00002, 0.22388311279530E+00002
0.21424603500000E-00002, 0.99818594771349E+00000, 0.84071089194321E-00003, 0.22892983600308E+00002
0.21447132000000E-00002, 0.98598244356218E+00000, 0.35516042065855E-00002, 0.23873224075480E+00002
0.21469660500000E-00002, 0.97965004876311E+00000, 0.13086023321559E-00002, 0.23906070238151E+00002
0.21492189000000E-00002, 0.96727821974894E+00000, 0.19328160552530E-00002, 0.23507434026589E+00002
0.21514717500000E-00002, 0.95396203223559E+00000, 0.23845250426490E-00002, 0.21317718006701E+00002
0.21537246000000E-00002, 0.97163046652828E+00000, 0.11903787683595E-00002, 0.18058347244740E+00002
0.21559774500000E-00002, 0.10003385861359E+00001, 0.14220683913589E-00002, 0.21513923665767E+00002
0.21582303000000E-00002, 0.10018162919133E+00001, 0.78970703430505E-00003, 0.25324817940311E+00002
0.21604831500000E-00002, 0.98299151056390E+00000, 0.35432610596854E-00002, 0.27708222592674E+00002
0.21627360000000E-00002, 0.96708191006142E+00000, 0.18879926416349E-00002, 0.21045994519799E+00002
0.21649888500000E-00002, 0.96329423675280E+00000, 0.18758890568676E-00002, 0.21559079884066E+00002
0.21672417000000E-00002, 0.97835433694473E+00000, 0.15365249224462E-00002, 0.25649379194252E+00002
0.21694945500000E-00002, 0.97867995643830E+00000, 0.17916618406561E-00002, 0.21803234257848E+00002
0.21717474000000E-00002, 0.95670102857777E+00000, 0.19094723998829E-00002, 0.22034472965689E+00002
0.21740002500000E-00002, 0.94630118050495E+00000, 0.23370449396927E-00002, 0.19954068932194E+00002
0.21762531000000E-00002, 0.94122277638490E+00000, 0.57834893940503E-00003, 0.22239215175869E+00002
0.21785059500000E-00002, 0.93929704081679E+00000, 0.18729481694193E-00002, 0.39135593064347E+00002
0.21807588000000E-00002, 0.93873722243855E+00000, 0.75930165269269E-00003, 0.40373019126662E+00002
0.21830116500000E-00002, 0.94165346023653E+00000, 0.27032496188473E-00002, 0.29895542735435E+00002
0.21852645000000E-00002, 0.92066269689085E+00000, 0.33239543448057E-00002, 0.24328308346827E+00002
0.21875173500000E-00002, 0.89443449270394E+00000, 0.58227349480849E-00003, 0.20147865444598E+00002
0.21897702000000E-00002, 0.89112724196812E+00000, 0.87630346856485E-00003, 0.18118989793059E+00002
0.21920230500000E-00002, 0.90585709694528E+00000, 0.20250599682751E-00002, 0.17958268982288E+00002
0.21942759000000E-00002, 0.91664537714442E+00000, 0.10756522149260E-00002, 0.17752272819991E+00002
0.21965287500000E-00002, 0.90533634310526E+00000, 0.77787105323880E-00003, 0.17103921243318E+00002
0.21987816000000E-00002, 0.88950730694418E+00000, 0.20705742935243E-00002, 0.16049014809714E+00002
0.22010344500000E-00002, 0.88207693199988E+00000, 0.14062681275579E-00002, 0.16086892698079E+00002
0.22032873000000E-00002, 0.86967761990422E+00000, 0.15940472104414E-00002, 0.18729411610876E+00002
0.22055401500000E-00002, 0.86197768533003E+00000, 0.14397992637115E-00002, 0.30736708288760E+00002
0.22077930000000E-00002, 0.86112046627031E+00000, 0.19541740757890E-00002, 0.30160847968082E+00002
0.22100458500000E-00002, 0.85560551702994E+00000, 0.27495934578713E-00002, 0.23792884099067E+00002
0.22122987000000E-00002, 0.85458016663759E+00000, 0.15844021171513E-00002, 0.23954835762098E+00002
0.22145515500000E-00002, 0.86115243340937E+00000, 0.55127047134523E-00003, 0.15468116796907E+00002
0.22168044000000E-00002, 0.86694075123878E+00000, 0.12039773077500E-00002, 0.16292502381543E+00002
0.22190572500000E-00002, 0.88675035610580E+00000, 0.21896694530533E-00002, 0.19257967532472E+00002
0.22213101000000E-00002, 0.90153317248314E+00000, 0.16332283783222E-00002, 0.20433673777066E+00002
0.22235629500000E-00002, 0.89350909488580E+00000, 0.48677706789332E-00003, 0.20892949691390E+00002
0.22258158000000E-00002, 0.87891230363594E+00000, 0.28631845550408E-00002, 0.22865591654185E+00002
0.22280686500000E-00002, 0.86277627799977E+00000, 0.15342101776564E-00002, 0.21781411997130E+00002
0.22303215000000E-00002, 0.86141165364046E+00000, 0.18132280446990E-00002, 0.25021016980787E+00002
0.22325743500000E-00002, 0.88243594754288E+00000, 0.20976375506202E-00002, 0.24818073998984E+00002
0.22348272000000E-00002, 0.90795523299439E+00000, 0.19504856397337E-00002, 0.21369252933463E+00002
0.22370800500000E-00002, 0.91262438690123E+00000, 0.27124870211553E-00002, 0.20630073744630E+00002
0.22393329000000E-00002, 0.88792137403939E+00000, 0.39170816594991E-00002, 0.20158777197480E+00002
0.22415857500000E-00002, 0.86664399109037E+00000, 0.15462840586306E-00002, 0.25059605429341E+00002
0.22438386000000E-00002, 0.86626611857119E+00000, 0.18892086560070E-00002, 0.24658400892863E+00002
0.22460914500000E-00002, 0.85865701264895E+00000, 0.10991275788953E-00002, 0.21154846021968E+00002
0.22483443000000E-00002, 0.84543536088725E+00000, 0.23327768558057E-00002, 0.18510804959060E+00002
0.22505971500000E-00002, 0.85212199176767E+00000, 0.17538533999258E-00002, 0.21006970320962E+00002
0.22528500000000E-00002, 0.85962237659808E+00000, 0.17353431131560E-00002, 0.21397759007392E+00002


==> data/Turbine_Results/cp_plots/Turbine_WallVel_BC_Wall_Stator1.csv <==
Time,MeanVel,MinVel,MaxVel
0.00000000000000E+00000, 0.58742977360109E+00000, 0.12606543951907E-00002, 0.29133222815093E+00002
0.22528500000000E-00005, 0.61335030366250E+00000, 0.12720939740126E-00002, 0.24508774130833E+00002
0.45057000000000E-00005, 0.63021660851102E+00000, 0.15390800018199E-00002, 0.51481883290999E+00002
0.67585500000000E-00005, 0.64337337061260E+00000, 0.18332264297335E-00002, 0.51769487823402E+00002
0.90114000000000E-00005, 0.64895615230626E+00000, 0.37065565360566E-00003, 0.54098373052582E+00002
0.11264250000000E-00004, 0.65930509580473E+00000, 0.22075945144808E-00003, 0.49410808406648E+00002
0.13517100000000E-00004, 0.67802782702632E+00000, 0.46026095929531E-00003, 0.69824338462749E+00002
0.15769950000000E-00004, 0.67576243021457E+00000, 0.17242369743419E-00002, 0.40004717766834E+00002
0.18022800000000E-00004, 0.65160092978297E+00000, 0.32087017121269E-00003, 0.43172971203422E+00002
0.20275650000000E-00004, 0.61653696529195E+00000, 0.36016480492417E-00003, 0.34655186097534E+00002
0.22528500000000E-00004, 0.61558419053072E+00000, 0.13572622390429E-00002, 0.36829791937416E+00002
0.24781350000000E-00004, 0.60188314057771E+00000, 0.87529271717840E-00003, 0.35692941502661E+00002
0.27034200000000E-00004, 0.56873532917378E+00000, 0.12129088484752E-00002, 0.35308395632873E+00002
0.29287050000000E-00004, 0.55419011661921E+00000, 0.33346016687174E-00003, 0.27198045440431E+00002
0.31539900000000E-00004, 0.54398880476137E+00000, 0.18504584098199E-00002, 0.42202068614570E+00002
0.33792750000000E-00004, 0.53326562813659E+00000, 0.14891662623176E-00002, 0.59764296572056E+00002
0.36045600000000E-00004, 0.52947638482431E+00000, 0.77470096532406E-00003, 0.59025584317134E+00002
0.38298450000000E-00004, 0.56399680817386E+00000, 0.13755129118880E-00002, 0.78056454546763E+00002
0.40551300000000E-00004, 0.59399854801616E+00000, 0.60058726095734E-00003, 0.43267332796726E+00002
0.42804150000000E-00004, 0.61440601500658E+00000, 0.15821246583176E-00002, 0.49864781869290E+00002
0.45057000000000E-00004, 0.61239030884961E+00000, 0.19450998941298E-00002, 0.47610834500209E+00002
0.47309850000000E-00004, 0.59885697331709E+00000, 0.68979567852875E-00003, 0.49748563091973E+00002
0.49562700000000E-00004, 0.58556082591197E+00000, 0.83169568996887E-00003, 0.46075592388945E+00002
0.51815550000000E-00004, 0.58800933049573E+00000, 0.61118994227326E-00003, 0.40257568187853E+00002
0.54068400000000E-00004, 0.60772085372158E+00000, 0.56448576574348E-00003, 0.34898122576019E+00002
0.56321250000000E-00004, 0.65252713252410E+00000, 0.15427011645366E-00002, 0.33419402748073E+00002
0.58574100000000E-00004, 0.67555007938845E+00000, 0.77356181707177E-00003, 0.69502166008574E+00002
0.60826950000000E-00004, 0.69330931364449E+00000, 0.17245549479662E-00002, 0.44355353821092E+00002
0.63079800000000E-00004, 0.69565055774573E+00000, 0.10000507951740E-00002, 0.61346009023738E+00002
0.65332650000000E-00004, 0.67927884367740E+00000, 0.12520027180870E-00002, 0.51591814824785E+00002
0.67585500000000E-00004, 0.65423184526771E+00000, 0.13100972209573E-00002, 0.42813059607128E+00002
0.69838350000000E-00004, 0.67550963135477E+00000, 0.14497448506457E-00002, 0.41682708580536E+00002
0.72091200000000E-00004, 0.73843515442311E+00000, 0.96418013825982E-00003, 0.68336902122302E+00002
0.74344050000000E-00004, 0.80294603459485E+00000, 0.55409416455884E-00003, 0.68025613097392E+00002
0.76596900000000E-00004, 0.82975940289537E+00000, 0.98411589237317E-00003, 0.10332347288742E+00003
0.78849750000000E-00004, 0.82610877021271E+00000, 0.53751016673854E-00003, 0.10187380724823E+00003
0.81102600000000E-00004, 0.78162069870054E+00000, 0.84864149985814E-00003, 0.90409369830183E+00002
0.83355450000000E-00004, 0.74123464387212E+00000, 0.94695607825902E-00003, 0.87239678010358E+00002
0.85608300000000E-00004, 0.70827405292050E+00000, 0.94472911910569E-00003, 0.78399207271235E+00002
0.87861150000000E-00004, 0.70174522844607E+00000, 0.79060045737177E-00003, 0.54583755551110E+00002
0.90114000000000E-00004, 0.71203546068866E+00000, 0.19552275065234E-00002, 0.54979703658973E+00002
0.92366850000000E-00004, 0.71964897472871E+00000, 0.10620687535242E-00002, 0.54476256322665E+00002
0.94619700000000E-00004, 0.72344236775885E+00000, 0.18306807731708E-00002, 0.58427945276323E+00002
0.96872550000000E-00004, 0.70472032222684E+00000, 0.22285552096711E-00003, 0.50636405422595E+00002
0.99125400000000E-00004, 0.69295770623097E+00000, 0.76466022343634E-00003, 0.56225086741418E+00002
0.10137825000000E-00003, 0.67453747021596E+00000, 0.13635837844749E-00002, 0.40977249183378E+00002
0.10363110000000E-00003, 0.67357175756712E+00000, 0.12097675757641E-00002, 0.46033652961132E+00002
0.10588395000000E-00003, 0.70369274794343E+00000, 0.30343841705182E-00003, 0.55354787920760E+00002
0.10813680000000E-00003, 0.70814566718347E+00000, 0.15903728384743E-00002, 0.75972692983265E+00002
0.11038965000000E-00003, 0.69110235831352E+00000, 0.70124177887063E-00003, 0.86254669652070E+00002
0.11264250000000E-00003, 0.64395846676842E+00000, 0.11369255383036E-00002, 0.71436311087714E+00002
0.11489535000000E-00003, 0.59883807726077E+00000, 0.97475075849455E-00003, 0.72296613969652E+00002
0.11714820000000E-00003, 0.59143508990757E+00000, 0.24341408127016E-00002, 0.57615763511924E+00002
0.11940105000000E-00003, 0.63096562145275E+00000, 0.13965996189071E-00002, 0.52875416247778E+00002
0.12165390000000E-00003, 0.65178832131527E+00000, 0.63509970096796E-00003, 0.45006401493852E+00002
0.12390675000000E-00003, 0.64740774510535E+00000, 0.14913764629566E-00002, 0.43697687875682E+00002
0.12615960000000E-00003, 0.61611455245253E+00000, 0.22681122334293E-00002, 0.54905016311482E+00002
0.12841245000000E-00003, 0.60019227587414E+00000, 0.16367899842790E-00002, 0.60718364733601E+00002
0.13066530000000E-00003, 0.59782889621455E+00000, 0.11888452928514E-00002, 0.60200503571701E+00002
0.13291815000000E-00003, 0.60399691895120E+00000, 0.33096548265214E-00003, 0.59561624706832E+00002
0.13517100000000E-00003, 0.60335916403061E+00000, 0.13335714514487E-00002, 0.52677566569362E+00002
0.13742385000000E-00003, 0.58895058257277E+00000, 0.15535362951454E-00002, 0.55228628293536E+00002
0.13967670000000E-00003, 0.56415939491483E+00000, 0.46501937975446E-00003, 0.74683386446965E+00002
0.14192955000000E-00003, 0.53412693864431E+00000, 0.57858809241810E-00003, 0.64372583028692E+00002
0.14418240000000E-00003, 0.51085625440464E+00000, 0.85900353738739E-00003, 0.44869926278213E+00002
0.14643525000000E-00003, 0.49402391425518E+00000, 0.10040874805221E-00002, 0.41767880770740E+00002
0.14868810000000E-00003, 0.49388698437821E+00000, 0.12018158931391E-00002, 0.38925789001732E+00002
0.15094095000000E-00003, 0.50566708625480E+00000, 0.76984542968421E-00003, 0.37300453709273E+00002
0.15319380000000E-00003, 0.51899984526324E+00000, 0.18153917146630E-00002, 0.39606677517914E+00002
0.15544665000000E-00003, 0.54727852714903E+00000, 0.15457902608223E-00002, 0.38832588268020E+00002
0.15769950000000E-00003, 0.56060733585208E+00000, 0.22183158526317E-00002, 0.52974909409062E+00002
0.15995235000000E-00003, 0.54752043983340E+00000, 0.79320247918750E-00003, 0.46166210973391E+00002
0.16220520000000E-00003, 0.50754253960200E+00000, 0.13439763926306E-00002, 0.60113438924955E+00002
0.16445805000000E-00003, 0.48169483616701E+00000, 0.94881453035388E-00003, 0.46165865704835E+00002
0.16671090000000E-00003, 0.48373825101962E+00000, 0.13717568954465E-00002, 0.41652222202006E+00002
0.16896375000000E-00003, 0.50545014016338E+00000, 0.10221986471376E-00002, 0.68077675936848E+00002
0.17121660000000E-00003, 0.53893209642787E+00000, 0.82288000957473E-00003, 0.92002361773686E+00002
0.17346945000000E-00003, 0.55944675763878E+00000, 0.15437023939716E-00002, 0.85708796252283E+00002
0.17572230000000E-00003, 0.56997951825493E+00000, 0.13832004027687E-00002, 0.10025678943845E+00003
0.17797515000000E-00003, 0.55191662959199E+00000, 0.17245271746462E-00002, 0.12057467795131E+00003
0.18022800000000E-00003, 0.53673870798494E+00000, 0.71789795321117E-00003, 0.90384050882379E+00002
0.18248085000000E-00003, 0.53858901967072E+00000, 0.10549357510289E-00002, 0.79789429928594E+00002
0.18473370000000E-00003, 0.55147728264170E+00000, 0.19621173479702E-00002, 0.78962611025100E+00002
0.18698655000000E-00003, 0.57280515316475E+00000, 0.13905430893311E-00002, 0.60871809395661E+00002
0.18923940000000E-00003, 0.59308874591415E+00000, 0.61652502459789E-00003, 0.45482793259732E+00002
0.19149225000000E-00003, 0.59510819495945E+00000, 0.26192653319585E-00002, 0.43392749951149E+00002
0.19374510000000E-00003, 0.58733612998413E+00000, 0.44247041190170E-00003, 0.49765125233377E+00002
0.19599795000000E-00003, 0.56721901962749E+00000, 0.15586282511276E-00002, 0.54427595534065E+00002
0.19825080000000E-00003, 0.54756800857566E+00000, 0.15986924135437E-00002, 0.50109970887017E+00002
0.20050365000000E-00003, 0.53229856216789E+00000, 0.12034487467143E-00002, 0.53265895135400E+00002
0.20275650000000E-00003, 0.52672713255496E+00000, 0.84659886868673E-00003, 0.52358492638460E+00002
0.20500935000000E-00003, 0.52508934407161E+00000, 0.13380374235985E-00002, 0.51266810161294E+00002
0.20726220000000E-00003, 0.53394475491461E+00000, 0.17886675126427E-00002, 0.69100742380864E+00002
0.20951505000000E-00003, 0.54152330563180E+00000, 0.13669872625349E-00002, 0.13037926855717E+00003
0.21176790000000E-00003, 0.52682895187211E+00000, 0.48804861028387E-00003, 0.71196304830418E+00002
0.21402075000000E-00003, 0.52256281128987E+00000, 0.19849500638269E-00002, 0.45204537723138E+00002
0.21627360000000E-00003, 0.52824237691261E+00000, 0.11878503931999E-00002, 0.33268317072031E+00002
0.21852645000000E-00003, 0.51639206631828E+00000, 0.97626186612368E-00003, 0.28688950486610E+00002
0.22077930000000E-00003, 0.51118117750606E+00000, 0.11879467596255E-00002, 0.34963572388548E+00002
0.22303215000000E-00003, 0.51470447406998E+00000, 0.18398534158153E-00002, 0.36463457238062E+00002
0.22528500000000E-00003, 0.51849809549275E+00000, 0.14198594901834E-00002, 0.33733199987688E+00002
0.22753785000000E-00003, 0.52954260960676E+00000, 0.13044146547407E-00002, 0.35602324094258E+00002
0.22979070000000E-00003, 0.52583473117453E+00000, 0.16323857343663E-00003, 0.33192207507654E+00002
0.23204355000000E-00003, 0.51801000927155E+00000, 0.92260374216352E-00003, 0.51314551394897E+00002
0.23429640000000E-00003, 0.50827178586311E+00000, 0.13262348404728E-00002, 0.67557128608504E+00002
0.23654925000000E-00003, 0.50176573979726E+00000, 0.17177308333280E-00003, 0.70526792296359E+00002
0.23880210000000E-00003, 0.50058555685394E+00000, 0.18200416267249E-00002, 0.65164911642451E+00002
0.24105495000000E-00003, 0.49700308385839E+00000, 0.11723216855966E-00002, 0.43196785569067E+00002
0.24330780000000E-00003, 0.48900668951307E+00000, 0.12250862564910E-00002, 0.44799888557448E+00002
0.24556065000000E-00003, 0.48042036284157E+00000, 0.15590556532081E-00002, 0.57333495895409E+00002
0.24781350000000E-00003, 0.47467490759550E+00000, 0.90935149220365E-00003, 0.85697122774517E+00002
0.25006635000000E-00003, 0.47862878461618E+00000, 0.15863634814339E-00002, 0.92836546085614E+00002
0.25231920000000E-00003, 0.48929078038622E+00000, 0.83750031498371E-00003, 0.69616277234194E+00002
0.25457205000000E-00003, 0.49485501860127E+00000, 0.14533382850949E-00002, 0.40539495539453E+00002
0.25682490000000E-00003, 0.49741532729125E+00000, 0.11156170334376E-00002, 0.42243415102607E+00002
0.25907775000000E-00003, 0.50336310742621E+00000, 0.10138452717041E-00002, 0.50763787057781E+00002
0.26133060000000E-00003, 0.50730746356254E+00000, 0.10011949370682E-00002, 0.56343294404498E+00002
0.26358345000000E-00003, 0.50270530610291E+00000, 0.23491355306414E-00002, 0.63501827752969E+00002
0.26583630000000E-00003, 0.49256270528478E+00000, 0.29404577255480E-00003, 0.55356914826781E+00002
0.26808915000000E-00003, 0.49131529668248E+00000, 0.10363421122279E-00002, 0.47419816791721E+00002
0.27034200000000E-00003, 0.48829978886104E+00000, 0.66132950677696E-00003, 0.49924293379822E+00002
0.27259485000000E-00003, 0.47968455657933E+00000, 0.17654104699205E-00002, 0.50771102405057E+00002
0.27484770000000E-00003, 0.47749457018409E+00000, 0.84263544117590E-00003, 0.46797197920150E+00002
0.27710055000000E-00003, 0.47094606466614E+00000, 0.11557925338207E-00002, 0.54248747146114E+00002
0.27935340000000E-00003, 0.45505915923054E+00000, 0.11009597117207E-00002, 0.61304791808745E+00002
0.28160625000000E-00003, 0.44209237706804E+00000, 0.22962058362114E-00002, 0.61444326471581E+00002
0.28385910000000E-00003, 0.43240065417804E+00000, 0.44372033033207E-00003, 0.50618004973839E+00002
0.28611195000000E-00003, 0.42511273292512E+00000, 0.10357686179502E-00002, 0.61211160363158E+00002
0.28836480000000E-00003, 0.41617285234047E+00000, 0.16300113143722E-00002, 0.41660587468997E+00002
0.29061765000000E-00003, 0.40407318217794E+00000, 0.12307086493443E-00002, 0.42019536658614E+00002
0.29287050000000E-00003, 0.40145497289581E+00000, 0.42756353951171E-00003, 0.30871530967996E+00002
0.29512335000000E-00003, 0.40602112942041E+00000, 0.11908704931759E-00002, 0.25004383540128E+00002
0.29737620000000E-00003, 0.39801044760529E+00000, 0.24567132178465E-00002, 0.27485580665512E+00002
0.29962905000000E-00003, 0.39366278749508E+00000, 0.15190732800300E-00002, 0.23716742650521E+00002
0.30188190000000E-00003, 0.38750522473784E+00000, 0.84012878746427E-00003, 0.20728867761057E+00002
0.30413475000000E-00003, 0.39096247388650E+00000, 0.83812012627336E-00003, 0.36941614351015E+00002
0.30638760000000E-00003, 0.40698775918554E+00000, 0.68942523602512E-00003, 0.47247486954747E+00002
0.30864045000000E-00003, 0.41714494386121E+00000, 0.36338733624758E-00003, 0.48206333342808E+00002
0.31089330000000E-00003, 0.42297141534758E+00000, 0.10264772478565E-00002, 0.42339855585997E+00002
0.31314615000000E-00003, 0.43216521106472E+00000, 0.84521509515398E-00003, 0.38769171986031E+00002
0.31539900000000E-00003, 0.41818819243950E+00000, 0.63386510624300E-00003, 0.45790040939343E+00002
0.31765185000000E-00003, 0.40646500258341E+00000, 0.80547257508164E-00003, 0.29740754685334E+00002
0.31990470000000E-00003, 0.41987505240243E+00000, 0.37067469998798E-00003, 0.27572753647631E+00002
0.32215755000000E-00003, 0.43073192923366E+00000, 0.58047179571316E-00003, 0.39058088213443E+00002
0.32441040000000E-00003, 0.43013484712834E+00000, 0.96427368717146E-00003, 0.42348268196248E+00002
0.32666325000000E-00003, 0.41777431415681E+00000, 0.55414128487916E-00003, 0.43965031956011E+00002
0.32891610000000E-00003, 0.42488401169538E+00000, 0.11776931928164E-00002, 0.33742191643639E+00002
0.33116895000000E-00003, 0.43857970526926E+00000, 0.45901783881839E-00003, 0.31038171871860E+00002
0.33342180000000E-00003, 0.41849152530242E+00000, 0.16782554658848E-00002, 0.29318283474587E+00002
0.33567465000000E-00003, 0.38745713961507E+00000, 0.28988468681838E-00003, 0.25288928564681E+00002
0.33792750000000E-00003, 0.36935653679545E+00000, 0.17913056063082E-00002, 0.30037307022525E+00002
0.34018035000000E-00003, 0.38477626138644E+00000, 0.11933608450404E-00002, 0.27365251232041E+00002
0.34243320000000E-00003, 0.41004227114507E+00000, 0.16339856189079E-00002, 0.23826284045541E+00002
0.34468605000000E-00003, 0.42522530594702E+00000, 0.19306742304034E-00002, 0.20588317624829E+00002
0.34693890000000E-00003, 0.42813366044911E+00000, 0.10319247334913E-00002, 0.24776605303527E+00002
0.34919175000000E-00003, 0.42444763644853E+00000, 0.10809685334459E-00002, 0.21555531038990E+00002
0.35144460000000E-00003, 0.42535790312540E+00000, 0.21571349024873E-00002, 0.18338657301455E+00002
0.35369745000000E-00003, 0.41424290168040E+00000, 0.16118075565988E-00002, 0.25626844122398E+00002
0.35595030000000E-00003, 0.38690260888034E+00000, 0.84222500269390E-00003, 0.26642814538355E+00002
0.35820315000000E-00003, 0.37499299186626E+00000, 0.13665116822896E-00003, 0.21527070291883E+00002
0.36045600000000E-00003, 0.37981316906421E+00000, 0.67402454573168E-00003, 0.19758362116400E+00002
0.36270885000000E-00003, 0.38469624424673E+00000, 0.85017010737952E-00003, 0.15342857531808E+00002
0.36496170000000E-00003, 0.39128313656701E+00000, 0.79281441690271E-00003, 0.15609549876274E+00002
0.36721455000000E-00003, 0.38975724199260E+00000, 0.22655506019665E-00002, 0.19746681595731E+00002
0.36946740000000E-00003, 0.39297222339464E+00000, 0.16671995570690E-00002, 0.21799389025334E+00002
0.37172025000000E-00003, 0.40696490291084E+00000, 0.60412564158045E-00003, 0.18989594336536E+00002
0.37397310000000E-00003, 0.40645510792329E+00000, 0.19911763974979E-00002, 0.16676528677542E+00002
0.37622595000000E-00003, 0.39321613720844E+00000, 0.21148024216110E-00002, 0.15559712462645E+00002
0.37847880000000E-00003, 0.38458895185808E+00000, 0.11373090381902E-00002, 0.15042599902711E+00002
0.38073165000000E-00003, 0.38874415042747E+00000, 0.33421822161488E-00002, 0.20296733324830E+00002
0.38298450000000E-00003, 0.39604882023144E+00000, 0.44425537840459E-00003, 0.25705850869399E+00002
0.38523735000000E-00003, 0.39380454886985E+00000, 0.10442350144759E-00002, 0.27244747358813E+00002
0.38749020000000E-00003, 0.41096784917558E+00000, 0.52905058621268E-00003, 0.29760777654754E+00002
0.38974305000000E-00003, 0.44038561677934E+00000, 0.69605525408882E-00003, 0.31958529004448E+00002
0.39199590000000E-00003, 0.44425368086847E+00000, 0.58898480368245E-00003, 0.22038441284466E+00002
0.39424875000000E-00003, 0.44190321838190E+00000, 0.82968425676005E-00003, 0.20844985758089E+00002
0.39650160000000E-00003, 0.45022119531361E+00000, 0.16604610427989E-00002, 0.16538783169752E+00002
0.39875445000000E-00003, 0.46398065680542E+00000, 0.94350366000554E-00003, 0.16917984702171E+00002
0.40100730000000E-00003, 0.47387853061019E+00000, 0.12155006094516E-00002, 0.14495717210488E+00002
0.40326015000000E-00003, 0.47434033042388E+00000, 0.37018661849621E-00003, 0.13545266241257E+00002
0.40551300000000E-00003, 0.46484923774080E+00000, 0.10645066159645E-00002, 0.15871136814280E+00002
0.40776585000000E-00003, 0.46413705748631E+00000, 0.74939575729262E-00003, 0.26165249901064E+00002
0.41001870000000E-00003, 0.47408773441116E+00000, 0.73953512169517E-00003, 0.25033506143590E+00002
0.41227155000000E-00003, 0.49678057521727E+00000, 0.16220690607158E-00002, 0.33757829112460E+00002
0.41452440000000E-00003, 0.51568870087190E+00000, 0.10812433787810E-00002, 0.38108457041664E+00002
0.41677725000000E-00003, 0.52208801535566E+00000, 0.94474490647968E-00003, 0.30488268810803E+00002
0.41903010000000E-00003, 0.52705687057676E+00000, 0.68458034324867E-00003, 0.28983880561442E+00002
0.42128295000000E-00003, 0.53740427515222E+00000, 0.29184123386903E-00003, 0.29466561551454E+00002
0.42353580000000E-00003, 0.54546634204039E+00000, 0.16359796710849E-00002, 0.26988695589298E+00002
0.42578865000000E-00003, 0.55110488054463E+00000, 0.13295221484634E-00002, 0.24505495964973E+00002
0.42804150000000E-00003, 0.56372293446632E+00000, 0.11811848954743E-00002, 0.20850913257612E+00002
0.43029435000000E-00003, 0.58821974843712E+00000, 0.72261781890220E-00003, 0.16311586728289E+00002
0.43254720000000E-00003, 0.61136311225007E+00000, 0.61795614031933E-00003, 0.14953437561010E+00002
0.43480005000000E-00003, 0.61621886959635E+00000, 0.50536428017039E-00003, 0.16032682227962E+00002
0.43705290000000E-00003, 0.61129150269218E+00000, 0.73125379266735E-00003, 0.17336575998106E+00002
0.43930575000000E-00003, 0.62786023227129E+00000, 0.10604285888688E-00002, 0.18733518316596E+00002
0.44155860000000E-00003, 0.64336804805525E+00000, 0.43723671748164E-00003, 0.30961239939042E+00002
0.44381145000000E-00003, 0.66234282786029E+00000, 0.17347801931702E-00002, 0.37516837850251E+00002
0.44606430000000E-00003, 0.67571810681130E+00000, 0.70355852932924E-00003, 0.39409286266094E+00002
0.44831715000000E-00003, 0.68394327328200E+00000, 0.13622497721025E-00002, 0.33871915812319E+00002
0.45057000000000E-00003, 0.68469423480082E+00000, 0.75788011236400E-00003, 0.32448783239457E+00002
0.45282285000000E-00003, 0.69679569373077E+00000, 0.95928821392069E-00003, 0.30544293391527E+00002
0.45507570000000E-00003, 0.70217790021683E+00000, 0.69017763823595E-00003, 0.29382503593036E+00002
0.45732855000000E-00003, 0.67444120165791E+00000, 0.82473231337616E-00003, 0.33617991380937E+00002
0.45958140000000E-00003, 0.68486685627987E+00000, 0.73395543962907E-00003, 0.29583304042247E+00002
0.46183425000000E-00003, 0.70771089526724E+00000, 0.10542890960131E-00002, 0.36585411317211E+00002
0.46408710000000E-00003, 0.71062296937832E+00000, 0.47436563652626E-00003, 0.33987675728894E+00002
0.46633995000000E-00003, 0.72080792806292E+00000, 0.14146432315662E-00002, 0.40143418912246E+00002
0.46859280000000E-00003, 0.71620461192178E+00000, 0.73247895668898E-00003, 0.36648613469077E+00002
0.47084565000000E-00003, 0.70033058807481E+00000, 0.90025835048333E-00003, 0.43481679869723E+00002
0.47309850000000E-00003, 0.69634037894348E+00000, 0.14743972390133E-00003, 0.44330400414987E+00002
0.47535135000000E-00003, 0.70795002718380E+00000, 0.79535045540222E-00003, 0.53743409362012E+00002
0.47760420000000E-00003, 0.73770597785366E+00000, 0.49352013529539E-00003, 0.59677150226710E+00002
0.47985705000000E-00003, 0.74433892178535E+00000, 0.82833038237545E-00003, 0.48275485433126E+00002
0.48210990000000E-00003, 0.71089834645954E+00000, 0.96270570891556E-00003, 0.67425765829391E+00002
0.48436275000000E-00003, 0.67719961065836E+00000, 0.15321318412902E-00002, 0.64784841039087E+00002
0.48661560000000E-00003, 0.64850957842754E+00000, 0.11789626558700E-00002, 0.43820601382423E+00002
0.48886845000000E-00003, 0.65318513720194E+00000, 0.11147641516309E-00002, 0.36774492238852E+00002
0.49112130000000E-00003, 0.65150836788552E+00000, 0.12298467348136E-00002, 0.39125566844837E+00002
0.49337415000000E-00003, 0.64459222615243E+00000, 0.10962445060050E-00002, 0.34001093166947E+00002
0.49562700000000E-00003, 0.64136931178090E+00000, 0.11475408517966E-00002, 0.37369638764750E+00002
0.49787985000000E-00003, 0.62449834281211E+00000, 0.11737447100677E-00002, 0.55128157773842E+00002
0.50013270000000E-00003, 0.62141949469717E+00000, 0.10346239560780E-00002, 0.49039739939438E+00002
0.50238555000000E-00003, 0.61677402599830E+00000, 0.12438600607233E-00002, 0.38545663477074E+00002
0.50463840000000E-00003, 0.62184981954848E+00000, 0.16361646382807E-00002, 0.30433484702995E+00002
0.50689125000000E-00003, 0.63145970696603E+00000, 0.45409034306645E-00003, 0.30304162119246E+00002
0.50914410000000E-00003, 0.62913965468246E+00000, 0.61468722308857E-00003, 0.29345386443147E+00002
0.51139695000000E-00003, 0.61443121482939E+00000, 0.84622508802963E-00003, 0.26319436551863E+00002
0.51364980000000E-00003, 0.59163744233159E+00000, 0.15062561048732E-00002, 0.31748743313864E+00002
0.51590265000000E-00003, 0.55254880455011E+00000, 0.67413765950501E-00003, 0.31540942956114E+00002
0.51815550000000E-00003, 0.55039955517098E+00000, 0.86276598866614E-00003, 0.26981932401096E+00002
0.52040835000000E-00003, 0.56468416137596E+00000, 0.10809635649580E-00002, 0.32049626064055E+00002
0.52266120000000E-00003, 0.58775940511902E+00000, 0.12171026989181E-00002, 0.34980223368875E+00002
0.52491405000000E-00003, 0.60077478497131E+00000, 0.54268568059799E-00003, 0.33241630594954E+00002
0.52716690000000E-00003, 0.59402297641404E+00000, 0.11079193984720E-00002, 0.30962648930774E+00002
0.52941975000000E-00003, 0.57371188989530E+00000, 0.10708410130887E-00002, 0.36335946672067E+00002
0.53167260000000E-00003, 0.53637740907567E+00000, 0.53228310482118E-00003, 0.35200117087092E+00002
0.53392545000000E-00003, 0.49567897966745E+00000, 0.60296333063791E-00003, 0.45400528025741E+00002
0.53617830000000E-00003, 0.50540024733508E+00000, 0.46462669191372E-00003, 0.44955826828179E+00002
0.53843115000000E-00003, 0.54511902507642E+00000, 0.63036579042199E-00003, 0.69165573793267E+00002
0.54068400000000E-00003, 0.60564236752231E+00000, 0.34537087116723E-00003, 0.75136827301558E+00002
0.54293685000000E-00003, 0.64681611057597E+00000, 0.82939067501943E-00003, 0.74752911008915E+00002
0.54518970000000E-00003, 0.64674223300581E+00000, 0.60929684654282E-00003, 0.82755182068090E+00002
0.54744255000000E-00003, 0.61370275977090E+00000, 0.12217725794779E-00002, 0.83407435705857E+00002
0.54969540000000E-00003, 0.58210294709194E+00000, 0.94778505529954E-00003, 0.64070268894746E+00002
0.55194825000000E-00003, 0.57334618011569E+00000, 0.50201163149327E-00003, 0.50560228643091E+00002
0.55420110000000E-00003, 0.58485383490307E+00000, 0.37642998243630E-00003, 0.47670335359216E+00002
0.55645395000000E-00003, 0.59798607319249E+00000, 0.74290939411155E-00003, 0.43286298872729E+00002
0.55870680000000E-00003, 0.62772410080354E+00000, 0.68444258552379E-00003, 0.47463455421291E+00002
0.56095965000000E-00003, 0.67834109130027E+00000, 0.16695297784475E-00002, 0.60788776375224E+00002
0.56321250000000E-00003, 0.70227419348475E+00000, 0.99245196528054E-00003, 0.58121509764990E+00002
0.56546535000000E-00003, 0.68029365478408E+00000, 0.43613999934154E-00003, 0.54916731893073E+00002
0.56771820000000E-00003, 0.64618758216570E+00000, 0.14216681880348E-00002, 0.65068733831890E+00002
0.56997105000000E-00003, 0.58682478004159E+00000, 0.70132658326168E-00003, 0.61007349153317E+00002
0.57222390000000E-00003, 0.55086747919873E+00000, 0.48782179037511E-00003, 0.59463559744831E+00002
0.57447675000000E-00003, 0.59455299440948E+00000, 0.12763409908510E-00002, 0.61123456228903E+00002
0.57672960000000E-00003, 0.66941542391645E+00000, 0.64911134099072E-00003, 0.78086211511423E+00002
0.57898245000000E-00003, 0.73621107661603E+00000, 0.75884358742311E-00003, 0.75722046413971E+00002
0.58123530000000E-00003, 0.75025748926578E+00000, 0.10975716674997E-00002, 0.13939236154145E+00003
0.58348815000000E-00003, 0.72899296095655E+00000, 0.12418851430241E-00002, 0.10298398167150E+00003
0.58574100000000E-00003, 0.70391965925301E+00000, 0.18980867485081E-00002, 0.74537451310133E+00002
0.58799385000000E-00003, 0.67500947710383E+00000, 0.15673778440988E-00002, 0.68830878293083E+00002
0.59024670000000E-00003, 0.64540068038429E+00000, 0.15161209449383E-00002, 0.68646199280165E+00002
0.59249955000000E-00003, 0.64780619653260E+00000, 0.15799058611570E-00002, 0.51367798827756E+00002
0.59475240000000E-00003, 0.67096264968198E+00000, 0.14536202503655E-00002, 0.58515823158690E+00002
0.59700525000000E-00003, 0.68480626161648E+00000, 0.50653627908501E-00003, 0.95778782997732E+00002
0.59925810000000E-00003, 0.66038378043123E+00000, 0.75054245278051E-00003, 0.11073544167459E+00003
0.60151095000000E-00003, 0.61594120016475E+00000, 0.13093919299757E-00002, 0.73706409380644E+00002
0.60376380000000E-00003, 0.57498912514503E+00000, 0.11372568156262E-00002, 0.83272880142711E+00002
0.60601665000000E-00003, 0.55110251295164E+00000, 0.84733796777040E-00003, 0.85200835129344E+00002
0.60826950000000E-00003, 0.56221432292351E+00000, 0.70175918620011E-00003, 0.80876040487148E+00002
0.61052235000000E-00003, 0.59750900863166E+00000, 0.24976377351807E-00003, 0.84582695517633E+00002
0.61277520000000E-00003, 0.61874269625884E+00000, 0.12157893310343E-00002, 0.77139391540986E+00002
0.61502805000000E-00003, 0.60624704271904E+00000, 0.10245123935169E-00002, 0.72013902538119E+00002
0.61728090000000E-00003, 0.58632227074810E+00000, 0.93247844316340E-00003, 0.59700915575488E+00002
0.61953375000000E-00003, 0.54467087111274E+00000, 0.22644148990088E-00002, 0.49694649367775E+00002
0.62178660000000E-00003, 0.50095749389458E+00000, 0.13707679455004E-00003, 0.50046740186339E+00002
0.62403945000000E-00003, 0.47805557171745E+00000, 0.61478882721332E-00003, 0.50853848768843E+00002
0.62629230000000E-00003, 0.49213273596697E+00000, 0.77650929382482E-00003, 0.57057221047535E+00002
0.62854515000000E-00003, 0.53098989923444E+00000, 0.13646233463387E-00002, 0.47489160665825E+00002
0.63079800000000E-00003, 0.55688963554376E+00000, 0.95030471946218E-00003, 0.52337229187934E+00002
0.63305085000000E-00003, 0.57311691755020E+00000, 0.69981084304312E-00003, 0.62133171467959E+00002
0.63530370000000E-00003, 0.59071443383709E+00000, 0.60271073262211E-00003, 0.65490607840356E+00002
0.63755655000000E-00003, 0.57826248206294E+00000, 0.12597320055668E-00002, 0.65961595522588E+00002
0.63980940000000E-00003, 0.53872459510769E+00000, 0.94177335475240E-00003, 0.63674625366866E+00002
0.64206225000000E-00003, 0.51430816423224E+00000, 0.71256140152902E-00003, 0.66146826052521E+00002
0.64431510000000E-00003, 0.51899673516824E+00000, 0.88883518376423E-00003, 0.73743558268497E+00002
0.64656795000000E-00003, 0.53343354174092E+00000, 0.12257774579908E-00002, 0.57188849609706E+00002
0.64882080000000E-00003, 0.55630042057013E+00000, 0.48942742787632E-00003, 0.60032280737357E+00002
0.65107365000000E-00003, 0.58699292184371E+00000, 0.48224996006858E-00003, 0.58086194738594E+00002
0.65332650000000E-00003, 0.59888574503744E+00000, 0.26479720024352E-00002, 0.83936404455795E+00002
0.65557935000000E-00003, 0.58655131712758E+00000, 0.16326494461124E-00003, 0.75432610873961E+00002
0.65783220000000E-00003, 0.58041736836664E+00000, 0.31089720200030E-00002, 0.87311601573656E+00002
0.66008505000000E-00003, 0.57293171513640E+00000, 0.20438069785860E-00002, 0.60426209742184E+00002
0.66233790000000E-00003, 0.56751306071633E+00000, 0.17514297961120E-00002, 0.68501893207037E+00002
0.66459075000000E-00003, 0.58301121807369E+00000, 0.13483165429244E-00002, 0.87329953502368E+00002
0.66684360000000E-00003, 0.60060078508499E+00000, 0.50070114885361E-00003, 0.71879827083860E+00002
0.66909645000000E-00003, 0.59805524219422E+00000, 0.27311162955076E-00003, 0.66626337592717E+00002
0.67134930000000E-00003, 0.58900636768278E+00000, 0.12006629693086E-00002, 0.51899387226284E+00002
0.67360215000000E-00003, 0.58072155002515E+00000, 0.19345528735796E-00002, 0.37858662804492E+00002
0.67585500000000E-00003, 0.56348549881098E+00000, 0.58993360877891E-00003, 0.31813531460477E+00002
0.67810785000000E-00003, 0.55817385020074E+00000, 0.10826173230706E-00002, 0.51879153820254E+00002
0.68036070000000E-00003, 0.56779475116913E+00000, 0.94712984207784E-00003, 0.69187587377849E+00002
0.68261355000000E-00003, 0.57825200202000E+00000, 0.13379478262565E-00002, 0.44972181352180E+00002
0.68486640000000E-00003, 0.57107664642526E+00000, 0.15570841839843E-00002, 0.47798102190309E+00002
0.68711925000000E-00003, 0.56210447631057E+00000, 0.10089622034669E-00002, 0.48535620153382E+00002
0.68937210000000E-00003, 0.55460598558514E+00000, 0.14383317340048E-00002, 0.47152789049472E+00002
0.69162495000000E-00003, 0.55142558117427E+00000, 0.16758288931196E-00002, 0.60772214275795E+00002
0.69387780000000E-00003, 0.54888001789537E+00000, 0.11011362153479E-00002, 0.59774920687625E+00002
0.69613065000000E-00003, 0.54782237362778E+00000, 0.76936587064608E-00003, 0.64606963561086E+00002
0.69838350000000E-00003, 0.55764406705870E+00000, 0.11838374010218E-00002, 0.64128485058060E+00002
0.70063635000000E-00003, 0.56757924421718E+00000, 0.14297757657992E-00002, 0.68628051271129E+00002
0.70288920000000E-00003, 0.56708180966954E+00000, 0.15256044700703E-00002, 0.72904797276097E+00002
0.70514205000000E-00003, 0.56291772269523E+00000, 0.95222000461331E-00003, 0.64074047612154E+00002
0.70739490000000E-00003, 0.54461540049709E+00000, 0.98562227918964E-00003, 0.50398359371882E+00002
0.70964775000000E-00003, 0.52679806438414E+00000, 0.84411071246387E-00003, 0.40351711484459E+00002
0.71190060000000E-00003, 0.52324305836742E+00000, 0.13363619451762E-00002, 0.45172230771657E+00002
0.71415345000000E-00003, 0.51839317740616E+00000, 0.43660059316375E-00003, 0.40112721510435E+00002
0.71640630000000E-00003, 0.51036048260458E+00000, 0.16946202997823E-00002, 0.54004037027748E+00002
0.71865915000000E-00003, 0.51743947324653E+00000, 0.16990909569955E-00002, 0.40353735671528E+00002
0.72091200000000E-00003, 0.52040781027544E+00000, 0.51947925667558E-00003, 0.36678611729287E+00002
0.72316485000000E-00003, 0.52063894298132E+00000, 0.67977695952175E-00003, 0.33728130221092E+00002
0.72541770000000E-00003, 0.52139056683557E+00000, 0.15096158200366E-00002, 0.40110475860965E+00002
0.72767055000000E-00003, 0.51489001410601E+00000, 0.43797543920173E-00003, 0.30347616071235E+00002
0.72992340000000E-00003, 0.50731906253980E+00000, 0.14503838349219E-00002, 0.28410527004885E+00002
0.73217625000000E-00003, 0.50695950578281E+00000, 0.10033454175698E-00002, 0.30167401718500E+00002
0.73442910000000E-00003, 0.50702540888149E+00000, 0.78168267084642E-00003, 0.23122422913095E+00002
0.73668195000000E-00003, 0.49206517422082E+00000, 0.10813532396822E-00002, 0.26520670691423E+00002
0.73893480000000E-00003, 0.47298419134755E+00000, 0.11056525841410E-00002, 0.24426966818692E+00002
0.74118765000000E-00003, 0.46727321014390E+00000, 0.14332770329301E-00002, 0.36560403312166E+00002
0.74344050000000E-00003, 0.46597211751616E+00000, 0.13451733097022E-00002, 0.34122383893601E+00002
0.74569335000000E-00003, 0.45674295578789E+00000, 0.16800403971851E-00002, 0.33333016647186E+00002
0.74794620000000E-00003, 0.44657091795737E+00000, 0.87135577469646E-00003, 0.26780511733330E+00002
0.75019905000000E-00003, 0.44028029675795E+00000, 0.80421372898482E-00003, 0.23386660199136E+00002
0.75245190000000E-00003, 0.42598761997539E+00000, 0.13401864171988E-00002, 0.25778735284486E+00002
0.75470475000000E-00003, 0.41465703113421E+00000, 0.12930965862751E-00002, 0.30042417514850E+00002
0.75695760000000E-00003, 0.42410451386544E+00000, 0.11947055889272E-00002, 0.36326136826009E+00002
0.75921045000000E-00003, 0.42773948241118E+00000, 0.14963139120011E-00002, 0.56238413304006E+00002
0.76146330000000E-00003, 0.41872072381748E+00000, 0.46938012250405E-00003, 0.63426334726244E+00002
0.76371615000000E-00003, 0.41015188433492E+00000, 0.15790104986140E-00002, 0.46877165362593E+00002
0.76596900000000E-00003, 0.40818161241530E+00000, 0.12509288927939E-00002, 0.26478454092554E+00002
0.76822185000000E-00003, 0.41296245606138E+00000, 0.16647248714776E-00002, 0.39243972049463E+00002
0.77047470000000E-00003, 0.42498883455796E+00000, 0.36441686607197E-00003, 0.31504434178282E+00002
0.77272755000000E-00003, 0.43407857013719E+00000, 0.60297142048304E-00003, 0.24435490627278E+00002
0.77498040000000E-00003, 0.42881261358040E+00000, 0.16420872240262E-00002, 0.32486727556470E+00002
0.77723325000000E-00003, 0.41266179645334E+00000, 0.22544238568293E-00002, 0.30079706569136E+00002
0.77948610000000E-00003, 0.39162317706511E+00000, 0.90681706977054E-00003, 0.31795141171183E+00002
0.78173895000000E-00003, 0.37873638365360E+00000, 0.12635551354633E-00002, 0.25866334607566E+00002
0.78399180000000E-00003, 0.36908653900043E+00000, 0.61860496326626E-00003, 0.21824255165544E+00002
0.78624465000000E-00003, 0.36354766454082E+00000, 0.11145794409346E-00002, 0.23213280521185E+00002
0.78849750000000E-00003, 0.36804691906952E+00000, 0.60152614489760E-00003, 0.21405356605363E+00002
0.79075035000000E-00003, 0.37337321159547E+00000, 0.14098490532959E-00002, 0.18207068628861E+00002
0.79300320000000E-00003, 0.37418219136125E+00000, 0.93565493412405E-00003, 0.29511237315679E+00002
0.79525605000000E-00003, 0.37038446814067E+00000, 0.13725918979094E-00002, 0.21947423827454E+00002
0.79750890000000E-00003, 0.36935379260511E+00000, 0.17627031940062E-00002, 0.20570774422588E+00002
0.79976175000000E-00003, 0.36793890558782E+00000, 0.16700767999304E-00002, 0.22874674448227E+00002
0.80201460000000E-00003, 0.35774609890445E+00000, 0.97024816050640E-00003, 0.21157180656504E+00002
0.80426745000000E-00003, 0.34487175141971E+00000, 0.90309746172036E-00003, 0.19183232846828E+00002
0.80652030000000E-00003, 0.35352521032595E+00000, 0.92375155786174E-00003, 0.20899368659232E+00002
0.80877315000000E-00003, 0.36870996857073E+00000, 0.75133221195992E-00003, 0.18703241085663E+00002
0.81102600000000E-00003, 0.38228303179448E+00000, 0.70239449825554E-00003, 0.16921331935605E+00002
0.81327885000000E-00003, 0.38902902699601E+00000, 0.78822837615581E-00003, 0.19864036897570E+00002
0.81553170000000E-00003, 0.39149584218583E+00000, 0.59552306058970E-00003, 0.25054544553842E+00002
0.81778455000000E-00003, 0.40204797740663E+00000, 0.38379684305942E-00003, 0.26213015394026E+00002
0.82003740000000E-00003, 0.41132259372465E+00000, 0.71261568861988E-00003, 0.22755937675030E+00002
0.82229025000000E-00003, 0.40783436176982E+00000, 0.11847139572970E-00002, 0.16130652253479E+00002
0.82454310000000E-00003, 0.40700170906937E+00000, 0.17966850834086E-00002, 0.20179282765440E+00002
0.82679595000000E-00003, 0.40533841002244E+00000, 0.13299848252877E-00002, 0.17071604992422E+00002
0.82904880000000E-00003, 0.39128581605275E+00000, 0.12522992484873E-00002, 0.18426245221373E+00002
0.83130165000000E-00003, 0.38950643537842E+00000, 0.10294670351271E-00002, 0.20221305228916E+00002
0.83355450000000E-00003, 0.41163622395667E+00000, 0.63960088674242E-00003, 0.24029870484925E+00002
0.83580735000000E-00003, 0.42748780566960E+00000, 0.78869371751606E-00003, 0.32015412648620E+00002
0.83806020000000E-00003, 0.43670460078869E+00000, 0.81231204558181E-00003, 0.35714265043325E+00002
0.84031305000000E-00003, 0.43718772767160E+00000, 0.76688172453901E-00003, 0.34271187183374E+00002
0.84256590000000E-00003, 0.42387149155876E+00000, 0.91327924287117E-00003, 0.22750076495119E+00002
0.84481875000000E-00003, 0.41804333565120E+00000, 0.59273839334035E-00003, 0.14473403886985E+00002
0.84707160000000E-00003, 0.42427035597121E+00000, 0.45507938648110E-00003, 0.15220579060753E+00002
0.84932445000000E-00003, 0.42711961600133E+00000, 0.85207990482996E-00003, 0.20174522465356E+00002
0.85157730000000E-00003, 0.42630063474741E+00000, 0.77302319827937E-00003, 0.25191532621326E+00002
0.85383015000000E-00003, 0.43598719209977E+00000, 0.54627221580115E-00003, 0.26315360684794E+00002
0.85608300000000E-00003, 0.45087185339816E+00000, 0.28241770804814E-00003, 0.28203806664518E+00002
0.85833585000000E-00003, 0.45332807421043E+00000, 0.62786264761604E-00003, 0.33699409124020E+00002
0.86058870000000E-00003, 0.44791882189187E+00000, 0.99592361871380E-00003, 0.33888510399051E+00002
0.86284155000000E-00003, 0.45004162079294E+00000, 0.44800226190206E-00003, 0.30748440130131E+00002
0.86509440000000E-00003, 0.47983609433078E+00000, 0.19101003467020E-00002, 0.25197759099967E+00002
0.86734725000000E-00003, 0.51405246653787E+00000, 0.87310623083930E-00003, 0.26565740450411E+00002
0.86960010000000E-00003, 0.53351822458632E+00000, 0.12111393189847E-00002, 0.24751957078913E+00002
0.87185295000000E-00003, 0.53335193616533E+00000, 0.33613864110812E-00003, 0.24188521827619E+00002
0.87410580000000E-00003, 0.52023264282827E+00000, 0.13830013743666E-00002, 0.24478155644340E+00002
0.87635865000000E-00003, 0.51900999641926E+00000, 0.74004946041193E-00003, 0.19123478240845E+00002
0.87861150000000E-00003, 0.53695528276299E+00000, 0.11946033845179E-00002, 0.16841667408417E+00002
0.88086435000000E-00003, 0.56220405408415E+00000, 0.79239534579489E-00003, 0.18782121069916E+00002
0.88311720000000E-00003, 0.58758240116637E+00000, 0.66169655672500E-00003, 0.19293912642822E+00002
0.88537005000000E-00003, 0.60427106536999E+00000, 0.16516560177398E-00002, 0.26163047928310E+00002
0.88762290000000E-00003, 0.59250288119708E+00000, 0.21632099306262E-00002, 0.31151538672140E+00002
0.88987575000000E-00003, 0.55891292569695E+00000, 0.11031445432968E-00002, 0.25651395076177E+00002
0.89212860000000E-00003, 0.53817552572308E+00000, 0.24862536496516E-00003, 0.31846473895089E+00002
0.89438145000000E-00003, 0.53114567525249E+00000, 0.19599626679964E-00002, 0.22267253664995E+00002
0.89663430000000E-00003, 0.54229316511226E+00000, 0.77756625204138E-00003, 0.19597757541874E+00002
0.89888715000000E-00003, 0.57976360261837E+00000, 0.73226976559309E-00003, 0.19204138208675E+00002
0.90114000000000E-00003, 0.61140797426601E+00000, 0.12783693905979E-00002, 0.21884116083310E+00002
0.90339285000000E-00003, 0.63186142653734E+00000, 0.88215298278649E-00003, 0.23737005123377E+00002
0.90564570000000E-00003, 0.63928859754282E+00000, 0.71200276946622E-00003, 0.26111714835575E+00002
0.90789855000000E-00003, 0.63697861012709E+00000, 0.92469299553485E-00003, 0.43724096115388E+00002
0.91015140000000E-00003, 0.62417925717103E+00000, 0.27855261638496E-00002, 0.47669677306958E+00002
0.91240425000000E-00003, 0.59261638350072E+00000, 0.30455755636671E-00003, 0.50524205561397E+00002
0.91465710000000E-00003, 0.57995865759307E+00000, 0.85508801325753E-00003, 0.45573202690570E+00002
0.91690995000000E-00003, 0.58614798638170E+00000, 0.11386509336008E-00002, 0.30349965578558E+00002
0.91916280000000E-00003, 0.61451412775604E+00000, 0.34638913263055E-00003, 0.38259676102734E+00002
0.92141565000000E-00003, 0.63441310210753E+00000, 0.75560776957954E-00003, 0.41381687104092E+00002
0.92366850000000E-00003, 0.62431815636579E+00000, 0.79996211020423E-00003, 0.43493736901328E+00002
0.92592135000000E-00003, 0.59332545872388E+00000, 0.90826632813990E-00003, 0.43273525163638E+00002
0.92817420000000E-00003, 0.57300133204773E+00000, 0.13358197875719E-00002, 0.36078490045357E+00002
0.93042705000000E-00003, 0.55612026435442E+00000, 0.63028948263274E-00003, 0.35129403047645E+00002
0.93267990000000E-00003, 0.53345879014467E+00000, 0.91654549814861E-00003, 0.27890238794829E+00002
0.93493275000000E-00003, 0.52772393761615E+00000, 0.16325992773239E-00002, 0.29290533417118E+00002
0.93718560000000E-00003, 0.51341485470289E+00000, 0.75300349093229E-00003, 0.20566678029402E+00002
0.93943845000000E-00003, 0.48831588003263E+00000, 0.19969615354849E-00003, 0.22225126338640E+00002
0.94169130000000E-00003, 0.49118721247874E+00000, 0.10035621494926E-00002, 0.28578602912369E+00002
0.94394415000000E-00003, 0.52343768353238E+00000, 0.71901498130046E-00003, 0.30410325095282E+00002
0.94619700000000E-00003, 0.54655622065938E+00000, 0.96406186960686E-00003, 0.33023318013449E+00002
0.94844985000000E-00003, 0.56410496400637E+00000, 0.94029105531279E-00003, 0.37767225264020E+00002
0.95070270000000E-00003, 0.59235672576138E+00000, 0.10888555280102E-00002, 0.29978824977513E+00002
0.95295555000000E-00003, 0.60914333591190E+00000, 0.18972123379717E-00002, 0.26258459105989E+00002
0.95520840000000E-00003, 0.60697539389694E+00000, 0.59364864744005E-00003, 0.23267332802604E+00002
0.95746125000000E-00003, 0.61748376429770E+00000, 0.84363482557247E-00003, 0.23155413017577E+00002
0.95971410000000E-00003, 0.63298770552646E+00000, 0.47314885893246E-00003, 0.29325434868413E+00002
0.96196695000000E-00003, 0.64310676184697E+00000, 0.13078352346363E-00002, 0.26815977112722E+00002
0.96421980000000E-00003, 0.65943032324090E+00000, 0.15638111971133E-00002, 0.27838943991785E+00002
0.96647265000000E-00003, 0.66787022137528E+00000, 0.90990920919049E-00003, 0.30655174340525E+00002
0.96872550000000E-00003, 0.66575304902866E+00000, 0.65103048837393E-00003, 0.30464169798641E+00002
0.97097835000000E-00003, 0.64313361272742E+00000, 0.96798401903297E-00003, 0.32588665175557E+00002
0.97323120000000E-00003, 0.61791168715347E+00000, 0.90449340128876E-00003, 0.29700304855852E+00002
0.97548405000000E-00003, 0.62807856531727E+00000, 0.15684501191008E-00002, 0.62750007747501E+00002
0.97773690000000E-00003, 0.68341305269079E+00000, 0.68501243153633E-00003, 0.64750431804650E+00002
0.97998975000000E-00003, 0.74572745714903E+00000, 0.75509240648047E-00003, 0.70664850500776E+00002
0.98224260000000E-00003, 0.77183057432392E+00000, 0.12206157206546E-00002, 0.93209903947342E+00002
0.98449545000000E-00003, 0.73526738354843E+00000, 0.15931577412296E-00002, 0.86664410711878E+00002
0.98674830000000E-00003, 0.68736683039050E+00000, 0.80708517632989E-00003, 0.85744978898718E+00002
0.98900115000000E-00003, 0.69774411005123E+00000, 0.29055321046390E-00002, 0.53522662693901E+00002
0.99125400000000E-00003, 0.71148358634677E+00000, 0.11249404769288E-00002, 0.44103255479922E+00002
0.99350685000000E-00003, 0.72570458563501E+00000, 0.90118394319619E-00003, 0.50924781197307E+00002
0.99575970000000E-00003, 0.71503074879817E+00000, 0.14021876205578E-00002, 0.67818531982860E+00002
0.99801255000000E-00003, 0.68460137261983E+00000, 0.42000642807150E-00003, 0.54009879270548E+00002
0.10002654000000E-00002, 0.67140837583560E+00000, 0.95308833528144E-00003, 0.51790017830325E+00002
0.10025182500000E-00002, 0.65645181071271E+00000, 0.17940439613657E-00003, 0.46321226105955E+00002
0.10047711000000E-00002, 0.65981462687612E+00000, 0.67002476196085E-00003, 0.54254546516312E+00002
0.10070239500000E-00002, 0.67428233072118E+00000, 0.12987167674951E-00002, 0.44523967490566E+00002
0.10092768000000E-00002, 0.70179292439299E+00000, 0.15887972220940E-00002, 0.71692803738284E+00002
0.10115296500000E-00002, 0.71387256837599E+00000, 0.19031102852924E-00002, 0.52319844396402E+00002
0.10137825000000E-00002, 0.70705809293761E+00000, 0.53167266119096E-00003, 0.53400215126056E+00002
0.10160353500000E-00002, 0.65898194809879E+00000, 0.18913543054104E-00003, 0.69236822429270E+00002
0.10182882000000E-00002, 0.60941972841716E+00000, 0.10456951189914E-00002, 0.62793443730006E+00002
0.10205410500000E-00002, 0.59554920264865E+00000, 0.10127281349483E-00002, 0.46698712690264E+00002
0.10227939000000E-00002, 0.60350177023474E+00000, 0.10312521105948E-00002, 0.42295668468345E+00002
0.10250467500000E-00002, 0.59393753800260E+00000, 0.11598549693690E-00002, 0.39632382075310E+00002
0.10272996000000E-00002, 0.57947671875103E+00000, 0.16814755828694E-00002, 0.37595315770479E+00002
0.10295524500000E-00002, 0.57062284107978E+00000, 0.51031494916078E-00003, 0.50712765444017E+00002
0.10318053000000E-00002, 0.56648936751299E+00000, 0.67922240838516E-00003, 0.71735313951821E+00002
0.10340581500000E-00002, 0.57404283804135E+00000, 0.12863539604524E-00002, 0.85875237898612E+00002
0.10363110000000E-00002, 0.58788523179094E+00000, 0.11397787402953E-00002, 0.87712965025757E+00002
0.10385638500000E-00002, 0.60855380473083E+00000, 0.11465124006841E-00002, 0.68246916662145E+00002
0.10408167000000E-00002, 0.62487090928279E+00000, 0.55056227989530E-00003, 0.61517145994331E+00002
0.10430695500000E-00002, 0.61570827099193E+00000, 0.41632447426329E-00003, 0.69188334324146E+00002
0.10453224000000E-00002, 0.58494705682061E+00000, 0.19179125387600E-00002, 0.57692856080905E+00002
0.10475752500000E-00002, 0.54916243172562E+00000, 0.10481080385962E-00002, 0.47964944716120E+00002
0.10498281000000E-00002, 0.52767160543256E+00000, 0.13133628258212E-00002, 0.44428890502574E+00002
0.10520809500000E-00002, 0.51011395155147E+00000, 0.12117065434657E-00002, 0.33914353608410E+00002
0.10543338000000E-00002, 0.50080060654466E+00000, 0.10510264976840E-00002, 0.34665947880683E+00002
0.10565866500000E-00002, 0.51498314055550E+00000, 0.18926277522683E-00003, 0.38393680022496E+00002
0.10588395000000E-00002, 0.54973912939991E+00000, 0.14150559547114E-00002, 0.45359803268780E+00002
0.10610923500000E-00002, 0.57996972461438E+00000, 0.11949518071070E-00002, 0.41692563185518E+00002
0.10633452000000E-00002, 0.58470675058208E+00000, 0.72648407737094E-00003, 0.60056937401500E+00002
0.10655980500000E-00002, 0.55771787632765E+00000, 0.10673038974951E-00002, 0.58852402085324E+00002
0.10678509000000E-00002, 0.52487501304440E+00000, 0.69436232277176E-00003, 0.61126934726632E+00002
0.10701037500000E-00002, 0.53267440493500E+00000, 0.73059535404663E-00003, 0.60599021588542E+00002
0.10723566000000E-00002, 0.54974108180573E+00000, 0.54996074992247E-00003, 0.86895499419647E+00002
0.10746094500000E-00002, 0.55759912554552E+00000, 0.12248805866654E-00002, 0.96510496305986E+00002
0.10768623000000E-00002, 0.55042401937827E+00000, 0.11006146377091E-00002, 0.87434284085879E+00002
0.10791151500000E-00002, 0.55728387841754E+00000, 0.15469795666644E-00002, 0.68570196341282E+00002
0.10813680000000E-00002, 0.57049281715482E+00000, 0.18645786672361E-00002, 0.96533050453982E+00002
0.10836208500000E-00002, 0.57051952957897E+00000, 0.25687215329122E-00002, 0.91064660388397E+00002
0.10858737000000E-00002, 0.55638487304270E+00000, 0.73951828086746E-00003, 0.64776127652856E+00002
0.10881265500000E-00002, 0.54906484345897E+00000, 0.19823802452034E-00002, 0.60552320723171E+00002
0.10903794000000E-00002, 0.55428930667186E+00000, 0.63288751099450E-00003, 0.64770940016197E+00002
0.10926322500000E-00002, 0.55802744523335E+00000, 0.34967691699650E-00003, 0.65583380791387E+00002
0.10948851000000E-00002, 0.55381717787549E+00000, 0.15322523267638E-00002, 0.10190864403270E+00003
0.10971379500000E-00002, 0.55421945290495E+00000, 0.74213105953171E-00003, 0.74249156243822E+00002
0.10993908000000E-00002, 0.55696154129884E+00000, 0.16002149901198E-00002, 0.54625081063857E+00002
0.11016436500000E-00002, 0.54226890105797E+00000, 0.52924842283042E-00003, 0.47798143278213E+00002
0.11038965000000E-00002, 0.51617528553237E+00000, 0.15376334757296E-00002, 0.43875535205127E+00002
0.11061493500000E-00002, 0.51214477462068E+00000, 0.13544464346749E-00002, 0.33505185333109E+00002
0.11084022000000E-00002, 0.52403193796416E+00000, 0.14693979392971E-00002, 0.34436171625615E+00002
0.11106550500000E-00002, 0.53147772672762E+00000, 0.34371333249779E-00003, 0.36185612663161E+00002
0.11129079000000E-00002, 0.52903156329866E+00000, 0.93519349422377E-00003, 0.49820702239523E+00002
0.11151607500000E-00002, 0.52976252551817E+00000, 0.13976583473632E-00002, 0.59557430771493E+00002
0.11174136000000E-00002, 0.52728165955960E+00000, 0.74769400044789E-00003, 0.43535228201522E+00002
0.11196664500000E-00002, 0.51462546134971E+00000, 0.12235606915108E-00002, 0.41437804983414E+00002
0.11219193000000E-00002, 0.50075879713077E+00000, 0.13575578348361E-00002, 0.48147325395039E+00002
0.11241721500000E-00002, 0.48890159576971E+00000, 0.71441061116703E-00003, 0.28705716198749E+00002
0.11264250000000E-00002, 0.47859254472852E+00000, 0.10797957217728E-00002, 0.44025366860226E+00002
0.11286778500000E-00002, 0.47305701756226E+00000, 0.71973906053130E-00003, 0.40818806527640E+00002
0.11309307000000E-00002, 0.47229432001175E+00000, 0.10421585756485E-00002, 0.79049893938859E+00002
0.11331835500000E-00002, 0.46951698419510E+00000, 0.44854428211548E-00003, 0.44210956280975E+00002
0.11354364000000E-00002, 0.46690971684601E+00000, 0.19883111187576E-00002, 0.37076950656257E+00002
0.11376892500000E-00002, 0.46965040668216E+00000, 0.99579361412347E-00003, 0.42468118885300E+00002
0.11399421000000E-00002, 0.47612171276253E+00000, 0.96009260081458E-00003, 0.36947851534756E+00002
0.11421949500000E-00002, 0.47718575814504E+00000, 0.91445720752852E-00003, 0.41877881154513E+00002
0.11444478000000E-00002, 0.47006226965669E+00000, 0.22926892972920E-00002, 0.65938331647955E+00002
0.11467006500000E-00002, 0.46096610036362E+00000, 0.14441355568176E-00002, 0.41139437533026E+00002
0.11489535000000E-00002, 0.44592634785752E+00000, 0.97482451802580E-00003, 0.42545878471944E+00002
0.11512063500000E-00002, 0.42552811192597E+00000, 0.88680651411948E-00003, 0.51229763412840E+00002
0.11534592000000E-00002, 0.42007655799502E+00000, 0.96743657207028E-00003, 0.46661361180239E+00002
0.11557120500000E-00002, 0.41983443992772E+00000, 0.12783816069404E-00002, 0.36788433307541E+00002
0.11579649000000E-00002, 0.40972144350434E+00000, 0.74223482885399E-00003, 0.35660290427564E+00002
0.11602177500000E-00002, 0.40016696643592E+00000, 0.55981476113225E-00003, 0.35510461481141E+00002
0.11624706000000E-00002, 0.39790343173273E+00000, 0.66138881427400E-00003, 0.36900529787946E+00002
0.11647234500000E-00002, 0.39812689918507E+00000, 0.42673772041072E-00003, 0.32311340153495E+00002
0.11669763000000E-00002, 0.40344932265695E+00000, 0.45129044547828E-00003, 0.33106497918031E+00002
0.11692291500000E-00002, 0.41378352881978E+00000, 0.32840109233874E-00003, 0.27166435325274E+00002
0.11714820000000E-00002, 0.42180628031480E+00000, 0.10078008385568E-00002, 0.31118544375507E+00002
0.11737348500000E-00002, 0.43157349720596E+00000, 0.39624727714103E-00003, 0.36129333968612E+00002
0.11759877000000E-00002, 0.44050403142455E+00000, 0.48931139241458E-00003, 0.39256199941459E+00002
0.11782405500000E-00002, 0.43783944665808E+00000, 0.45854737180826E-00003, 0.37663172011238E+00002
0.11804934000000E-00002, 0.42437269430436E+00000, 0.86256694930855E-00003, 0.44206915625337E+00002
0.11827462500000E-00002, 0.41872229696948E+00000, 0.21976050818267E-00003, 0.50691376550257E+00002
0.11849991000000E-00002, 0.41758686562518E+00000, 0.46913857549007E-00003, 0.43923520899517E+00002
0.11872519500000E-00002, 0.40738674135068E+00000, 0.75456879145575E-00003, 0.42441312429265E+00002
0.11895048000000E-00002, 0.39519079402930E+00000, 0.98037182127844E-00003, 0.45807555552927E+00002
0.11917576500000E-00002, 0.37438502204689E+00000, 0.87171968620306E-00003, 0.37351064024155E+00002
0.11940105000000E-00002, 0.35597632050522E+00000, 0.19509179769118E-00002, 0.34448822718851E+00002
0.11962633500000E-00002, 0.35607268003111E+00000, 0.11726065432309E-00002, 0.30276492951099E+00002
0.11985162000000E-00002, 0.37142398829931E+00000, 0.80023628949611E-00003, 0.25287966933414E+00002
0.12007690500000E-00002, 0.39184174481570E+00000, 0.68501987786510E-00003, 0.25315605798122E+00002
0.12030219000000E-00002, 0.40232588218148E+00000, 0.41895286150192E-00003, 0.40373650250544E+00002
0.12052747500000E-00002, 0.39183464466061E+00000, 0.57433066399287E-00003, 0.44590150330467E+00002
0.12075276000000E-00002, 0.38207606416619E+00000, 0.29311068363154E-00002, 0.38549117766949E+00002
0.12097804500000E-00002, 0.38432272584565E+00000, 0.58238690753382E-00003, 0.43295880262128E+00002
0.12120333000000E-00002, 0.39161146945760E+00000, 0.15078841269735E-00002, 0.30662044796416E+00002
0.12142861500000E-00002, 0.41227816651733E+00000, 0.72533305200505E-00003, 0.27553757808693E+00002
0.12165390000000E-00002, 0.41908944450722E+00000, 0.20241303744100E-00002, 0.29754230311128E+00002
0.12187918500000E-00002, 0.40793348412226E+00000, 0.14064284382385E-00002, 0.29308931238553E+00002
0.12210447000000E-00002, 0.40655271358264E+00000, 0.67920303192870E-00003, 0.29300993674137E+00002
0.12232975500000E-00002, 0.40569294642865E+00000, 0.31564474235379E-00003, 0.27191675176893E+00002
0.12255504000000E-00002, 0.39971513096871E+00000, 0.10794868822110E-00002, 0.32362906143498E+00002
0.12278032500000E-00002, 0.39829834809590E+00000, 0.13765662028738E-00002, 0.31130149282799E+00002
0.12300561000000E-00002, 0.40757857301420E+00000, 0.17118098776210E-00002, 0.25900391492370E+00002
0.12323089500000E-00002, 0.42354553224484E+00000, 0.10348335372142E-00002, 0.21732992351653E+00002
0.12345618000000E-00002, 0.43424516808093E+00000, 0.75084460520994E-00003, 0.21224059734256E+00002
0.12368146500000E-00002, 0.44003257056758E+00000, 0.13395569837927E-00002, 0.23702229830388E+00002
0.12390675000000E-00002, 0.44206734008145E+00000, 0.14582558245355E-00002, 0.22145589964438E+00002
0.12413203500000E-00002, 0.43477573671892E+00000, 0.15847072231691E-00002, 0.28120798937699E+00002
0.12435732000000E-00002, 0.42299540164124E+00000, 0.55688765203593E-00003, 0.37345282817880E+00002
0.12458260500000E-00002, 0.41218142847913E+00000, 0.18169426573483E-00002, 0.22312778025486E+00002
0.12480789000000E-00002, 0.41531236013159E+00000, 0.18939498943090E-00002, 0.22815139220902E+00002
0.12503317500000E-00002, 0.43101763988950E+00000, 0.20785550703378E-00002, 0.20767216042164E+00002
0.12525846000000E-00002, 0.43790805725910E+00000, 0.58409635850705E-00003, 0.23353418921084E+00002
0.12548374500000E-00002, 0.43486356065809E+00000, 0.13505034849881E-00002, 0.21194626962051E+00002
0.12570903000000E-00002, 0.43127694555769E+00000, 0.61766814515676E-00003, 0.17520832145624E+00002
0.12593431500000E-00002, 0.41847778486992E+00000, 0.14975267924979E-00002, 0.14966270229323E+00002
0.12615960000000E-00002, 0.41684560343340E+00000, 0.44894987345131E-00003, 0.11957073285551E+00002
0.12638488500000E-00002, 0.43991239205551E+00000, 0.98201775313727E-00004, 0.19466617341169E+00002
0.12661017000000E-00002, 0.45823926122692E+00000, 0.13090097814722E-00002, 0.21569370490024E+00002
0.12683545500000E-00002, 0.46776418874650E+00000, 0.58888419357207E-00003, 0.25684904029974E+00002
0.12706074000000E-00002, 0.47390617006121E+00000, 0.48889021110022E-00003, 0.27002454215722E+00002
0.12728602500000E-00002, 0.47241295125627E+00000, 0.14326371031071E-00002, 0.26224519302042E+00002
0.12751131000000E-00002, 0.46847212554646E+00000, 0.89007890431901E-00003, 0.21584486421337E+00002
0.12773659500000E-00002, 0.46387600604282E+00000, 0.10145111409306E-00002, 0.19779335390620E+00002
0.12796188000000E-00002, 0.45863799078163E+00000, 0.79814862974400E-00003, 0.29285304482334E+00002
0.12818716500000E-00002, 0.45540405804427E+00000, 0.19480729869959E-00002, 0.23223801117015E+00002
0.12841245000000E-00002, 0.45123654930362E+00000, 0.58342608714252E-00003, 0.24002105146732E+00002
0.12863773500000E-00002, 0.45347546150060E+00000, 0.29542618238008E-00003, 0.24008842532573E+00002
0.12886302000000E-00002, 0.44227418090388E+00000, 0.10135605868089E-00002, 0.25713292404446E+00002
0.12908830500000E-00002, 0.41935150920585E+00000, 0.13661899925258E-00002, 0.33246517829740E+00002
0.12931359000000E-00002, 0.41319983580702E+00000, 0.13591239277715E-00002, 0.27761168911947E+00002
0.12953887500000E-00002, 0.40822762025446E+00000, 0.97653384990899E-00003, 0.17052760666561E+00002
0.12976416000000E-00002, 0.42760090541012E+00000, 0.10354731511323E-00002, 0.18202802049316E+00002
0.12998944500000E-00002, 0.45326877208369E+00000, 0.72371087236252E-00003, 0.20502585359099E+00002
0.13021473000000E-00002, 0.46219240641267E+00000, 0.56157871828721E-00003, 0.21009498940608E+00002
0.13044001500000E-00002, 0.46095480952642E+00000, 0.80357608772634E-00003, 0.21572917954782E+00002
0.13066530000000E-00002, 0.46556162083733E+00000, 0.52255729270756E-00003, 0.18934754585891E+00002
0.13089058500000E-00002, 0.46251898775637E+00000, 0.10149950365760E-00002, 0.14535772109887E+00002
0.13111587000000E-00002, 0.46029487792973E+00000, 0.17564568029961E-00002, 0.14409862186446E+00002
0.13134115500000E-00002, 0.46462997219353E+00000, 0.20808547517703E-00002, 0.14910746341740E+00002
0.13156644000000E-00002, 0.46705069331458E+00000, 0.50663065689187E-00003, 0.16450037772861E+00002
0.13179172500000E-00002, 0.47021456429948E+00000, 0.15138755341834E-00002, 0.29164462726994E+00002
0.13201701000000E-00002, 0.48808059529670E+00000, 0.16795828497362E-00002, 0.36232141186682E+00002
0.13224229500000E-00002, 0.50038593648234E+00000, 0.12061380758555E-00002, 0.34099438303018E+00002
0.13246758000000E-00002, 0.49189100157835E+00000, 0.53233856794196E-00003, 0.34307230620082E+00002
0.13269286500000E-00002, 0.46915192834710E+00000, 0.47523276988305E-00003, 0.32834396408233E+00002
0.13291815000000E-00002, 0.44564090584545E+00000, 0.12939866436453E-00002, 0.24794188800144E+00002
0.13314343500000E-00002, 0.43707483195878E+00000, 0.73170276386913E-00003, 0.19090862548626E+00002
0.13336872000000E-00002, 0.45931557267359E+00000, 0.89971808722373E-00003, 0.12403375271133E+00002
0.13359400500000E-00002, 0.49759961808129E+00000, 0.19790873668386E-00002, 0.17613069005091E+00002
0.13381929000000E-00002, 0.52543863289707E+00000, 0.72288161833696E-00003, 0.22136135952004E+00002
0.13404457500000E-00002, 0.54027916104053E+00000, 0.77742628318674E-00003, 0.30034996600918E+00002
0.13426986000000E-00002, 0.54409202602197E+00000, 0.11344496889833E-00002, 0.31754547958588E+00002
0.13449514500000E-00002, 0.52600589879301E+00000, 0.66639992660465E-00003, 0.34426028736880E+00002
0.13472043000000E-00002, 0.49788792564145E+00000, 0.16194798313985E-00002, 0.17616850461869E+00002
0.13494571500000E-00002, 0.49097609785017E+00000, 0.77832630814435E-00003, 0.24332986852997E+00002
0.13517100000000E-00002, 0.50396275269166E+00000, 0.22573322961098E-00002, 0.30685986975947E+00002
0.13539628500000E-00002, 0.50013453186687E+00000, 0.11133500024864E-00002, 0.32356797869188E+00002
0.13562157000000E-00002, 0.49783330367976E+00000, 0.12047051305065E-00002, 0.36129533136755E+00002
0.13584685500000E-00002, 0.50432958914871E+00000, 0.10631350408307E-00002, 0.32441413377722E+00002
0.13607214000000E-00002, 0.50002555863533E+00000, 0.15056224074915E-00003, 0.32251354868253E+00002
0.13629742500000E-00002, 0.50478610270826E+00000, 0.14166449859584E-00002, 0.27940569779667E+00002
0.13652271000000E-00002, 0.52510290122965E+00000, 0.13162559893192E-00002, 0.26937674372001E+00002
0.13674799500000E-00002, 0.53462661003735E+00000, 0.12041497054379E-00002, 0.22295676211414E+00002
0.13697328000000E-00002, 0.53796699622521E+00000, 0.49332679188987E-00003, 0.23008816836793E+00002
0.13719856500000E-00002, 0.54593973516657E+00000, 0.11963632596541E-00002, 0.36137741090359E+00002
0.13742385000000E-00002, 0.54613333995699E+00000, 0.11183275681863E-00002, 0.32048718865314E+00002
0.13764913500000E-00002, 0.53527061037673E+00000, 0.39322561886293E-00003, 0.26207361721530E+00002
0.13787442000000E-00002, 0.51665722638133E+00000, 0.66812496982439E-00003, 0.23685358841565E+00002
0.13809970500000E-00002, 0.51181518036901E+00000, 0.97516072184176E-00003, 0.25139753993903E+00002
0.13832499000000E-00002, 0.52286072801594E+00000, 0.10184193918004E-00002, 0.27941303108441E+00002
0.13855027500000E-00002, 0.53772035847772E+00000, 0.73752822825521E-00003, 0.27710333690133E+00002
0.13877556000000E-00002, 0.54538187873612E+00000, 0.13050781649509E-00002, 0.28321606325322E+00002
0.13900084500000E-00002, 0.52086569741691E+00000, 0.10238338161505E-00002, 0.23239120101665E+00002
0.13922613000000E-00002, 0.46749927043387E+00000, 0.16143984848375E-00002, 0.19265193752986E+00002
0.13945141500000E-00002, 0.46278751397503E+00000, 0.15283905368377E-00002, 0.16671066054819E+00002
0.13967670000000E-00002, 0.50446776496152E+00000, 0.80955803098578E-00003, 0.22902885660111E+00002
0.13990198500000E-00002, 0.53924271008218E+00000, 0.90964521399005E-00003, 0.43575975845590E+00002
0.14012727000000E-00002, 0.54335307989057E+00000, 0.64535350944023E-00003, 0.47524200875365E+00002
0.14035255500000E-00002, 0.53534605217770E+00000, 0.84243410269403E-00003, 0.52626149573144E+00002
0.14057784000000E-00002, 0.51519744487287E+00000, 0.71957699249162E-00003, 0.46882001086063E+00002
0.14080312500000E-00002, 0.50002243958035E+00000, 0.13737275741330E-00002, 0.35471740891542E+00002
0.14102841000000E-00002, 0.48946009201210E+00000, 0.46951531319243E-00003, 0.25419992879905E+00002
0.14125369500000E-00002, 0.47659185242849E+00000, 0.14510304788490E-00002, 0.24030098635928E+00002
0.14147898000000E-00002, 0.47825470874940E+00000, 0.17677393929106E-00002, 0.32484410726755E+00002
0.14170426500000E-00002, 0.50245856188126E+00000, 0.18478921917378E-00002, 0.39163972324595E+00002
0.14192955000000E-00002, 0.53321057122993E+00000, 0.11899207748196E-00002, 0.44837956103305E+00002
0.14215483500000E-00002, 0.55214833232970E+00000, 0.24804306239972E-00003, 0.42962709361544E+00002
0.14238012000000E-00002, 0.53918724307835E+00000, 0.60699371123088E-00003, 0.54425508574490E+00002
0.14260540500000E-00002, 0.49360816870697E+00000, 0.13611586000557E-00002, 0.51719203369693E+00002
0.14283069000000E-00002, 0.45773864715295E+00000, 0.54864634383603E-00003, 0.51391343356140E+00002
0.14305597500000E-00002, 0.45102646930783E+00000, 0.94011115485471E-00003, 0.44442981196734E+00002
0.14328126000000E-00002, 0.45812198268131E+00000, 0.68222963233840E-00003, 0.57879149088053E+00002
0.14350654500000E-00002, 0.50522629198127E+00000, 0.95252815842827E-00003, 0.44011713994321E+00002
0.14373183000000E-00002, 0.54216954073306E+00000, 0.13596976044673E-00002, 0.75312493959770E+00002
0.14395711500000E-00002, 0.55288963335427E+00000, 0.62704891717835E-00003, 0.88654943676995E+00002
0.14418240000000E-00002, 0.55061234169785E+00000, 0.39233529337198E-00003, 0.80175697664922E+00002
0.14440768500000E-00002, 0.54989413819749E+00000, 0.40692955055008E-00003, 0.65811170877059E+00002
0.14463297000000E-00002, 0.55288670010678E+00000, 0.10875580515672E-00002, 0.48907358714692E+00002
0.14485825500000E-00002, 0.54882765390066E+00000, 0.16306536174097E-00002, 0.62574071928917E+00002
0.14508354000000E-00002, 0.53816333952909E+00000, 0.24801068459626E-00003, 0.61528119278307E+00002
0.14530882500000E-00002, 0.53592369129945E+00000, 0.45779914154168E-00003, 0.59332736149008E+00002
0.14553411000000E-00002, 0.54222464998059E+00000, 0.10041311594036E-00002, 0.72071532958648E+00002
0.14575939500000E-00002, 0.55312252908475E+00000, 0.55022216138669E-00003, 0.49833150889734E+00002
0.14598468000000E-00002, 0.55288747028002E+00000, 0.80199155907103E-00003, 0.55739201863726E+00002
0.14620996500000E-00002, 0.55307952954400E+00000, 0.79301989686045E-00003, 0.75442783921947E+00002
0.14643525000000E-00002, 0.54178466855478E+00000, 0.27408672997950E-00003, 0.69362119029939E+00002
0.14666053500000E-00002, 0.53615750387456E+00000, 0.78024764703658E-00003, 0.66165926668596E+00002
0.14688582000000E-00002, 0.53387545417183E+00000, 0.12049027791194E-00002, 0.59547718305575E+00002
0.14711110500000E-00002, 0.51667117596429E+00000, 0.71764017300720E-00003, 0.52860151816620E+00002
0.14733639000000E-00002, 0.49315696821300E+00000, 0.62842777604790E-00003, 0.67809679747039E+00002
0.14756167500000E-00002, 0.48388303141282E+00000, 0.76298415882889E-00003, 0.54430205939081E+00002
0.14778696000000E-00002, 0.47754251765744E+00000, 0.53219071502731E-00003, 0.67127722705951E+00002
0.14801224500000E-00002, 0.47326230773002E+00000, 0.15490657109393E-00002, 0.41413012301085E+00002
0.14823753000000E-00002, 0.48809360489734E+00000, 0.91358760241721E-00003, 0.47644625369849E+00002
0.14846281500000E-00002, 0.51054880621787E+00000, 0.78680810682609E-00003, 0.53342088086789E+00002
0.14868810000000E-00002, 0.52030772527554E+00000, 0.98965585751713E-00003, 0.51055721535092E+00002
0.14891338500000E-00002, 0.51426533234376E+00000, 0.63759055968921E-00003, 0.50993554968938E+00002
0.14913867000000E-00002, 0.50971997172319E+00000, 0.56992196295249E-00003, 0.63687537452808E+00002
0.14936395500000E-00002, 0.50583497622880E+00000, 0.29367356377762E-00003, 0.62274978725490E+00002
0.14958924000000E-00002, 0.50321986496637E+00000, 0.84419736473278E-00003, 0.60328014199316E+00002
0.14981452500000E-00002, 0.50490488332482E+00000, 0.22156238299738E-00002, 0.52306271306936E+00002
0.15003981000000E-00002, 0.50435902216062E+00000, 0.13944586715046E-00002, 0.50278207508464E+00002
0.15026509500000E-00002, 0.50164885119573E+00000, 0.89492287174314E-00003, 0.49947321941455E+00002
0.15049038000000E-00002, 0.49570514666696E+00000, 0.17048755187528E-00002, 0.58110158459893E+00002
0.15071566500000E-00002, 0.49029583450490E+00000, 0.19751618815997E-00002, 0.54341535892892E+00002
0.15094095000000E-00002, 0.50309527711238E+00000, 0.12772571025715E-00002, 0.50442711231342E+00002
0.15116623500000E-00002, 0.51816012909149E+00000, 0.15290434967155E-00002, 0.44253696641955E+00002
0.15139152000000E-00002, 0.51632860951922E+00000, 0.60153513686783E-00003, 0.52488282372309E+00002
0.15161680500000E-00002, 0.50095695501684E+00000, 0.76847706783518E-00003, 0.65434267701200E+00002
0.15184209000000E-00002, 0.48404736203075E+00000, 0.44495840561395E-00003, 0.52554478844192E+00002
0.15206737500000E-00002, 0.47158481669310E+00000, 0.56714803629635E-00003, 0.43805204907235E+00002
0.15229266000000E-00002, 0.46614892273841E+00000, 0.14552710820384E-00002, 0.40425283820772E+00002
0.15251794500000E-00002, 0.47496887166281E+00000, 0.63011009745439E-00003, 0.49839253278542E+00002
0.15274323000000E-00002, 0.48598841947120E+00000, 0.89830277924381E-00003, 0.60191621603666E+00002
0.15296851500000E-00002, 0.50247802963524E+00000, 0.22715509116008E-00003, 0.41575159382121E+00002
0.15319380000000E-00002, 0.51291536625194E+00000, 0.11882295579055E-00002, 0.34046305692714E+00002
0.15341908500000E-00002, 0.50596409043768E+00000, 0.16867714202411E-00002, 0.29220505383992E+00002
0.15364437000000E-00002, 0.49526740667153E+00000, 0.11576739157846E-00002, 0.25197196502798E+00002
0.15386965500000E-00002, 0.50556724005701E+00000, 0.92484944358831E-00003, 0.27994347684880E+00002
0.15409494000000E-00002, 0.51468020383183E+00000, 0.68729195290250E-00003, 0.25683275005167E+00002
0.15432022500000E-00002, 0.51299359098860E+00000, 0.81960754770306E-00003, 0.29980500725379E+00002
0.15454551000000E-00002, 0.49554316498283E+00000, 0.77493526677583E-00003, 0.25412039286722E+00002
0.15477079500000E-00002, 0.47087406857212E+00000, 0.17103303620732E-00002, 0.26431818954851E+00002
0.15499608000000E-00002, 0.45618538251187E+00000, 0.15447315985571E-00002, 0.28894234551775E+00002
0.15522136500000E-00002, 0.44755484383182E+00000, 0.78450522789558E-00003, 0.31138546626355E+00002
0.15544665000000E-00002, 0.44012245949949E+00000, 0.16734779101188E-00003, 0.29255679438257E+00002
0.15567193500000E-00002, 0.45112018551930E+00000, 0.67761319501849E-00003, 0.27361459617143E+00002
0.15589722000000E-00002, 0.47347440509492E+00000, 0.13798048426216E-00002, 0.29727581780724E+00002
0.15612250500000E-00002, 0.49841188368807E+00000, 0.11089954910510E-00002, 0.33149917393754E+00002
0.15634779000000E-00002, 0.51058522928609E+00000, 0.10436760549040E-00002, 0.41202801258857E+00002
0.15657307500000E-00002, 0.49987598359620E+00000, 0.84799316525835E-00003, 0.32969589215244E+00002
0.15679836000000E-00002, 0.48041368724275E+00000, 0.10317571096739E-00002, 0.33943974081156E+00002
0.15702364500000E-00002, 0.46754103282865E+00000, 0.94770747601542E-00003, 0.32593697752520E+00002
0.15724893000000E-00002, 0.45544981325641E+00000, 0.30118860387646E-00003, 0.29484689477750E+00002
0.15747421500000E-00002, 0.44675031161945E+00000, 0.14149484144012E-00002, 0.21104282170324E+00002
0.15769950000000E-00002, 0.45204529083618E+00000, 0.14075403984543E-00002, 0.17870939055439E+00002
0.15792478500000E-00002, 0.45820609293544E+00000, 0.13052910603461E-00002, 0.27278312695415E+00002
0.15815007000000E-00002, 0.44617765691042E+00000, 0.12038283912579E-00002, 0.29482963484685E+00002
0.15837535500000E-00002, 0.43913319081646E+00000, 0.18309197422836E-00002, 0.28350446861018E+00002
0.15860064000000E-00002, 0.42936776320300E+00000, 0.15549302699741E-00002, 0.24547376479610E+00002
0.15882592500000E-00002, 0.41536271390816E+00000, 0.10186116071076E-00002, 0.17923633446428E+00002
0.15905121000000E-00002, 0.41431698992924E+00000, 0.99757262293721E-00003, 0.33209354487365E+00002
0.15927649500000E-00002, 0.41380370884255E+00000, 0.99354630919075E-00003, 0.37170191178069E+00002
0.15950178000000E-00002, 0.41825152590390E+00000, 0.91701284642174E-00003, 0.29298385885313E+00002
0.15972706500000E-00002, 0.41698224211600E+00000, 0.70566031655598E-00003, 0.33167711618597E+00002
0.15995235000000E-00002, 0.41982758057352E+00000, 0.24278902038320E-00002, 0.63194334427514E+00002
0.16017763500000E-00002, 0.42119401622286E+00000, 0.20553414912481E-00002, 0.53234539909876E+00002
0.16040292000000E-00002, 0.42317260989005E+00000, 0.10112741216156E-00002, 0.82842639372579E+00002
0.16062820500000E-00002, 0.44824888041056E+00000, 0.63223914373497E-00003, 0.92509309259527E+00002
0.16085349000000E-00002, 0.47017761968161E+00000, 0.53541787303897E-00003, 0.69330259574402E+00002
0.16107877500000E-00002, 0.47326777233143E+00000, 0.26030471895516E-00002, 0.54842574145387E+00002
0.16130406000000E-00002, 0.46470840188975E+00000, 0.16694631724903E-00002, 0.46970469904731E+00002
0.16152934500000E-00002, 0.45751752917086E+00000, 0.11280449979654E-00002, 0.46193143506548E+00002
0.16175463000000E-00002, 0.45155802123138E+00000, 0.28994733312078E-00002, 0.49428490213680E+00002
0.16197991500000E-00002, 0.44106824860517E+00000, 0.94629742439119E-00003, 0.51704492592509E+00002
0.16220520000000E-00002, 0.43377774498749E+00000, 0.53789574079453E-00003, 0.55175725004115E+00002
0.16243048500000E-00002, 0.43296216840161E+00000, 0.48899884595691E-00003, 0.66181020638885E+00002
0.16265577000000E-00002, 0.42678953882841E+00000, 0.95094551255264E-00003, 0.51377397660580E+00002
0.16288105500000E-00002, 0.42046829098043E+00000, 0.20804553256773E-00002, 0.50173172386690E+00002
0.16310634000000E-00002, 0.42336160922984E+00000, 0.78134289464409E-00003, 0.45328125638107E+00002
0.16333162500000E-00002, 0.42564729446645E+00000, 0.48701553788787E-00003, 0.50722803046628E+00002
0.16355691000000E-00002, 0.41746148095465E+00000, 0.48045452256408E-00003, 0.37624988683427E+00002
0.16378219500000E-00002, 0.40668733489158E+00000, 0.44449176975789E-00003, 0.39505036332174E+00002
0.16400748000000E-00002, 0.40353048277583E+00000, 0.18707364993262E-00002, 0.37084715548064E+00002
0.16423276500000E-00002, 0.40773274355671E+00000, 0.10675528364772E-00002, 0.39011154934287E+00002
0.16445805000000E-00002, 0.40681122451970E+00000, 0.93446850823535E-00003, 0.44915916907937E+00002
0.16468333500000E-00002, 0.40212694421200E+00000, 0.29320830427531E-00003, 0.37327291882455E+00002
0.16490862000000E-00002, 0.39165812071979E+00000, 0.17823245358473E-00002, 0.34502906329158E+00002
0.16513390500000E-00002, 0.38063114543917E+00000, 0.11832338082497E-00002, 0.33004840871013E+00002
0.16535919000000E-00002, 0.37527805318033E+00000, 0.73372034058441E-00003, 0.34895350838334E+00002
0.16558447500000E-00002, 0.37975879005021E+00000, 0.12653231432640E-00002, 0.29807403776001E+00002
0.16580976000000E-00002, 0.38884271686578E+00000, 0.68584009086886E-00003, 0.25096366849784E+00002
0.16603504500000E-00002, 0.39963157098090E+00000, 0.13032064476676E-00002, 0.27706145143733E+00002
0.16626033000000E-00002, 0.40981233462649E+00000, 0.15663595250041E-00002, 0.33546829279664E+00002
0.16648561500000E-00002, 0.41469726226402E+00000, 0.85845081411621E-00003, 0.25352647102240E+00002
0.16671090000000E-00002, 0.41602917871054E+00000, 0.15648954205226E-00002, 0.23215171547729E+00002
0.16693618500000E-00002, 0.40844029407322E+00000, 0.40516278643090E-00003, 0.25835461379179E+00002
0.16716147000000E-00002, 0.39661810622173E+00000, 0.48292117346360E-00003, 0.25761579417662E+00002
0.16738675500000E-00002, 0.40204004973010E+00000, 0.44170024941008E-00003, 0.26199758169885E+00002
0.16761204000000E-00002, 0.41403618725960E+00000, 0.78148226710007E-00003, 0.26937708945641E+00002
0.16783732500000E-00002, 0.41462015682464E+00000, 0.20953734991952E-00003, 0.26349698710699E+00002
0.16806261000000E-00002, 0.41944996159176E+00000, 0.53223861094986E-00003, 0.23586139846208E+00002
0.16828789500000E-00002, 0.42221887333141E+00000, 0.56010791412554E-00003, 0.23923692716237E+00002
0.16851318000000E-00002, 0.39643113472752E+00000, 0.47517761551073E-00003, 0.23394661203268E+00002
0.16873846500000E-00002, 0.36131769975247E+00000, 0.25369804203853E-00003, 0.22062114308045E+00002
0.16896375000000E-00002, 0.34872625885507E+00000, 0.10547210750327E-00002, 0.24106787255047E+00002
0.16918903500000E-00002, 0.35149874191334E+00000, 0.11089008781068E-00002, 0.18065712782656E+00002
0.16941432000000E-00002, 0.36879715688236E+00000, 0.34203100548769E-00003, 0.24746126470074E+00002
0.16963960500000E-00002, 0.38209888024133E+00000, 0.11722514071178E-00002, 0.30237749862017E+00002
0.16986489000000E-00002, 0.38314030339331E+00000, 0.15240824654601E-00002, 0.24822990296201E+00002
0.17009017500000E-00002, 0.38068272788927E+00000, 0.70236373070993E-00003, 0.22912557777246E+00002
0.17031546000000E-00002, 0.37319016713278E+00000, 0.10822860347916E-00003, 0.21886704818090E+00002
0.17054074500000E-00002, 0.36499680662727E+00000, 0.48098893055177E-00003, 0.26804900776748E+00002
0.17076603000000E-00002, 0.36119203718415E+00000, 0.10971636513743E-00002, 0.79361553916028E+00002
0.17099131500000E-00002, 0.36293135674237E+00000, 0.74699782802425E-00003, 0.67886719175979E+00002
0.17121660000000E-00002, 0.36804417190664E+00000, 0.57572972952973E-00003, 0.53203051023694E+00002
0.17144188500000E-00002, 0.37471019930454E+00000, 0.12178607712456E-00002, 0.42379681902967E+00002
0.17166717000000E-00002, 0.38395306015552E+00000, 0.65035285433536E-00003, 0.35403650536337E+00002
0.17189245500000E-00002, 0.38792114987395E+00000, 0.66675769206894E-00003, 0.23569253705684E+00002
0.17211774000000E-00002, 0.38647952826446E+00000, 0.73074689741519E-00003, 0.21337266478117E+00002
0.17234302500000E-00002, 0.38959719384704E+00000, 0.27530103732885E-00003, 0.20509080619085E+00002
0.17256831000000E-00002, 0.38483398480088E+00000, 0.80336947857930E-00003, 0.19105289702350E+00002
0.17279359500000E-00002, 0.38324670717669E+00000, 0.12059027921615E-00002, 0.23006715110030E+00002
0.17301888000000E-00002, 0.38775682223182E+00000, 0.14776436373089E-00002, 0.32806853718409E+00002
0.17324416500000E-00002, 0.39627380436061E+00000, 0.15217763996696E-00002, 0.30099850436901E+00002
0.17346945000000E-00002, 0.42157920995704E+00000, 0.62099226108078E-00003, 0.29285602147232E+00002
0.17369473500000E-00002, 0.44347720620852E+00000, 0.29202441821334E-00003, 0.26747349691324E+00002
0.17392002000000E-00002, 0.45750116640597E+00000, 0.14054932895068E-00002, 0.37877776597037E+00002
0.17414530500000E-00002, 0.46312818735879E+00000, 0.14084128565133E-00002, 0.30555501975472E+00002
0.17437059000000E-00002, 0.46783043531474E+00000, 0.75878426866416E-00003, 0.30201542206128E+00002
0.17459587500000E-00002, 0.46679725724966E+00000, 0.12879446977080E-00002, 0.35091906886050E+00002
0.17482116000000E-00002, 0.46752017183705E+00000, 0.12489534991599E-00002, 0.37162146004206E+00002
0.17504644500000E-00002, 0.46360169094679E+00000, 0.27813607144258E-00003, 0.38140332677416E+00002
0.17527173000000E-00002, 0.45380634683334E+00000, 0.77979229326860E-00003, 0.38910144891682E+00002
0.17549701500000E-00002, 0.44616866212057E+00000, 0.51369482702169E-00003, 0.33908460774022E+00002
0.17572230000000E-00002, 0.45773494528385E+00000, 0.14059032149926E-00002, 0.22253502253083E+00002
0.17594758500000E-00002, 0.47795067078655E+00000, 0.13175832208861E-00002, 0.20218245273516E+00002
0.17617287000000E-00002, 0.47683433213587E+00000, 0.35386819253371E-00003, 0.16751273814049E+00002
0.17639815500000E-00002, 0.46172511463790E+00000, 0.13097869847038E-00002, 0.18488564113932E+00002
0.17662344000000E-00002, 0.47171117458539E+00000, 0.12928635003728E-00002, 0.21187789036603E+00002
0.17684872500000E-00002, 0.49259969800115E+00000, 0.14922910727073E-00002, 0.37159447186110E+00002
0.17707401000000E-00002, 0.48321901686217E+00000, 0.32649410122141E-00003, 0.38532534561321E+00002
0.17729929500000E-00002, 0.46675122427835E+00000, 0.96035808689205E-00003, 0.39859786831115E+00002
0.17752458000000E-00002, 0.45097346992793E+00000, 0.20453087983412E-00002, 0.32769589861107E+00002
0.17774986500000E-00002, 0.44021640680090E+00000, 0.54688823451236E-00003, 0.21852513538832E+00002
0.17797515000000E-00002, 0.44098272157621E+00000, 0.34307197431344E-00003, 0.23484231893453E+00002
0.17820043500000E-00002, 0.45012008597185E+00000, 0.84996404120587E-00003, 0.26057971842096E+00002
0.17842572000000E-00002, 0.47472924094389E+00000, 0.15241757767893E-00002, 0.27091182897749E+00002
0.17865100500000E-00002, 0.49069142205099E+00000, 0.81398260786136E-00003, 0.34725649132976E+00002
0.17887629000000E-00002, 0.51405908166002E+00000, 0.10266684222049E-00002, 0.33406916478656E+00002
0.17910157500000E-00002, 0.53819386033023E+00000, 0.23821331898486E-00003, 0.33384360897826E+00002
0.17932686000000E-00002, 0.54125019367224E+00000, 0.70243918305240E-00003, 0.26521956806856E+00002
0.17955214500000E-00002, 0.53348096270363E+00000, 0.11247119396067E-00002, 0.20223212177081E+00002
0.17977743000000E-00002, 0.51382205335334E+00000, 0.70677176010057E-00003, 0.23703532579412E+00002
0.18000271500000E-00002, 0.48891666673687E+00000, 0.92655658344019E-00003, 0.27015160688069E+00002
0.18022800000000E-00002, 0.48314837256334E+00000, 0.78950250823287E-00003, 0.26941997715675E+00002
0.18045328500000E-00002, 0.48687717393769E+00000, 0.25735565556827E-00002, 0.30738085281827E+00002
0.18067857000000E-00002, 0.48893037440985E+00000, 0.47764123349935E-00003, 0.29963296133253E+00002
0.18090385500000E-00002, 0.48010238358905E+00000, 0.97515805341370E-00003, 0.24467483019137E+00002
0.18112914000000E-00002, 0.48230912868899E+00000, 0.51042934207402E-00003, 0.23114793852721E+00002
0.18135442500000E-00002, 0.50306129233125E+00000, 0.56873458624874E-00003, 0.24606064758504E+00002
0.18157971000000E-00002, 0.52106351534131E+00000, 0.90452361435776E-00003, 0.26162689319318E+00002
0.18180499500000E-00002, 0.51461585163613E+00000, 0.74295813589837E-00003, 0.23473393026592E+00002
0.18203028000000E-00002, 0.47679793173033E+00000, 0.91210860972285E-00003, 0.26026267373658E+00002
0.18225556500000E-00002, 0.43102375803929E+00000, 0.10738180783267E-00002, 0.24249562925056E+00002
0.18248085000000E-00002, 0.42028397665378E+00000, 0.81014834885790E-00003, 0.23545393579779E+00002
0.18270613500000E-00002, 0.43789799205834E+00000, 0.51720875542277E-00003, 0.22553558779222E+00002
0.18293142000000E-00002, 0.44555330660093E+00000, 0.63336464865104E-00003, 0.20406461798812E+00002
0.18315670500000E-00002, 0.43816574633528E+00000, 0.16030190290851E-00002, 0.14716864041744E+00002
0.18338199000000E-00002, 0.44184787464654E+00000, 0.10998044906967E-00002, 0.15245467820458E+00002
0.18360727500000E-00002, 0.47728349652272E+00000, 0.32531898674975E-00003, 0.18087126468386E+00002
0.18383256000000E-00002, 0.53570697252121E+00000, 0.12103534811060E-00002, 0.20039404767649E+00002
0.18405784500000E-00002, 0.57804626526053E+00000, 0.57712044471387E-00003, 0.25295916737999E+00002
0.18428313000000E-00002, 0.58269884015988E+00000, 0.49379447795272E-00003, 0.28476569580653E+00002
0.18450841500000E-00002, 0.56893175293444E+00000, 0.36491745263783E-00003, 0.36071551261595E+00002
0.18473370000000E-00002, 0.56365816076919E+00000, 0.12337118415264E-00002, 0.27781424982948E+00002
0.18495898500000E-00002, 0.58210994617280E+00000, 0.90142654089248E-00003, 0.21367227704453E+00002
0.18518427000000E-00002, 0.60179390143498E+00000, 0.51339247124568E-00003, 0.21261328757279E+00002
0.18540955500000E-00002, 0.61554615848792E+00000, 0.83845890685925E-00003, 0.20728173443319E+00002
0.18563484000000E-00002, 0.62494576217570E+00000, 0.68600547202934E-00003, 0.24249048620819E+00002
0.18586012500000E-00002, 0.62533596052905E+00000, 0.10557302234517E-00002, 0.22234123560093E+00002
0.18608541000000E-00002, 0.60406265693749E+00000, 0.20640881841816E-00003, 0.23219018240010E+00002
0.18631069500000E-00002, 0.58843723258681E+00000, 0.14833153738396E-00002, 0.28017027909274E+00002
0.18653598000000E-00002, 0.59354552471732E+00000, 0.77457772034614E-00003, 0.37999806777658E+00002
0.18676126500000E-00002, 0.60571975027128E+00000, 0.48263883888117E-00003, 0.63500274317726E+00002
0.18698655000000E-00002, 0.61479508498814E+00000, 0.42614953438693E-00003, 0.70204839199064E+00002
0.18721183500000E-00002, 0.60295988232217E+00000, 0.11422312232870E-00002, 0.84165113979964E+00002
0.18743712000000E-00002, 0.59829487584971E+00000, 0.31744721718996E-00003, 0.54799732087156E+00002
0.18766240500000E-00002, 0.59749056865950E+00000, 0.79167562571544E-00003, 0.50843456264116E+00002
0.18788769000000E-00002, 0.61303425326391E+00000, 0.80408598726724E-00003, 0.51422199681860E+00002
0.18811297500000E-00002, 0.61176554941704E+00000, 0.90066634459332E-00003, 0.38221665745701E+00002
0.18833826000000E-00002, 0.62153145164400E+00000, 0.14215337958086E-00002, 0.50080457426293E+00002
0.18856354500000E-00002, 0.63670387023184E+00000, 0.11490608980639E-00002, 0.47862400832922E+00002
0.18878883000000E-00002, 0.64188956743208E+00000, 0.89435295006637E-00003, 0.52257639492381E+00002
0.18901411500000E-00002, 0.63776683413848E+00000, 0.10313270867340E-00002, 0.69010022314800E+00002
0.18923940000000E-00002, 0.62963610710835E+00000, 0.21812040281324E-00003, 0.59324094312480E+00002
0.18946468500000E-00002, 0.62645697403845E+00000, 0.31033298047027E-00002, 0.60067423108084E+00002
0.18968997000000E-00002, 0.62772182118398E+00000, 0.64394204504911E-00003, 0.46674436823154E+00002
0.18991525500000E-00002, 0.61769550632150E+00000, 0.37270580942934E-00003, 0.48718942785671E+00002
0.19014054000000E-00002, 0.59657986479202E+00000, 0.74222006688696E-00003, 0.46957135934606E+00002
0.19036582500000E-00002, 0.57207525168722E+00000, 0.25578805392851E-00002, 0.41410652287036E+00002
0.19059111000000E-00002, 0.56967985861845E+00000, 0.11130933685333E-00002, 0.55109731771590E+00002
0.19081639500000E-00002, 0.57377598557765E+00000, 0.15379330879277E-00002, 0.63581157182486E+00002
0.19104168000000E-00002, 0.57132585491362E+00000, 0.41502946671475E-00003, 0.63980116764169E+00002
0.19126696500000E-00002, 0.54653872334263E+00000, 0.87541352609327E-00003, 0.51605319701466E+00002
0.19149225000000E-00002, 0.51976246686652E+00000, 0.94286161876360E-00003, 0.43750476934644E+00002
0.19171753500000E-00002, 0.51321858668457E+00000, 0.92405013957229E-00003, 0.46929238007938E+00002
0.19194282000000E-00002, 0.51295760170912E+00000, 0.13735944701290E-00002, 0.74625229730051E+00002
0.19216810500000E-00002, 0.49222381221037E+00000, 0.18194807455642E-00002, 0.64493486397777E+00002
0.19239339000000E-00002, 0.46149977559404E+00000, 0.88581552430358E-00003, 0.52366444430525E+00002
0.19261867500000E-00002, 0.44766543441879E+00000, 0.63061262487742E-00003, 0.41970958535925E+00002
0.19284396000000E-00002, 0.46681233450838E+00000, 0.81988407298866E-00003, 0.33624919266939E+00002
0.19306924500000E-00002, 0.49950778663286E+00000, 0.62327631352732E-00003, 0.51670529792085E+00002
0.19329453000000E-00002, 0.51993832836303E+00000, 0.19763448006897E-00002, 0.65832154951143E+00002
0.19351981500000E-00002, 0.52166075885738E+00000, 0.12787055135748E-00002, 0.63307317197607E+00002
0.19374510000000E-00002, 0.51527577597262E+00000, 0.14034654328294E-00002, 0.54248405619688E+00002
0.19397038500000E-00002, 0.49949707417913E+00000, 0.31025678119012E-00003, 0.45269419698850E+00002
0.19419567000000E-00002, 0.49433477445570E+00000, 0.79913196999821E-00003, 0.32694270755825E+00002
0.19442095500000E-00002, 0.49108093699060E+00000, 0.70893920459194E-00003, 0.29085893155931E+00002
0.19464624000000E-00002, 0.48481138211488E+00000, 0.54680808975839E-00003, 0.31720654487511E+00002
0.19487152500000E-00002, 0.48900398911759E+00000, 0.37259512297936E-00003, 0.36862679514213E+00002
0.19509681000000E-00002, 0.50145240723274E+00000, 0.83302064958738E-00003, 0.41461167821859E+00002
0.19532209500000E-00002, 0.51753063694967E+00000, 0.56201545239083E-00003, 0.46728649061810E+00002
0.19554738000000E-00002, 0.53089618072531E+00000, 0.98205368585620E-00003, 0.65957054368521E+00002
0.19577266500000E-00002, 0.53402380993077E+00000, 0.23845680607118E-00002, 0.52947434334793E+00002
0.19599795000000E-00002, 0.51570052084319E+00000, 0.78760388893098E-00003, 0.73643781931800E+00002
0.19622323500000E-00002, 0.50252009176806E+00000, 0.13479033375083E-00002, 0.78950007102035E+00002
0.19644852000000E-00002, 0.51073739948792E+00000, 0.10623893515391E-00002, 0.93419280837726E+00002
0.19667380500000E-00002, 0.51810114338995E+00000, 0.12414771319962E-00002, 0.12736862159141E+00003
0.19689909000000E-00002, 0.52576776311017E+00000, 0.42361578396530E-00003, 0.98226298495665E+00002
0.19712437500000E-00002, 0.53597125186774E+00000, 0.86909757686363E-00003, 0.82584391081179E+00002
0.19734966000000E-00002, 0.54691739520249E+00000, 0.74000891076005E-00003, 0.89534447714888E+00002
0.19757494500000E-00002, 0.55869395489174E+00000, 0.41113519639066E-00003, 0.86240185868306E+00002
0.19780023000000E-00002, 0.56745940959996E+00000, 0.92434727575399E-00003, 0.12624218108193E+00003
0.19802551500000E-00002, 0.55744984550146E+00000, 0.79245835039605E-00003, 0.98445912550798E+00002
0.19825080000000E-00002, 0.54619506397588E+00000, 0.16642806026706E-00002, 0.66288804646422E+00002
0.19847608500000E-00002, 0.53767552761191E+00000, 0.13594312374715E-00002, 0.74353781217994E+00002
0.19870137000000E-00002, 0.52890946493762E+00000, 0.11158334110514E-00002, 0.64748678850964E+00002
0.19892665500000E-00002, 0.52834416445596E+00000, 0.16541018785215E-00002, 0.64125464194041E+00002
0.19915194000000E-00002, 0.53188264223004E+00000, 0.68086064882210E-00003, 0.60067977742511E+00002
0.19937722500000E-00002, 0.52145493999838E+00000, 0.20067900256255E-00002, 0.56918909600706E+00002
0.19960251000000E-00002, 0.50129519121371E+00000, 0.18604364957715E-00002, 0.61359400403371E+00002
0.19982779500000E-00002, 0.48101790682764E+00000, 0.82268641578423E-00003, 0.47358945723076E+00002
0.20005308000000E-00002, 0.47270003331851E+00000, 0.13972915194968E-00002, 0.37992193539909E+00002
0.20027836500000E-00002, 0.46522444722364E+00000, 0.71024200886362E-00003, 0.50139028735958E+00002
0.20050365000000E-00002, 0.46767664270580E+00000, 0.80569855681037E-00003, 0.46261004301614E+00002
0.20072893500000E-00002, 0.47704699716395E+00000, 0.71804127381347E-00003, 0.41007317336776E+00002
0.20095422000000E-00002, 0.47364442433011E+00000, 0.14399184974535E-00002, 0.44087870026231E+00002
0.20117950500000E-00002, 0.44963546063823E+00000, 0.72561271140116E-00003, 0.52348831066541E+00002
0.20140479000000E-00002, 0.42461856331424E+00000, 0.14206821230257E-00002, 0.54317161306511E+00002
0.20163007500000E-00002, 0.42573369431801E+00000, 0.37224553054781E-00003, 0.48934134247470E+00002
0.20185536000000E-00002, 0.44663309355714E+00000, 0.13048461960764E-00003, 0.45416173839241E+00002
0.20208064500000E-00002, 0.45669224647268E+00000, 0.24500061236377E-00003, 0.64164882131016E+00002
0.20230593000000E-00002, 0.45771160801842E+00000, 0.77404120792423E-00003, 0.77254505927287E+00002
0.20253121500000E-00002, 0.47053334445740E+00000, 0.87862325259540E-00003, 0.62114235211795E+00002
0.20275650000000E-00002, 0.46894567935935E+00000, 0.78954654313420E-00003, 0.52612960740103E+00002
0.20298178500000E-00002, 0.44900621929121E+00000, 0.13325357501979E-00002, 0.28801680247693E+00002
0.20320707000000E-00002, 0.43139482386477E+00000, 0.90751205386679E-00003, 0.26667104387470E+00002
0.20343235500000E-00002, 0.42161045964621E+00000, 0.87283741369694E-00003, 0.37959396372936E+00002
0.20365764000000E-00002, 0.40831120594157E+00000, 0.10108351481239E-00002, 0.40396784385823E+00002
0.20388292500000E-00002, 0.39976179377432E+00000, 0.83248773995965E-00003, 0.41320938272066E+00002
0.20410821000000E-00002, 0.40468473777424E+00000, 0.11134870121993E-00003, 0.39044814531665E+00002
0.20433349500000E-00002, 0.40120118259391E+00000, 0.65581317825827E-00003, 0.42045314152241E+00002
0.20455878000000E-00002, 0.39898624295614E+00000, 0.23772860283420E-00003, 0.52909806586496E+00002
0.20478406500000E-00002, 0.40844952792618E+00000, 0.10878637140663E-00002, 0.67475006813123E+00002
0.20500935000000E-00002, 0.40327358113391E+00000, 0.52457668728648E-00003, 0.47888291297803E+00002
0.20523463500000E-00002, 0.38091973312816E+00000, 0.89656025842558E-00003, 0.47169774308226E+00002
0.20545992000000E-00002, 0.37931877704196E+00000, 0.25409519544210E-00003, 0.48509163704613E+00002
0.20568520500000E-00002, 0.39092410632191E+00000, 0.94324672818592E-00003, 0.55059774267347E+00002
0.20591049000000E-00002, 0.40396631463956E+00000, 0.12383367925066E-00002, 0.49426012882648E+00002
0.20613577500000E-00002, 0.40949978446090E+00000, 0.23343517464972E-00003, 0.58446788902208E+00002
0.20636106000000E-00002, 0.40988157697555E+00000, 0.11433303594846E-00002, 0.36746232533808E+00002
0.20658634500000E-00002, 0.41126654886768E+00000, 0.66470497857312E-00003, 0.28307918985169E+00002
0.20681163000000E-00002, 0.40949828399352E+00000, 0.47271351953983E-00003, 0.18470118834770E+00002
0.20703691500000E-00002, 0.40443655800940E+00000, 0.91811962743584E-00003, 0.21525956584370E+00002
0.20726220000000E-00002, 0.40681121726843E+00000, 0.94492807876573E-00003, 0.25175506315000E+00002
0.20748748500000E-00002, 0.41140512003087E+00000, 0.78386206431708E-00003, 0.25786004425726E+00002
0.20771277000000E-00002, 0.41138925882019E+00000, 0.11705685636765E-00002, 0.25786672428748E+00002
0.20793805500000E-00002, 0.41251187543430E+00000, 0.11687559130529E-00002, 0.26357603258809E+00002
0.20816334000000E-00002, 0.41577852447532E+00000, 0.82355333363779E-00003, 0.33111592829094E+00002
0.20838862500000E-00002, 0.41223365186044E+00000, 0.55039532155020E-00003, 0.32713433601430E+00002
0.20861391000000E-00002, 0.40398909154730E+00000, 0.45015530630021E-00003, 0.37200654302056E+00002
0.20883919500000E-00002, 0.39933552075891E+00000, 0.12341222163292E-00002, 0.36769936009898E+00002
0.20906448000000E-00002, 0.39748552108133E+00000, 0.50176375630544E-00003, 0.27189246684111E+00002
0.20928976500000E-00002, 0.39903692304408E+00000, 0.10059051298224E-00002, 0.31886698380464E+00002
0.20951505000000E-00002, 0.40326107806205E+00000, 0.62487369534204E-00003, 0.33422523846804E+00002
0.20974033500000E-00002, 0.40816377730439E+00000, 0.85687882728853E-00003, 0.29021370019652E+00002
0.20996562000000E-00002, 0.40266045766430E+00000, 0.20634570755016E-00002, 0.21468450127327E+00002
0.21019090500000E-00002, 0.39106978912030E+00000, 0.12397548189390E-00002, 0.24007601162650E+00002
0.21041619000000E-00002, 0.38842072571395E+00000, 0.64570957447154E-00003, 0.39455025646126E+00002
0.21064147500000E-00002, 0.39341816325426E+00000, 0.91578129700492E-00003, 0.42436144356087E+00002
0.21086676000000E-00002, 0.40822510369157E+00000, 0.17781940966419E-00002, 0.47479509730585E+00002
0.21109204500000E-00002, 0.41695548409653E+00000, 0.18603283189547E-00002, 0.45223442427724E+00002
0.21131733000000E-00002, 0.40819809041833E+00000, 0.61647600531515E-00003, 0.46127826161241E+00002
0.21154261500000E-00002, 0.40657167603102E+00000, 0.11696804763043E-00002, 0.45401486263808E+00002
0.21176790000000E-00002, 0.40654831105408E+00000, 0.13143095903337E-00002, 0.31042584392933E+00002
0.21199318500000E-00002, 0.40244267318337E+00000, 0.19922647673524E-00002, 0.19251847817180E+00002
0.21221847000000E-00002, 0.39041032608316E+00000, 0.42281315782927E-00003, 0.16596166924110E+00002
0.21244375500000E-00002, 0.38118894144766E+00000, 0.76451485490668E-00003, 0.16684791256023E+00002
0.21266904000000E-00002, 0.38616806086341E+00000, 0.56868954119926E-00003, 0.20132916345139E+00002
0.21289432500000E-00002, 0.39694320153846E+00000, 0.64379354693732E-00003, 0.20408051614420E+00002
0.21311961000000E-00002, 0.40117100448989E+00000, 0.85856056695991E-00003, 0.23826165150766E+00002
0.21334489500000E-00002, 0.40248745787786E+00000, 0.90476344827717E-00003, 0.25133710384474E+00002
0.21357018000000E-00002, 0.40502711193835E+00000, 0.98233790919763E-00003, 0.25450348687261E+00002
0.21379546500000E-00002, 0.40634827131023E+00000, 0.51414867228255E-00003, 0.23808947080544E+00002
0.21402075000000E-00002, 0.40155122026040E+00000, 0.68299147109374E-00003, 0.21289509655538E+00002
0.21424603500000E-00002, 0.38897949165764E+00000, 0.90133971802522E-00003, 0.23432708113545E+00002
0.21447132000000E-00002, 0.38404925096466E+00000, 0.33561272827269E-00003, 0.16297445499024E+00002
0.21469660500000E-00002, 0.38411953380905E+00000, 0.51236445840806E-00003, 0.15208126377060E+00002
0.21492189000000E-00002, 0.37570179490010E+00000, 0.22917290773933E-00003, 0.15105562530095E+00002
0.21514717500000E-00002, 0.36138713291027E+00000, 0.47835968910562E-00003, 0.15720019206015E+00002
0.21537246000000E-00002, 0.36059441125615E+00000, 0.65975364682974E-00003, 0.13303039340260E+00002
0.21559774500000E-00002, 0.36790845319576E+00000, 0.36966822879304E-00003, 0.13573825517049E+00002
0.21582303000000E-00002, 0.37292311537244E+00000, 0.81409273066342E-00003, 0.26570899889216E+00002
0.21604831500000E-00002, 0.37293558895500E+00000, 0.69084637366162E-00003, 0.35748156412320E+00002
0.21627360000000E-00002, 0.37245030436903E+00000, 0.51042007948815E-00003, 0.27370566412991E+00002
0.21649888500000E-00002, 0.37492415634109E+00000, 0.79998473023739E-00003, 0.25087821504373E+00002
0.21672417000000E-00002, 0.37445242091690E+00000, 0.82693966055185E-00003, 0.18936936130731E+00002
0.21694945500000E-00002, 0.38380114430449E+00000, 0.14280960025286E-00002, 0.17180171769530E+00002
0.21717474000000E-00002, 0.39546158367153E+00000, 0.76529864197520E-00003, 0.17291905779720E+00002
0.21740002500000E-00002, 0.40213598206990E+00000, 0.92787321422004E-00003, 0.19410304858505E+00002
0.21762531000000E-00002, 0.40557322055455E+00000, 0.10000167439679E-00002, 0.20005484597476E+00002
0.21785059500000E-00002, 0.40231643687267E+00000, 0.10795298395213E-00002, 0.18170355741276E+00002
0.21807588000000E-00002, 0.39461144480701E+00000, 0.12033233245406E-00002, 0.11053784112818E+00002
0.21830116500000E-00002, 0.39347313890127E+00000, 0.64893079333058E-00003, 0.16012737643007E+00002
0.21852645000000E-00002, 0.39558697582453E+00000, 0.14104598864015E-00002, 0.16905421361967E+00002
0.21875173500000E-00002, 0.39673592638094E+00000, 0.11407708212165E-00002, 0.16483417566885E+00002
0.21897702000000E-00002, 0.40114465919423E+00000, 0.11033162484949E-00002, 0.16819695336236E+00002
0.21920230500000E-00002, 0.41092863044751E+00000, 0.88076837033503E-00003, 0.17314628605406E+00002
0.21942759000000E-00002, 0.41392649986531E+00000, 0.10757603874309E-00003, 0.17151982666777E+00002
0.21965287500000E-00002, 0.41180643133422E+00000, 0.34135882002609E-00003, 0.12822895749429E+00002
0.21987816000000E-00002, 0.41609985459831E+00000, 0.14121302924257E-00002, 0.13491736935717E+00002
0.22010344500000E-00002, 0.42196568278652E+00000, 0.18982858372375E-00002, 0.31275217095418E+00002
0.22032873000000E-00002, 0.42235968396886E+00000, 0.17356210866810E-00002, 0.39669801662234E+00002
0.22055401500000E-00002, 0.41329053801420E+00000, 0.94589288573784E-00003, 0.38999126273792E+00002
0.22077930000000E-00002, 0.39187289535453E+00000, 0.10510814012742E-00002, 0.34011699967319E+00002
0.22100458500000E-00002, 0.37784611422634E+00000, 0.52300558999990E-00003, 0.38330287287068E+00002
0.22122987000000E-00002, 0.37876754356635E+00000, 0.90009973361705E-00003, 0.25186313654976E+00002
0.22145515500000E-00002, 0.40026190000879E+00000, 0.10289564814939E-00002, 0.21458783990019E+00002
0.22168044000000E-00002, 0.43423033711294E+00000, 0.68609657329307E-00003, 0.20441477462432E+00002
0.22190572500000E-00002, 0.45930472922300E+00000, 0.48082642499156E-00003, 0.19727068745298E+00002
0.22213101000000E-00002, 0.47314788415961E+00000, 0.50448971304172E-00003, 0.17792210933960E+00002
0.22235629500000E-00002, 0.48917057070921E+00000, 0.92885031346668E-00003, 0.16382050866181E+00002
0.22258158000000E-00002, 0.50073753398886E+00000, 0.50653495858705E-00003, 0.13152345982289E+00002
0.22280686500000E-00002, 0.50921001291436E+00000, 0.39106145497211E-00003, 0.13578494509518E+00002
0.22303215000000E-00002, 0.51428330894064E+00000, 0.67239605728286E-00003, 0.14449053105247E+00002
0.22325743500000E-00002, 0.51308546939411E+00000, 0.16644988583474E-00002, 0.16983431666536E+00002
0.22348272000000E-00002, 0.52368114892781E+00000, 0.14242757544983E-00002, 0.15292805223640E+00002
0.22370800500000E-00002, 0.53730178296259E+00000, 0.15035587988430E-00002, 0.17584605065520E+00002
0.22393329000000E-00002, 0.53566002373478E+00000, 0.31761897129069E-00002, 0.19146107020312E+00002
0.22415857500000E-00002, 0.52881145028236E+00000, 0.16163202885415E-00002, 0.28268911162537E+00002
0.22438386000000E-00002, 0.55232006554559E+00000, 0.39424091479426E-00003, 0.26168383635943E+00002
0.22460914500000E-00002, 0.56958798732554E+00000, 0.32065332537000E-00003, 0.26643376546100E+00002
0.22483443000000E-00002, 0.57302968030208E+00000, 0.12739495792467E-00002, 0.26708690269861E+00002
0.22505971500000E-00002, 0.55817471559453E+00000, 0.44174200555119E-00003, 0.22666153739849E+00002
0.22528500000000E-00002, 0.56425372484249E+00000, 0.14106742863252E-00002, 0.22771505940983E+00002


==> data/Turbine_Results/cp_plots/Turbine_WallVel_BC_Wall_Stator2.csv <==
Time,MeanVel,MinVel,MaxVel
0.00000000000000E+00000, 0.11214417739612E+00001, 0.65172353580066E-00003, 0.50803544724632E+00002
0.22528500000000E-00005, 0.11278062769165E+00001, 0.26210957796945E-00002, 0.38343625272539E+00002
0.45057000000000E-00005, 0.11202439953274E+00001, 0.21670146497920E-00002, 0.34667722843093E+00002
0.67585500000000E-00005, 0.11051003145416E+00001, 0.10536048890316E-00002, 0.44203372106117E+00002
0.90114000000000E-00005, 0.10938847209740E+00001, 0.85792895567956E-00003, 0.54724434218810E+00002
0.11264250000000E-00004, 0.10946580318043E+00001, 0.10412088203457E-00002, 0.58001707262079E+00002
0.13517100000000E-00004, 0.10834231075387E+00001, 0.19546133076505E-00002, 0.56265144204924E+00002
0.15769950000000E-00004, 0.10663212936922E+00001, 0.56116500202738E-00003, 0.55437354684681E+00002
0.18022800000000E-00004, 0.10705232735392E+00001, 0.12534827178410E-00002, 0.34249259614574E+00002
0.20275650000000E-00004, 0.10847141763231E+00001, 0.20257741857242E-00002, 0.29120038211975E+00002
0.22528500000000E-00004, 0.10810218545030E+00001, 0.23818643713285E-00002, 0.30219278670683E+00002
0.24781350000000E-00004, 0.10602505412386E+00001, 0.19887551997786E-00002, 0.25926787064518E+00002
0.27034200000000E-00004, 0.10692755263388E+00001, 0.10313044788751E-00002, 0.26105619325488E+00002
0.29287050000000E-00004, 0.10836335394059E+00001, 0.12020377295144E-00002, 0.35058661781712E+00002
0.31539900000000E-00004, 0.10853776028563E+00001, 0.21630207400700E-00002, 0.51182906480657E+00002
0.33792750000000E-00004, 0.10833066751020E+00001, 0.15660789737433E-00002, 0.43884940970332E+00002
0.36045600000000E-00004, 0.10798157068112E+00001, 0.97511747970195E-00003, 0.30585683286440E+00002
0.38298450000000E-00004, 0.10766770009852E+00001, 0.12308272683475E-00002, 0.44678435246800E+00002
0.40551300000000E-00004, 0.10838279681776E+00001, 0.65852889269805E-00003, 0.71379252995343E+00002
0.42804150000000E-00004, 0.10858028922219E+00001, 0.83273418184669E-00003, 0.45985241648584E+00002
0.45057000000000E-00004, 0.10734914963509E+00001, 0.18316644507487E-00002, 0.31968947972911E+00002
0.47309850000000E-00004, 0.10777510348080E+00001, 0.18071141680054E-00002, 0.40831741353889E+00002
0.49562700000000E-00004, 0.10962835607597E+00001, 0.13975128560737E-00002, 0.43945539586965E+00002
0.51815550000000E-00004, 0.11027361079688E+00001, 0.19199609984550E-00002, 0.36777236858356E+00002
0.54068400000000E-00004, 0.11026466511769E+00001, 0.21363181159885E-00002, 0.40346262309651E+00002
0.56321250000000E-00004, 0.10993685366362E+00001, 0.24945044234919E-00003, 0.40351871864406E+00002
0.58574100000000E-00004, 0.11004566958129E+00001, 0.12307292941161E-00002, 0.37038106183306E+00002
0.60826950000000E-00004, 0.11059918965316E+00001, 0.24520127056484E-00002, 0.31521187997127E+00002
0.63079800000000E-00004, 0.11166709090657E+00001, 0.14950845308360E-00002, 0.33673588329237E+00002
0.65332650000000E-00004, 0.11272012388588E+00001, 0.15417403292724E-00002, 0.37378763885875E+00002
0.67585500000000E-00004, 0.11276484651996E+00001, 0.17136504287335E-00002, 0.39915916119423E+00002
0.69838350000000E-00004, 0.11341171598463E+00001, 0.23877905489969E-00002, 0.34259517509063E+00002
0.72091200000000E-00004, 0.11590377359969E+00001, 0.26086747586988E-00002, 0.45489394714383E+00002
0.74344050000000E-00004, 0.11745438781866E+00001, 0.35266172745733E-00002, 0.52594368188005E+00002
0.76596900000000E-00004, 0.11736754610831E+00001, 0.39024384425991E-00002, 0.48256194648031E+00002
0.78849750000000E-00004, 0.11709239053707E+00001, 0.19105922963209E-00002, 0.34757533609768E+00002
0.81102600000000E-00004, 0.11867855043552E+00001, 0.16660667392726E-00002, 0.36057883503003E+00002
0.83355450000000E-00004, 0.11957521497745E+00001, 0.31401711389972E-00002, 0.46512082971925E+00002
0.85608300000000E-00004, 0.11950395824227E+00001, 0.29710663087003E-00002, 0.44073568028854E+00002
0.87861150000000E-00004, 0.12011683924561E+00001, 0.28565654422473E-00002, 0.43679137661508E+00002
0.90114000000000E-00004, 0.12098062292402E+00001, 0.22543158388498E-00002, 0.47105878127653E+00002
0.92366850000000E-00004, 0.12130379391434E+00001, 0.20997301243998E-00002, 0.48164095243638E+00002
0.94619700000000E-00004, 0.12195648191842E+00001, 0.33147561733417E-00002, 0.42008322392428E+00002
0.96872550000000E-00004, 0.12316678634694E+00001, 0.19418731770555E-00002, 0.43717320291264E+00002
0.99125400000000E-00004, 0.12420220487716E+00001, 0.28581063633955E-00002, 0.55254625380374E+00002
0.10137825000000E-00003, 0.12510118915095E+00001, 0.29341798588482E-00002, 0.38785126049168E+00002
0.10363110000000E-00003, 0.12515391953845E+00001, 0.34784728265258E-00002, 0.33616370725592E+00002
0.10588395000000E-00003, 0.12592119399307E+00001, 0.16786534461081E-00002, 0.47194964031331E+00002
0.10813680000000E-00003, 0.12744181804024E+00001, 0.21370304131116E-00002, 0.41500079722035E+00002
0.11038965000000E-00003, 0.12749677333373E+00001, 0.18804339310956E-00002, 0.41679113060644E+00002
0.11264250000000E-00003, 0.12753279452143E+00001, 0.13345058314667E-00002, 0.34800881896288E+00002
0.11489535000000E-00003, 0.12794810045328E+00001, 0.17388128362432E-00002, 0.33603414223395E+00002
0.11714820000000E-00003, 0.12834856014148E+00001, 0.17277517002169E-00002, 0.45424663447486E+00002
0.11940105000000E-00003, 0.12953546453699E+00001, 0.24388076841678E-00002, 0.47356496283113E+00002
0.12165390000000E-00003, 0.13078917211759E+00001, 0.35672039894271E-00002, 0.32002922825551E+00002
0.12390675000000E-00003, 0.13114873677867E+00001, 0.13521199916563E-00002, 0.45129609238945E+00002
0.12615960000000E-00003, 0.13153405711060E+00001, 0.16504114063854E-00002, 0.45235739677817E+00002
0.12841245000000E-00003, 0.13228867208797E+00001, 0.27534579748044E-00002, 0.46866799077318E+00002
0.13066530000000E-00003, 0.13248052914116E+00001, 0.59136168614293E-00003, 0.51589920720878E+00002
0.13291815000000E-00003, 0.13187248987787E+00001, 0.29763890476160E-00002, 0.41008556843127E+00002
0.13517100000000E-00003, 0.13072061952374E+00001, 0.17864226999097E-00002, 0.48780731920910E+00002
0.13742385000000E-00003, 0.12952720586098E+00001, 0.34838261675110E-00002, 0.39615608555159E+00002
0.13967670000000E-00003, 0.13012660744536E+00001, 0.39056058169975E-00002, 0.38524702162370E+00002
0.14192955000000E-00003, 0.13120226180662E+00001, 0.12055160483884E-00002, 0.39504284105096E+00002
0.14418240000000E-00003, 0.13225067020691E+00001, 0.19059160438571E-00002, 0.51018556482306E+00002
0.14643525000000E-00003, 0.13329250512720E+00001, 0.30253947363539E-00002, 0.46797132447966E+00002
0.14868810000000E-00003, 0.13495891345074E+00001, 0.24559494050250E-00002, 0.37818534488718E+00002
0.15094095000000E-00003, 0.13619043085922E+00001, 0.17029703640104E-00002, 0.39251959247201E+00002
0.15319380000000E-00003, 0.13646332200534E+00001, 0.22061229527470E-00002, 0.35888536632274E+00002
0.15544665000000E-00003, 0.13725936072748E+00001, 0.21348803634424E-00002, 0.33354997149933E+00002
0.15769950000000E-00003, 0.13845699616107E+00001, 0.27649028882734E-00002, 0.52461400114970E+00002
0.15995235000000E-00003, 0.13890023590033E+00001, 0.16928239882709E-00002, 0.42692743030707E+00002
0.16220520000000E-00003, 0.13861278104570E+00001, 0.22645625153824E-00002, 0.33085412193831E+00002
0.16445805000000E-00003, 0.13903854551065E+00001, 0.13723866084178E-00002, 0.32677245407441E+00002
0.16671090000000E-00003, 0.13915198273154E+00001, 0.12717490219773E-00002, 0.39641570278119E+00002
0.16896375000000E-00003, 0.13976536213979E+00001, 0.20195177967000E-00002, 0.35000825997940E+00002
0.17121660000000E-00003, 0.14147477277699E+00001, 0.27833620654641E-00002, 0.32560773067314E+00002
0.17346945000000E-00003, 0.14242411758399E+00001, 0.19829296675562E-00002, 0.43748170161516E+00002
0.17572230000000E-00003, 0.14201735781032E+00001, 0.36501808245474E-00002, 0.50561387355253E+00002
0.17797515000000E-00003, 0.14166439989467E+00001, 0.32454553094826E-00002, 0.44229500678502E+00002
0.18022800000000E-00003, 0.14384347051945E+00001, 0.20902612956543E-00002, 0.32199100179327E+00002
0.18248085000000E-00003, 0.14647319044994E+00001, 0.18476305107635E-00002, 0.32355944976752E+00002
0.18473370000000E-00003, 0.14795150549639E+00001, 0.16841816766462E-00002, 0.52552371012437E+00002
0.18698655000000E-00003, 0.14886206486191E+00001, 0.21436676797137E-00002, 0.55142904059846E+00002
0.18923940000000E-00003, 0.14927528131596E+00001, 0.16396808572064E-00002, 0.39496158912368E+00002
0.19149225000000E-00003, 0.14879753660533E+00001, 0.22754182698772E-00002, 0.43723435005309E+00002
0.19374510000000E-00003, 0.15098831866501E+00001, 0.28644174720782E-00003, 0.44874189756346E+00002
0.19599795000000E-00003, 0.15160932167825E+00001, 0.32461664110476E-00002, 0.41259492174623E+00002
0.19825080000000E-00003, 0.14863592900594E+00001, 0.28102478939059E-00002, 0.38799068019606E+00002
0.20050365000000E-00003, 0.14815508002076E+00001, 0.16562470056456E-00002, 0.79011242416954E+00002
0.20275650000000E-00003, 0.14861858517971E+00001, 0.11956527657262E-00002, 0.59378067153161E+00002
0.20500935000000E-00003, 0.14911416498924E+00001, 0.14789664536474E-00002, 0.38882003553800E+00002
0.20726220000000E-00003, 0.15007622193336E+00001, 0.18618941904993E-00002, 0.46883750632925E+00002
0.20951505000000E-00003, 0.15040730470844E+00001, 0.13188661298408E-00002, 0.45830488057856E+00002
0.21176790000000E-00003, 0.15000874082227E+00001, 0.30002529895391E-00002, 0.48751776212265E+00002
0.21402075000000E-00003, 0.15091540596832E+00001, 0.29424323140254E-00002, 0.35526028632185E+00002
0.21627360000000E-00003, 0.15166101125982E+00001, 0.16578555074840E-00002, 0.55452692590219E+00002
0.21852645000000E-00003, 0.15094193125407E+00001, 0.19406044472731E-00002, 0.51266575941810E+00002
0.22077930000000E-00003, 0.15062662720164E+00001, 0.27631773861871E-00002, 0.74415004734343E+00002
0.22303215000000E-00003, 0.15006500629098E+00001, 0.68146597446767E-00003, 0.39815724726314E+00002
0.22528500000000E-00003, 0.14757313242094E+00001, 0.31700283504875E-00002, 0.37076291157131E+00002
0.22753785000000E-00003, 0.14793108608842E+00001, 0.16660400797090E-00002, 0.43185678420625E+00002
0.22979070000000E-00003, 0.14905408548222E+00001, 0.20534238337988E-00002, 0.57441114442539E+00002
0.23204355000000E-00003, 0.14800219256835E+00001, 0.29822858803571E-00002, 0.47655521039725E+00002
0.23429640000000E-00003, 0.14538846600692E+00001, 0.18884246551670E-00002, 0.39497653541013E+00002
0.23654925000000E-00003, 0.14416292500282E+00001, 0.37944258025177E-00002, 0.53868571191597E+00002
0.23880210000000E-00003, 0.14353519028737E+00001, 0.18288739623572E-00002, 0.49915394530238E+00002
0.24105495000000E-00003, 0.14172490052581E+00001, 0.30542772874512E-00002, 0.43325734587830E+00002
0.24330780000000E-00003, 0.13910626777704E+00001, 0.49433764979629E-00003, 0.45652828455920E+00002
0.24556065000000E-00003, 0.13717562966756E+00001, 0.26707648062041E-00002, 0.60111472213534E+00002
0.24781350000000E-00003, 0.13607211332101E+00001, 0.26990238043212E-00002, 0.42511877331953E+00002
0.25006635000000E-00003, 0.13537213174010E+00001, 0.26791927477185E-00002, 0.38852626716523E+00002
0.25231920000000E-00003, 0.13464723962361E+00001, 0.15988668354331E-00002, 0.33031393885721E+00002
0.25457205000000E-00003, 0.13445895550292E+00001, 0.10431792194405E-00002, 0.32714377056669E+00002
0.25682490000000E-00003, 0.13423054410316E+00001, 0.12651104155626E-00002, 0.30265359813988E+00002
0.25907775000000E-00003, 0.13334565911446E+00001, 0.34562596683443E-00002, 0.34958835003985E+00002
0.26133060000000E-00003, 0.13234634106301E+00001, 0.19859145359353E-00002, 0.32466182964134E+00002
0.26358345000000E-00003, 0.13155679544671E+00001, 0.27357697484088E-00002, 0.47207429922406E+00002
0.26583630000000E-00003, 0.13303164963204E+00001, 0.20542760701512E-00002, 0.42527218918552E+00002
0.26808915000000E-00003, 0.13330819417316E+00001, 0.97132174388923E-00003, 0.47093671057847E+00002
0.27034200000000E-00003, 0.13129805017436E+00001, 0.36446708230165E-00002, 0.48829280827917E+00002
0.27259485000000E-00003, 0.13007484977367E+00001, 0.21855162776158E-00002, 0.38662631497820E+00002
0.27484770000000E-00003, 0.13026769026559E+00001, 0.14781406228014E-00002, 0.39814741607831E+00002
0.27710055000000E-00003, 0.13009422110315E+00001, 0.21675769685886E-00002, 0.65718652084581E+00002
0.27935340000000E-00003, 0.12968016433863E+00001, 0.16941366843899E-00002, 0.62634624493861E+00002
0.28160625000000E-00003, 0.12866064807029E+00001, 0.18121967459283E-00002, 0.48592138761101E+00002
0.28385910000000E-00003, 0.12633190062632E+00001, 0.28681655662029E-00002, 0.37659782860243E+00002
0.28611195000000E-00003, 0.12480188467044E+00001, 0.20171376174778E-00002, 0.33475310198078E+00002
0.28836480000000E-00003, 0.12531418117518E+00001, 0.76006060709412E-00003, 0.33190479425846E+00002
0.29061765000000E-00003, 0.12471702667794E+00001, 0.12219574154274E-00002, 0.33471422015202E+00002
0.29287050000000E-00003, 0.12465396062869E+00001, 0.13874108666883E-00002, 0.34213721143718E+00002
0.29512335000000E-00003, 0.12390790170870E+00001, 0.18370221216945E-00002, 0.34028907543005E+00002
0.29737620000000E-00003, 0.12262129181299E+00001, 0.21782575691554E-00002, 0.47696350564562E+00002
0.29962905000000E-00003, 0.12219033758616E+00001, 0.17701767973855E-00002, 0.91436679271215E+00002
0.30188190000000E-00003, 0.12254545352505E+00001, 0.14841663888270E-00002, 0.76518827061652E+00002
0.30413475000000E-00003, 0.12236497685762E+00001, 0.23622406465147E-00002, 0.53536190102771E+00002
0.30638760000000E-00003, 0.12191238865162E+00001, 0.16631262314174E-00002, 0.50358124406989E+00002
0.30864045000000E-00003, 0.12107134904236E+00001, 0.20987822958927E-00002, 0.49456124252695E+00002
0.31089330000000E-00003, 0.12005415376097E+00001, 0.18846369056877E-00002, 0.46173760121623E+00002
0.31314615000000E-00003, 0.12147562744707E+00001, 0.17209993957356E-00002, 0.31526517158816E+00002
0.31539900000000E-00003, 0.12224862366035E+00001, 0.27689490644202E-00002, 0.59865527601232E+00002
0.31765185000000E-00003, 0.12122870233295E+00001, 0.27445816861810E-00002, 0.46313933416909E+00002
0.31990470000000E-00003, 0.12136620100318E+00001, 0.11079728079674E-00002, 0.33534084769864E+00002
0.32215755000000E-00003, 0.12210020913670E+00001, 0.25711707953552E-00002, 0.54133039128270E+00002
0.32441040000000E-00003, 0.12166199999418E+00001, 0.36219174336204E-00002, 0.43510739000089E+00002
0.32666325000000E-00003, 0.12063165340898E+00001, 0.92987619578901E-00003, 0.32002339262174E+00002
0.32891610000000E-00003, 0.12010774023941E+00001, 0.22928143874011E-00002, 0.31465076720874E+00002
0.33116895000000E-00003, 0.12060583646875E+00001, 0.16766173091144E-00002, 0.28810019420469E+00002
0.33342180000000E-00003, 0.12015489092040E+00001, 0.13134572995317E-00002, 0.29274680366447E+00002
0.33567465000000E-00003, 0.11794441746334E+00001, 0.25984680193780E-00002, 0.39459435441418E+00002
0.33792750000000E-00003, 0.11595352101633E+00001, 0.26960817334064E-00002, 0.33556365568172E+00002
0.34018035000000E-00003, 0.11634653952190E+00001, 0.22333229054033E-00002, 0.26621520224456E+00002
0.34243320000000E-00003, 0.11785342051098E+00001, 0.15959319149699E-00002, 0.47054922336758E+00002
0.34468605000000E-00003, 0.11969075441523E+00001, 0.32795819657832E-00002, 0.38222649829989E+00002
0.34693890000000E-00003, 0.12059606472162E+00001, 0.23070213895696E-00002, 0.39676781184901E+00002
0.34919175000000E-00003, 0.12042162765258E+00001, 0.87406835455181E-00003, 0.42390842462694E+00002
0.35144460000000E-00003, 0.11986201482894E+00001, 0.19740218022643E-00002, 0.28955963388437E+00002
0.35369745000000E-00003, 0.11864789926556E+00001, 0.98229782942253E-00003, 0.28978638505011E+00002
0.35595030000000E-00003, 0.11681363554141E+00001, 0.23639860287162E-00002, 0.32242866990187E+00002
0.35820315000000E-00003, 0.11729597980914E+00001, 0.87579605788611E-00003, 0.41947564285342E+00002
0.36045600000000E-00003, 0.11750097286383E+00001, 0.18989295932508E-00002, 0.58468167109553E+00002
0.36270885000000E-00003, 0.11791661446480E+00001, 0.79858330143422E-00003, 0.54522297826690E+00002
0.36496170000000E-00003, 0.11978559914503E+00001, 0.24502149926894E-00002, 0.51892427503944E+00002
0.36721455000000E-00003, 0.12062923579877E+00001, 0.92823300172224E-00003, 0.44813869781795E+00002
0.36946740000000E-00003, 0.11992143184876E+00001, 0.18899889376293E-00002, 0.42893243631726E+00002
0.37172025000000E-00003, 0.11829276998103E+00001, 0.22797715374577E-00002, 0.41863911237674E+00002
0.37397310000000E-00003, 0.11821694341946E+00001, 0.12358062555557E-00002, 0.32119659391117E+00002
0.37622595000000E-00003, 0.11891160927933E+00001, 0.21675056694083E-00002, 0.31676285405681E+00002
0.37847880000000E-00003, 0.11958404077536E+00001, 0.11304068895982E-00002, 0.33494671697753E+00002
0.38073165000000E-00003, 0.12028930423868E+00001, 0.21888038584502E-00002, 0.37892526153213E+00002
0.38298450000000E-00003, 0.12086367614247E+00001, 0.25268734352766E-00002, 0.36896665200138E+00002
0.38523735000000E-00003, 0.12181913236643E+00001, 0.16320694207249E-00002, 0.37043735911846E+00002
0.38749020000000E-00003, 0.12275164160249E+00001, 0.86315386915081E-00003, 0.32607869799927E+00002
0.38974305000000E-00003, 0.12262648218886E+00001, 0.12697302697579E-00002, 0.29241384512964E+00002
0.39199590000000E-00003, 0.12042281424033E+00001, 0.18560944007496E-00002, 0.36503591223752E+00002
0.39424875000000E-00003, 0.11848061767261E+00001, 0.12556786860975E-00002, 0.65153602048616E+00002
0.39650160000000E-00003, 0.11848608012997E+00001, 0.92118775982206E-00003, 0.45071870835436E+00002
0.39875445000000E-00003, 0.11942507662167E+00001, 0.13617796766759E-00002, 0.55779489561360E+00002
0.40100730000000E-00003, 0.11957715764248E+00001, 0.19031181393850E-00002, 0.44494375222692E+00002
0.40326015000000E-00003, 0.11972284772584E+00001, 0.26380647137656E-00002, 0.43694745733062E+00002
0.40551300000000E-00003, 0.11897033778514E+00001, 0.24826976724290E-00002, 0.47214689550666E+00002
0.40776585000000E-00003, 0.11833452092954E+00001, 0.24217059115857E-00002, 0.45347124307624E+00002
0.41001870000000E-00003, 0.11865902014533E+00001, 0.13186178914393E-00002, 0.41974537273197E+00002
0.41227155000000E-00003, 0.12034400751217E+00001, 0.29542929782439E-00002, 0.46540420063278E+00002
0.41452440000000E-00003, 0.12061692944394E+00001, 0.26828757626043E-00002, 0.55877301269514E+00002
0.41677725000000E-00003, 0.11998273168197E+00001, 0.11792379801885E-00002, 0.57867262666483E+00002
0.41903010000000E-00003, 0.11918722584942E+00001, 0.58180858768900E-00003, 0.75158296442321E+00002
0.42128295000000E-00003, 0.11868929151136E+00001, 0.18377570469029E-00002, 0.70712907905911E+00002
0.42353580000000E-00003, 0.11799378180698E+00001, 0.11704103982655E-00002, 0.54416324788820E+00002
0.42578865000000E-00003, 0.11735887155122E+00001, 0.21020293266858E-00002, 0.41164069924910E+00002
0.42804150000000E-00003, 0.11737635627409E+00001, 0.20132679045372E-00002, 0.38336902410264E+00002
0.43029435000000E-00003, 0.11736240743551E+00001, 0.15711563661970E-00002, 0.31175077246764E+00002
0.43254720000000E-00003, 0.11711703345864E+00001, 0.16736795238539E-00002, 0.36403891718512E+00002
0.43480005000000E-00003, 0.11662833074445E+00001, 0.10353945935666E-00002, 0.46964029951382E+00002
0.43705290000000E-00003, 0.11570197695577E+00001, 0.91548067989514E-00003, 0.54888116709934E+00002
0.43930575000000E-00003, 0.11427298976603E+00001, 0.16034492355577E-00002, 0.37889383771517E+00002
0.44155860000000E-00003, 0.11370975273548E+00001, 0.24273507980843E-00002, 0.29776334912690E+00002
0.44381145000000E-00003, 0.11415284540007E+00001, 0.12697335223664E-00002, 0.48076415016596E+00002
0.44606430000000E-00003, 0.11526642021190E+00001, 0.12901235752585E-00002, 0.47047800297545E+00002
0.44831715000000E-00003, 0.11598138230646E+00001, 0.32970187188187E-00002, 0.38175367170439E+00002
0.45057000000000E-00003, 0.11543457256519E+00001, 0.18008458818342E-00002, 0.34179865421356E+00002
0.45282285000000E-00003, 0.11344081505014E+00001, 0.17172670492223E-00002, 0.29341905120351E+00002
0.45507570000000E-00003, 0.11162424027269E+00001, 0.19251599868550E-00002, 0.32327331453946E+00002
0.45732855000000E-00003, 0.11124714891204E+00001, 0.12416624929248E-00002, 0.67724058432841E+00002
0.45958140000000E-00003, 0.11055052146896E+00001, 0.88116493816610E-00003, 0.44029763481464E+00002
0.46183425000000E-00003, 0.10960667272932E+00001, 0.18687187280306E-00002, 0.42537309971217E+00002
0.46408710000000E-00003, 0.10932761272879E+00001, 0.13880373496209E-00002, 0.43525077010102E+00002
0.46633995000000E-00003, 0.10925491058587E+00001, 0.15216403209702E-00002, 0.40957054779537E+00002
0.46859280000000E-00003, 0.10861114893179E+00001, 0.22578468564415E-00002, 0.43056712083610E+00002
0.47084565000000E-00003, 0.10835078548006E+00001, 0.23409281134437E-00002, 0.31796256372718E+00002
0.47309850000000E-00003, 0.10846383398922E+00001, 0.48130648856198E-00003, 0.42292213060507E+00002
0.47535135000000E-00003, 0.10900139896542E+00001, 0.16971862621278E-00002, 0.48881030880778E+00002
0.47760420000000E-00003, 0.10950263567430E+00001, 0.72929533246816E-00003, 0.31104445339609E+00002
0.47985705000000E-00003, 0.11034829242417E+00001, 0.17702147200939E-00002, 0.41298372649002E+00002
0.48210990000000E-00003, 0.10934780593261E+00001, 0.14908799310009E-00002, 0.41090423491289E+00002
0.48436275000000E-00003, 0.10557152597862E+00001, 0.14140444394534E-00002, 0.35533216869891E+00002
0.48661560000000E-00003, 0.10392633479632E+00001, 0.95356570427977E-00003, 0.36922319403038E+00002
0.48886845000000E-00003, 0.10674751807868E+00001, 0.98746384821599E-00003, 0.35775444649436E+00002
0.49112130000000E-00003, 0.10771041172503E+00001, 0.27484172918962E-00002, 0.34165464738286E+00002
0.49337415000000E-00003, 0.10611977703143E+00001, 0.11004974543775E-00002, 0.35959448318684E+00002
0.49562700000000E-00003, 0.10346655035429E+00001, 0.10579035777543E-00002, 0.38357656911910E+00002
0.49787985000000E-00003, 0.10333742568551E+00001, 0.76571561710431E-00003, 0.40684475197163E+00002
0.50013270000000E-00003, 0.10474553749599E+00001, 0.19675698006230E-00002, 0.33766151598921E+00002
0.50238555000000E-00003, 0.10540519772589E+00001, 0.10810347027835E-00002, 0.34609536971297E+00002
0.50463840000000E-00003, 0.10470952495640E+00001, 0.26076679644962E-00002, 0.49834135275975E+00002
0.50689125000000E-00003, 0.10295123577439E+00001, 0.16185697047859E-00002, 0.49275788249081E+00002
0.50914410000000E-00003, 0.10291428396829E+00001, 0.24478484095444E-00002, 0.39499411682741E+00002
0.51139695000000E-00003, 0.10399930623238E+00001, 0.13228622473651E-00002, 0.54539125217063E+00002
0.51364980000000E-00003, 0.10419467322446E+00001, 0.18967731159402E-00002, 0.70085638766014E+00002
0.51590265000000E-00003, 0.10359712411865E+00001, 0.27486534899784E-00002, 0.59248443508355E+00002
0.51815550000000E-00003, 0.10471286475930E+00001, 0.73659564020365E-00003, 0.55139431708851E+00002
0.52040835000000E-00003, 0.10633679277420E+00001, 0.20751008026945E-00002, 0.59289373142152E+00002
0.52266120000000E-00003, 0.10740786405542E+00001, 0.13297646982521E-00002, 0.55429441176421E+00002
0.52491405000000E-00003, 0.10611377795354E+00001, 0.35367156755382E-00002, 0.33506406877858E+00002
0.52716690000000E-00003, 0.10407714186297E+00001, 0.27871841761749E-00002, 0.30649379366952E+00002
0.52941975000000E-00003, 0.10263282155512E+00001, 0.16351779132173E-00002, 0.36786446521457E+00002
0.53167260000000E-00003, 0.10342446462888E+00001, 0.18180274420637E-00002, 0.34732396409196E+00002
0.53392545000000E-00003, 0.10490564408543E+00001, 0.24082427804355E-00002, 0.30699570761740E+00002
0.53617830000000E-00003, 0.10591106547017E+00001, 0.11187408683954E-00002, 0.35853779646695E+00002
0.53843115000000E-00003, 0.10661334154782E+00001, 0.30710096863803E-00002, 0.40843949956016E+00002
0.54068400000000E-00003, 0.10618000933979E+00001, 0.44620307909994E-00002, 0.40838198544437E+00002
0.54293685000000E-00003, 0.10584114577371E+00001, 0.17364462567418E-00002, 0.29453545893325E+00002
0.54518970000000E-00003, 0.10707692612257E+00001, 0.13452080764382E-00002, 0.33531941447848E+00002
0.54744255000000E-00003, 0.10806417475534E+00001, 0.11496533412440E-00002, 0.33553065574570E+00002
0.54969540000000E-00003, 0.10959944475692E+00001, 0.28770189964768E-00002, 0.34638482149278E+00002
0.55194825000000E-00003, 0.11124491950803E+00001, 0.17155533468712E-00002, 0.39854721586586E+00002
0.55420110000000E-00003, 0.11217208274860E+00001, 0.45482310793897E-00002, 0.34980660770197E+00002
0.55645395000000E-00003, 0.11296725040884E+00001, 0.20304625934126E-00002, 0.44938223323020E+00002
0.55870680000000E-00003, 0.11477459227624E+00001, 0.41495774463626E-00002, 0.35805041796896E+00002
0.56095965000000E-00003, 0.11667379270969E+00001, 0.49809465783199E-00003, 0.51324560724951E+00002
0.56321250000000E-00003, 0.11861633262581E+00001, 0.18138367507166E-00002, 0.56045735812735E+00002
0.56546535000000E-00003, 0.12021171102008E+00001, 0.57355955995844E-00003, 0.50543332418944E+00002
0.56771820000000E-00003, 0.12138702875050E+00001, 0.12543414095932E-00002, 0.42735562338759E+00002
0.56997105000000E-00003, 0.12250384339982E+00001, 0.82608889292576E-00003, 0.59453124375084E+00002
0.57222390000000E-00003, 0.12426574990554E+00001, 0.16290612856895E-00002, 0.54534066641871E+00002
0.57447675000000E-00003, 0.12608463661534E+00001, 0.29651653334987E-00002, 0.56382107370528E+00002
0.57672960000000E-00003, 0.12622748202661E+00001, 0.34738993171296E-00002, 0.68521427571677E+00002
0.57898245000000E-00003, 0.12670892430618E+00001, 0.18550462471371E-00002, 0.36822011688512E+00002
0.58123530000000E-00003, 0.12814245696268E+00001, 0.18544776170201E-00002, 0.39060168233632E+00002
0.58348815000000E-00003, 0.12980965030979E+00001, 0.12379026826449E-00002, 0.40240200805689E+00002
0.58574100000000E-00003, 0.13273540401349E+00001, 0.31542097373238E-00002, 0.35743247385355E+00002
0.58799385000000E-00003, 0.13507978023286E+00001, 0.14068102269977E-00002, 0.32520658615316E+00002
0.59024670000000E-00003, 0.13667258018574E+00001, 0.19283472461008E-00002, 0.33751002743101E+00002
0.59249955000000E-00003, 0.13741134341036E+00001, 0.18559490348246E-00002, 0.39344012928060E+00002
0.59475240000000E-00003, 0.13773917153384E+00001, 0.11086865512877E-00002, 0.46343003893855E+00002
0.59700525000000E-00003, 0.13787759440350E+00001, 0.10078045788038E-00002, 0.44937666167833E+00002
0.59925810000000E-00003, 0.13841784400799E+00001, 0.13053842589499E-00002, 0.40557560828959E+00002
0.60151095000000E-00003, 0.13919238573558E+00001, 0.25017016459974E-00002, 0.49526747533892E+00002
0.60376380000000E-00003, 0.14040494166253E+00001, 0.16240228006479E-00002, 0.53255660300340E+00002
0.60601665000000E-00003, 0.14160903015577E+00001, 0.16633362489496E-00002, 0.48037305244454E+00002
0.60826950000000E-00003, 0.14150199022738E+00001, 0.71085437996152E-00003, 0.48808167883313E+00002
0.61052235000000E-00003, 0.14260462905767E+00001, 0.19391936389028E-00002, 0.49578184529106E+00002
0.61277520000000E-00003, 0.14331189879556E+00001, 0.99192120484248E-00003, 0.37435513463753E+00002
0.61502805000000E-00003, 0.14382997636658E+00001, 0.17865940139061E-00002, 0.34862752260242E+00002
0.61728090000000E-00003, 0.14341194603734E+00001, 0.20273839242091E-00002, 0.41105111052573E+00002
0.61953375000000E-00003, 0.14329264007348E+00001, 0.27045649458911E-00002, 0.40227507753244E+00002
0.62178660000000E-00003, 0.14398168354725E+00001, 0.31572511972260E-00002, 0.59778241347016E+00002
0.62403945000000E-00003, 0.14448731324245E+00001, 0.17885735083746E-00002, 0.47780205030893E+00002
0.62629230000000E-00003, 0.14392762585915E+00001, 0.18300257990739E-00002, 0.39926125266093E+00002
0.62854515000000E-00003, 0.14364868066672E+00001, 0.21833126556881E-00002, 0.39408846582132E+00002
0.63079800000000E-00003, 0.14413026458018E+00001, 0.14025313116871E-00002, 0.37951658556572E+00002
0.63305085000000E-00003, 0.14500337144000E+00001, 0.22011532145564E-00002, 0.40138885890431E+00002
0.63530370000000E-00003, 0.14579668511536E+00001, 0.10163438410008E-00002, 0.41144652342396E+00002
0.63755655000000E-00003, 0.14590891190157E+00001, 0.60045272248348E-00003, 0.43872629825068E+00002
0.63980940000000E-00003, 0.14491494592922E+00001, 0.13423718941135E-00002, 0.50183835743836E+00002
0.64206225000000E-00003, 0.14396216569934E+00001, 0.30508644342241E-00002, 0.54675132782303E+00002
0.64431510000000E-00003, 0.14497623723274E+00001, 0.63428656258669E-00003, 0.51368568435135E+00002
0.64656795000000E-00003, 0.14703016721308E+00001, 0.19037310156111E-00002, 0.46409880359442E+00002
0.64882080000000E-00003, 0.14780933827941E+00001, 0.18908755372573E-00002, 0.51526903715440E+00002
0.65107365000000E-00003, 0.14738610010062E+00001, 0.17463919636575E-00002, 0.50213959087092E+00002
0.65332650000000E-00003, 0.14810926414911E+00001, 0.18946492131334E-00002, 0.45361273124397E+00002
0.65557935000000E-00003, 0.14961190625360E+00001, 0.10466740891224E-00002, 0.56216241967596E+00002
0.65783220000000E-00003, 0.15031873283661E+00001, 0.27504156195253E-00002, 0.38380712855664E+00002
0.66008505000000E-00003, 0.15126405356694E+00001, 0.21316661951436E-00002, 0.44325388661268E+00002
0.66233790000000E-00003, 0.15234728641674E+00001, 0.50114075283593E-00003, 0.35899924329751E+00002
0.66459075000000E-00003, 0.15182484240745E+00001, 0.95085689210976E-00003, 0.41778671855797E+00002
0.66684360000000E-00003, 0.15043242035124E+00001, 0.20591981119919E-00002, 0.61491719817531E+00002
0.66909645000000E-00003, 0.14929117492219E+00001, 0.22489855848861E-00002, 0.51563289982799E+00002
0.67134930000000E-00003, 0.14913753562151E+00001, 0.10064801320421E-00002, 0.49999551740466E+00002
0.67360215000000E-00003, 0.15048330980494E+00001, 0.15084512566608E-00002, 0.48764434692849E+00002
0.67585500000000E-00003, 0.15355947331510E+00001, 0.27397981779747E-00002, 0.37400162946209E+00002
0.67810785000000E-00003, 0.15461794756488E+00001, 0.12508956415882E-00002, 0.41939852604317E+00002
0.68036070000000E-00003, 0.15295593332821E+00001, 0.26637184527997E-00002, 0.35469520992812E+00002
0.68261355000000E-00003, 0.15267370613235E+00001, 0.10151310357016E-00002, 0.35159780751435E+00002
0.68486640000000E-00003, 0.15354006522648E+00001, 0.11551651480422E-00002, 0.37485914861654E+00002
0.68711925000000E-00003, 0.15413766381339E+00001, 0.13460859804071E-00002, 0.36737564511119E+00002
0.68937210000000E-00003, 0.15263508775512E+00001, 0.84116995752995E-00003, 0.34328366840907E+00002
0.69162495000000E-00003, 0.15021815815841E+00001, 0.23900649434004E-00002, 0.51229345328589E+00002
0.69387780000000E-00003, 0.15116014435347E+00001, 0.15151718759208E-00002, 0.53674330503538E+00002
0.69613065000000E-00003, 0.15271992495852E+00001, 0.16191967812909E-00002, 0.64365341909044E+00002
0.69838350000000E-00003, 0.15241009371004E+00001, 0.10578735198667E-00002, 0.50320092503813E+00002
0.70063635000000E-00003, 0.15145005033521E+00001, 0.72481218048298E-00003, 0.53552461709640E+00002
0.70288920000000E-00003, 0.15064868860212E+00001, 0.21323145110282E-00002, 0.38357544161510E+00002
0.70514205000000E-00003, 0.15059414055487E+00001, 0.13953879456352E-00002, 0.37736580146967E+00002
0.70739490000000E-00003, 0.15208569766637E+00001, 0.10761296589316E-00002, 0.33869634142422E+00002
0.70964775000000E-00003, 0.15295190859029E+00001, 0.28748661475821E-00002, 0.35751040190968E+00002
0.71190060000000E-00003, 0.15269196566619E+00001, 0.24968828000197E-00002, 0.32094804500667E+00002
0.71415345000000E-00003, 0.15150129319963E+00001, 0.13851023347964E-00002, 0.38696826228505E+00002
0.71640630000000E-00003, 0.15095684162394E+00001, 0.86036427589007E-00003, 0.69060047854599E+00002
0.71865915000000E-00003, 0.15243569732127E+00001, 0.24624553524496E-00002, 0.61974507839802E+00002
0.72091200000000E-00003, 0.15270484586330E+00001, 0.17102251536729E-00002, 0.50209486937482E+00002
0.72316485000000E-00003, 0.15247643628092E+00001, 0.15220574353473E-00002, 0.56164966905991E+00002
0.72541770000000E-00003, 0.15309021718827E+00001, 0.24600324460396E-00002, 0.43462187043256E+00002
0.72767055000000E-00003, 0.15363007748910E+00001, 0.25641713861992E-00002, 0.38311088733918E+00002
0.72992340000000E-00003, 0.15322641869401E+00001, 0.38564019171250E-00002, 0.54178806573818E+00002
0.73217625000000E-00003, 0.15243162547030E+00001, 0.94338703193296E-00003, 0.59044076242518E+00002
0.73442910000000E-00003, 0.15141122928452E+00001, 0.24140260330706E-00002, 0.57041791150712E+00002
0.73668195000000E-00003, 0.15051499504938E+00001, 0.88681896956597E-00003, 0.74812475125932E+00002
0.73893480000000E-00003, 0.14864718743523E+00001, 0.96432064414553E-00003, 0.51531651532179E+00002
0.74118765000000E-00003, 0.14665802379199E+00001, 0.40929232362420E-00003, 0.50759419903647E+00002
0.74344050000000E-00003, 0.14676636961484E+00001, 0.20908757634405E-00002, 0.38168160615927E+00002
0.74569335000000E-00003, 0.14578913733560E+00001, 0.12679161995347E-00002, 0.34116858320011E+00002
0.74794620000000E-00003, 0.14558808423189E+00001, 0.21165976188219E-00002, 0.43724219002457E+00002
0.75019905000000E-00003, 0.14560777147649E+00001, 0.29535040797890E-00002, 0.44395531640173E+00002
0.75245190000000E-00003, 0.14495658260539E+00001, 0.18939568621290E-00002, 0.42134910582119E+00002
0.75470475000000E-00003, 0.14415752158603E+00001, 0.17453402944452E-00002, 0.55775754427395E+00002
0.75695760000000E-00003, 0.14375743619768E+00001, 0.19390788200992E-00002, 0.48957756625916E+00002
0.75921045000000E-00003, 0.14486051963280E+00001, 0.17219290705807E-00002, 0.48210221889374E+00002
0.76146330000000E-00003, 0.14521154775749E+00001, 0.24756284120793E-00002, 0.41095269387460E+00002
0.76371615000000E-00003, 0.14466404029145E+00001, 0.13311970231207E-00002, 0.41966961611195E+00002
0.76596900000000E-00003, 0.14402085606507E+00001, 0.19809315650753E-00002, 0.38856941267420E+00002
0.76822185000000E-00003, 0.14224371115490E+00001, 0.32959309783692E-00003, 0.38693730500940E+00002
0.77047470000000E-00003, 0.13976358130069E+00001, 0.12828652980048E-00002, 0.36882895707950E+00002
0.77272755000000E-00003, 0.14016761801825E+00001, 0.24712380995001E-00002, 0.55688541885451E+00002
0.77498040000000E-00003, 0.14196243755896E+00001, 0.20895728120193E-00002, 0.51657126164456E+00002
0.77723325000000E-00003, 0.14182019077067E+00001, 0.24195383369658E-00002, 0.36016788202561E+00002
0.77948610000000E-00003, 0.14066604543670E+00001, 0.13913797753469E-00002, 0.41909067408372E+00002
0.78173895000000E-00003, 0.14062868094337E+00001, 0.18897843802856E-00002, 0.50726490939447E+00002
0.78399180000000E-00003, 0.14106508817766E+00001, 0.16278194281138E-00002, 0.53295194090691E+00002
0.78624465000000E-00003, 0.14026866218151E+00001, 0.19841968722530E-00002, 0.46691965462887E+00002
0.78849750000000E-00003, 0.13951581526925E+00001, 0.24124010665446E-00002, 0.52680700079190E+00002
0.79075035000000E-00003, 0.13934391826892E+00001, 0.20065373588402E-00002, 0.38393278780232E+00002
0.79300320000000E-00003, 0.13835567972305E+00001, 0.67921485290138E-00003, 0.33076841882047E+00002
0.79525605000000E-00003, 0.13650527230778E+00001, 0.16578270407980E-00002, 0.41640209278839E+00002
0.79750890000000E-00003, 0.13570154634250E+00001, 0.18389772050396E-00002, 0.34221947986779E+00002
0.79976175000000E-00003, 0.13423570818192E+00001, 0.24779856527443E-00002, 0.35242350225084E+00002
0.80201460000000E-00003, 0.13204703032027E+00001, 0.10641319544420E-00002, 0.33497345709391E+00002
0.80426745000000E-00003, 0.13094242548092E+00001, 0.14613255389616E-00002, 0.47015693731614E+00002
0.80652030000000E-00003, 0.13001968852453E+00001, 0.24070807722525E-00002, 0.51303579937459E+00002
0.80877315000000E-00003, 0.13002230108813E+00001, 0.14633689369568E-00002, 0.36033257311591E+00002
0.81102600000000E-00003, 0.13023032132561E+00001, 0.62955436834100E-00003, 0.29352989385197E+00002
0.81327885000000E-00003, 0.12986670041470E+00001, 0.10550737758866E-00002, 0.31156905927704E+00002
0.81553170000000E-00003, 0.13003641329751E+00001, 0.10186883784556E-00002, 0.30486898174859E+00002
0.81778455000000E-00003, 0.12902642823870E+00001, 0.12758469367164E-00002, 0.42736925484881E+00002
0.82003740000000E-00003, 0.12843694522834E+00001, 0.10258980282631E-00002, 0.32613432462792E+00002
0.82229025000000E-00003, 0.12988522827566E+00001, 0.77699503524241E-00003, 0.40851228379244E+00002
0.82454310000000E-00003, 0.13090787101595E+00001, 0.11933515296651E-00002, 0.44229992388602E+00002
0.82679595000000E-00003, 0.13219607213219E+00001, 0.13973729516170E-00002, 0.40088638563549E+00002
0.82904880000000E-00003, 0.13164692734836E+00001, 0.25152129418929E-00002, 0.31893032685117E+00002
0.83130165000000E-00003, 0.13035720137339E+00001, 0.18825328032790E-00002, 0.32350636116275E+00002
0.83355450000000E-00003, 0.13048598187813E+00001, 0.94975752639274E-00003, 0.27275316825103E+00002
0.83580735000000E-00003, 0.12917473798529E+00001, 0.26503911000206E-00002, 0.24717089274320E+00002
0.83806020000000E-00003, 0.12763147000621E+00001, 0.14048438891742E-00002, 0.24499729622129E+00002
0.84031305000000E-00003, 0.12703705607482E+00001, 0.37651520512190E-00002, 0.30179052348498E+00002
0.84256590000000E-00003, 0.12562479040390E+00001, 0.84196929518152E-00003, 0.34810524863670E+00002
0.84481875000000E-00003, 0.12460792067424E+00001, 0.23913341175787E-00002, 0.29689721733281E+00002
0.84707160000000E-00003, 0.12500535882797E+00001, 0.22199038594794E-00002, 0.28729371584570E+00002
0.84932445000000E-00003, 0.12584136992733E+00001, 0.10345177864757E-00002, 0.27399860012715E+00002
0.85157730000000E-00003, 0.12650996251975E+00001, 0.13779834513904E-00002, 0.34505486431932E+00002
0.85383015000000E-00003, 0.12577954951715E+00001, 0.12551867775187E-00002, 0.30999324900838E+00002
0.85608300000000E-00003, 0.12468526282248E+00001, 0.62847588056460E-00003, 0.31287655454905E+00002
0.85833585000000E-00003, 0.12428793988341E+00001, 0.13470677401104E-00002, 0.42920235073586E+00002
0.86058870000000E-00003, 0.12493849144813E+00001, 0.18552501177393E-00002, 0.44601826417123E+00002
0.86284155000000E-00003, 0.12573402588516E+00001, 0.16789419303561E-00002, 0.42012836384770E+00002
0.86509440000000E-00003, 0.12604713677727E+00001, 0.92543094606076E-00003, 0.34021400544952E+00002
0.86734725000000E-00003, 0.12480483869396E+00001, 0.17224838117777E-00002, 0.30067507669639E+00002
0.86960010000000E-00003, 0.12435893672808E+00001, 0.24935558790098E-00002, 0.28329879658300E+00002
0.87185295000000E-00003, 0.12539581994585E+00001, 0.92699983775567E-00003, 0.53285826294090E+00002
0.87410580000000E-00003, 0.12438355832334E+00001, 0.17007242737789E-00002, 0.50136543091464E+00002
0.87635865000000E-00003, 0.12320089262724E+00001, 0.23689873379563E-00002, 0.49751367498290E+00002
0.87861150000000E-00003, 0.12365626493916E+00001, 0.17788871085825E-00002, 0.35087727817933E+00002
0.88086435000000E-00003, 0.12379266156957E+00001, 0.25212550748797E-00002, 0.42400603904750E+00002
0.88311720000000E-00003, 0.12201378305137E+00001, 0.14049201404768E-00002, 0.44182977795265E+00002
0.88537005000000E-00003, 0.12094377377342E+00001, 0.20255174139744E-00002, 0.67734842330800E+00002
0.88762290000000E-00003, 0.12124809040986E+00001, 0.15401584754271E-00002, 0.59250520485020E+00002
0.88987575000000E-00003, 0.12146633451055E+00001, 0.34902930333002E-00002, 0.37193415853554E+00002
0.89212860000000E-00003, 0.12146740935606E+00001, 0.19610365143088E-00002, 0.35546459397801E+00002
0.89438145000000E-00003, 0.12036404726428E+00001, 0.16893427970224E-00002, 0.59391537736953E+00002
0.89663430000000E-00003, 0.11956439148133E+00001, 0.79702987313345E-00003, 0.46849505357749E+00002
0.89888715000000E-00003, 0.11871253637105E+00001, 0.28709823270826E-00002, 0.42306618249434E+00002
0.90114000000000E-00003, 0.11870619311952E+00001, 0.15259077511196E-00002, 0.57576262604377E+00002
0.90339285000000E-00003, 0.11993674406014E+00001, 0.15738600410777E-00002, 0.68679990154557E+00002
0.90564570000000E-00003, 0.11916996637363E+00001, 0.33642513372834E-00002, 0.59596372276271E+00002
0.90789855000000E-00003, 0.11658127434797E+00001, 0.17594787892542E-00002, 0.35652841177275E+00002
0.91015140000000E-00003, 0.11566456077227E+00001, 0.21674215364512E-00002, 0.34941124847519E+00002
0.91240425000000E-00003, 0.11709109923877E+00001, 0.62939894039680E-00003, 0.73275331069354E+00002
0.91465710000000E-00003, 0.11811320684443E+00001, 0.19754455675330E-00002, 0.56248398711909E+00002
0.91690995000000E-00003, 0.11728595249175E+00001, 0.25140064001566E-00002, 0.36923752605981E+00002
0.91916280000000E-00003, 0.11605432954953E+00001, 0.94297831407638E-00003, 0.53245690866706E+00002
0.92141565000000E-00003, 0.11680655898194E+00001, 0.18292886255037E-00002, 0.33582528032466E+00002
0.92366850000000E-00003, 0.11657990316274E+00001, 0.29433336272173E-00002, 0.34168256574208E+00002
0.92592135000000E-00003, 0.11587920904328E+00001, 0.15268914902512E-00002, 0.39545728089046E+00002
0.92817420000000E-00003, 0.11475003062972E+00001, 0.52105303524861E-00003, 0.49573721871876E+00002
0.93042705000000E-00003, 0.11420052345759E+00001, 0.15811894743209E-00002, 0.33724484324514E+00002
0.93267990000000E-00003, 0.11361766709007E+00001, 0.19946258344995E-00002, 0.30552020861782E+00002
0.93493275000000E-00003, 0.11243752788891E+00001, 0.32391839974429E-00002, 0.47332990886177E+00002
0.93718560000000E-00003, 0.11184051514186E+00001, 0.18776958284669E-00002, 0.34226819041296E+00002
0.93943845000000E-00003, 0.11202430129604E+00001, 0.24536827557639E-00002, 0.37133287840744E+00002
0.94169130000000E-00003, 0.11185618153650E+00001, 0.65847583311538E-00003, 0.34580069409359E+00002
0.94394415000000E-00003, 0.11227557483820E+00001, 0.58255045531657E-00003, 0.43061024860220E+00002
0.94619700000000E-00003, 0.11376706607524E+00001, 0.20690036425865E-00002, 0.65375099299799E+00002
0.94844985000000E-00003, 0.11295003318606E+00001, 0.17767098267072E-00002, 0.40866643316265E+00002
0.95070270000000E-00003, 0.11069892501697E+00001, 0.13581737729407E-00002, 0.51286539861658E+00002
0.95295555000000E-00003, 0.11106188801297E+00001, 0.73630835146158E-00003, 0.42707793027383E+00002
0.95520840000000E-00003, 0.11336952854314E+00001, 0.25034671988893E-00002, 0.33250700932739E+00002
0.95746125000000E-00003, 0.11290971739872E+00001, 0.23243838919468E-00002, 0.34071135959352E+00002
0.95971410000000E-00003, 0.11082611412922E+00001, 0.23765329563844E-00002, 0.35560488606128E+00002
0.96196695000000E-00003, 0.11287572668162E+00001, 0.28599498628575E-00002, 0.36011392701343E+00002
0.96421980000000E-00003, 0.11540064791954E+00001, 0.32355490200530E-00002, 0.40012357112699E+00002
0.96647265000000E-00003, 0.11519396533040E+00001, 0.27425048800872E-00002, 0.45482315824589E+00002
0.96872550000000E-00003, 0.11396888021379E+00001, 0.24063420455049E-00003, 0.56742706374125E+00002
0.97097835000000E-00003, 0.11445411652898E+00001, 0.20016418376129E-00002, 0.74389129809681E+00002
0.97323120000000E-00003, 0.11599755988141E+00001, 0.18411716503492E-00002, 0.50862526252964E+00002
0.97548405000000E-00003, 0.11866348448583E+00001, 0.16990810041261E-00002, 0.68588210304835E+00002
0.97773690000000E-00003, 0.11975359756992E+00001, 0.14937129099762E-00002, 0.55279657473727E+00002
0.97998975000000E-00003, 0.11965762206278E+00001, 0.18877042491359E-00002, 0.40622242297533E+00002
0.98224260000000E-00003, 0.12097173278244E+00001, 0.18771491916723E-00002, 0.44813267701798E+00002
0.98449545000000E-00003, 0.12295301308168E+00001, 0.17019960850808E-00002, 0.47777022219905E+00002
0.98674830000000E-00003, 0.12401966049880E+00001, 0.16952415281436E-00002, 0.70722448622288E+00002
0.98900115000000E-00003, 0.12447949663082E+00001, 0.11437596458950E-00002, 0.55362287713586E+00002
0.99125400000000E-00003, 0.12447531912919E+00001, 0.21908021637455E-00002, 0.50467242143329E+00002
0.99350685000000E-00003, 0.12480395966873E+00001, 0.13972560619851E-00002, 0.43693627402819E+00002
0.99575970000000E-00003, 0.12582259723851E+00001, 0.20509593745092E-00002, 0.38401764105111E+00002
0.99801255000000E-00003, 0.12506194699373E+00001, 0.15331016827976E-00002, 0.35648083759913E+00002
0.10002654000000E-00002, 0.12532837465908E+00001, 0.19931215444052E-00002, 0.34299922170413E+00002
0.10025182500000E-00002, 0.12620272517952E+00001, 0.12898764848640E-00002, 0.34609738582234E+00002
0.10047711000000E-00002, 0.12715031803536E+00001, 0.14810147978596E-00002, 0.46355662201485E+00002
0.10070239500000E-00002, 0.12807445955205E+00001, 0.16472020475290E-00002, 0.41725213958727E+00002
0.10092768000000E-00002, 0.12931133446868E+00001, 0.42925974322479E-00003, 0.37614257240802E+00002
0.10115296500000E-00002, 0.12982559433616E+00001, 0.99658548387893E-00003, 0.38626683136040E+00002
0.10137825000000E-00002, 0.13074895007121E+00001, 0.17270627523614E-00002, 0.43643855610739E+00002
0.10160353500000E-00002, 0.13192973305341E+00001, 0.25428957268751E-00002, 0.34137892696001E+00002
0.10182882000000E-00002, 0.13379396703692E+00001, 0.27518009724225E-00002, 0.40749794589814E+00002
0.10205410500000E-00002, 0.13567050202035E+00001, 0.23329984952812E-00002, 0.38129548183298E+00002
0.10227939000000E-00002, 0.13682462522301E+00001, 0.26076980283626E-00002, 0.39280157316135E+00002
0.10250467500000E-00002, 0.13739685749390E+00001, 0.12051595694907E-00002, 0.41409191608837E+00002
0.10272996000000E-00002, 0.13753999638000E+00001, 0.27387003297761E-00002, 0.50984869342004E+00002
0.10295524500000E-00002, 0.13776061717146E+00001, 0.16962886164663E-00002, 0.39879406946287E+00002
0.10318053000000E-00002, 0.13896009307980E+00001, 0.29574866006883E-00002, 0.36594559132747E+00002
0.10340581500000E-00002, 0.14043240519424E+00001, 0.22669782137878E-00002, 0.41832158789720E+00002
0.10363110000000E-00002, 0.14286934948080E+00001, 0.29263319381187E-00002, 0.30122723427128E+00002
0.10385638500000E-00002, 0.14463555982893E+00001, 0.31751610063155E-00002, 0.32218081996622E+00002
0.10408167000000E-00002, 0.14499263546020E+00001, 0.12931082231025E-00002, 0.40065027012650E+00002
0.10430695500000E-00002, 0.14557691706923E+00001, 0.24256063635086E-00002, 0.45278059090178E+00002
0.10453224000000E-00002, 0.14660591426210E+00001, 0.21067910243899E-00002, 0.44032734987247E+00002
0.10475752500000E-00002, 0.14613853207159E+00001, 0.18459770117811E-00002, 0.44842931683584E+00002
0.10498281000000E-00002, 0.14726172260540E+00001, 0.21469319001314E-00002, 0.40114534670231E+00002
0.10520809500000E-00002, 0.14877717377963E+00001, 0.12628835935896E-00002, 0.38982069959885E+00002
0.10543338000000E-00002, 0.14871514425824E+00001, 0.13534645785378E-00002, 0.65706000362702E+00002
0.10565866500000E-00002, 0.15013267911901E+00001, 0.19345115169203E-00002, 0.69519804895221E+00002
0.10588395000000E-00002, 0.15206464519571E+00001, 0.28860953306618E-00002, 0.61653974429151E+00002
0.10610923500000E-00002, 0.15205145985917E+00001, 0.22105063784657E-00002, 0.52874335942892E+00002
0.10633452000000E-00002, 0.15105656047584E+00001, 0.10622164599826E-00002, 0.61297725234572E+00002
0.10655980500000E-00002, 0.15010003357421E+00001, 0.10724401237743E-00002, 0.41274158275783E+00002
0.10678509000000E-00002, 0.15107993587886E+00001, 0.26082071979977E-00002, 0.65600196644404E+00002
0.10701037500000E-00002, 0.15358076442374E+00001, 0.27001199670449E-00002, 0.55531932214727E+00002
0.10723566000000E-00002, 0.15386593994715E+00001, 0.86994648326799E-00003, 0.51257147115078E+00002
0.10746094500000E-00002, 0.15389372081049E+00001, 0.27307093066449E-00002, 0.36263982044205E+00002
0.10768623000000E-00002, 0.15394670636411E+00001, 0.16961407591804E-00002, 0.31805428902949E+00002
0.10791151500000E-00002, 0.15247427501580E+00001, 0.23911162955777E-00002, 0.32006653147828E+00002
0.10813680000000E-00002, 0.15245962035038E+00001, 0.24613348195854E-00002, 0.42428421421978E+00002
0.10836208500000E-00002, 0.15213650455241E+00001, 0.14378027173406E-00002, 0.36068974348183E+00002
0.10858737000000E-00002, 0.15184530041792E+00001, 0.20352401231710E-00002, 0.33851037482163E+00002
0.10881265500000E-00002, 0.15298201702342E+00001, 0.20376490399514E-00002, 0.43588049234304E+00002
0.10903794000000E-00002, 0.15256747512187E+00001, 0.91068656125894E-00003, 0.67429188839993E+00002
0.10926322500000E-00002, 0.15102655532027E+00001, 0.20390191224210E-00002, 0.46124292975764E+00002
0.10948851000000E-00002, 0.14932662200689E+00001, 0.26663379109435E-00002, 0.48051509248246E+00002
0.10971379500000E-00002, 0.14857387729857E+00001, 0.22277730588688E-00002, 0.38530605685318E+00002
0.10993908000000E-00002, 0.14859929211274E+00001, 0.12779997855864E-00002, 0.53794204106566E+00002
0.11016436500000E-00002, 0.14750022534421E+00001, 0.39054410696758E-00002, 0.56161478614777E+00002
0.11038965000000E-00002, 0.14483984755125E+00001, 0.10614355968909E-00002, 0.40890011633308E+00002
0.11061493500000E-00002, 0.14299353443219E+00001, 0.84672108265192E-00003, 0.49327956608734E+00002
0.11084022000000E-00002, 0.14347599689935E+00001, 0.16874144460607E-00002, 0.68099288516565E+00002
0.11106550500000E-00002, 0.14269766180742E+00001, 0.77992746436325E-00003, 0.52371118251085E+00002
0.11129079000000E-00002, 0.14030416647474E+00001, 0.14531009878043E-00002, 0.40009938921015E+00002
0.11151607500000E-00002, 0.13852613805527E+00001, 0.82597561342642E-00003, 0.33159743778951E+00002
0.11174136000000E-00002, 0.13764614800881E+00001, 0.21922679323156E-00002, 0.32914757214265E+00002
0.11196664500000E-00002, 0.13764850438608E+00001, 0.18905494559003E-00002, 0.33547430822221E+00002
0.11219193000000E-00002, 0.13846439970479E+00001, 0.40724843218948E-00003, 0.33820297060333E+00002
0.11241721500000E-00002, 0.13860399665837E+00001, 0.20202150067727E-00002, 0.58442730717151E+00002
0.11264250000000E-00002, 0.13617658102210E+00001, 0.19399190285749E-00002, 0.53273294386455E+00002
0.11286778500000E-00002, 0.13356734714524E+00001, 0.11883862143190E-00002, 0.48310050308830E+00002
0.11309307000000E-00002, 0.13336907195951E+00001, 0.11122564161913E-00002, 0.35972401112428E+00002
0.11331835500000E-00002, 0.13339666356227E+00001, 0.28473202753896E-00002, 0.62248814079220E+00002
0.11354364000000E-00002, 0.13247083045049E+00001, 0.16547445507828E-00002, 0.43463930241577E+00002
0.11376892500000E-00002, 0.13238925312603E+00001, 0.17461072488051E-00002, 0.34531259844447E+00002
0.11399421000000E-00002, 0.13313426899915E+00001, 0.24546729107007E-00002, 0.46679215016780E+00002
0.11421949500000E-00002, 0.13185374237945E+00001, 0.24857938411695E-00002, 0.37232404662560E+00002
0.11444478000000E-00002, 0.13039556551046E+00001, 0.16574818404622E-00002, 0.43571031370355E+00002
0.11467006500000E-00002, 0.12898366944562E+00001, 0.10332366212068E-00002, 0.72806474484662E+00002
0.11489535000000E-00002, 0.12826041055768E+00001, 0.24518656235812E-00002, 0.51155195061911E+00002
0.11512063500000E-00002, 0.12935206423070E+00001, 0.15051601572525E-00002, 0.34841527793611E+00002
0.11534592000000E-00002, 0.12937862472933E+00001, 0.22612723220533E-00002, 0.39985936794780E+00002
0.11557120500000E-00002, 0.12982358882835E+00001, 0.43091457651273E-00003, 0.39709990182969E+00002
0.11579649000000E-00002, 0.12924726792137E+00001, 0.13993501978754E-00002, 0.42021424488879E+00002
0.11602177500000E-00002, 0.12773263655509E+00001, 0.62043613177464E-00003, 0.77873328274898E+00002
0.11624706000000E-00002, 0.12644925705830E+00001, 0.11415162502517E-00002, 0.61829034100475E+00002
0.11647234500000E-00002, 0.12615688719196E+00001, 0.16965456228031E-00002, 0.67176373931898E+00002
0.11669763000000E-00002, 0.12623499223971E+00001, 0.18904788121881E-00002, 0.51800702984464E+00002
0.11692291500000E-00002, 0.12594533675878E+00001, 0.22477200786472E-00002, 0.12494458841618E+00003
0.11714820000000E-00002, 0.12608764021561E+00001, 0.14424877994641E-00002, 0.82264327626193E+00002
0.11737348500000E-00002, 0.12621607427393E+00001, 0.14444140729923E-00002, 0.72033930159094E+00002
0.11759877000000E-00002, 0.12575680953577E+00001, 0.20591819624525E-00002, 0.63346566621974E+00002
0.11782405500000E-00002, 0.12497101440084E+00001, 0.28037683874564E-00002, 0.51267160205215E+00002
0.11804934000000E-00002, 0.12387866722103E+00001, 0.32973507337630E-00002, 0.43491610318099E+00002
0.11827462500000E-00002, 0.12333289149945E+00001, 0.15924488107322E-00002, 0.47292112572234E+00002
0.11849991000000E-00002, 0.12359370241264E+00001, 0.18465043461053E-00002, 0.48522772436453E+00002
0.11872519500000E-00002, 0.12365260800176E+00001, 0.21321160883031E-00002, 0.46139743567102E+00002
0.11895048000000E-00002, 0.12338710811591E+00001, 0.18134629658202E-00002, 0.34570297900682E+00002
0.11917576500000E-00002, 0.12402434516328E+00001, 0.94163859922661E-00003, 0.34983002524580E+00002
0.11940105000000E-00002, 0.12486568716923E+00001, 0.23170565925363E-00002, 0.33303021711610E+00002
0.11962633500000E-00002, 0.12568547336291E+00001, 0.20158253968562E-00002, 0.39751139179002E+00002
0.11985162000000E-00002, 0.12618781065668E+00001, 0.12342270702325E-00002, 0.36355841536681E+00002
0.12007690500000E-00002, 0.12514206736092E+00001, 0.26830315400892E-00002, 0.46171417405459E+00002
0.12030219000000E-00002, 0.12278716082899E+00001, 0.17603729758488E-00002, 0.67464808711640E+00002
0.12052747500000E-00002, 0.12278227185455E+00001, 0.22155343398971E-00002, 0.39623731445958E+00002
0.12075276000000E-00002, 0.12176698972806E+00001, 0.23948909472496E-00002, 0.37554598939040E+00002
0.12097804500000E-00002, 0.11983841238658E+00001, 0.23032658211939E-00002, 0.35854336647049E+00002
0.12120333000000E-00002, 0.11981067590757E+00001, 0.13493498358495E-00002, 0.32069489921155E+00002
0.12142861500000E-00002, 0.12023123344984E+00001, 0.13733622229547E-00002, 0.31762753993797E+00002
0.12165390000000E-00002, 0.12016424879732E+00001, 0.18156157284366E-00002, 0.32903907032209E+00002
0.12187918500000E-00002, 0.11944866310505E+00001, 0.12425837421641E-00002, 0.31825078337254E+00002
0.12210447000000E-00002, 0.11856241603822E+00001, 0.11561261715755E-00002, 0.29154796698466E+00002
0.12232975500000E-00002, 0.11906252870564E+00001, 0.80097630697392E-00003, 0.31512633201578E+00002
0.12255504000000E-00002, 0.11986089951045E+00001, 0.17890385026857E-00002, 0.32324574225253E+00002
0.12278032500000E-00002, 0.12109549587231E+00001, 0.21699252130383E-00002, 0.31953908736236E+00002
0.12300561000000E-00002, 0.12215600677196E+00001, 0.21410851580795E-00002, 0.35934253794074E+00002
0.12323089500000E-00002, 0.12222016447658E+00001, 0.10816438130017E-00002, 0.32502339864545E+00002
0.12345618000000E-00002, 0.12227093193983E+00001, 0.12062168665086E-00002, 0.67324743385164E+00002
0.12368146500000E-00002, 0.12222333111476E+00001, 0.74359584411615E-00003, 0.43915028107971E+00002
0.12390675000000E-00002, 0.12279987194861E+00001, 0.17125768984347E-00002, 0.65733781483569E+00002
0.12413203500000E-00002, 0.12335840240788E+00001, 0.16830709896185E-00002, 0.43111782476670E+00002
0.12435732000000E-00002, 0.12348395609966E+00001, 0.19143366710619E-00002, 0.40805835255428E+00002
0.12458260500000E-00002, 0.12292858632752E+00001, 0.23162049557328E-00002, 0.32955775336793E+00002
0.12480789000000E-00002, 0.12247396636468E+00001, 0.75061818262038E-00003, 0.30852314952883E+00002
0.12503317500000E-00002, 0.12265795011438E+00001, 0.27806800431864E-00002, 0.43148708116605E+00002
0.12525846000000E-00002, 0.12275991414220E+00001, 0.10924850405704E-00002, 0.32476287348882E+00002
0.12548374500000E-00002, 0.12378957116106E+00001, 0.20049314352665E-00002, 0.40597176198136E+00002
0.12570903000000E-00002, 0.12525097899193E+00001, 0.16076788210718E-00002, 0.39843182083449E+00002
0.12593431500000E-00002, 0.12685073741423E+00001, 0.29037918317635E-00002, 0.34759103821479E+00002
0.12615960000000E-00002, 0.12815285103575E+00001, 0.92806648636663E-00003, 0.35275638163866E+00002
0.12638488500000E-00002, 0.12873217673232E+00001, 0.26230710906243E-00002, 0.35491432255604E+00002
0.12661017000000E-00002, 0.12882159990520E+00001, 0.10105527497785E-00002, 0.34447160841525E+00002
0.12683545500000E-00002, 0.12863587996236E+00001, 0.18008738727311E-00002, 0.38829056953364E+00002
0.12706074000000E-00002, 0.12949370249632E+00001, 0.20551843459659E-00002, 0.41127587247655E+00002
0.12728602500000E-00002, 0.13073972569759E+00001, 0.23131482024624E-00002, 0.51404590068026E+00002
0.12751131000000E-00002, 0.13200882360391E+00001, 0.24379231140655E-00002, 0.54958732535841E+00002
0.12773659500000E-00002, 0.13278680445439E+00001, 0.16295886778836E-00002, 0.44431682423200E+00002
0.12796188000000E-00002, 0.13285472693142E+00001, 0.32859509463026E-00002, 0.43349710762134E+00002
0.12818716500000E-00002, 0.13186659638224E+00001, 0.34370467929411E-00002, 0.44557587534772E+00002
0.12841245000000E-00002, 0.13035503098490E+00001, 0.32129250246044E-00002, 0.48499239571849E+00002
0.12863773500000E-00002, 0.12911568986789E+00001, 0.18450196134711E-00002, 0.42780791980995E+00002
0.12886302000000E-00002, 0.12820818466664E+00001, 0.23663761416072E-00002, 0.62663173828105E+00002
0.12908830500000E-00002, 0.12818304154630E+00001, 0.14540370283702E-00002, 0.36573451380610E+00002
0.12931359000000E-00002, 0.12831299495973E+00001, 0.30199567304033E-00002, 0.38528977483823E+00002
0.12953887500000E-00002, 0.12770415074767E+00001, 0.30255744452112E-00002, 0.29608528138180E+00002
0.12976416000000E-00002, 0.12747821506214E+00001, 0.15768598677023E-00002, 0.48797210758049E+00002
0.12998944500000E-00002, 0.12773940824052E+00001, 0.77767090226635E-00003, 0.42881267138104E+00002
0.13021473000000E-00002, 0.12752510832150E+00001, 0.59774304158537E-00003, 0.43808829100341E+00002
0.13044001500000E-00002, 0.12716704724145E+00001, 0.90879403679245E-00003, 0.40536299895460E+00002
0.13066530000000E-00002, 0.12766563272342E+00001, 0.81247052354278E-00003, 0.37918949351070E+00002
0.13089058500000E-00002, 0.12785500916605E+00001, 0.26956368493212E-00002, 0.33050618920457E+00002
0.13111587000000E-00002, 0.12781025675750E+00001, 0.18033513783422E-00002, 0.48112444143355E+00002
0.13134115500000E-00002, 0.12758363493323E+00001, 0.14132065598842E-00002, 0.34977153149401E+00002
0.13156644000000E-00002, 0.12793679700945E+00001, 0.57387551143694E-00003, 0.30702425262663E+00002
0.13179172500000E-00002, 0.12976038055439E+00001, 0.22798278873998E-00002, 0.35594643675756E+00002
0.13201701000000E-00002, 0.13030292305172E+00001, 0.14065715474977E-00002, 0.42564055267246E+00002
0.13224229500000E-00002, 0.12952571140409E+00001, 0.16567927869663E-00002, 0.30795495203551E+00002
0.13246758000000E-00002, 0.12950917163704E+00001, 0.27899430280259E-00002, 0.30561689524883E+00002
0.13269286500000E-00002, 0.12912342062226E+00001, 0.17333004659825E-00002, 0.43034347502605E+00002
0.13291815000000E-00002, 0.12823144488178E+00001, 0.12920058829607E-00002, 0.36108011666278E+00002
0.13314343500000E-00002, 0.12845362320190E+00001, 0.17761569865326E-00002, 0.28879844410645E+00002
0.13336872000000E-00002, 0.13033931004556E+00001, 0.27308677640434E-00002, 0.44269297096989E+00002
0.13359400500000E-00002, 0.13105318179790E+00001, 0.91013157053111E-00003, 0.55453571182663E+00002
0.13381929000000E-00002, 0.13055909333328E+00001, 0.15486675885028E-00002, 0.38038385182731E+00002
0.13404457500000E-00002, 0.13054687215755E+00001, 0.10099068734327E-00002, 0.38549745219983E+00002
0.13426986000000E-00002, 0.13087069665452E+00001, 0.18892738581460E-00002, 0.40080337381618E+00002
0.13449514500000E-00002, 0.13020313209188E+00001, 0.16650630573888E-00002, 0.49809705036769E+00002
0.13472043000000E-00002, 0.12870803999235E+00001, 0.11748517263393E-00002, 0.56314287442474E+00002
0.13494571500000E-00002, 0.12823363297742E+00001, 0.18603275866333E-00002, 0.42490215023207E+00002
0.13517100000000E-00002, 0.12897454409046E+00001, 0.11023335934884E-00002, 0.37299232116969E+00002
0.13539628500000E-00002, 0.12909426691966E+00001, 0.28696604054891E-00002, 0.38894645224408E+00002
0.13562157000000E-00002, 0.12888313875683E+00001, 0.23079326861994E-00002, 0.42811782703976E+00002
0.13584685500000E-00002, 0.12995360058529E+00001, 0.15127583023081E-00002, 0.38459981742752E+00002
0.13607214000000E-00002, 0.13110903760150E+00001, 0.19856398582799E-00002, 0.37972540277712E+00002
0.13629742500000E-00002, 0.13231131246930E+00001, 0.14500771066574E-00002, 0.44237726108501E+00002
0.13652271000000E-00002, 0.13325086348838E+00001, 0.17399401236980E-00002, 0.46739638550455E+00002
0.13674799500000E-00002, 0.13244424404466E+00001, 0.20898989785912E-00002, 0.33166333878448E+00002
0.13697328000000E-00002, 0.13121680390949E+00001, 0.43474626658524E-00003, 0.33309788540009E+00002
0.13719856500000E-00002, 0.13193038467633E+00001, 0.21711051496297E-00002, 0.42104920983875E+00002
0.13742385000000E-00002, 0.13328803953850E+00001, 0.22115485998740E-00002, 0.44642347468430E+00002
0.13764913500000E-00002, 0.13424834824210E+00001, 0.35516725457225E-00002, 0.39202125781053E+00002
0.13787442000000E-00002, 0.13439390062172E+00001, 0.18254058667692E-00002, 0.37545471713617E+00002
0.13809970500000E-00002, 0.13347092458201E+00001, 0.37809271458975E-00002, 0.44588315176752E+00002
0.13832499000000E-00002, 0.13352485498142E+00001, 0.24339885439137E-00002, 0.41357490318216E+00002
0.13855027500000E-00002, 0.13562647604065E+00001, 0.25754378483244E-00002, 0.34972669085782E+00002
0.13877556000000E-00002, 0.13604005068971E+00001, 0.19225958592674E-00002, 0.37364345678051E+00002
0.13900084500000E-00002, 0.13505711514648E+00001, 0.84125307408482E-00003, 0.36123812046531E+00002
0.13922613000000E-00002, 0.13530165784031E+00001, 0.24051174502171E-00002, 0.38404423424951E+00002
0.13945141500000E-00002, 0.13628905548976E+00001, 0.24117830464529E-00002, 0.42300711780781E+00002
0.13967670000000E-00002, 0.13690507985063E+00001, 0.20703674582867E-00002, 0.48775984040429E+00002
0.13990198500000E-00002, 0.13758704934164E+00001, 0.21038088774039E-00002, 0.38191303493586E+00002
0.14012727000000E-00002, 0.13834651357145E+00001, 0.32285314028134E-00002, 0.36396866343993E+00002
0.14035255500000E-00002, 0.13878515422895E+00001, 0.19604373994830E-00002, 0.38445698226553E+00002
0.14057784000000E-00002, 0.13990839786080E+00001, 0.37331715865480E-00002, 0.30071457989074E+00002
0.14080312500000E-00002, 0.14238866772992E+00001, 0.15950734631034E-00002, 0.39535478397326E+00002
0.14102841000000E-00002, 0.14300776229893E+00001, 0.69494559068700E-00003, 0.43222269511503E+00002
0.14125369500000E-00002, 0.14246087304025E+00001, 0.26867149486998E-00002, 0.39662568211763E+00002
0.14147898000000E-00002, 0.14265967369759E+00001, 0.21242131970115E-00002, 0.42742729654244E+00002
0.14170426500000E-00002, 0.14355772136558E+00001, 0.16860711256745E-00002, 0.36028458894276E+00002
0.14192955000000E-00002, 0.14488512401724E+00001, 0.11047274738478E-00002, 0.30674988140210E+00002
0.14215483500000E-00002, 0.14459027623981E+00001, 0.27564481426837E-00002, 0.31218658864440E+00002
0.14238012000000E-00002, 0.14409497920080E+00001, 0.21451299595659E-00002, 0.36003522934192E+00002
0.14260540500000E-00002, 0.14583283352764E+00001, 0.15200231708653E-00002, 0.36791588113735E+00002
0.14283069000000E-00002, 0.14761811744762E+00001, 0.16255294624872E-00002, 0.38522186983409E+00002
0.14305597500000E-00002, 0.14823415056559E+00001, 0.19523956277963E-00002, 0.37605365302377E+00002
0.14328126000000E-00002, 0.14780227237207E+00001, 0.23080374040395E-00003, 0.51230367992236E+00002
0.14350654500000E-00002, 0.14795125808095E+00001, 0.18675505857413E-00002, 0.43149342296539E+00002
0.14373183000000E-00002, 0.14815352955195E+00001, 0.10247285159879E-00002, 0.78246798909614E+00002
0.14395711500000E-00002, 0.14874380244859E+00001, 0.14787356576932E-00002, 0.58841660393559E+00002
0.14418240000000E-00002, 0.15075418508714E+00001, 0.18955236780386E-00002, 0.38281287574958E+00002
0.14440768500000E-00002, 0.15265310700150E+00001, 0.16067151827895E-00002, 0.47456025090893E+00002
0.14463297000000E-00002, 0.15278976510097E+00001, 0.18098142623457E-00002, 0.47468773108654E+00002
0.14485825500000E-00002, 0.15163699730711E+00001, 0.16363584175323E-00002, 0.45288613541611E+00002
0.14508354000000E-00002, 0.15092333766281E+00001, 0.20430355647119E-00002, 0.42028243138268E+00002
0.14530882500000E-00002, 0.15089253637969E+00001, 0.79703759734861E-00003, 0.38576027870814E+00002
0.14553411000000E-00002, 0.15057145583440E+00001, 0.19941027707868E-00002, 0.36833690082203E+00002
0.14575939500000E-00002, 0.15015912790501E+00001, 0.12993439545000E-00002, 0.35483886973501E+00002
0.14598468000000E-00002, 0.14906328963293E+00001, 0.35348522347414E-00002, 0.32969979582846E+00002
0.14620996500000E-00002, 0.14887438936717E+00001, 0.14701424056025E-00002, 0.30633313062916E+00002
0.14643525000000E-00002, 0.14855289399031E+00001, 0.28046467983323E-00002, 0.35730096750351E+00002
0.14666053500000E-00002, 0.14856873861107E+00001, 0.16937986143791E-00002, 0.49455479399002E+00002
0.14688582000000E-00002, 0.14958548624826E+00001, 0.12474378844296E-00002, 0.43813710910578E+00002
0.14711110500000E-00002, 0.15117323186584E+00001, 0.25550265901124E-00002, 0.63774755389131E+00002
0.14733639000000E-00002, 0.15145133316247E+00001, 0.11677957272348E-00002, 0.56159035307056E+00002
0.14756167500000E-00002, 0.15196470956156E+00001, 0.21824555811459E-00002, 0.36782771964735E+00002
0.14778696000000E-00002, 0.15327015841240E+00001, 0.29973300774702E-00002, 0.60881866424790E+00002
0.14801224500000E-00002, 0.15378033554931E+00001, 0.92795077390290E-00003, 0.61995844880341E+00002
0.14823753000000E-00002, 0.15242929722993E+00001, 0.22483039166604E-00002, 0.52486716054965E+00002
0.14846281500000E-00002, 0.14976725550470E+00001, 0.12052075906543E-00002, 0.44636394809857E+00002
0.14868810000000E-00002, 0.14907419294024E+00001, 0.23621447056371E-00002, 0.44064772664528E+00002
0.14891338500000E-00002, 0.14927890781746E+00001, 0.20736910104305E-00002, 0.44435211367156E+00002
0.14913867000000E-00002, 0.15026990175651E+00001, 0.14829335182096E-00002, 0.34072931240096E+00002
0.14936395500000E-00002, 0.15141379595863E+00001, 0.24192093888121E-00002, 0.37853354426819E+00002
0.14958924000000E-00002, 0.15152771375524E+00001, 0.56448134865090E-00003, 0.32222274085962E+00002
0.14981452500000E-00002, 0.15221620500572E+00001, 0.28561565525263E-00002, 0.36796115056716E+00002
0.15003981000000E-00002, 0.15178793175709E+00001, 0.17793867043201E-00002, 0.46819910531548E+00002
0.15026509500000E-00002, 0.15078955724781E+00001, 0.11111556395449E-00002, 0.40818538371818E+00002
0.15049038000000E-00002, 0.15039081333372E+00001, 0.24783126134185E-00002, 0.46503221977025E+00002
0.15071566500000E-00002, 0.14936613672319E+00001, 0.20340083046790E-00002, 0.71118174227039E+00002
0.15094095000000E-00002, 0.14876982784438E+00001, 0.34759202346523E-00002, 0.56277506848192E+00002
0.15116623500000E-00002, 0.14737070395863E+00001, 0.38029788401657E-00002, 0.63612855338736E+00002
0.15139152000000E-00002, 0.14771157395133E+00001, 0.35641402037484E-00002, 0.52656659380541E+00002
0.15161680500000E-00002, 0.14894757745490E+00001, 0.25081426641822E-00002, 0.55565730426644E+00002
0.15184209000000E-00002, 0.14902140937705E+00001, 0.33484107785613E-00002, 0.53454401164664E+00002
0.15206737500000E-00002, 0.14960033875586E+00001, 0.30284305707366E-00002, 0.41469706998520E+00002
0.15229266000000E-00002, 0.15072397525229E+00001, 0.25692890982603E-00002, 0.87244800322647E+00002
0.15251794500000E-00002, 0.15108319813352E+00001, 0.21850463555023E-00002, 0.89205857014678E+00002
0.15274323000000E-00002, 0.15107801489031E+00001, 0.20942937159648E-00002, 0.69031974116854E+00002
0.15296851500000E-00002, 0.15121434218689E+00001, 0.17424462520928E-00002, 0.69306324926709E+00002
0.15319380000000E-00002, 0.14978348466714E+00001, 0.30318167646886E-00002, 0.69634928621064E+00002
0.15341908500000E-00002, 0.14827373972126E+00001, 0.17029515473549E-00002, 0.40046976186356E+00002
0.15364437000000E-00002, 0.14881913696915E+00001, 0.64048978195970E-00003, 0.39672354254751E+00002
0.15386965500000E-00002, 0.14952072640262E+00001, 0.30508002467170E-00002, 0.34889943831548E+00002
0.15409494000000E-00002, 0.14912308954880E+00001, 0.31944074944715E-00002, 0.37747672173981E+00002
0.15432022500000E-00002, 0.14785967440512E+00001, 0.13650388103792E-00002, 0.35367660313081E+00002
0.15454551000000E-00002, 0.14750193135682E+00001, 0.20693677691926E-00002, 0.35045447121901E+00002
0.15477079500000E-00002, 0.14739480974443E+00001, 0.33652889378395E-00002, 0.49929227119922E+00002
0.15499608000000E-00002, 0.14721509455435E+00001, 0.17878523812268E-00002, 0.37858420102796E+00002
0.15522136500000E-00002, 0.14634581344050E+00001, 0.43794467080786E-00002, 0.42897186980130E+00002
0.15544665000000E-00002, 0.14540674442955E+00001, 0.29838380618508E-00002, 0.42290770656404E+00002
0.15567193500000E-00002, 0.14467983876538E+00001, 0.29307485383238E-00002, 0.73685355084524E+00002
0.15589722000000E-00002, 0.14508402272734E+00001, 0.17205893116796E-00002, 0.57475152677293E+00002
0.15612250500000E-00002, 0.14523435606956E+00001, 0.79705048414169E-00003, 0.51213821001658E+00002
0.15634779000000E-00002, 0.14594602783154E+00001, 0.25209161007012E-00002, 0.30683506361295E+00002
0.15657307500000E-00002, 0.14540079457722E+00001, 0.63127937393957E-00003, 0.29178783664078E+00002
0.15679836000000E-00002, 0.14472992642980E+00001, 0.19192099283424E-00002, 0.32802820426686E+00002
0.15702364500000E-00002, 0.14459153247665E+00001, 0.28722586216839E-00002, 0.30585117556411E+00002
0.15724893000000E-00002, 0.14470545710417E+00001, 0.11218275670896E-00002, 0.33517523747418E+00002
0.15747421500000E-00002, 0.14429275313219E+00001, 0.33398639311966E-00002, 0.43807363155226E+00002
0.15769950000000E-00002, 0.14267178666797E+00001, 0.10405306303782E-00002, 0.40070619525452E+00002
0.15792478500000E-00002, 0.14205361502280E+00001, 0.12201617007532E-00002, 0.30916776512380E+00002
0.15815007000000E-00002, 0.14274889793471E+00001, 0.22702511994174E-00002, 0.49533318949315E+00002
0.15837535500000E-00002, 0.14241766929629E+00001, 0.24742446362470E-00002, 0.63061808927607E+00002
0.15860064000000E-00002, 0.14295628358626E+00001, 0.33527929873391E-00002, 0.55647451934379E+00002
0.15882592500000E-00002, 0.14468419093304E+00001, 0.19212180208558E-00002, 0.44844917728023E+00002
0.15905121000000E-00002, 0.14427938156421E+00001, 0.46073196391292E-00002, 0.36396639889074E+00002
0.15927649500000E-00002, 0.14268810041378E+00001, 0.17494244928631E-00002, 0.73317252626180E+00002
0.15950178000000E-00002, 0.14059636952995E+00001, 0.23539131228512E-00002, 0.51507926151255E+00002
0.15972706500000E-00002, 0.13841577848131E+00001, 0.12373693105783E-00002, 0.43945370720468E+00002
0.15995235000000E-00002, 0.13829603855218E+00001, 0.97163761443197E-00003, 0.42914852138008E+00002
0.16017763500000E-00002, 0.13715097378309E+00001, 0.28856067570912E-00002, 0.37061994429025E+00002
0.16040292000000E-00002, 0.13612321641786E+00001, 0.61428925972817E-00003, 0.33569702279607E+00002
0.16062820500000E-00002, 0.13558702330773E+00001, 0.34059079456994E-00002, 0.45223482383279E+00002
0.16085349000000E-00002, 0.13523905796592E+00001, 0.13345717546569E-00002, 0.52894153251695E+00002
0.16107877500000E-00002, 0.13485447771485E+00001, 0.40846641089227E-00002, 0.56369722389884E+00002
0.16130406000000E-00002, 0.13443611058057E+00001, 0.19253880638752E-00002, 0.59620980828609E+00002
0.16152934500000E-00002, 0.13506271434071E+00001, 0.28572830995800E-00002, 0.54812804630004E+00002
0.16175463000000E-00002, 0.13640124019957E+00001, 0.22057526927838E-00002, 0.73415599535455E+00002
0.16197991500000E-00002, 0.13717338632884E+00001, 0.31789958722789E-00002, 0.47575471671972E+00002
0.16220520000000E-00002, 0.13688073199521E+00001, 0.40161235477894E-00002, 0.43578756044873E+00002
0.16243048500000E-00002, 0.13652298658312E+00001, 0.76052438651155E-00003, 0.59997283683131E+00002
0.16265577000000E-00002, 0.13552063790116E+00001, 0.24469033692432E-00002, 0.47152642831280E+00002
0.16288105500000E-00002, 0.13345885698924E+00001, 0.14887059873613E-00002, 0.69271204401604E+00002
0.16310634000000E-00002, 0.13323519068944E+00001, 0.50024056559815E-00003, 0.57277698530776E+00002
0.16333162500000E-00002, 0.13340052028651E+00001, 0.61436888954152E-00003, 0.52683990689145E+00002
0.16355691000000E-00002, 0.13308756042102E+00001, 0.21708462914761E-00002, 0.51032223466969E+00002
0.16378219500000E-00002, 0.13212775461397E+00001, 0.19192355380193E-00002, 0.39049793504840E+00002
0.16400748000000E-00002, 0.13229627892892E+00001, 0.25783799387225E-00002, 0.39546274459624E+00002
0.16423276500000E-00002, 0.13303722497091E+00001, 0.17171926435389E-00002, 0.48571699308708E+00002
0.16445805000000E-00002, 0.13351233769849E+00001, 0.20263072342714E-00002, 0.58996450654286E+00002
0.16468333500000E-00002, 0.13271339539057E+00001, 0.26423074570252E-00002, 0.63067949994409E+00002
0.16490862000000E-00002, 0.13217501402390E+00001, 0.20124246619999E-00002, 0.43315688582591E+00002
0.16513390500000E-00002, 0.13177979741492E+00001, 0.18187611571674E-00002, 0.35457186111225E+00002
0.16535919000000E-00002, 0.13134538449237E+00001, 0.13042056898488E-00002, 0.37859763233774E+00002
0.16558447500000E-00002, 0.13186878179986E+00001, 0.20386997574758E-00002, 0.47665439998594E+00002
0.16580976000000E-00002, 0.13321199103469E+00001, 0.22886081232250E-00002, 0.34518226851689E+00002
0.16603504500000E-00002, 0.13340879756528E+00001, 0.13705290820463E-00002, 0.33576291168989E+00002
0.16626033000000E-00002, 0.13218955731662E+00001, 0.83290226336160E-00003, 0.37731094184158E+00002
0.16648561500000E-00002, 0.13186365868202E+00001, 0.57563262972230E-00003, 0.53207369823748E+00002
0.16671090000000E-00002, 0.13242769642837E+00001, 0.27345252832372E-00002, 0.47783329259381E+00002
0.16693618500000E-00002, 0.13258949067931E+00001, 0.32345034130662E-00002, 0.42607650074046E+00002
0.16716147000000E-00002, 0.13243039358413E+00001, 0.22820180643095E-00002, 0.32691413530214E+00002
0.16738675500000E-00002, 0.13123377259118E+00001, 0.83363804867978E-00003, 0.36734795542613E+00002
0.16761204000000E-00002, 0.13107113329875E+00001, 0.23734427075894E-00002, 0.37642603773696E+00002
0.16783732500000E-00002, 0.13135635264098E+00001, 0.39042266438872E-00002, 0.29155571924747E+00002
0.16806261000000E-00002, 0.13175507522631E+00001, 0.19690678809320E-00002, 0.32021620456528E+00002
0.16828789500000E-00002, 0.13277540908019E+00001, 0.22831868540129E-00002, 0.38359983124514E+00002
0.16851318000000E-00002, 0.13378159377696E+00001, 0.27984833068304E-00002, 0.34627269791111E+00002
0.16873846500000E-00002, 0.13441375892759E+00001, 0.19633774336194E-00002, 0.40964132949644E+00002
0.16896375000000E-00002, 0.13502935022352E+00001, 0.28000477470529E-00002, 0.37645264841925E+00002
0.16918903500000E-00002, 0.13516738007739E+00001, 0.22561746110733E-00002, 0.41505962145456E+00002
0.16941432000000E-00002, 0.13378990019995E+00001, 0.26902346624517E-00002, 0.40742920692320E+00002
0.16963960500000E-00002, 0.13321206931049E+00001, 0.24412143304727E-00002, 0.41912831607859E+00002
0.16986489000000E-00002, 0.13397892089896E+00001, 0.21041183612757E-00002, 0.32737012430657E+00002
0.17009017500000E-00002, 0.13501697565737E+00001, 0.19555794666947E-00002, 0.34689528501017E+00002
0.17031546000000E-00002, 0.13439123091111E+00001, 0.21916307249221E-00002, 0.33022314919375E+00002
0.17054074500000E-00002, 0.13246924489724E+00001, 0.18921744272556E-00002, 0.32608235825188E+00002
0.17076603000000E-00002, 0.13209691446475E+00001, 0.19416350128916E-00002, 0.57643826636244E+00002
0.17099131500000E-00002, 0.13233789571640E+00001, 0.17966634859922E-00002, 0.42118124988976E+00002
0.17121660000000E-00002, 0.13286777452540E+00001, 0.19155697023541E-00002, 0.43052845835601E+00002
0.17144188500000E-00002, 0.13362163105902E+00001, 0.76080223054220E-00003, 0.37811364406602E+00002
0.17166717000000E-00002, 0.13460572118351E+00001, 0.31124520572809E-00002, 0.46929226104951E+00002
0.17189245500000E-00002, 0.13515820629061E+00001, 0.30186825278266E-00002, 0.57770938887089E+00002
0.17211774000000E-00002, 0.13584043762441E+00001, 0.22688992169806E-00002, 0.43026984083109E+00002
0.17234302500000E-00002, 0.13737064934669E+00001, 0.26405750354828E-00002, 0.32447397205854E+00002
0.17256831000000E-00002, 0.13822848769319E+00001, 0.17672173577962E-00002, 0.29672279961997E+00002
0.17279359500000E-00002, 0.13889191099942E+00001, 0.33784797174868E-00002, 0.50079094935174E+00002
0.17301888000000E-00002, 0.13885751787516E+00001, 0.29934959100310E-00002, 0.38134618910815E+00002
0.17324416500000E-00002, 0.13909088425342E+00001, 0.93079385620727E-00003, 0.39364977468025E+00002
0.17346945000000E-00002, 0.13862916981051E+00001, 0.20276570449335E-00002, 0.40623355202952E+00002
0.17369473500000E-00002, 0.13955079543640E+00001, 0.14133280203721E-00002, 0.32000465053075E+00002
0.17392002000000E-00002, 0.14181051700027E+00001, 0.16132666180077E-00002, 0.35241564665849E+00002
0.17414530500000E-00002, 0.14254044770513E+00001, 0.21958080516566E-00002, 0.32417121922341E+00002
0.17437059000000E-00002, 0.14144268349794E+00001, 0.20187304057578E-00002, 0.36408412694969E+00002
0.17459587500000E-00002, 0.13976536415661E+00001, 0.12391695081238E-00002, 0.39510920623251E+00002
0.17482116000000E-00002, 0.14028310041840E+00001, 0.13486968676580E-00002, 0.40164458020831E+00002
0.17504644500000E-00002, 0.14232658688051E+00001, 0.27549257787033E-00002, 0.45619059893412E+00002
0.17527173000000E-00002, 0.14395889788436E+00001, 0.18273710796296E-00002, 0.38022119112238E+00002
0.17549701500000E-00002, 0.14365922166747E+00001, 0.18257335017436E-00002, 0.33413319013190E+00002
0.17572230000000E-00002, 0.14228399403451E+00001, 0.18491949328407E-00002, 0.47009625880037E+00002
0.17594758500000E-00002, 0.14225916938279E+00001, 0.29894733212018E-00002, 0.50816324178740E+00002
0.17617287000000E-00002, 0.14274671151672E+00001, 0.21776526640285E-00002, 0.73806183349878E+00002
0.17639815500000E-00002, 0.14228674714913E+00001, 0.17799032157282E-00002, 0.89059802171634E+00002
0.17662344000000E-00002, 0.14201266655300E+00001, 0.25215971611064E-00002, 0.49624370030718E+00002
0.17684872500000E-00002, 0.14211786553285E+00001, 0.37069844724941E-00002, 0.45187574714137E+00002
0.17707401000000E-00002, 0.14150720085097E+00001, 0.26179490463201E-00002, 0.43052099076439E+00002
0.17729929500000E-00002, 0.13976089203148E+00001, 0.27153415492607E-00002, 0.39734887999181E+00002
0.17752458000000E-00002, 0.13940000812357E+00001, 0.24269237534966E-00002, 0.45272156591247E+00002
0.17774986500000E-00002, 0.14017726681956E+00001, 0.24532938801922E-00002, 0.43655327061247E+00002
0.17797515000000E-00002, 0.14028431727194E+00001, 0.18996483214830E-00002, 0.46021693670963E+00002
0.17820043500000E-00002, 0.13888117867320E+00001, 0.18172333657143E-00002, 0.46908817472857E+00002
0.17842572000000E-00002, 0.13822950612018E+00001, 0.15201789077632E-00002, 0.43516159328096E+00002
0.17865100500000E-00002, 0.13744110696978E+00001, 0.15655410666755E-00002, 0.43737246811749E+00002
0.17887629000000E-00002, 0.13633345943099E+00001, 0.19994102850781E-00002, 0.31584720836447E+00002
0.17910157500000E-00002, 0.13529974756672E+00001, 0.29195858355664E-00002, 0.35683643979319E+00002
0.17932686000000E-00002, 0.13533594068938E+00001, 0.22931092954102E-00002, 0.41279084321213E+00002
0.17955214500000E-00002, 0.13582085409652E+00001, 0.84215256265655E-00003, 0.30599021091793E+00002
0.17977743000000E-00002, 0.13557761602840E+00001, 0.27826771872531E-00002, 0.49098484275360E+00002
0.18000271500000E-00002, 0.13476257157610E+00001, 0.13675401796571E-00002, 0.81726175496418E+00002
0.18022800000000E-00002, 0.13416512136158E+00001, 0.12249686787462E-00002, 0.40291901382559E+00002
0.18045328500000E-00002, 0.13446499390472E+00001, 0.23247263926670E-00002, 0.31762680832792E+00002
0.18067857000000E-00002, 0.13528128309343E+00001, 0.26241076297676E-00002, 0.43715512384898E+00002
0.18090385500000E-00002, 0.13415373432817E+00001, 0.22152436105994E-00002, 0.89683760561656E+00002
0.18112914000000E-00002, 0.13162133912018E+00001, 0.32476345261069E-00002, 0.71328714367303E+00002
0.18135442500000E-00002, 0.13095629498839E+00001, 0.81807149211560E-00003, 0.60205510112933E+00002
0.18157971000000E-00002, 0.13163643041623E+00001, 0.20802438806433E-00002, 0.65587085263615E+00002
0.18180499500000E-00002, 0.13047555049488E+00001, 0.13302959695991E-00002, 0.51776909450718E+00002
0.18203028000000E-00002, 0.12803280512013E+00001, 0.27082378868140E-00002, 0.66427824063601E+00002
0.18225556500000E-00002, 0.12697840583868E+00001, 0.15317561749905E-00002, 0.59207282753502E+00002
0.18248085000000E-00002, 0.12835789334885E+00001, 0.12339516251512E-00002, 0.44073172521863E+00002
0.18270613500000E-00002, 0.13010298008452E+00001, 0.86113769059548E-00003, 0.42690677986562E+00002
0.18293142000000E-00002, 0.13008924675432E+00001, 0.11654675558546E-00002, 0.40879761094303E+00002
0.18315670500000E-00002, 0.12867048177126E+00001, 0.21510602377381E-00002, 0.37922427339745E+00002
0.18338199000000E-00002, 0.12848147644418E+00001, 0.15439608515969E-00002, 0.54020968013953E+00002
0.18360727500000E-00002, 0.12849369190304E+00001, 0.30267293199017E-00002, 0.57833294018479E+00002
0.18383256000000E-00002, 0.12839153862883E+00001, 0.15649170741777E-00002, 0.62997523314099E+00002
0.18405784500000E-00002, 0.12887796215202E+00001, 0.17558287692016E-00002, 0.60309082776438E+00002
0.18428313000000E-00002, 0.12836664092857E+00001, 0.35753604706376E-00002, 0.46480701081831E+00002
0.18450841500000E-00002, 0.12599062538611E+00001, 0.13456361464344E-00002, 0.35153013229044E+00002
0.18473370000000E-00002, 0.12478799144221E+00001, 0.10385179281493E-00002, 0.33587815287218E+00002
0.18495898500000E-00002, 0.12497834691303E+00001, 0.58634843795190E-00003, 0.42617066885837E+00002
0.18518427000000E-00002, 0.12527461411638E+00001, 0.31324769212421E-00002, 0.71205365426023E+00002
0.18540955500000E-00002, 0.12416798351419E+00001, 0.22582803748581E-00002, 0.47692478546940E+00002
0.18563484000000E-00002, 0.12263875772542E+00001, 0.10228471400756E-00002, 0.31999161249943E+00002
0.18586012500000E-00002, 0.12204337692146E+00001, 0.17891229891261E-00002, 0.31836592665650E+00002
0.18608541000000E-00002, 0.12047198609466E+00001, 0.75122301130980E-00003, 0.41091774772866E+00002
0.18631069500000E-00002, 0.12011122213620E+00001, 0.18165630950447E-00002, 0.36943965115196E+00002
0.18653598000000E-00002, 0.11993155358656E+00001, 0.14379094058366E-00002, 0.49550731987196E+00002
0.18676126500000E-00002, 0.11908219214760E+00001, 0.21126294143087E-00002, 0.66035180927778E+00002
0.18698655000000E-00002, 0.11937326438015E+00001, 0.11470734287468E-00002, 0.56375560344979E+00002
0.18721183500000E-00002, 0.12053065279859E+00001, 0.28724848280457E-00002, 0.49709724823232E+00002
0.18743712000000E-00002, 0.12037863907505E+00001, 0.23149959988434E-00002, 0.30251815769833E+00002
0.18766240500000E-00002, 0.12095176205011E+00001, 0.20752012317086E-00002, 0.28836882374497E+00002
0.18788769000000E-00002, 0.12141436138500E+00001, 0.17568517972311E-00002, 0.55121809132611E+00002
0.18811297500000E-00002, 0.12139730708637E+00001, 0.51825904418840E-00003, 0.57428639025093E+00002
0.18833826000000E-00002, 0.12114056951337E+00001, 0.27866770046510E-00002, 0.43296241900940E+00002
0.18856354500000E-00002, 0.12264410506449E+00001, 0.27446801931784E-00002, 0.64382997876083E+00002
0.18878883000000E-00002, 0.12334524505514E+00001, 0.93485940837942E-00003, 0.59428330605136E+00002
0.18901411500000E-00002, 0.12343958040250E+00001, 0.62169756489834E-00003, 0.52819897920287E+00002
0.18923940000000E-00002, 0.12418514385364E+00001, 0.72509174387821E-00003, 0.37819428819933E+00002
0.18946468500000E-00002, 0.12512520438454E+00001, 0.24663824816490E-00002, 0.34940899170627E+00002
0.18968997000000E-00002, 0.12685963941619E+00001, 0.11038695184680E-00002, 0.45989040325915E+00002
0.18991525500000E-00002, 0.12816065512317E+00001, 0.20708612053507E-00002, 0.41725739080290E+00002
0.19014054000000E-00002, 0.12892766414907E+00001, 0.16115551788398E-00002, 0.52514264536955E+00002
0.19036582500000E-00002, 0.12984145855021E+00001, 0.33942241158339E-00002, 0.42169035676861E+00002
0.19059111000000E-00002, 0.13041228749929E+00001, 0.17543120438245E-00002, 0.37576315598832E+00002
0.19081639500000E-00002, 0.13116054442123E+00001, 0.17419960094307E-00002, 0.37498619250709E+00002
0.19104168000000E-00002, 0.13175526120195E+00001, 0.13162886277683E-00002, 0.37562617140098E+00002
0.19126696500000E-00002, 0.13186752431694E+00001, 0.20584221821905E-00002, 0.48596706370488E+00002
0.19149225000000E-00002, 0.13359990226294E+00001, 0.32509937012227E-00002, 0.50525259018853E+00002
0.19171753500000E-00002, 0.13635826543151E+00001, 0.27898888376121E-00002, 0.37656582590095E+00002
0.19194282000000E-00002, 0.13862693918760E+00001, 0.22740901304638E-00002, 0.40654718124088E+00002
0.19216810500000E-00002, 0.13958874487918E+00001, 0.14748826806231E-00002, 0.36711182222343E+00002
0.19239339000000E-00002, 0.14015717642361E+00001, 0.21099353175776E-00002, 0.39875188004643E+00002
0.19261867500000E-00002, 0.14099415092292E+00001, 0.18179240977174E-00002, 0.46704828039767E+00002
0.19284396000000E-00002, 0.14023054230435E+00001, 0.16975088074141E-00002, 0.41104051387116E+00002
0.19306924500000E-00002, 0.13878996944201E+00001, 0.34813738822245E-00002, 0.36065498648615E+00002
0.19329453000000E-00002, 0.13980405504568E+00001, 0.26217128693871E-00002, 0.33473818629633E+00002
0.19351981500000E-00002, 0.14339653951495E+00001, 0.17663054224414E-00002, 0.43522627324683E+00002
0.19374510000000E-00002, 0.14397685457648E+00001, 0.19446208597213E-00002, 0.34280886735597E+00002
0.19397038500000E-00002, 0.14237053011221E+00001, 0.14675102035451E-00002, 0.36935931099053E+00002
0.19419567000000E-00002, 0.14321931039572E+00001, 0.11689623072740E-00002, 0.37448384641228E+00002
0.19442095500000E-00002, 0.14591652188386E+00001, 0.28727200115643E-00002, 0.42429617502573E+00002
0.19464624000000E-00002, 0.14640263454954E+00001, 0.20134166705367E-00002, 0.36865664444937E+00002
0.19487152500000E-00002, 0.14550908781537E+00001, 0.12821726321997E-00002, 0.33262979404294E+00002
0.19509681000000E-00002, 0.14665428825672E+00001, 0.26697716790307E-00002, 0.38685107468179E+00002
0.19532209500000E-00002, 0.14796340649358E+00001, 0.21076380778385E-00002, 0.36936802219113E+00002
0.19554738000000E-00002, 0.14764627279540E+00001, 0.16300401259343E-00002, 0.45775660472827E+00002
0.19577266500000E-00002, 0.14697638979950E+00001, 0.31089515760127E-00002, 0.42328169965327E+00002
0.19599795000000E-00002, 0.14730604317222E+00001, 0.14632861695885E-00002, 0.33874954352202E+00002
0.19622323500000E-00002, 0.14862965209368E+00001, 0.17497307170493E-00002, 0.38071779501007E+00002
0.19644852000000E-00002, 0.14981842149291E+00001, 0.16155284941734E-00002, 0.42148640002772E+00002
0.19667380500000E-00002, 0.14977450657719E+00001, 0.20534609552643E-00002, 0.37624254457667E+00002
0.19689909000000E-00002, 0.14884617860884E+00001, 0.12256962463235E-00002, 0.38324650981245E+00002
0.19712437500000E-00002, 0.14734432287254E+00001, 0.78535518751997E-00003, 0.39886352682556E+00002
0.19734966000000E-00002, 0.14755377289055E+00001, 0.21495063970340E-00002, 0.39249576673949E+00002
0.19757494500000E-00002, 0.14903973112854E+00001, 0.25730814685784E-00002, 0.42423234378512E+00002
0.19780023000000E-00002, 0.14979201336190E+00001, 0.30589429508291E-00002, 0.47977313074942E+00002
0.19802551500000E-00002, 0.14989871648736E+00001, 0.21094601101265E-00002, 0.48167697340274E+00002
0.19825080000000E-00002, 0.15024883604078E+00001, 0.48620235520389E-00003, 0.32528050359808E+00002
0.19847608500000E-00002, 0.14985269806956E+00001, 0.13978530000585E-00002, 0.31521474665119E+00002
0.19870137000000E-00002, 0.14903786173070E+00001, 0.29006388264337E-00002, 0.29722643028499E+00002
0.19892665500000E-00002, 0.15073245626064E+00001, 0.56930660009367E-00003, 0.31545686992835E+00002
0.19915194000000E-00002, 0.15171081641850E+00001, 0.21511920151748E-00002, 0.37024832687928E+00002
0.19937722500000E-00002, 0.15075386687956E+00001, 0.18058044085160E-00002, 0.45858193463767E+00002
0.19960251000000E-00002, 0.15047089154000E+00001, 0.16827337827438E-00002, 0.65937243550638E+00002
0.19982779500000E-00002, 0.15179002855393E+00001, 0.90078178884203E-00003, 0.63596676567030E+00002
0.20005308000000E-00002, 0.15135559918832E+00001, 0.12522484773624E-00002, 0.57858847385974E+00002
0.20027836500000E-00002, 0.15129448494855E+00001, 0.19810374259225E-00002, 0.38071787502961E+00002
0.20050365000000E-00002, 0.15243616871082E+00001, 0.12069410683172E-00002, 0.42425985291554E+00002
0.20072893500000E-00002, 0.15350755046280E+00001, 0.20486115017658E-00002, 0.43897124357478E+00002
0.20095422000000E-00002, 0.15302502659555E+00001, 0.23442205347584E-00002, 0.50466835223393E+00002
0.20117950500000E-00002, 0.15071803772884E+00001, 0.15431791505492E-00002, 0.53912188395909E+00002
0.20140479000000E-00002, 0.14899148883322E+00001, 0.23642506656873E-00002, 0.40333242173720E+00002
0.20163007500000E-00002, 0.14919724559563E+00001, 0.13001833936183E-00002, 0.30179215149157E+00002
0.20185536000000E-00002, 0.14998032745185E+00001, 0.14956581817282E-00002, 0.32848877237268E+00002
0.20208064500000E-00002, 0.15030173944539E+00001, 0.83793522552187E-00003, 0.33785834653089E+00002
0.20230593000000E-00002, 0.15049414858045E+00001, 0.15992189205881E-00002, 0.38529169472156E+00002
0.20253121500000E-00002, 0.15086392774616E+00001, 0.15216077552453E-00002, 0.44097243036050E+00002
0.20275650000000E-00002, 0.15136876071497E+00001, 0.23300949579745E-00002, 0.43686566384711E+00002
0.20298178500000E-00002, 0.15124223556495E+00001, 0.22375605008332E-00002, 0.41787927845893E+00002
0.20320707000000E-00002, 0.15027088948769E+00001, 0.27083677686618E-00002, 0.39668799886778E+00002
0.20343235500000E-00002, 0.14889009288356E+00001, 0.18304511354848E-00002, 0.38125884344287E+00002
0.20365764000000E-00002, 0.14631583382056E+00001, 0.20066780103640E-00002, 0.58548539379734E+00002
0.20388292500000E-00002, 0.14452928245883E+00001, 0.16527195755389E-00002, 0.75766884571632E+00002
0.20410821000000E-00002, 0.14350543108859E+00001, 0.23576527432902E-00002, 0.51773061588170E+00002
0.20433349500000E-00002, 0.14347559379446E+00001, 0.95709211073014E-00003, 0.39934827436315E+00002
0.20455878000000E-00002, 0.14413640141015E+00001, 0.17136867054005E-00002, 0.42655616497177E+00002
0.20478406500000E-00002, 0.14337351889404E+00001, 0.71271761319697E-00003, 0.65757237867400E+00002
0.20500935000000E-00002, 0.14148930890115E+00001, 0.11460875582261E-00002, 0.59201961605845E+00002
0.20523463500000E-00002, 0.13990143525481E+00001, 0.10722335552291E-00002, 0.51400710871969E+00002
0.20545992000000E-00002, 0.13975407547650E+00001, 0.16383003973491E-00002, 0.45296108646510E+00002
0.20568520500000E-00002, 0.14013490467292E+00001, 0.17035391259447E-00002, 0.47046278192621E+00002
0.20591049000000E-00002, 0.13828644929226E+00001, 0.17244955891217E-00002, 0.42576561921144E+00002
0.20613577500000E-00002, 0.13703347618109E+00001, 0.10841699608322E-00002, 0.54851227891504E+00002
0.20636106000000E-00002, 0.13858233334221E+00001, 0.21670621806807E-00002, 0.57922460761935E+00002
0.20658634500000E-00002, 0.13931287605195E+00001, 0.27991641008386E-00002, 0.41090228692272E+00002
0.20681163000000E-00002, 0.13713622521054E+00001, 0.19907046987625E-00002, 0.35968327190827E+00002
0.20703691500000E-00002, 0.13672652685322E+00001, 0.49968269281091E-00003, 0.31050537537480E+00002
0.20726220000000E-00002, 0.13894136643089E+00001, 0.31251172031819E-00002, 0.42488634785256E+00002
0.20748748500000E-00002, 0.14061786345948E+00001, 0.18850217383017E-00002, 0.32586216792056E+00002
0.20771277000000E-00002, 0.14116114619876E+00001, 0.12814624571839E-00002, 0.27708442923772E+00002
0.20793805500000E-00002, 0.13976720398000E+00001, 0.13775066187439E-00002, 0.33312747826335E+00002
0.20816334000000E-00002, 0.13749972173497E+00001, 0.15706094970851E-00002, 0.38353815919166E+00002
0.20838862500000E-00002, 0.13606944651596E+00001, 0.18924089383017E-00002, 0.40033473353991E+00002
0.20861391000000E-00002, 0.13488193356997E+00001, 0.23380661726140E-00002, 0.58902129338091E+00002
0.20883919500000E-00002, 0.13437782564642E+00001, 0.11749850946629E-00002, 0.61423750891323E+00002
0.20906448000000E-00002, 0.13380543384208E+00001, 0.10357748095690E-00002, 0.48907066530358E+00002
0.20928976500000E-00002, 0.13360180725364E+00001, 0.24938582123577E-00002, 0.43645344764911E+00002
0.20951505000000E-00002, 0.13334696649483E+00001, 0.34216017944969E-00002, 0.35169972325334E+00002
0.20974033500000E-00002, 0.13274724972888E+00001, 0.13699609894023E-00002, 0.34274042035786E+00002
0.20996562000000E-00002, 0.13223094024927E+00001, 0.78752071478286E-00003, 0.28952736929493E+00002
0.21019090500000E-00002, 0.13109536174337E+00001, 0.22255147967282E-00002, 0.33069981980785E+00002
0.21041619000000E-00002, 0.13010593323948E+00001, 0.91043405824669E-00003, 0.51574572016352E+00002
0.21064147500000E-00002, 0.13043146680971E+00001, 0.22034310593543E-00002, 0.52064599645459E+00002
0.21086676000000E-00002, 0.13011234881435E+00001, 0.21674337183727E-00002, 0.34284273969041E+00002
0.21109204500000E-00002, 0.12959258003529E+00001, 0.20441677088607E-00002, 0.38208846930703E+00002
0.21131733000000E-00002, 0.13018236524171E+00001, 0.15096581076818E-00002, 0.35353496304564E+00002
0.21154261500000E-00002, 0.13073371240562E+00001, 0.19025053915922E-00002, 0.45037723323384E+00002
0.21176790000000E-00002, 0.13004721527143E+00001, 0.16696755379686E-00002, 0.40133146055003E+00002
0.21199318500000E-00002, 0.12964592646085E+00001, 0.12388640702336E-00002, 0.38440378728770E+00002
0.21221847000000E-00002, 0.12935088771427E+00001, 0.30889995497450E-00002, 0.43343167997366E+00002
0.21244375500000E-00002, 0.12902489522733E+00001, 0.94201208063404E-00003, 0.31859579816339E+00002
0.21266904000000E-00002, 0.12879129820510E+00001, 0.22451230583672E-00002, 0.38876404304623E+00002
0.21289432500000E-00002, 0.12853741246419E+00001, 0.87709925869896E-00003, 0.44105621805657E+00002
0.21311961000000E-00002, 0.12750725915749E+00001, 0.18437256637259E-00002, 0.33433416777434E+00002
0.21334489500000E-00002, 0.12640321481392E+00001, 0.13716718011600E-00002, 0.30521485546364E+00002
0.21357018000000E-00002, 0.12511843592485E+00001, 0.18148214415984E-00002, 0.29424311504115E+00002
0.21379546500000E-00002, 0.12543144395511E+00001, 0.19036833620859E-00002, 0.40621019826773E+00002
0.21402075000000E-00002, 0.12753555253744E+00001, 0.22792912184795E-00002, 0.37323430926141E+00002
0.21424603500000E-00002, 0.12885115763260E+00001, 0.25159000173404E-00002, 0.36786142378475E+00002
0.21447132000000E-00002, 0.12940686558571E+00001, 0.12338354146237E-00002, 0.34964797418564E+00002
0.21469660500000E-00002, 0.12964918924390E+00001, 0.12065192983176E-00002, 0.33200877103207E+00002
0.21492189000000E-00002, 0.12908121797360E+00001, 0.11826586534029E-00002, 0.44961270669213E+00002
0.21514717500000E-00002, 0.12991916350198E+00001, 0.13439209915433E-00002, 0.33446751257704E+00002
0.21537246000000E-00002, 0.13282465771740E+00001, 0.28023972482905E-00002, 0.43974555385485E+00002
0.21559774500000E-00002, 0.13283721219197E+00001, 0.19249721701795E-00002, 0.28833636979766E+00002
0.21582303000000E-00002, 0.13072171937877E+00001, 0.27600264995466E-00002, 0.38200252544321E+00002
0.21604831500000E-00002, 0.12984729377947E+00001, 0.16629378636640E-00002, 0.50350169016489E+00002
0.21627360000000E-00002, 0.12993647979650E+00001, 0.75977578767097E-00003, 0.36861949928105E+00002
0.21649888500000E-00002, 0.13011511313007E+00001, 0.97771833714863E-00003, 0.46252993366439E+00002
0.21672417000000E-00002, 0.13011023008521E+00001, 0.10765643629374E-00002, 0.67122954178722E+00002
0.21694945500000E-00002, 0.12962737435237E+00001, 0.97361521781640E-00003, 0.54904939154853E+00002
0.21717474000000E-00002, 0.12876543842915E+00001, 0.22320829793951E-00002, 0.47517297465226E+00002
0.21740002500000E-00002, 0.12903978229256E+00001, 0.18458043607424E-00002, 0.41069855263374E+00002
0.21762531000000E-00002, 0.12883276468794E+00001, 0.21092248787185E-00002, 0.29283722996012E+00002
0.21785059500000E-00002, 0.12764282815514E+00001, 0.27235486396830E-00002, 0.28674222359737E+00002
0.21807588000000E-00002, 0.12750949531048E+00001, 0.18588314727824E-00002, 0.42645126380076E+00002
0.21830116500000E-00002, 0.12854266121275E+00001, 0.17973136346112E-00002, 0.62881428174074E+00002
0.21852645000000E-00002, 0.12883654140365E+00001, 0.86473307131960E-00003, 0.54893660374235E+00002
0.21875173500000E-00002, 0.12730965929825E+00001, 0.12250606555272E-00002, 0.36598006941286E+00002
0.21897702000000E-00002, 0.12635749888171E+00001, 0.23636866446238E-00002, 0.34101137204835E+00002
0.21920230500000E-00002, 0.12658735890953E+00001, 0.16027275680759E-00002, 0.39460673435061E+00002
0.21942759000000E-00002, 0.12634749169173E+00001, 0.30225798691343E-00002, 0.34415429586389E+00002
0.21965287500000E-00002, 0.12512689165017E+00001, 0.15187752141748E-00002, 0.33964632600173E+00002
0.21987816000000E-00002, 0.12509297464612E+00001, 0.28212803936836E-00002, 0.26370902152640E+00002
0.22010344500000E-00002, 0.12543241246595E+00001, 0.14928722658002E-00002, 0.27637436861083E+00002
0.22032873000000E-00002, 0.12507281679499E+00001, 0.26847367944367E-00002, 0.30784118864958E+00002
0.22055401500000E-00002, 0.12481460679520E+00001, 0.20647780410977E-00002, 0.62788255357236E+00002
0.22077930000000E-00002, 0.12479781442506E+00001, 0.27726788803738E-00002, 0.53259582408737E+00002
0.22100458500000E-00002, 0.12475198907094E+00001, 0.31150963006019E-00002, 0.38685265443634E+00002
0.22122987000000E-00002, 0.12464960590503E+00001, 0.15646538184992E-00002, 0.30261424850298E+00002
0.22145515500000E-00002, 0.12487764205212E+00001, 0.13435587812135E-00002, 0.34211764331019E+00002
0.22168044000000E-00002, 0.12432754149015E+00001, 0.20469293863822E-00002, 0.51702635695977E+00002
0.22190572500000E-00002, 0.12256739690761E+00001, 0.12581901566751E-00002, 0.30854141558550E+00002
0.22213101000000E-00002, 0.12018492296776E+00001, 0.29598467618038E-00002, 0.35000085761991E+00002
0.22235629500000E-00002, 0.11979562004325E+00001, 0.11553524048917E-00002, 0.41990274690996E+00002
0.22258158000000E-00002, 0.12007885934509E+00001, 0.56030958849313E-00003, 0.30212050584546E+00002
0.22280686500000E-00002, 0.12010778652369E+00001, 0.16656172071471E-00002, 0.28784001499846E+00002
0.22303215000000E-00002, 0.12026468313960E+00001, 0.76186680985033E-00003, 0.28692371710602E+00002
0.22325743500000E-00002, 0.11965017233446E+00001, 0.17675002269862E-00002, 0.32919902998630E+00002
0.22348272000000E-00002, 0.11817586659930E+00001, 0.16137559519566E-00002, 0.37786921174134E+00002
0.22370800500000E-00002, 0.11736626914223E+00001, 0.32298827858761E-00002, 0.30604964501182E+00002
0.22393329000000E-00002, 0.11613617455364E+00001, 0.31262394235816E-00002, 0.33183163379987E+00002
0.22415857500000E-00002, 0.11568320255092E+00001, 0.75045084377090E-00003, 0.27703974466457E+00002
0.22438386000000E-00002, 0.11636239701440E+00001, 0.19481758054638E-00002, 0.28319195771495E+00002
0.22460914500000E-00002, 0.11625596359266E+00001, 0.15180726639508E-00002, 0.38888867328142E+00002
0.22483443000000E-00002, 0.11450327784930E+00001, 0.43249846017324E-00003, 0.50407580974364E+00002
0.22505971500000E-00002, 0.11301994559068E+00001, 0.21531580709669E-00002, 0.48512334148949E+00002
0.22528500000000E-00002, 0.11285965703323E+00001, 0.29245462907461E-00002, 0.39375512149674E+00002


==> data/Turbine_Results/cp_plots/Yao2002_R1-Pres-1-1-1-Lower.csv <==
0.0036956358905098074530, 1.3586970440067629440
0.0082398705129009819359, 1.3516110683664521730
0.016184947546352024261, 1.3453212236933596024
0.025181139504689920017, 1.3380918813077751217
0.037667603361235091342, 1.3302963145335178208
0.056344369318426679172, 1.3292537636724270911
0.074358373951675327262, 1.3303535127213110822
0.088234365593292674035, 1.3307328605200945404
0.10416784127636935509, 1.3313677581889642454
0.12085333979413537264, 1.3323877068557918868
0.13948896976969260564, 1.3326819533539733253
0.15269151138716385852, 1.3333333333333332593
0.16775085227432540158, 1.3345350427917939129
0.18929370884239116180, 1.3348485799717484390
0.21012825850074379197, 1.3348324545330787494
0.23566298040917654788, 1.3351126879827857064
0.25444644147260286893, 1.3350949222902896985
0.26683222471844136869, 1.3349881796690308278
0.28153074946756362351, 1.3348585156709045219
0.29788665697546368172, 1.3347517730496454291
0.31959229101467090395, 1.3338404632691449603
0.34190823830179284393, 1.3336216062171279972
0.35970555137465454187, 1.3335144524339634930
0.38498237851083061400, 1.3323854393149332509
0.40609605531930359490, 1.3317471602778325757
0.42413722235667705718, 1.3311813071649503115
0.43916457424783073016, 1.3304964539007091417
0.45728692477016097406, 1.3296652780888391643
0.47098806219990319022, 1.3290780141843971940
0.48375986096674061798, 1.3277673865431205424
0.50179789605387115081, 1.3266972894410411499
0.52368378790475489382, 1.3253856322321029282
0.54574474980522325041, 1.3236370034707127807
0.56317239354074355440, 1.3210632733724172461
0.57845891517260628056, 1.3193853427895980701
0.59140662628328999340, 1.3184647511143314791
0.60367715078630901360, 1.3170212765957447498
0.61434191289080475329, 1.3155440249551706433
0.63198579415738187492, 1.3135151627440735389
0.64634671013024425079, 1.3118203309692670899
0.66198116993915911976, 1.3101912951891618864
0.67505726619972694635, 1.3092198581560283710
0.68492387718566316579, 1.3084652919072818911
0.70257399178899149206, 1.3074399969131005328
0.71385952160697785374, 1.3063829787234042534
0.72904315412943310193, 1.3049345145291262327
0.74655175171870524764, 1.3033168564331145678
0.75844031955912338816, 1.3020681549012287359
0.77845395233584691042, 1.3005305365976478349
0.79962997336703933726, 1.2986374272636118654
0.81162981072786788417, 1.2973995271867613255
0.82609650972370252120, 1.2957091614913964772
0.84578384648105187082, 1.2930419459880406752
0.86490924737390573185, 1.2906336816880750185
0.87679580928887146385, 1.2891252955082741494
0.89137315682436746300, 1.2872824840173024974
0.90239783856805155793, 1.2860520094562648552
0.91254034402543293680, 1.2839671280328481817
0.92023148759966577614, 1.2822695035460993651
0.93193910019735604067, 1.2802037509694135231
0.94116632160110436089, 1.2777777777777779011
0.95605188911301963728, 1.2733221471962761218
0.96053074020234063823, 1.2704491725768320975
0.96856425960140635212, 1.2662254933052281558
0.97213412037648838648, 1.2635933806146573133
0.97888291700759788583, 1.2596545174801836442
0.98553133138048920614, 1.2544901726924735375
0.99074416692363032055, 1.2598108747044918232
0.99544088084879911449, 1.2642542005577146469
0.99856540827863682352, 1.2690307328605201498
0.99969391234686799663, 1.2727845219014997102


==> data/Turbine_Results/cp_plots/Yao2002_R1-Pres-1-1-1-Upper.csv <==
0.0019839170948430240315, 1.3673796925174011019
0.0061439628656607681023, 1.3591578656879996778
0.014231188735438049520, 1.3493048043621778120
0.024965294419629913136, 1.3416360300434022612
0.037101033670752459059, 1.3358479689787674527
0.058274064625022159447, 1.3334734572601716351
0.076149327583819204079, 1.3344276728835018364
0.090242334579588412424, 1.3352855515242005868
0.10596131696210098205, 1.3358479689787674527
0.12891697091758058669, 1.3362063858419515050
0.15117827568282948825, 1.3384823329231716471
0.16953440610451631088, 1.3374178348395142635
0.19249644923016573372, 1.3388049081000374940
0.21015877587858744491, 1.3397457523658959921
0.23487701711000563698, 1.3396113460422018893
0.25430341516216392606, 1.3402983116966384891
0.27726129530934029432, 1.3410151454230068158
0.29844981684750027107, 1.3411346177107348332
0.31256721149273580806, 1.3398801586895900950
0.34081628551326059728, 1.3396710821860660090
0.36143704321804626112, 1.3391112026875700014
0.38142081620899381811, 1.3388049081000374940
0.39651190109099476722, 1.3384160756501182199
0.41319714256031314648, 1.3379447076283952356
0.42678626492225046896, 1.3375886524822695467
0.43911697207947009147, 1.3377272664046433448
0.46054681337695169141, 1.3373726564755652468
0.48205219430117418611, 1.3371024279999121909
0.50351971822222818531, 1.3365796591657701509
0.52561748842424393935, 1.3355036660246359936
0.55149111370321435288, 1.3334934672082794371
0.57446900005312384607, 1.3313925503487546997
0.59518288414326359081, 1.3296728919570517391
0.61971209716013353486, 1.3273355684781416031
0.64032421866601674232, 1.3253852609563123721
0.65853242796887179189, 1.3234825871989108759
0.68429519834442675830, 1.3209557483134619638
0.70458647603445712093, 1.3189499604329972815
0.72265380792309041880, 1.3165578991470332504
0.73837184118173926350, 1.3153664302600471814
0.75410154893635183981, 1.3141995211675412403
0.77361852867771885300, 1.3123354514780902758
0.79440519978843537885, 1.3102570049474122627
0.81441431905429295668, 1.3079927113945062356
0.83124495915212026631, 1.3060707702405784936
0.84350469142328599048, 1.3042553191489361097
0.85869444616027568173, 1.3021281847455519198
0.87336883103534379558, 1.2998817966903073451
0.88790361341935675199, 1.2972247450365588239
0.90167283379586837810, 1.2943262411347518093
0.91650694465612092543, 1.2915510803475105384
0.93361633220241557751, 1.2881606053321037475
0.94431522840403525620, 1.2847517730496453847
0.95508556261226784656, 1.2810387880054747711
0.96937694889746550686, 1.2755405248139122243
0.97715283498621019476, 1.2698489392817045029
0.98300368559387996115, 1.2635933806146573133
0.98491531210078919756, 1.2588652482269504507
0.98676282001059378857, 1.2544656908788438532
0.99311300530079460458, 1.2661938534278960322
0.99881310803834733036, 1.2729134034619298266
1.0007927049136142728, 1.2791285003798609221


==> data/Turbine_Results/cp_plots/Yao2002_R1-Suct-1-1-1-Lower.csv <==
0.0050739268247890212393, 1.2963325098127045365
0.013468936757558669370, 1.2934988179669031361
0.024463332991585318155, 1.2910637819238961477
0.036723418938960250557, 1.2874704491725768030
0.047372682159771528632, 1.2839671280328481817
0.065004120398400422332, 1.2799349383220253173
0.078329433546391324938, 1.2761553582445894772
0.089815610178700211463, 1.2728132387706856399
0.10301056370101191462, 1.2700460685564558538
0.11423468863339358847, 1.2667848699763593068
0.12416049791642747024, 1.2639529818823238561
0.13361011996534677415, 1.2612293144208037710
0.14742617449911277205, 1.2577637909515548831
0.16266362023938851777, 1.2545910591607931650
0.18255732834522286900, 1.2506839440762944626
0.19641315360556821368, 1.2475177304964539804
0.20981851192081735213, 1.2454403796230670842
0.22801867313645152180, 1.2418493396745933222
0.24784962470543958624, 1.2384362613440569323
0.27059133094807341635, 1.2336667569432551161
0.29072540481808339941, 1.2289356543492231388
0.31008111191533815898, 1.2238875013415893012
0.33301088639234244226, 1.2200793221702568303
0.35594916307677992862, 1.2176399983956556206
0.37183845232409518111, 1.2173911956963749947
0.39761368937315255678, 1.2168714912447577969
0.41735124169513948544, 1.2164465444964100982
0.43892418255913479008, 1.2159575282436378973
0.46315425995344394750, 1.2166671193775846493
0.47894245522550993321, 1.2174731860439587106
0.49276476049647688349, 1.2191318393137624554
0.50721237797186558005, 1.2206207543991394182
0.52784354033493841030, 1.2217360248849071791
0.54666579431171369308, 1.2219251690156556212
0.57209159856471991645, 1.2220006593223986524
0.59610444731145473263, 1.2220058128098720829
0.61552574367430779034, 1.2218714064861779800
0.63491916655653968249, 1.2219858156028369223
0.65084316184813650885, 1.2225882402125465287
0.67380271163908544985, 1.2235738865863030611
0.69058917099179861765, 1.2256347835496126386
0.71797285936918786575, 1.2282333058076984056
0.74023741575795076741, 1.2310327642746416998
0.75931830376481013190, 1.2329464875585711692
0.78476133735791275825, 1.2357959016208859282
0.79961675697105860650, 1.2382978723404256538
0.81338966168558446412, 1.2397922496453901431
0.82680975874777917767, 1.2413711583924349480
0.83918938684330646183, 1.2432151306887997411
0.85898401555371206584, 1.2463333573985027058
0.87948623929494562645, 1.2496666342261160132
0.89441360879843756493, 1.2505910165484634966
0.90919188002012418792, 1.2509031724041017597
0.92965095635291072895, 1.2529358415493050405
0.94944324525597423303, 1.2556773592768739611
0.97030888873408382977, 1.2606673388191378393
0.98699792507631656235, 1.2637851942530500260
1.0009316912867314286, 1.2672359318387751426


==> data/Turbine_Results/cp_plots/Yao2002_R1-Suct-1-1-1-Upper.csv <==
0.0044318692873788201325, 1.3147909782666931111
0.024570858050540600459, 1.3083753164156950444
0.030619429393712538356, 1.3047281323877069070
0.043946944170351276426, 1.3009620609621677101
0.053089438057060789333, 1.2973995271867613255
0.065087957855277434049, 1.2934327688792277566
0.074013993509830733331, 1.2912529550827422931
0.084079566915038483899, 1.2886316231663850207
0.099955826656663582241, 1.2842721536423455930
0.11973287272723887043, 1.2789134502619503575
0.13971952273882703999, 1.2730316067716225259
0.14880713771786879818, 1.2704491725768320975
0.15872068977493491992, 1.2677563788419734525
0.17967108059095870942, 1.2638061794787345260
0.20143802907828223248, 1.2602830159687914424
0.21743902618093180479, 1.2576832151300236795
0.23611605975365024257, 1.2548278370559691197
0.25258824688511971601, 1.2516562190925792919
0.26234488603791694672, 1.2478976242408275077
0.28194510988141274765, 1.2423011676876798415
0.29830749678080459297, 1.2385863996662496156
0.31720431314237029774, 1.2336454004417802821
0.33140940927712425612, 1.2319148936170212227
0.35073879293783227773, 1.2315785298640844481
0.36634289238359540875, 1.2312056737588652489
0.38604712082889913738, 1.2308318280657841726
0.40205424136968992421, 1.2307328605200944516
0.42135953007140991566, 1.2307422238499881040
0.44432451499858438559, 1.2326029271560210443
0.45923493266041326422, 1.2340251738064393905
0.48496015720511476133, 1.2367457063083240332
0.50428818886686355150, 1.2387303704133092452
0.52558976966063197800, 1.2399176955475046391
0.53876040703052718861, 1.2404255319148935754
0.55313178943455176828, 1.2395806351857951988
0.56952111992684173458, 1.2383871812865496764
0.59404485814303575886, 1.2371813313074091489
0.61016254790537893804, 1.2361702127659575101
0.62620756798346199901, 1.2360288725819557065
0.64510337283232765948, 1.2366430260047280854
0.66389224301096616543, 1.2368353105241201018
0.68395024443494989441, 1.2367949193521143858
0.70390165820166084032, 1.2369249147399161703
0.71732008868919150402, 1.2385342789598108304
0.73216538798419028566, 1.2390754159190215944
0.75424684428773369760, 1.2408226981270449318
0.77456098265798356550, 1.2423011676876798415
0.78722963746090535153, 1.2439716312056736669
0.79930176408033171143, 1.2457957321037262943
0.81054799348046335794, 1.2482269503546099543
0.82139741235594287971, 1.2498279218145489367
0.84172184686278983534, 1.2529640693674111152
0.85329537612146300063, 1.2555555555555555358
0.86558286515396076766, 1.2569514569703357232
0.87971198038265630004, 1.2586288416075650520
0.89291954833120446011, 1.2600472813238772218
0.90533082221535732259, 1.2603116150626880732
0.91854653980000877667, 1.2609929078014183723
0.93359343890203838612, 1.2622829078102013600
0.94496387824324923344, 1.2641843971631205878
0.95833700306400748659, 1.2662254933052281558
0.96710882780494245026, 1.2670212765957447054
0.97953493074392117279, 1.2678593544152414463
0.99720505785724533609, 1.2700560735305097548


==> data/Turbine_Results/cp_plots/Yao2002_Stage_Pressure_h50/info.json <==
{"version":[4,0],"json":"wpd.json","image":"image.png"}

==> data/Turbine_Results/cp_plots/Yao2002_Stage_Pressure_h50/wpd.json <==
{"version":[4,2],"axesColl":[{"name":"Vane-1","type":"XYAxes","isLogX":false,"isLogY":false,"calibrationPoints":[{"px":80.09349593495935,"py":519.951219512195,"dx":"0","dy":"1.0","dz":null},{"px":364.0315040650407,"py":519.6229674796749,"dx":"1","dy":"1.0","dz":null},{"px":80.09349593495935,"py":520.2794715447155,"dx":"0","dy":"1.0","dz":null},{"px":79.76524390243902,"py":55.14634146341463,"dx":"1","dy":"1.5","dz":null}]},{"name":"Rotor-1","type":"XYAxes","isLogX":false,"isLogY":false,"calibrationPoints":[{"px":375.0843725081413,"py":519.0939059154289,"dx":"0","dy":"1.0","dz":null},{"px":658.266477895296,"py":519.0939059154289,"dx":"1","dy":"1.0","dz":null},{"px":375.0843725081413,"py":519.0939059154289,"dx":"0","dy":"1.0","dz":null},{"px":374.20492497588305,"py":54.08602323388204,"dx":"1","dy":"1.5","dz":null}]},{"name":"Vane-2","type":"XYAxes","isLogX":false,"isLogY":false,"calibrationPoints":[{"px":669.9191576977178,"py":518.8740440323643,"dx":"0","dy":"1.0","dz":null},{"px":955.0800200324535,"py":518.8740440323643,"dx":"1","dy":"1.0","dz":null},{"px":669.6992958146532,"py":518.8740440323643,"dx":"0","dy":"1.0","dz":null},{"px":669.8092267561854,"py":54.41581605847887,"dx":"1","dy":"1.5","dz":null}]}],"datasetColl":[{"name":"V1-Pres-1-1-1-Upper","axesName":"Vane-1","metadataKeys":[],"data":[{"x":82.21986188306457,"y":47.9308287016126,"value":[0.008662019017513178,1.5077533384553652]},{"x":88,"y":51.34749536827926,"value":[0.029010552994437,1.504073374706379]},{"x":94,"y":53.70034529233858,"value":[0.05013606099236939,1.5015366983632155]},{"x":100,"y":55.560276233870866,"value":[0.07126279411926578,1.4995298902970007]},{"x":105.5,"y":56.71986188306457,"value":[0.09063032159886342,1.4982765468948118]},{"x":113.1,"y":57.50993094153228,"value":[0.11739474206296313,1.4974178093826669]},{"x":119,"y":58.439723766129134,"value":[0.13817159774311738,1.4964109870245825]},{"x":125,"y":59.36347145026877,"value":[0.15930065771329827,1.4954105386789043]},{"x":130.9,"y":59.30924035685512,"value":[0.18007995914264452,1.4954615028463856]},{"x":136.66666666666666,"y":59.3563904327958,"value":[0.20038942290666156,1.4954036519912]},{"x":144.21428571428572,"y":59.12108327908999,"value":[0.22697191180806742,1.495647218169398]},{"x":149.7,"y":58.9595856491937,"value":[0.24629241003126923,1.4958140044366526]},{"x":157.1,"y":58.47944753225827,"value":[0.27235560901057854,1.4963209376009425]},{"x":163.4858379650539,"y":58.03903318145197,"value":[0.2948469394404776,1.4967864296266373]},{"x":169.85993094153227,"y":58.09486188306457,"value":[0.31729567189063057,1.4967184947284549]},{"x":175.83333333333334,"y":58.035492672715485,"value":[0.33833350143478824,1.4967748909477827]},{"x":182.16666666666666,"y":58.03195216397901,"value":[0.36063883035691835,1.496770826239666]},{"x":187.5,"y":58.35889506451654,"value":[0.37942144522582943,1.4964127477557854]},{"x":193.9,"y":58.40924035685512,"value":[0.40196143306050813,1.496350675108812]},{"x":199.49645949126347,"y":58.427922070340855,"value":[0.4216715161812352,1.4963236381308969]},{"x":207,"y":58.547294368503756,"value":[0.4480978836599414,1.4961859928002177]},{"x":213.1,"y":59.10854977217795,"value":[0.46958003385420877,1.4955750849478366]},{"x":218.7,"y":59.62979282459685,"value":[0.48930133717200863,1.4950078101439277]},{"x":224.56027623387092,"y":60.78367862567192,"value":[0.5099377330386968,1.49376014612593]},{"x":231.10993094153227,"y":61.359930941532284,"value":[0.5330034815691368,1.49313255839143]},{"x":236.5,"y":62.1,"value":[0.5519848867641172,1.4923303152323881]},{"x":244.3,"y":63,"value":[0.5794534125297619,1.4913531577901156]},{"x":249.5,"y":64.5,"value":[0.5977635261288395,1.4897342553355202]},{"x":256,"y":65.58333333333333,"value":[0.6206531357811909,1.4885616374077941]},{"x":262.5,"y":67.16666666666667,"value":[0.6435415027050133,1.4868515393913195]},{"x":267.5,"y":68.8,"value":[0.6611469063796371,1.4850895574587637]},{"x":275,"y":71.66666666666667,"value":[0.6875539762844658,1.4819986844859727]},{"x":281,"y":74.5,"value":[0.7086782900615174,1.4789455076118918]},{"x":286,"y":77.125,"value":[0.7262812289912257,1.4761175235033184]},{"x":292.3404143508062,"y":82.01951659072598,"value":[0.7485993225861671,1.4708482336663917]},{"x":296.42910223991987,"y":84.85103587701575,"value":[0.7629922047950537,1.4677993820627306]},{"x":301.0496547076615,"y":88.14965470766141,"value":[0.7792570959988234,1.4642477560866745]},{"x":306.1702071754031,"y":92.79520717540315,"value":[0.7972795857823267,1.4592476087247448]},{"x":310,"y":95.5,"value":[0.8107609823393169,1.4563353047571213]},{"x":313.9067975648043,"y":100.45485983842092,"value":[0.8245079888799878,1.45100417265695]},{"x":318.2198618830646,"y":104.90513811693543,"value":[0.8396870774297585,1.4462149407606928]},{"x":322.2198618830646,"y":110.53367862567191,"value":[0.8537606585376138,1.440159512942258]},{"x":327.2801381169354,"y":117.17020717540315,"value":[0.8715659134104692,1.4330192204848364]},{"x":330.53903318145217,"y":122.81263657302853,"value":[0.8830293679722656,1.4269497836561824]},{"x":333.6746547076615,"y":127.89777623387091,"value":[0.8940600514851569,1.421479564297441]},{"x":337.9432642748656,"y":134.84395485954292,"value":[0.9090763717207517,1.4140073941661762]},{"x":342,"y":142.96666666666667,"value":[0.9233435708063447,1.4052707610190154]},{"x":344.2092403568553,"y":148.35526697042977,"value":[0.9311108850485617,1.3994754847940043]},{"x":346.7,"y":153.3,"value":[0.9398707832092967,1.394156998360796]},{"x":348.5,"y":161.72222222222223,"value":[0.9461892569092467,1.3851012079545264]},{"x":350.6666666666667,"y":170.66666666666666,"value":[0.953797793286951,1.375483593788437]},{"x":352.5,"y":178.9,"value":[0.9602341328838198,1.3666308099914104]},{"x":353.5,"y":185.44444444444446,"value":[0.9637397595990831,1.3595945501012636]},{"x":354.7,"y":193.2,"value":[0.9679467546798666,1.3512561454504426]},{"x":356.5,"y":201.41666666666666,"value":[0.974265739279323,1.3424213190806586]},{"x":358.6808287016124,"y":207.5,"value":[0.981931263992629,1.3358792678228424]},{"x":361.46096681854783,"y":201.50444753225815,"value":[0.9917375136833386,1.3423207930108054]},{"x":363.6099309415323,"y":195.32780360685356,"value":[0.9993212864183569,1.3489577686821694]}],"autoDetectionData":{"fgColor":[7,7,7],"bgColor":[255,255,255],"mask":[[42717,2],[43686,6],[44654,8],[45623,11],[46591,14],[47560,17],[48529,20],[49500,22],[50471,23],[50549,24],[51443,24],[51488,67],[52412,29],[52454,88],[53385,127],[54357,125],[55328,127],[56303,126],[57275,129],[58248,135],[59221,138],[60210,38],[60258,75],[61186,14],[61232,9],[61262,44],[62236,42],[63212,38],[64189,34],[65167,28],[66141,28],[67114,26],[68086,27],[69058,27],[70031,24],[71004,22],[71976,21],[72948,19],[73917,3],[73922,16],[74887,1],[74894,15],[75864,15],[76834,15],[77804,14],[78774,14],[79744,14],[80715,13],[81685,13],[82655,15],[83624,17],[84593,18],[85564,17],[86534,17],[87506,16],[88477,15],[89450,12],[90420,12],[91390,11],[92360,10],[93331,8],[94301,10],[95270,11],[96239,12],[97209,13],[98178,14],[99149,13],[100118,12],[101087,12],[102055,14],[103029,10],[103998,11],[104967,13],[105938,12],[106909,11],[107878,12],[108847,12],[109816,14],[110787,12],[111757,12],[112727,11],[113696,10],[114666,9],[115636,9],[116606,8],[117575,9],[118545,9],[119514,9],[120484,9],[121454,9],[122423,9],[123393,10],[124362,10],[125332,9],[126302,9],[127272,9],[128242,8],[129211,9],[130181,9],[131150,9],[132120,8],[133089,9],[134059,8],[135029,7],[135998,8],[136968,7],[137937,9],[138906,9],[139876,8],[140845,8],[141815,8],[142784,8],[143753,9],[144722,9],[145688,1],[145691,9],[146657,2],[146660,9],[147626,13],[148596,12],[149565,12],[150535,12],[151504,12],[152474,11],[153443,11],[154413,10],[155382,10],[156352,10],[157321,10],[158290,10],[159260,9],[160229,9],[161198,9],[162167,10],[163137,9],[164106,10],[165076,9],[166045,9],[167014,9],[167983,10],[168953,9],[169922,9],[170891,9],[171860,9],[172829,9],[173799,8],[174768,9],[175738,8],[176708,9],[177677,9],[178643,1],[178646,9],[179612,2],[179615,10],[180582,2],[180585,9],[181551,12],[182521,12],[183490,12],[184460,11],[185429,12],[186399,11],[187368,11],[188337,12],[189306,12],[190276,11],[191245,12],[192215,11],[193184,11],[194153,11],[195123,11],[196093,10],[197062,10],[198032,9],[199001,8],[199970,8],[200939,8],[201910,6],[202880,5],[203851,2]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":5,"yStep":5},"name":0,"imageWidth":969,"imageHeight":583}},{"name":"V1-Pres-1-1-1-Lower","axesName":"Vane-1","metadataKeys":[],"data":[{"x":83,"y":55.416666666666664,"value":[0.011390975989428953,1.499705391247844]},{"x":89,"y":55.69326427486562,"value":[0.03252164442333355,1.499400603462666]},{"x":96.5,"y":59.8,"value":[0.058925632189768595,1.4949767056346763]},{"x":105,"y":62,"value":[0.08885625171686606,1.4926012300516878]},{"x":113.5,"y":63.609930941532284,"value":[0.11878833783526943,1.490860055208525]},{"x":124.5,"y":64.7,"value":[0.15752644767530172,1.4896746043661329]},{"x":135,"y":65.08333333333333,"value":[0.1945053677511815,1.489249487648539]},{"x":141,"y":65.20034529233858,"value":[0.2156364328283642,1.4891162480811442]},{"x":146.5,"y":65.4,"value":[0.23500634617509553,1.4888947922142495]},{"x":155.5,"y":65.6,"value":[0.26670288294175704,1.48866861562199]},{"x":161.95034529233865,"y":65.39006905846772,"value":[0.28942082839693295,1.4888862669960456]},{"x":167,"y":65.375,"value":[0.30720520765491066,1.4888961902838445]},{"x":175.6702071754032,"y":65.33687384206982,"value":[0.337740841348646,1.488926399671532]},{"x":182.95034529233865,"y":65.4654143508063,"value":[0.36338038679828144,1.4887791765081129]},{"x":188.5,"y":66.125,"value":[0.382924035556403,1.4880632514873504]},{"x":196.16666666666666,"y":66.5,"value":[0.4099242805002167,1.487650613835401]},{"x":217,"y":68.75,"value":[0.483291451782191,1.485206063258348]},{"x":227,"y":69.72694290053754,"value":[0.518507950141534,1.4841434612592928]},{"x":232.78013811693546,"y":70.6968047836021,"value":[0.5388625655466763,1.4830937152147874]},{"x":238.10993094153227,"y":71.76506905846772,"value":[0.557630868601446,1.4819387501746681]},{"x":244.89006905846773,"y":73.05673572513439,"value":[0.5815065768255147,1.4805418340743337]},{"x":250.5,"y":74,"value":[0.6012618069376875,1.4795208909207715]},{"x":256.5,"y":75.4,"value":[0.6223896832031887,1.4780084903011028]},{"x":263,"y":76.75,"value":[0.6452786300669912,1.4765492163260443]},{"x":268.7,"y":78.7,"value":[0.6653485715358415,1.4744459604273108]},{"x":275,"y":81.16666666666667,"value":[0.6875303644424167,1.4717865627997533]},{"x":281.3,"y":83.9,"value":[0.7097114945604432,1.4688405091248633]},{"x":286.7,"y":86.8,"value":[0.7287225070498196,1.4657164138760665]},{"x":293,"y":90.83333333333333,"value":[0.750900406073671,1.4613729119704308]},{"x":299,"y":95.16666666666667,"value":[0.7720209916651359,1.4567072948301045]},{"x":305,"y":99.97222222222223,"value":[0.7931404035685459,1.4515340576059605]},{"x":311,"y":105.79166666666667,"value":[0.814257295494661,1.4452709302018545]},{"x":316.5,"y":111.6,"value":[0.833613268711517,1.439020368163985]},{"x":321.92857142857144,"y":117.4047619047619,"value":[0.8527176870442272,1.4327737340359301]},{"x":327.25,"y":123.625,"value":[0.8714437270875399,1.4260806126979004]},{"x":330,"y":128.5,"value":[0.8811168152743498,1.420836764329149]},{"x":335.07142857142856,"y":134.92857142857142,"value":[0.8989618643513846,1.4139200036362731]},{"x":338.64285714285717,"y":140.44285714285715,"value":[0.9115263468699555,1.407987927769902]},{"x":343.6143784737907,"y":150.48749999999998,"value":[0.9290105457806654,1.3971841584499056]},{"x":341.5,"y":145.5,"value":[0.9215763279896831,1.4025481499336212]},{"x":346.25,"y":154.875,"value":[0.9382820169215269,1.3924644953090766]},{"x":348.1,"y":161.6,"value":[0.9447808036269727,1.385233089067632]},{"x":350.6666666666667,"y":170.5,"value":[0.9537982075297939,1.3756627538180197]},{"x":352.5,"y":178.9,"value":[0.9602341328838198,1.3666308099914104]},{"x":353.5,"y":185.44444444444446,"value":[0.9637397595990831,1.3595945501012636]},{"x":354.7,"y":193.2,"value":[0.9679467546798666,1.3512561454504426]},{"x":356.5,"y":201.41666666666666,"value":[0.974265739279323,1.3424213190806586]},{"x":357.91131211088634,"y":207.79298340927411,"value":[0.979220380969325,1.3355652786254262]},{"x":359.1919810391702,"y":213.71322409158958,"value":[0.9837160449520923,1.3291996641269275]},{"x":363,"y":199.875,"value":[0.9971618732564511,1.3440704716188618]},{"x":364,"y":194,"value":[1.0006983679675627,1.3503846199331264]},{"x":361.58151928628945,"y":206.10993094153227,"value":[0.9921506398022812,1.3373699319337227]},{"x":202.4927943024608,"y":66.94794339315885,"value":[0.4322031095852886,1.487161230866692]},{"x":208.86878891133307,"y":67.60752904235254,"value":[0.45465703876862773,1.4864442789297598]},{"x":221.6207781290776,"y":69.0366312822722,"value":[0.49956462390667167,1.4848922036714738]}],"autoDetectionData":{"fgColor":[7,7,7],"bgColor":[255,255,255],"mask":[[50470,4],[51439,7],[52407,10],[53376,13],[54344,18],[55313,23],[56283,25],[57255,24],[58227,25],[59197,31],[60169,31],[60225,18],[60248,18],[61142,100],[62117,103],[62230,9],[63087,126],[64060,125],[65033,131],[66007,60],[66069,67],[66980,13],[66997,10],[67050,61],[68029,55],[69002,10],[69020,38],[69994,36],[70972,29],[71945,28],[72917,29],[73891,26],[74864,24],[75839,21],[76811,20],[77783,21],[78755,22],[79726,21],[80697,20],[81668,19],[82640,17],[83613,14],[84585,12],[85557,11],[86527,12],[87497,13],[88467,13],[89437,15],[90407,15],[91377,15],[92348,14],[93319,12],[94290,11],[95259,11],[96228,12],[97197,14],[98166,15],[99136,15],[100105,17],[101075,4],[101080,12],[102044,3],[102050,11],[103020,11],[103991,10],[104961,9],[105931,9],[106901,11],[107870,11],[108839,11],[109810,10],[110780,10],[111750,9],[112720,9],[113690,9],[114659,10],[115629,10],[116598,10],[117568,10],[118537,11],[119507,10],[120477,10],[121447,9],[122417,9],[123386,9],[124356,9],[125326,9],[126295,10],[127265,10],[128235,10],[129204,11],[130174,10],[131144,11],[132114,10],[133083,10],[134053,9],[135023,9],[135993,8],[136962,8],[137932,7],[138901,8],[139870,8],[140840,8],[141809,9],[142778,10],[143748,9],[144718,9],[145688,8],[146658,8],[147627,8],[148597,7],[149566,8],[150535,8],[151505,8],[152474,8],[153443,9],[154413,8],[155382,8],[156352,7],[157321,7],[158290,7],[159259,8],[160229,8],[161198,8],[162167,8],[163137,7],[164106,7],[165075,8],[166044,8],[167014,7],[167983,8],[168952,8],[169922,8],[170891,8],[171860,8],[172830,7],[173799,7],[174768,8],[175737,8],[176706,8],[177675,10],[178645,9],[179614,9],[180583,9],[181553,8],[182522,8],[183491,8],[184461,7],[185430,7],[185438,7],[186399,7],[186407,7],[187368,7],[187376,7],[188337,15],[189306,15],[190275,15],[191244,15],[192214,13],[193183,13],[194152,13],[195122,12],[196091,12],[197060,13],[198029,14],[198998,14],[199967,14],[200937,13],[201906,13],[202875,12],[203845,11],[204814,11],[205784,10],[206753,9],[207722,9],[208692,8],[209661,8],[210630,8],[211599,8],[212569,7],[213539,6],[214509,5],[215479,4],[216449,3],[217419,2]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":5,"yStep":5},"name":1,"imageWidth":969,"imageHeight":583}},{"name":"V1-Pres-6-7-6-Upper","axesName":"Vane-1","metadataKeys":[],"data":[{"x":80.5,"y":47.667846836245495,"value":[0.0026055037211235588,1.5080381708094666]},{"x":87,"y":50.60103587701574,"value":[0.025490515636550914,1.5048770316621307]},{"x":92.56027623387087,"y":53.150690584677164,"value":[0.04506687458428987,1.502129344471123]},{"x":98.75889506451654,"y":55,"value":[0.06689314831051435,1.5001337072933205]},{"x":105,"y":56.49999999999999,"value":[0.08886992173068392,1.4985135110279202]},{"x":113.1,"y":57.4,"value":[0.11739501529159768,1.497535980767089]},{"x":119,"y":58.00444753225827,"value":[0.13817267960350493,1.4968788916422047]},{"x":124.78571428571429,"y":58.62612863652058,"value":[0.15854779906486366,1.4962034191398175]},{"x":130.5,"y":58.86347145026877,"value":[0.17867231002176076,1.4959411837607437]},{"x":136.9,"y":59.140414350806296,"value":[0.2012117346578149,1.4956355277086404]},{"x":143.56027623387092,"y":59.22694290053753,"value":[0.22466829751583428,1.4955342360481767]},{"x":149.71986188306454,"y":59.04520717540315,"value":[0.2463621486426406,1.4957219400227122]},{"x":157.1,"y":58.62979282459685,"value":[0.27235523533381056,1.4961593223988046]},{"x":164.5,"y":58.060276233870866,"value":[0.2984186564594784,1.4967623338631448]},{"x":171.25,"y":57.875,"value":[0.32219189234915635,1.4969531100188225]},{"x":177.83333333333334,"y":57.712780865591604,"value":[0.345378088822921,1.497119307832191]},{"x":186.5,"y":57.6,"value":[0.3759014387760268,1.4972297724575685]},{"x":193.9,"y":58,"value":[0.40196245020984145,1.4967905921954558]},{"x":200.26597608198935,"y":58.326252315860366,"value":[0.4243819237026648,1.4964319727679987]},{"x":207.10993094153227,"y":58.5242372690413,"value":[0.4484851059424607,1.496210641649631]},{"x":214.08013811693547,"y":59.20924035685512,"value":[0.4730317248229835,1.4954656285334598]},{"x":220.21986188306454,"y":60.2659760819895,"value":[0.4946525463621849,1.4943220497009182]},{"x":226,"y":60.916666666666664,"value":[0.5150079550538835,1.4936154000919792]},{"x":236,"y":62,"value":[0.5502241889843743,1.4924384326144022]},{"x":243.20069058467732,"y":63.439723766129134,"value":[0.5755806698643369,1.4908818383956004]},{"x":249.5,"y":64.5,"value":[0.5977635261288395,1.4897342553355202]},{"x":256,"y":65.58333333333333,"value":[0.6206531357811909,1.4885616374077941]},{"x":262.5,"y":67.16666666666667,"value":[0.6435415027050133,1.4868515393913195]},{"x":267.5,"y":68.8,"value":[0.6611469063796371,1.4850895574587637]},{"x":275,"y":71.66666666666667,"value":[0.6875539762844658,1.4819986844859727]},{"x":281,"y":74.5,"value":[0.7086782900615174,1.4789455076118918]},{"x":286,"y":77.125,"value":[0.7262812289912257,1.4761175235033184]},{"x":293,"y":80.75,"value":[0.7509254677656705,1.4722120937601901]},{"x":300,"y":87.08333333333333,"value":[0.7755629750939166,1.4653953135363416]},{"x":304.30138116935404,"y":91.58596681854803,"value":[0.7907007867207969,1.4605498163967794]},{"x":310,"y":96.48937847379055,"value":[0.8107585232816066,1.4552717622973237]},{"x":315,"y":101.83333333333333,"value":[0.8283547043657693,1.4495210099903304]},{"x":321,"y":108.91666666666667,"value":[0.8494684549503253,1.441899252361888]},{"x":326.5,"y":116.3,"value":[0.8688205135723155,1.433955628044461]},{"x":331,"y":122.58333333333333,"value":[0.8846534135461723,1.4271957026508095]},{"x":333.84094516215464,"y":127.85783344182013,"value":[0.8946458078908452,1.4215222945543817]},{"x":338.0278808438944,"y":134.31306431826033,"value":[0.9093757016990012,1.4145779752012404]},{"x":340.62108327909004,"y":139.75783344182017,"value":[0.918495149557959,1.408721842571102]},{"x":344.75,"y":150.475,"value":[0.9330101139562357,1.3971961841828557]},{"x":342.5106215262093,"y":144.86882600604858,"value":[0.9251371972715359,1.403225380913988]},{"x":346.5,"y":156.4,"value":[0.9391586997622381,1.3908248703562616]},{"x":348.59877860397455,"y":162.8297928245968,"value":[0.9465343917294797,1.3839104909082185]},{"x":350.6666666666667,"y":170.66666666666666,"value":[0.953797793286951,1.375483593788437]},{"x":352.5,"y":178.9,"value":[0.9602341328838198,1.3666308099914104]},{"x":353.5,"y":185.44444444444446,"value":[0.9637397595990831,1.3595945501012636]},{"x":354.7,"y":193.2,"value":[0.9679467546798666,1.3512561454504426]},{"x":356.5,"y":201.41666666666666,"value":[0.974265739279323,1.3424213190806586]},{"x":358.02124305241864,"y":207.35325964314504,"value":[0.9796086388589518,1.3360378275487967]},{"x":359.0106215262093,"y":212.4379097190858,"value":[0.9830804859553333,1.330570801671799]},{"x":363.1,"y":200.1,"value":[0.9975135032937028,1.3438284813060721]},{"x":364,"y":192.5,"value":[1.0007020961531494,1.3519970601993716]},{"x":361.41131211088634,"y":206.51062152620958,"value":[0.9915501925028576,1.3369394170330093]}],"autoDetectionData":{"fgColor":[7,7,7],"bgColor":[255,255,255],"mask":[[40774,6],[41743,6],[42712,9],[43682,9],[44651,11],[45621,12],[46590,14],[47560,15],[48530,16],[49500,19],[50471,27],[51442,30],[52413,37],[53384,43],[53450,29],[53495,23],[54355,137],[55326,140],[56305,134],[57279,137],[58255,130],[59235,122],[60209,26],[60261,75],[61247,64],[62223,61],[63198,58],[64178,4],[64195,33],[65166,34],[66138,34],[67115,30],[68092,25],[69065,24],[70037,22],[71008,21],[71978,21],[72948,21],[73919,20],[74891,18],[75862,18],[76834,17],[77805,17],[78775,18],[79747,16],[80717,17],[81688,17],[82657,19],[83627,20],[84597,20],[85568,12],[86538,11],[87510,9],[88480,10],[89449,12],[90419,12],[91389,12],[92359,12],[93329,12],[94300,10],[95271,9],[96241,9],[97210,11],[98180,11],[99149,12],[100120,11],[101090,10],[102060,10],[103031,8],[104000,9],[104970,9],[105939,10],[106909,10],[107879,10],[108849,9],[109818,10],[110789,8],[111758,9],[112728,8],[113697,9],[114666,10],[115637,9],[116606,10],[117576,9],[118546,8],[119516,8],[120485,8],[121455,7],[122424,8],[123393,9],[124362,9],[125332,9],[126301,9],[127271,9],[128241,8],[129210,9],[130180,9],[131150,8],[132119,9],[133089,8],[134058,9],[135028,8],[135997,9],[136967,9],[137936,9],[138906,9],[139876,8],[140846,8],[141815,8],[142785,7],[143754,7],[144723,7],[145692,9],[146661,9],[147631,8],[148600,8],[149570,7],[150539,7],[151508,7],[152477,8],[153446,8],[154416,8],[155385,8],[156355,7],[157324,7],[158293,8],[159263,7],[160232,7],[161201,7],[162170,7],[163139,7],[164108,7],[165077,8],[166046,8],[167016,7],[167985,7],[168954,8],[169923,8],[170893,7],[171862,7],[172831,7],[173800,7],[174769,7],[175738,8],[176707,8],[177676,8],[178646,7],[179615,8],[180584,8],[181554,7],[182523,12],[183489,16],[184458,17],[185427,17],[186396,18],[187366,18],[188335,18],[189304,17],[190273,17],[191242,17],[192212,16],[193181,15],[194150,15],[195119,15],[196088,14],[197058,13],[198027,13],[198999,10],[199968,10],[200937,10],[201906,9],[202875,9],[203844,9],[204813,9],[205782,9],[206752,8],[207721,7],[208690,7]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":5,"yStep":5},"name":2,"imageWidth":969,"imageHeight":583}},{"name":"V1-Pres-6-7-6-Lower","axesName":"Vane-1","metadataKeys":[],"data":[{"x":81,"y":55.041666666666664,"value":[0.004348122734031623,1.500110986771463]},{"x":87,"y":55.25,"value":[0.025478960835859987,1.4998795803633111]},{"x":92.56027623387087,"y":57.939723766129134,"value":[0.04505497164796901,1.4969813245123513]},{"x":97.5,"y":60.166666666666664,"value":[0.06244661350641112,1.4945813108410653]},{"x":105,"y":62,"value":[0.08885625171686606,1.4926012300516878]},{"x":113.5,"y":63.5,"value":[0.11878861106390393,1.490978226592947]},{"x":124.5,"y":64.7,"value":[0.15752644767530172,1.4896746043661329]},{"x":133.5708977600805,"y":65.52305709946246,"value":[0.18947113016049055,1.4887785780969756]},{"x":140.45034529233865,"y":65.64006905846772,"value":[0.21369951503838275,1.4886442456150426]},{"x":146.60993094153227,"y":66.0595856491937,"value":[0.23539187177837717,1.4881856272934004]},{"x":152.4006905846773,"y":65.8404143508063,"value":[0.2557868503495311,1.4884140313690049]},{"x":157.83333333333334,"y":65.66666666666667,"value":[0.27492046676337956,1.488594051910256]},{"x":164.68082870161277,"y":65.74645949126352,"value":[0.29903641205633513,1.4884997682235188]},{"x":176,"y":65.66666666666667,"value":[0.3389015165880086,1.4885714756753143]},{"x":183.06027623387092,"y":66.01506905846772,"value":[0.3637661856301977,1.4881881829716859]},{"x":188.5,"y":66.125,"value":[0.382924035556403,1.4880632514873504]},{"x":196.16666666666666,"y":66.5,"value":[0.4099242805002167,1.487650613835401]},{"x":216.89006905846773,"y":68.75,"value":[0.4829042868071024,1.4852061998726651]},{"x":225.3,"y":70.5,"value":[0.5125188112347852,1.4833145683009386]},{"x":231,"y":70.5,"value":[0.5325935993448981,1.4833074847483239]},{"x":237,"y":71.83333333333333,"value":[0.5537216413075364,1.4818667481404881]},{"x":245,"y":73.16666666666667,"value":[0.5818934685719688,1.4804235260755945]},{"x":250.5,"y":74,"value":[0.6012618069376875,1.4795208909207715]},{"x":256.5,"y":75.4,"value":[0.6223896832031887,1.4780084903011028]},{"x":263,"y":76.75,"value":[0.6452786300669912,1.4765492163260443]},{"x":268.7,"y":78.7,"value":[0.6653485715358415,1.4744459604273108]},{"x":275,"y":81.16666666666667,"value":[0.6875303644424167,1.4717865627997533]},{"x":281.3,"y":83.9,"value":[0.7097114945604432,1.4688405091248633]},{"x":286.7,"y":86.8,"value":[0.7287225070498196,1.4657164138760665]},{"x":293,"y":90.83333333333333,"value":[0.750900406073671,1.4613729119704308]},{"x":299,"y":95.16666666666667,"value":[0.7720209916651359,1.4567072948301045]},{"x":305,"y":99.97222222222223,"value":[0.7931404035685459,1.4515340576059605]},{"x":311,"y":105.79166666666667,"value":[0.814257295494661,1.4452709302018545]},{"x":315.1367501627298,"y":110.25836425316828,"value":[0.8288153837063346,1.440464267314]},{"x":322.4397237661292,"y":118.49527932168468,"value":[0.8545152002711502,1.4316008360162789]},{"x":326.8102762338708,"y":123.84486188306457,"value":[0.8698945207299158,1.4258448163863255]},{"x":330.4503452923385,"y":129.2243094153227,"value":[0.8827010828098547,1.4200576008945485]},{"x":334.4804834092739,"y":135.08201659072589,"value":[0.8968802375463478,1.4137557905819396]},{"x":338.32089776008013,"y":141.00805246774183,"value":[0.9103910357171563,1.4073807654112536]},{"x":342.64285714285717,"y":150.40714285714284,"value":[0.9255891516692889,1.397271746515729]},{"x":340.64179552016026,"y":145.76951659072589,"value":[0.918553154067256,1.402259496846607]},{"x":345.600690584677,"y":155.29917129838722,"value":[0.9359941646039955,1.3920093349702076]},{"x":348.07142857142856,"y":161.57142857142858,"value":[0.94468024913572,1.38526383772209]},{"x":349.576473928859,"y":168.19702639660116,"value":[0.9499643896804444,1.3781397135451172]},{"x":352.2602762338708,"y":180.05742630981172,"value":[0.9593869747802535,1.365386920711539]},{"x":352.8900690584677,"y":186.25,"value":[0.9615896461248048,1.3587293679368617]},{"x":351.30138116935404,"y":173.8297928245968,"value":[0.9560253278151496,1.3720825703544435]},{"x":354.3702071754031,"y":193.63972376612907,"value":[0.9667841668400623,1.3507838697557069]},{"x":356.0602762338708,"y":200.8670119590053,"value":[0.9727184455221405,1.3430127224600372]},{"x":358.8900690584677,"y":212.73220987096738,"value":[0.9826551816347571,1.330254590542286]},{"x":357.2132240915888,"y":206.86218821457362,"value":[0.9767641033559677,1.3365667139270319]},{"x":362.5304834092739,"y":199.44041435080638,"value":[0.9955093663700676,1.3445382173671185]},{"x":360.53186457862796,"y":208.22331480645107,"value":[0.9884486158765458,1.3350994328750212]},{"x":364,"y":190,"value":[1.0007083097957938,1.3546844606431137]},{"x":363.5,"y":195,"value":[0.9989349361850564,1.3493102811198943]},{"x":361.91131211088634,"y":203.60276233870923,"value":[0.9933183661874465,1.3400646284970759]},{"x":170.39295937503488,"y":65.6287720947715,"value":[0.31915421560299406,1.4886191788603924]},{"x":202.27293241939623,"y":67.05787433469115,"value":[0.43142850640647656,1.4870433327109045]},{"x":209.0886507943976,"y":67.71745998388484,"value":[0.4554310954901706,1.4863258343167034]},{"x":318.5798685605491,"y":113.88845542744268,"value":[0.840932654652053,1.436557784999511]}],"autoDetectionData":{"fgColor":[7,7,7],"bgColor":[255,255,255],"mask":[[49501,4],[50467,8],[51435,11],[52403,15],[53371,20],[54339,21],[55307,24],[56285,23],[57255,29],[58227,31],[59199,35],[59245,8],[60169,36],[60210,17],[60231,20],[61140,36],[61177,79],[62113,116],[63093,116],[64065,116],[65038,128],[66014,17],[66034,18],[66055,84],[66986,13],[67007,8],[67032,80],[67957,9],[68036,48],[69017,40],[69990,42],[70960,43],[71943,31],[72915,30],[73887,30],[74858,33],[75830,32],[76802,31],[77782,23],[78753,23],[78778,2],[79724,26],[80694,26],[81667,23],[82643,17],[83614,16],[84585,15],[85557,13],[86528,12],[87499,11],[88469,11],[89439,11],[90408,12],[91378,12],[92348,12],[93318,12],[94288,12],[95258,12],[96228,12],[97199,12],[98169,12],[99138,13],[100108,14],[101077,16],[102048,15],[103020,13],[103990,12],[104959,12],[105931,9],[106902,7],[107871,8],[108840,9],[109809,10],[110778,11],[111748,11],[112718,11],[113689,10],[114659,10],[115629,9],[116598,10],[117569,9],[118538,10],[119508,10],[120478,10],[121448,10],[122417,12],[123387,12],[124357,11],[125328,9],[126298,9],[127268,8],[128238,7],[129207,8],[130176,8],[131146,8],[132115,8],[133085,8],[134054,9],[135024,9],[135993,9],[136963,9],[137933,9],[138903,8],[139872,9],[140842,8],[141812,7],[142781,8],[143750,8],[144719,9],[145689,8],[146658,9],[147627,9],[148597,9],[149567,8],[150536,8],[151506,7],[152475,8],[153444,8],[154414,8],[155383,8],[156352,8],[157322,7],[158291,7],[159260,8],[160230,7],[161199,8],[162168,8],[163138,7],[164107,7],[165076,7],[166045,7],[167014,8],[167983,8],[168953,7],[169922,7],[170891,7],[171860,7],[172829,8],[173798,9],[174768,8],[175737,8],[176706,8],[177675,8],[178645,7],[178657,2],[179614,7],[179626,2],[180583,8],[180595,3],[181552,8],[181563,4],[182522,7],[182532,5],[183480,1],[183491,7],[183501,5],[184449,3],[184460,7],[184470,6],[185419,4],[185429,8],[185438,7],[186389,5],[186398,16],[187359,6],[187367,16],[188329,7],[188337,15],[189299,22],[190269,21],[191239,20],[192209,19],[193179,18],[194149,17],[195119,16],[196089,14],[197059,13],[198028,14],[198997,14],[199967,13],[200936,13],[201906,11],[202875,11],[203844,11],[204814,10],[205783,10],[206752,10],[207722,8],[208691,8],[209660,8],[210630,7],[211599,7],[212568,3],[212572,3],[213538,2],[213542,2],[214507,2],[214512,1],[215476,2],[216446,1]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":5,"yStep":5},"name":3,"imageWidth":969,"imageHeight":583}},{"name":"V1-Suct-1-1-1-Upper","axesName":"Vane-1","metadataKeys":[],"data":[{"x":82.55523087644028,"y":68.56080704521912,"value":[0.009791877685345562,1.485576516500751]},{"x":86.06027623387087,"y":65.6552669704294,"value":[0.02214349276582661,1.4886955005554103]},{"x":88.93972376612913,"y":71.5279143508063,"value":[0.032270001655451075,1.4823790601134286]},{"x":93.78013811693543,"y":75.6968047836021,"value":[0.0493070597867028,1.4778916535928202]},{"x":98.5,"y":79.83333333333333,"value":[0.06591962550183811,1.473439184621766]},{"x":102.78571428571429,"y":84.59824779262632,"value":[0.08100160815826696,1.468311765349438]},{"x":106.32910223991969,"y":88.87089776008031,"value":[0.09347042066544281,1.4637144333127423]},{"x":111,"y":94.5,"value":[0.10990683026786974,1.4576575679118686]},{"x":118,"y":99,"value":[0.1345488942673887,1.4528115480134307]},{"x":123,"y":102.25,"value":[0.15215027978643597,1.4493117137939215]},{"x":129.16666666666666,"y":109.00354050873648,"value":[0.17385183216537825,1.4420442631973236]},{"x":135.7,"y":116.6,"value":[0.19684265014404856,1.4338702525945257]},{"x":140.3,"y":122.4,"value":[0.21302894068723965,1.4276297670138112]},{"x":143.15958564919362,"y":125.56027623387087,"value":[0.22309223963887514,1.4242290422238435]},{"x":146.73048340927411,"y":129.30958564919362,"value":[0.23565923946965905,1.4201942462527375]},{"x":149.4291022399195,"y":133.53013811693546,"value":[0.2451529952949626,1.4156539667722698]},{"x":153,"y":137.29743094153227,"value":[0.25771995042875495,1.4115998393523386]},{"x":157.16666666666666,"y":143.36465161984762,"value":[0.2723794233243697,1.4050726406995273]},{"x":160.12944753225815,"y":147.5708977600805,"value":[0.2828035650369587,1.400547411669721]},{"x":163.27659760819893,"y":151.58623996460545,"value":[0.2938775098000628,1.3962271676476503]},{"x":169.39059986981582,"y":160.39564522724655,"value":[0.3153884740343339,1.3867498097578441]},{"x":166.60993094153227,"y":156.15250463172057,"value":[0.30560580271497484,1.3913144725421613]},{"x":172.91794990236184,"y":165.4006905846773,"value":[0.32779898236579086,1.381365201773524]},{"x":176.58815707776503,"y":172.0547000650921,"value":[0.3407085197892872,1.3742078454902282]},{"x":179.84094516215447,"y":176.96096681854823,"value":[0.3521522959232938,1.3689297617775353]},{"x":183.93972376612908,"y":182.10924035685497,"value":[0.36657495835348464,1.3633904790718905]},{"x":187.5,"y":185.71666666666667,"value":[0.3791049029535357,1.359508214988742]},{"x":193,"y":192.01388888888889,"value":[0.39845966105805253,1.3527321168640962]},{"x":199,"y":198.66666666666666,"value":[0.4195744817699528,1.3455731893120761]},{"x":205,"y":204.55555555555557,"value":[0.44069120109488347,1.339235411895644]},{"x":210.5,"y":210.16666666666669,"value":[0.46004766449910395,1.3331968558927807]},{"x":216,"y":214.83333333333334,"value":[0.47940647527943436,1.3281735400575534]},{"x":222,"y":218.88541666666669,"value":[0.5005277599056969,1.3238102554671483]},{"x":228.1,"y":222.2602762338709,"value":[0.5220029170076381,1.3201748351837335]},{"x":234,"y":224.783678625672,"value":[0.5427758118396462,1.3174549460024265]},{"x":240,"y":227.00708101747304,"value":[0.5639016415738612,1.315057420601516]},{"x":246,"y":229.55582870161277,"value":[0.5850266626763232,1.3123101619674051]},{"x":251.7,"y":232.60034529233866,"value":[0.6050938837711881,1.3090303443200317]},{"x":258,"y":235.95034529233865,"value":[0.6272734811906958,1.3054213985356855]},{"x":263.9,"y":238.78721913440853,"value":[0.6480455969028751,1.3023645400285575]},{"x":269.5,"y":240.95034529233865,"value":[0.6677628193907224,1.3000323062701191]},{"x":276,"y":244.67374768413973,"value":[0.6906458672647993,1.296021719238699]},{"x":282,"y":246.79193981272385,"value":[0.7117719584946056,1.2937372906810105]},{"x":288,"y":247.5,"value":[0.7329015545467976,1.2929686978052441]},{"x":292.34545970823666,"y":245.37688106086782,"value":[0.7482110740789574,1.2952455658901498]},{"x":296.25889506451676,"y":242.5,"value":[0.7620009236643379,1.2983332351282144]},{"x":301.2198618830646,"y":239.50172646169327,"value":[0.7794803683240523,1.3015500946481402]},{"x":306.5,"y":238.05034529233865,"value":[0.7980800552993794,1.3031037098292906]},{"x":313,"y":237.1702071754032,"value":[0.8209745450757044,1.3040417455202555]},{"x":319,"y":237.08333333333334,"value":[0.8421061169022905,1.3041276750697732]},{"x":325.3297928245969,"y":236.56735725134396,"value":[0.8644002501693335,1.3046744625963276]},{"x":332.1,"y":235.8,"value":[0.8882461002989324,1.3054909275538322]},{"x":337.8297928245969,"y":234.0452071754032,"value":[0.9084301770012531,1.3073701393830233]},{"x":344.5,"y":230.88013811693546,"value":[0.9319297972754959,1.3107641733231528]},{"x":351.0602762338708,"y":224.7702071754032,"value":[0.9550495719024008,1.3173239531301222]},{"x":356.5602762338708,"y":217.24645949126347,"value":[0.974438681434117,1.3254048472691973]},{"x":361.53903318145217,"y":205.875,"value":[0.9920015922126564,1.3376225261390262]},{"x":359.7801381169354,"y":211.71986188306454,"value":[0.9857924254580166,1.331341718200839]},{"x":363.9432642748656,"y":197.73048340927411,"value":[1.00048927887785,1.3463745693324487]},{"x":362.8404143508062,"y":202.0424861048383,"value":[0.99659444253773,1.341740708692522]},{"x":132.13699172180125,"y":112.78914601211986,"value":[0.18430358918791562,1.4379711967257875]},{"x":125.54113522986441,"y":105.09398010486022,"value":[0.16109281668700703,1.4462513904943577]},{"x":80.02972543550025,"y":63.97980797178729,"value":[0.0009087045095772517,1.4905040465955015]}],"autoDetectionData":{"fgColor":[7,7,7],"bgColor":[255,255,255],"mask":[[60158,3],[61127,4],[62096,6],[63065,9],[64034,10],[65002,13],[65971,14],[66941,15],[67911,14],[68882,13],[69854,11],[70825,9],[71794,11],[72764,14],[73734,13],[74704,12],[75674,13],[76644,12],[77615,10],[78586,8],[79556,8],[80525,8],[81494,9],[82464,9],[83433,12],[84403,11],[85373,11],[86342,12],[87313,11],[88283,11],[89253,12],[90223,12],[91193,13],[92164,13],[93134,13],[94104,13],[95074,13],[96045,12],[97016,12],[97986,12],[98956,12],[99926,12],[100896,12],[101866,12],[102837,10],[103808,10],[104778,10],[105747,10],[106717,10],[107687,10],[108657,10],[109627,10],[110597,9],[111567,9],[112536,10],[113506,10],[114476,9],[115446,9],[116416,9],[117385,10],[118355,10],[119325,9],[120295,9],[121264,9],[122234,9],[123204,9],[124174,9],[125143,10],[126113,10],[127083,13],[128053,13],[129022,14],[129992,14],[130963,13],[131933,12],[132903,12],[133873,11],[134842,12],[135812,11],[136781,11],[137751,11],[138720,12],[139690,12],[140659,12],[141629,13],[142599,13],[143569,13],[144539,13],[145508,9],[146478,8],[147447,9],[148417,9],[149386,10],[150356,10],[151325,11],[152295,10],[153265,10],[154235,10],[155205,9],[156175,9],[157145,8],[158114,9],[159084,8],[160054,8],[161023,8],[161993,8],[162962,8],[163931,9],[164901,9],[165870,9],[166840,9],[167810,9],[168779,10],[169749,9],[170719,9],[171688,10],[172658,10],[173628,9],[174598,14],[175568,15],[176537,16],[177507,16],[178477,15],[179446,16],[180416,16],[181386,16],[182356,16],[183326,16],[184296,15],[184471,2],[185265,16],[185440,7],[186235,16],[186408,8],[187205,15],[187377,8],[188175,15],[188346,7],[189145,14],[189315,7],[190114,15],[190283,8],[191084,15],[191252,7],[192054,14],[192221,7],[193024,14],[193189,8],[193994,13],[194158,8],[194963,14],[195127,8],[195934,12],[196096,7],[196903,13],[197064,8],[197874,12],[198033,8],[198843,14],[199002,7],[199813,14],[199970,8],[200783,14],[200939,8],[201753,14],[201907,9],[202722,18],[202875,9],[203692,19],[203844,9],[204666,15],[204812,9],[205637,15],[205781,8],[206607,16],[206749,9],[207577,17],[207717,9],[208547,18],[208686,9],[209517,18],[209654,9],[210487,18],[210623,8],[211456,20],[211591,9],[212426,20],[212560,8],[213397,19],[213529,8],[214367,19],[214388,6],[214497,8],[215337,19],[215357,8],[215465,9],[216308,27],[216433,9],[217278,27],[217401,10],[218249,26],[218369,10],[219220,26],[219337,10],[220190,27],[220305,10],[221161,26],[221272,12],[222134,23],[222241,11],[223105,22],[223208,12],[224078,19],[224175,12],[225049,18],[225141,14],[226020,17],[226108,15],[226992,15],[227058,33],[227963,15],[228022,37],[228933,16],[228987,39],[229904,18],[229953,40],[230874,21],[230919,41],[231844,22],[231885,42],[232814,22],[232849,45],[233784,1],[233788,19],[233814,27],[234759,48],[235730,42],[236702,37],[237675,31],[238644,29],[239612,29],[240580,28],[241548,29],[242531,13],[243502,10]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":5,"yStep":5},"name":4,"imageWidth":969,"imageHeight":583}},{"name":"V1-Suct-1-1-1-Lower","axesName":"Vane-1","metadataKeys":[],"data":[{"x":81,"y":71.66666666666667,"value":[0.004306802010445754,1.482239773820579]},{"x":82.9,"y":74.7,"value":[0.010990858827408079,1.478976700097967]},{"x":88.5,"y":76.28652854973123,"value":[0.03070951442385006,1.4772642858067824]},{"x":94,"y":81.41666666666667,"value":[0.05006717326579341,1.4717427566191095]},{"x":99.28013811693543,"y":85.93972376612913,"value":[0.06865201103135882,1.4668740885783689]},{"x":103.78013811693543,"y":91.59486188306457,"value":[0.08448647235744983,1.4607894480260388]},{"x":108.41184292223487,"y":97.12108327908999,"value":[0.1007851042863866,1.4548432241415818]},{"x":113.50354050873648,"y":102.27305709946246,"value":[0.11870471158718315,1.4492987298513242]},{"x":119.5,"y":105.875,"value":[0.13981464572646185,1.4454193327003468]},{"x":125,"y":110.21986188306457,"value":[0.15917425633876303,1.4407419441924199]},{"x":131,"y":117.47222222222223,"value":[0.18028758681395446,1.4329384892637949]},{"x":137,"y":124.83333333333333,"value":[0.2014006469937722,1.4250181315860477]},{"x":142.10993094153227,"y":130.5452071754032,"value":[0.21938307860619188,1.4188717444099754]},{"x":146.21986188306454,"y":135.84486188306454,"value":[0.23384464212067158,1.413169719116323]},{"x":150.60993094153227,"y":141.09006905846772,"value":[0.24929295733742585,1.4075258746159816]},{"x":154.48937847379042,"y":146.0708977600805,"value":[0.26294357545497626,1.40216686101069]},{"x":158.1,"y":151.2,"value":[0.27564704870994183,1.3966487933340892]},{"x":162.5,"y":156.75034529233866,"value":[0.29112958122900867,1.3906769251679412]},{"x":167,"y":163.0452071754032,"value":[0.3069624525491501,1.3839046070424244]},{"x":171.10993094153227,"y":168.34486188306454,"value":[0.3214240160636298,1.3782025817487722]},{"x":174.5,"y":174.5,"value":[0.33334817703520625,1.37158184045054]},{"x":178.78571428571428,"y":180.22543805184335,"value":[0.3484277723514927,1.365421896566674]},{"x":181.83333333333334,"y":186.6134714502688,"value":[0.3591452822953405,1.3585512276877114]},{"x":186,"y":192.875,"value":[0.3738042722470848,1.3518151558109541]},{"x":190.5,"y":198.25,"value":[0.38963942984443567,1.3460316525785287]},{"x":198.71986188306454,"y":207.87020717540318,"value":[0.41856499038996764,1.3356800979088357]},{"x":205,"y":214.75,"value":[0.44066586324098866,1.3282767900861627]},{"x":209.71062152620956,"y":219.30924035685496,"value":[0.4572448347791803,1.3233699342391478]},{"x":214.5,"y":223.83333333333334,"value":[0.4741012671895687,1.3185007625528757]},{"x":220.52177386376724,"y":228.09373324654388,"value":[0.4952987192647008,1.3139135188757884]},{"x":225.7397237661291,"y":231.56027623387092,"value":[0.5136671627348438,1.3101806387156252]},{"x":231,"y":233.75,"value":[0.5321878484802129,1.3078202357719724]},{"x":237,"y":236,"value":[0.553313612107215,1.305394119001431]},{"x":243.5,"y":238.375,"value":[0.5762000113775332,1.3028330108444384]},{"x":249,"y":240.91666666666666,"value":[0.5955641037541115,1.3000939853863918]},{"x":255,"y":244.58333333333334,"value":[0.6166863463169484,1.2961450083643968]},{"x":252.5,"y":248.5,"value":[0.607871879982896,1.2919378544905233]},{"x":261.5,"y":247.95833333333334,"value":[0.6395702601302088,1.2925089400299072]},{"x":266.6099309415323,"y":250.13972376612907,"value":[0.6575614666075357,1.2901576819261176]},{"x":273,"y":253.9432642748656,"value":[0.6800571503266755,1.2860610862246094]},{"x":279.8404143508062,"y":257.3147237661292,"value":[0.7041399757400826,1.2824284007533944]},{"x":285.25,"y":258.375,"value":[0.7231893204113276,1.2812819233784212]},{"x":292,"y":256.5,"value":[0.7469667560368656,1.2832890852936576]},{"x":298,"y":252.66312615793015,"value":[0.7681076483274183,1.2874061155087884]},{"x":304.2198618830646,"y":248.8829880409947,"value":[0.7900227295539402,1.2914618838501237]},{"x":309.5,"y":246.12340239180108,"value":[0.8086256680153245,1.2944217667511242]},{"x":316.46096681854783,"y":244.75236033915772,"value":[0.8331448535628523,1.2958869317673352]},{"x":322.3794475322584,"y":244.56027623387092,"value":[0.8539895847097405,1.2960860594664179]},{"x":330,"y":244.966321374328,"value":[0.8808273432338944,1.2956401068322028]},{"x":336.2801381169354,"y":244.59006905846772,"value":[0.9029462506735215,1.2960367585816401]},{"x":341.2695165907261,"y":242.23048340927411,"value":[0.920524170701714,1.2985670187469454]},{"x":347.5,"y":238.7,"value":[0.9424760392972786,1.3023544050197466]},{"x":352.5,"y":233.16666666666666,"value":[0.9600992554141501,1.308296304359251]},{"x":355.5,"y":228,"value":[0.9706777748949729,1.313846537090731]},{"x":359.8333333333333,"y":217.05555555555554,"value":[0.9859665116622147,1.3256059938763765]},{"x":357.5,"y":223,"value":[0.9777339874820559,1.3192188525211572]},{"x":362.23402391801034,"y":211.22340239180107,"value":[0.9944359817557094,1.3318723428697958]},{"x":364,"y":203,"value":[1.0006759988540426,1.3407099783356553]},{"x":85.416341570582,"y":72.88421423590202,"value":[0.01985765676953033,1.4809254703557797]},{"x":194.35790462907204,"y":202.93251806858993,"value":[0.4032149176078442,1.340993337796241]},{"x":201.83320865326712,"y":211.17733868351092,"value":[0.4295216437662902,1.3321211941910234]},{"x":363.211830822655,"y":207.21982478834883,"value":[0.9978896634273846,1.3361748142124887]}],"autoDetectionData":{"fgColor":[7,7,7],"bgColor":[255,255,255],"mask":[[66939,6],[67908,8],[68878,8],[69848,8],[70817,9],[71785,11],[72755,10],[73725,10],[74695,9],[75665,9],[76635,12],[77605,12],[78574,13],[79544,13],[80514,13],[81484,13],[82454,13],[83424,13],[84393,13],[85363,13],[86332,14],[87302,13],[88272,14],[89242,14],[90212,15],[91182,16],[92155,12],[93125,12],[94096,11],[95066,11],[96036,10],[97006,10],[97977,9],[98946,12],[99915,13],[100886,13],[101855,13],[102825,13],[103796,13],[104767,12],[105738,11],[106708,11],[107678,10],[108648,11],[109618,10],[110588,10],[111558,10],[112528,9],[113498,9],[114467,10],[115438,9],[116407,10],[117377,10],[118346,10],[119316,10],[120286,11],[121256,10],[122226,10],[123196,10],[124166,10],[125136,10],[126106,9],[127076,9],[128046,9],[129015,9],[129985,9],[130955,9],[131925,9],[132894,10],[133864,9],[134833,10],[135803,10],[136773,10],[137743,10],[138713,9],[139682,9],[140652,9],[141622,11],[142591,11],[143561,10],[144531,10],[145501,10],[146471,9],[147441,9],[148411,9],[149381,8],[150350,9],[151320,8],[152289,9],[153259,9],[154229,9],[155198,10],[156168,9],[157138,10],[158108,9],[159078,9],[160047,10],[161017,10],[161987,9],[162957,9],[163927,9],[164896,9],[165866,8],[166835,9],[167805,9],[168774,10],[169744,10],[170714,10],[171684,9],[172653,10],[173623,10],[174594,8],[175563,8],[176533,8],[177502,8],[178472,7],[179441,8],[180410,8],[181379,9],[182349,9],[183318,10],[184288,10],[185258,9],[186228,9],[187198,9],[188167,10],[189137,9],[190107,9],[191077,9],[192047,9],[192227,1],[193016,10],[193195,3],[193986,10],[194164,7],[194955,11],[195132,8],[195925,12],[196101,8],[196894,13],[197070,8],[197864,14],[198038,8],[198834,14],[199007,8],[199804,15],[199976,8],[200774,15],[200945,7],[201744,15],[201913,8],[202714,15],[202882,8],[203683,16],[203851,7],[204653,16],[204819,8],[205623,16],[205787,9],[206593,16],[206756,8],[207564,16],[207724,9],[208534,15],[208693,8],[209504,15],[209661,8],[210475,14],[210630,8],[211445,14],[211599,8],[212416,14],[212567,8],[213385,16],[213536,8],[214355,16],[214505,7],[215325,16],[215473,8],[216295,16],[216442,8],[217265,17],[217410,9],[218235,17],[218378,9],[219205,17],[219347,8],[220175,17],[220315,9],[221145,18],[221284,8],[222115,18],[222252,8],[223085,20],[223221,8],[224056,20],[224189,9],[225027,20],[225157,9],[225998,21],[226126,9],[226969,21],[227094,9],[227941,20],[228062,10],[228914,19],[229029,11],[229886,18],[229996,12],[230857,18],[230962,14],[231829,17],[231929,15],[232800,18],[232897,15],[233771,18],[233842,38],[234742,17],[234808,39],[235712,19],[235774,41],[236684,17],[236741,40],[237655,18],[237708,40],[238627,17],[238674,41],[239599,16],[239642,19],[239667,16],[240562,23],[240610,16],[240646,4],[241533,22],[241578,15],[242504,22],[242546,14],[243475,21],[243514,13],[244446,22],[244480,14],[245417,23],[245445,15],[246388,40],[247359,37],[248331,34],[249304,29],[250276,24],[251248,17],[252221,10]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":5,"yStep":5},"name":7,"imageWidth":969,"imageHeight":583}},{"name":"V1-Suct-6-7-6-Upper","axesName":"Vane-1","metadataKeys":[],"data":[],"autoDetectionData":null},{"name":"V1-Suct-6-7-6-Lower","axesName":"Vane-1","metadataKeys":[],"data":[],"autoDetectionData":null},{"name":"R1-Pres-1-1-1-Upper","axesName":"Rotor-1","metadataKeys":[],"data":[{"x":375,"y":177.425,"value":[0.001983917094843024,1.367379692517401]},{"x":376.19251185051866,"y":185.07142857142858,"value":[0.006143962865660768,1.3591578656879997]},{"x":378.5,"y":194.23493094153227,"value":[0.01423118873543805,1.3493048043621778]},{"x":381.5531952163979,"y":201.3670119590053,"value":[0.024965294419629913,1.3416360300434023]},{"x":385,"y":206.75,"value":[0.03710103367075246,1.3358479689787675]},{"x":391,"y":208.95833333333334,"value":[0.05827406462502216,1.3334734572601716]},{"x":396.0602762338708,"y":208.0708977600805,"value":[0.0761493275838192,1.3344276728835018]},{"x":400.0496547076615,"y":207.27305709946242,"value":[0.09024233457958841,1.3352855515242006]},{"x":404.5,"y":206.75,"value":[0.10596131696210098,1.3358479689787675]},{"x":411,"y":206.41666666666666,"value":[0.1289169709175806,1.3362063858419515]},{"x":417.3,"y":204.3,"value":[0.1511782756828295,1.3384823329231716]},{"x":422.5,"y":205.29000000000002,"value":[0.1695344061045163,1.3374178348395143]},{"x":429,"y":204,"value":[0.19249644923016573,1.3388049081000375]},{"x":434,"y":203.125,"value":[0.21015877587858744,1.339745752365896]},{"x":441,"y":203.25,"value":[0.23487701711000564,1.339611346042202]},{"x":446.5,"y":202.61111111111111,"value":[0.2543034151621639,1.3402983116966385]},{"x":453,"y":201.94444444444443,"value":[0.2772612953093403,1.3410151454230068]},{"x":459,"y":201.83333333333334,"value":[0.29844981684750027,1.3411346177107348]},{"x":463,"y":203,"value":[0.3125672114927358,1.33988015868959]},{"x":471,"y":203.19444444444443,"value":[0.3408162855132606,1.339671082186066]},{"x":476.8404143508062,"y":203.7151412047492,"value":[0.36143704321804626,1.33911120268757]},{"x":482.5,"y":204,"value":[0.3814208162089938,1.3388049081000375]},{"x":491.5,"y":204.8,"value":[0.41319714256031315,1.3379447076283952]},{"x":498.8404143508062,"y":205.00222376612908,"value":[0.4391169720794701,1.3377272664046433]},{"x":504.9095856491938,"y":205.33201659072589,"value":[0.4605468133769517,1.3373726564755652]},{"x":511,"y":205.58333333333334,"value":[0.4820521943011742,1.3371024279999122]},{"x":517.0801381169354,"y":206.0695165907259,"value":[0.5035197182222282,1.3365796591657702]},{"x":523.3397237661292,"y":207.0702071754032,"value":[0.5256174884242439,1.335503666024636]},{"x":530.6702071754031,"y":208.93972376612908,"value":[0.5514911137032144,1.3334934672082794]},{"x":537.1808287016124,"y":210.89360956720427,"value":[0.5744690000531238,1.3313925503487547]},{"x":543.0496547076615,"y":212.49291898252696,"value":[0.5951828841432636,1.3296728919570517]},{"x":550,"y":214.66666666666666,"value":[0.6197120971601335,1.3273355684781416]},{"x":555.8404143508062,"y":216.48048340927411,"value":[0.6403242186660167,1.3253852609563124]},{"x":561,"y":218.25,"value":[0.6585324279688718,1.3234825871989109]},{"x":568.3,"y":220.6,"value":[0.6842951983444268,1.320955748313462]},{"x":574.0496547076615,"y":222.46541435080638,"value":[0.7045864760344571,1.3189499604329973]},{"x":579.1702071754031,"y":224.69006905846774,"value":[0.7226538079230904,1.3165578991470333]},{"x":588.0797928245969,"y":226.8833977600805,"value":[0.7541015489363518,1.3141995211675412]},{"x":593.6099309415323,"y":228.6170119590053,"value":[0.7736185286777189,1.3123354514780903]},{"x":599.5,"y":230.55,"value":[0.7944051997884354,1.3102570049474123]},{"x":605.1702071754031,"y":232.65582870161276,"value":[0.814414319054293,1.3079927113945062]},{"x":609.9397237661292,"y":234.4432642748656,"value":[0.8312449591521203,1.3060707702405785]},{"x":617.7198618830646,"y":238.10993094153227,"value":[0.8586944461602757,1.302128184745552]},{"x":626,"y":242.6702071754032,"value":[0.8879036134193568,1.2972247450365588]},{"x":634.1099309415323,"y":247.94680478360212,"value":[0.9165069446561209,1.2915510803475105]},{"x":638.9609668185478,"y":251.1,"value":[0.9336163322024156,1.2881606053321037]},{"x":645.053195216398,"y":257.723402391801,"value":[0.9550855626122678,1.2810387880054748]},{"x":649.1099309415323,"y":262.8368738420698,"value":[0.9693769488974655,1.2755405248139122]},{"x":651.3219336370956,"y":268.1301381169354,"value":[0.9771528349862102,1.2698489392817045]},{"x":654.0703669487317,"y":282.4368016540925,"value":[0.9867628200105938,1.2544656908788439]},{"x":658,"y":259.5,"value":[1.0007927049136143,1.279128500379861]},{"x":657.4503452923385,"y":265.2801381169354,"value":[0.9988131080383473,1.2729134034619298]},{"x":495.34882254445625,"y":205.13113689923549,"value":[0.42678626492225047,1.3375886524822695]},{"x":486.7742091049384,"y":204.36162030850954,"value":[0.39651190109099477,1.3384160756501182]},{"x":583.6233685948775,"y":225.7981539073043,"value":[0.7383718411817393,1.3153664302600472]},{"x":613.4146537501256,"y":236.13166241133865,"value":[0.843504691423286,1.304255319148936]},{"x":629.9042949799676,"y":245.36586150005024,"value":[0.9016728337958684,1.2943262411347518]},{"x":641.9966985485185,"y":254.27026776416494,"value":[0.9443152284040353,1.2847517730496454]},{"x":652.9897927017465,"y":273.9479062984431,"value":[0.98300368559388,1.2635933806146573]},{"x":655.8479971815858,"y":271.529425584733,"value":[0.9931130053007946,1.266193853427896]},{"x":621.8793362481111,"y":240.19910724803302,"value":[0.8733688310353438,1.2998817966903073]},{"x":653.539447409408,"y":278.3451439597344,"value":[0.9849153121007892,1.2588652482269505]}],"autoDetectionData":{"fgColor":[7,7,7],"bgColor":[255,255,255],"mask":[[168976,7],[169945,7],[170914,8],[171883,8],[172853,7],[173822,8],[174791,8],[175760,9],[176730,8],[177699,9],[178669,8],[179638,8],[180608,8],[181577,8],[182547,8],[183516,8],[184485,8],[185455,7],[186424,7],[187393,8],[188362,8],[189331,8],[190301,7],[191270,8],[192239,8],[192308,15],[193209,7],[193266,34],[194178,8],[194230,52],[195147,8],[195191,63],[196116,9],[196136,120],[197086,9],[197102,127],[198056,11],[198069,133],[199025,68],[199105,70],[199995,55],[200080,69],[200964,51],[201063,62],[201934,42],[202053,48],[202904,17],[203038,38],[203875,13],[204011,37],[204849,6],[204984,36],[205957,33],[206930,31],[207897,39],[208865,44],[209847,33],[210820,30],[211791,29],[212763,29],[213734,29],[214713,22],[215682,26],[216651,29],[217626,28],[218595,31],[219564,35],[220533,40],[221502,42],[222472,43],[223448,37],[224420,35],[225394,31],[226365,30],[227336,29],[228309,28],[229281,28],[230253,27],[231224,26],[232199,22],[233172,20],[234145,17],[235118,15],[236089,15],[237060,15],[238031,15],[239001,15],[239972,14],[240942,16],[241914,14],[242884,15],[243854,16],[244824,15],[245794,15],[246764,16],[247734,16],[248704,18],[249674,18],[250644,17],[251614,16],[252585,15],[253555,14],[254525,13],[255495,13],[256465,12],[257434,13],[258404,12],[259373,12],[260343,11],[261312,11],[262282,10],[263252,9],[264221,9],[265191,8],[266160,8],[267129,8],[268098,7],[269068,6],[270038,5],[271008,3],[271978,2],[272948,1]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":5,"yStep":5},"name":8,"imageWidth":969,"imageHeight":583}},{"name":"R1-Pres-1-1-1-Lower","axesName":"Rotor-1","metadataKeys":[],"data":[{"x":375.5,"y":185.5,"value":[0.0036956358905098075,1.358697044006763]},{"x":376.79930941532297,"y":192.09006905846772,"value":[0.008239870512900982,1.3516110683664522]},{"x":379.0602762338708,"y":197.93972376612908,"value":[0.016184947546352024,1.3453212236933596]},{"x":381.6205524677416,"y":204.66312615793015,"value":[0.02518113950468992,1.3380918813077751]},{"x":385.1702071754031,"y":211.91312615793015,"value":[0.03766760336123509,1.3302963145335178]},{"x":390.46096681854783,"y":212.8827148949375,"value":[0.05634436931842668,1.329253763672427]},{"x":395.5602762338708,"y":211.85993094153227,"value":[0.07435837395167533,1.330353512721311]},{"x":404,"y":210.91666666666666,"value":[0.10416784127636936,1.3313677581889642]},{"x":414,"y":209.69444444444443,"value":[0.1394889697696926,1.3326819533539733]},{"x":422,"y":207.97104205264338,"value":[0.1677508522743254,1.334535042791794]},{"x":428.1,"y":207.67944753225817,"value":[0.18929370884239116,1.3348485799717484]},{"x":434,"y":207.69444444444443,"value":[0.2101282585007438,1.3348324545330787]},{"x":441.2304834092739,"y":207.43382291823488,"value":[0.23566298040917655,1.3351126879827857]},{"x":446.5496547076615,"y":207.45034529233865,"value":[0.25444644147260287,1.3350949222902897]},{"x":454.2198618830646,"y":207.6702071754032,"value":[0.2815307494675636,1.3348585156709045]},{"x":465,"y":208.6170119590053,"value":[0.3195922910146709,1.333840463269145]},{"x":471.3198618830646,"y":208.82055246774183,"value":[0.34190823830179284,1.333621606217128]},{"x":476.3599309415323,"y":208.9202071754032,"value":[0.35970555137465454,1.3335144524339635]},{"x":483.5198618830646,"y":209.9702071754032,"value":[0.3849823785108306,1.3323854393149333]},{"x":489.5,"y":210.56381674260746,"value":[0.4060960553193036,1.3317471602778326]},{"x":494.6099309415323,"y":211.09006905846772,"value":[0.42413722235667706,1.3311813071649503]},{"x":504,"y":212.5,"value":[0.457286924770161,1.3296652780888392]},{"x":511.5,"y":214.26506905846773,"value":[0.4837598609667406,1.3277673865431205]},{"x":516.6099309415323,"y":215.2602762338709,"value":[0.5017978960538712,1.3266972894410411]},{"x":522.8099309415323,"y":216.48013811693545,"value":[0.5236837879047549,1.325385632232103]},{"x":529.0602762338708,"y":218.10639043279573,"value":[0.5457447498052233,1.3236370034707128]},{"x":534,"y":220.5,"value":[0.5631723935407436,1.3210632733724172]},{"x":542,"y":222.91666666666666,"value":[0.59140662628329,1.3184647511143315]},{"x":548.5,"y":225.6329880409947,"value":[0.6143419128908048,1.3155440249551706]},{"x":553.5,"y":227.51986188306455,"value":[0.6319857941573819,1.3135151627440735]},{"x":562,"y":230.61111111111111,"value":[0.6619811699391591,1.3101912951891619]},{"x":568.5,"y":232.216321374328,"value":[0.6849238771856632,1.308465291907282]},{"x":573.5,"y":233.16986188306453,"value":[0.7025739917889915,1.3074399969131005]},{"x":581,"y":235.50000000000003,"value":[0.7290431541294331,1.3049345145291262]},{"x":585.9609668185478,"y":237.00444753225815,"value":[0.7465517517187052,1.3033168564331146]},{"x":589.3297928245969,"y":238.16575964314504,"value":[0.7584403195591234,1.3020681549012287]},{"x":595,"y":239.59576890658616,"value":[0.7784539523358469,1.3005305365976478]},{"x":601,"y":241.35639043279573,"value":[0.7996299733670393,1.2986374272636119]},{"x":608.5,"y":244.0797237661291,"value":[0.8260965097237025,1.2957091614913965]},{"x":614.0797928245969,"y":246.56027623387092,"value":[0.8457838464810519,1.2930419459880407]},{"x":619.5,"y":248.8,"value":[0.8649092473739057,1.290633681688075]},{"x":627,"y":251.91666666666666,"value":[0.8913731568243675,1.2872824840173025]},{"x":633,"y":255,"value":[0.9125403440254329,1.2839671280328482]},{"x":638.5,"y":258.5,"value":[0.931939100197356,1.2802037509694135]},{"x":645.3404143508062,"y":264.90000000000003,"value":[0.9560518891130196,1.2733221471962761]},{"x":648.8961760385951,"y":271.5,"value":[0.9685642596014064,1.2662254933052282]},{"x":651.8297928245969,"y":277.6111111111111,"value":[0.9788829170075979,1.2596545174801836]},{"x":653.7215883447572,"y":282.41403318145217,"value":[0.9855313313804892,1.2544901726924735]},{"x":657.7,"y":265.4,"value":[0.999693912346868,1.2727845219014997]},{"x":656.5106215262093,"y":273.3333333333333,"value":[0.9954408808487991,1.2642542005577146]},{"x":399.48904152830755,"y":211.50713150810782,"value":[0.08823436559329267,1.3307328605200945]},{"x":408.72324061701914,"y":209.96809832665588,"value":[0.12085333979413537,1.3323877068557919]},{"x":417.73757782266614,"y":209.08865079439764,"value":[0.15269151138716386,1.3333333333333333]},{"x":450.0572746331566,"y":207.5496176129457,"value":[0.26683222471844137,1.3349881796690308]},{"x":458.8517499557391,"y":207.76947949601026,"value":[0.2978866569754637,1.3347517730496454]},{"x":498.8666126734892,"y":211.72699339117236,"value":[0.43916457424783073,1.3304964539007091]},{"x":507.8809498791362,"y":213.04616468955973,"value":[0.4709880621999032,1.3290780141843972]},{"x":538.3318206835779,"y":222.06050189520673,"value":[0.5784589151726063,1.319385342789598]},{"x":545.4773318831761,"y":224.25912072585234,"value":[0.603677150786309,1.3170212765957447]},{"x":557.5697354517271,"y":229.0960821532727,"value":[0.6463467101302443,1.311820330969267]},{"x":565.7046251251157,"y":231.51456286698286,"value":[0.675057266199727,1.3092198581560284]},{"x":576.6977192783438,"y":234.1529054637576,"value":[0.7138595216069779,1.3063829787234043]},{"x":604.4003165444785,"y":242.50765702021093,"value":[0.8116298107278679,1.2973995271867613]},{"x":622.8687147219017,"y":250.20282292747058,"value":[0.8767958092888715,1.2891252955082741]},{"x":630.1241568630322,"y":253.06102740730987,"value":[0.9023978385680516,1.2860520094562649]},{"x":635.1809801735171,"y":256.57881753634285,"value":[0.9202314875996658,1.2822695035460994]},{"x":641.1172510162603,"y":260.7561933145695,"value":[0.9411663216011044,1.277777777777778]},{"x":646.6137980928743,"y":267.57191168957087,"value":[0.9605307402023406,1.270449172576832]},{"x":649.9117263388426,"y":273.9479062984432,"value":[0.9721341203764884,1.2635933806146573]},{"x":655.1884115323921,"y":277.46569642747613,"value":[0.9907441669236303,1.2598108747044918]},{"x":657.3870303630378,"y":268.89108298795827,"value":[0.9985654082786368,1.2690307328605201]}],"autoDetectionData":{"fgColor":[7,7,7],"bgColor":[255,255,255],"mask":[[176734,2],[177698,8],[178667,8],[179637,7],[180606,7],[181575,8],[182544,8],[183513,8],[184483,7],[185452,8],[186422,7],[187391,7],[188360,8],[189329,8],[190299,7],[191268,7],[192237,8],[193206,8],[194176,7],[195145,8],[196114,8],[197084,8],[198053,8],[198115,11],[199022,8],[199069,31],[199992,8],[200032,57],[200096,12],[200961,8],[200996,87],[201931,7],[201959,97],[202900,8],[202912,118],[203869,8],[203878,126],[204838,63],[204907,68],[205807,47],[205880,9],[205893,54],[206776,41],[206870,8],[206890,30],[207746,40],[207865,30],[208715,23],[208747,8],[208836,33],[209685,20],[209811,31],[210656,15],[210784,29],[211628,7],[211756,28],[212729,27],[213702,26],[214677,22],[215650,20],[216623,18],[217593,18],[218564,18],[219537,17],[220508,16],[221480,19],[222450,24],[223420,28],[224391,29],[225362,30],[226334,29],[227306,28],[228280,25],[229256,31],[230229,29],[231201,28],[232173,26],[233143,27],[234114,27],[235088,25],[236068,15],[237038,17],[238009,16],[238979,18],[239951,17],[240922,17],[241893,17],[242864,17],[243835,16],[244806,16],[245778,13],[246749,12],[247720,13],[248690,14],[249661,14],[250631,14],[251601,14],[251628,1],[252571,13],[252596,3],[253542,12],[253564,5],[254514,10],[254532,8],[255484,10],[255501,9],[256454,11],[256469,11],[257424,11],[257438,11],[258393,12],[258407,11],[259363,11],[259376,10],[260333,10],[260345,10],[261304,8],[261313,11],[262274,19],[263243,19],[264213,17],[265182,16],[266152,15],[267122,14],[268091,14],[269061,13],[270030,12],[271000,11],[271969,11],[272938,11],[273907,11],[274877,10],[275846,10],[276815,10],[277785,9],[278755,8],[279725,7],[280695,6],[281664,6],[282634,5],[283603,5],[284573,4],[285542,4],[286512,3],[287481,3],[288451,2],[289420,2],[290390,1]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":5,"yStep":5},"name":9,"imageWidth":969,"imageHeight":583}},{"name":"R1-Pres-6-7-6-Upper","axesName":"Rotor-1","metadataKeys":[],"data":[],"autoDetectionData":null},{"name":"R1-Pres-6-7-6-Lower","axesName":"Rotor-1","metadataKeys":[],"data":[],"autoDetectionData":null},{"name":"R1-Suct-1-1-1-Upper","axesName":"Rotor-1","metadataKeys":[],"data":[{"x":375.7857142857143,"y":226.33333333333334,"value":[0.00443186928737882,1.3147909782666931]},{"x":381.5,"y":232.3,"value":[0.0245708580505406,1.308375316415695]},{"x":387,"y":239.19444444444443,"value":[0.043946944170351276,1.3009620609621677]},{"x":393,"y":246.19680478360212,"value":[0.06508795785527743,1.2934327688792278]},{"x":398.3865285497313,"y":250.66194598835128,"value":[0.08407956691503848,1.288631623166385]},{"x":402.8900690584677,"y":254.716321374328,"value":[0.09995582665666358,1.2842721536423456]},{"x":408.5,"y":259.7,"value":[0.11973287272723887,1.2789134502619504]},{"x":414.1702071754031,"y":265.1702071754031,"value":[0.13971952273882704,1.2730316067716225]},{"x":419.5602762338708,"y":270.0762523158605,"value":[0.15872068977493492,1.2677563788419735]},{"x":425.5,"y":273.75,"value":[0.1796710805909587,1.2638061794787345]},{"x":431.6702071754031,"y":277.026597608199,"value":[0.20143802907828223,1.2602830159687914]},{"x":441.5,"y":282.1,"value":[0.23611605975365024,1.2548278370559691]},{"x":446.1702071754031,"y":285.0496547076615,"value":[0.2525882468851197,1.2516562190925793]},{"x":448.9397237661292,"y":288.5452071754031,"value":[0.26234488603791695,1.2478976242408275]},{"x":454.5,"y":293.75,"value":[0.28194510988141275,1.2423011676876798]},{"x":459.1400690584677,"y":297.2047928245969,"value":[0.2983074967808046,1.2385863996662496]},{"x":464.5,"y":301.8,"value":[0.3172043131423703,1.2336454004417803]},{"x":474,"y":303.72222222222223,"value":[0.3507387929378323,1.2315785298640844]},{"x":484,"y":304.4166666666667,"value":[0.38604712082889914,1.2308318280657842]},{"x":494,"y":304.5,"value":[0.4213595300714099,1.230742223849988]},{"x":500.5,"y":302.7695165907261,"value":[0.4443245149985844,1.232602927156021]},{"x":504.7198618830646,"y":301.4468047836021,"value":[0.45923493266041326,1.2340251738064394]},{"x":512,"y":298.9166666666667,"value":[0.48496015720511476,1.236745706308324]},{"x":517.4698618830646,"y":297.07089776008013,"value":[0.5042881888668636,1.2387303704133092]},{"x":523.5,"y":295.96666666666664,"value":[0.525589769660632,1.2399176955475046]},{"x":531.3,"y":296.2801381169354,"value":[0.5531317894345518,1.2395806351857952]},{"x":535.9432642748657,"y":297.3900690584677,"value":[0.5695211199268417,1.2383871812865497]},{"x":542.8900690584677,"y":298.5115285497313,"value":[0.5940448581430358,1.2371813313074091]},{"x":552,"y":299.5833333333333,"value":[0.626207567983462,1.2360288725819557]},{"x":562.6702071754031,"y":298.8333333333333,"value":[0.6638922430109662,1.23683531052412]},{"x":568.3503452923385,"y":298.87089776008014,"value":[0.6839502444349499,1.2367949193521144]},{"x":574,"y":298.75,"value":[0.7039016582016608,1.2369249147399162]},{"x":582,"y":296.75,"value":[0.7321653879841903,1.2390754159190216]},{"x":588.25,"y":295.125,"value":[0.7542468442877337,1.240822698127045]},{"x":594,"y":293.75,"value":[0.7745609826579836,1.2423011676876798]},{"x":601,"y":290.5,"value":[0.7993017640803317,1.2457957321037263]},{"x":607.25,"y":286.75,"value":[0.8213974123559429,1.249827921814549]},{"x":613,"y":283.8333333333333,"value":[0.8417218468627898,1.2529640693674111]},{"x":619.75,"y":280.125,"value":[0.8655828651539608,1.2569514569703357]},{"x":631,"y":277,"value":[0.9053308222153573,1.260311615062688]},{"x":639,"y":275.1666666666667,"value":[0.9335934389020384,1.2622829078102014]},{"x":646,"y":271.5,"value":[0.9583370030640075,1.2662254933052282]},{"x":652,"y":269.9804834092739,"value":[0.9795349307439212,1.2678593544152414]},{"x":657,"y":267.9375,"value":[0.9972050578572453,1.2700560735305098]},{"x":436.20597600008927,"y":279.4444533750572,"value":[0.2174390261809318,1.2576832151300237]},{"x":395.53152763314546,"y":248.22406597988947,"value":[0.07401399350983073,1.2912529550827423]},{"x":389.59525679040235,"y":242.50765702021093,"value":[0.05308943805706079,1.2973995271867613]},{"x":383.21926218153004,"y":235.69193864520952,"value":[0.03061942939371254,1.304728132387707]},{"x":416.7481993488757,"y":267.57191168957087,"value":[0.1488071377178688,1.270449172576832]},{"x":468.52567281057975,"y":303.40939862909437,"value":[0.33140940927712426,1.2319148936170212]},{"x":478.419457548485,"y":304.06898427828804,"value":[0.3663428923835954,1.2312056737588652]},{"x":488.5331041694548,"y":304.5087080444172,"value":[0.4020542413696899,1.2307328605200945]},{"x":527.2287955888175,"y":295.4943708387702,"value":[0.5387604070305272,1.2404255319148936]},{"x":547.4560888307573,"y":299.4518847339323,"value":[0.6101625479053789,1.2361702127659575]},{"x":557.3498735686625,"y":299.01216096780314,"value":[0.6451033728323277,1.236643026004728]},{"x":577.7970286936667,"y":297.25326590328666,"value":[0.7173200886891915,1.2385342789598108]},{"x":597.5845981694772,"y":292.19644259280176,"value":[0.7872296374609054,1.2439716312056737]},{"x":604.1804546614139,"y":288.23892869763966,"value":[0.8105479934804634,1.24822695035461]},{"x":616.2728582299649,"y":281.4232103226382,"value":[0.853295376121463,1.2555555555555555]},{"x":623.74816225416,"y":278.56500584279894,"value":[0.8797119803826563,1.258628841607565]},{"x":627.4858142662574,"y":277.2458345444116,"value":[0.8929195483312045,1.2600472813238772]},{"x":634.7412564073879,"y":276.3663870121533,"value":[0.9185465398000088,1.2609929078014184]},{"x":642.216560431583,"y":273.3982515907818,"value":[0.9449638782432492,1.2641843971631206]},{"x":648.482624098923,"y":270.7599089940071,"value":[0.9671088278049425,1.2670212765957447]}],"autoDetectionData":{"fgColor":[7,7,7],"bgColor":[255,255,255],"mask":[[215493,3],[216459,6],[217427,8],[218396,9],[219366,8],[220335,10],[221305,10],[222275,9],[223244,10],[224213,11],[225184,9],[226154,9],[227124,8],[228093,9],[229063,8],[230032,9],[231002,9],[231971,11],[232941,12],[233911,11],[234880,12],[235850,12],[236820,12],[237792,10],[238762,9],[239732,10],[240702,10],[241671,11],[242641,12],[243610,13],[244580,13],[245551,12],[246522,12],[247492,12],[248462,12],[249432,12],[250403,12],[251373,11],[252344,10],[253314,11],[254284,11],[254535,2],[255254,12],[255503,4],[256224,12],[256470,7],[257194,13],[257438,10],[258164,13],[258404,13],[259135,13],[259370,15],[260105,13],[260335,18],[261075,13],[261300,21],[262046,12],[262267,22],[263016,14],[263233,23],[263987,14],[264197,25],[264957,14],[265162,27],[265928,14],[266129,26],[266898,15],[267097,24],[267868,15],[268064,25],[268839,15],[269031,24],[269810,14],[269998,25],[270781,15],[270964,17],[270983,8],[271752,14],[271931,17],[272723,13],[272898,17],[273693,14],[273865,17],[274664,13],[274832,17],[275634,14],[275800,16],[276605,12],[276704,2],[276767,16],[277576,12],[277671,3],[277735,15],[278546,11],[278638,4],[278701,15],[279516,11],[279605,5],[279669,14],[280487,10],[280572,6],[280637,14],[281457,10],[281539,7],[281604,14],[282427,9],[282506,8],[282571,15],[283397,9],[283473,9],[283530,23],[284366,10],[284434,24],[284494,26],[285336,10],[285399,37],[285461,26],[286306,9],[286366,44],[286420,35],[287276,10],[287334,88],[288246,11],[288303,86],[289215,13],[289271,84],[290185,15],[290239,19],[290261,54],[291155,16],[291202,23],[291239,41],[292125,23],[292166,25],[292218,28],[293096,29],[293133,25],[293191,14],[294067,57],[295038,54],[296009,50],[296980,45],[297952,35],[298929,22],[299904,14]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":5,"yStep":5},"name":12,"imageWidth":969,"imageHeight":583}},{"name":"R1-Suct-1-1-1-Lower","axesName":"Rotor-1","metadataKeys":[],"data":[{"x":376,"y":243.5,"value":[0.005073926824789021,1.2963325098127045]},{"x":381.5,"y":248.4,"value":[0.024463332991585318,1.2910637819238961]},{"x":388,"y":255,"value":[0.04737268215977153,1.2839671280328482]},{"x":393,"y":258.75,"value":[0.06500412039840042,1.2799349383220253]},{"x":396.7801381169354,"y":262.2650690584677,"value":[0.07832943354639132,1.2761553582445895]},{"x":403.7801381169354,"y":267.9468047836021,"value":[0.10301056370101191,1.2700460685564559]},{"x":409.7801381169354,"y":273.6134714502687,"value":[0.12416049791642747,1.2639529818823239]},{"x":416.3794475322584,"y":279.3695165907261,"value":[0.14742617449911277,1.2577637909515549]},{"x":420.7,"y":282.3202071754031,"value":[0.16266362023938852,1.2545910591607932]},{"x":426.3404143508062,"y":285.95388580107493,"value":[0.18255732834522287,1.2506839440762945]},{"x":434.0695165907261,"y":290.83048340927394,"value":[0.20981851192081735,1.245440379623067]},{"x":439.22979282459687,"y":294.1702071754031,"value":[0.22801867313645152,1.2418493396745933]},{"x":444.85156668836396,"y":297.3444238312211,"value":[0.2478496247054396,1.238436261344057]},{"x":451.3,"y":301.7801381169354,"value":[0.2705913309480734,1.2336667569432551]},{"x":457.0099309415323,"y":306.1801381169354,"value":[0.2907254048180834,1.2289356543492231]},{"x":462.5,"y":310.875,"value":[0.31008111191533816,1.2238875013415893]},{"x":469,"y":314.4166666666667,"value":[0.33301088639234244,1.2200793221702568]},{"x":475.5,"y":316.6852762338708,"value":[0.35594916307677993,1.2176399983956556]},{"x":480,"y":316.9166666666667,"value":[0.3718384523240952,1.217391195696375]},{"x":487.3,"y":317.4,"value":[0.39761368937315256,1.2168714912447578]},{"x":492.8900690584677,"y":317.7952071754031,"value":[0.4173512416951395,1.21644654449641]},{"x":499,"y":318.25,"value":[0.4389241825591348,1.215957528243638]},{"x":505.8602762338708,"y":317.5900690584677,"value":[0.46315425995344395,1.2166671193775846]},{"x":510.3297928245969,"y":316.8404143508062,"value":[0.47894245522550993,1.2174731860439587]},{"x":518.3297928245969,"y":313.9131261579302,"value":[0.5072123779718656,1.2206207543991394]},{"x":514.2411049354832,"y":315.2978406606176,"value":[0.4927647604964769,1.2191318393137625]},{"x":524.1702071754031,"y":312.87590702352196,"value":[0.5278435403349384,1.2217360248849072]},{"x":529.5,"y":312.7,"value":[0.5466657943117137,1.2219251690156556]},{"x":536.7,"y":312.6297928245969,"value":[0.5720915985647199,1.2220006593223987]},{"x":543.5,"y":312.625,"value":[0.5961044473114547,1.222005812809872]},{"x":549,"y":312.75,"value":[0.6155257436743078,1.221871406486178]},{"x":559,"y":312.0833333333333,"value":[0.6508431618481365,1.2225882402125465]},{"x":565.5,"y":311.1666666666667,"value":[0.6738027116390854,1.223573886586303]},{"x":570.25,"y":309.25,"value":[0.6905891709917986,1.2256347835496126]},{"x":578,"y":306.8333333333333,"value":[0.7179728593691879,1.2282333058076984]},{"x":584.3,"y":304.22979282459687,"value":[0.7402374157579508,1.2310327642746417]},{"x":589.7,"y":302.45,"value":[0.7593183037648101,1.2329464875585712]},{"x":596.9,"y":299.8,"value":[0.7847613373579128,1.235795901620886]},{"x":605,"y":296.0833333333333,"value":[0.8133896616855845,1.2397922496453901]},{"x":612.3,"y":292.9,"value":[0.8391893868433065,1.2432151306887997]},{"x":617.9,"y":290,"value":[0.8589840155537121,1.2463333573985027]},{"x":623.7,"y":286.9,"value":[0.8794862392949456,1.249666634226116]},{"x":632.1099309415323,"y":285.75,"value":[0.9091918800201242,1.2509031724041018]},{"x":637.9,"y":283.8595856491938,"value":[0.9296509563529107,1.252935841549305]},{"x":643.5,"y":281.3099309415323,"value":[0.9494432452559742,1.255677359276874]},{"x":649.4,"y":276.6691712983876,"value":[0.9703088887340838,1.2606673388191378]},{"x":654.1205524677416,"y":273.76951659072614,"value":[0.9869979250763166,1.26378519425305]},{"x":658.0602762338708,"y":270.5602762338708,"value":[1.0009316912867314,1.2672359318387751]},{"x":554.4916690888232,"y":312.6435977178059,"value":[0.6349191665565397,1.221985815602837]},{"x":601.1023882985102,"y":297.4731277863512,"value":[0.7996167569710586,1.2382978723404257]},{"x":608.7975542057698,"y":294.6149233065119,"value":[0.8268097587477792,1.241371158392435]},{"x":627.9255380323866,"y":286.04030986699405,"value":[0.8944136087984376,1.2505910165484635]},{"x":384.9781572460465,"y":251.74185610892243,"value":[0.03672341893896025,1.2874704491725768]},{"x":400.03869623596904,"y":265.37329285892525,"value":[0.08981561017870021,1.2728132387706856]},{"x":406.96434555250266,"y":270.9797708770716,"value":[0.11423468863339359,1.2667848699763593]},{"x":412.4608926291167,"y":276.1465251290888,"value":[0.13361011996534677,1.2612293144208038]},{"x":378.38230075410974,"y":246.13537809077616,"value":[0.01346893675755867,1.2934988179669031]},{"x":430.26970515734615,"y":288.8985143468333,"value":[0.1964131536055682,1.247517730496454]}],"autoDetectionData":{"fgColor":[7,7,7],"bgColor":[255,255,255],"mask":[[230998,1],[231966,3],[232934,5],[233901,9],[234869,11],[235839,11],[236809,10],[237779,10],[238749,11],[239719,11],[240689,10],[241659,10],[242628,11],[243599,10],[244569,9],[245539,9],[246509,9],[247479,9],[248448,10],[249418,10],[250388,10],[251358,11],[252328,11],[253298,12],[254267,13],[255237,13],[256207,13],[257179,12],[258149,12],[259119,13],[259378,3],[260089,13],[260346,8],[261060,11],[261313,10],[262030,12],[262281,11],[263000,11],[263248,12],[263971,10],[264215,13],[264941,11],[265183,13],[265911,12],[266151,13],[266881,12],[267119,13],[267851,12],[268087,12],[268821,14],[268837,1],[269055,12],[269791,17],[270022,12],[270762,15],[270989,13],[271732,16],[271956,13],[272703,15],[272924,13],[273673,16],[273888,17],[274644,16],[274852,21],[275614,16],[275819,21],[276585,16],[276786,22],[277554,18],[277750,25],[278524,17],[278717,26],[279494,17],[279685,24],[280464,16],[280652,20],[281433,18],[281620,17],[282403,18],[282586,18],[283374,5],[283380,12],[283551,18],[284344,4],[284350,14],[284518,18],[285313,4],[285320,14],[285486,17],[286290,15],[286453,17],[287261,15],[287421,17],[288231,16],[288387,20],[289202,16],[289354,18],[290172,16],[290321,15],[291144,14],[291288,16],[292115,13],[292254,17],[293086,11],[293210,29],[294057,10],[294177,28],[295027,10],[295142,30],[295997,10],[296107,33],[296967,11],[297060,47],[297937,11],[298007,11],[298026,47],[298907,12],[298971,69],[299877,13],[299936,70],[300847,13],[300903,70],[301817,14],[301870,70],[302787,16],[302838,70],[303757,33],[303806,69],[304729,36],[304770,59],[305700,95],[306670,89],[307641,75],[308611,59],[308676,5],[309585,50],[310557,39],[311529,11],[311542,13]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":5,"yStep":5},"name":13,"imageWidth":969,"imageHeight":583}},{"name":"R1-Suct-6-7-6-Upper","axesName":"Rotor-1","metadataKeys":[],"data":[],"autoDetectionData":null},{"name":"R1-Suct-6-7-6-Lower","axesName":"Rotor-1","metadataKeys":[],"data":[],"autoDetectionData":null},{"name":"V2-Pres-1-1-1-Upper","axesName":"Vane-2","metadataKeys":[],"data":[{"x":672.2472119156106,"y":272.09877860397455,"value":[0.007959177330519207,1.2656592676858176]},{"x":678.1666666666666,"y":271.86902700582425,"value":[0.02871728671311402,1.2659066005828497]},{"x":683.7222222222222,"y":273.2037037037037,"value":[0.048200575583393857,1.264469790319307]},{"x":690,"y":273.425,"value":[0.0702156238764875,1.2642315597498306]},{"x":695.5,"y":273.9166666666667,"value":[0.08950339122919093,1.2637022692377307]},{"x":701.5,"y":274.86701195900514,"value":[0.11054493558654288,1.262679200600876]},{"x":708.5,"y":275.5753452923385,"value":[0.13509307166505824,1.2619166634224268]},{"x":714,"y":275.5177025436822,"value":[0.15438038308540936,1.261978717171488]},{"x":720,"y":275.6968047836021,"value":[0.17542128730325235,1.2617859094773483]},{"x":725.5,"y":275.2003452923385,"value":[0.19470823450128316,1.2623203595757233]},{"x":731.5,"y":274.8702071754031,"value":[0.2157487160444962,1.2626757608766925]},{"x":740,"y":273.72222222222223,"value":[0.2455555002504144,1.2639115931690696]},{"x":746.1,"y":273.1,"value":[0.2669464186202286,1.2645814297493545]},{"x":752,"y":272.25,"value":[0.28763578941348467,1.2654964743634933]},{"x":758,"y":271.75,"value":[0.30867612996962235,1.266034735901222]},{"x":764,"y":271.3634714502687,"value":[0.3297165647082081,1.2664508428043308]},{"x":771,"y":270.5833333333333,"value":[0.3542634653404142,1.2672906794892558]},{"x":777.5,"y":270.5,"value":[0.3770575480308507,1.267380389745544]},{"x":782,"y":270.125,"value":[0.3928378034479536,1.2677840858988405]},{"x":789,"y":269.5035405087364,"value":[0.41738483578501917,1.2684531013816478]},{"x":794,"y":269.5452071754031,"value":[0.4349188333364209,1.2684082462535038]},{"x":801,"y":269.75,"value":[0.45946655147123794,1.268187782052137]},{"x":806.5,"y":269.677288192876,"value":[0.47875385038411844,1.2682660579903642]},{"x":812.5,"y":269.6,"value":[0.49979454179531757,1.2683492605134556]},{"x":821,"y":270.1737476841395,"value":[0.5296027550566822,1.2677316078919891]},{"x":827.5,"y":270.3936095672041,"value":[0.5523970894022043,1.2674949215014566]},{"x":832.5,"y":270.8801381169354,"value":[0.5699314561934545,1.266971162290802]},{"x":839,"y":271.70388580107493,"value":[0.5927262917702798,1.2660843789004712]},{"x":843.5,"y":272.1134714502687,"value":[0.6085071984013819,1.2656434504977376]},{"x":851,"y":273.2836786256718,"value":[0.6348091141366075,1.2643836954703502]},{"x":857,"y":274,"value":[0.6558504642517478,1.2636125589814426]},{"x":862.5,"y":275.5,"value":[0.6751390685312835,1.2619977743682562]},{"x":871,"y":278.75,"value":[0.70494950310905,1.2584990743730193]},{"x":877.5,"y":282.25,"value":[0.7277465600022781,1.254731243608918]},{"x":882.8333333333334,"y":285.8333333333333,"value":[0.746452428037228,1.2508737025885286]},{"x":888,"y":291,"value":[0.7645751448225515,1.2453116666986648]},{"x":892.5092403568552,"y":295.6243692103489,"value":[0.7803919537814812,1.240333426534289]},{"x":895.4698618830646,"y":299.2051381169354,"value":[0.790777211496128,1.2364786461784676]},{"x":901,"y":306.0833333333333,"value":[0.8101759678571643,1.2290741103105136]},{"x":904.9397237661292,"y":312.1852762338708,"value":[0.823996826654902,1.222505227972961]},{"x":908.3599309415323,"y":316.6400690584677,"value":[0.8359944813688975,1.2177095407008998]},{"x":912,"y":322.05,"value":[0.8487639388802894,1.2118856252057084]},{"x":916.5,"y":328.9,"value":[0.8645501911202302,1.2045114421388243]},{"x":921,"y":335.9166666666667,"value":[0.8803365816951843,1.196957838559364]},{"x":925,"y":341.75,"value":[0.8943685937947774,1.1906781206191952]},{"x":928,"y":347.0833333333333,"value":[0.9048933982958007,1.1849366642167551]},{"x":930.5,"y":355.3,"value":[0.9136671996957926,1.1760912329467457]},{"x":933.8333333333334,"y":362.8,"value":[0.925362733416502,1.1680173098808142]},{"x":938,"y":379,"value":[0.9399878153861927,1.1505776360584024]},{"x":936.25,"y":369,"value":[0.9338426282467029,1.1613428668129777]},{"x":940.0284116552428,"y":386.75,"value":[0.947107466933558,1.1422345822236064]},{"x":937,"y":374,"value":[0.9364768727422565,1.15596025143569]},{"x":940.3333333333334,"y":392.11111111111114,"value":[0.9481812137921617,1.1364632224024036]},{"x":942,"y":398.9,"value":[0.9540315029609294,1.1291548268567977]},{"x":942.9285714285714,"y":406.14285714285717,"value":[0.9572938220136535,1.1213577240102695]},{"x":944.125,"y":415.9416666666666,"value":[0.9614975819773157,1.1108090794458756]},{"x":945.9,"y":425.62,"value":[0.9677301719450684,1.1003901302805725]},{"x":946.9,"y":434.8,"value":[0.9712445840311443,1.0905076484478724]},{"x":948.125,"y":442.325,"value":[0.97554665078408,1.0824068123050545]},{"x":950.2,"y":455.07,"value":[0.9828338238941403,1.0686865257083484]},{"x":949.2517264616926,"y":450.4547928245969,"value":[0.9795045946048808,1.073654902730687]},{"x":948.6417955201603,"y":446.40785918750123,"value":[0.9773623343008335,1.0780115201758655]},{"x":954.7,"y":457,"value":[0.9986159924844813,1.0666088361727153]},{"x":674.5362572420736,"y":269.11094487102287,"value":[0.015983904595493925,1.2688757396449706]}],"autoDetectionData":{"fgColor":[7,7,7],"bgColor":[255,255,255],"mask":[[251816,2],[252785,3],[253755,4],[254725,5],[255695,5],[256665,6],[257570,18],[257635,7],[258526,43],[258605,7],[259402,4],[259484,78],[259575,8],[260364,15],[260442,94],[260545,9],[261331,25],[261391,122],[261515,9],[262300,30],[262360,135],[263269,33],[263312,156],[264237,39],[264279,75],[264369,70],[265206,105],[265350,61],[266175,89],[266343,38],[267147,5],[267157,69],[267318,33],[268117,2],[268137,43],[268295,25],[269111,34],[269275,16],[270085,13],[270246,16],[271057,6],[271217,15],[272188,14],[273159,14],[274129,14],[275101,13],[276072,12],[277042,13],[278012,13],[278983,12],[279953,12],[280923,11],[281893,11],[282864,10],[283834,10],[284804,10],[285774,10],[286743,10],[287713,10],[288683,10],[289653,10],[290623,9],[291593,9],[292563,9],[293533,9],[294502,10],[295472,9],[296441,11],[297410,12],[298380,12],[299349,13],[300318,14],[301288,14],[302258,14],[303228,14],[304198,14],[305168,13],[306137,14],[307107,13],[308077,13],[309047,12],[310017,12],[310987,11],[311957,11],[312927,10],[313897,9],[314868,8],[315837,8],[316807,7],[317776,8],[318745,8],[319715,8],[320684,10],[321654,10],[322623,11],[323593,11],[324563,10],[325533,10],[326504,8],[327474,7],[328443,8],[329412,8],[330382,8],[331351,8],[332321,8],[333290,8],[334259,9],[335229,8],[336199,7],[337168,7],[338137,7],[339106,7],[340075,7],[341044,7],[342013,7],[342982,7],[343951,8],[344921,8],[345890,8],[346859,8],[347829,7],[348798,7],[349767,8],[350736,8],[351706,8],[352675,9],[353645,8],[354614,9],[355584,8],[356554,8],[357523,8],[358493,7],[359462,8],[360431,8],[361401,7],[362370,8],[363340,7],[364309,7],[365278,7],[366247,7],[367216,7],[368185,7],[369154,7],[370123,7],[371092,8],[372062,7],[373031,7],[374000,8],[374969,8],[375939,7],[376908,7],[377876,8],[378845,7],[379814,7],[380783,7],[381752,7],[382721,8],[383691,7],[384660,7],[385629,8],[386598,8],[387568,7],[388537,7],[389506,7],[390475,8],[391444,8],[392414,7],[393383,7],[394352,8],[395321,8],[396291,7],[397260,7],[398229,7],[399198,7],[400167,7],[401136,7],[402105,8],[403074,8],[404044,7],[405013,7],[405982,7],[406951,7],[407920,7],[408889,7],[409858,7],[410827,8],[411797,7],[412766,7],[413735,8],[414704,8],[415674,7],[416643,8],[417612,8],[418582,7],[419551,7],[420520,7],[421489,8],[422458,8],[423428,7],[424397,7],[425366,8],[426335,8],[427305,7],[428274,7],[429243,7],[430212,7],[431181,7],[432150,7],[433119,8],[434088,8],[435058,7],[436027,7],[436996,7],[437965,8],[438934,10],[439904,9],[440873,9],[441843,8],[442813,7],[443783,6],[444753,5]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":5,"yStep":5},"name":16,"imageWidth":969,"imageHeight":583}},{"name":"V2-Pres-1-1-1-Lower","axesName":"Vane-2","metadataKeys":[],"data":[{"x":671.6099309415323,"y":289.5775690584677,"value":[0.0057388727029104025,1.246842946430469]},{"x":671.5,"y":294.5,"value":[0.005357453358651121,1.2415438359345634]},{"x":676.5,"y":284.8333333333333,"value":[0.022883392895513666,1.251950225663986]},{"x":685,"y":285.25,"value":[0.052691475778050556,1.2515016743825456]},{"x":693,"y":284.22222222222223,"value":[0.08074496346037119,1.2526081008767656]},{"x":697.5,"y":284,"value":[0.0965253456845705,1.2528473282268673]},{"x":705,"y":283.4166666666667,"value":[0.12282580596349568,1.2534753000208843]},{"x":711,"y":283.0558287016124,"value":[0.14386626202552533,1.2538637504167662]},{"x":716,"y":282.375,"value":[0.16139965989848815,1.2545966782244857]},{"x":724,"y":281.5833333333333,"value":[0.18945334355541155,1.255448925659223]},{"x":729.5,"y":280.625,"value":[0.20873990739349724,1.2564805936065366]},{"x":735.5,"y":280.8,"value":[0.22978080820643942,1.2562922020683314]},{"x":741.6134714502688,"y":280.0673572513437,"value":[0.2512188765081298,1.2570809088933266]},{"x":746.5,"y":278.6666666666667,"value":[0.2683537560470928,1.2585887846293073]},{"x":756,"y":277.6666666666667,"value":[0.3016674556755441,1.259665307704765]},{"x":762,"y":277.2269429005375,"value":[0.3227078462615638,1.26013868048583]},{"x":768,"y":277.1329880409948,"value":[0.34374852383926147,1.2602398250601792]},{"x":774,"y":277.25,"value":[0.3647893765215451,1.2601138589862058]},{"x":780,"y":277.5,"value":[0.3858303395852438,1.2598447282173413]},{"x":786.1,"y":277.8,"value":[0.40722202340879976,1.259521771294704]},{"x":790.8794475322584,"y":278.1702071754031,"value":[0.4239828618917749,1.2591232347276826]},{"x":798.0099309415323,"y":278.6801381169354,"value":[0.4489884115475258,1.2585742823022334]},{"x":804.25,"y":278.75,"value":[0.47087109749094136,1.2584990743730193]},{"x":809.9,"y":279.73333333333335,"value":[0.4906852918209643,1.2574404933488195]},{"x":816,"y":280.1666666666667,"value":[0.5120770863125306,1.2569740000161211]},{"x":823.1099309415323,"y":281.473402391801,"value":[0.5370112240826295,1.2555672688544894]},{"x":829.1198618830646,"y":282.3702071754031,"value":[0.5580875497530311,1.254601837810761]},{"x":835,"y":283.25,"value":[0.578708704787346,1.2536547205334605]},{"x":841.5,"y":285.25,"value":[0.601504516665452,1.2515016743825456]},{"x":846.5,"y":286.6,"value":[0.6190396001467104,1.2500483682306778]},{"x":853.3,"y":289.4,"value":[0.6428881138109399,1.2470341036193968]},{"x":858.75,"y":292,"value":[0.6620022914718882,1.244235143623207]},{"x":865,"y":294.5,"value":[0.6839218202066522,1.2415438359345634]},{"x":871,"y":297.8333333333333,"value":[0.7049653424681015,1.2379554256830383]},{"x":877,"y":301.3936095672041,"value":[0.7260090530944465,1.2341227061622733]},{"x":882,"y":304.6897237661292,"value":[0.7435457518701094,1.2305743631677872]},{"x":886.5,"y":309.3404143508062,"value":[0.7593301786610636,1.2255677874365694]},{"x":891,"y":312.97499999999997,"value":[0.7751137620746773,1.2216550721154855]},{"x":896,"y":317.6666666666667,"value":[0.7926516191729571,1.216604384686464]},{"x":902,"y":324.3333333333333,"value":[0.813697908134678,1.2094275641834138]},{"x":907,"y":332.0333333333333,"value":[0.8312382621799528,1.2011383365023909]},{"x":912.0567357251343,"y":338.5567357251344,"value":[0.8489766000580405,1.1941157432971221]},{"x":914.7588950645168,"y":341.96096681854783,"value":[0.8584553379620505,1.1904510099708725]},{"x":917.5,"y":347.1111111111111,"value":[0.8680720991195741,1.1849067607979924]},{"x":921,"y":354.25,"value":[0.8803517985466751,1.1772215821759762]},{"x":924.5,"y":359.6388888888889,"value":[0.892630045456134,1.1714203189360106]},{"x":927.5,"y":366.1666666666667,"value":[0.9031558413580871,1.1643930155267739]},{"x":930,"y":371.60375694758136,"value":[0.911927335681658,1.1585398623760235]},{"x":932.9,"y":377.65999999999997,"value":[0.922102060945682,1.1520201769795155]},{"x":936,"y":387,"value":[0.9329808702797839,1.1419654514547422]},{"x":939.0673572513437,"y":393.2397237661292,"value":[0.9437426350041358,1.1352482448360233]},{"x":940.9503452923385,"y":398.93333333333334,"value":[0.9503506092733414,1.1291189427542823]},{"x":942.3333333333334,"y":405.75,"value":[0.955206119394497,1.1217806437899136]},{"x":943.5,"y":412.3833333333333,"value":[0.9593028831538208,1.1146397073893786]},{"x":944.6801381169354,"y":418.54993094153224,"value":[0.9634465010998139,1.1080012227670912]},{"x":946,"y":426.525,"value":[0.9680816023635446,1.0994158768972835]},{"x":946.9,"y":434.8,"value":[0.9712445840311443,1.0905076484478724]},{"x":948.125,"y":442.325,"value":[0.97554665078408,1.0824068123050545]},{"x":951,"y":452.28999999999996,"value":[0.9856369505409379,1.0716792598581204]},{"x":954.7,"y":458.65,"value":[0.9986173620011156,1.0648325730982104]}],"autoDetectionData":{"fgColor":[7,7,7],"bgColor":[255,255,255],"mask":[[267239,28],[268201,68],[269140,3],[269159,85],[270107,111],[271067,124],[272027,140],[272992,147],[273929,95],[274068,42],[274897,86],[275039,42],[275866,83],[276010,41],[276835,60],[276904,4],[276981,39],[277803,53],[277956,34],[278772,48],[278930,31],[279741,23],[279781,4],[279903,31],[280710,7],[280723,4],[280878,30],[281679,7],[281850,29],[282647,8],[282826,24],[283616,8],[283797,24],[284585,7],[284770,22],[285554,7],[285743,20],[286526,4],[286714,19],[287496,2],[287685,18],[288656,17],[289627,16],[290597,15],[291568,14],[292538,15],[293509,15],[294479,16],[295450,16],[296421,15],[297392,14],[298362,14],[299330,16],[300298,18],[301267,19],[302237,18],[303208,17],[304180,15],[305150,15],[306119,16],[307089,16],[308059,16],[309029,16],[309998,17],[310968,17],[311937,18],[312907,17],[313877,17],[314847,17],[315816,18],[316786,18],[317756,18],[318726,18],[319696,18],[320667,16],[321637,16],[322608,15],[323579,13],[324550,11],[325520,10],[326489,10],[327459,10],[328429,9],[329398,10],[330367,10],[331337,10],[332306,11],[333276,10],[334245,11],[335215,11],[336185,11],[337154,11],[338124,11],[339093,11],[340063,11],[341033,10],[342003,10],[342972,10],[343942,10],[344912,9],[345882,9],[346852,8],[347821,9],[348791,9],[349760,9],[350730,9],[351699,9],[352669,8],[353638,9],[354608,9],[355577,10],[356546,10],[357516,10],[358485,10],[359454,10],[360424,9],[361393,10],[362362,10],[363331,10],[364301,9],[365270,10],[366239,10],[367209,9],[368178,9],[369147,10],[370116,10],[371085,11],[372056,9],[373025,10],[373996,9],[374965,9],[375934,10],[376904,10],[377873,10],[378843,10],[379813,9],[380782,9],[381751,9],[382720,9],[383689,9],[384659,8],[385628,8],[386597,8],[387566,8],[388536,7],[389505,8],[390474,8],[391443,9],[392413,8],[393382,8],[394352,7],[395321,7],[396290,7],[397259,7],[398228,8],[399197,8],[400167,7],[401136,7],[402105,7],[403074,8],[404043,8],[405012,8],[405982,7],[406951,7],[407920,8],[408889,8],[409859,7],[410828,7],[411797,7],[412766,7],[413735,7],[414704,7],[415673,7],[416642,7],[417611,7],[418580,8],[419549,8],[420519,7],[421488,7],[422457,8],[422466,3],[423426,8],[423435,7],[424396,15],[425365,15],[426334,14],[427304,13],[428273,13],[429242,13],[430212,12],[431181,12],[432150,12],[433120,11],[434089,11],[435058,11],[436027,11],[436997,10],[437966,10],[438935,10],[439905,9],[440874,9],[441844,8],[442813,8],[443782,8],[444754,5],[445724,4],[446694,3],[447664,2],[448634,1]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":5,"yStep":5},"name":17,"imageWidth":969,"imageHeight":583}},{"name":"V2-Pres-6-7-6-Upper","axesName":"Vane-2","metadataKeys":[],"data":[],"autoDetectionData":null},{"name":"V2-Pres-6-7-6-Lower","axesName":"Vane-2","metadataKeys":[],"data":[],"autoDetectionData":null},{"name":"V2-Suct-1-1-1-Upper","axesName":"Vane-2","metadataKeys":[],"data":[{"x":678.5,"y":258.2,"value":[0.029874872147407583,1.2806216235736716]},{"x":682.3688260060491,"y":260.7623479879019,"value":[0.04344416930573791,1.277863196837343]},{"x":686,"y":264.25,"value":[0.056180838159872515,1.2741086589671535]},{"x":693.5,"y":270.9,"value":[0.08248730217838629,1.2669497805153611]},{"x":699.4,"y":278.16666666666663,"value":[0.1031834098868023,1.2591270461670363]},{"x":696.5637291572559,"y":274.74110493548324,"value":[0.09323435305145189,1.2628147424170595]},{"x":705,"y":283.27777777777777,"value":[0.12282569068431748,1.2536248171146978]},{"x":711,"y":288,"value":[0.14387036573754708,1.2485412359250372]},{"x":715.5,"y":292,"value":[0.15965425244875542,1.244235143623207]},{"x":721.5,"y":299.5,"value":[0.1807012330855442,1.2361612205572756]},{"x":727,"y":306.5,"value":[0.19999440242052646,1.2286255590290729]},{"x":733.5,"y":315.4,"value":[0.22279594136819325,1.219044503657501]},{"x":739.6666666666666,"y":322.94444444444446,"value":[0.24442742432657338,1.2109227351215492]},{"x":743.0886878891137,"y":330.5301381169354,"value":[0.25643403920657404,1.2027565608397606]},{"x":746.4017522073739,"y":335.42857142857144,"value":[0.26805633436876786,1.1974832843461947]},{"x":750.5390331814522,"y":342,"value":[0.28257037499798,1.1904089898503307]},{"x":754.4235260711409,"y":348.9149762989627,"value":[0.2961982253931996,1.1829648582982557]},{"x":756.8333333333334,"y":352.5,"value":[0.30465189525790315,1.1791054975580268]},{"x":760.3794475322584,"y":360.3426381169354,"value":[0.3170938917352055,1.170662716652683]},{"x":764,"y":367.75,"value":[0.32979656649860667,1.1626885206572997]},{"x":767.4291022399199,"y":373.45388580107493,"value":[0.341826451118731,1.1565481559726678]},{"x":770,"y":377.25,"value":[0.3508452071555572,1.152461551440453]},{"x":774.5,"y":386.75,"value":[0.366633658922213,1.1422345822236064]},{"x":779,"y":393.4166666666667,"value":[0.3824197589936391,1.1350577617205564]},{"x":783,"y":399.9166666666667,"value":[0.3964523244332865,1.1280603617300824]},{"x":787.7857142857143,"y":406.35714285714283,"value":[0.4132401775053456,1.1211270404941]},{"x":792.5,"y":410.90000000000003,"value":[0.4297759703492119,1.1162365499513072]},{"x":797,"y":417.8333333333333,"value":[0.4455622917566595,1.108772656628135]},{"x":804,"y":426.125,"value":[0.47011672207829136,1.0998464861274664]},{"x":810.5,"y":433.6666666666667,"value":[0.49291713359559797,1.091727707933391]},{"x":815.5496547076615,"y":439.0348587952507,"value":[0.510629680977893,1.0859487252334807]},{"x":821,"y":443.0833333333333,"value":[0.529746271755926,1.0815904489728325]},{"x":826,"y":448.1666666666667,"value":[0.5472844539414878,1.0761181233392567]},{"x":832,"y":453.8333333333333,"value":[0.5683299128931267,1.0700178259116642]},{"x":838.7606215262093,"y":460.65805246774164,"value":[0.5920436749745788,1.062670858279957]},{"x":843.2304834092739,"y":465.08868788911366,"value":[0.6077222309922772,1.0579011770099105]},{"x":848,"y":468.4166666666667,"value":[0.6244506987032881,1.054318531061242]},{"x":853.5,"y":472.8,"value":[0.6437416961785578,1.0495997715804863]},{"x":860.3,"y":478.77944753225836,"value":[0.6675928488162923,1.0431627583335228]},{"x":866,"y":482.9722222222222,"value":[0.6875850466446729,1.0386491396295825]},{"x":872,"y":487.3333333333333,"value":[0.7086294219720397,1.0339543028838372]},{"x":879,"y":489.0602762338708,"value":[0.733178403506765,1.0320952090014108]},{"x":885,"y":488.6436095672041,"value":[0.7542188132304091,1.0325437602828516]},{"x":891,"y":484.7083333333333,"value":[0.7752563024726404,1.036780175956913]},{"x":897,"y":482.25,"value":[0.7962950175923691,1.0394266285174127]},{"x":901.5,"y":480.5,"value":[0.8120741317456108,1.0413105438994634]},{"x":910,"y":479.06381674260723,"value":[0.8418806767440312,1.0428566283166325]},{"x":917.5,"y":478.6356215262093,"value":[0.8681812657891577,1.0433175903478853]},{"x":922.5,"y":478.4086786256718,"value":[0.885715040391911,1.0435618996171252]},{"x":930,"y":477.1122912806899,"value":[0.9120149088288185,1.0449574905087293]},{"x":936,"y":475.1666666666667,"value":[0.9330540495019526,1.0470520003019037]},{"x":941,"y":470.125,"value":[0.950583827835441,1.0524794708073353]},{"x":945,"y":464,"value":[0.9646059143978118,1.0590731746445126]},{"x":949.6111111111111,"y":456.3333333333333,"value":[0.9807697612795754,1.0673265182230203]},{"x":952.4166666666666,"y":445.5833333333333,"value":[0.99059934011416,1.0788991412841886]},{"x":951.5,"y":451,"value":[0.9873892761246981,1.0730679746254603]},{"x":954.3,"y":435.8,"value":[0.9971956792333452,1.089431125372415]},{"x":954.5,"y":428,"value":[0.9978905636734172,1.0978280053609835]},{"x":955,"y":421.5,"value":[0.9996385649046537,1.1048254053514575]},{"x":672.337638411428,"y":252.62130364118073,"value":[0.008260117795733102,1.2866272189349113]}],"autoDetectionData":{"fgColor":[7,7,7],"bgColor":[255,255,255],"mask":[[246802,4],[247771,5],[248740,6],[249707,9],[250675,11],[251642,15],[252611,17],[253580,18],[254549,20],[255518,22],[256487,7],[256496,14],[257456,5],[257467,12],[258438,13],[259408,13],[260378,13],[261348,13],[262319,11],[263289,11],[264260,9],[265230,9],[266200,8],[267170,8],[268139,9],[269109,8],[270078,9],[271048,9],[272017,10],[272987,10],[273957,11],[274926,12],[275897,11],[276867,12],[277836,13],[278806,14],[279777,13],[280748,12],[281718,12],[282688,12],[283658,12],[284629,10],[285600,9],[286570,9],[287539,10],[288509,10],[289479,10],[290449,9],[291419,9],[292389,8],[293359,8],[294328,9],[295298,8],[296267,9],[297237,8],[298206,9],[299176,9],[300145,12],[301114,13],[302074,23],[303045,22],[304016,21],[304988,19],[305959,18],[306930,13],[307902,11],[308873,10],[309843,10],[310813,10],[311783,9],[312753,8],[313723,8],[314692,8],[315661,8],[316631,8],[317600,9],[318570,9],[319539,9],[320509,9],[321479,8],[322448,9],[323418,9],[324388,8],[325357,9],[326327,8],[327296,9],[328266,9],[329235,10],[330205,9],[331175,9],[332145,8],[333115,8],[334084,8],[335053,8],[336023,8],[336993,8],[337962,9],[338931,10],[339901,10],[340871,10],[341840,10],[342810,10],[343780,9],[344751,7],[345720,8],[346690,7],[347659,8],[348628,8],[349597,9],[350567,9],[351536,9],[352506,9],[353476,8],[354445,9],[355415,8],[356385,8],[357354,8],[358324,7],[359293,8],[360262,8],[361232,8],[362201,9],[363171,9],[364140,11],[365110,10],[366080,10],[367050,10],[368019,10],[368990,9],[369960,8],[370929,8],[371898,9],[372868,8],[373837,8],[374807,8],[375776,8],[376746,8],[377715,8],[378685,8],[379654,9],[380624,9],[381593,9],[382563,9],[383533,8],[384502,9],[385472,8],[386441,9],[387411,8],[388381,8],[389350,9],[390319,10],[391289,10],[392259,9],[393229,9],[394199,9],[395168,10],[396138,10],[397108,10],[398078,10],[399047,11],[400018,10],[400987,11],[401957,11],[402927,11],[403896,12],[404865,12],[405834,13],[405997,2],[406803,14],[406965,8],[407772,16],[407934,8],[408742,16],[408902,8],[409712,17],[409871,8],[410682,17],[410840,7],[411652,17],[411808,8],[412622,17],[412777,7],[413592,17],[413746,7],[414561,17],[414715,7],[415531,17],[415684,7],[416501,17],[416653,7],[417471,16],[417622,7],[418440,16],[418591,7],[419410,15],[419560,7],[420380,14],[420529,7],[421350,13],[421498,7],[422320,12],[422466,8],[423289,13],[423435,8],[424260,13],[424404,7],[425230,13],[425373,7],[426200,13],[426341,8],[427171,12],[427310,8],[428141,12],[428279,7],[429111,12],[429247,8],[430082,11],[430216,8],[431052,11],[431185,7],[432023,10],[432154,7],[432993,10],[433122,8],[433963,11],[434091,7],[434933,11],[435060,7],[435903,11],[436029,7],[436873,11],[436997,8],[437843,11],[437966,7],[438813,11],[438934,8],[439784,11],[439902,9],[440753,11],[440871,9],[441724,10],[441839,9],[442694,10],[442807,10],[443664,11],[443775,10],[444634,10],[444743,10],[445604,10],[445711,10],[446574,10],[446679,10],[447544,9],[447648,9],[448514,9],[448616,9],[449484,9],[449584,9],[450454,9],[450553,8],[451423,10],[451521,9],[452393,10],[452489,10],[453363,9],[453458,9],[454332,10],[454426,9],[455303,9],[455394,9],[456272,11],[456362,10],[457242,11],[457330,10],[458212,14],[458296,12],[459182,15],[459262,15],[460152,15],[460225,20],[461122,16],[461188,25],[462092,16],[462151,30],[463062,17],[463111,37],[464033,16],[464079,36],[465004,16],[465046,35],[465974,16],[466012,34],[466944,17],[466977,32],[467914,17],[467944,27],[468885,17],[468912,20],[469855,18],[469880,18],[470826,20],[470848,17],[471796,35],[472767,30],[473737,26],[474708,23],[475679,19],[476651,15],[477626,7]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":5,"yStep":5},"name":20,"imageWidth":969,"imageHeight":583}},{"name":"V2-Suct-1-1-1-Lower","axesName":"Vane-2","metadataKeys":[],"data":[{"x":672.0555555555555,"y":262.94444444444446,"value":[0.0072794800369355706,1.2755141196490007]},{"x":677,"y":264.6458333333333,"value":[0.02462003336376206,1.273682535249785]},{"x":680.1489641229845,"y":268.78853587701553,"value":[0.03566623591241003,1.2692228203667544]},{"x":683.7727272727273,"y":272.84848484848493,"value":[0.048377391485210364,1.2648521916137876]},{"x":687.1595856491938,"y":277.51298186536695,"value":[0.06025827293468522,1.2598307529397113]},{"x":691.5,"y":281.4166666666667,"value":[0.07548244593068176,1.2556283461717994]},{"x":696.0932024351956,"y":287.1567975648043,"value":[0.09159461857752182,1.2494489628038075]},{"x":699.6708977600802,"y":293.3092403568553,"value":[0.10414596063427517,1.242825716167732]},{"x":704.2198618830646,"y":298.9849309415323,"value":[0.12010294520939313,1.2367157042841703]},{"x":711,"y":305.9166666666667,"value":[0.14388523675150378,1.2292535308230899]},{"x":716.5,"y":313.04,"value":[0.1631785084543962,1.2215850981155807]},{"x":721,"y":319.65000000000003,"value":[0.17896456149191753,1.2144692805868065]},{"x":724.3829880409949,"y":324.6063904327959,"value":[0.190832112752104,1.209133611914925]},{"x":728,"y":330.3333333333333,"value":[0.20352097692099402,1.2029684257306688]},{"x":733,"y":338.42340239180106,"value":[0.22106165472751949,1.1942592797071832]},{"x":736.5092403568552,"y":342.9708977600801,"value":[0.23337160728685546,1.1893637960076946]},{"x":740.3333333333334,"y":347.9964594912636,"value":[0.24678607948063913,1.1839536628369394]},{"x":743.7198618830646,"y":352.26498147311634,"value":[0.258665475632891,1.179358500425377]},{"x":747,"y":357.25,"value":[0.27017237730274735,1.1739920129496035]},{"x":749.4397237661292,"y":363.7602762338708,"value":[0.27873338613097376,1.166983550356239]},{"x":753.4397237661292,"y":370.4202071754031,"value":[0.2927660843149149,1.1598139810167258]},{"x":757.8333333333334,"y":378.4722222222222,"value":[0.308180245057712,1.1511458010148938]},{"x":760.5,"y":383.6666666666667,"value":[0.3175360034150465,1.1455538617062673]},{"x":763.2198618830646,"y":390.3067357251344,"value":[0.32707950624626037,1.138405674142195]},{"x":767.046114198925,"y":398.2245825613798,"value":[0.34050395142119205,1.1298819293150386]},{"x":769.8865285497312,"y":404.52777777777777,"value":[0.3504699271447289,1.1230963942154728]},{"x":773.5,"y":410.8333333333333,"value":[0.36314685573814165,1.1163083181563378]},{"x":777,"y":418.5,"value":[0.37542699322611917,1.10805497457783]},{"x":781.2198618830646,"y":425.6551381169354,"value":[0.39023111246013853,1.1003523032868634]},{"x":784.6897237661292,"y":430.6852762338708,"value":[0.40240337347758803,1.0949372435312439]},{"x":788.0099309415323,"y":436.5900690584677,"value":[0.414051552446848,1.0885805977997693]},{"x":792.0070810174728,"y":441.9347145026874,"value":[0.4280731648379832,1.0828269636489278]},{"x":795.5,"y":446.25889506451676,"value":[0.4403256963691682,1.0781718834916738]},{"x":798.8794475322584,"y":451.4804834092739,"value":[0.4521810519164813,1.0725507231480025]},{"x":803.5,"y":457.05686457862794,"value":[0.4683889995409607,1.0665476201416462]},{"x":807.5,"y":461.1666666666667,"value":[0.48241958109224514,1.062123323358309]},{"x":813,"y":466.7003452923385,"value":[0.5017115333657043,1.056166190625607]},{"x":823,"y":470.6666666666667,"value":[0.5367827513877281,1.0518963541414625]},{"x":832,"y":475.5833333333333,"value":[0.5683479656123951,1.046603449020463]},{"x":839.5,"y":482,"value":[0.5946542359618898,1.039695759286277]},{"x":847,"y":489,"value":[0.6209609904839319,1.0321600977580745]},{"x":855,"y":494.8333333333333,"value":[0.6490201729576439,1.0258803798179055]},{"x":863,"y":500.4166666666667,"value":[0.6770791479288358,1.0198697926466012]},{"x":869.7198618830646,"y":503.4964594912636,"value":[0.7006468660690017,1.016554324603294]},{"x":875.1099309415323,"y":504.723402391801,"value":[0.719549738696827,1.0152334922585966]},{"x":881.1043547727534,"y":503.06810967569066,"value":[0.740569565880989,1.0170154530641262]},{"x":885.6801381169354,"y":499.74013811693544,"value":[0.7566131267720193,1.0205980912415926]},{"x":892,"y":495.5,"value":[0.7787720522582977,1.0251626977676005]},{"x":899,"y":490.5833333333333,"value":[0.803315519530106,1.0304556028886]},{"x":905.7397237661291,"y":489.1397237661292,"value":[0.8269491347051097,1.0320096818996465]},{"x":911.1099309415323,"y":489.1099309415323,"value":[0.845781312725189,1.0320417545628082]},{"x":917,"y":489.1779220703411,"value":[0.8664366197081246,1.031968560543719]},{"x":922.1099309415323,"y":488.92174035685525,"value":[0.8843558750539335,1.0322443460697968]},{"x":929.0714285714286,"y":487.83333333333337,"value":[0.9087674999935262,1.0334160413461082]},{"x":935.999309415323,"y":484.81930941532295,"value":[0.9330596395555144,1.0366607076438275]},{"x":939.5,"y":481.95,"value":[0.9453334538143578,1.03974958544005]},{"x":943.8865285497312,"y":475.6932642748656,"value":[0.9607109064901342,1.0464851058251967]},{"x":948.9285714285714,"y":465.25278808438946,"value":[0.9783836394134187,1.0577245193630092]},{"x":951.5390331814522,"y":459.2163213743282,"value":[0.9875329770258885,1.0642229150706213]},{"x":953.3571428571429,"y":453.7142857142857,"value":[0.9939041438257599,1.0701459834206473]},{"x":955.5197437985827,"y":448.29837956864014,"value":[1.001483441533261,1.075976331360947]}],"autoDetectionData":{"fgColor":[7,7,7],"bgColor":[255,255,255],"mask":[[250672,3],[251641,5],[252610,7],[253579,8],[254547,10],[255515,12],[256485,12],[257455,12],[258426,12],[259396,12],[260366,12],[261336,11],[262306,11],[263276,11],[264247,9],[265217,9],[266187,8],[267157,8],[268126,9],[269095,10],[270065,9],[271035,9],[272005,8],[272974,9],[273944,8],[273953,2],[274913,12],[275883,12],[276852,13],[277822,12],[278791,13],[279760,14],[280730,15],[281699,15],[282669,16],[283638,16],[284608,16],[285578,16],[286548,16],[287518,16],[288488,16],[289457,16],[290427,16],[291397,15],[292367,15],[293337,14],[294307,14],[295282,9],[296251,10],[297221,11],[298191,10],[299161,10],[300130,11],[301101,9],[302071,8],[303041,8],[304010,8],[304979,9],[305949,9],[306918,10],[307888,10],[308858,9],[309827,10],[310798,8],[311767,9],[312737,8],[313707,8],[314676,9],[315645,10],[316615,10],[317585,10],[318554,11],[319524,10],[320494,10],[321463,11],[322433,10],[323402,11],[324372,11],[325342,11],[326311,12],[327280,12],[328250,12],[329220,12],[330189,12],[331159,11],[332129,11],[333098,11],[334068,11],[335037,11],[336007,11],[336976,12],[337946,11],[338915,12],[339885,12],[340854,12],[341823,13],[342793,12],[343762,13],[344732,13],[345701,13],[346671,12],[347640,13],[348610,13],[349579,13],[350548,3],[350553,10],[351522,10],[352492,9],[353462,9],[354431,9],[355400,9],[356370,9],[357339,9],[358309,8],[359278,9],[360247,10],[361216,10],[362186,10],[363156,11],[364126,11],[365096,11],[366065,12],[367035,11],[368005,11],[368974,11],[369944,11],[370913,11],[371883,11],[372852,12],[373821,12],[374791,11],[375760,11],[376730,10],[377699,11],[378668,11],[379638,10],[380607,11],[381577,10],[382546,10],[383516,9],[384485,10],[385455,10],[386424,10],[387394,9],[388363,10],[389332,10],[390302,10],[391271,10],[392240,11],[393210,10],[394179,10],[395149,10],[396118,10],[397088,10],[398057,10],[399027,10],[399997,9],[400966,9],[401936,9],[402905,9],[403875,9],[404844,9],[405814,9],[406784,8],[407753,9],[408723,9],[409693,8],[410662,10],[411632,9],[412602,9],[413571,10],[414541,9],[415511,9],[416481,8],[417450,9],[418420,9],[419390,9],[420359,10],[421329,9],[422299,8],[423268,9],[424238,8],[425208,8],[426177,8],[427146,9],[428116,9],[429085,9],[430055,9],[431024,10],[431994,9],[432964,9],[433934,9],[434903,9],[435873,9],[436032,1],[436842,10],[437000,4],[437812,10],[437969,7],[438781,11],[438938,7],[439752,9],[439907,7],[440721,10],[440875,8],[441691,9],[441844,7],[442661,9],[442812,8],[443631,9],[443781,8],[444601,9],[444749,8],[445570,10],[445718,8],[446540,12],[446687,8],[447510,12],[447656,7],[448479,13],[448625,7],[449449,13],[449594,7],[450419,13],[450562,8],[451390,14],[451531,7],[452360,16],[452499,8],[453332,16],[453468,8],[454302,19],[454436,9],[455271,21],[455404,10],[456241,22],[456373,9],[457213,20],[457341,9],[458186,17],[458309,10],[459158,15],[459277,11],[460129,15],[460246,10],[461102,13],[461214,11],[462072,13],[462182,11],[463042,13],[463148,13],[464012,13],[464115,15],[464982,13],[465082,16],[465952,13],[466049,18],[466922,13],[467016,20],[467892,14],[467985,19],[468862,15],[468954,19],[469833,15],[469911,29],[470803,15],[470877,31],[471773,15],[471838,38],[472744,15],[472807,37],[473714,15],[473769,42],[474684,16],[474733,44],[475653,17],[475700,47],[476624,14],[476669,48],[477594,14],[477637,46],[478565,14],[478605,43],[479535,16],[479572,42],[480506,16],[480539,15],[480560,22],[481476,17],[481505,16],[481538,5],[482447,17],[482474,13],[483418,16],[483442,13],[484388,18],[484411,12],[485360,18],[485379,12],[486331,27],[487303,21],[488274,19],[489244,17],[490215,15],[491187,11],[492159,7]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":5,"yStep":5},"name":21,"imageWidth":969,"imageHeight":583}},{"name":"V2-Suct-6-7-6-Upper","axesName":"Vane-2","metadataKeys":[],"data":[],"autoDetectionData":null},{"name":"V2-Suct-6-7-6-Lower","axesName":"Vane-2","metadataKeys":[],"data":[],"autoDetectionData":null}],"measurementColl":[]}

==> data/Turbine_Results/cp_plots/Yao2002_V1-Pres-1-1-1-Lower.csv <==
0.011390975989428953064, 1.4997053912478439663
0.032521644423333551099, 1.4994006034626659041
0.058925632189768595293, 1.4949767056346763283
0.088856251716866063717, 1.4926012300516877662
0.11878833783526943080, 1.4908600552085249369
0.15752644767530171732, 1.4896746043661328596
0.19450536775118149047, 1.4892494876485389277
0.21563643282836419957, 1.4891162480811441782
0.23500634617509552626, 1.4888947922142494740
0.26670288294175703570, 1.4886686156219899324
0.28942082839693294982, 1.4888862669960456486
0.30720520765491066140, 1.4888961902838444562
0.33774084134864601481, 1.4889263996715320637
0.36338038679828144062, 1.4887791765081128670
0.38292403555640297519, 1.4880632514873504135
0.40992428050021667563, 1.4876506138354010922
0.43220310958528862511, 1.4871612308666919411
0.45465703876862773036, 1.4864442789297598324
0.48329145178219101719, 1.4852060632583479194
0.49956462390667166762, 1.4848922036714737871
0.51850795014153394646, 1.4841434612592927511
0.53886256554667633090, 1.4830937152147873892
0.55763086860144595036, 1.4819387501746681401
0.58150657682551465388, 1.4805418340743337069
0.60126180693768749297, 1.4795208909207715475
0.62238968320318865945, 1.4780084903011028175
0.64527863006699115456, 1.4765492163260443004
0.66534857153584148204, 1.4744459604273107978
0.68753036444241666381, 1.4717865627997532840
0.70971149456044324566, 1.4688405091248633028
0.72872250704981955671, 1.4657164138760665484
0.75090040607367103398, 1.4613729119704308435
0.77202099166513593609, 1.4567072948301045265
0.79314040356854587088, 1.4515340576059605482
0.81425729549466097090, 1.4452709302018544868
0.83361326871151697482, 1.4390203681639850419
0.85271768704422723495, 1.4327737340359301133
0.87144372708753992107, 1.4260806126979004294
0.88111681527434981831, 1.4208367643291490712
0.89896186435138458748, 1.4139200036362731261
0.91152634686995548385, 1.4079879277699018925
0.92157632798968314169, 1.4025481499336212021
0.92901054578066544209, 1.3971841584499056221
0.93828201692152690683, 1.3924644953090765664
0.94478080362697269834, 1.3852330890676320951
0.95379820752979393994, 1.3756627538180197234
0.96023413288381975761, 1.3666308099914104002
0.96373975959908309008, 1.3595945501012636214
0.96794675467986657225, 1.3512561454504425917
0.97426573927932302865, 1.3424213190806586482
0.97922038096932495499, 1.3355652786254261777
0.98371604495209230556, 1.3291996641269274715
0.99215063980228124230, 1.3373699319337226665
0.99716187325645111450, 1.3440704716188618395
1.0006983679675627297, 1.3503846199331264177


==> data/Turbine_Results/cp_plots/Yao2002_V1-Pres-1-1-1-Upper.csv <==
0.0086620190175131783761, 1.5077533384553651885
0.029010552994436999974, 1.5040733747063790293
0.050136060992369391176, 1.5015366983632154607
0.071262794119265782111, 1.4995298902970006782
0.090630321598863416988, 1.4982765468948118226
0.11739474206296313108, 1.4974178093826668867
0.13817159774311738030, 1.4964109870245825284
0.15930065771329826596, 1.4954105386789042775
0.18007995914264451898, 1.4954615028463855708
0.20038942290666156287, 1.4954036519911999559
0.22697191180806741695, 1.4956472181693980517
0.24629241003126922660, 1.4958140044366525778
0.27235560901057853656, 1.4963209376009425355
0.29484693944047757341, 1.4967864296266373270
0.31729567189063057064, 1.4967184947284548624
0.33833350143478824190, 1.4967748909477827102
0.36063883035691834955, 1.4967708262396659524
0.37942144522582943456, 1.4964127477557853663
0.40196143306050813315, 1.4963506751088120339
0.42167151618123521750, 1.4963236381308968603
0.44809788365994140946, 1.4961859928002176900
0.46958003385420876707, 1.4955750849478366415
0.48930133717200863241, 1.4950078101439276956
0.50993773303869682767, 1.4937601461259299995
0.53300348156913679443, 1.4931325583914301092
0.55198488676411716636, 1.4923303152323881271
0.57945341252976190205, 1.4913531577901155689
0.59776352612883953963, 1.4897342553355201744
0.62065313578119085669, 1.4885616374077941249
0.64354150270501331299, 1.4868515393913195322
0.66114690637963713371, 1.4850895574587636982
0.68755397628446579539, 1.4819986844859727171
0.70867829006151739080, 1.4789455076118918075
0.72628122899122571354, 1.4761175235033183739
0.74859932258616712630, 1.4708482336663917245
0.76299220479505369674, 1.4677993820627306398
0.77925709599882342360, 1.4642477560866744568
0.79727958578232671627, 1.4592476087247447936
0.81076098233931692683, 1.4563353047571212517
0.82450798887998777431, 1.4510041726569500309
0.83968707742975845498, 1.4462149407606927909
0.85376065853761384794, 1.4401595129422579689
0.87156591341046918409, 1.4330192204848364312
0.88302936797226561083, 1.4269497836561824133
0.89406005148515688141, 1.4214795642974409340
0.90907637172075173027, 1.4140073941661761570
0.92334357080634466008, 1.4052707610190153797
0.93111088504856165393, 1.3994754847940042985
0.93987078320929673403, 1.3941569983607959848
0.94618925690924671201, 1.3851012079545264033
0.95379779328695102336, 1.3754835937884370978
0.96023413288381975761, 1.3666308099914104002
0.96373975959908309008, 1.3595945501012636214
0.96794675467986657225, 1.3512561454504425917
0.97426573927932302865, 1.3424213190806586482
0.98193126399262897763, 1.3358792678228423867
0.99173751368333862288, 1.3423207930108054242
0.99932128641835693550, 1.3489577686821694336


==> data/Turbine_Results/cp_plots/Yao2002_V1-Suct-1-1-1-Lower.csv <==
0.0043068020104457538366, 1.4822397738205790318
0.010990858827408078735, 1.4789767000979670009
0.019857656769530329655, 1.4809254703557797050
0.030709514423850059472, 1.4772642858067823735
0.050067173265793407655, 1.4717427566191094712
0.068652011031358817217, 1.4668740885783688732
0.084486472357449826642, 1.4607894480260388281
0.10078510428638659535, 1.4548432241415818478
0.11870471158718315374, 1.4492987298513242411
0.13981464572646185029, 1.4454193327003468372
0.15917425633876303159, 1.4407419441924198544
0.18028758681395445906, 1.4329384892637948568
0.20140064699377219215, 1.4250181315860477316
0.21938307860619188361, 1.4188717444099754328
0.23384464212067157529, 1.4131697191163230531
0.24929295733742584673, 1.4075258746159815537
0.26294357545497626383, 1.4021668610106901021
0.27564704870994183317, 1.3966487933340892003
0.29112958122900867153, 1.3906769251679411692
0.30696245254915011103, 1.3839046070424243506
0.32142401606362980271, 1.3782025817487721930
0.33334817703520625010, 1.3715818404505399908
0.34842777235149269277, 1.3654218965666740093
0.35914528229534048442, 1.3585512276877114157
0.37380427224708479006, 1.3518151558109541277
0.38963942984443566964, 1.3460316525785287478
0.40321491760784422542, 1.3409933377962410805
0.41856499038996763939, 1.3356800979088356840
0.42952164376629020648, 1.3321211941910233723
0.44066586324098866445, 1.3282767900861627286
0.45724483477918032026, 1.3233699342391478382
0.47410126718956868697, 1.3185007625528757380
0.49529871926470081522, 1.3139135188757884443
0.51366716273484380739, 1.3101806387156251787
0.53218784848021294387, 1.3078202357719723725
0.55331361210721496935, 1.3053941190014310969
0.57620001137753318332, 1.3028330108444383661
0.59556410375411150682, 1.3000939853863917595
0.60787187998289604618, 1.2919378544905233408
0.61668634631694840831, 1.2961450083643968334
0.63957026013020878974, 1.2925089400299072384
0.65756146660753567179, 1.2901576819261175721
0.68005715032667546360, 1.2860610862246093511
0.70413997574008257985, 1.2824284007533943708
0.72318932041132755195, 1.2812819233784211725
0.74696675603686557565, 1.2832890852936575943
0.76810764832741829089, 1.2874061155087883623
0.79002272955394015064, 1.2914618838501237263
0.80862566801532453908, 1.2944217667511241920
0.83314485356285228335, 1.2958869317673351595
0.85398958470974051238, 1.2960860594664178613
0.88082734323389444420, 1.2956401068322027648
0.90294625067352152215, 1.2960367585816401359
0.92052417070171399516, 1.2985670187469453563
0.94247603929727863381, 1.3023544050197466415
0.96009925541415008787, 1.3082963043592510388
0.97067777489497286680, 1.3138465370907310703
0.97773398748205586628, 1.3192188525211572259
0.98596651166221471740, 1.3256059938763764539
0.99443598175570935283, 1.3318723428697958333
0.99788966342738461002, 1.3361748142124887373
1.0006759988540425699, 1.3407099783356553058


==> data/Turbine_Results/cp_plots/Yao2002_V1-Suct-1-1-1-Upper.csv <==
0.00090870450957725168450, 1.4905040465955015083
0.0097918776853455624654, 1.4855765165007510653
0.022143492765826611191, 1.4886955005554103337
0.032270001655451074907, 1.4823790601134285705
0.049307059786702800430, 1.4778916535928201537
0.065919625501838108317, 1.4734391846217660405
0.081001608158266957815, 1.4683117653494379695
0.093470420665442810471, 1.4637144333127423135
0.10990683026786973731, 1.4576575679118686235
0.13454889426738869673, 1.4528115480134307091
0.15215027978643597129, 1.4493117137939215411
0.16109281668700703438, 1.4462513904943576915
0.17385183216537825057, 1.4420442631973235947
0.18430358918791561740, 1.4379711967257875482
0.19684265014404855876, 1.4338702525945257182
0.21302894068723965404, 1.4276297670138111684
0.22309223963887514497, 1.4242290422238434999
0.23565923946965905422, 1.4201942462527374911
0.24515299529496259456, 1.4156539667722698450
0.25771995042875495141, 1.4115998393523385701
0.27237942332436970716, 1.4050726406995273088
0.28280356503695869286, 1.4005474116697209652
0.29387750980006277501, 1.3962271676476503135
0.30560580271497483906, 1.3913144725421613401
0.31538847403433389882, 1.3867498097578441207
0.32779898236579085857, 1.3813652017735240651
0.34070851978928717863, 1.3742078454902282303
0.35215229592329377883, 1.3689297617775353366
0.36657495835348463675, 1.3633904790718904820
0.37910490295353571621, 1.3595082149887420808
0.39845966105805252777, 1.3527321168640962235
0.41957448176995282285, 1.3455731893120761455
0.44069120109488346682, 1.3392354118956439901
0.46004766449910394766, 1.3331968558927806967
0.47940647527943436312, 1.3281735400575533923
0.50052775990569686737, 1.3238102554671482558
0.52200291700763812308, 1.3201748351837334639
0.54277581183964618283, 1.3174549460024265191
0.56390164157386124533, 1.3150574206015159806
0.58502666267632319475, 1.3123101619674051310
0.60509388377118811242, 1.3090303443200317357
0.62727348119069581411, 1.3054213985356855066
0.64804559690287510954, 1.3023645400285575047
0.66776281939072235083, 1.3000323062701191201
0.69064586726479926249, 1.2960217192386989105
0.71177195849460561661, 1.2937372906810105100
0.73290155454679761782, 1.2929686978052441493
0.74821107407895737218, 1.2952455658901498303
0.76200092366433791469, 1.2983332351282144135
0.77948036832405231955, 1.3015500946481401989
0.79808005529937942057, 1.3031037098292905796
0.82097454507570444271, 1.3040417455202555352
0.84210611690229053572, 1.3041276750697732290
0.86440025016933352831, 1.3046744625963275777
0.88824610029893236174, 1.3054909275538322255
0.90843017700125305858, 1.3073701393830232664
0.93192979727549585256, 1.3107641733231527592
0.95504957190240080678, 1.3173239531301221827
0.97443868143411704885, 1.3254048472691972727
0.98579242545801659681, 1.3313417182008389084
0.99200159221265638010, 1.3376225261390262133
0.99659444253772999645, 1.3417407086925219328
1.0004892788778501078, 1.3463745693324487007


==> data/Turbine_Results/cp_plots/Yao2002_V2-Pres-1-1-1-Lower.csv <==
0.0053574533586511208227, 1.2415438359345634112
0.0057388727029104025235, 1.2468429464304688903
0.022883392895513665621, 1.2519502256639860605
0.052691475778050556045, 1.2515016743825455592
0.080744963460371188546, 1.2526081008767655511
0.096525345684570496019, 1.2528473282268672850
0.12282580596349568225, 1.2534753000208842533
0.14386626202552532661, 1.2538637504167662318
0.16139965989848814587, 1.2545966782244857285
0.18945334355541154636, 1.2554489256592229474
0.20873990739349723711, 1.2564805936065366332
0.22978080820643942417, 1.2562922020683313651
0.25121887650812979587, 1.2570809088933265762
0.26835375604709277297, 1.2585887846293073444
0.30166745567554409391, 1.2596653077047650360
0.32270784626156379105, 1.2601386804858301094
0.34374852383926146615, 1.2602398250601791752
0.36478937652154508342, 1.2601138589862057593
0.38583033958524382001, 1.2598447282173412809
0.40722202340879976035, 1.2595217712947039956
0.42398286189177492034, 1.2591232347276826165
0.44898841154752577864, 1.2585742823022334491
0.47087109749094135935, 1.2584990743730193330
0.49068529182096431995, 1.2574404933488194658
0.51207708631253057163, 1.2569740000161211402
0.53701122408262946806, 1.2555672688544894378
0.55808754975303109802, 1.2546018378107610669
0.57870870478734603992, 1.2536547205334604982
0.60150451666545201590, 1.2515016743825455592
0.61903960014671044476, 1.2500483682306777755
0.64288811381093990960, 1.2470341036193968165
0.66200229147188816015, 1.2442351436232070849
0.68392182020665215347, 1.2415438359345634112
0.70496534246810149682, 1.2379554256830382908
0.72600905309444652147, 1.2341227061622732641
0.74354575187010940596, 1.2305743631677872330
0.75933017866106355953, 1.2255677874365693558
0.77511376207467730381, 1.2216550721154855186
0.79265161917295712257, 1.2166043846864640354
0.81369790813467801627, 1.2094275641834137947
0.83123826217995278043, 1.2011383365023908798
0.84897660005804054251, 1.1941157432971221120
0.85845533796205053534, 1.1904510099708724979
0.86807209911957405879, 1.1849067607979923977
0.88035179854667511279, 1.1772215821759761667
0.89263004545613400254, 1.1714203189360106183
0.90315584135808713029, 1.1643930155267738780
0.91192733568165795788, 1.1585398623760234660
0.92210206094568203383, 1.1520201769795155311
0.93298087027978393593, 1.1419654514547421531
0.94374263500413579919, 1.1352482448360232681
0.95035060927334136238, 1.1291189427542822621
0.95520611939449695527, 1.1217806437899136007
0.95930288315382084008, 1.1146397073893785645
0.96344650109981389008, 1.1080012227670912317
0.96808160236354456885, 1.0994158768972834839
0.97124458403114433125, 1.0905076484478724019
0.97554665078407998280, 1.0824068123050545331
0.98563695054093791725, 1.0716792598581204032
0.99861736200111561601, 1.0648325730982104442


==> data/Turbine_Results/cp_plots/Yao2002_V2-Pres-1-1-1-Upper.csv <==
0.0079591773305192070609, 1.2656592676858176016
0.015983904595493925171, 1.2688757396449705794
0.028717286713114020813, 1.2659066005828496504
0.048200575583393856505, 1.2644697903193069521
0.070215623876487498478, 1.2642315597498305912
0.089503391229190931710, 1.2637022692377306576
0.11054493558654288066, 1.2626792006008760172
0.13509307166505823972, 1.2619166634224268098
0.15438038308540935617, 1.2619787171714880181
0.17542128730325234898, 1.2617859094773482553
0.19470823450128316168, 1.2623203595757233053
0.21574871604449619156, 1.2626757608766925323
0.24555550025041439355, 1.2639115931690696470
0.26694641862022860934, 1.2645814297493545020
0.28763578941348466600, 1.2654964743634933289
0.30867612996962234817, 1.2660347359012220636
0.32971656470820809304, 1.2664508428043308452
0.35426346534041419645, 1.2672906794892557780
0.37705754803085067550, 1.2673803897455440115
0.39283780344795360406, 1.2677840858988405071
0.41738483578501917037, 1.2684531013816477962
0.43491883333642089582, 1.2684082462535037905
0.45946655147123793839, 1.2681877820521370026
0.47875385038411844008, 1.2682660579903641818
0.49979454179531757063, 1.2683492605134556452
0.52960275505668219509, 1.2677316078919891318
0.55239708940220433320, 1.2674949215014565951
0.56993145619345453312, 1.2669711622908019777
0.59272629177027980063, 1.2660843789004712079
0.60850719840138189909, 1.2656434504977376321
0.63480911413660745524, 1.2643836954703502329
0.65585046425174775564, 1.2636125589814426462
0.67513906853128347052, 1.2619977743682562199
0.70494950310905002411, 1.2584990743730193330
0.72774656000227810893, 1.2547312436089179677
0.74645242803722799962, 1.2508737025885285910
0.76457514482255151123, 1.2453116666986647765
0.78039195378148118465, 1.2403334265342889076
0.79077721149612800744, 1.2364786461784675886
0.81017596785716428087, 1.2290741103105136123
0.82399682665490203703, 1.2225052279729609062
0.83599448136889753513, 1.2177095407008997618
0.84876393888028944801, 1.2118856252057084166
0.86455019112023023808, 1.2045114421388243287
0.88033658169518425041, 1.1969578385593639958
0.89436859379477740006, 1.1906781206191952016
0.90489339829580073271, 1.1849366642167551422
0.91366719969579257565, 1.1760912329467456683
0.92536273341650199242, 1.1680173098808142029
0.93384262824670294378, 1.1613428668129777144
0.93647687274225654974, 1.1559602514356899228
0.93998781538619269327, 1.1505776360584023532
0.94710746693355796211, 1.1422345822236064095
0.94818121379216169231, 1.1364632224024036056
0.95403150296092942284, 1.1291548268567976887
0.95729382201365353922, 1.1213577240102694521
0.96149758197731571840, 1.1108090794458755912
0.96773017194506838479, 1.1003901302805725315
0.97124458403114433125, 1.0905076484478724019
0.97554665078407998280, 1.0824068123050545331
0.97736233430083352403, 1.0780115201758655452
0.97950459460488081831, 1.0736549027306869775
0.98283382389414031266, 1.0686865257083484337
0.99861599248448129629, 1.0666088361727152911


==> data/Turbine_Results/cp_plots/Yao2002_V2-Suct-1-1-1-Lower.csv <==
0.0072794800369355705527, 1.2755141196490007438
0.024620033363762061640, 1.2736825352497849195
0.035666235912410026998, 1.2692228203667543784
0.048377391485210363697, 1.2648521916137875909
0.060258272934685219724, 1.2598307529397112514
0.075482445930681763002, 1.2556283461717994143
0.091594618577521824676, 1.2494489628038074613
0.10414596063427516981, 1.2428257161677320752
0.12010294520939313045, 1.2367157042841703252
0.14388523675150377557, 1.2292535308230898572
0.16317850845439618723, 1.2215850981155806920
0.17896456149191752871, 1.2144692805868064767
0.19083211275210398838, 1.2091336119149249662
0.20352097692099402337, 1.2029684257306687556
0.22106165472751948542, 1.1942592797071831523
0.23337160728685546474, 1.1893637960076945959
0.24678607948063913113, 1.1839536628369393689
0.25866547563289099543, 1.1793585004253770432
0.27017237730274734631, 1.1739920129496035361
0.27873338613097375926, 1.1669835503562389079
0.29276608431491490947, 1.1598139810167258368
0.30818024505771202115, 1.1511458010148938325
0.31753600341504650828, 1.1455538617062672735
0.32707950624626036529, 1.1384056741421950676
0.34050395142119205261, 1.1298819293150386134
0.35046992714472890995, 1.1230963942154728041
0.36314685573814164954, 1.1163083181563377977
0.37542699322611916557, 1.1080549745778300874
0.39023111246013852949, 1.1003523032868633980
0.40240337347758803332, 1.0949372435312438867
0.41405155244684799243, 1.0885805977997693450
0.42807316483798318885, 1.0828269636489278316
0.44032569636916818467, 1.0781718834916738103
0.45218105191648128027, 1.0725507231480024828
0.46838899954096069322, 1.0665476201416461688
0.48241958109224514217, 1.0621233233583089461
0.50171153336570428749, 1.0561661906256070154
0.53678275138772812980, 1.0518963541414625418
0.56834796561239508961, 1.0466034490204629837
0.59465423596188982103, 1.0396957592862769992
0.62096099048393194053, 1.0321600977580744907
0.64902017295764391491, 1.0258803798179054745
0.67707914792883583388, 1.0198697926466011587
0.70064686606900172805, 1.0165543246032939795
0.71954973869682703480, 1.0152334922585966037
0.74056956588098898919, 1.0170154530641262181
0.75661312677201930654, 1.0205980912415926198
0.77877205225829770896, 1.0251626977676004948
0.80331551953010604805, 1.0304556028886000529
0.82694913470510966746, 1.0320096818996464805
0.84578131272518897177, 1.0320417545628082223
0.86643661970812457795, 1.0319685605437189935
0.88435587505393353780, 1.0322443460697967588
0.90876749999352623988, 1.0334160413461082051
0.93305963955551440847, 1.0366607076438274504
0.94533345381435784915, 1.0397495854400500281
0.96071090649013424212, 1.0464851058251967153
0.97838363941341865981, 1.0577245193630091524
0.98753297702588849205, 1.0642229150706212781
0.99390414382575986707, 1.0701459834206472621
1.0014834415332609652, 1.0759763313609469471


==> data/Turbine_Results/cp_plots/Yao2002_V2-Suct-1-1-1-Upper.csv <==
0.0082601177957331017865, 1.2866272189349112764
0.029874872147407582901, 1.2806216235736715969
0.043444169305737911913, 1.2778631968373430627
0.056180838159872514836, 1.2741086589671535290
0.082487302178386290308, 1.2669497805153611125
0.093234353051451890337, 1.2628147424170594881
0.10318340988680230197, 1.2591270461670363012
0.12282569068431747894, 1.2536248171146977537
0.14387036573754707902, 1.2485412359250371850
0.15965425244875541821, 1.2442351436232070849
0.18070123308554419950, 1.2361612205572756196
0.19999440242052646255, 1.2286255590290728890
0.22279594136819325101, 1.2190445036575010551
0.24442742432657338369, 1.2109227351215492430
0.25643403920657403816, 1.2027565608397605690
0.26805633436876785680, 1.1974832843461946652
0.28257037499797998947, 1.1904089898503307232
0.29619822539319962118, 1.1829648582982557059
0.30465189525790314917, 1.1791054975580268493
0.31709389173520552418, 1.1706627166526830663
0.32979656649860666917, 1.1626885206572996623
0.34182645111873100063, 1.1565481559726678018
0.35084520715555722603, 1.1524615514404530359
0.36663365892221300157, 1.1422345822236064095
0.38241975899363911395, 1.1350577617205563907
0.39645232443328648486, 1.1280603617300823949
0.41324017750534558502, 1.1211270404941000578
0.42977597034921188879, 1.1162365499513071665
0.44556229175665951203, 1.1087726566281350671
0.47011672207829136028, 1.0998464861274663829
0.49291713359559796714, 1.0917277079333909118
0.51062968097789296351, 1.0859487252334807383
0.52974627175592603479, 1.0815904489728325188
0.54728445394148783620, 1.0761181233392567158
0.56832991289312673189, 1.0700178259116641666
0.59204367497457877079, 1.0626708582799571090
0.60772223099227717924, 1.0579011770099104872
0.62445069870328806516, 1.0543185310612419592
0.64374169617855780956, 1.0495997715804863404
0.66759284881629232800, 1.0431627583335227882
0.68758504664467290368, 1.0386491396295824963
0.70862942197203970807, 1.0339543028838371619
0.73317840350676499739, 1.0320952090014108293
0.75421881323040906864, 1.0325437602828515526
0.77525630247264043504, 1.0367801759569130748
0.79629501759236909209, 1.0394266285174127429
0.81207413174561082769, 1.0413105438994634255
0.84188067674403121998, 1.0428566283166325057
0.86818126578915766345, 1.0433175903478852931
0.88571504039191095714, 1.0435618996171251993
0.91201490882881852684, 1.0449574905087293253
0.93305404950195258706, 1.0470520003019037070
0.95058382783544104200, 1.0524794708073352822
0.96460591439781184775, 1.0590731746445125605
0.98076976127957538054, 1.0673265182230202708
0.98738927612469806760, 1.0730679746254603302
0.99059934011415995414, 1.0788991412841886230
0.99719567923334517801, 1.0894311253724149324
0.99789056367341721909, 1.0978280053609834610
0.99963856490465374804, 1.1048254053514574569


==> data/Turbine_Results/cp_plots/wpd_project/info.json <==
{"version":[4,0],"json":"wpd.json","image":"image.png"}

==> data/Turbine_Results/cp_plots/wpd_project/wpd.json <==
{"version":[4,2],"axesColl":[{"name":"XY","type":"XYAxes","isLogX":false,"isLogY":false,"calibrationPoints":[{"px":629.560975609756,"py":2406.8401084010843,"dx":"0.125","dy":"100000","dz":null},{"px":3704.823848238483,"py":2406.8401084010848,"dx":"0.175","dy":"100000","dz":null},{"px":629.5609756097562,"py":2406.8401084010875,"dx":"0.125","dy":"100000","dz":null},{"px":629.560975609756,"py":36.2710027100271,"dx":"0.175","dy":"145000","dz":null}]}],"datasetColl":[{"name":"V2-Suct-36-42-36","axesName":"XY","metadataKeys":[],"data":[{"x":813.995857530004,"y":249.43155853329927,"value":[0.1279986848207645,140953.61932751967]},{"x":828.4465425299414,"y":384.273657587495,"value":[0.12823363522335537,138393.94096046785]},{"x":883.7046070460705,"y":436.149798116668,"value":[0.1291320635334675,137409.18741828742]},{"x":936.1138211382114,"y":482.2160714285714,"value":[0.1299841730321157,136534.72132739853]},{"x":1003.7723577235772,"y":518.8338544923911,"value":[0.13108421779881774,135839.61388087185]},{"x":1038.0230352303518,"y":563.7160308526161,"value":[0.13164109177878902,134987.62524600717]},{"x":1073.4092140921407,"y":616.5141066589238,"value":[0.13221642761717772,133985.37080610078]},{"x":1113.864498644985,"y":647.9159036255073,"value":[0.13287418089272557,133389.27729416566]},{"x":1200.9539295392965,"y":672.9898876529974,"value":[0.1342901481531092,132913.30328500125]},{"x":1246.5630976121079,"y":729.8931741929902,"value":[0.1350316972492654,131833.12051869745]},{"x":1292.3414634146332,"y":776.5948462953036,"value":[0.13577599729284823,130946.59279016222]},{"x":1341.864498644985,"y":812.7662210756722,"value":[0.13658118106544748,130259.95941541313]},{"x":1390.8414634146332,"y":861.7758620689655,"value":[0.13737748640255487,129329.62001319803]},{"x":1440,"y":918.6899038461538,"value":[0.13817674387454043,128249.23308255554]},{"x":1492,"y":982.6875,"value":[0.13902220005428403,127034.38057308459]},{"x":1542.205510388437,"y":1034.8081401184384,"value":[0.13983848003534335,126044.98574814614]},{"x":1591.9092140921407,"y":1088.579787234043,"value":[0.14064660125558262,125024.2502148967]},{"x":1643,"y":1159.2019230769226,"value":[0.14147727473007793,123683.64550301543]},{"x":1693.5,"y":1241.5188679245282,"value":[0.14229834275079045,122121.0407642422]},{"x":1744.5,"y":1321.5754716981135,"value":[0.14312754015784668,120601.34359061305]},{"x":1794.5,"y":1391.5188679245282,"value":[0.14394047879221553,119273.6232458939]},{"x":1842.9069245864869,"y":1449.187786188206,"value":[0.14472751597556222,118178.90665837262]},{"x":1893.2392668663522,"y":1500.3883183568669,"value":[0.14554585808751377,117206.97804340062]},{"x":1944.3354232694858,"y":1551.5666712599316,"value":[0.146376618879671,116235.47045262464]},{"x":1993.6070460704589,"y":1602.3945934959331,"value":[0.14717771499473017,115270.61501131773]},{"x":2187.544715447153,"y":1774.7284649632218,"value":[0.15033090347664552,111999.23844717944]},{"x":2233.1815718157177,"y":1794.3229287650022,"value":[0.15107290275050844,111627.28098390056]},{"x":2276.2276422764235,"y":1806.8727497096397,"value":[0.15177277902521388,111389.05045050127]},{"x":2321.864498644988,"y":1830.9351771196266,"value":[0.15251477829907684,110932.27860156006]},{"x":2408.953929539294,"y":1900.5106818994025,"value":[0.15393074555946037,109611.54186050766]},{"x":2448.1138211382117,"y":1920.004578686895,"value":[0.1545674373354295,109241.49343908379]},{"x":2527.4308943089413,"y":1987.3572154471558,"value":[0.1558570355983404,107962.95292029635]},{"x":2564,"y":2012.9114010989008,"value":[0.156451604375152,107477.86334768365]},{"x":2600.5691056910587,"y":2034.8019615256974,"value":[0.1570461731519636,107062.31957937883]},{"x":2670.8184281842823,"y":2110.0809806724433,"value":[0.15818834091782313,105633.31426016202]},{"x":2738.476964769647,"y":2143.9624183200044,"value":[0.15928838568452514,104990.15026613208]},{"x":2772.455284552847,"y":2138.934480676328,"value":[0.1598408314621792,105085.59451765052]},{"x":2836.2276422764235,"y":2142.3305361982175,"value":[0.1608776917301449,105021.12793107511]},{"x":2900,"y":2095.25792599169,"value":[0.1619145519981106,105914.6970973181]},{"x":2962.476964769647,"y":2079.6395276809926,"value":[0.16293035076649756,106211.17777037424]},{"x":2995.1598915989175,"y":2084.4913133952778,"value":[0.16346173504457284,106119.07737278673]},{"x":3068,"y":2091.107142857142,"value":[0.16464602580958992,105993.4905147326]},{"x":3118.8184281842823,"y":2100.1964285714275,"value":[0.16547227108176796,105820.95057225175]},{"x":3180,"y":2105.794642857143,"value":[0.16646700835057615,105714.68088272765]},{"x":3237.2953929539294,"y":2105.2678571428564,"value":[0.167398561120648,105724.6807418695]},{"x":3289.409214092141,"y":2099.2784407665504,"value":[0.1682458678924048,105838.37653596667]},{"x":3337.6368563685646,"y":2069.3745113081795,"value":[0.1690299901654253,106406.03635334811]},{"x":3399.8912833648887,"y":2005.790523498107,"value":[0.17004217074274142,107613.03742519375]},{"x":3433.304275820536,"y":1924.3461945361053,"value":[0.17058542499188284,109159.0774855706]},{"x":3481.523035230353,"y":1832.86201908084,"value":[0.17136940284039437,110895.70177785707]},{"x":3512.2276422764235,"y":1864.415142276422,"value":[0.17186862206681164,110296.73567288573]},{"x":813.5067750677507,"y":287.5772357723577,"value":[0.12799073294018534,140229.50819672132]},{"x":818.6883468834689,"y":326.4390243902439,"value":[0.12807497893850042,139491.80327868852]},{"x":842.0054200542005,"y":395.0948509485095,"value":[0.12845408593091828,138188.52459016393]},{"x":860.1409214092141,"y":411.9349593495935,"value":[0.12874894692502106,137868.8524590164]},{"x":909.3658536585366,"y":458.5691056910569,"value":[0.12954928390901432,136983.60655737706]},{"x":967.6585365853658,"y":501.3170731707317,"value":[0.13049705139005896,136172.131147541]},{"x":1154.195121951219,"y":659.3550135501355,"value":[0.13352990732940184,133172.131147541]},{"x":2044.1300813008131,"y":1655.5121951219514,"value":[0.14799915754001686,114262.29508196726]},{"x":2092.0596205962056,"y":1706.0325203252037,"value":[0.14877843302443133,113303.27868852463]},{"x":2139.989159891599,"y":1747.485094850949,"value":[0.1495577085088458,112516.393442623]},{"x":2366.682926829268,"y":1877.0243902439022,"value":[0.15324347093513058,110057.37704918039]},{"x":2488.449864498645,"y":1954.747967479675,"value":[0.15522325189553496,108581.96721311481]},{"x":2637.4200542005415,"y":2070.037940379403,"value":[0.1576453243470935,106393.44262295088]},{"x":2706.0758807588077,"y":2134.80758807588,"value":[0.15876158382476832,105163.93442622958]},{"x":2804.5257452574524,"y":2138.693766937669,"value":[0.16036225779275481,105090.1639344263]},{"x":2866.704607046071,"y":2128.330623306233,"value":[0.1613732097725358,105286.88524590169]},{"x":2931.474254742547,"y":2079.105691056911,"value":[0.1624262847514743,106221.3114754099]},{"x":3088.216802168022,"y":2093.3550135501355,"value":[0.16497472620050546,105950.81967213121]},{"x":3150.39566395664,"y":2105.0135501355016,"value":[0.16598567818028642,105729.50819672136]},{"x":3208.688346883469,"y":2105.013550135501,"value":[0.16693344566133106,105729.50819672138]},{"x":3261.7994579945803,"y":2105.013550135501,"value":[0.16779696714406064,105729.50819672138]},{"x":3314.9105691056907,"y":2085.5826558265594,"value":[0.1686604886267902,106098.36065573774]},{"x":3360.2493224932246,"y":2054.493224932249,"value":[0.16939764111204716,106688.52459016399]},{"x":3380.9756097560976,"y":2033.7669376693766,"value":[0.16973462510530749,107081.96721311481]},{"x":3415.9512195121956,"y":1965.1111111111106,"value":[0.1703032855939343,108385.2459016394]},{"x":3445.7452574525746,"y":1904.2276422764228,"value":[0.17078770008424599,109540.98360655742]},{"x":3461.289972899729,"y":1891.2737127371274,"value":[0.17104043807919123,109786.88524590168]},{"x":3492.3794037940384,"y":1757.8482384823817,"value":[0.1715459140690817,112319.67213114764]},{"x":3501.4471544715448,"y":1791.5284552845528,"value":[0.17169334456613308,111680.3278688525]},{"x":3515.69647696477,"y":1883.5013550135507,"value":[0.17192502106149957,109934.42622950824]}],"autoDetectionData":{"fgColor":[3,3,4],"bgColor":[255,255,255],"mask":[[987402,3],[991209,21],[995033,21],[998857,21],[1002681,22],[1006505,23],[1010329,24],[1014153,25],[1017978,25],[1021802,26],[1025627,26],[1029451,27],[1033275,28],[1037100,28],[1040908,44],[1044732,44],[1048556,44],[1052380,45],[1056204,46],[1060028,46],[1063852,46],[1067676,46],[1071500,46],[1075324,46],[1079148,46],[1082972,46],[1086796,46],[1090620,46],[1094445,45],[1098270,44],[1102095,43],[1105919,43],[1109743,43],[1113567,43],[1117392,42],[1121217,41],[1125041,41],[1128865,41],[1132689,41],[1136513,41],[1140337,41],[1144161,41],[1147985,41],[1151809,41],[1155633,41],[1159457,41],[1163281,42],[1167105,42],[1170929,43],[1174753,43],[1178577,44],[1182401,44],[1186225,44],[1190049,44],[1193873,45],[1197697,46],[1201522,46],[1205346,46],[1209171,45],[1212995,45],[1216820,44],[1220644,44],[1224468,44],[1228292,45],[1232116,46],[1235940,46],[1239764,46],[1243588,46],[1247412,46],[1251236,46],[1255060,46],[1258884,46],[1262708,46],[1266532,46],[1270356,46],[1274180,46],[1278004,46],[1281828,46],[1285653,45],[1289478,44],[1293303,43],[1297128,42],[1300953,41],[1304777,41],[1308601,41],[1312425,41],[1316249,41],[1320073,41],[1323897,41],[1327721,41],[1331545,41],[1335369,41],[1339193,41],[1343017,42],[1346841,42],[1350665,43],[1354489,43],[1358313,44],[1362137,44],[1365961,45],[1369785,45],[1373609,45],[1377433,46],[1381257,46],[1385081,46],[1388905,46],[1392729,47],[1396553,47],[1400377,48],[1404202,48],[1408027,48],[1411852,48],[1415677,48],[1419502,48],[1423327,48],[1427152,48],[1430976,49],[1434800,50],[1438624,51],[1442449,51],[1446273,52],[1450097,53],[1453921,54],[1457746,54],[1461570,55],[1465394,56],[1469218,57],[1473043,57],[1476867,58],[1480692,58],[1484517,58],[1488342,77],[1492167,77],[1495992,76],[1499817,76],[1503642,76],[1507467,76],[1511292,76],[1515117,76],[1518942,76],[1522767,76],[1526592,76],[1530417,77],[1534242,77],[1538067,77],[1541892,77],[1545717,78],[1549542,78],[1553367,78],[1557192,79],[1561017,79],[1564842,79],[1568667,79],[1572492,80],[1576317,80],[1580142,80],[1583967,81],[1587792,81],[1591617,81],[1595442,82],[1599267,82],[1603091,83],[1606916,82],[1610741,82],[1614565,83],[1618390,82],[1622215,82],[1626039,83],[1629864,82],[1633688,83],[1637513,83],[1641337,83],[1645161,84],[1648986,83],[1652810,84],[1656634,85],[1660459,84],[1664284,84],[1668109,83],[1671934,83],[1675759,83],[1679583,83],[1679687,2],[1683407,84],[1683510,4],[1687232,83],[1687333,6],[1691056,84],[1691156,8],[1694880,85],[1694979,10],[1698704,85],[1698802,12],[1702529,85],[1702625,14],[1706353,85],[1706448,16],[1710178,85],[1710271,18],[1714002,86],[1714094,20],[1717827,85],[1717917,22],[1721651,86],[1721740,23],[1725476,85],[1725563,25],[1729300,113],[1733125,112],[1736949,113],[1740774,113],[1744598,115],[1748423,116],[1752247,118],[1756072,119],[1759896,121],[1763721,122],[1767546,121],[1771371,120],[1775196,119],[1779021,118],[1782846,117],[1786671,116],[1790496,116],[1794321,116],[1798146,116],[1801971,115],[1805795,115],[1809620,114],[1813444,115],[1817269,115],[1821094,115],[1824919,115],[1828744,115],[1832569,115],[1836394,115],[1840219,115],[1844044,115],[1847869,115],[1851694,115],[1855519,115],[1859344,115],[1863169,115],[1866994,115],[1870819,115],[1874644,115],[1878469,115],[1882295,114],[1886120,114],[1889946,113],[1893771,113],[1897596,113],[1901421,113],[1905246,114],[1909072,113],[1912898,113],[1916724,112],[1920549,113],[1924374,113],[1928199,114],[1932024,114],[1935849,115],[1939674,115],[1943499,115],[1947324,115],[1951149,115],[1954974,115],[1958799,115],[1962631,108],[1966457,107],[1970283,106],[1974109,105],[1977935,104],[1981766,98],[1985592,97],[1989418,97],[1993244,97],[1997070,97],[2000896,97],[2004722,97],[2008548,96],[2012374,95],[2016200,94],[2020026,93],[2023852,92],[2027678,91],[2031504,90],[2035330,89],[2039156,89],[2042982,97],[2046807,97],[2050633,96],[2054458,95],[2058283,95],[2062109,94],[2065936,91],[2069761,91],[2073586,105],[2077411,104],[2081236,103],[2085060,103],[2088885,102],[2092657,1],[2092710,101],[2096481,4],[2096535,100],[2100306,6],[2100360,99],[2104131,8],[2104185,98],[2107956,10],[2108011,96],[2111781,12],[2111836,95],[2115606,14],[2115661,94],[2119431,16],[2119486,93],[2119640,2],[2123256,18],[2123312,91],[2123463,4],[2127081,20],[2127137,90],[2127286,6],[2130906,22],[2130962,89],[2131109,8],[2134731,24],[2134787,88],[2134932,10],[2138556,26],[2138612,87],[2138755,12],[2142381,28],[2142436,87],[2142578,14],[2146206,30],[2146259,88],[2146401,16],[2150031,32],[2150081,90],[2150223,19],[2153856,34],[2153905,90],[2154044,23],[2157681,36],[2157730,89],[2157866,26],[2161506,38],[2161555,88],[2161688,30],[2165331,40],[2165379,88],[2165510,33],[2169156,42],[2169204,87],[2169302,3],[2169332,36],[2172981,44],[2173029,86],[2173124,5],[2173154,39],[2176806,46],[2176853,86],[2176946,8],[2176975,43],[2180631,134],[2180768,10],[2180797,46],[2184456,147],[2184619,49],[2188281,146],[2188441,53],[2192106,148],[2192263,56],[2195931,149],[2196085,59],[2199756,213],[2203581,213],[2207406,213],[2211231,214],[2215056,214],[2218881,214],[2222706,215],[2226531,215],[2230356,215],[2234181,215],[2238006,216],[2241831,216],[2245656,216],[2249481,217],[2253306,217],[2257131,217],[2260956,217],[2264781,218],[2268606,218],[2272431,218],[2276256,219],[2280081,219],[2283906,219],[2287731,219],[2291556,220],[2295381,220],[2299206,220],[2303031,221],[2303324,1],[2306856,221],[2307148,2],[2310681,221],[2310972,2],[2314506,221],[2314796,3],[2318331,222],[2318620,3],[2322156,228],[2322444,4],[2325981,227],[2326268,4],[2329806,226],[2330092,5],[2333631,225],[2333916,5],[2337456,224],[2337740,6],[2341281,223],[2341564,6],[2345106,224],[2345388,7],[2348931,224],[2349212,7],[2352756,224],[2353036,8],[2356581,224],[2356860,8],[2360406,225],[2360684,9],[2364231,225],[2364508,9],[2368056,225],[2368332,10],[2371881,226],[2372156,10],[2375706,226],[2375980,11],[2379531,226],[2379804,11],[2383356,226],[2383628,12],[2387181,226],[2387452,12],[2391006,226],[2391276,13],[2394831,226],[2395100,13],[2398656,227],[2398924,14],[2402481,227],[2402748,14],[2406306,227],[2406572,15],[2410131,227],[2410396,15],[2413956,227],[2414220,16],[2417781,227],[2418044,16],[2421606,227],[2421868,17],[2425431,227],[2425692,17],[2429256,227],[2429516,18],[2433081,227],[2433340,18],[2436906,227],[2437164,19],[2440731,227],[2440988,19],[2444556,227],[2444812,20],[2448381,227],[2448636,20],[2452206,227],[2452460,21],[2456031,227],[2456284,21],[2459856,227],[2460108,22],[2463681,228],[2463932,22],[2467506,228],[2467756,23],[2471331,228],[2471580,23],[2475156,228],[2475404,24],[2478981,228],[2479228,24],[2482807,227],[2483052,25],[2486632,227],[2486876,25],[2490458,226],[2490700,26],[2494283,226],[2494524,26],[2498108,226],[2498348,27],[2501933,226],[2502172,27],[2505758,226],[2505996,28],[2509583,226],[2509820,28],[2513408,226],[2513644,29],[2517233,226],[2517468,29],[2521058,226],[2521292,30],[2524883,227],[2525116,30],[2528708,227],[2528940,31],[2532534,226],[2532764,31],[2536360,225],[2536588,32],[2540186,224],[2540412,32],[2544012,223],[2544236,33],[2547838,255],[2551664,254],[2555490,252],[2559316,251],[2563142,249],[2566968,248],[2570794,246],[2574620,245],[2578446,243],[2582272,242],[2586098,240],[2589924,239],[2593751,236],[2597578,234],[2601405,231],[2605232,229],[2609058,227],[2612885,225],[2616711,223],[2620536,223],[2624362,221],[2628188,220],[2632013,219],[2635839,218],[2639664,217],[2643490,216],[2647316,214],[2651141,214],[2654967,212],[2658792,212],[2662618,210],[2666444,209],[2670269,208],[2674095,207],[2677920,206],[2681746,205],[2685572,203],[2689397,203],[2693223,201],[2697048,201],[2700874,199],[2704700,198],[2708525,197],[2712351,196],[2716176,195],[2720002,194],[2723828,192],[2727653,192],[2731478,191],[2735303,191],[2739127,191],[2742950,193],[2746773,194],[2750597,195],[2754420,196],[2758244,197],[2762067,198],[2765890,200],[2769714,201],[2773537,203],[2777361,204],[2781184,206],[2785008,207],[2788831,209],[2792654,211],[2796478,212],[2800301,214],[2804125,215],[2807948,217],[2811772,218],[2815595,220],[2819420,220],[2823245,220],[2827071,219],[2830896,219],[2834721,219],[2838546,219],[2842371,219],[2846196,219],[2850021,219],[2853846,219],[2857671,219],[2861496,219],[2865321,219],[2869146,218],[2872971,218],[2876795,219],[2880620,219],[2884445,219],[2888270,219],[2892095,219],[2895920,219],[2899745,219],[2903569,220],[2907394,220],[2911219,220],[2915044,220],[2918869,220],[2922694,220],[2926519,220],[2930344,220],[2934168,221],[2937993,221],[2941818,221],[2945643,221],[2949468,221],[2953293,221],[2957118,220],[2960942,221],[2964767,221],[2968592,221],[2972417,221],[2976242,221],[2980067,221],[2983892,221],[2987717,221],[2991541,222],[2995366,222],[2999191,222],[3003016,222],[3006841,222],[3010666,222],[3014491,222],[3018316,222],[3022140,223],[3025965,223],[3029790,223],[3033615,223],[3037440,223],[3041265,222],[3045090,222],[3048914,223],[3052739,223],[3056564,224],[3060389,224],[3064214,224],[3068039,224],[3071864,224],[3075689,224],[3079513,225],[3083338,225],[3087163,225],[3090988,225],[3094813,225],[3098638,225],[3102463,225],[3106287,226],[3110112,226],[3113937,226],[3117762,226],[3121587,226],[3125412,226],[3129237,226],[3133062,226],[3136886,227],[3140711,227],[3144536,227],[3148361,227],[3152186,228],[3156011,228],[3159836,228],[3163660,229],[3167485,229],[3171310,229],[3175135,229],[3178960,229],[3182785,229],[3186610,229],[3190434,230],[3194259,230],[3198084,230],[3201909,230],[3205734,230],[3209559,230],[3213384,230],[3217209,230],[3221033,231],[3224858,231],[3228683,231],[3232508,231],[3236333,231],[3240158,231],[3243983,231],[3247807,233],[3251632,233],[3255457,233],[3259282,233],[3263107,233],[3266932,233],[3270757,233],[3274582,233],[3278406,234],[3282231,234],[3286056,234],[3289881,234],[3293706,234],[3297531,235],[3301356,235],[3305180,236],[3309005,236],[3312830,237],[3316655,237],[3320480,237],[3324305,237],[3328130,237],[3331955,238],[3335779,239],[3339604,239],[3343429,239],[3347254,240],[3351079,240],[3354904,240],[3358729,240],[3362553,241],[3366378,242],[3370203,242],[3374028,242],[3377854,241],[3381679,241],[3385504,242],[3389329,242],[3393154,242],[3396980,241],[3400805,242],[3404630,242],[3408455,242],[3412280,242],[3416105,242],[3419931,242],[3423756,242],[3427581,242],[3431406,242],[3435231,242],[3439057,242],[3442882,242],[3446707,242],[3450532,242],[3454357,243],[3458182,243],[3462008,242],[3465833,242],[3469658,242],[3473483,243],[3477308,243],[3481134,242],[3484959,242],[3488784,243],[3492609,243],[3496434,243],[3500259,243],[3504085,242],[3507910,243],[3511735,243],[3515560,243],[3519385,243],[3523211,242],[3527036,241],[3530861,241],[3534686,241],[3538511,241],[3542336,240],[3546162,239],[3549987,239],[3553812,239],[3557637,238],[3561462,238],[3565288,237],[3569113,236],[3572938,236],[3576763,236],[3580588,236],[3584413,235],[3588238,235],[3592063,235],[3595888,235],[3599713,234],[3603538,234],[3607363,234],[3611188,233],[3615013,233],[3618838,233],[3622663,233],[3626488,232],[3630312,233],[3634137,233],[3637962,232],[3641787,232],[3645612,232],[3649437,232],[3653262,231],[3657087,231],[3660912,231],[3664737,231],[3668562,230],[3672387,230],[3676211,231],[3680036,230],[3683861,230],[3687686,230],[3691511,230],[3695336,229],[3699161,229],[3702986,229],[3706811,228],[3710636,228],[3714461,228],[3718285,229],[3722110,228],[3725935,227],[3729760,227],[3733585,226],[3737410,226],[3741235,225],[3745060,224],[3748885,224],[3752710,223],[3756535,223],[3760359,223],[3764184,222],[3768009,222],[3771834,221],[3775659,221],[3779484,220],[3783309,219],[3787134,219],[3790959,218],[3794784,218],[3798609,217],[3802433,217],[3806258,216],[3810084,214],[3813909,213],[3817734,212],[3821559,211],[3825384,210],[3829209,209],[3833034,208],[3836859,207],[3840684,206],[3844510,204],[3848335,203],[3852160,202],[3855985,201],[3859810,200],[3863635,199],[3867460,198],[3871285,197],[3875110,196],[3878935,195],[3882761,193],[3886586,192],[3890411,191],[3894236,190],[3898061,189],[3901886,188],[3905711,187],[3909537,185],[3913362,184],[3917187,183],[3921013,181],[3924838,180],[3928663,179],[3932489,177],[3936314,176],[3940139,175],[3943965,173],[3947789,174],[3951614,173],[3955438,174],[3959263,173],[3963087,174],[3966912,174],[3970736,174],[3974560,175],[3974780,2],[3978385,174],[3978604,3],[3982209,175],[3982427,5],[3986034,175],[3986251,6],[3989858,175],[3990074,8],[3993683,175],[3993898,9],[3997507,176],[3997721,11],[4001332,176],[4001545,12],[4005156,177],[4005368,14],[4008980,178],[4009192,15],[4012805,178],[4013015,17],[4016629,179],[4016839,18],[4020454,179],[4020662,20],[4024278,180],[4024486,21],[4028103,180],[4028309,23],[4031927,181],[4032133,24],[4035751,182],[4035956,26],[4039576,182],[4039780,27],[4043400,183],[4043603,29],[4047225,183],[4047427,30],[4051049,184],[4051250,32],[4054874,184],[4055074,33],[4058698,185],[4058897,35],[4062523,185],[4062721,36],[4066347,186],[4066544,38],[4070171,187],[4070368,39],[4073996,187],[4074191,41],[4077820,188],[4078015,42],[4081645,188],[4081838,44],[4085469,189],[4085662,45],[4089294,189],[4089485,47],[4093118,190],[4093309,48],[4096942,240],[4100767,240],[4104591,241],[4108416,241],[4112240,242],[4116065,242],[4119889,243],[4123714,243],[4127538,244],[4131362,244],[4135187,244],[4139011,244],[4142836,244],[4146660,244],[4150485,243],[4154310,243],[4158135,242],[4161960,242],[4165785,241],[4169610,241],[4173435,240],[4177260,239],[4181085,239],[4184910,238],[4188735,238],[4192560,237],[4196385,237],[4200210,236],[4204035,235],[4207860,235],[4211685,234],[4215510,234],[4219335,233],[4223160,232],[4226985,232],[4230810,231],[4234635,230],[4238460,230],[4242285,229],[4246110,228],[4249935,227],[4253760,227],[4257585,226],[4261410,225],[4265235,225],[4269060,224],[4272885,223],[4276710,222],[4280535,222],[4284360,221],[4288185,220],[4292010,220],[4295835,219],[4299660,219],[4303485,218],[4307310,218],[4311135,217],[4314960,217],[4318785,216],[4322610,215],[4326435,215],[4330260,214],[4334085,214],[4337910,213],[4341735,213],[4345560,212],[4349385,212],[4353210,211],[4357035,211],[4360860,210],[4364685,210],[4368510,209],[4372335,208],[4376160,208],[4379985,207],[4383809,208],[4387634,207],[4391459,207],[4395283,207],[4399108,207],[4402933,206],[4406757,207],[4410582,206],[4414407,206],[4418231,206],[4422056,205],[4425881,205],[4429705,205],[4433530,204],[4437355,204],[4441180,203],[4445004,203],[4448829,203],[4452654,202],[4456478,202],[4460303,201],[4464128,201],[4467952,201],[4468164,1],[4471777,200],[4471988,2],[4475602,200],[4475812,2],[4479426,200],[4479636,2],[4483251,199],[4483460,3],[4487076,199],[4487284,3],[4490900,199],[4491108,3],[4494725,198],[4494932,4],[4498550,198],[4498756,4],[4502375,197],[4502580,4],[4506199,197],[4506404,5],[4510024,197],[4510228,5],[4513849,196],[4514052,5],[4517673,196],[4517876,6],[4521498,196],[4521700,6],[4525323,195],[4525524,6],[4529147,195],[4529348,7],[4532972,195],[4533172,7],[4536797,194],[4536996,7],[4540621,194],[4540820,8],[4544446,194],[4544644,8],[4548271,193],[4548468,8],[4552095,193],[4552292,9],[4555920,192],[4556116,9],[4559745,192],[4559940,9],[4563569,192],[4563764,10],[4567394,192],[4567588,10],[4571219,192],[4571412,10],[4575044,203],[4578868,203],[4582693,202],[4586518,202],[4590342,202],[4594167,201],[4597992,201],[4601816,201],[4605641,200],[4609466,200],[4613290,200],[4617115,199],[4620940,199],[4624764,199],[4628589,198],[4632414,198],[4636238,198],[4640063,197],[4643888,197],[4647713,196],[4651537,196],[4655362,196],[4659187,195],[4663011,195],[4666836,195],[4670661,194],[4674485,194],[4678310,194],[4682135,193],[4685959,194],[4689784,194],[4693609,193],[4697433,194],[4701258,194],[4705083,194],[4708908,193],[4712732,194],[4716557,194],[4720382,194],[4724207,193],[4728032,193],[4731857,193],[4735681,194],[4739506,193],[4743331,193],[4747156,193],[4750981,193],[4754806,193],[4758631,192],[4762456,192],[4766281,192],[4770106,192],[4773930,193],[4777755,193],[4781580,192],[4785405,192],[4789230,192],[4793055,192],[4796880,192],[4800705,192],[4804530,191],[4808355,191],[4812179,192],[4816004,192],[4819829,192],[4823654,192],[4827479,192],[4831304,191],[4835129,191],[4838954,191],[4842779,191],[4846604,191],[4850428,192],[4854253,191],[4858078,191],[4861903,191],[4865728,191],[4869553,191],[4873378,191],[4877203,190],[4881028,190],[4884853,190],[4888677,191],[4892502,191],[4896327,191],[4900152,191],[4903977,190],[4907802,190],[4911627,190],[4915452,190],[4919277,190],[4923102,190],[4926926,190],[4930751,190],[4934576,190],[4938401,190],[4942226,189],[4946051,189],[4949876,189],[4953701,188],[4957526,188],[4961351,188],[4965175,188],[4969000,188],[4972825,188],[4976650,187],[4980475,187],[4984300,187],[4988125,187],[4991950,186],[4995775,186],[4999600,186],[5003424,186],[5007249,186],[5011074,184],[5014899,183],[5018724,182],[5022549,181],[5026374,180],[5030199,179],[5034024,177],[5037849,176],[5041673,176],[5045498,175],[5049323,174],[5053147,174],[5056972,172],[5060797,171],[5064621,171],[5068446,170],[5072271,169],[5076095,169],[5079920,167],[5083745,166],[5087569,166],[5091394,165],[5095219,164],[5099043,164],[5102868,162],[5106693,161],[5110517,161],[5114342,160],[5118167,159],[5121991,159],[5125816,158],[5129641,156],[5133466,155],[5137291,154],[5141115,154],[5144940,153],[5148765,152],[5152590,150],[5156414,150],[5160239,149],[5164064,148],[5167889,147],[5171713,147],[5175538,145],[5179363,144],[5183188,143],[5187013,142],[5190837,142],[5190981,1],[5194662,141],[5194804,3],[5198487,139],[5198628,4],[5202312,138],[5202451,6],[5206136,146],[5209961,146],[5213786,146],[5217611,146],[5221436,146],[5225260,147],[5229085,147],[5232910,147],[5236735,147],[5240559,148],[5244384,148],[5248209,148],[5252034,148],[5255858,149],[5259683,149],[5263507,150],[5267332,150],[5271157,150],[5274981,151],[5278806,151],[5282631,151],[5286455,152],[5290280,152],[5294105,152],[5297929,153],[5301754,153],[5305579,153],[5309403,154],[5313228,154],[5317052,155],[5320877,155],[5324702,155],[5328526,157],[5332351,157],[5336176,158],[5340000,159],[5343825,160],[5347650,160],[5351474,162],[5355299,162],[5359124,163],[5362948,164],[5366773,165],[5370598,165],[5374422,167],[5378247,167],[5382071,169],[5385896,169],[5389721,169],[5393545,170],[5397370,170],[5401195,171],[5405019,172],[5408844,172],[5412668,173],[5416492,175],[5420317,175],[5424141,176],[5427966,176],[5431790,177],[5435614,179],[5439439,179],[5443263,180],[5447088,180],[5450912,181],[5454736,183],[5458561,183],[5462385,184],[5466210,184],[5470034,186],[5473858,187],[5477683,187],[5481507,188],[5485332,188],[5489156,190],[5492980,191],[5496805,191],[5500629,192],[5504454,193],[5508278,194],[5512102,195],[5515927,195],[5519751,196],[5523576,197],[5527400,198],[5531224,199],[5535049,199],[5538873,200],[5542698,200],[5546522,201],[5550346,202],[5554171,202],[5557995,203],[5561820,203],[5565644,204],[5569468,205],[5573293,205],[5577117,206],[5580942,206],[5584766,208],[5588590,209],[5592415,209],[5596239,210],[5600064,210],[5603888,211],[5607712,212],[5611537,212],[5615361,213],[5619186,213],[5623010,214],[5626834,215],[5630659,215],[5634483,216],[5638308,216],[5642132,217],[5645956,219],[5649781,219],[5653605,220],[5657430,220],[5661254,221],[5665078,222],[5668903,222],[5672727,223],[5676552,223],[5680376,224],[5684200,225],[5688025,225],[5691849,225],[5695674,225],[5699498,226],[5703322,226],[5707147,29],[5707177,196],[5710971,29],[5711001,197],[5714796,28],[5714826,196],[5718620,28],[5718650,197],[5722444,28],[5722475,197],[5726269,27],[5726300,197],[5730093,27],[5730124,197],[5733918,26],[5733949,197],[5737742,26],[5737774,197],[5741566,26],[5741598,197],[5745391,25],[5745423,197],[5749215,25],[5749247,198],[5753040,24],[5753072,197],[5756864,24],[5756897,197],[5760688,24],[5760721,198],[5764513,23],[5764546,198],[5768337,23],[5768370,198],[5772162,22],[5772195,198],[5775986,22],[5776020,198],[5779810,22],[5779845,197],[5783635,21],[5783669,198],[5787459,21],[5787494,198],[5791284,20],[5791319,197],[5795108,20],[5795144,197],[5798932,20],[5798969,197],[5802757,19],[5802793,197],[5806581,19],[5806618,197],[5810406,18],[5810443,197],[5814230,18],[5814268,197],[5818054,18],[5818092,197],[5821879,17],[5821917,197],[5825703,17],[5825742,197],[5829528,16],[5829567,196],[5833352,16],[5833392,196],[5837176,16],[5837216,196],[5841001,15],[5841041,196],[5844825,15],[5844866,195],[5848650,14],[5848691,195],[5852474,14],[5852515,195],[5856298,14],[5856340,195],[5860123,13],[5860165,194],[5863947,13],[5863990,194],[5867772,12],[5867815,193],[5871596,12],[5871639,194],[5875420,12],[5875464,193],[5879245,11],[5879289,193],[5883069,11],[5883114,192],[5886894,10],[5886939,192],[5890718,10],[5890764,191],[5894542,10],[5894589,191],[5898367,9],[5898414,190],[5902191,9],[5902239,190],[5906016,8],[5906064,189],[5909840,8],[5909889,189],[5913664,8],[5913714,188],[5917489,7],[5917539,188],[5921313,7],[5921364,187],[5925138,6],[5925189,187],[5928962,6],[5929014,186],[5932786,6],[5932839,186],[5936611,5],[5936664,185],[5940435,5],[5940489,185],[5944260,4],[5944314,184],[5948084,4],[5948139,184],[5951908,4],[5951964,183],[5955733,3],[5955789,183],[5959557,3],[5959614,182],[5963382,2],[5963439,182],[5967206,2],[5967264,181],[5971030,2],[5971089,181],[5974855,1],[5974914,180],[5978739,180],[5982564,181],[5986389,181],[5990214,181],[5994039,182],[5997864,182],[6001689,182],[6005514,182],[6009339,183],[6013164,183],[6016989,183],[6020814,184],[6024639,184],[6028464,184],[6032289,184],[6036114,185],[6039939,185],[6043764,185],[6047589,186],[6051414,26],[6051441,159],[6055239,25],[6055266,159],[6059064,24],[6059092,158],[6062889,23],[6062917,159],[6066714,22],[6066742,159],[6070539,21],[6070567,159],[6074364,20],[6074392,160],[6078189,19],[6078217,160],[6082014,18],[6082042,160],[6085839,17],[6085867,160],[6089664,16],[6089693,159],[6093489,15],[6093518,159],[6097314,14],[6097343,159],[6101139,13],[6101168,158],[6104964,12],[6104993,158],[6108789,11],[6108818,158],[6112614,10],[6112643,158],[6116439,9],[6116468,158],[6120264,8],[6120294,157],[6124089,7],[6124119,157],[6127914,6],[6127944,157],[6131739,5],[6131769,157],[6135564,4],[6135594,157],[6139389,3],[6139419,157],[6143214,2],[6143244,157],[6147069,157],[6150895,156],[6154720,157],[6158545,157],[6162370,158],[6166195,158],[6170020,159],[6173845,159],[6177671,159],[6181496,159],[6185321,159],[6189146,160],[6192971,160],[6196797,160],[6200622,160],[6204447,160],[6208272,161],[6212097,161],[6215922,162],[6219748,161],[6223573,161],[6227398,162],[6231223,162],[6235048,163],[6238873,163],[6242698,163],[6246522,165],[6250347,165],[6254172,166],[6257996,167],[6261821,167],[6265645,169],[6269470,169],[6273294,171],[6277119,171],[6280944,171],[6284768,173],[6288593,173],[6292417,175],[6296242,175],[6300066,176],[6303891,177],[6307716,177],[6311540,179],[6315365,179],[6319190,179],[6323015,180],[6326840,180],[6330665,181],[6334490,181],[6338314,182],[6342139,183],[6345964,183],[6349789,183],[6353614,184],[6357439,184],[6361264,185],[6365088,186],[6368913,186],[6372736,189],[6376560,190],[6380383,192],[6384207,193],[6388030,195],[6391854,196],[6395677,198],[6399501,199],[6403324,200],[6407148,201],[6410971,203],[6414795,204],[6418618,206],[6422442,207],[6426265,209],[6430089,210],[6433912,212],[6437736,213],[6441559,215],[6445383,216],[6449207,216],[6453031,217],[6456857,216],[6460683,215],[6464508,215],[6468334,214],[6472159,214],[6475985,213],[6479810,213],[6483636,212],[6487461,212],[6491287,210],[6495112,210],[6498938,209],[6502763,209],[6506589,208],[6510414,208],[6514240,207],[6518065,207],[6521891,206],[6525716,206],[6529542,205],[6533367,205],[6537193,203],[6541018,203],[6544844,202],[6548669,202],[6552495,201],[6556320,201],[6560146,200],[6563972,199],[6567797,199],[6571623,198],[6575449,197],[6579274,196],[6583100,195],[6586926,194],[6590751,194],[6594577,193],[6598403,192],[6602228,192],[6606054,191],[6606250,30],[6609879,191],[6610074,32],[6613705,190],[6613898,33],[6617531,189],[6617722,35],[6621356,188],[6621546,37],[6625182,187],[6625370,39],[6629008,226],[6632833,227],[6636659,227],[6640485,227],[6644310,227],[6648136,227],[6651961,228],[6655787,227],[6659613,227],[6663438,228],[6667263,229],[6671088,229],[6674913,230],[6678738,1],[6678741,228],[6682567,228],[6686392,228],[6690218,228],[6694044,228],[6697869,229],[6701695,228],[6705520,229],[6709346,229],[6713172,229],[6716997,229],[6720823,229],[6721175,1],[6724649,229],[6724999,2],[6728474,230],[6728824,2],[6732300,229],[6732648,3],[6736126,229],[6736473,3],[6739951,230],[6740297,4],[6743777,229],[6744122,4],[6747602,230],[6747946,5],[6751428,229],[6751771,5],[6755254,229],[6755595,6],[6759080,228],[6759420,6],[6762905,228],[6763244,7],[6766731,228],[6767069,7],[6770557,227],[6770893,8],[6774382,228],[6774718,8],[6778208,227],[6778542,9],[6782034,226],[6782367,9],[6785859,227],[6786191,10],[6789685,226],[6790016,10],[6793511,226],[6793840,11],[6797336,226],[6797665,11],[6801162,226],[6801489,12],[6804988,225],[6805314,12],[6808813,225],[6809138,13],[6812639,225],[6812963,13],[6816465,224],[6816787,14],[6820291,224],[6820612,14],[6824116,224],[6824436,15],[6827942,223],[6828261,15],[6831768,223],[6832085,16],[6835593,223],[6835910,16],[6839419,223],[6839734,17],[6843245,222],[6843559,17],[6847070,223],[6847383,18],[6850896,222],[6851208,18],[6854722,221],[6855032,19],[6858547,222],[6858857,19],[6862373,221],[6862681,20],[6866199,221],[6866506,20],[6870024,221],[6870330,21],[6873850,220],[6874155,21],[6877676,220],[6877979,22],[6881502,219],[6881804,22],[6885327,220],[6885628,23],[6889153,219],[6889453,23],[6892979,219],[6893277,24],[6896804,219],[6897102,24],[6900630,218],[6900926,25],[6904456,218],[6904751,25],[6908281,218],[6908575,26],[6912107,218],[6912400,26],[6915933,217],[6916224,27],[6919758,218],[6920049,27],[6923584,218],[6923873,28],[6927410,217],[6927698,28],[6931235,218],[6931522,29],[6935061,217],[6935347,29],[6938887,217],[6939171,30],[6942713,217],[6942996,30],[6946538,217],[6946820,31],[6950364,217],[6950645,31],[6954190,216],[6954469,32],[6958015,217],[6958294,32],[6961840,218],[6962118,33],[6965665,218],[6965943,33],[6969491,218],[6969767,34],[6973316,218],[6973592,34],[6977141,219],[6977416,35],[6980967,219],[6981241,35],[6984792,219],[6985065,36],[6988617,220],[6988890,36],[6992443,219],[6992714,37],[6996268,220],[6996539,37],[7000093,221],[7000363,38],[7003918,221],[7004188,38],[7007744,221],[7008012,39],[7011569,222],[7011837,39],[7015394,222],[7015661,40],[7019220,222],[7019486,40],[7023045,222],[7023310,41],[7026870,223],[7027135,41],[7030696,223],[7030959,42],[7034521,223],[7034784,42],[7038346,224],[7038608,43],[7042171,224],[7042433,43],[7045997,224],[7046257,44],[7049822,225],[7050082,44],[7053647,225],[7053906,45],[7057473,225],[7057731,45],[7061298,225],[7061555,46],[7065123,226],[7065380,46],[7068949,226],[7069204,47],[7072774,226],[7073029,47],[7076599,227],[7076853,48],[7080425,226],[7080678,48],[7084250,227],[7084502,49],[7088075,228],[7088327,49],[7091900,228],[7092151,50],[7095726,228],[7095976,50],[7099551,228],[7099800,51],[7103376,229],[7103625,51],[7107202,228],[7107449,52],[7111027,229],[7111274,52],[7114852,229],[7115098,53],[7118678,229],[7118923,53],[7122503,229],[7122747,54],[7126328,230],[7126572,54],[7130153,230],[7130396,55],[7133979,230],[7134221,55],[7137804,230],[7138045,56],[7141629,231],[7141870,56],[7145455,230],[7145694,57],[7149280,231],[7149519,57],[7153105,231],[7153343,58],[7154315,89],[7156931,231],[7157168,58],[7158138,89],[7160756,231],[7160992,59],[7161960,90],[7164582,231],[7164817,59],[7165783,90],[7168408,230],[7168641,60],[7169605,91],[7172234,230],[7172466,60],[7173424,95],[7176061,228],[7176290,61],[7177246,96],[7179887,289],[7181068,97],[7183713,288],[7184890,98],[7187539,287],[7188712,99],[7191365,286],[7192533,101],[7195192,284],[7196354,103],[7199018,283],[7200175,105],[7202844,282],[7203996,107],[7206670,281],[7207819,107],[7210497,279],[7211642,107],[7214323,278],[7215465,107],[7218149,277],[7219288,107],[7221975,276],[7223111,107],[7225801,275],[7226934,107],[7229628,273],[7230757,107],[7233454,272],[7234579,108],[7237280,271],[7238401,109],[7241106,269],[7242224,109],[7244933,267],[7246046,110],[7248759,265],[7249868,111],[7252585,264],[7253689,113],[7256411,263],[7257510,115],[7260237,261],[7261331,117],[7264063,260],[7265153,118],[7267889,259],[7268976,118],[7271715,257],[7272799,118],[7275541,256],[7276622,118],[7279367,254],[7280445,118],[7283193,253],[7284268,118],[7287019,252],[7288091,118],[7290845,250],[7291914,118],[7294671,249],[7295737,118],[7298497,248],[7299560,118],[7302323,246],[7303383,126],[7306149,245],[7307206,126],[7309975,243],[7311029,126],[7313800,243],[7314852,126],[7317626,242],[7318675,126],[7321451,241],[7322498,126],[7325276,241],[7326321,126],[7329102,240],[7330144,126],[7332927,240],[7333967,126],[7336752,239],[7337790,126],[7340578,238],[7341613,126],[7344403,239],[7345436,126],[7348229,240],[7349259,126],[7352054,242],[7353083,125],[7355880,243],[7356906,125],[7359705,245],[7360729,125],[7363530,247],[7364552,125],[7367356,248],[7368375,125],[7371181,250],[7372198,125],[7375006,252],[7376020,126],[7378832,253],[7379843,126],[7382657,255],[7383666,126],[7386482,257],[7387489,126],[7390308,258],[7391312,126],[7394133,260],[7395135,126],[7397958,262],[7398958,126],[7401784,263],[7402781,126],[7405609,265],[7406603,127],[7409434,267],[7410426,127],[7413260,268],[7414249,127],[7417085,270],[7418071,128],[7420910,272],[7421894,128],[7424735,274],[7425717,129],[7428561,275],[7429540,129],[7432386,277],[7433362,130],[7436211,279],[7437185,131],[7440036,281],[7441009,130],[7443861,283],[7444832,130],[7447686,285],[7448656,130],[7451511,287],[7452479,130],[7455337,288],[7456303,129],[7459162,290],[7460126,130],[7462987,292],[7463949,130],[7466812,294],[7467772,129],[7470637,296],[7471595,127],[7474462,226],[7475418,126],[7478288,225],[7479241,126],[7482113,226],[7483064,126],[7485938,226],[7486887,126],[7489763,227],[7490710,126],[7493588,228],[7494534,126],[7497413,229],[7498357,127],[7501239,228],[7502181,127],[7505064,229],[7506004,128],[7508889,230],[7509828,128],[7512714,231],[7513651,129],[7516539,231],[7517474,130],[7520364,232],[7521297,131],[7524190,232],[7525120,131],[7528015,232],[7528943,131],[7531840,233],[7532766,131],[7535665,234],[7536590,130],[7539491,234],[7540413,131],[7543316,234],[7544237,131],[7547141,235],[7548060,131],[7550966,235],[7551884,131],[7554792,235],[7555707,132],[7558617,235],[7559530,133],[7562442,235],[7563353,133],[7566267,236],[7567176,134],[7570093,235],[7570999,135],[7573918,236],[7574822,135],[7577743,236],[7578645,136],[7581568,236],[7582468,137],[7585394,236],[7586291,137],[7589219,236],[7590115,137],[7593044,237],[7593938,138],[7596869,237],[7597762,138],[7600695,236],[7601585,138],[7604520,237],[7605408,139],[7608345,237],[7609231,140],[7612170,238],[7613054,140],[7615996,237],[7616877,141],[7619821,237],[7620700,142],[7623646,238],[7624523,142],[7627471,238],[7628346,143],[7631297,238],[7632169,144],[7635122,238],[7635992,144],[7638947,238],[7639815,145],[7642772,239],[7643638,146],[7646598,238],[7647461,146],[7650423,238],[7651284,147],[7654248,239],[7655107,148],[7658073,239],[7658930,148],[7661899,238],[7662753,149],[7665724,238],[7666576,150],[7669549,238],[7670399,150],[7673374,238],[7674222,151],[7677200,237],[7678045,151],[7681025,237],[7681868,152],[7684850,237],[7685690,154],[7688675,238],[7689513,154],[7692501,237],[7693336,155],[7696326,237],[7697155,159],[7700151,237],[7700977,161],[7703976,237],[7704799,162],[7707802,236],[7708620,165],[7711627,236],[7712442,166],[7715452,236],[7716264,168],[7719277,236],[7720086,170],[7723103,235],[7723908,171],[7726928,236],[7727730,173],[7730753,236],[7731553,174],[7734578,236],[7735375,176],[7738404,235],[7739195,179],[7742229,235],[7743016,182],[7746054,236],[7746837,185],[7749880,235],[7750658,188],[7753705,235],[7754480,189],[7757530,236],[7757984,67],[7758302,191],[7761355,236],[7761808,74],[7762124,192],[7765181,235],[7765632,82],[7765928,212],[7769006,236],[7769456,91],[7769746,217],[7772831,236],[7773280,100],[7773564,222],[7776656,236],[7777104,136],[7777276,334],[7780482,236],[7780928,138],[7781094,340],[7784307,236],[7784752,140],[7784902,356],[7788132,236],[7788576,142],[7788723,358],[7791957,237],[7792400,505],[7795783,236],[7796224,504],[7799608,236],[7800048,503],[7803433,237],[7803872,503],[7807258,237],[7807696,502],[7811084,237],[7811520,501],[7814909,237],[7815344,501],[7818734,238],[7819168,500],[7822560,237],[7822992,499],[7826385,238],[7826816,499],[7830210,238],[7830640,498],[7834035,239],[7834464,497],[7837861,238],[7838288,497],[7841686,239],[7842112,496],[7845512,238],[7845936,495],[7849337,239],[7849760,495],[7853163,239],[7853584,494],[7856988,240],[7857400,501],[7860814,240],[7861220,504],[7864639,241],[7865040,507],[7868465,241],[7868860,510],[7872290,242],[7872680,513],[7876116,242],[7876502,514],[7879941,243],[7880325,514],[7883767,243],[7884148,514],[7887592,244],[7887971,514],[7891418,244],[7891794,514],[7895243,245],[7895617,514],[7899069,245],[7899440,514],[7902894,246],[7903263,514],[7906720,246],[7907086,514],[7910545,247],[7910909,514],[7914371,247],[7914732,514],[7918196,248],[7918555,515],[7922022,248],[7922378,515],[7925847,249],[7926201,515],[7929673,249],[7930024,515],[7933498,250],[7933846,517],[7937324,250],[7937668,518],[7941149,251],[7941489,520],[7944975,251],[7945309,523],[7948800,252],[7949129,526],[7952626,252],[7952948,530],[7956451,253],[7956766,535],[7960277,253],[7960585,539],[7964102,254],[7964403,544],[7967928,254],[7968222,548],[7971753,255],[7972040,553],[7975579,255],[7975859,557],[7979404,256],[7979679,560],[7983230,256],[7983499,563],[7987056,256],[7987319,566],[7990882,256],[7991139,569],[7994708,823],[7998534,820],[8002360,817],[8006186,814],[8010012,811],[8013839,807],[8017665,804],[8021491,801],[8025317,798],[8029143,790],[8032969,787],[8036795,784],[8040622,780],[8044448,777],[8048274,774],[8052100,770],[8055926,766],[8059752,763],[8063579,759],[8067405,756],[8071232,156],[8071392,591],[8075059,746],[8078885,742],[8082712,737],[8086538,733],[8090365,728],[8094191,724],[8098018,719],[8101844,715],[8105671,710],[8109498,705],[8113324,701],[8117150,698],[8120976,687],[8124802,680],[8128628,667],[8132454,664],[8136280,661],[8140106,357],[8140575,186],[8143932,353],[8144405,179],[8147758,350],[8148235,172],[8151584,346],[8152066,129],[8155410,340],[8155896,124],[8159236,331],[8159726,119],[8163062,323],[8163556,114],[8166889,313],[8167386,109],[8170715,304],[8171216,104],[8174542,295],[8175046,99],[8178368,287],[8178877,93],[8182195,279],[8182707,88],[8186022,271],[8186538,82],[8189850,262],[8193678,253],[8197506,244],[8201334,235],[8205162,226],[8208990,217],[8212818,208],[8216646,199],[8220474,194],[8224301,191],[8228127,189],[8231952,188],[8235778,186],[8239604,184],[8243429,183],[8247255,181],[8251080,180],[8254905,179],[8258731,176],[8262556,174],[8266381,173],[8270206,171],[8274031,169],[8277857,166],[8281682,165],[8285507,163],[8289332,161],[8293158,158],[8296983,157],[8300808,155],[8304633,153],[8308459,150],[8312284,149],[8316109,147],[8319934,145],[8323759,143],[8327585,141],[8331410,139],[8335235,137],[8339060,135],[8342886,132],[8346712,129],[8350538,126],[8354364,123],[8358190,120],[8362016,117],[8365842,114],[8369668,112],[8373494,109],[8377320,107],[8381145,105],[8384970,103],[8388795,102],[8392620,100],[8396445,98],[8400270,97],[8404095,94],[8407920,91],[8411745,88],[8415570,85],[8419395,82],[8423220,79],[8427067,54],[8430895,48],[8434722,43],[8438548,39],[8442375,34],[8446201,30],[8450028,25],[8453854,21]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":55,"yStep":55},"name":0,"imageWidth":3824,"imageHeight":2694}},{"name":"V2-Pres-36-42-36","axesName":"XY","metadataKeys":[],"data":[{"x":815.3799666458203,"y":248.82648617463616,"value":[0.1280211887362531,140965.1052850792]},{"x":862.0310718624428,"y":298.3586449868765,"value":[0.12877967845158506,140024.8470402553]},{"x":826.3644986449865,"y":265.2493224932249,"value":[0.12819978374510474,140653.35413951575]},{"x":921.0434782608696,"y":333.8142472299597,"value":[0.12973914775295217,139351.801020585]},{"x":984.5290360046457,"y":355.97858871137566,"value":[0.13077134500523957,138931.06012580608]},{"x":1025.6889276035606,"y":366.922468903177,"value":[0.1314405543265834,138723.3148179605]},{"x":1119.5896772604112,"y":381.9309861667795,"value":[0.1329672652704284,138438.41138475505]},{"x":1171.859626362223,"y":391.8399276840127,"value":[0.13381711049125553,138250.31209365866]},{"x":1229.8468834688372,"y":397.20232445413575,"value":[0.13475991212331645,138148.5188769681]},{"x":1292.8037166085974,"y":394.84200136736683,"value":[0.13578351296245292,138193.32437900963]},{"x":1360.3414634146332,"y":400.0341036013864,"value":[0.13688159383558987,138094.7638266216]},{"x":1431.6835885800715,"y":396.7802750751967,"value":[0.1380415292316891,138156.5305489361]},{"x":1508.3881956261419,"y":393.6264295748992,"value":[0.13928865200172574,138216.39931512086]},{"x":1586.6835885800715,"y":392.29000844671447,"value":[0.1405616389982325,138241.76830800273]},{"x":1661.8463792777459,"y":392.06738889519363,"value":[0.14178369372673488,138245.99424674225]},{"x":1739.2501847745748,"y":388.0276945980158,"value":[0.14304218460544577,138322.67888881263]},{"x":1818.9547918206451,"y":391.1188397667951,"value":[0.1443380836935445,138264.0003494437]},{"x":1901.9547918206451,"y":391.77394545136724,"value":[0.14568756182659678,138251.5646200929]},{"x":1985.5509863238162,"y":396.2060502418111,"value":[0.1470467333505536,138167.43093460312]},{"x":2070.2501847745757,"y":402.580198838693,"value":[0.1484238383649675,138046.43185207434]},{"x":2150.9547918206463,"y":410.81874495011397,"value":[0.14973599622575365,137890.04131525182]},{"x":2232.2501847745757,"y":418.9921331006897,"value":[0.15105775954032258,137734.88765789042]},{"x":2309.9547918206463,"y":429.39230917999066,"value":[0.15232114108304656,137537.46336747636]},{"x":2388.6835885800724,"y":439.9201912697579,"value":[0.15360117469350876,137337.61486151963]},{"x":2464.2921928155456,"y":452.3286597241523,"value":[0.15483047780298315,137102.06759183353]},{"x":2535.757040179098,"y":469.39100445930484,"value":[0.15599240851140525,136778.17679648037]},{"x":2603.2217140921416,"y":491.892657696727,"value":[0.1570893013089854,136351.03278568015]},{"x":2667.409214092141,"y":510.2031187325399,"value":[0.1581329112808564,136003.44926886412]},{"x":2726.6138211382117,"y":538.2545137727822,"value":[0.15909550552886395,135470.95571118614]},{"x":2784.7836324589666,"y":570.7772599731371,"value":[0.1600412752683957,134853.58346268156]},{"x":2836.932249322494,"y":600.7236307054851,"value":[0.1608891477759409,134285.11799178662]},{"x":2888.1644706102247,"y":644.3907442391783,"value":[0.1617221208161275,133456.194631443]},{"x":2936.1634453137003,"y":684.4226677357603,"value":[0.16250252523505845,132696.27729639402]},{"x":3024.5345747005845,"y":766.4845967868584,"value":[0.16393933133988658,131138.5134672637]},{"x":3103.4270649228215,"y":848.8553316837516,"value":[0.16522202640515102,129574.88764363277]},{"x":3139.844961813253,"y":900.6169126933081,"value":[0.16581413671244488,128592.308760006]},{"x":3174.1656812022648,"y":947.7474837309092,"value":[0.16637214948745807,127697.63933585782]},{"x":3205.9327009936756,"y":988.5337697121316,"value":[0.16688864224120203,126923.40210111585]},{"x":3234.933002107799,"y":1034.5292505506854,"value":[0.16736015154488204,126050.27984841884]},{"x":3262.446070460706,"y":1082.0697975464439,"value":[0.1678074802691642,125147.82793943495]},{"x":3311.840985174557,"y":1181.4592877759803,"value":[0.16861058095940906,123261.13876863968]},{"x":3334.7223881422483,"y":1235.9226070817444,"value":[0.16898260448902905,122227.27337198216]},{"x":3353.121479910451,"y":1289.7352505009412,"value":[0.16928175113974242,121205.75961477915]},{"x":3371.659152500616,"y":1349.290971201368,"value":[0.16958315094453896,120075.22626517745]},{"x":3386.2046070460706,"y":1416.7348935727953,"value":[0.16981964218362805,118794.95289140061]},{"x":3401.2046070460706,"y":1500.239321950143,"value":[0.1700635237739387,117209.80640992514]},{"x":3414.9186046511627,"y":1596.5446774687105,"value":[0.17028649654363515,115381.66270049626]},{"x":3427.0813953488373,"y":1706.875730198039,"value":[0.1704842485928328,113287.27221810093]},{"x":3437.353080989826,"y":1820.3208325939236,"value":[0.1706512535947858,111133.7684052152]},{"x":3445.7723577235765,"y":1890.7328929539296,"value":[0.17078814070139198,109797.15151073466]},{"x":3471.7493224932236,"y":1885.5211382113769,"value":[0.17121049426668966,109896.08512243653]},{"x":842.0054200542006,"y":283.6910569105691,"value":[0.12845408593091828,140303.2786885246]},{"x":886.048780487805,"y":316.0758807588076,"value":[0.12917017691659646,139688.52459016393]},{"x":1071.2899728997288,"y":375.6639566395664,"value":[0.13218197135636056,138557.37704918033]},{"x":2981.9945799457996,"y":720.2384823848239,"value":[0.16324768323504632,132016.39344262297]},{"x":3287.7073170731705,"y":1132.173441734418,"value":[0.16821819713563604,124196.72131147543]},{"x":3452.222222222222,"y":2044.1300813008131,"value":[0.17089300758213982,106885.2459016394]},{"x":3492.379403794038,"y":1878.319783197832,"value":[0.1715459140690817,110032.78688524595]},{"x":3513.1056910569105,"y":1873.138211382114,"value":[0.17188289806234203,110131.14754098366]}],"autoDetectionData":{"fgColor":[0,0,255],"bgColor":[255,255,255],"mask":[[830639,1],[834462,3],[838285,5],[842108,7],[845931,9],[849754,11],[853577,13],[857400,15],[861222,19],[865044,23],[868866,27],[872688,31],[876510,35],[880332,37],[884154,40],[887976,42],[891798,45],[895620,47],[899442,50],[903264,52],[907086,55],[910908,57],[914730,60],[918552,62],[922374,65],[926196,68],[930018,70],[933840,74],[937662,78],[941486,79],[945310,80],[949135,80],[952959,81],[956784,81],[960608,82],[964433,82],[968257,83],[972082,83],[975906,84],[979731,84],[983556,84],[987381,84],[991206,84],[995031,84],[998856,84],[1002681,84],[1006506,83],[1010331,83],[1014156,82],[1017981,82],[1021806,81],[1025631,81],[1029456,81],[1033281,81],[1037106,81],[1040931,80],[1044757,79],[1048582,78],[1052406,79],[1056231,79],[1060056,79],[1063881,79],[1067705,80],[1071530,80],[1075355,80],[1079180,81],[1083004,82],[1086829,83],[1090654,84],[1094479,86],[1098303,89],[1102128,89],[1105953,89],[1109778,89],[1113604,88],[1117430,87],[1121256,86],[1125081,87],[1128906,88],[1132731,89],[1136556,95],[1140381,96],[1144205,98],[1148030,99],[1151854,101],[1155679,112],[1159503,113],[1163329,112],[1167153,114],[1170978,115],[1174802,125],[1178627,125],[1182451,127],[1186276,141],[1190101,141],[1193926,141],[1197751,141],[1201576,141],[1205401,159],[1209226,159],[1213051,159],[1216876,159],[1220701,160],[1224526,174],[1228351,174],[1232176,174],[1236001,174],[1239826,174],[1243651,174],[1247476,174],[1251302,175],[1255127,189],[1258953,188],[1262778,188],[1266603,188],[1267354,160],[1270429,187],[1271171,168],[1274254,198],[1274971,193],[1278079,199],[1278789,200],[1281904,200],[1282608,206],[1285729,201],[1286427,212],[1289555,201],[1290246,218],[1293382,200],[1294065,224],[1297209,198],[1297884,230],[1301034,199],[1301704,235],[1304859,208],[1305527,237],[1308684,209],[1309350,239],[1312509,210],[1313172,242],[1316335,218],[1316995,244],[1320161,218],[1320818,246],[1323986,232],[1324640,249],[1327811,232],[1328463,251],[1331636,232],[1332286,253],[1335461,232],[1336108,256],[1339286,232],[1339931,258],[1343111,232],[1343754,260],[1346936,232],[1347576,263],[1350769,224],[1351399,265],[1354595,267],[1355222,267],[1358421,266],[1359044,270],[1362249,263],[1362867,272],[1366074,266],[1366690,473],[1369899,267],[1370512,478],[1373724,277],[1374335,501],[1377549,279],[1378158,504],[1381382,273],[1381981,506],[1385207,275],[1385805,508],[1389032,277],[1389629,509],[1392868,285],[1393453,540],[1396694,284],[1397277,541],[1400528,275],[1401101,542],[1404354,407],[1404925,616],[1405596,46],[1408180,407],[1408749,620],[1409417,54],[1412008,405],[1412573,625],[1413238,62],[1415833,532],[1416397,732],[1419658,532],[1420221,736],[1423483,1313],[1427308,1315],[1431151,1299],[1434976,1319],[1438801,1320],[1442640,1306],[1446467,1305],[1450292,1305],[1454117,1306],[1457942,1308],[1461767,1309],[1465592,1322],[1469429,1310],[1473256,1314],[1477082,1316],[1480907,1318],[1484732,1338],[1488565,1330],[1492391,1329],[1496217,1328],[1500052,1318],[1503878,1318],[1507703,1319],[1511529,1319],[1515354,1321],[1519180,1323],[1523005,1339],[1526831,1339],[1530669,1327],[1534495,1327],[1538329,1319],[1542155,1319],[1545981,1319],[1549809,1316],[1553634,1320],[1557459,1321],[1561284,1346],[1565109,1347],[1568934,1348],[1572759,1359],[1576584,1360],[1580453,1317],[1584278,1318],[1588116,617],[1588770,652],[1591942,615],[1592594,656],[1595768,613],[1596418,660],[1599607,598],[1600242,664],[1603434,595],[1604066,835],[1607261,592],[1607890,833],[1611088,589],[1611714,830],[1614915,586],[1615538,827],[1618744,581],[1619362,824],[1622569,580],[1623186,821],[1626394,580],[1627010,818],[1630363,435],[1630834,815],[1634189,432],[1634658,812],[1638131,310],[1638482,809],[1641956,306],[1642306,806],[1645781,302],[1646130,803],[1649811,80],[1649954,800],[1653636,76],[1653778,797],[1657461,73],[1657602,794],[1661286,59],[1661450,767],[1665111,57],[1665277,761],[1669104,755],[1672931,749],[1676759,742],[1680589,733],[1684418,725],[1688246,718],[1692074,711],[1695902,704],[1699754,673],[1703580,668],[1707488,581],[1711315,575],[1715142,141],[1715287,424],[1718969,132],[1719138,394],[1722796,124],[1722965,388],[1726623,114],[1726792,387],[1730450,75],[1730625,381],[1734277,66],[1734450,383],[1738275,384],[1742100,390],[1745925,391],[1749768,374],[1753596,409],[1757424,407],[1761252,412],[1765080,409],[1768909,71],[1768988,326],[1772736,65],[1772816,323],[1776563,59],[1776644,320],[1780472,318],[1784300,317],[1788128,316],[1791956,315],[1795784,313],[1799621,301],[1803449,303],[1807287,292],[1811117,289],[1814946,287],[1818788,272],[1822614,289],[1826440,288],[1830266,287],[1834092,286],[1837950,253],[1841776,260],[1845601,260],[1849427,259],[1853252,278],[1857078,276],[1860905,273],[1864733,269],[1868561,265],[1872388,262],[1876216,258],[1880043,255],[1883870,252],[1887703,243],[1891529,241],[1895355,239],[1899180,238],[1903006,236],[1906831,235],[1910658,234],[1914487,231],[1918316,228],[1922145,225],[1925978,218],[1929806,216],[1933632,216],[1937458,216],[1941284,216],[1945110,216],[1948954,198],[1952779,198],[1956604,198],[1960429,198],[1964254,199],[1968092,187],[1971918,186],[1975780,151],[1979605,153],[1983430,154],[1987255,154],[1991080,155],[1994905,156],[1998738,149],[2002563,150],[2006388,151],[2010213,157],[2014038,158],[2017872,150],[2021698,150],[2025531,143],[2029358,142],[2033185,141],[2037012,140],[2040839,138],[2044666,136],[2048498,129],[2052325,127],[2056152,125],[2059977,126],[2063802,127],[2067627,128],[2071452,129],[2075277,130],[2079102,130],[2082927,131],[2086752,131],[2090577,138],[2094402,138],[2098227,138],[2102053,137],[2105880,135],[2109707,133],[2113532,133],[2117357,133],[2121182,133],[2125007,134],[2128832,135],[2132657,135],[2136493,125],[2140317,128],[2144142,130],[2147968,130],[2151794,130],[2155620,130],[2159445,131],[2163270,133],[2167095,133],[2170921,132],[2174748,132],[2178575,141],[2182400,141],[2186225,141],[2190050,152],[2193875,152],[2197700,152],[2201525,152],[2205350,152],[2209175,152],[2213000,152],[2216837,140],[2220664,138],[2224491,136],[2228318,134],[2232144,133],[2235969,133],[2239794,133],[2243619,133],[2247445,132],[2251271,131],[2255097,130],[2258922,129],[2262749,128],[2266575,127],[2270400,127],[2274226,126],[2278051,126],[2281877,125],[2285702,125],[2289528,124],[2293354,123],[2297180,122],[2301006,121],[2304832,120],[2308658,119],[2312484,118],[2316309,118],[2320135,117],[2323961,116],[2327786,116],[2331612,114],[2335437,114],[2339263,113],[2343087,114],[2346910,116],[2350733,117],[2354556,119],[2358379,120],[2362204,120],[2366029,119],[2369854,119],[2373679,118],[2377504,118],[2381329,117],[2385154,117],[2388979,116],[2392804,116],[2396629,115],[2400454,115],[2404279,114],[2408104,114],[2411929,113],[2415754,113],[2419579,112],[2423404,112],[2427229,111],[2431054,110],[2434879,110],[2438704,111],[2442529,112],[2446354,114],[2450179,116],[2454004,118],[2457829,120],[2461654,120],[2465479,120],[2469304,120],[2473129,120],[2476954,120],[2480779,120],[2484604,120],[2488429,120],[2492254,121],[2496079,122],[2499904,124],[2503729,125],[2507554,126],[2511379,127],[2515204,127],[2519029,127],[2522854,128],[2526679,128],[2530504,129],[2534328,130],[2538153,130],[2541978,131],[2545803,132],[2549628,133],[2553452,135],[2557277,136],[2561102,137],[2564927,138],[2568752,138],[2572576,139],[2576401,139],[2580226,139],[2584051,139],[2587875,140],[2591700,140],[2595525,140],[2599350,140],[2603174,141],[2606999,141],[2610824,141],[2614648,142],[2618473,142],[2622298,142],[2626123,142],[2629947,143],[2633772,144],[2637597,144],[2641422,144],[2645246,146],[2649071,146],[2652896,146],[2656721,147],[2660546,147],[2664371,146],[2668196,146],[2672021,145],[2675846,145],[2679671,145],[2683496,144],[2687321,144],[2691146,143],[2694971,143],[2698796,143],[2702620,143],[2706445,143],[2710270,142],[2714094,143],[2717919,143],[2721744,142],[2725568,143],[2729393,143],[2733218,143],[2737043,142],[2740867,143],[2744692,143],[2748517,143],[2752342,143],[2756166,143],[2759991,143],[2763816,143],[2767641,143],[2771466,143],[2775290,143],[2779115,143],[2782940,143],[2786765,142],[2790590,142],[2794415,142],[2798239,143],[2802064,142],[2805889,142],[2809714,142],[2813539,141],[2817364,141],[2821188,142],[2825013,142],[2828838,141],[2832663,141],[2836489,140],[2840314,139],[2844140,138],[2847965,138],[2851791,136],[2855617,135],[2859442,134],[2863268,133],[2867093,132],[2870919,130],[2874745,129],[2878570,128],[2882396,127],[2886221,126],[2890047,124],[2893872,124],[2897698,122],[2901523,121],[2905349,120],[2909174,119],[2912999,119],[2916825,117],[2920650,116],[2924475,116],[2928301,116],[2932126,116],[2935951,117],[2939776,117],[2943601,118],[2947426,118],[2951251,119],[2955076,119],[2958901,120],[2962726,120],[2966551,121],[2970377,120],[2974203,120],[2978029,119],[2981855,119],[2985681,118],[2989507,117],[2993335,114],[2997164,110],[3000991,108],[3004816,108],[3008642,107],[3012467,107],[3016292,107],[3020118,106],[3023943,106],[3027768,106],[3031596,103],[3035424,100],[3039250,99],[3043075,99],[3046900,99],[3050725,99],[3054550,99],[3058376,98],[3062201,98],[3066026,98],[3069851,98],[3073677,97],[3077502,97],[3081327,97],[3085153,96],[3088978,96],[3092804,95],[3096630,94],[3100456,93],[3104282,92],[3108108,91],[3111934,90],[3115759,89],[3119585,88],[3123410,88],[3127235,88],[3131060,87],[3134885,87],[3138710,87],[3142535,87],[3146360,86],[3150185,86],[3154010,86],[3157835,86],[3161660,86],[3165485,86],[3169310,86],[3173135,86],[3176960,86],[3180785,86],[3184610,86],[3188435,86],[3192260,86],[3196085,86],[3199910,86],[3203735,85],[3207560,85],[3211385,85],[3215210,85],[3219035,85],[3222860,4],[3222865,80],[3226685,3],[3226690,81],[3230510,2],[3230515,81],[3234340,81],[3238165,81],[3241990,81],[3245815,81],[3249640,81],[3253465,81],[3257290,81],[3261115,81],[3264940,81],[3268764,82],[3272589,82],[3276414,82],[3280239,82],[3284063,83],[3287888,83],[3291713,83],[3295538,83],[3299363,83],[3303188,83],[3307013,83],[3310838,83],[3314663,83],[3318488,83],[3322313,83],[3326138,83],[3329963,83],[3333788,83],[3337612,84],[3341437,83],[3345262,84],[3349087,84],[3352911,86],[3356736,86],[3360561,87],[3364386,87],[3368210,89],[3372035,89],[3375860,90],[3379685,89],[3383510,88],[3387335,87],[3391160,86],[3394986,84],[3398811,83],[3402637,81],[3406462,80],[3410288,78],[3414113,77],[3417938,76],[3421763,76],[3425588,75],[3429413,75],[3433238,74],[3437063,74],[3440888,73],[3444713,73],[3448538,73],[3452363,73],[3456188,73],[3460013,73],[3463838,73],[3467662,73],[3471487,73],[3475311,73],[3479135,74],[3482958,75],[3486782,76],[3490605,78],[3494429,79],[3498252,81],[3502076,82],[3505899,84],[3509723,85],[3513546,87],[3517370,88],[3521193,90],[3525017,91],[3528840,93],[3532664,94],[3536487,96],[3540311,97],[3544134,99],[3547958,100],[3551781,102],[3555605,103],[3559428,105],[3563252,106],[3567075,108],[3570899,109],[3574722,111],[3578546,112],[3582369,114],[3586193,115],[3590017,116],[3593841,117],[3597665,118],[3601489,119],[3605313,120],[3609137,121],[3612961,123],[3616785,124],[3620609,126],[3624433,128],[3628257,130],[3632081,132],[3635905,134],[3639729,136],[3643553,138],[3647377,140],[3651201,140],[3655025,140],[3658849,140],[3662673,140],[3666497,140],[3670321,140],[3674145,140],[3677969,140],[3681793,140],[3685617,140],[3689441,140],[3693265,141],[3697090,141],[3700914,142],[3704739,142],[3708563,143],[3712388,143],[3716212,144],[3720037,143],[3723861,143],[3727686,142],[3731510,142],[3735335,141],[3739159,141],[3742984,140],[3746808,140],[3750633,139],[3754457,139],[3758282,138],[3762106,138],[3765931,138],[3769755,138],[3773580,138],[3777404,139],[3781229,139],[3785053,139],[3788878,139],[3792703,139],[3796527,140],[3800352,139],[3804177,139],[3808001,140],[3811826,140],[3815651,139],[3819475,140],[3823300,140],[3827125,140],[3830950,139],[3834774,140],[3838599,140],[3842424,139],[3846249,139],[3850074,139],[3853898,139],[3857723,139],[3861548,139],[3865373,139],[3869198,138],[3873022,139],[3876847,139],[3880672,139],[3884497,138],[3888321,139],[3892146,139],[3895971,139],[3899796,138],[3903620,139],[3907445,139],[3911270,138],[3915095,138],[3918919,139],[3922744,138],[3926569,138],[3930394,138],[3934219,137],[3938044,137],[3941869,137],[3945694,136],[3949519,136],[3953344,136],[3957169,135],[3960995,134],[3964821,133],[3968647,131],[3972473,130],[3976299,129],[3980125,127],[3983951,125],[3987777,123],[3991603,122],[3995429,120],[3999255,118],[4003081,116],[4006907,115],[4010732,115],[4014558,114],[4018383,114],[4022209,113],[4026034,113],[4029861,111],[4033688,109],[4037513,109],[4041339,108],[4045165,107],[4048991,106],[4052817,105],[4056643,104],[4060469,103],[4064294,103],[4068120,102],[4071945,102],[4075770,102],[4079595,102],[4083420,102],[4087245,101],[4091070,100],[4094895,100],[4098720,99],[4102545,98],[4106370,98],[4110195,97],[4114020,96],[4117845,96],[4121670,95],[4125495,94],[4129320,94],[4133145,94],[4136970,94],[4140795,93],[4144620,93],[4148444,93],[4152269,93],[4156093,93],[4159918,93],[4163743,92],[4167568,92],[4171392,93],[4175217,92],[4179041,93],[4182866,93],[4186690,93],[4190515,93],[4194339,94],[4198164,94],[4201988,94],[4205813,94],[4209637,95],[4213462,95],[4217287,94],[4221111,95],[4224936,95],[4228760,96],[4232584,96],[4236408,97],[4240232,97],[4244056,98],[4247880,98],[4251704,99],[4255528,99],[4259352,100],[4263177,100],[4267002,99],[4270827,99],[4274652,99],[4278477,98],[4282302,98],[4286127,98],[4289952,97],[4293777,97],[4297601,98],[4301426,98],[4305250,99],[4309074,100],[4312898,101],[4316722,102],[4320546,103],[4324370,104],[4328194,105],[4332018,105],[4335842,105],[4339666,106],[4343490,106],[4347314,106],[4351139,106],[4354963,106],[4358788,105],[4362612,106],[4366437,105],[4370261,105],[4374085,106],[4377909,106],[4381733,106],[4385557,107],[4389381,107],[4393205,107],[4397029,108],[4400853,108],[4404677,108],[4408501,109],[4412325,109],[4416149,109],[4419973,110],[4423797,110],[4427621,110],[4431446,109],[4435271,109],[4439095,109],[4442920,108],[4446745,107],[4450569,107],[4454394,107],[4458218,107],[4462042,107],[4465866,107],[4469690,107],[4473514,108],[4477338,108],[4481162,108],[4484986,109],[4488810,109],[4492634,109],[4496458,109],[4500283,109],[4504107,109],[4507931,109],[4511755,110],[4515580,109],[4519404,109],[4523228,109],[4527052,110],[4530877,109],[4534701,109],[4538525,110],[4542349,110],[4546173,110],[4549997,111],[4553821,111],[4557645,111],[4561469,112],[4565293,112],[4569117,112],[4572941,112],[4576765,113],[4580589,113],[4584413,113],[4588237,113],[4592061,114],[4595885,114],[4599709,114],[4603534,114],[4607358,114],[4611183,114],[4615007,114],[4618831,115],[4622655,115],[4626479,116],[4630303,116],[4634127,117],[4637951,117],[4641775,117],[4645599,118],[4649424,117],[4653248,118],[4657072,118],[4660896,118],[4664720,119],[4668544,119],[4672368,120],[4676192,120],[4680016,120],[4683840,121],[4687664,121],[4691488,122],[4695312,122],[4699137,121],[4702962,121],[4706787,120],[4710612,119],[4714437,118],[4718262,117],[4722087,116],[4725912,115],[4729737,114],[4733561,114],[4737386,113],[4741210,113],[4745034,113],[4748859,112],[4752683,112],[4756508,111],[4760332,111],[4764156,111],[4767981,110],[4771805,110],[4775630,109],[4779454,109],[4783279,108],[4787103,109],[4790928,108],[4794752,108],[4798577,107],[4802401,107],[4806226,106],[4810051,106],[4813876,105],[4817701,104],[4821525,104],[4825350,103],[4829174,104],[4832999,103],[4836823,103],[4840648,102],[4844472,103],[4848297,102],[4852121,102],[4855946,101],[4859770,102],[4863595,101],[4867419,101],[4871244,100],[4875068,100],[4878893,99],[4882718,98],[4886542,98],[4890367,97],[4894191,97],[4898016,96],[4901840,96],[4905664,96],[4909489,95],[4913313,95],[4917137,95],[4920962,94],[4924786,94],[4928610,95],[4932435,94],[4936259,95],[4940083,95],[4943907,95],[4947732,95],[4951556,95],[4955380,96],[4959204,96],[4963029,95],[4966853,96],[4970677,96],[4974501,96],[4978326,95],[4982150,95],[4985975,94],[4989799,94],[4993624,93],[4997448,93],[5001273,92],[5005097,92],[5008922,91],[5012746,91],[5016571,90],[5020395,90],[5024220,89],[5028044,89],[5031869,88],[5035693,88],[5039518,87],[5043342,87],[5047166,87],[5050990,87],[5054814,87],[5058638,87],[5062462,87],[5066286,87],[5070110,87],[5073934,87],[5077758,87],[5081583,86],[5085407,86],[5089231,86],[5093056,85],[5096880,85],[5100705,84],[5104529,84],[5108353,84],[5112178,83],[5116002,83],[5119827,82],[5123651,82],[5127475,82],[5131300,81],[5135124,81],[5138949,80],[5142773,80],[5146597,80],[5150421,80],[5154245,80],[5158070,79],[5161894,79],[5165718,79],[5169542,80],[5173366,80],[5177191,79],[5181015,79],[5184839,80],[5188663,80],[5192487,80],[5196312,79],[5200136,80],[5203960,80],[5207784,80],[5211609,79],[5215434,78],[5219259,77],[5223083,77],[5226907,77],[5230731,77],[5234555,77],[5238379,77],[5242203,77],[5246027,77],[5249851,77],[5253675,77],[5257499,77],[5261323,77],[5265147,77],[5268971,77],[5272795,78],[5276619,78],[5280443,78],[5284268,77],[5288093,76],[5291918,76],[5295743,75],[5299568,74],[5303392,75],[5307216,75],[5311040,75],[5314864,76],[5318689,75],[5322513,75],[5326338,75],[5330162,75],[5333986,75],[5337811,74],[5341635,75],[5345460,74],[5349284,74],[5353108,74],[5356933,74],[5360757,74],[5364582,73],[5368406,73],[5372230,73],[5376055,73],[5379879,73],[5383703,73],[5387527,73],[5391352,72],[5395176,73],[5399000,73],[5402824,73],[5406649,72],[5410473,72],[5414297,73],[5418121,73],[5421946,72],[5425770,73],[5429594,73],[5433418,73],[5437243,73],[5441067,73],[5444892,73],[5448717,72],[5452542,71],[5456367,70],[5460192,69],[5464017,68],[5467842,67],[5471667,67],[5475492,66],[5479317,65],[5483141,65],[5486965,65],[5490790,65],[5494615,65],[5498439,65],[5502264,65],[5506089,64],[5509913,65],[5513738,64],[5517562,65],[5521386,65],[5525210,65],[5529034,66],[5532858,66],[5536682,66],[5540506,67],[5544331,66],[5548155,67],[5551980,67],[5555804,68],[5559629,68],[5563453,69],[5567277,70],[5571101,71],[5574925,72],[5578750,72],[5582574,72],[5586399,72],[5590224,71],[5594048,71],[5597873,71],[5601697,71],[5605522,70],[5609347,70],[5613171,70],[5616996,69],[5620820,70],[5624645,70],[5628469,71],[5632293,72],[5636117,73],[5639941,74],[5643765,75],[5647589,76],[5651413,77],[5655237,78],[5659061,79],[5662885,80],[5666709,81],[5670533,82],[5674357,82],[5678181,82],[5682005,82],[5685829,82],[5689653,82],[5693477,82],[5697301,82],[5701125,82],[5704949,82],[5708773,82],[5712597,82],[5716421,82],[5720245,82],[5724069,82],[5727893,82],[5731717,83],[5735541,83],[5739365,83],[5743189,84],[5747013,84],[5750837,84],[5754661,84],[5758485,84],[5762309,84],[5766133,84],[5769957,84],[5773781,84],[5777605,84],[5781429,84],[5785253,84],[5789077,85],[5792901,85],[5796725,85],[5800549,85],[5804373,86],[5808197,86],[5812021,87],[5815845,89],[5819669,91],[5823493,93],[5827317,95],[5831141,95],[5834965,95],[5838788,96],[5842612,96],[5846436,96],[5850260,96],[5854084,96],[5857907,97],[5861731,97],[5865555,97],[5869379,97],[5873203,97],[5877026,98],[5880850,98],[5884674,98],[5888498,98],[5892322,98],[5896146,98],[5899970,98],[5903794,98],[5907618,98],[5911442,98],[5915266,98],[5919090,98],[5922914,98],[5926738,98],[5930562,98],[5934386,98],[5938210,98],[5942034,98],[5945858,98],[5949682,98],[5953505,99],[5957329,99],[5961153,99],[5964976,100],[5968800,100],[5972624,100],[5976447,101],[5980271,101],[5984094,102],[5987917,104],[5991740,105],[5995563,106],[5999386,108],[6003210,108],[6007034,108],[6010858,108],[6014682,108],[6018506,108],[6022330,108],[6026154,108],[6029978,108],[6033802,108],[6037626,108],[6041450,108],[6045274,108],[6049098,108],[6052921,109],[6056745,109],[6060568,110],[6064392,110],[6068216,110],[6072040,111],[6075864,111],[6079688,111],[6083512,112],[6087336,112],[6091160,112],[6094984,113],[6098808,113],[6102632,113],[6106456,113],[6110280,113],[6114104,113],[6117928,113],[6121752,113],[6125576,113],[6129400,113],[6133224,113],[6137048,113],[6140872,113],[6144696,113],[6148520,113],[6152344,113],[6156168,113],[6159992,113],[6163816,113],[6167640,113],[6171464,113],[6175288,113],[6179112,113],[6182936,113],[6186760,113],[6190584,113],[6194408,113],[6198232,113],[6202056,113],[6205880,113],[6209704,113],[6213528,113],[6217352,113],[6221176,113],[6225000,113],[6228824,113],[6232648,113],[6236472,113],[6240296,113],[6244120,113],[6247944,113],[6251768,113],[6255593,112],[6259417,112],[6263241,112],[6267065,112],[6270889,112],[6274714,111],[6278538,111],[6282362,111],[6286186,111],[6290010,111],[6293834,111],[6297658,111],[6301482,111],[6305306,111],[6309130,111],[6312954,111],[6316778,111],[6320602,111],[6324426,111],[6328250,111],[6332074,111],[6335898,111],[6339722,111],[6343546,111],[6347370,111],[6351194,111],[6355019,110],[6358843,110],[6362668,109],[6366492,109],[6370317,108],[6374141,108],[6377965,108],[6381789,108],[6385613,108],[6389437,108],[6393261,107],[6397085,106],[6400909,105],[6404733,105],[6408557,105],[6412381,105],[6416205,105],[6420029,105],[6423853,104],[6427677,103],[6431502,102],[6435326,101],[6439150,100],[6442975,99],[6446799,98],[6450623,98],[6454447,98],[6458271,98],[6462095,98],[6465919,98],[6469743,98],[6473567,98],[6477391,98],[6481215,98],[6485039,98],[6488863,98],[6492687,98],[6496511,98],[6500335,98],[6504159,98],[6507983,98],[6511808,97],[6515633,96],[6519458,95],[6523283,94],[6527108,93],[6530933,92],[6534758,91],[6538582,91],[6542407,90],[6546231,90],[6550055,90],[6553879,90],[6557703,90],[6561527,90],[6565351,90],[6569175,90],[6572999,90],[6576823,90],[6580647,90],[6584471,90],[6588295,90],[6592120,89],[6595944,89],[6599769,88],[6603593,88],[6607418,87],[6611242,87],[6615066,87],[6618890,87],[6622714,87],[6626538,87],[6630362,86],[6634187,84],[6638011,83],[6641836,81],[6645660,80],[6649484,79],[6653308,78],[6657132,77],[6660957,75],[6664781,74],[6668606,73],[6672430,73],[6676255,72],[6680079,72],[6683904,71],[6687728,71],[6691553,70],[6695377,70],[6699202,69],[6703026,69],[6706851,68],[6710675,68],[6714500,67],[6718324,67],[6722148,67],[6725972,67],[6729797,66],[6733621,66],[6737445,66],[6741269,66],[6745093,66],[6748918,65],[6752742,65],[6756567,64],[6760391,64],[6764216,63],[6768040,63],[6771864,63],[6775689,62],[6779513,62],[6783337,62],[6787161,62],[6790985,62],[6794809,62],[6798633,62],[6802457,63],[6806281,63],[6810105,63],[6813929,63],[6817753,63],[6821577,64],[6825401,64],[6829225,64],[6833049,64],[6836873,64],[6840697,65],[6844521,66],[6848345,67],[6852169,68],[6855993,69],[6859817,70],[6863641,71],[6867465,72],[6871289,72],[6875113,72],[6878937,72],[6882761,72],[6886585,72],[6890409,72],[6894234,71],[6898059,70],[6901883,70],[6905708,69],[6909532,69],[6913357,68],[6917182,67],[6921006,67],[6924830,67],[6928654,67],[6932478,66],[6936303,64],[6940128,62],[6943953,60],[6947778,58],[6951603,56],[6955427,54],[6959251,53],[6963076,50],[6966900,48],[6970724,47],[6974548,47],[6978373,45],[6982197,45],[6986021,44],[6989845,43],[6993669,43],[6997494,41],[7001318,40],[7005142,39],[7008966,38],[7012790,38],[7016615,37],[7020439,36],[7024263,36],[7028087,34],[7031911,33],[7035736,31],[7039560,30],[7043385,29],[7047209,28],[7051034,27],[7054858,26],[7058683,25],[7058739,1],[7062507,24],[7062563,1],[7066332,23],[7066386,2],[7070156,22],[7070210,2],[7073981,21],[7074033,3],[7077805,20],[7077856,4],[7081630,19],[7081680,4],[7085454,18],[7085503,5],[7089279,17],[7093103,16],[7096928,15],[7100752,15],[7104577,13],[7108401,13],[7112226,11],[7116050,8],[7119875,4],[7123699,3],[7127524,1],[7196391,4],[7200214,5],[7204036,6],[7207859,7],[7211681,8],[7215504,9],[7219326,10],[7223149,10],[7226971,11],[7230794,11],[7234617,11],[7238440,11],[7242264,10],[7246088,9],[7249912,8],[7437315,1],[7441138,2],[7444961,3],[7448784,4],[7452607,5],[7456431,5],[7460255,5],[7464080,4],[7467904,4],[7471729,3],[7475553,3],[7479378,2],[7483202,2]],"colorDetectionMode":"fg","colorDistance":120,"algorithm":{"algoType":"AveragingWindowAlgo","xStep":55,"yStep":55},"name":1,"imageWidth":3824,"imageHeight":2694}}],"measurementColl":[]}

==> fig/legend_annotated.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1360.62020874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.1262292)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{legend_annotated.pdf}}%
    \put(-0.00237479,0.05011987){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.23365729,0.05011987){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.47120831,0.05524855){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.70697874,0.05011987){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.94263545,0.05011987){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.44780595,0.0011275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Mach\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{legend_annotated.pdf}}%
  \end{picture}%
\endgroup%


==> tikz/fig_lift_freq_domain.tikz <==
\begin{tikzpicture}[trim axis left, trim axis right]
\setlength{\fboxsep}{0pt}
\scriptsize
  \begin{axis}[
    enlargelimits=false,
    grid=both,
    grid style={line width=.1pt, draw=gray!5},
    major grid style={line width=.2pt,draw=gray!25},
    axis y line*=left, axis x line*=bottom,
    minor tick num=5,
    xmin = 0.7, xmax = 100,
    ymin = 0.0001, ymax = 0.1,
    xmode=log, ymode=log,
    width=\textwidth,
    height=0.7\textwidth,
    xlabel={Normalized Frequency $[-]$},ylabel={Amplitude $[\unit{N}]$}
  ]

  \node [anchor=west,align=left] (A1) at ( 1. ,0.06  ) {BPF};
  \node []                       (A2) at ( 1. ,0.0275) {};
  \node [anchor=west,align=left] (B1) at ( 3. ,0.06  ) {Third\\harmonic};
  \node []                       (B2) at ( 3. ,0.0125) {};
  \node [anchor=west,align=left] (C1) at (10.8,0.06  ) {Vortex shedding\\of first stator};
  \node []                       (C2) at (11. ,0.0135) {};

  \draw[->,>=stealth] (A1) to (A2);
  \draw[->,>=stealth] (B1) to (B2);
  \draw[->,>=stealth] ($(C1.south west)!0.35!(C1.south)$) to (C2);

  \addplot [mark=none,black] table[x index={0},y index={1},col sep=comma]{./data/Turbine_Results/BodyForces/fft_lift_rotor.csv};


  \end{axis}
\end{tikzpicture}


==> tikz/fig_lift_time_domain.tikz <==
\begin{tikzpicture}[trim axis left, trim axis right]
\setlength{\fboxsep}{0pt}
\scriptsize
  \begin{axis}[
    enlargelimits=false,
    grid=both,
    grid style={line width=.1pt, draw=gray!5},
    major grid style={line width=.2pt,draw=gray!25},
    axis y line*=left, axis x line*=bottom,
    minor tick num=5,
    xmin = 0, xmax = 2,
    ymin = 2.45, ymax = 2.85,
    xtick={0,0.5,1.0,1.5,2.0},
    width=\textwidth,
    height=0.7\textwidth,
    xlabel={Periods $[-]$},ylabel={Rotor Lift $[\unit{N}]$}
  ]

  \addplot [mark=none,black] table[x index={0},y index={1},col sep=comma]{./data/Turbine_Results/BodyForces/avg_lift_rotor.csv};

  \end{axis}
\end{tikzpicture}


==> tikz/fig_timeavg_r1_cp.tikz <==
\begin{tikzpicture}[trim axis left, trim axis right]
\setlength{\fboxsep}{0pt}
\scriptsize
  \begin{axis}[
    enlargelimits=false,
    grid=both,
    grid style={line width=.1pt, draw=gray!5},
    major grid style={line width=.2pt,draw=gray!25},
    axis y line*=left, axis x line*=bottom,
    minor tick num=5,
    xmin = 0, xmax = 1,
    ymin = 1, ymax = 1.75,
    xtick={0,0.25,0.5,0.75,1},
    yticklabels={,,},
    xlabel={Dimensionless surface position}
  ]

  \addplot [mark=none,blue,densely dotted,name path=r1_pres_up,forget plot] table[x index={0},y index={1},col sep=comma]{./data/Turbine_Results/cp_plots/Yao2002_R1-Pres-1-1-1-Upper.csv};
  \addplot [mark=none,blue,densely dotted,name path=r1_pres_lo,forget plot] table[x index={0},y index={1},col sep=comma]{./data/Turbine_Results/cp_plots/Yao2002_R1-Pres-1-1-1-Lower.csv};
  \addplot [mark=none,blue,densely dotted,name path=r1_suct_up,forget plot] table[x index={0},y index={1},col sep=comma]{./data/Turbine_Results/cp_plots/Yao2002_R1-Suct-1-1-1-Upper.csv};
  \addplot [mark=none,blue,densely dotted,name path=r1_suct_lo,forget plot] table[x index={0},y index={1},col sep=comma]{./data/Turbine_Results/cp_plots/Yao2002_R1-Suct-1-1-1-Lower.csv};
  \addplot [mark=none,blue,opacity=0.2                        ,forget plot] fill between [of=r1_pres_up and r1_pres_lo];
  \addplot [mark=none,blue,opacity=0.2                        ,forget plot] fill between [of=r1_suct_up and r1_suct_lo];



  \addplot [mark=none,black,densely dashed,forget plot] table[x index={0},y expr=\thisrowno{1}/101325,col sep=comma]{./data/Turbine_Results/cp_plots/Turbine_Rotor_RP_Pressure_Rotor_pressureSide_z0_BLPla000011.csv};
  \addplot [mark=none,black,densely dashed,forget plot] table[x index={0},y expr=\thisrowno{1}/101325,col sep=comma]{./data/Turbine_Results/cp_plots/Turbine_Rotor_RP_Pressure_Rotor_suctionSide_z0_BLPla000010.csv};

  \addplot[mark=square*,mark size=1pt,only marks,forget plot] coordinates {(1.,130256.645/101325)};

  \end{axis}
\end{tikzpicture}


==> tikz/fig_timeavg_v1_cp.tikz <==
\begin{tikzpicture}[trim axis left, trim axis right]
\setlength{\fboxsep}{0pt}
\scriptsize
  \begin{axis}[
    enlargelimits=false,
    grid=both,
    grid style={line width=.1pt, draw=gray!5},
    major grid style={line width=.2pt,draw=gray!25},
    axis y line*=left, axis x line*=bottom,
    minor tick num=5,
    xmin = 0, xmax = 1,
    ymin = 1, ymax = 1.75,
    xtick={0,0.25,0.5,0.75,1},
    xlabel={Dimensionless surface position},ylabel={$p/p_\infty$}
  ]

  \addplot [mark=none,blue,densely dotted,name path=v1_pres_up,forget plot] table[x index={0},y index={1},col sep=comma]{./data/Turbine_Results/cp_plots/Yao2002_V1-Pres-1-1-1-Upper.csv};
  \addplot [mark=none,blue,densely dotted,name path=v1_pres_lo,forget plot] table[x index={0},y index={1},col sep=comma]{./data/Turbine_Results/cp_plots/Yao2002_V1-Pres-1-1-1-Lower.csv};
  \addplot [mark=none,blue,densely dotted,name path=v1_suct_up,forget plot] table[x index={0},y index={1},col sep=comma]{./data/Turbine_Results/cp_plots/Yao2002_V1-Suct-1-1-1-Upper.csv};
  \addplot [mark=none,blue,densely dotted,name path=v1_suct_lo,forget plot] table[x index={0},y index={1},col sep=comma]{./data/Turbine_Results/cp_plots/Yao2002_V1-Suct-1-1-1-Lower.csv};
  \addplot [mark=none,blue,opacity=0.2                        ,forget plot] fill between [of=v1_pres_up and v1_pres_lo];
  \addplot [mark=none,blue,opacity=0.2                        ,forget plot] fill between [of=v1_suct_up and v1_suct_lo];


  \addplot [mark=none,densely dashed,black] table[x index={0},y expr=\thisrowno{1}/101325,col sep=comma]{./data/Turbine_Results/cp_plots/Turbine_Stator1p_RP_Pressure_Stator1_pressureSide_z0_BLPla000008.csv};
  \addplot [mark=none,densely dashed,black] table[x index={0},y expr=\thisrowno{1}/101325,col sep=comma]{./data/Turbine_Results/cp_plots/Turbine_Stator1s_RP_Pressure_Stator1_suctionSide_z0_BLPla000007.csv};

  \addplot[mark=square*,mark size=1pt,only marks,forget plot] coordinates {(1.,133942.990/101325)};

  \end{axis}
\end{tikzpicture}


==> tikz/fig_timeavg_v2_cp.tikz <==
\begin{tikzpicture}[trim axis left, trim axis right]
\setlength{\fboxsep}{0pt}
\scriptsize
  \begin{axis}[
    legend cell align={left},
    enlargelimits=false,
    grid=both,
    grid style={line width=.1pt, draw=gray!5},
    major grid style={line width=.2pt,draw=gray!25},
    axis y line*=left, axis x line*=bottom,
    minor tick num=5,
    xmin = 0, xmax = 1,
    ymin = 1, ymax = 1.75,
    xtick={0,0.25,0.5,0.75,1},
    yticklabels={,,},
    xlabel={Dimensionless surface position},
    legend style={font=\fontsize{6}{5}\selectfont,
                  row sep=-1.5pt},
    legend pos={north east},
    every node/.style={inner sep=0pt, outer sep=0pt},       %
    urans legend/.style={
      legend image code/.code={
      \draw [mark=none,blue,densely dotted,name path=urans_up]      plot coordinates {(0mm,.5mm) (6mm,.5mm)};
      \draw [mark=none,blue,densely dotted,name path=urans_lo]      plot coordinates {(0mm,-.2mm) (6mm,-.2mm)};
      \fill [mark=none,blue,opacity=0.2,draw opacity=0]             (0mm,.5mm) -- (6mm,.5mm) -- (6mm,-.2mm) -- (0mm,-.2mm) -- cycle;
      }
    },
    combo legend/.style={
      legend image code/.code={
      \draw [mark=none,densely dashed,black] plot coordinates {(0mm,0mm) (6mm,0mm)};
      }
    },
    combo legend2/.style={
      legend image code/.code={
      \draw [mark=square* ,black,mark size=1pt]      plot coordinates {(2.5mm,0mm)};
      }
    }
  ]

  \addplot [mark=none,blue,densely dotted,name path=v2_pres_up,forget plot] table[x index={0},y index={1},col sep=comma]{./data/Turbine_Results/cp_plots/Yao2002_V2-Pres-1-1-1-Upper.csv};
  \addplot [mark=none,blue,densely dotted,name path=v2_pres_lo,forget plot] table[x index={0},y index={1},col sep=comma]{./data/Turbine_Results/cp_plots/Yao2002_V2-Pres-1-1-1-Lower.csv};
  \addplot [mark=none,blue,densely dotted,name path=v2_suct_up,forget plot] table[x index={0},y index={1},col sep=comma]{./data/Turbine_Results/cp_plots/Yao2002_V2-Suct-1-1-1-Upper.csv};
  \addplot [mark=none,blue,densely dotted,name path=v2_suct_lo,forget plot] table[x index={0},y index={1},col sep=comma]{./data/Turbine_Results/cp_plots/Yao2002_V2-Suct-1-1-1-Lower.csv};
  \addplot [mark=none,blue,opacity=0.2                         ,forget plot] fill between [of=v2_pres_up and v2_pres_lo];
  \addplot [mark=none,blue,opacity=0.2                         ,forget plot] fill between [of=v2_suct_up and v2_suct_lo];
  \addlegendimage{urans legend};


  \addplot [mark=none,densely dashed,black,forget plot]                    table[x index={0},y expr=\thisrowno{1}/101325,col sep=comma]{./data/Turbine_Results/cp_plots/Turbine_Stator2_RP_Pressure_Stator2_pressureSide_z0_BLPla000014.csv};
  \addplot [mark=none,densely dashed,black,forget plot]                    table[x index={0},y expr=\thisrowno{1}/101325,col sep=comma]{./data/Turbine_Results/cp_plots/Turbine_Stator2_RP_Pressure_Stator2_suctionSide_z0_BLPla000013.csv};

  \addlegendimage{combo legend};
  \addlegendimage{combo legend2};

  \addplot[mark=square*,mark size=1pt,only marks,forget plot] coordinates {(1.,111101.960/101325)};

  \legend{ URANS \cite{yao2002}, LES, Experiment \cite{gallus1995,walraevens1997,volmar1998}};

  \end{axis}
\end{tikzpicture}

